How to Model Your Crazyflie Brushless

The Crazyflie quadcopter is widely recognized as a leading platform for nano-quadcopter research. In early 2025, the Crazyflie Brushless was introduced, featuring brushless motors that provide around 50% more thrust compared to the brushed motors of its predecessor, the Crazyflie 2.1. This advancement has opened new opportunities for research in agile nano-quadcopter control. To support researchers utilizing this new platform, this work presents a dynamics model of the Crazyflie Brushless and identifies its key parameters. Through simulations and hardware analyses, we assess the accuracy of our model. We furthermore demonstrate its suitability for reinforcement learning applications by training an end-to-end neural network position controller and learning a backflip controller capable of executing two complete rotations with a vertical movement of just 1.8 meters. This showcases the model's ability to facilitate the learning of controllers and acrobatic maneuvers that successfully transfer from simulation to hardware. Utilizing this application, we investigate the impact of domain randomization on control performance, offering valuable insights into bridging the sim-to-real gap with the presented model. We have open-sourced the entire project, enabling users of the Crazyflie Brushless to swiftly implement and test their own controllers on an accurate simulation platform.

==> figure_data/bf1.csv <==
time,x,y,z,vx,vy,vz,gyro_x,gyro_y,gyro_z,yaw,roll,pitch,pwm_m1,pwm_m2,pwm_m3,pwm_m4
0.0014539999999979045,0.0377519428730011,-0.05506252124905586,1.5829604864120483,-0.026069369167089462,-0.032052330672740936,-0.0064148446545004845,1.2537221908569336,6.321411609649658,0.1257561296224594,-1.8886826505681724,0.24912126314712893,-0.5348029215076019,41300,40764,42183,41948
0.04090200000000186,0.0377463661134243,-0.05529512092471123,1.582992672920227,-0.026116393506526947,-0.03120923601090908,0.0016397482249885798,-1.9269418716430664,0.28287407755851746,0.1434413641691208,-1.8983953818854067,0.2619733290351234,-0.45229992829203636,41371,40795,42640,42289
0.05122500000000582,0.0374818779528141,-0.05560978874564171,1.5830525159835815,-0.026844117790460587,-0.031225694343447685,0.0057301633059978485,-2.598196506500244,-4.343130111694336,-1.5176150798797607,-1.904020326634123,0.2151308584561995,-0.45814444069358445,40403,41937,43405,41545
0.060629000000000814,0.037746530026197433,-0.05581499636173248,1.5830250978469849,-0.026020850986242294,-0.03247866779565811,0.005575139075517654,-2.0491814613342285,1.6232900619506836,-0.054453909397125244,-1.9051901864217378,0.2318737091699069,-0.4570061632778359,41346,40798,42067,42231
0.07096600000000035,0.03748302161693573,-0.05640430375933647,1.5831308364868164,-0.026804575696587563,-0.03334452956914902,0.008774071000516415,-2.0499322414398193,6.547745227813721,0.805536150932312,-1.9196494062124343,0.20303990199178032,-0.4230321484091377,42923,39546,41172,43466
0.0803530000000028,0.037747278809547424,-0.056200217455625534,1.5830626487731934,-0.025962552055716515,-0.03296263515949249,0.008400526829063892,-1.3000011444091797,9.84663200378418,-0.5036196112632751,-1.9206475762990678,0.20924169296398318,-0.4217112275883906,43297,39895,40904,43314
0.0906750000000029,0.0374862402677536,-0.05659016594290733,1.5837136507034302,-0.026441942900419235,-0.03298649936914444,0.013324093073606491,-0.9986782073974609,4.374299049377441,-0.2097681313753128,-1.913339058068387,0.17991936799033906,-0.22432294664327537,55468,56757,56411,52805
0.10007499999999708,0.03774898871779442,-0.056290145963430405,1.583862543106079,-0.025591641664505005,-0.03220203518867493,0.014098431915044785,-3.187920331954956,11.584203720092773,-0.24809366464614868,-1.913339058068387,0.17991936799033906,-0.22432294664327537,55069,56852,57624,54016
0.1104030000000057,0.03749798983335495,-0.05661924555897713,1.584256887435913,-0.025456106290221214,-0.031914934515953064,0.03141014277935028,-9.552799224853516,9.284849166870117,-3.0449111461639404,-1.9301826056832272,0.09453718466144193,-0.04869783515250097,53453,57120,57975,52861
0.11980100000000675,0.03775467351078987,-0.05681925639510155,1.5841232538223267,-0.024631723761558533,-0.033114489167928696,0.03070864826440811,-13.481186866760254,27.89230728149414,-1.7093945741653442,-1.931203623030835,0.11017403844429764,-0.04668414319122,53861,55687,58577,53529
0.13012900000000083,0.037759359925985336,-0.0570773147046566,1.5847898721694946,-0.02386804297566414,-0.03340167552232742,0.05829152837395668,-20.492820739746094,40.64263916015625,-5.3521246910095215,-1.960714562007853,-0.00011758133989428219,0.11600835117244314,54618,54137,57084,54174
0.13952300000000104,0.037766195833683014,-0.057203542441129684,1.5857815742492676,-0.02262638323009014,-0.03290804103016853,0.09398733079433441,-25.38998794555664,59.34333038330078,-5.504101276397705,-1.992028600480045,-0.1650187454758421,0.46271395450663394,54437,53814,57308,54503
0.14985899999999674,0.038278333842754364,-0.05729076266288757,1.587095022201538,-0.017571160569787025,-0.031348977237939835,0.1418732851743698,-30.667997360229492,61.37974548339844,-6.623106956481934,-2.0618804712494967,-0.4351612392479855,1.0540450769007745,54380,52799,57371,55183
0.1592569999999978,0.03856511414051056,-0.05730763077735901,1.5889594554901123,-0.012251718901097775,-0.029040902853012085,0.1892433613538742,-28.401884078979492,85.02989959716797,-7.106575012207031,-2.1578665476882044,-0.7450920344924264,1.728188207995597,54992,50893,56610,56285
0.16957099999999628,0.0387391522526741,-0.05728868767619133,1.591559648513794,-0.006219641305506229,-0.026194797828793526,0.23742873966693878,-29.927675247192383,102.34329223632812,-6.632158279418945,-2.237968224928495,-1.0525328490585883,2.5429562958660648,56451,48175,54403,57066
0.1789719999999943,0.03885811194777489,-0.05726482346653938,1.594089150428772,0.0018053808016702533,-0.022789977490901947,0.2872297763824463,-15.781753540039062,118.01947021484375,-12.75750732421875,-2.323588979034308,-1.3415732655501993,3.5375624124218126,56784,48478,53815,56819
0.18931299999999465,0.0394764244556427,-0.05723508447408676,1.5976194143295288,0.014126790687441826,-0.018992558121681213,0.33819296956062317,-16.618221282958984,88.92787170410156,-10.539061546325684,-2.461810046117294,-1.5434277632121127,4.6567700375213645,56273,49585,54799,56220
0.19870299999999405,0.0403582789003849,-0.05720144882798195,1.6011145114898682,0.02969636209309101,-0.01504727266728878,0.3848455250263214,-10.854214668273926,91.46833801269531,-15.152867317199707,-2.614807441658895,-1.7011394691246675,5.6843400707488065,55461,49873,55923,56369
0.20901699999999254,0.04086679592728615,-0.05716533213853836,1.605616807937622,0.0455700047314167,-0.010974203236401081,0.43438369035720825,-4.7705793380737305,72.82711029052734,-16.52242660522461,-2.7812904340016664,-1.8474742205549033,6.622036197474832,56099,49453,54633,56046
0.21843099999999685,0.04171164706349373,-0.05712767317891121,1.6100971698760986,0.06453637033700943,-0.006942535750567913,0.48199424147605896,8.447454452514648,54.811885833740234,-18.582674026489258,-2.975316194221092,-1.9242194035545015,7.4124949124426145,55500,52053,55372,54657
0.22875199999999313,0.04273305460810661,-0.057090047746896744,1.6150752305984497,0.08522029966115952,-0.0031708620954304934,0.5293254256248474,13.458186149597168,50.68804931640625,-17.9799861907959,-3.187004059307619,-1.8932671718098422,7.992127914835996,55549,52053,55011,54721
0.23814500000000408,0.04436382278800011,-0.05705421045422554,1.6208117008209229,0.10905414074659348,0.0001190321272588335,0.5778304934501648,19.68927574157715,41.91857147216797,-21.98467254638672,-3.4018656865124353,-1.7820669945249066,8.49218209655951,56477,49636,53050,56058
0.24847000000000116,0.0457867830991745,-0.05650508403778076,1.6269173622131348,0.1321338564157486,0.00509300921112299,0.625535249710083,20.125242233276367,24.226667404174805,-21.519813537597656,-3.625211585124984,-1.6378171301283453,8.974811632241135,55301,52026,55048,54762
0.257875,0.04762222245335579,-0.056217290461063385,1.6337158679962158,0.15691062808036804,0.008176365867257118,0.6738040447235107,19.7917423248291,19.66617202758789,-21.291824340820312,-3.8345870155744377,-1.4829612994997998,9.270549518622369,55206,51820,54718,55033
0.2682039999999979,0.04966363683342934,-0.05606446415185928,1.6408458948135376,0.18192081153392792,0.009933208115398884,0.7193768620491028,20.463211059570312,11.665681838989258,-22.643335342407227,-4.0601469784181505,-1.3022916597107816,9.488683801084619,55060,51707,54542,54778
0.277596000000005,0.051805414259433746,-0.05598387122154236,1.648127794265747,0.20671553909778595,0.010680477134883404,0.7638906240463257,22.24115562438965,5.571181297302246,-24.525972366333008,-4.297771596407206,-1.1157091949640647,9.578667311637757,55299,51703,54043,54870
0.287929999999993,0.054511331021785736,-0.05594294145703316,1.6559966802597046,0.2330811619758606,0.010602259077131748,0.8088968992233276,25.653745651245117,2.7109975814819336,-24.030773162841797,-4.538838764594231,-0.9103199613824764,9.634925459674697,55348,51430,53463,54825
0.29732000000000697,0.05697968602180481,-0.05540812760591507,1.6641501188278198,0.2572774291038513,0.012136226519942284,0.8534278869628906,26.131818771362305,-4.842077732086182,-22.298362731933594,-4.772091700171834,-0.7090841060170467,9.625687766978999,55261,51221,53400,55060
0.30765200000000187,0.05983924865722656,-0.05514339730143547,1.6729542016983032,0.28183695673942566,0.011944370344281197,0.897598385810852,21.54482650756836,-13.081502914428711,-24.362102508544922,-5.0059805164409,-0.5116435081842982,9.565346787547968,55212,51130,53084,54997
0.3170489999999991,0.06288830935955048,-0.05501818284392357,1.682066798210144,0.30550700426101685,0.010453359223902225,0.9389382600784302,23.956371307373047,-29.70494270324707,-26.177522659301758,-5.276215345469686,-0.31680952107996385,9.472451620006407,55047,51806,53188,54544
0.3273790000000008,0.06654347479343414,-0.05444817990064621,1.6918408870697021,0.3306037485599518,0.010595896281301975,0.9819722175598145,21.876245498657227,-23.958642959594727,-26.106304168701172,-5.539249743915399,-0.12125616845459389,9.261078017349998,54333,51983,53882,54512
0.3367740000000049,0.06997893005609512,-0.05417454242706299,1.701935887336731,0.35277146100997925,0.008796818554401398,1.023453712463379,7.691580295562744,-52.88017654418945,-25.001718521118164,-5.803756781831829,0.053108733133042665,8.993862376262435,53760,51334,54449,54742
0.347099000000002,0.07381148636341095,-0.05405221879482269,1.7121800184249878,0.37489840388298035,0.0060208942741155624,1.0634928941726685,12.299055099487305,-42.22927474975586,-31.88951301574707,-6.047135680762111,0.14814451260527758,8.559393491340236,52939,52516,54973,54026
0.35649400000000603,0.0778350755572319,-0.05400727689266205,1.7230112552642822,0.39588281512260437,0.0027593523263931274,1.1050677299499512,13.459501266479492,-51.098388671875,-32.748775482177734,-6.376458123595763,0.234070237794261,8.118714802446142,55209,50916,51041,54729
0.3668220000000001,0.08246283233165741,-0.05400129780173302,1.7341331243515015,0.4177594482898712,-0.0007123555988073349,1.1472734212875366,14.675726890563965,-45.82102966308594,-18.669084548950195,-6.693349903442422,0.3481239566145973,7.690654852394986,52988,52528,54700,53903
0.3762189999999973,0.08686825633049011,-0.05401628464460373,1.74591064453125,0.43628886342048645,-0.004337935242801905,1.1893455982208252,13.521392822265625,-53.48505401611328,-28.554597854614258,-6.909969086102621,0.44607917904158095,7.176225236705691,53916,50756,52556,54705
0.3860819999999949,0.09114901721477509,-0.05352296307682991,1.7580019235610962,0.45189356803894043,-0.0054877218790352345,1.2294206619262695,15.633891105651855,-43.24102020263672,-29.11182975769043,-7.160855782659594,0.5545592579567876,6.677628319254794,6849,7637,62887,57667
0.39792699999999603,0.09587392210960388,-0.053291186690330505,1.7702349424362183,0.46754494309425354,-0.007982345297932625,1.2668862342834473,17.576074600219727,-58.65067672729492,-31.885448455810547,-7.4305942579391475,0.6656385587819664,6.208075963571182,8897,13538,63113,54125
0.40825400000000084,0.10081353783607483,-0.05319158732891083,1.7830395698547363,0.4819907546043396,-0.011015674099326134,1.3024208545684814,70.31614685058594,-38.22295379638672,-25.067340850830078,-7.729000662725807,0.7888459352758181,5.66437504478562,4232,8200,61941,58223
0.4176480000000011,0.10584951192140579,-0.053158778697252274,1.7961026430130005,0.4944645166397095,-0.014377614483237267,1.3319084644317627,151.21693420410156,-36.46840286254883,-32.53386688232422,-8.030895333368631,1.198937684246349,5.142050794463133,3676,6817,59634,56927
0.427971000000005,0.11092287302017212,-0.053679488599300385,1.8092633485794067,0.504943311214447,-0.021322250366210938,1.3561019897460938,258.88128662109375,-15.70450210571289,-31.2059326171875,-8.353808130865666,2.3400960631197534,4.753712894647189,8263,10926,43070,50546
0.43737399999999615,0.1165236085653305,-0.053969431668519974,1.8229689598083496,0.5161548852920532,-0.029324058443307877,1.3790141344070435,378.2591857910156,-8.187495231628418,-25.223546981811523,-8.684545441458486,4.466291670301416,4.5533047025782265,8908,11645,38522,49627
0.4476900000000023,0.1213449165225029,-0.054676756262779236,1.836406946182251,0.5218287110328674,-0.04326688498258591,1.396397590637207,488.94635009765625,-13.741850852966309,-18.46101188659668,-8.990180454173547,7.775447360991284,4.450602686382699,10070,17737,33771,43269
0.457096000000005,0.12679947912693024,-0.05561625957489014,1.8496782779693604,0.5285745859146118,-0.06262843310832977,1.4042637348175049,593.8916625976562,-27.041519165039062,-11.541568756103516,-9.229198160674127,12.244864165050098,4.38976006332109,9073,23138,34153,36787
0.4674210000000021,0.13204607367515564,-0.056694939732551575,1.862817645072937,0.532283365726471,-0.0866527184844017,1.4010931253433228,681.9957885742188,-35.86044692993164,-7.515897750854492,-9.431038793992345,17.773043315931908,4.204845390691109,9340,21559,29915,33058
0.47682200000000013,0.13717760145664215,-0.05889866501092911,1.8753235340118408,0.5334360599517822,-0.11981514096260071,1.3858494758605957,762.4846801757812,-48.68140411376953,-4.769844055175781,-9.623298699945,24.297403891967193,3.9766771733366015,9366,32433,28079,19263
0.4871290000000008,0.14224296808242798,-0.06117121875286102,1.8879849910736084,0.5327360033988953,-0.15598663687705994,1.3622344732284546,828.0311279296875,-41.286865234375,-0.25633692741394043,-9.905655179813644,31.63610404085502,3.6002189694561597,13656,22470,16400,17578
0.49655000000000293,0.14726592600345612,-0.06400240212678909,1.8996446132659912,0.5300126075744629,-0.1968020647764206,1.3258252143859863,875.1893920898438,-46.25739288330078,2.6516170501708984,-10.215548532483714,39.67958108062935,3.261281052418762,11571,26354,17274,10067
0.5068699999999954,0.15226005017757416,-0.06713298708200455,1.9107669591903687,0.5254583358764648,-0.24254073202610016,1.2809852361679077,913.8272094726562,-40.29384994506836,4.233055591583252,-10.551841242007132,48.277343833041954,2.9216076911651188,15213,23385,10978,6698
0.5162690000000002,0.15723145008087158,-0.07094305008649826,1.9205446243286133,0.5193819403648376,-0.2920163869857788,1.2212282419204712,943.1007080078125,-34.60215377807617,6.334702968597412,-10.875022954254483,57.311012248168765,2.672778612220904,14286,23324,10384,4116
0.5265840000000026,0.1621849536895752,-0.07457810640335083,1.9296027421951294,0.5123893022537231,-0.33895713090896606,1.1496883630752563,956.4312133789062,-27.413856506347656,6.7142510414123535,-11.204155706338934,66.64857752599983,2.4589870396002356,16765,18202,6950,3648
0.5359940000000061,0.1666106879711151,-0.0786280408501625,1.937220811843872,0.502670407295227,-0.3848230242729187,1.063348412513733,969.2472534179688,-24.61675453186035,7.237910747528076,-11.479036337790133,76.19131924882896,2.3084299590302035,14914,19247,7231,2599
0.546327999999994,0.17128920555114746,-0.08286590874195099,1.9440793991088867,0.49452030658721924,-0.4269503951072693,0.9672788381576538,972.099365234375,-18.107669830322266,7.289660930633545,-11.743565450589259,85.85919813057465,2.2237321645490247,15682,15484,5638,2821
0.5557280000000028,0.17609341442584991,-0.08717960864305496,1.949488639831543,0.4868537187576294,-0.46566519141197205,0.8586626648902893,973.478759765625,-16.13089370727539,6.243277072906494,-11.944350369229634,95.5838928499514,2.1840540055973983,14795,14598,5255,2867
0.5660310000000027,0.1809636950492859,-0.09150797128677368,1.95414400100708,0.4803321361541748,-0.4978233575820923,0.7428981065750122,968.8873291015625,-12.443441390991211,4.7597198486328125,-12.11027692054643,105.31777964975792,2.18348523617446,13442,14104,5461,3587
0.5754459999999962,0.18586468696594238,-0.09632959961891174,1.9573681354522705,0.4742478132247925,-0.5257670283317566,0.6180099844932556,963.4109497070312,-11.780097007751465,4.399432182312012,-12.251181515709138,115.046529167304,2.2027636297711872,12679,14658,5543,3815
0.5857700000000041,0.19079114496707916,-0.10084279626607895,1.9593437910079956,0.46979013085365295,-0.543692409992218,0.48735207319259644,955.7794189453125,-13.857575416564941,2.195829391479492,-12.373302095755673,124.71370988120032,2.249815907062854,11822,14805,6122,5044
0.5951659999999974,0.19522202014923096,-0.10516525059938431,1.9606953859329224,0.46464547514915466,-0.5539950132369995,0.3552873730659485,949.448974609375,-11.386780738830566,2.6906261444091797,-12.489531034581143,134.3019600816832,2.306261112957357,12055,15413,6021,5505
0.6055,0.19992393255233765,-0.10935529321432114,1.9612253904342651,0.4619640111923218,-0.5567448139190674,0.22255241870880127,937.0899047851562,-15.24212646484375,2.456791400909424,-12.582110883970332,143.8158136944569,2.378882339633024,10990,16279,8036,6938
0.6148969999999973,0.20447462797164917,-0.11371922492980957,1.9603462219238281,0.45805996656417847,-0.5511425733566284,0.07185140252113342,928.5521240234375,-16.75076675415039,1.5412414073944092,-12.686727230320704,154.15393639419665,2.4874342910146128,11022,16787,9315,6849
0.6252329999999929,0.20924092829227448,-0.11784215271472931,1.958609700202942,0.4565974175930023,-0.5372344851493835,-0.07641777396202087,915.9325561523438,-16.634319305419922,2.187725305557251,-12.772952231381359,164.3681852179419,2.626864841306171,11471,15580,10420,10002
0.6346150000000053,0.21390454471111298,-0.12103866040706635,1.956063985824585,0.4575504958629608,-0.5184741616249084,-0.2094915211200714,906.8743896484375,-16.870800018310547,2.6925604343414307,-12.826513437435304,173.5307151036447,2.762553459593828,11345,15955,13821,10235
0.6449320000000007,0.218957781791687,-0.12479496002197266,1.950913429260254,0.4585152268409729,-0.49342089891433716,-0.3611062169075012,892.962890625,-18.60749053955078,1.240401029586792,-12.86687021981086,-176.53268746620736,2.8681524385472534,11395,15633,18457,12425
0.6543429999999935,0.22429491579532623,-0.12830205261707306,1.947373628616333,0.46373093128204346,-0.46925342082977295,-0.4837440848350525,881.7330932617188,-17.88296890258789,0.4088633358478546,-12.851906524983953,-167.62221753219467,3.0384989384464407,12687,14932,18021,14775
0.6646809999999969,0.22845467925071716,-0.13194695115089417,1.9424824714660645,0.4650678336620331,-0.4435776472091675,-0.6081544160842896,872.1671142578125,-14.083556175231934,-0.5062986612319946,-12.829005132647579,-158.81606133610666,3.1676713239246306,12199,12480,25406,19874
0.6740639999999984,0.2330579161643982,-0.13512292504310608,1.9374630451202393,0.4691507816314697,-0.41265377402305603,-0.7262649536132812,864.2235717773438,-12.777551651000977,-3.858686923980713,-12.768590845917426,-150.11460764108892,3.2751582960562597,14933,14394,22412,20155
0.6843819999999978,0.2373681515455246,-0.13856957852840424,1.9308465719223022,0.47254708409309387,-0.380476176738739,-0.8466138243675232,862.6678466796875,-10.653976440429688,-5.620285511016846,-12.69731935690538,-141.4661591794982,3.334627464803103,14694,13364,31134,26451
0.6937899999999936,0.241532564163208,-0.14266128838062286,1.9229389429092407,0.4756414294242859,-0.35019490122795105,-0.9654890298843384,862.5548706054688,-8.092309951782227,-8.581037521362305,-12.620262161401493,-132.84435417690483,3.35141391904589,19032,17196,25384,26250
0.7041720000000059,0.24614548683166504,-0.14655019342899323,1.914420485496521,0.4814486503601074,-0.3162027895450592,-1.0799236297607422,872.8200073242188,-6.888592720031738,-9.700267791748047,-12.53065331668794,-124.20379685580707,3.3224032207528302,51852,58425,2497,6264
0.7135219999999972,0.25047391653060913,-0.15031872689723969,1.9045830965042114,0.48749688267707825,-0.27647921442985535,-1.1950844526290894,884.7587280273438,-4.116969585418701,-10.84595012664795,-12.470845137458888,-115.48160517493575,3.2610340717289943,58306,56689,1396,1465
0.723877999999997,0.25517943501472473,-0.1545105278491974,1.89411461353302,0.49689629673957825,-0.22969911992549896,-1.3063430786132812,865.3798828125,-11.50629997253418,-11.815742492675781,-12.422129668328008,-106.6515099817881,3.1764433672455445,45240,53370,44000,17966
0.7332430000000022,0.26009324193000793,-0.15731029212474823,1.8823193311691284,0.5100128054618835,-0.16654758155345917,-1.4150209426879883,807.5083618164062,-10.591304779052734,-16.167011260986328,-12.293370365399364,-98.02494871795845,3.0997803240988206,47170,52013,40440,27386
0.7436089999999967,0.26511910557746887,-0.16040457785129547,1.8699162006378174,0.5254995226860046,-0.097902812063694,-1.5125609636306763,738.4978637695312,1.136918544769287,-25.466386795043945,-12.184087385589518,-89.9473477771488,2.9514588121656264,51665,48208,41379,41702
0.7529619999999996,0.2734656035900116,-0.16335725784301758,1.8465478420257568,0.5502655506134033,-0.0031872924882918596,-1.6386915445327759,674.9853515625,4.925382137298584,-23.799440383911133,-12.200205268133253,-81.81012948507873,2.7021219739282976,51208,43801,52221,51999
0.7633270000000048,0.2763892412185669,-0.16523978114128113,1.8369531631469727,0.5598368048667908,0.06933319568634033,-1.6774966716766357,623.2686157226562,5.944660663604736,-28.577024459838867,-12.340128412200439,-75.1183974960645,2.4628465663875607,44341,40383,58152,56944
0.7726889999999985,0.28458014130592346,-0.16515785455703735,1.8116382360458374,0.5904597640037537,0.18853400647640228,-1.7791701555252075,598.4813842773438,2.2577881813049316,-26.72587013244629,-12.483290160943923,-67.66842472659745,2.1786241827126847,44793,39537,57367,56423
0.7830610000000016,0.29089343547821045,-0.16404984891414642,1.7913867235183716,0.6171458959579468,0.2989603281021118,-1.8403348922729492,609.2171630859375,-4.228781700134277,-28.711442947387695,-12.618413974735548,-61.06041566401565,1.9102062557917807,49886,44159,56333,55143
0.7924140000000043,0.2899128794670105,-0.16612757742404938,1.79327392578125,0.6130308508872986,0.28617003560066223,-1.8303167819976807,644.9598999023438,-25.322834014892578,-32.80242156982422,-12.624514936199466,-61.04146950316736,1.910608108418985,51390,49681,54905,51656
0.8027869999999966,0.30151426792144775,-0.16069775819778442,1.7576953172683716,0.6609054207801819,0.4848376214504242,-1.8886946439743042,686.34765625,-45.05648422241211,-34.84211730957031,-12.63469824720391,-48.184316667296066,1.1263161475951096,52253,55226,51819,44851
0.8121359999999986,0.30021440982818604,-0.1634737253189087,1.759412407875061,0.6554406881332397,0.46823224425315857,-1.8801476955413818,725.1651611328125,-65.68045043945312,-34.396827697753906,-12.640663488955479,-48.15936980620515,1.1248949814155846,52998,57889,49517,38787
0.8225149999999994,0.3122428357601166,-0.15479084849357605,1.7229766845703125,0.6966837644577026,0.6468687057495117,-1.8870527744293213,745.7557373046875,-73.76585388183594,-33.74360275268555,-12.363119416780762,-33.76259858673853,-0.27016072624128373,54462,59630,45625,33173
0.8318600000000006,0.3110808730125427,-0.15803620219230652,1.7245430946350098,0.691500186920166,0.6279618144035339,-1.8797277212142944,737.5126342773438,-77.99200439453125,-34.46648406982422,-12.367468768686285,-33.727728572611305,-0.2848822855301482,54995,59901,42557,31080
0.8422350000000006,0.3230220079421997,-0.1482423096895218,1.6878414154052734,0.7123740315437317,0.7467363476753235,-1.854457974433899,707.1671752929688,-75.80522918701172,-31.91858673095703,-12.331542127676764,-18.966898722811116,-1.9639794767324896,54846,60135,42309,31967
0.8515840000000026,0.3214626908302307,-0.15125136077404022,1.6889547109603882,0.7060805559158325,0.7293152809143066,-1.8497594594955444,649.54443359375,-74.52025604248047,-25.729183197021484,-12.341532405559649,-18.93235447502433,-1.984922550742712,54636,59572,42716,35314
0.8619820000000036,0.3342961370944977,-0.13929881155490875,1.6531670093536377,0.7079329490661621,0.7879900932312012,-1.8083266019821167,587.8546142578125,-67.5660629272461,-21.058198928833008,-12.56647162045151,-5.829710974270632,-3.539553526184246,53889,59824,43868,37437
0.8713089999999938,0.3325928747653961,-0.1427958607673645,1.6541072130203247,0.7007900476455688,0.7684350609779358,-1.8048378229141235,511.9048156738281,-46.65239715576172,-13.379637718200684,-12.59018726685773,-5.792082371784461,-3.5637971414353187,54128,59211,42845,40263
0.881679999999993,0.34458303451538086,-0.13045814633369446,1.6200138330459595,0.6812959313392639,0.7712305784225464,-1.7552852630615234,427.48883056640625,-30.29990577697754,-3.453761577606201,-12.879624182308481,4.6463101985378366,-4.546510749285709,54810,57405,45369,48745
0.8910380000000004,0.3427346646785736,-0.13334785401821136,1.6205148696899414,0.6738901734352112,0.7555081248283386,-1.753865361213684,351.7931213378906,-6.21996545791626,5.141603469848633,-12.910373834042538,4.67387274775971,-4.564702990811929,54177,56177,46470,51392
0.9014250000000029,0.3546612858772278,-0.12180481851100922,1.5869344472885132,0.6428295969963074,0.7151116132736206,-1.705026388168335,286.7091369628906,10.136693000793457,12.919568061828613,-12.865951680045397,11.925390132991089,-4.794435688972277,55014,55092,44707,53023
0.9107590000000054,0.3532887101173401,-0.1245012879371643,1.589565396308899,0.6373181939125061,0.7016729712486267,-1.6914325952529907,239.17593383789062,2.8080079555511475,24.82772445678711,-12.879735936635704,11.96552680035413,-4.806262986830786,54463,56239,46032,51513
0.9211300000000047,0.364317923784256,-0.11338269710540771,1.5580480098724365,0.5981912016868591,0.6342719793319702,-1.6279387474060059,201.70851135253906,-17.788280487060547,30.39210319519043,-12.464272295685213,16.859037905637198,-4.906590667669751,52112,58748,48711,45814
0.9304809999999998,0.3631202280521393,-0.11577907204627991,1.559059739112854,0.5932000279426575,0.6224990487098694,-1.6228890419006348,167.74591064453125,-20.108266830444336,35.74050521850586,-12.48143439319066,16.88833099735669,-4.911281263171386,51939,58844,48723,44271
0.9408709999999992,0.37354469299316406,-0.10638625919818878,1.5282635688781738,0.5501566529273987,0.5356358289718628,-1.5647742748260498,141.22686767578125,-12.068021774291992,37.21168899536133,-11.955588502225313,20.307798452178293,-5.49294342729397,54752,58577,44676,44251
0.9502119999999995,0.37223243713378906,-0.10826125741004944,1.5286450386047363,0.5449471473693848,0.5265640020370483,-1.562850832939148,108.48734283447266,-4.244384765625,45.02418518066406,-11.978237504989051,20.328979231774365,-5.496903955156646,54977,58863,45497,44013
0.9605899999999965,0.3818548321723938,-0.10065992176532745,1.4989084005355835,0.49887213110923767,0.4281489849090576,-1.5090358257293701,67.29888916015625,7.112102508544922,48.16469955444336,-11.22093637912703,22.463529575645296,-5.917602754230526,55103,57341,47883,48147
0.9699349999999977,0.3808954358100891,-0.10290773212909698,1.4999984502792358,0.4947579503059387,0.4176681637763977,-1.503043293952942,17.642488479614258,14.158559799194336,57.50288772583008,-11.231149824264767,22.48891377591736,-5.921521805797609,55173,56478,49187,49630
0.9803129999999947,0.3894261419773102,-0.09713980555534363,1.4714282751083374,0.4483514428138733,0.3157205581665039,-1.4547370672225952,-20.344926834106445,14.588581085205078,58.03616714477539,-10.12434140725959,22.892499914172824,-6.075346751152602,54253,55842,53033,51089
0.9896589999999996,0.3886895775794983,-0.09861958771944046,1.4722487926483154,0.4453043043613434,0.3090108633041382,-1.4501081705093384,-56.886138916015625,17.60974884033203,63.25849914550781,-10.132068696409204,22.902512815980373,-6.077193122129685,53298,56312,54886,49923
1.000025999999998,0.3960816562175751,-0.09460575133562088,1.4443315267562866,0.39914146065711975,0.20796982944011688,-1.3998231887817383,-76.64100646972656,30.251136779785156,64.95814514160156,-8.885273755477069,21.762404191123306,-6.244892015367752,54215,54805,54662,51239
1.0093840000000054,0.3950095474720001,-0.09584658592939377,1.444162368774414,0.39500191807746887,0.2021540254354477,-1.4003839492797852,-86.11407470703125,39.10834884643555,69.43219757080078,-8.902628635605778,21.78632615124219,-6.249359672712826,55832,54180,53079,51509
1.019770000000004,0.4020327031612396,-0.09379968792200089,1.417117714881897,0.3523299992084503,0.10346963256597519,-1.3386476039886475,-106.39456939697266,47.17013931274414,76.73838806152344,-7.28768054659017,19.878081630663235,-5.938238394232073,55752,53585,54690,52445
1.0291119999999938,0.40150129795074463,-0.09442166984081268,1.4175790548324585,0.35026803612709045,0.10044600814580917,-1.3360100984573364,-118.97305297851562,46.005428314208984,81.1505126953125,-7.28768054659017,19.878081630663235,-5.938238394232073,54423,53872,56731,51903
1.0394879999999975,0.40763363242149353,-0.09406282007694244,1.3924806118011475,0.3107775151729584,0.0070140124298632145,-1.2549444437026978,-123.03006744384766,53.36933898925781,82.93730163574219,-5.469241065911644,17.377520150911774,-5.549263500110696,55059,52816,55832,51436
1.0488359999999957,0.40679362416267395,-0.09455034881830215,1.3932735919952393,0.3076443374156952,0.004558052401989698,-1.2505335807800293,-125.82646942138672,61.527469635009766,82.13275909423828,-5.475726374359134,17.38020023917905,-5.55599217869878,56134,52260,54950,51760
1.059222999999998,0.41218581795692444,-0.09598851948976517,1.3702336549758911,0.27344951033592224,-0.07956791669130325,-1.1571037769317627,-135.87423706054688,58.763545989990234,82.14675903320312,-3.525745042259983,14.64864483707165,-4.8552665869003375,55497,51179,56480,52880
1.0685639999999985,0.41157540678977966,-0.09651413559913635,1.371154546737671,0.27109745144844055,-0.08215538412332535,-1.1520850658416748,-138.591552734375,54.054222106933594,82.73766326904297,-3.526037487842676,14.65103069431438,-4.862006670290343,53926,51569,58049,52183
1.078929999999993,0.4160718023777008,-0.09913656115531921,1.3502320051193237,0.24221375584602356,-0.1525164544582367,-1.0490200519561768,-140.0457763671875,48.77716827392578,79.4655990600586,-1.6747220947238572,11.712293939079704,-4.230290295069668,53910,51739,57636,50804
1.0882820000000064,0.41603603959083557,-0.09906651824712753,1.351151466369629,0.2422122359275818,-0.15221934020519257,-1.0442637205123901,-129.66604614257812,53.911537170410156,79.52620697021484,-1.6668489438592726,11.697685209763705,-4.226839857527361,55130,51401,56552,50919
1.0986609999999928,0.4181942641735077,-0.10087600350379944,1.3420227766036987,0.23017822206020355,-0.18235136568546295,-0.9873868823051453,-124.89119720458984,50.28255081176758,80.564453125,-0.7856612753480688,10.284940649970128,-3.90345754616446,55727,50139,55955,51707
1.108005999999994,0.42021724581718445,-0.10240449756383896,1.333236813545227,0.21951666474342346,-0.2066422402858734,-0.9302281737327576,-109.22962188720703,47.320003509521484,74.95249938964844,0.0981906948451324,8.946768258807634,-3.4818533423680593,55277,51309,56341,50442
1.1183809999999939,0.4222812056541443,-0.10439535230398178,1.3241981267929077,0.20916129648685455,-0.22957994043827057,-0.8674836754798889,-112.9291763305664,57.24517059326172,79.60916900634766,1.004872923061385,7.591894042637034,-3.05931008531083,55475,49468,55879,51384
1.1277290000000066,0.4236490726470947,-0.10638269037008286,1.3164128065109253,0.1994917243719101,-0.24682888388633728,-0.8135367035865784,-120.01148223876953,40.91432571411133,75.85953521728516,1.8245322561673654,6.444473945453017,-2.6686099666263883,53795,46722,57510,53430
1.1381089999999967,0.4252986013889313,-0.10845241695642471,1.309294581413269,0.19243910908699036,-0.26067981123924255,-0.7587113380432129,-113.30414581298828,48.26978302001953,69.26592254638672,2.6644495574715656,5.180631553811473,-2.277608178507492,54046,48594,57066,51330
1.147452999999994,0.42709705233573914,-0.11106085777282715,1.3025012016296387,0.18728572130203247,-0.2730383276939392,-0.7052528262138367,-112.64287567138672,36.651302337646484,69.25144958496094,3.414214846592934,3.9959612683519876,-1.8974878148955723,54394,46929,56490,52389
1.1578340000000025,0.4289774000644684,-0.11340703070163727,1.2963740825653076,0.18365733325481415,-0.2806123197078705,-0.6521904468536377,-102.64612579345703,36.20021438598633,70.81695556640625,4.1485706068128785,2.8029601671227833,-1.518801646840193,53919,47001,57035,51586
1.1671760000000067,0.4309045374393463,-0.11560285091400146,1.2905675172805786,0.1812431365251541,-0.28415706753730774,-0.6002388596534729,-92.76615905761719,33.320457458496094,68.648193359375,4.880107674921533,1.6913033897407268,-1.1600866534047451,54316,46967,56263,50902
1.1775639999999985,0.43234339356422424,-0.11770817637443542,1.285428762435913,0.17756317555904388,-0.28443604707717896,-0.5479931235313416,-85.14156341552734,21.271509170532227,65.35445404052734,5.580258077074571,0.6857467957367228,-0.8457578245697059,54070,47137,56600,50699
1.186900999999998,0.43405574560165405,-0.11975222080945969,1.2806096076965332,0.17576077580451965,-0.2817460000514984,-0.49816304445266724,-67.89197540283203,22.774755477905273,65.25035858154297,6.250970489180696,-0.24205742075153483,-0.5735052076848335,54200,46828,56047,50048
1.1972810000000027,0.43590912222862244,-0.12175533920526505,1.276455044746399,0.17508071660995483,-0.27681735157966614,-0.4477776288986206,-53.409366607666016,6.156493186950684,60.332496643066406,6.9214697362230515,-1.0282430836209415,-0.31817071306525424,54522,49076,55756,47679
1.2066380000000063,0.4373195171356201,-0.12372884899377823,1.2726233005523682,0.17279677093029022,-0.2701844274997711,-0.3981049954891205,-39.29853439331055,3.7317893505096436,58.40876770019531,7.547357577119835,-1.6650605145694806,-0.2051694903669609,54037,49666,55868,46769
1.217025999999998,0.4390234053134918,-0.12516173720359802,1.2689346075057983,0.1718859076499939,-0.2599092423915863,-0.35337531566619873,-32.30025100708008,2.0830488204956055,54.85641860961914,8.141897338203135,-2.1434306563685706,-0.1474568102332725,54869,48106,54642,47756
1.2263549999999959,0.44087526202201843,-0.1268361210823059,1.265816330909729,0.17156077921390533,-0.2502204179763794,-0.3090938925743103,-28.72890853881836,4.714505672454834,50.89612579345703,8.709212721805773,-2.5085100145495445,-0.09755618075847863,54386,46956,54994,48748
1.2367350000000006,0.4422850012779236,-0.12863019108772278,1.262972354888916,0.1692073792219162,-0.2406826764345169,-0.26557087898254395,-33.80411148071289,7.51516580581665,49.9136848449707,9.24723674753187,-2.8501647390241063,-0.05726351043212032,54451,45246,54517,49602
1.246077999999994,0.44398847222328186,-0.12996500730514526,1.2607722282409668,0.16821961104869843,-0.22865724563598633,-0.22266839444637299,-38.8488655090332,10.88591194152832,49.28885269165039,9.768201170398841,-3.217333482924143,0.021702161700963254,53977,44645,54800,49614
1.2564579999999987,0.44584038853645325,-0.13106605410575867,1.258880376815796,0.1679147183895111,-0.21520689129829407,-0.18113404512405396,-39.619163513183594,4.775780200958252,46.91048812866211,10.264169060865939,-3.615428926060903,0.11847254723694514,53685,44118,55070,49608
1.265798999999999,0.44776731729507446,-0.13204829394817352,1.257650375366211,0.16793443262577057,-0.20095467567443848,-0.13884592056274414,-33.58681869506836,-10.292860984802246,40.383060455322266,10.72571903145603,-4.029765492760911,0.1971400811092733,53640,44300,54641,48975
1.276251999999993,0.44921544194221497,-0.1329689621925354,1.256740689277649,0.1657623052597046,-0.18622680008411407,-0.09806857258081436,-32.007789611816406,-4.312783241271973,36.36857604980469,11.127343535133997,-4.404830171180909,0.20853997906695307,53268,43643,54765,49177
1.2855219999999972,0.4509371221065521,-0.13385732471942902,1.2559795379638672,0.164584681391716,-0.17117244005203247,-0.05867122486233711,-24.15970230102539,-25.387340545654297,31.745023727416992,11.532495632897572,-4.769962672839585,0.16770297560680295,53598,44059,53931,48205
1.2959199999999982,0.45227929949760437,-0.13472960889339447,1.2552837133407593,0.16139262914657593,-0.15606355667114258,-0.02070586197078228,-16.533496856689453,-17.921554565429688,28.94381332397461,11.869076438071113,-5.046624794101912,0.04233706615061556,52926,44717,54453,47963
1.3052459999999992,0.4539453685283661,-0.13507647812366486,1.2551275491714478,0.15937413275241852,-0.1388409584760666,0.016170652583241463,-12.283867835998535,-19.737882614135742,26.737627029418945,12.198002521836042,-5.293832020615886,-0.10430332078668504,53752,43688,52950,47745
1.315728000000003,0.45577260851860046,-0.1351594775915146,1.25574791431427,0.15763463079929352,-0.12081174552440643,0.054351337254047394,-1.9838453531265259,-29.136093139648438,21.831335067749023,12.491469583601116,-5.466462389469171,-0.25586506150375465,53140,45371,53565,46419
1.324970000000001,0.4571619927883148,-0.13511313498020172,1.2562220096588135,0.15347835421562195,-0.10310624539852142,0.0870944932103157,-0.22662459313869476,-37.36897659301758,21.89176368713379,12.765950213374646,-5.571085990428392,-0.48950820882842283,52415,46456,53996,44922
1.3353589999999966,0.4588460624217987,-0.13500529527664185,1.2571266889572144,0.15024515986442566,-0.0859038308262825,0.12034719437360764,5.406120777130127,-38.217002868652344,15.759809494018555,13.03695176187799,-5.610244981593732,-0.7998393967740318,52151,45586,53516,45409
1.3447020000000047,0.46015840768814087,-0.13487064838409424,1.2587603330612183,0.14466150104999542,-0.06952185183763504,0.15553998947143555,4.518935203552246,-37.63215637207031,14.86193561553955,13.254488348499255,-5.599064463191528,-1.1653468906842865,52487,44563,52732,46055
1.3550819999999948,0.46179771423339844,-0.13472765684127808,1.2602311372756958,0.14006763696670532,-0.0541875995695591,0.1872815042734146,6.126462936401367,-38.491825103759766,12.232905387878418,13.442504634079663,-5.576795454511348,-1.506627311071572,52019,44659,52887,45766
1.3644330000000044,0.4630820155143738,-0.13406802713871002,1.2621268033981323,0.13331547379493713,-0.037524230778217316,0.21834982931613922,4.416244029998779,-31.08681297302246,8.079514503479004,13.612550429050186,-5.565987914722355,-1.857095962475286,52126,43327,51982,46323
1.3748059999999969,0.46418529748916626,-0.1331520974636078,1.2647426128387451,0.1254282295703888,-0.020725615322589874,0.2500612437725067,5.109201908111572,-29.0618839263916,4.670566558837891,13.738894269618026,-5.559527162801854,-2.1546658692991083,52094,42401,51451,46730
1.384148000000001,0.46519532799720764,-0.13211296498775482,1.267188549041748,0.11684310436248779,-0.004443627782166004,0.2786043584346771,7.691308498382568,-36.47056198120117,2.677637815475464,13.835901515557333,-5.559692730768456,-2.448455412356088,51319,43746,51997,45236
1.394528999999995,0.4666751027107239,-0.13101547956466675,1.2700576782226562,0.11025361716747284,0.011181971989572048,0.3071639835834503,6.579561233520508,-36.09052658081055,-0.9401332139968872,13.913706921705712,-5.525801400716277,-2.7668908603073694,50555,43293,52027,45515
1.4038769999999932,0.46787354350090027,-0.12989488244056702,1.2731281518936157,0.10213758796453476,0.02573033981025219,0.3337939977645874,7.5074849128723145,-37.56442642211914,-3.317352294921875,13.951596507533017,-5.4861061638179915,-3.1044026199647354,50599,42345,51206,45497
1.4142569999999979,0.46892857551574707,-0.12876781821250916,1.2762833833694458,0.09322444349527359,0.039151787757873535,0.35687899589538574,8.119989395141602,-41.965660095214844,-6.899345874786377,13.96188017542581,-5.431180802026202,-3.4606169179120445,49980,43112,51386,44798
1.4236000000000057,0.46939244866371155,-0.12712469696998596,1.2799900770187378,0.0812135562300682,0.05408044159412384,0.381925493478775,11.70728588104248,-45.169254302978516,-7.903680801391602,13.95174142896155,-5.391656673387448,-3.8678617154788957,49195,43653,51477,43811
1.4339750000000058,0.4700738787651062,-0.1257430613040924,1.2839715480804443,0.06988095492124557,0.0668732225894928,0.4080304503440857,15.329889297485352,-42.25739288330078,-10.00230884552002,13.922089049629314,-5.309439985787882,-4.309769711489219,49115,42822,50457,43747
1.4433179999999992,0.4708634614944458,-0.12398111820220947,1.2880839109420776,0.05883629992604256,0.08030401170253754,0.43186184763908386,17.189979553222656,-50.210567474365234,-12.084868431091309,13.877317391827445,-5.202529939735141,-4.7548226219438865,48437,43757,50704,42457
1.4537060000000055,0.47139012813568115,-0.12313675880432129,1.2925130128860474,0.046332258731126785,0.08847273141145706,0.4539235532283783,20.968544006347656,-43.612632751464844,-13.644536018371582,13.802130936161138,-5.038214088977217,-5.268111214166939,48570,42754,49429,42782
1.4630399999999937,0.47157973051071167,-0.12106098979711533,1.2968778610229492,0.03225952014327049,0.10093852877616882,0.4735323190689087,22.770954132080078,-34.68022537231445,-17.293975830078125,13.721105242311733,-4.862702013914037,-5.717311674112767,49304,42101,47787,42775
1.473426999999996,0.4720337390899658,-0.11870050430297852,1.301108717918396,0.019757866859436035,0.11329589039087296,0.4891100227832794,19.540231704711914,-32.529293060302734,-18.761280059814453,13.597237439859324,-4.655442912320363,-6.096764986484153,48879,40838,47437,43751
1.4827700000000041,0.47207924723625183,-0.1167432963848114,1.3060413599014282,0.005340697709470987,0.12293713539838791,0.5058932304382324,20.321834564208984,-35.854454040527344,-21.740894317626953,13.446514214546108,-4.447620657586227,-6.4273776012409165,47127,41635,48361,42507
1.4931419999999926,0.4720594882965088,-0.11548532545566559,1.3111824989318848,-0.009359833784401417,0.1286144107580185,0.5222980380058289,20.213401794433594,-37.00328826904297,-23.12196159362793,13.259995642878337,-4.2386980997967045,-6.790541449404844,46520,41564,47269,41383
1.5025050000000046,0.4719352126121521,-0.11188691854476929,1.3161832094192505,-0.0238777007907629,0.14348925650119781,0.5355486273765564,18.244102478027344,-31.25502586364746,-25.201885223388672,13.072985496399014,-4.064334923890337,-7.1419869354675845,46358,40384,46768,42187
1.5128709999999992,0.47181788086891174,-0.10969221591949463,1.321292519569397,-0.03834689036011696,0.15120017528533936,0.54792720079422,19.228134155273438,-30.935497283935547,-25.264787673950195,12.855105534902604,-3.863372535161468,-7.481998233617929,46336,40051,45706,41771
1.5223010000000068,0.4711737632751465,-0.10704536736011505,1.3264005184173584,-0.05478288233280182,0.16005273163318634,0.557886004447937,19.531723022460938,-31.179685592651367,-27.928781509399414,12.630397112741957,-3.665988616928059,-7.8169290741261515,45346,40296,45692,41092
1.5326059999999997,0.47078296542167664,-0.10469146072864532,1.3320105075836182,-0.06932888180017471,0.16666491329669952,0.5661430954933167,21.723054885864258,-36.11171340942383,-30.696474075317383,12.375339789573118,-3.453973246576165,-8.136266787009284,44356,40368,45103,39921
1.5419429999999994,0.47000595927238464,-0.10248986631631851,1.3373411893844604,-0.0853419229388237,0.17183345556259155,0.5718676447868347,20.735301971435547,-31.324787139892578,-30.893177032470703,12.112110686237198,-3.2179699367386316,-8.47481248320226,43979,39521,44514,40200
1.5523110000000016,0.46903517842292786,-0.09985191375017166,1.3430449962615967,-0.10187114030122757,0.17820613086223602,0.5781325697898865,22.23660659790039,-30.885072708129883,-31.692087173461914,11.83369530826634,-2.990507979856342,-8.808980051110456,44076,38754,42872,40049
1.5616640000000044,0.46848705410957336,-0.09751436859369278,1.3484066724777222,-0.11580312997102737,0.1824653148651123,0.580007791519165,25.00381088256836,-32.309688568115234,-32.74478530883789,11.537744874681982,-2.731777050190666,-9.107915570273995,43712,39562,42189,38806
1.5720399999999937,0.46724504232406616,-0.09568201750516891,1.354219913482666,-0.13259688019752502,0.18406501412391663,0.5825981497764587,26.3414363861084,-30.525569915771484,-31.870025634765625,11.220036823109998,-2.4264875026175132,-9.43248636365347,42489,38967,41941,38389
1.581395000000004,0.4657173454761505,-0.09174850583076477,1.359994888305664,-0.15144315361976624,0.19247128069400787,0.5765551924705505,21.190031051635742,-25.089012145996094,-33.00366973876953,10.85787953893061,-2.0976277028830967,-9.789800991187832,41772,37066,41377,39093
1.5917580000000016,0.46411752700805664,-0.08982186019420624,1.3657538890838623,-0.16850705444812775,0.1929461508989334,0.575184166431427,19.94866180419922,-20.97770118713379,-32.076927185058594,10.53502567760242,-1.8191155509830854,-10.063213415867542,42298,36548,39740,38991
1.6011199999999954,0.46283042430877686,-0.08745290338993073,1.371073842048645,-0.18316391110420227,0.19467388093471527,0.5694971084594727,19.931697845458984,-21.48446273803711,-33.17356872558594,10.214268899155435,-1.5633072088760354,-10.279479566558832,41849,36773,39383,38546
1.6114909999999945,0.46100687980651855,-0.083838552236557,1.3760747909545898,-0.19934764504432678,0.20099957287311554,0.5608986616134644,14.717870712280273,-18.550596237182617,-33.12866973876953,9.895508666365842,-1.348399871044921,-10.48556514564913,40571,35369,39096,38631
1.620847999999998,0.45892855525016785,-0.08183229714632034,1.381648302078247,-0.2162960022687912,0.20036587119102478,0.553766131401062,11.073051452636719,-24.505693435668945,-32.79466247558594,9.56820177746919,-1.128924783706969,-10.681399980526288,39281,34801,39454,38268
1.6312050000000018,0.4564903676509857,-0.07918961346149445,1.3873264789581299,-0.23435035347938538,0.20098064839839935,0.5414977073669434,13.036029815673828,-27.32204246520996,-32.6046028137207,9.21360394624836,-0.9337025309468628,-10.948723991636692,38507,35865,38997,36234
1.6405650000000023,0.45434290170669556,-0.07654650509357452,1.3924978971481323,-0.24951082468032837,0.20238910615444183,0.5278109312057495,12.956306457519531,-32.34061813354492,-33.419578552246094,8.891922318866865,-0.7512507525786863,-11.226031639927724,38028,36500,38947,35588
1.6509400000000023,0.4521220028400421,-0.07424058020114899,1.3974307775497437,-0.2644020915031433,0.20202578604221344,0.5119704604148865,13.06166934967041,-33.36280822753906,-33.759925842285156,8.560645041813412,-0.5551193052153942,-11.539057913598716,37134,35808,39153,35809
1.6602949999999983,0.44986990094184875,-0.07156525552272797,1.4022349119186401,-0.2789812684059143,0.20299863815307617,0.4949517250061035,15.87338638305664,-32.127201080322266,-33.44746017456055,8.224626757953782,-0.3647108777634263,-11.860260096044124,37090,36223,38175,34849
1.670648000000001,0.4470668435096741,-0.06870917230844498,1.406975507736206,-0.2956199049949646,0.20432382822036743,0.47813859581947327,17.81541633605957,-27.44129180908203,-33.26666259765625,7.8921271091080945,-0.15500127351100537,-12.174781324356445,37640,36125,37380,35078
1.6800160000000033,0.4445303976535797,-0.06630130112171173,1.411137342453003,-0.3106563687324524,0.20354638993740082,0.4584786891937256,18.824298858642578,-27.385709762573242,-32.74766159057617,7.561020052970332,0.08691887562349318,-12.433911105604718,37416,36523,37306,34900
1.6903800000000047,0.44159096479415894,-0.06358431279659271,1.4155559539794922,-0.32694336771965027,0.2037956863641739,0.43994268774986267,20.56505012512207,-19.762039184570312,-32.56685256958008,7.230920648947942,0.3395157095421528,-12.687625029420294,37284,36653,36830,34520
1.6997329999999928,0.4384535849094391,-0.0607152134180069,1.4201064109802246,-0.34373223781585693,0.20430691540241241,0.4228096008300781,21.086469650268555,-15.444740295410156,-32.60363006591797,6.903039142094776,0.6045975568818662,-12.87683539884067,37502,36455,36259,34863
1.7100969999999942,0.4351089596748352,-0.05763620510697365,1.424085021018982,-0.36050963401794434,0.20524221658706665,0.40229740738868713,20.71171760559082,-9.910971641540527,-31.58086585998535,6.5789252227472685,0.8707031234840462,-13.0266346522786,37517,36959,36480,34963
1.719456999999995,0.4314151406288147,-0.0556001253426075,1.4280065298080444,-0.3782408833503723,0.20216035842895508,0.3819708228111267,19.43909454345703,-5.982341289520264,-32.021888732910156,6.245784267099816,1.1519858857502727,-13.13553048986657,37587,37013,35972,35033
1.729820000000007,0.4278573989868164,-0.05327918007969856,1.4317238330841064,-0.3950127363204956,0.19975335896015167,0.36239704489707947,16.236265182495117,1.50615394115448,-32.13897705078125,5.920796878785559,1.417313918934331,-13.177685024421622,37378,36073,36186,36357
1.7391820000000007,0.42389747500419617,-0.050619687885046005,1.4348543882369995,-0.4126587510108948,0.19847047328948975,0.34106793999671936,16.350900650024414,4.118960857391357,-32.6547737121582,5.59999872938831,1.6411882016201094,-13.152037574412116,37458,36742,36044,35980
1.7495339999999997,0.4202732741832733,-0.04832788556814194,1.438244104385376,-0.42836129665374756,0.1955954134464264,0.32178351283073425,13.94629955291748,10.236227989196777,-32.19466018676758,5.271135698944715,1.8730998900736477,-13.080508661225906,37319,37216,36238,36309
1.7589049999999988,0.4162919521331787,-0.045685820281505585,1.4412293434143066,-0.44476595520973206,0.1939879208803177,0.30173376202583313,11.515702247619629,16.060962677001953,-32.88459777832031,4.952598036610668,2.0753833764412524,-12.953626939239687,37318,37207,36117,36531
1.7693099999999977,0.4121384024620056,-0.04340556636452675,1.4440191984176636,-0.4608932435512543,0.1908610761165619,0.2811101973056793,10.831999778747559,20.323509216308594,-31.255504608154297,4.628642761991531,2.268648645719961,-12.767355148816607,37545,36872,36138,37395
1.778629000000001,0.40790578722953796,-0.04077123478055,1.4467170238494873,-0.4765331745147705,0.18908782303333282,0.26104119420051575,8.338536262512207,28.93381690979004,-30.806781768798828,4.319237346510488,2.4359024518060166,-12.534309542126245,37739,37574,36077,37094
1.7889890000000015,0.4031044542789459,-0.03849555179476738,1.449385166168213,-0.4936974346637726,0.18582749366760254,0.24253006279468536,8.449302673339844,32.09912109375,-29.942075729370117,4.022208737842716,2.5865981622571423,-12.231433079335266,37789,37238,36150,38003
1.7983589999999967,0.3985629975795746,-0.036401353776454926,1.4520506858825684,-0.5088710188865662,0.1818375289440155,0.22538907825946808,7.860350131988525,34.379798889160156,-30.494300842285156,3.7300506842779346,2.7365768452743193,-11.881257334608799,37479,37981,36492,37459
1.8087269999999989,0.3941632807254791,-0.0343971811234951,1.4541808366775513,-0.5224739909172058,0.17757542431354523,0.20684918761253357,8.696273803710938,42.1153678894043,-29.681106567382812,3.4427419606542915,2.8778635160025527,-11.497402648403504,37901,38044,36265,37933
1.8180810000000056,0.3893083333969116,-0.03190375119447708,1.4560588598251343,-0.5369212031364441,0.17518629133701324,0.18874038755893707,9.168910026550293,49.27063751220703,-29.137958526611328,3.1658001132127236,3.0107533461089693,-11.050701234192076,38722,37825,35826,38588
1.8284470000000002,0.38423314690589905,-0.02969866245985031,1.4578273296356201,-0.5512223243713379,0.17168028652668,0.17178231477737427,7.2848968505859375,56.47673034667969,-29.30443572998047,2.90075251444334,3.1509625441288316,-10.532522815848042,39295,37873,35941,39500
1.8378029999999999,0.3790575861930847,-0.027639586478471756,1.459558129310608,-0.5648462772369385,0.1675725132226944,0.1565142124891281,5.14462947845459,60.217288970947266,-29.943675994873047,2.6320685561109007,3.272531968145943,-9.951808836850974,38859,38529,36680,39223
1.848179999999993,0.37384089827537537,-0.025654027238488197,1.4612905979156494,-0.5776147246360779,0.1631767898797989,0.14342822134494781,3.8242619037628174,61.74335479736328,-29.548112869262695,2.367155363199755,3.372288096465188,-9.321806706457297,38746,37749,36408,39935
1.857528999999995,0.36861667037010193,-0.02370500937104225,1.4630393981933594,-0.5890722870826721,0.1587453931570053,0.13127420842647552,4.847061634063721,68.5885238647461,-29.007848739624023,2.1190259340349766,3.452218047367829,-8.644015972394044,39851,38034,36047,40156
1.8679119999999967,0.3634053170681,-0.02177213318645954,1.4642549753189087,-0.5989688634872437,0.1544501632452011,0.1169753149151802,4.838903427124023,71.61675262451172,-28.913909912109375,1.8770480947376473,3.5316908824126325,-7.918233575875647,40673,38453,35844,40734
1.877252999999997,0.35821378231048584,-0.0198452640324831,1.4652117490768433,-0.6074255108833313,0.15029115974903107,0.1026679128408432,1.9217429161071777,73.13375854492188,-28.740869522094727,1.640782744421304,3.601995780048954,-7.153147441567413,40174,38253,36795,41083
1.887626999999993,0.3525095283985138,-0.017922278493642807,1.4660553932189941,-0.6165186166763306,0.1461499184370041,0.08932533860206604,4.5274739265441895,68.7236099243164,-28.80809783935547,1.4050948532318623,3.650517701134716,-6.400166239666389,39472,39958,37107,39479
1.896976999999999,0.34709349274635315,-0.016001176089048386,1.4673985242843628,-0.6232112646102905,0.14208008348941803,0.07914827764034271,1.6998356580734253,69.99836730957031,-28.823928833007812,1.16396496915878,3.7138273131210955,-5.679411531337272,39506,40430,37978,39819
1.9073329999999986,0.3413061797618866,-0.014077700674533844,1.4679129123687744,-0.6300064921379089,0.13809461891651154,0.06705320626497269,-1.2476568222045898,73.7965087890625,-28.241670608520508,0.9220075770641838,3.74484101095246,-4.960682118130695,40168,38631,38152,42173
1.9166999999999972,0.3358752727508545,-0.012153604999184608,1.4685781002044678,-0.6343203186988831,0.13416270911693573,0.057690709829330444,-3.365129232406616,69.7655258178711,-26.768842697143555,0.6921823259501746,3.7437865330593665,-4.1957244322027325,40819,39476,38301,41811
1.9270770000000048,0.3301015794277191,-0.010229146108031273,1.4693368673324585,-0.6386823654174805,0.1303519755601883,0.04963848367333412,-4.906157970428467,78.48847961425781,-27.953508377075195,0.4671542891330455,3.720911317277669,-3.4428633766968177,40842,39629,38453,42467
1.936430999999997,0.32470542192459106,-0.00883687473833561,1.4696071147918701,-0.6403331160545349,0.12464771419763565,0.04130376875400543,-5.694389343261719,72.68861389160156,-28.8302059173584,0.23924960670033976,3.6843742360699467,-2.6268865034428166,41315,39442,38824,42924
1.9467939999999944,0.31897345185279846,-0.007177283521741629,1.4702001810073853,-0.6420723795890808,0.12015513330698013,0.03595900163054466,-6.636821746826172,78.34610748291016,-32.155784606933594,-0.0025991329240281492,3.631441070435802,-1.856270491178093,41464,39957,38765,43281
1.9561490000000048,0.3130851089954376,-0.005914679728448391,1.4709668159484863,-0.643237829208374,0.11442569643259048,0.0322452038526535,-11.116857528686523,77.90071105957031,-30.325170516967773,-0.27093062677356206,3.573938776387525,-1.072539605415974,41544,40352,39684,43674
1.9665850000000065,0.30766889452934265,-0.00431346008554101,1.4712748527526855,-0.6412546634674072,0.11030547320842743,0.026626650243997574,-12.30687141418457,76.54205322265625,-31.54070281982422,-0.532220257800844,3.464669150240907,-0.26943239827337195,41730,38988,39730,45202
1.9758760000000037,0.30196651816368103,-0.0025395313277840614,1.4713659286499023,-0.6391730904579163,0.10707932710647583,0.021633673459291458,-12.179357528686523,76.78740692138672,-32.46369171142578,-0.8014045958856781,3.325274907664849,0.5190516007276919,42130,40185,40284,44907
1.9862280000000028,0.2966651916503906,-0.0006783321732655168,1.471913456916809,-0.6344477534294128,0.10431881248950958,0.020852934569120407,-13.46514892578125,70.00872039794922,-33.29169845581055,-1.086165652365209,3.185614819074574,1.3097656742221306,42216,41087,40309,44913
1.995619000000006,0.2920518219470978,0.0003365001466590911,1.4720754623413086,-0.6257882714271545,0.09847286343574524,0.018993927165865898,-9.887541770935059,68.65192413330078,-33.62843322753906,-1.3848900485421223,3.07275776082374,2.065870286381905,42568,41111,40223,45216
2.0059679999999935,0.28581076860427856,0.0012948125367984176,1.4722589254379272,-0.6225208044052124,0.093166783452034,0.017680449411273003,-10.963512420654297,67.46248626708984,-35.35441589355469,-1.6861543839330813,2.967258113670242,2.765157932626483,42924,40999,40518,46148
2.0154119999999964,0.2807786464691162,0.002573343925178051,1.4728330373764038,-0.613682746887207,0.08915413916110992,0.018331291154026985,-12.054244995117188,61.29833221435547,-35.65370178222656,-2.002246515104752,2.8394856529955605,3.48862685847537,43439,40020,40434,47284
2.025678,0.2758581340312958,0.003664325689896941,1.4731022119522095,-0.6035369634628296,0.08473613858222961,0.01800966076552868,-9.934216499328613,57.41061782836914,-36.83313751220703,-2.331499114916729,2.7008060309427933,4.165840027745285,42885,42241,41126,46297
2.0350500000000027,0.27046751976013184,0.005198050290346146,1.4732229709625244,-0.5943975448608398,0.08228269219398499,0.017400268465280533,-11.471134185791016,56.07773971557617,-36.93592834472656,-2.6791248145489424,2.558295829204212,4.773362376476031,42901,41297,41296,47285
2.045426999999996,0.26538294553756714,0.006422615610063076,1.473278284072876,-0.5833224058151245,0.07885733246803284,0.017711792141199112,-9.73924446105957,48.54008865356445,-36.5423469543457,-3.0236181656135392,2.405822298757207,5.368132304049389,43381,40825,41297,48090
2.054771999999997,0.2609950006008148,0.007492215372622013,1.4738651514053345,-0.5688219666481018,0.07498768717050552,0.022739186882972717,-10.340556144714355,41.885318756103516,-37.73380661010742,-3.3719590284545955,2.2631717805425766,5.909611349008273,43089,42548,42256,47466
2.065153999999995,0.25642988085746765,0.009021103382110596,1.4741849899291992,-0.5545120239257812,0.07307811081409454,0.02707163244485855,-7.180968761444092,39.22193145751953,-37.30116653442383,-3.7370948423792525,2.111676871260903,6.36448811328736,42690,42126,41952,47931
2.0744949999999953,0.25177904963493347,0.01024815533310175,1.4743781089782715,-0.5402117967605591,0.07018177211284637,0.03146395459771156,-6.028909683227539,35.91698455810547,-36.633663177490234,-4.101779830624588,1.9892554406942309,6.775631580299631,43269,41921,41862,48339
2.0848570000000035,0.2476227730512619,0.01132664829492569,1.4745121002197266,-0.5238431096076965,0.06697752326726913,0.03570035099983215,-2.6762938499450684,34.468074798583984,-36.47564697265625,-4.464463404680079,1.8802401326970846,7.1681023209971,44370,42086,41323,48914
2.0942219999999945,0.2438744157552719,0.013222365640103817,1.475092887878418,-0.5026634931564331,0.0664275661110878,0.040475692600011826,-3.877721071243286,22.35862922668457,-35.47956466674805,-4.863658758000696,1.7676737074773687,7.570726826562138,43487,42755,42235,48507
2.1045850000000064,0.2438744157552719,0.013222365640103817,1.475092887878418,-0.5026634931564331,0.0664275661110878,0.040475692600011826,0.46972429752349854,15.879840850830078,-38.05014419555664,-4.863658758000696,1.7676737074773687,7.570726826562138,41929,43716,42850,47690
2.1139459999999963,0.23520871996879578,0.015066337771713734,1.4762864112854004,-0.47086119651794434,0.05953162908554077,0.05547129735350609,1.6565614938735962,7.525877952575684,-37.12751770019531,-5.6060504416191135,1.6422679515754808,7.939139558644819,42210,43691,42590,48046
2.1243110000000014,0.23612993955612183,0.015545451082289219,1.476137399673462,-0.4673613905906677,0.06123393774032593,0.05470913276076317,2.720057725906372,1.9046508073806763,-34.92731857299805,-5.607314110919246,1.6342268048020536,7.958322554376274,42324,43959,43274,48405
2.133669999999998,0.2283947765827179,0.017137859016656876,1.47755765914917,-0.4332980513572693,0.05355774611234665,0.07258235663175583,5.534444332122803,1.4543302059173584,-34.903316497802734,-6.327949906948318,1.5783476457447922,8.093734466416537,43070,43290,42230,48954
2.1440350000000037,0.2292202264070511,0.017580341547727585,1.4777883291244507,-0.4301566779613495,0.05514264106750488,0.07383289933204651,8.102266311645508,0.7561154961585999,-33.371559143066406,-6.329257123853498,1.5692507449712627,8.110199280860868,43321,43309,41556,48791
2.1534030000000057,0.2219829559326172,0.019599754363298416,1.4791208505630493,-0.39676427841186523,0.04938231781125069,0.08902270346879959,13.497579574584961,-0.3707199692726135,-34.813316345214844,-7.02456097789628,1.6011101553231915,8.17121340904881,43648,43317,41050,48907
2.1637869999999966,0.21916727721691132,0.020815327763557434,1.4799891710281372,-0.3779347538948059,0.04709404706954956,0.09731001406908035,14.056218147277832,-6.001278877258301,-33.88618850708008,-7.376806119299696,1.6709432954701828,8.18710299956637,43455,43224,40685,49046
2.173119000000006,0.2164406180381775,0.021892504766583443,1.4810136556625366,-0.359516441822052,0.04419170320034027,0.10616334527730942,14.679408073425293,-12.313301086425781,-30.472198486328125,-7.71302946532199,1.7493685348593904,8.148430151288036,42799,42796,41225,49289
2.183479999999996,0.21375060081481934,0.022897854447364807,1.4821085929870605,-0.3419071137905121,0.04092676192522049,0.11411019414663315,14.42361068725586,-17.512130737304688,-30.519161224365234,-8.031073079426646,1.8315816113227672,8.040663694857406,42118,43103,41025,48886
2.1928439999999974,0.21106977760791779,0.023866914212703705,1.4832395315170288,-0.32501420378685,0.03739454224705696,0.12355948984622955,15.883631706237793,-29.021902084350586,-29.408004760742188,-8.348028554459816,1.9116003965698514,7.852549700851621,41318,43787,41800,48533
2.2032160000000003,0.2089201956987381,0.024816231802105904,1.4843947887420654,-0.3071525990962982,0.033739909529685974,0.13280107080936432,19.283092498779297,-38.81007385253906,-30.90744972229004,-8.66000744275293,2.015403990040611,7.569352855447147,40503,44810,41234,47423
2.2125669999999955,0.20649105310440063,0.02575574442744255,1.4860925674438477,-0.2918422818183899,0.030129794031381607,0.1420767456293106,18.087234497070312,-43.98922348022461,-26.63743019104004,-8.973836517349742,2.1456802172726577,7.183449661574086,40099,44771,41653,47498
2.2229229999999953,0.20444095134735107,0.026691406965255737,1.4875022172927856,-0.2764193117618561,0.026498155668377876,0.1495901346206665,16.835670471191406,-45.67963409423828,-23.650850296020508,-9.257891205593564,2.27397142843653,6.7641891056817265,39685,43648,41118,48034
2.2322979999999952,0.20256635546684265,0.027624426409602165,1.4887624979019165,-0.26180222630500793,0.022846970707178116,0.15592771768569946,19.58439826965332,-39.69055938720703,-23.05563735961914,-9.508958800160864,2.4157213351384343,6.346833259871593,41013,43113,39659,48290
2.2426640000000044,0.2007681280374527,0.02855607308447361,1.4904882907867432,-0.2482355386018753,0.019196998327970505,0.1637001484632492,21.8836612701416,-42.406917572021484,-18.625774383544922,-9.74859786345055,2.57263711513884,5.962954589830417,41220,43482,38851,47874
2.252014999999999,0.19899365305900574,0.028950564563274384,1.492440938949585,-0.23589111864566803,0.013399798423051834,0.17190240323543549,23.54879379272461,-48.515892028808594,-18.222511291503906,-9.960468677230887,2.7685744131339174,5.545098533920189,39771,43817,39724,47204
2.262482999999993,0.19775134325027466,0.02961139567196369,1.4939464330673218,-0.22297367453575134,0.00874827615916729,0.17595383524894714,21.51622200012207,-51.992835998535156,-14.85378360748291,-10.160927912984485,2.9690400411907674,5.081066818490105,38243,43180,39096,46885
2.271744000000006,0.1962282955646515,0.030406316742300987,1.4957596063613892,-0.21253804862499237,0.004604027606546879,0.18085645139217377,25.22310447692871,-53.23430252075195,-13.23856258392334,-10.332277441003539,3.166223596306175,4.5752039551712524,39251,43074,38450,46839
2.282122000000003,0.19508317112922668,0.03126963973045349,1.4971779584884644,-0.20207521319389343,0.0007217378588393331,0.1837780922651291,23.73339080810547,-60.01919937133789,-10.815691947937012,-10.488272277390266,3.3759614254686543,4.059414173747723,38980,43950,38136,46296
2.2914649999999965,0.19357933104038239,0.03162996098399162,1.498938798904419,-0.19445154070854187,-0.0051429178565740585,0.18730933964252472,24.251537322998047,-59.77592849731445,-8.74608325958252,-10.627470450766348,3.5976833821735204,3.4889603735566523,38161,43481,38431,46193
2.3018369999999995,0.19241800904273987,0.032273296266794205,1.5008679628372192,-0.18676722049713135,-0.00990425143390894,0.19185897707939148,21.3220157623291,-63.18525314331055,-7.5738115310668945,-10.750091421074673,3.813677775836268,2.9043559452656393,36794,43325,37518,45296
2.3111919999999953,0.19141335785388947,0.032523561269044876,1.50287663936615,-0.179937943816185,-0.01611679047346115,0.19551075994968414,21.087512969970703,-66.18822479248047,-4.873307704925537,-10.862702620325038,4.0153217660871805,2.2965530237056595,37000,43395,37934,45351
2.3215690000000033,0.19047388434410095,0.033113278448581696,1.504908561706543,-0.17424112558364868,-0.0207923986017704,0.1975412666797638,17.237489700317383,-62.0374755859375,-2.4251227378845215,-10.947436481302011,4.193426505484872,1.6661376150003893,36460,42659,36941,45384
2.330918000000005,0.1895522177219391,0.03334074467420578,1.5063859224319458,-0.16986240446567535,-0.026638450101017952,0.1948917955160141,12.50231647491455,-62.44754409790039,-0.6131680011749268,-11.016946696953179,4.343327422701936,1.0372167815898339,35698,42603,38000,45219
2.3412839999999995,0.18808980286121368,0.033925969153642654,1.5081071853637695,-0.16887898743152618,-0.03062157891690731,0.1907573938369751,11.264960289001465,-58.62455749511719,1.340949296951294,-11.06520959215016,4.446820551949158,0.41212935706802056,35353,41520,36284,45187
2.3506389999999957,0.18687982857227325,0.03415675833821297,1.5099422931671143,-0.1679888516664505,-0.03586966544389725,0.18768692016601562,10.576131820678711,-54.019065856933594,2.6555230617523193,-11.091491629778517,4.540427986569571,-0.17581169144306133,36273,41817,36246,45034
2.3611659999999977,0.18578694760799408,0.03421076014637947,1.5118352174758911,-0.16761082410812378,-0.04158437252044678,0.18468059599399567,8.134663581848145,-55.134891510009766,4.594592571258545,-11.100374224181957,4.632656676989548,-0.7234266592055706,35450,41578,35755,44674
2.3703840000000054,0.18474245071411133,0.03471607342362404,1.5132068395614624,-0.1679805964231491,-0.045229554176330566,0.17908942699432373,10.28032112121582,-50.8585205078125,7.15997314453125,-11.088228804511575,4.70808778463997,-1.2529115179966441,35634,41488,35270,44253
2.380726999999999,0.18371453881263733,0.03491339460015297,1.5148662328720093,-0.1690877228975296,-0.04992026090621948,0.17497125267982483,8.28298282623291,-53.620670318603516,9.235596656799316,-11.055782865492832,4.792954830463777,-1.7743701441068682,34738,41889,35268,43385
2.3900859999999957,0.182686448097229,0.034958552569150925,1.5166627168655396,-0.17091412842273712,-0.054885756224393845,0.17007280886173248,8.94074535369873,-57.30766296386719,11.318461418151855,-10.99648548779083,4.862291936489826,-2.3159257397777977,34072,41883,36216,43075
2.4005840000000025,0.181650772690773,0.034930627793073654,1.5179638862609863,-0.17346054315567017,-0.059771113097667694,0.16107885539531708,9.345688819885254,-48.719703674316406,13.299497604370117,-10.924194781239622,4.939837776120979,-2.859478191713872,34706,41655,34150,42639
2.4098110000000017,0.18060548603534698,0.03486799821257591,1.5195584297180176,-0.17674843966960907,-0.06462156772613525,0.15406380593776703,7.54998254776001,-45.88317108154297,16.200206756591797,-10.821988067909333,5.012711547178532,-3.35978122224657,35287,41603,34889,42767
2.420179999999993,0.17954784631729126,0.03479180112481117,1.5212994813919067,-0.18065766990184784,-0.06919717788696289,0.1470494419336319,4.035566806793213,-45.21037292480469,18.488025665283203,-10.693527314656217,5.060038285913712,-3.8178345230276394,34146,41337,35407,42463
2.4295350000000036,0.17794160544872284,0.034711163491010666,1.5225598812103271,-0.18723803758621216,-0.07352954149246216,0.13722147047519684,2.1129038333892822,-38.073524475097656,19.681121826171875,-10.536446548221676,5.074533914176299,-4.265880924080986,34421,40929,35202,42223
2.4399030000000055,0.1765911728143692,0.03463203087449074,1.523581624031067,-0.19327498972415924,-0.07758833467960358,0.12722663581371307,0.44660046696662903,-34.91184997558594,22.56083106994629,-10.358317608722853,5.062107039956699,-4.643856937491147,35160,40592,34614,42258
2.4492609999999986,0.17536590993404388,0.034552328288555145,1.5250355005264282,-0.19905412197113037,-0.08149660378694534,0.11908255517482758,-1.561355710029602,-27.916460037231445,23.824565887451172,-10.158681929905367,5.019220881814422,-4.995276905141364,35043,40781,35936,42378
2.4596870000000055,0.1736658662557602,0.03447791561484337,1.5261523723602295,-0.20682068169116974,-0.08499602973461151,0.10838935524225235,-4.642783164978027,-23.258188247680664,24.052263259887695,-9.951349809366445,4.965916987984153,-5.291089519771228,35130,40191,35073,42201
2.4689879999999977,0.17226064205169678,0.0344095304608345,1.5270994901657104,-0.21361331641674042,-0.08821786195039749,0.09773022681474686,-6.470818042755127,-22.558307647705078,24.684104919433594,-9.719121687349688,4.870763032702836,-5.532978899858758,35010,40127,36246,42194
2.4793540000000065,0.1704666167497635,0.03381051495671272,1.527970314025879,-0.222010537981987,-0.09321695566177368,0.08729469031095505,-8.616914749145508,-14.848237991333008,26.334030151367188,-9.478317074381884,4.771078851922382,-5.730271998851915,35956,39434,35542,42537
2.4887119999999996,0.1684776395559311,0.033483006060123444,1.5288019180297852,-0.23096466064453125,-0.09678416699171066,0.07616366446018219,-11.947627067565918,-12.003305435180664,26.549894332885742,-9.221154241343308,4.6381781824538555,-5.891306401465185,36108,39746,36652,42587
2.4992219999999943,0.16692781448364258,0.03329614922404289,1.5296134948730469,-0.23807333409786224,-0.09949289262294769,0.06547269970178604,-14.096735000610352,-10.946048736572266,26.55488395690918,-8.955801842273793,4.467743727653721,-6.0348203709803245,34600,40406,38241,41666
2.5084389999999983,0.1650659441947937,0.03264791890978813,1.5298746824264526,-0.24623139202594757,-0.10364291816949844,0.05267006903886795,-12.301111221313477,-0.5842153429985046,28.268251419067383,-8.694263122669266,4.293905856712513,-6.141060064115713,35490,39837,37452,41793
2.5188150000000022,0.16304755210876465,0.032305166125297546,1.530416488647461,-0.2548846900463104,-0.10632390528917313,0.04275064915418625,-16.39362144470215,2.291799306869507,26.726802825927734,-8.40988566042591,4.117374194287003,-6.171010426769788,37249,39980,37980,42555
2.528164999999994,0.16095231473445892,0.03212150186300278,1.5305614471435547,-0.26350831985473633,-0.10801313817501068,0.03130543604493141,-15.09026050567627,12.364086151123047,28.846826553344727,-8.124560197601978,3.915708476608802,-6.1319663989485385,37593,39692,38543,43084
2.5385280000000057,0.1588214933872223,0.03148384392261505,1.5310624837875366,-0.2718912363052368,-0.1112021654844284,0.022484559565782547,-16.948266983032227,15.54161548614502,27.585344314575195,-7.826703066054052,3.7126591035874124,-6.01897475832923,37490,39713,39109,42684
2.547888000000006,0.15667858719825745,0.031156286597251892,1.5312048196792603,-0.2798272669315338,-0.11291605979204178,0.013223140500485897,-14.804317474365234,19.66440200805664,27.045429229736328,-7.530166496765426,3.487862073160473,-5.864769917712293,37336,39730,40006,42759
2.5582700000000043,0.15735705196857452,0.03158899024128914,1.5310966968536377,-0.27736830711364746,-0.11139873415231705,0.012507000006735325,-16.986553192138672,23.551223754882812,27.68268585205078,-7.5245147404146335,3.480630757329773,-5.854874886424091,39244,40604,39605,42888
2.567607999999993,0.15225553512573242,0.03004646487534046,1.531070590019226,-0.2942138910293579,-0.11691402643918991,-0.005556270945817232,-13.56557559967041,30.307634353637695,26.6817684173584,-6.922508107556966,3.0850727679773606,-5.360299376597199,40117,40179,39837,43557
2.577974000000002,0.15263693034648895,0.030535364523530006,1.5310325622558594,-0.292913556098938,-0.11520854383707047,-0.005886349827051163,-14.507608413696289,35.16510009765625,25.311195373535156,-6.919220977093315,3.078926604211616,-5.357885939328398,40347,40423,40159,43281
2.5873389999999925,0.14731094241142273,0.02848942019045353,1.5308103561401367,-0.3081960678100586,-0.12190426886081696,-0.018414320424199104,-16.515989303588867,35.524269104003906,24.663848876953125,-6.366252461298796,2.7333662177481877,-4.726350337505813,39353,40927,42216,43383
2.5977149999999964,0.14817798137664795,0.029264729470014572,1.5309067964553833,-0.3050726056098938,-0.11912298202514648,-0.018131693825125694,-11.310457229614258,42.646602630615234,24.73849868774414,-6.362892625065451,2.718656913587501,-4.713500847863205,41355,40720,40439,43338
2.607054999999993,0.1455543041229248,0.028539340943098068,1.5308549404144287,-0.3116602599620819,-0.1211010217666626,-0.022390857338905334,-11.74136734008789,49.22267150878906,25.275230407714844,-6.091529403258145,2.559238612574662,-4.336389659764931,42762,41117,40886,44058
2.6175359999999928,0.14322108030319214,0.028178062289953232,1.5308125019073486,-0.3163214921951294,-0.12146874517202377,-0.02494753710925579,-13.294294357299805,51.70124435424805,24.280975341796875,-5.83058860333227,2.4087436624653376,-3.9007655860034305,42389,40247,42469,45005
2.626779999999999,0.14052335917949677,0.027486128732562065,1.5307856798171997,-0.32162320613861084,-0.12306202203035355,-0.02520398050546646,-11.483560562133789,47.46131134033203,21.614952087402344,-5.562120832819538,2.2543248565731306,-3.4131290092221684,41984,41151,42727,44132
2.6371600000000033,0.134889617562294,0.025361768901348114,1.529999017715454,-0.32990747690200806,-0.1282965987920761,-0.02474154159426689,-11.85394287109375,49.59123992919922,20.585763931274414,-5.077458689175274,1.9704939942702677,-2.4251300121080352,42297,41901,43333,43997
2.646506999999998,0.13215792179107666,0.024935683235526085,1.5297586917877197,-0.33238479495048523,-0.12827308475971222,-0.022854173555970192,-11.4932279586792,51.72811508178711,19.480987548828125,-4.852410707511403,1.8249384339748522,-1.9010160712076765,43320,40919,43292,45250
2.6568849999999946,0.129261776804924,0.024202285334467888,1.5296739339828491,-0.334518700838089,-0.12933555245399475,-0.019464783370494843,-11.683465957641602,59.2305908203125,18.628713607788086,-4.647095123219782,1.6992790466955248,-1.35841777484638,44432,41191,42869,45296
2.666235000000001,0.1296393722295761,0.024610372260212898,1.5298426151275635,-0.3332960903644562,-0.1279975026845932,-0.018691863864660263,-11.121789932250977,62.5459098815918,16.978132247924805,-4.647095123219782,1.6992790466955248,-1.35841777484638,45175,40329,42119,45872
2.676600999999995,0.12716953456401825,0.0236655343323946,1.5298446416854858,-0.33273422718048096,-0.12975578010082245,-0.013223204761743546,-9.588516235351562,63.458805084228516,15.867757797241211,-4.451224048394132,1.5836005534178013,-0.7250872337748719,44127,41541,43902,45083
2.6859529999999943,0.12443238496780396,0.0231990497559309,1.529874324798584,-0.33209866285324097,-0.12945576012134552,-0.006945951841771603,-10.982677459716797,61.02894592285156,16.06930923461914,-4.270768241986088,1.454791572633018,-0.14235361715604686,44101,40833,43812,45576
2.696327999999994,0.11825992166996002,0.021145859733223915,1.5299675464630127,-0.3301606774330139,-0.13264603912830353,0.008581334725022316,-13.237528800964355,54.468685150146484,14.575708389282227,-3.930968000142459,1.2255591188300488,1.032991927339883,43787,41348,44943,45316
2.7056830000000045,0.11915385723114014,0.021583128720521927,1.5299830436706543,-0.32684653997421265,-0.13118435442447662,0.008525972254574299,-12.364933967590332,49.793556213378906,14.143497467041016,-3.9302971946959895,1.2206866041021551,1.0484360395655377,44143,40957,44815,45814
2.7161169999999983,0.11324625462293625,0.019839785993099213,1.530253529548645,-0.32007700204849243,-0.1324261575937271,0.024227946996688843,-10.748743057250977,46.87607192993164,10.271575927734375,-3.639010739103283,0.9658367769179482,2.0860700132019145,44102,42011,44572,44641
2.7254100000000037,0.11363263428211212,0.020434927195310593,1.5301204919815063,-0.31873396039009094,-0.1303129941225052,0.02341797947883606,-7.406612396240234,47.42522048950195,10.431119918823242,-3.640060227860699,0.9578943580432434,2.089242930965075,44391,42237,44409,44730
2.735771999999997,0.1081572100520134,0.018254144117236137,1.530531644821167,-0.3072108328342438,-0.132687047123909,0.038927629590034485,-9.582411766052246,48.53055191040039,9.246299743652344,-3.426421048471563,0.7952960542235225,3.053478107011722,45078,40395,43931,46018
2.745126000000004,0.10858926177024841,0.01863563433289528,1.5307749509811401,-0.3057018518447876,-0.13144537806510925,0.04015832394361496,-6.866552352905273,46.923500061035156,6.908290386199951,-3.426421048471563,0.7952960542235225,3.053478107011722,45478,40000,43426,46171
2.7555929999999935,0.10336007922887802,0.016869721934199333,1.5316277742385864,-0.2906731367111206,-0.13174781203269958,0.056420620530843735,-5.525371074676514,45.362125396728516,5.944087982177734,-3.2587206563433635,0.6410829671032108,4.0171921737415355,45223,41185,43314,45165
2.7648509999999953,0.10420305281877518,0.01744944043457508,1.5318208932876587,-0.2874816656112671,-0.1296883523464203,0.05740956962108612,-8.490509986877441,41.5258674621582,5.8765363693237305,-3.259241764832032,0.6319120280121013,4.03275648980547,44870,40293,43436,45710
2.7752160000000003,0.09948045760393143,0.015276673249900341,1.5329055786132812,-0.2683384418487549,-0.1313304603099823,0.07402174174785614,-5.100002288818359,37.648826599121094,4.740877628326416,-3.138752479663278,0.5121380432949061,4.869069097494215,44747,40429,43296,45189
2.784577000000005,0.0997462347149849,0.015646547079086304,1.532954454421997,-0.26746711134910583,-0.13013656437397003,0.07424747943878174,-4.123879432678223,29.332141876220703,4.519117832183838,-3.138752479663278,0.5121380432949061,4.869069097494215,44827,40604,43203,45222
2.794945000000007,0.09756990522146225,0.01519154105335474,1.5338771343231201,-0.2567042112350464,-0.12842980027198792,0.08437034487724304,-2.643150568008423,23.333637237548828,3.2321577072143555,-3.0921947362601756,0.44395971686318775,5.210919815249103,44318,40452,43266,44942
2.8043080000000047,0.09553796797990799,0.014464672654867172,1.5348848104476929,-0.24529799818992615,-0.12773142755031586,0.09284085035324097,-0.4813435673713684,17.756195068359375,2.053011417388916,-3.0497671254974956,0.3896157040524243,5.506104819148146,44032,41102,43153,44169
2.814819000000003,0.09183226525783539,0.012318049557507038,1.5369701385498047,-0.2209281027317047,-0.1288198083639145,0.10788534581661224,-2.583622694015503,11.649975776672363,1.5422799587249756,-3.011259666254943,0.35196610033270054,5.904416928928902,44196,40254,42648,44795
2.824021999999997,0.09243219345808029,0.013182242400944233,1.5369855165481567,-0.2186865508556366,-0.1255839318037033,0.10795923322439194,-2.0175564289093018,3.924459934234619,1.1169874668121338,-3.0133328302274767,0.3360180657806995,5.913429848855018,44180,40287,42631,44583
2.8343990000000048,0.08864711225032806,0.011219692416489124,1.5392265319824219,-0.19561786949634552,-0.12598203122615814,0.1210515946149826,-2.085845470428467,2.3254172801971436,1.1240241527557373,-2.9864024752383167,0.3060549401224246,6.063083311090124,43431,40540,42474,43930
2.843747000000003,0.08934241533279419,0.011618806049227715,1.5391087532043457,-0.19299235939979553,-0.12467575073242188,0.12043816596269608,-3.8510944843292236,-3.6750261783599854,-0.35012274980545044,-2.9882088317743403,0.3031723499203562,6.075575822956832,42801,40501,42747,43703
2.854175000000003,0.08825533092021942,0.011205716989934444,1.5401651859283447,-0.17894531786441803,-0.12266156822443008,0.1257808357477188,-1.9213383197784424,-5.06388521194458,-0.7258265614509583,-2.9871155570222805,0.26420614323345487,6.06993443975275,43682,39129,41431,44524
2.863474000000002,0.08676590770483017,0.010499725118279457,1.5417362451553345,-0.1671784222126007,-0.12187988311052322,0.1326349824666977,0.6764896512031555,-7.216570854187012,-1.6710407733917236,-2.9858366468350446,0.2341993846775535,6.052013905648659,43848,39758,41028,43828
2.8738340000000027,0.08558498322963715,0.009646187536418438,1.5430396795272827,-0.154851034283638,-0.12167095392942429,0.13638654351234436,3.330406427383423,-14.156183242797852,-1.5705205202102661,-2.9921593547629164,0.22208885111335225,5.989227289122108,43360,40293,40584,43052
2.8831959999999963,0.0845566913485527,0.00871800072491169,1.5442029237747192,-0.14252358675003052,-0.12177224457263947,0.139114648103714,1.3570501804351807,-23.37040901184082,-1.827354907989502,-3.018290438647519,0.24457959936143295,5.912821561795925,41862,40503,41632,42626
2.8935610000000014,0.08234678208827972,0.007065096870064735,1.547257900238037,-0.1205868273973465,-0.12083043158054352,0.14521852135658264,-0.18034020066261292,-27.08091163635254,-2.8785457611083984,-3.052228687646679,0.25414746856600307,5.497221776361991,41157,39589,41555,42860
2.902919999999998,0.08268111944198608,0.007543762214481831,1.547123908996582,-0.11947272717952728,-0.11922487616539001,0.14450757205486298,-2.4054150581359863,-28.38922119140625,-2.8220906257629395,-3.052228687646679,0.25414746856600307,5.497221776361991,41668,39399,40819,43012
2.913375,0.08228760212659836,0.006680438295006752,1.5482779741287231,-0.10705434530973434,-0.11913552135229111,0.14483210444450378,-4.797194957733154,-32.44113540649414,0.9168497323989868,-3.076199524713988,0.23855046202009747,5.2304856865483655,41663,38797,41194,43628
2.922650999999998,0.08164076507091522,0.006262832786887884,1.549872875213623,-0.096629299223423,-0.11716382950544357,0.1471983939409256,-5.3214335441589355,-39.86281204223633,-0.26494795083999634,-3.08670627167353,0.1863040163644929,4.947594978101644,41129,38687,40729,42943
2.9330120000000024,0.08002223819494247,0.0043873232789337635,1.552640676498413,-0.0798497200012207,-0.11706026643514633,0.1473534256219864,-2.8410379886627197,-41.713077545166016,0.5316975116729736,-3.0883812897889844,0.09344201159509778,4.206525836692279,39340,39762,41628,41589
2.942372000000003,0.0805240124464035,0.00469970703125,1.5528284311294556,-0.07803304493427277,-0.11613991111516953,0.14841677248477936,1.2262920141220093,-43.86996841430664,0.9464236497879028,-3.0886472191487973,0.0935578637844683,4.2129638321111464,40022,38315,40487,42319
2.952830000000002,0.07975208014249802,0.00314576318487525,1.555604100227356,-0.06216248497366905,-0.11437231302261353,0.1452477127313614,1.4260241985321045,-41.78105545043945,-0.010279054753482342,-3.070981557975851,0.06183624506283647,3.390345476153547,41279,39120,39784,42173
2.962096000000005,0.07987760007381439,0.0035825634840875864,1.5558104515075684,-0.06187422573566437,-0.11296408623456955,0.14636240899562836,4.964850425720215,-43.289710998535156,0.5945752859115601,-3.070981557975851,0.06183624506283647,3.390345476153547,40571,39835,39916,41198
2.9724579999999987,0.07912744581699371,0.0021396512165665627,1.5585525035858154,-0.05001528933644295,-0.11084912717342377,0.14108288288116455,7.3624749183654785,-46.361392974853516,-0.7375940084457397,-3.0760542697866904,0.1379178078929482,2.4933842686771857,39384,39561,39185,40163
2.9818239999999934,0.0795743316411972,0.002579782158136368,1.5582653284072876,-0.04850222170352936,-0.10940757393836975,0.13957969844341278,4.502900123596191,-50.38203430175781,1.1320420503616333,-3.0760542697866904,0.1379178078929482,2.4933842686771857,39371,39449,39509,40447
2.9921860000000016,0.07915525138378143,0.0006520465249195695,1.56118643283844,-0.03943425789475441,-0.10965991020202637,0.13388130068778992,3.518749237060547,-43.9400520324707,2.2277910709381104,-3.058080682762858,0.24212700709757173,1.5176816082852536,39504,38235,39397,41391


==> figure_data/bf2.csv <==
time,x,y,z,vx,vy,vz,gyro_x,gyro_y,gyro_z,yaw,roll,pitch,pwm_m1,pwm_m2,pwm_m3,pwm_m4
0.000977999999995518,0.12337739020586014,-0.0001579678209964186,1.2528396844863892,-0.032603971660137177,-0.008462515659630299,-0.007748270407319069,2.074294090270996,3.9917752742767334,-1.2556027173995972,3.622992593818242,0.274582770374963,-0.7406540221340862,40629,36670,38330,38295
0.047236999999993715,0.12337611615657806,-0.00019500229973345995,1.2529077529907227,-0.03232114762067795,-0.010414245538413525,-0.003561486955732107,-4.871156692504883,2.9143452644348145,0.013755271211266518,3.5895081936057034,0.1769135217896226,-0.467350113908323,39190,36554,39288,38290
0.05625299999999697,0.12337611615657806,-0.00019500229973345995,1.2529077529907227,-0.03232114762067795,-0.010414245538413525,-0.003561486955732107,-2.7645034790039062,-2.1827585697174072,-1.487438678741455,3.5895081936057034,0.1769135217896226,-0.467350113908323,38751,37293,39661,37439
0.06695999999999913,0.12347514182329178,-0.0001739289436955005,1.2521451711654663,-0.03069533407688141,-0.010334862396121025,-0.003814971772953868,-0.5481510758399963,-2.941105365753174,-0.6596964597702026,3.56860395771009,0.121871728100712,-0.46075485041433284,38868,37263,39569,37370
0.07597699999999895,0.12343867123126984,-0.00018979805463459343,1.2520396709442139,-0.03076869249343872,-0.010478285141289234,-0.0019528977572917938,0.4786302149295807,-4.339165687561035,-0.7487158179283142,3.563319213860529,0.11531411801175548,-0.48319339803873446,39402,36778,39288,38039
0.0866820000000007,0.12342245876789093,-0.0001982516550924629,1.25200617313385,-0.03071240708231926,-0.010558278299868107,-0.0005216927384026349,0.28226038813591003,-5.640730857849121,-0.4275195896625519,3.5548142801579328,0.11631071378044759,-0.5431765377436755,40350,40487,42065,37590
0.09569499999999971,0.12341584265232086,-0.00020281047909520566,1.2520021200180054,-0.030674152076244354,-0.010614477097988129,0.0003744118148460984,2.973170757293701,-2.4646730422973633,-1.307523488998413,3.540764407540871,0.13485834111771433,-0.5929535068702277,43883,42080,43892,41303
0.10641300000000047,0.12371499836444855,-0.00010035115701612085,1.2520009279251099,-0.029670970514416695,-0.010419940575957298,0.0003597019531298429,1.1148500442504883,4.468195915222168,-0.001779974321834743,3.540764407540871,0.13485834111771433,-0.5929535068702277,47387,43869,46448,46230
0.11541199999999663,0.12369990348815918,-0.0001067696139216423,1.2525283098220825,-0.029656631872057915,-0.010499386116862297,0.00460466556251049,-2.750410795211792,2.3912627696990967,-1.8266446590423584,3.535421946653594,0.15933136933243888,-0.5822387139833155,46771,45154,49030,46785
0.1261359999999986,0.12370669841766357,-0.00010546757403062657,1.252808690071106,-0.029611967504024506,-0.010618343949317932,0.011072712019085884,-0.36140915751457214,6.487438678741455,-4.487939357757568,3.5278922324401774,0.14858874163435223,-0.540174175410815,47323,47490,50716,46948
0.135153999999995,0.12371005862951279,-0.00010545380791882053,1.252993106842041,-0.02958912029862404,-0.010741887614130974,0.024355178698897362,-0.0728285163640976,9.303122520446777,-0.8687931895256042,3.504265569243308,0.13834362578002457,-0.4816244499810264,47896,48640,51741,47241
0.1458639999999941,0.12371210753917694,-0.00010601238318486139,1.253163456916809,-0.029499486088752747,-0.010856126435101032,0.04422464966773987,2.334404468536377,12.754632949829102,-2.594606637954712,3.4793145524332845,0.13631754221992823,-0.4348313110718778,49388,48075,52145,49115
0.15487399999999615,0.12371394783258438,-0.00010706833563745022,1.2538717985153198,-0.029284857213497162,-0.010999370366334915,0.07043461501598358,9.950580596923828,28.77513313293457,-3.60215163230896,3.461447769783692,0.15462180580519896,-0.2988348736753202,50665,48684,51155,49016
0.16558199999999487,0.12371648102998734,-0.00010826516518136486,1.254871129989624,-0.028766682371497154,-0.011190220713615417,0.10226304829120636,13.854342460632324,29.302839279174805,-2.375385046005249,3.4438444597561557,0.2253675501916527,-0.09633427467253863,51431,48866,51182,49381
0.17459100000000036,0.1234278604388237,-0.00022283964790403843,1.2560667991638184,-0.02877548709511757,-0.01178648043423891,0.13687171041965485,12.87463092803955,41.019378662109375,-3.217071771621704,3.422786252341873,0.3460785120047666,0.2000901894160638,51168,47960,51882,50199
0.18531299999999465,0.12450563162565231,-0.00011341532081132755,1.2585870027542114,-0.022848909720778465,-0.012183775193989277,0.1803901642560959,15.072916030883789,46.76679229736328,-2.5248074531555176,3.397818480857164,0.4910637358467101,0.6045664144923053,53382,49950,53876,52103
0.19432099999999627,0.12465211004018784,-0.00011873176117660478,1.260807752609253,-0.019620629027485847,-0.013096019625663757,0.22313842177391052,15.55286693572998,52.32607650756836,-1.6152347326278687,3.3629494262598745,0.6366071702257423,1.0520367032243632,54436,52205,56529,53508
0.20504099999999745,0.12474152445793152,-0.0001262114237761125,1.2636442184448242,-0.015595692209899426,-0.01427497435361147,0.2690027058124542,17.91936683654785,48.00770950317383,-4.234342575073242,3.3483189811439615,0.8054681248345316,1.5316720321368482,56616,53207,58440,53347
0.21403499999999623,0.1253233402967453,-0.00013680037227459252,1.2667958736419678,-0.00830241572111845,-0.015842117369174957,0.31817278265953064,26.33463478088379,60.439109802246094,-7.313596248626709,3.322046347883049,0.9617628238391243,2.048714159319166,57024,53091,58227,53207
0.22476399999999558,0.1256447434425354,-0.0006669107242487371,1.2706388235092163,-0.0007404046482406557,-0.020045273005962372,0.37402841448783875,19.826854705810547,46.746795654296875,-6.912570476531982,3.279191588019743,1.1761400539538425,2.579989823821968,57638,54077,58457,52886
0.23376599999999598,0.12635678052902222,-0.0009447979391552508,1.2748403549194336,0.009820213541388512,-0.023586854338645935,0.4324609339237213,22.195232391357422,60.08163070678711,-12.071332931518555,3.2112583660888467,1.447450541435543,3.162203841827842,56913,52785,59174,53540
0.2444850000000006,0.12727317214012146,-0.0010985479457303882,1.2797417640686035,0.022537268698215485,-0.02713022567331791,0.49314141273498535,25.234731674194336,63.99776840209961,-14.088126182556152,3.116516402782006,1.6574487348972144,3.7289701550030685,58458,52687,57176,53770
0.2534979999999996,0.127782940864563,-0.0017079304670915008,1.2855181694030762,0.03496941924095154,-0.03319408372044563,0.5600947141647339,23.954557418823242,68.6077880859375,-13.719857215881348,3.012466976779086,1.9253383127210348,4.332353613568935,58039,51585,57770,54324
0.2642129999999961,0.12861064076423645,-0.002033551223576069,1.2917357683181763,0.0501885861158371,-0.038428012281656265,0.6273742318153381,25.837257385253906,77.77330017089844,-20.045854568481445,2.8852520285409353,2.146595551654136,5.011873563507583,58468,50598,56513,54723
0.2732189999999973,0.13012264668941498,-0.0022167086135596037,1.2986884117126465,0.06998997926712036,-0.043370991945266724,0.6970764398574829,27.337888717651367,74.21360778808594,-18.708263397216797,2.747776288458345,2.400780049869366,5.776585534919673,58153,50838,56825,54494
0.28393299999999727,0.13147155940532684,-0.002848078263923526,1.306518793106079,0.0903669223189354,-0.0507839173078537,0.7669702172279358,27.299264907836914,64.9151840209961,-21.246803283691406,2.58633232735618,2.647965566350092,6.5347739478759985,57544,51063,57295,53866
0.2929689999999973,0.13326096534729004,-0.0031903861090540886,1.3147718906402588,0.11393321305513382,-0.057228896766901016,0.8351337313652039,27.41152572631836,61.496612548828125,-24.262828826904297,2.411628469409955,2.897448981955916,7.260354732382199,57355,50120,57100,54318
0.303653999999995,0.1345066875219345,-0.003800167702138424,1.3234546184539795,0.13597513735294342,-0.06504108011722565,0.9011965394020081,32.434635162353516,54.082035064697266,-26.72317886352539,2.202908000175708,3.134516667385439,7.927362374875408,57441,51138,56444,53495
0.3155119999999952,0.13749442994594574,-0.004847714677453041,1.3335055112838745,0.16799511015415192,-0.07621011137962341,0.9704597592353821,36.23639678955078,41.511871337890625,-29.181543350219727,1.9410062939407942,3.4540188068329343,8.611509625249239,57120,51542,56552,52915
0.3244569999999949,0.13975441455841064,-0.005877849645912647,1.3437448740005493,0.1970336139202118,-0.08759060502052307,1.0353604555130005,40.23958206176758,32.545291900634766,-27.967815399169922,1.657876558093969,3.8205599763896325,9.190458816004323,56527,51926,56848,52170
0.33523599999999715,0.1424475610256195,-0.006389351561665535,1.3541966676712036,0.22640931606292725,-0.09639342874288559,1.096467137336731,37.7830924987793,29.030580520629883,-32.261592864990234,1.3847982625860629,4.157156400555511,9.58606766750311,56757,50469,55885,53182
0.34418399999999383,0.14544294774532318,-0.007717153988778591,1.3657455444335938,0.2565828263759613,-0.10968536883592606,1.1590514183044434,40.935909271240234,17.58725357055664,-32.93178176879883,1.0867117108265247,4.512515880650304,9.929871382854618,56344,50952,55847,52452
0.3549599999999991,0.14858730137348175,-0.008941363543272018,1.3778233528137207,0.2864299714565277,-0.12277152389287949,1.2187867164611816,41.30188751220703,14.915422439575195,-35.290836334228516,0.7691019354911552,4.855847681210866,10.196167742027844,56232,50659,55131,52424
0.36390099999999803,0.15231934189796448,-0.010114812292158604,1.3901393413543701,0.317760705947876,-0.13585630059242249,1.2735806703567505,36.03400802612305,6.60330867767334,-35.10749435424805,0.4311324793562385,5.201265892714334,10.433321310970607,55878,50307,54935,52287
0.37468399999999386,0.15634199976921082,-0.01178149227052927,1.4030742645263672,0.3493909537792206,-0.15169161558151245,1.32869553565979,39.146812438964844,7.389200687408447,-36.97368621826172,0.0790016896898313,5.5437293901852405,10.590133682533303,55656,48716,53838,53015
0.38362999999999736,0.16050584614276886,-0.01318195927888155,1.4168267250061035,0.380410373210907,-0.16653810441493988,1.3848212957382202,38.59914016723633,4.686633586883545,-38.693119049072266,-0.29193490702841574,5.832845688696489,10.727002920595202,55825,48999,52340,52587
0.394403999999995,0.16525331139564514,-0.014966905117034912,1.4309748411178589,0.4128803610801697,-0.18342651426792145,1.4391032457351685,38.583377838134766,-11.568020820617676,-39.92351150512695,-0.6692255373778851,6.14929910527572,10.857326455800786,54375,49841,53397,51204
0.4033549999999959,0.16976934671401978,-0.016947351396083832,1.4458221197128296,0.4424342215061188,-0.20135937631130219,1.4925535917282104,35.5022087097168,-25.83683204650879,-41.14996337890625,-1.084084130318805,6.459977704908506,10.874212761329971,53519,49202,53274,50894
0.41412599999999655,0.17467686533927917,-0.019025811925530434,1.4610015153884888,0.4718867242336273,-0.21967996656894684,1.5434640645980835,34.161865234375,-32.77558135986328,-42.219966888427734,-1.5127604020588976,6.762477872478945,10.78108861388272,52551,48919,52894,50308
0.42308699999999955,0.1802915781736374,-0.021153166890144348,1.4763299226760864,0.5027214288711548,-0.23813332617282867,1.5918487310409546,29.73431968688965,-36.3878173828125,-43.094905853271484,-1.9622983485461243,7.021762351822682,10.55103357621017,52365,47202,51820,51036
0.4338469999999943,0.18573176860809326,-0.0238229688256979,1.492232084274292,0.5297116041183472,-0.2587295472621918,1.6375678777694702,30.286746978759766,-41.68502426147461,-44.907100677490234,-2.442723066126681,7.248869029535754,10.26293593215315,51689,47515,49801,50114
0.44279899999999905,0.1915893852710724,-0.02676430344581604,1.508917212486267,0.5560001134872437,-0.2799815535545349,1.6818052530288696,34.952362060546875,-47.78291320800781,-44.796234130859375,-2.9448183883530556,7.4816011953340205,9.93414785480831,50873,47854,48835,49047
0.45358399999999527,0.19764389097690582,-0.029320528730750084,1.5259711742401123,0.580483615398407,-0.2986240088939667,1.7229101657867432,24.81326675415039,-72.96109771728516,-44.37993240356445,-3.4657281671499196,7.705482019954658,9.539432697000732,47588,47847,50423,47403
0.46252299999999374,0.2037833333015442,-0.032197047024965286,1.5431900024414062,0.602565348148346,-0.3182792365550995,1.761161208152771,31.63692283630371,-69.11418914794922,-43.756996154785156,-3.993336160499926,7.929989113663089,9.0107599252818,48168,45905,46698,48208
0.47330099999999947,0.20995177328586578,-0.03523220866918564,1.560989260673523,0.6216537952423096,-0.3377268612384796,1.7965712547302246,26.54913902282715,-67.77552795410156,-38.15871810913086,-4.518990247893055,8.145924522955491,8.407465070474947,48017,44680,42466,48393
0.4822339999999967,0.21663960814476013,-0.03886280581355095,1.5790605545043945,0.6406569480895996,-0.3595312237739563,1.830553650856018,27.029827117919922,-79.6180648803711,-40.08311462402344,-5.028810474240813,8.344985900511698,7.793892823839175,44868,44680,42928,46627
0.49301299999999904,0.22357527911663055,-0.04227110370993614,1.5972505807876587,0.6579237580299377,-0.3791532814502716,1.860536813735962,23.340957641601562,-93.03793334960938,-35.12498092651367,-5.545393864274872,8.548176795421172,7.128791877014143,40311,44303,42503,44557
0.5019699999999939,0.2306222766637802,-0.04608040675520897,1.6159985065460205,0.6728183031082153,-0.39965391159057617,1.8888514041900635,20.924949645996094,-101.59074401855469,-32.0609016418457,-6.052801872031362,8.743716658987294,6.335559325643162,39143,43155,39086,43620
0.5127449999999953,0.23771043121814728,-0.050085168331861496,1.6349951028823853,0.6846854090690613,-0.4191880226135254,1.909671664237976,15.420872688293457,-110.74327850341797,-25.88755226135254,-6.539702214461666,8.932303933446198,5.4239012303300695,35678,41319,36529,43034
0.5217180000000008,0.24480372667312622,-0.05417957156896591,1.6540801525115967,0.6936150193214417,-0.43747708201408386,1.9245989322662354,13.391483306884766,-119.0746841430664,-22.550935745239258,-6.99350147106295,9.07076567853386,4.41351963315077,31807,41259,35359,41158
0.5324629999999961,0.2518855035305023,-0.058830149471759796,1.673182487487793,0.6997444033622742,-0.45693591237068176,1.9347046613693237,12.004687309265137,-119.19966125488281,-17.286094665527344,-7.4335031839888055,9.194351738201295,3.2974981231086136,29261,38347,29390,41113
0.5414379999999946,0.2584298551082611,-0.06323512643575668,1.6922694444656372,0.7007009387016296,-0.47350746393203735,1.940101981163025,9.143303871154785,-130.25698852539062,-11.808134078979492,-7.8247624865046355,9.3013644349606,2.1331524604110297,26230,38295,27108,39311
0.5521809999999968,0.2652098834514618,-0.06802545487880707,1.7113231420516968,0.7006632089614868,-0.49004092812538147,1.9393035173416138,7.769811630249023,-130.66026306152344,-5.77355432510376,-8.178740366638232,9.395004469249185,0.906388119386445,23128,36344,24213,38661
0.5611509999999981,0.27209848165512085,-0.07300101220607758,1.7298096418380737,0.6992062330245972,-0.5054870843887329,1.929443359375,7.730188369750977,-131.07260131835938,-0.5695933699607849,-8.489116652024556,9.477744868344708,-0.3526775649671606,22648,35536,20939,38580
0.5719049999999989,0.27903297543525696,-0.07806161046028137,1.7485066652297974,0.69620281457901,-0.5197718739509583,1.9173083305358887,8.558073997497559,-138.54861450195312,8.318303108215332,-8.74326706584901,9.564052958256744,-1.6360233317046398,20788,36002,19761,36723
0.5818580000000002,0.2859829366207123,-0.083157479763031,1.7672898769378662,0.6919013857841492,-0.5325415134429932,1.9009238481521606,7.132426738739014,-140.83380126953125,16.57697296142578,-8.925516084152559,9.65145961979735,-2.9710765570117488,7000,44600,63010,8909
0.5907219999999943,0.29241615533828735,-0.08878041803836823,1.7855772972106934,0.6839276552200317,-0.5462629795074463,1.8787074089050293,5.195948123931885,-142.8286590576172,16.904951095581055,-9.05427214134822,9.747579584196846,-4.360212525740607,7000,33775,64752,11250
0.6009929999999949,0.29910141229629517,-0.09362784773111343,1.803594946861267,0.6763314008712769,-0.5549373030662537,1.8511321544647217,19.108871459960938,-114.79839324951172,-2.094330310821533,-9.120199155982688,9.80082350319303,-5.797408454047336,7000,10631,64917,59065
0.6104449999999997,0.30590829253196716,-0.09911392629146576,1.8214751482009888,0.667605996131897,-0.566068708896637,1.825466513633728,59.30620574951172,-59.20856857299805,-10.572179794311523,-9.284963770327199,9.93842834095043,-7.065425301130968,7000,10495,64140,59484
0.6207059999999983,0.3122497797012329,-0.1044057309627533,1.8393102884292603,0.6540947556495667,-0.5767595767974854,1.8071357011795044,141.4927215576172,-12.327665328979492,-5.153036594390869,-9.515160446278697,10.360333536095704,-7.858843308589285,18344,25112,41101,43462
0.6301719999999986,0.3183419406414032,-0.1106383353471756,1.8571724891662598,0.6366785764694214,-0.5934814810752869,1.8013843297958374,261.0797119140625,27.982250213623047,-0.11105136573314667,-9.653214336762238,11.445070850580045,-8.184884912483746,39390,31132,14771,41930
0.6404229999999952,0.3242976665496826,-0.11683882027864456,1.874574899673462,0.6172786355018616,-0.612805187702179,1.8007676601409912,367.53472900390625,50.402305603027344,2.624854564666748,-9.656241246352907,13.580323903406624,-8.066291826116112,40702,35266,13889,39864
0.6498949999999968,0.33018383383750916,-0.12355347722768784,1.8917551040649414,0.5986052751541138,-0.6370812058448792,1.7959237098693848,441.78790283203125,47.438865661621094,3.989264488220215,-9.523471888006801,16.85776975247423,-7.663013937999034,35166,41571,18345,34062
0.6601679999999979,0.33604273200035095,-0.13054101169109344,1.9087930917739868,0.5820631980895996,-0.6645238399505615,1.7815548181533813,484.3168029785156,30.460622787475586,9.611710548400879,-9.339768088570125,20.998620449978535,-7.2256147277685745,23160,39162,25201,27294
0.6696189999999987,0.3413800001144409,-0.13819533586502075,1.9252080917358398,0.5646748542785645,-0.6981579065322876,1.7591334581375122,506.1698303222656,19.176511764526367,15.607311248779297,-9.13821305238157,25.694791140726032,-6.909362312338039,21720,36737,25827,22330
0.6798770000000004,0.3469781279563904,-0.14568527042865753,1.9412815570831299,0.5499306321144104,-0.7337486743927002,1.7293899059295654,510.4385986328125,19.578279495239258,18.359323501586914,-8.925305366650647,30.69677700162898,-6.762382134491272,23854,25673,24763,24846
0.6893489999999947,0.3524075448513031,-0.1532132625579834,1.9584178924560547,0.5354779362678528,-0.7719391584396362,1.7005970478057861,510.1836242675781,22.712575912475586,19.13736915588379,-8.668844670583724,35.76259927979341,-6.691088519327119,20737,22835,27230,22774
0.6995899999999965,0.35723090171813965,-0.16257070004940033,1.9723953008651733,0.5199085474014282,-0.8196448683738708,1.6497697830200195,509.76470947265625,24.216917037963867,17.74790382385254,-8.423519593187105,40.9108780729551,-6.637529319548339,24821,21408,23292,17604
0.7090689999999958,0.36217910051345825,-0.17151139676570892,1.987277626991272,0.5064911842346191,-0.8650453686714172,1.5982528924942017,506.7955322265625,29.67390251159668,14.027216911315918,-8.142902295538772,46.00781377839148,-6.590067348282908,22398,17305,22794,17954
0.7193299999999945,0.367093026638031,-0.18070337176322937,2.001434803009033,0.49474284052848816,-0.9099293351173401,1.5378494262695312,501.7195129394531,31.87383460998535,9.968016624450684,-7.851668060288016,51.0674530975286,-6.511875985258539,21073,15097,19550,16733
0.7287939999999944,0.3719979524612427,-0.19053012132644653,2.0146851539611816,0.4845995306968689,-0.955846905708313,1.469171404838562,498.7865905761719,36.88992691040039,6.523375988006592,-7.5597495070539,56.10139666968648,-6.409541820679173,19894,13527,17091,15574
0.7390699999999997,0.3769068121910095,-0.20066730678081512,2.0269415378570557,0.4760504364967346,-1.0009652376174927,1.3927106857299805,494.25579833984375,36.99794006347656,4.3776774406433105,-7.240757093073677,61.10333019910188,-6.280512784051059,15823,11159,16400,15480
0.7485190000000003,0.3823380172252655,-0.21146728098392487,2.0392026901245117,0.4709959030151367,-1.045839786529541,1.3139996528625488,491.5841979980469,37.264259338378906,2.6302058696746826,-6.8885490029715015,66.05307314813584,-6.137339510877855,15813,9907,13184,15013
0.7587829999999958,0.38700994849205017,-0.22258298099040985,2.0504190921783447,0.46425655484199524,-1.088039517402649,1.2284653186798096,489.8064270019531,33.89016342163086,1.6729167699813843,-6.5251592144641855,70.96730764021139,-6.01629446643273,13448,10321,13206,12246
0.7682429999999949,0.39182204008102417,-0.233834370970726,2.060579538345337,0.45962777733802795,-1.1259700059890747,1.1367703676223755,486.43426513671875,31.367774963378906,0.7689138650894165,-6.179651114214645,75.8580561626291,-5.918448612361171,11862,9047,14531,13022
0.7785319999999992,0.3961953818798065,-0.24564853310585022,2.069688558578491,0.45451468229293823,-1.161203145980835,1.0401265621185303,485.26837158203125,29.780324935913086,0.4051714837551117,-5.8660085656589604,80.71661205109358,-5.863988694595266,11995,8843,13035,11677
0.7879689999999974,0.40087103843688965,-0.2572038769721985,2.0777461528778076,0.4518810510635376,-1.1910518407821655,0.9391703009605408,485.5657653808594,26.780046463012695,-0.6337683200836182,-5.560002079851419,85.55424263928974,-5.825831455060632,11469,8279,12387,11489
0.7982359999999972,0.40518659353256226,-0.2691289186477661,2.084764003753662,0.44857490062713623,-1.2189438343048096,0.8350734114646912,485.7283020019531,26.715774536132812,-1.7958016395568848,-5.274751115877255,90.39619642613285,-5.8091382801533795,11351,9103,11218,9845
0.8076959999999963,0.4098403751850128,-0.2812204957008362,2.0907464027404785,0.4474256634712219,-1.2437541484832764,0.7282131314277649,485.03533935546875,21.542375564575195,-2.2715580463409424,-5.015553330424045,95.24016182314934,-5.797799274960499,10289,7600,11806,11314
0.8179629999999961,0.4141530692577362,-0.29338017106056213,2.095700263977051,0.4455578625202179,-1.265476942062378,0.6191942095756531,486.4936218261719,21.221294403076172,-2.2527976036071777,-4.776129735850441,100.07939945747017,-5.80758507796051,9716,8859,11952,9032
0.8274159999999975,0.4182957410812378,-0.3060748875141144,2.099632501602173,0.44353488087654114,-1.2860326766967773,0.5087757110595703,485.5944519042969,19.61105728149414,-3.343614101409912,-4.562480144627403,104.93238382533514,-5.834715113407319,10221,7922,10134,9795
0.8376919999999954,0.42287394404411316,-0.31798261404037476,2.103059768676758,0.4440244436264038,-1.2991352081298828,0.39904510974884033,487.6248779296875,18.966779708862305,-3.6419789791107178,-4.353463342701231,109.76763991272551,-5.858476939388513,9652,8187,10335,9295
0.8471469999999972,0.42715418338775635,-0.3310341238975525,2.1047041416168213,0.4434175491333008,-1.3145462274551392,0.2855641841888428,486.92352294921875,16.84098243713379,-4.318882942199707,-4.158249860703203,114.64005901535604,-5.901669609129412,8999,8110,10110,9276
0.8574059999999954,0.4312896132469177,-0.34360769391059875,2.1054654121398926,0.4427836835384369,-1.3240292072296143,0.1724209040403366,488.9278869628906,16.81879997253418,-5.049416542053223,-3.9783618886549057,119.50256659857926,-5.954536585358376,8988,8932,9767,8343
0.8668639999999941,0.4353516101837158,-0.3564455509185791,2.105285406112671,0.4420604407787323,-1.3327109813690186,0.05916862562298775,490.44439697265625,17.838520050048828,-4.444314956665039,-3.808713779726598,124.38253978571052,-6.018897401471389,9274,8091,8270,9190
0.877137999999999,0.439378023147583,-0.3694080412387848,2.1041319370269775,0.4414440989494324,-1.340662956237793,-0.05479463189840317,489.6821594238281,16.925268173217773,-4.307226657867432,-3.6399423111496083,129.27247469632994,-6.0982800855968,9506,8630,7999,8619
0.8866169999999983,0.4433894753456116,-0.38190460205078125,2.101990222930908,0.4411511719226837,-1.3440656661987305,-0.16867034137248993,491.2164611816406,16.585956573486328,-4.365976333618164,-3.480830364508486,134.16527675789706,-6.192572857924806,8815,8541,8272,9008
0.896854999999996,0.4479071795940399,-0.3946763277053833,2.098337173461914,0.4428614675998688,-1.3473098278045654,-0.2848966121673584,493.0085754394531,16.061368942260742,-3.7914721965789795,-3.327803732930887,139.07041046257422,-6.286332729174949,9512,9058,7728,8335
0.9063169999999955,0.4521661400794983,-0.40757977962493896,2.0939416885375977,0.4436497390270233,-1.349804401397705,-0.40013015270233154,494.42755126953125,14.197528839111328,-4.05422306060791,-3.186503292512873,143.9898924617086,-6.402688817358854,9111,8749,7444,9077
0.9165849999999991,0.45660635828971863,-0.4211161136627197,2.08939790725708,0.44504719972610474,-1.352968454360962,-0.5108796954154968,493.53326416015625,12.956046104431152,-4.034223556518555,-3.062005562323037,148.90449928390638,-6.507528677207543,9084,9983,8503,8219
0.9260469999999986,0.4603603780269623,-0.43352198600769043,2.08197283744812,0.44411101937294006,-1.349434494972229,-0.627305269241333,494.2934875488281,13.572961807250977,-3.1016640663146973,-2.9569118507940835,153.84292919441296,-6.654795302220348,8811,9377,8636,9228
0.9362949999999982,0.4643929898738861,-0.4459860324859619,2.0745670795440674,0.44431477785110474,-1.3450335264205933,-0.7397907376289368,494.0426025390625,12.6791410446167,-3.1504135131835938,-2.8673216047234713,158.77118740475126,-6.788147200795769,10212,10543,7904,8594
0.9457690000000002,0.46840906143188477,-0.4587038457393646,2.066309690475464,0.44444775581359863,-1.34099280834198,-0.851352334022522,495.12359619140625,11.31224536895752,-2.695976734161377,-2.7959259134621597,163.70558028044815,-6.922847134052238,9878,9771,8427,10032
0.9560179999999964,0.47241708636283875,-0.4710262715816498,2.0571365356445312,0.44441232085227966,-1.333927035331726,-0.9600892663002014,495.8358154296875,11.369058609008789,-2.2387468814849854,-2.741855718663125,168.6425384492531,-7.057098463941336,10687,11463,8380,9132
0.9654909999999945,0.4759067893028259,-0.4836679697036743,2.046489715576172,0.44262054562568665,-1.328433871269226,-1.071730613708496,495.6672668457031,8.757759094238281,-2.170940399169922,-2.7143366839646887,173.59176355010382,-7.189123747248146,10288,10689,9186,11085
0.9757739999999976,0.4796493351459503,-0.4964648187160492,2.0351176261901855,0.4419209659099579,-1.3229972124099731,-1.1831001043319702,495.49945068359375,7.2884345054626465,-1.9621670246124268,-2.696148537771476,178.53561472632043,-7.314975185266044,10411,13549,11397,9492
0.9852119999999995,0.48407405614852905,-0.5096961855888367,2.0227527618408203,0.4439156949520111,-1.3187185525894165,-1.2943801879882812,495.8659973144531,7.69656229019165,-1.3666062355041504,-2.677410471783138,-176.51657133408946,-7.400058769967059,11415,12308,10642,11630
0.9954850000000006,0.48694172501564026,-0.5214662551879883,2.0102431774139404,0.43980515003204346,-1.3076469898223877,-1.4001128673553467,496.32391357421875,9.196380615234375,-1.9096097946166992,-2.7052479634859328,-171.5610090331569,-7.547573593882811,13853,14240,9981,11595
1.0049389999999985,0.49065014719963074,-0.5342584848403931,1.9963797330856323,0.4390655755996704,-1.3004412651062012,-1.5088281631469727,496.101318359375,7.7609052658081055,-0.5335968136787415,-2.7229805104027167,-166.59708273633942,-7.664660757522515,12401,14502,13455,13699
1.015193999999996,0.49504831433296204,-0.5472508668899536,1.9807493686676025,0.4416038691997528,-1.2932024002075195,-1.6227014064788818,498.640625,7.970388412475586,-0.37814491987228394,-2.732248993957094,-161.63336925277605,-7.740343964769632,15338,16850,13286,13231
1.024667999999998,0.498434841632843,-0.5592378973960876,1.96536123752594,0.43958115577697754,-1.2811253070831299,-1.7297621965408325,499.0770568847656,6.9623894691467285,-0.30684134364128113,-2.7913531293510707,-156.64229888273343,-7.879379228724189,16075,17471,13201,15487
1.0349199999999983,0.5024007558822632,-0.572011411190033,1.9488087892532349,0.4400816559791565,-1.271409034729004,-1.8381659984588623,503.0867919921875,7.911309719085693,0.7158754467964172,-2.841627784803964,-151.64322085456462,-7.983893372077023,18598,21693,14951,14708
1.044387999999999,0.5063875913619995,-0.5843364596366882,1.930981993675232,0.4409312307834625,-1.2587131261825562,-1.9486007690429688,505.702880859375,9.682123184204102,0.10060937702655792,-2.8977720329481085,-146.62407264288257,-8.069062408470064,19897,21889,16337,18490
1.0546519999999946,0.5098729729652405,-0.5969448089599609,1.9114928245544434,0.44033315777778625,-1.245703935623169,-2.0631203651428223,509.6456298828125,9.86214542388916,1.0288691520690918,-2.9847775042671882,-141.56683895180498,-8.158833155984674,23147,26445,18252,18760
1.0641339999999981,0.5136189460754395,-0.6091697216033936,1.8917031288146973,0.4409492015838623,-1.2287061214447021,-2.1752147674560547,511.7846984863281,11.80751895904541,1.9175938367843628,-3.0853207056835266,-136.47924140917823,-8.248929208503155,25441,28833,18438,21000
1.0743839999999982,0.5180425047874451,-0.6213886141777039,1.8693888187408447,0.44508421421051025,-1.2094717025756836,-2.295039176940918,514.0401611328125,9.62355899810791,4.853176116943359,-3.175603136022208,-131.35608534593442,-8.309110837915817,27487,32249,23340,22024
1.083839,0.5219610333442688,-0.6330954432487488,1.849213719367981,0.44608932733535767,-1.1850998401641846,-2.400592803955078,516.6044311523438,13.02735424041748,6.2122979164123535,-3.322536508482019,-126.2158291038153,-8.369467392329465,30740,32712,24036,25667
1.0940959999999977,0.5262053608894348,-0.6449224948883057,1.8263782262802124,0.4494272470474243,-1.1567981243133545,-2.5147759914398193,517.6546630859375,14.909353256225586,5.434606552124023,-3.4664893473540235,-121.05253371365221,-8.390624787214088,36155,34873,25181,28972
1.1035609999999942,0.530558168888092,-0.6572383046150208,1.801131248474121,0.45235419273376465,-1.1171921491622925,-2.6357200145721436,518.2742919921875,14.216909408569336,6.150110721588135,-3.6639669070285574,-115.35317367025279,-8.41248658581234,33733,36840,30096,30375
1.1138359999999956,0.5345296263694763,-0.6681146025657654,1.7761666774749756,0.45576712489128113,-1.072967529296875,-2.7496860027313232,516.373779296875,12.202447891235352,8.126975059509277,-3.8466060491536447,-110.156335072087,-8.412475001583294,35950,40771,36371,30792
1.1232839999999997,0.539116621017456,-0.678602933883667,1.7480911016464233,0.46283411979675293,-1.0181219577789307,-2.872126817703247,517.0606689453125,19.924880981445312,5.363304615020752,-3.9906831531754725,-104.96698167350284,-8.376780081762458,39595,36193,30561,38893
1.1335469999999988,0.5431653261184692,-0.6887308359146118,1.7209235429763794,0.4673507511615753,-0.9558219313621521,-2.982377529144287,516.7092895507812,14.806793212890625,6.281527519226074,-4.199099418522288,-99.7757754829416,-8.355307184574961,36013,45604,39743,34693
1.143015999999996,0.546592116355896,-0.6991038918495178,1.6949565410614014,0.4689556062221527,-0.8888294696807861,-3.078047037124634,520.3943481445312,6.373665809631348,6.271215438842773,-4.396381123322518,-94.59214286745919,-8.296935554523548,37468,45484,41172,36365
1.1537829999999958,0.5513159036636353,-0.7076057195663452,1.6636546850204468,0.4769172668457031,-0.805267333984375,-3.1878304481506348,531.9872436523438,9.453914642333984,8.015755653381348,-4.4853028014367275,-89.38508609465498,-8.233654534874573,46742,55124,7000,27389
1.1627539999999936,0.556602418422699,-0.7159379720687866,1.6280006170272827,0.485578715801239,-0.702318549156189,-3.3013525009155273,542.9728393554688,16.097787857055664,12.077984809875488,-4.572866070283699,-83.5371844261924,-8.134200948584818,51570,59569,7000,24422
1.1735079999999944,0.5589441061019897,-0.7241877913475037,1.6038264036178589,0.4783516228199005,-0.6205722093582153,-3.3425135612487793,537.2035522460938,22.5084285736084,17.408082962036133,-4.771901058606167,-78.12571776580043,-7.973976117716715,55281,48426,58373,56585
1.182472999999998,0.5637533068656921,-0.7299191355705261,1.570009708404541,0.4843176305294037,-0.5205276012420654,-3.4266104698181152,507.63897705078125,28.813718795776367,21.403348922729492,-4.9476337345236105,-72.7191252570715,-7.745153840206503,55687,49700,58887,57584
1.1932399999999979,0.5668043494224548,-0.736176609992981,1.5414183139801025,0.481476753950119,-0.4277786612510681,-3.4730167388916016,491.4020080566406,19.28150749206543,9.132894515991211,-5.1715826247822125,-67.56496665123014,-7.4277510276348435,53926,51664,58238,56417
1.202199999999997,0.5716390609741211,-0.7399142980575562,1.5064185857772827,0.48599687218666077,-0.31631341576576233,-3.53051495552063,499.72540283203125,19.586750030517578,2.6492371559143066,-5.319484125596538,-62.60475067183887,-7.225814109179965,54581,51338,57906,55827
1.2129699999999939,0.574791669845581,-0.7448707818984985,1.4757670164108276,0.48296403884887695,-0.2078128159046173,-3.5512654781341553,544.3872680664062,15.023319244384766,-1.8747118711471558,-5.4984760151891265,-57.59495628040339,-7.0797867328227735,53774,57229,59283,52641
1.221928,0.5796324014663696,-0.7463306188583374,1.4401521682739258,0.4857175648212433,-0.08265361934900284,-3.5757968425750732,623.920166015625,3.766752243041992,-10.932378768920898,-5.618256056309106,-52.209447479313084,-7.0043078222506265,56633,60577,56428,42284
1.232676999999996,0.5827839970588684,-0.7495571374893188,1.409565806388855,0.48048827052116394,0.02822071872651577,-3.56474232673645,711.24755859375,0.8349945545196533,-8.791131019592285,-5.69927371075558,-46.040974787149445,-7.039757488206812,58860,61757,47026,25752
1.2416399999999994,0.5875777006149292,-0.7486587762832642,1.3740135431289673,0.47951561212539673,0.15066367387771606,-3.557663679122925,783.2255249023438,17.93929672241211,-15.009071350097656,-5.780467725076686,-39.01323108372064,-7.079394102889494,59758,61598,36851,21081
1.2524159999999975,0.5907288193702698,-0.7508030533790588,1.3442232608795166,0.46956589818000793,0.2375720888376236,-3.52001953125,816.6705322265625,24.995174407958984,-18.147136688232422,-5.993505915172296,-31.18421097547714,-7.018095960022882,60114,61296,28175,17408
1.2613799999999973,0.5953825116157532,-0.7479850649833679,1.3092466592788696,0.46312952041625977,0.3246392011642456,-3.4986937046051025,799.6209106445312,52.98904800415039,-14.424664497375488,-6.2639942018765575,-23.01008054911641,-6.872904067632497,61006,60631,24944,21250
1.2721389999999955,0.597810685634613,-0.749657392501831,1.2796238660812378,0.44464007019996643,0.3648044466972351,-3.444636106491089,747.597412109375,53.05916976928711,-13.561927795410156,-6.603587719175913,-14.892292438890333,-6.453576035547951,61273,60798,27264,25008
1.2811080000000001,0.6021891832351685,-0.7457772493362427,1.2455192804336548,0.4327523112297058,0.4076020419597626,-3.4004733562469482,652.4834594726562,62.48577117919922,-11.650934219360352,-6.836662980155164,-7.339966168064346,-5.957951840711007,61280,61197,33186,29721
1.2918569999999963,0.6053844094276428,-0.7467992901802063,1.2169616222381592,0.41480302810668945,0.40186163783073425,-3.3339078426361084,543.9473876953125,56.1838264465332,-11.599802017211914,-7.004147415673315,-0.6086820178127778,-5.370145044992646,61064,61637,41728,38793
1.300827999999994,0.6087027192115784,-0.745478093624115,1.1865363121032715,0.39792826771736145,0.3892107605934143,-3.281475782394409,423.56658935546875,47.65876007080078,-9.520027160644531,-7.113467676869474,5.001528251252732,-4.784985045042595,60000,62351,48317,39963
1.3115910000000004,0.6122932434082031,-0.743899405002594,1.1565734148025513,0.38297346234321594,0.3646261692047119,-3.2296080589294434,294.2740173339844,39.244728088378906,-10.719451904296875,-7.1552066615791015,9.398222690498898,-4.302520325708305,58574,62182,55785,47719
1.3205589999999938,0.616054356098175,-0.7403649687767029,1.124506950378418,0.36961957812309265,0.34046804904937744,-3.1896626949310303,171.98011779785156,7.06445837020874,-15.914989471435547,-7.187497807012685,12.470190798815876,-3.8945928233286535,54283,62508,59761,46651
1.3313220000000001,0.6185317039489746,-0.7413706183433533,1.097965955734253,0.3507009744644165,0.29050424695014954,-3.1299803256988525,70.3494644165039,7.088159561157227,-12.898271560668945,-7.33401307812098,14.403911877731456,-3.759476827080049,50522,61844,61690,50087
1.340275999999998,0.6219729781150818,-0.7386311292648315,1.066846251487732,0.33749762177467346,0.2569275498390198,-3.0947468280792236,-7.03964376449585,31.076000213623047,-10.585699081420898,-7.444613909082898,15.21425183886398,-3.6535232581599506,51573,60941,61685,53492
1.3510499999999956,0.625139057636261,-0.7388023734092712,1.0415436029434204,0.3231962323188782,0.20959985256195068,-3.0303282737731934,-64.54119873046875,66.75643157958984,-9.94247817993164,-7.472612530401732,15.24618352600707,-3.3782235249558705,55302,58379,60908,58003
1.3599979999999996,0.6283065676689148,-0.7368866205215454,1.0114350318908691,0.31083694100379944,0.1739199161529541,-2.991260528564453,-98.6533432006836,105.1981201171875,-6.1039934158325195,-7.409071347247758,14.659239131711066,-2.743350093236876,56783,55692,60271,59679
1.3707739999999977,0.6311894059181213,-0.7364712953567505,0.9842334985733032,0.2993907332420349,0.13347448408603668,-2.9350225925445557,-118.35977172851562,123.30841064453125,-1.4464819431304932,-7.209895097382683,13.684846685812717,-1.7650498700544044,57912,53514,59426,60170
1.379729999999996,0.6345734596252441,-0.7361423373222351,0.9577544331550598,0.2932746112346649,0.09488922357559204,-2.868849754333496,-120.40371704101562,129.23638916015625,1.460766077041626,-6.910933009245417,12.50634303730567,-0.5864630104831061,58202,53331,59270,60041
1.3904789999999994,0.6378583312034607,-0.7359165549278259,0.9339319467544556,0.29067862033843994,0.05895380675792694,-2.7843949794769287,-107.22393798828125,132.5411834716797,5.750417232513428,-6.598780607256214,11.28567375146912,0.6932653613301508,59430,53663,57590,59792
1.3994499999999972,0.6407560110092163,-0.7354931235313416,0.9064295887947083,0.29070574045181274,0.02707734890282154,-2.7167305946350098,-90.06976318359375,116.33770751953125,8.558250427246094,-6.292998412521848,10.212185146998408,1.9999757481257523,59717,55183,57240,59121
1.4102149999999964,0.6441613435745239,-0.7358311414718628,0.8846586346626282,0.2970428168773651,-0.004872852936387062,-2.618802785873413,-67.057373046875,107.59735870361328,8.246747970581055,-5.9758962007891965,9.283263221830442,3.172634632271347,59630,56495,57117,58275
1.4191820000000006,0.6471649408340454,-0.7360266447067261,0.8588507175445557,0.30527010560035706,-0.03327009826898575,-2.5432400703430176,-38.57379913330078,87.21288299560547,12.506733894348145,-5.725439181752803,8.595727706788763,4.210828216942477,60104,57810,55856,57297
1.429936999999998,0.6513803005218506,-0.7367460131645203,0.8381111025810242,0.3214910626411438,-0.06087592989206314,-2.4456393718719482,-16.975360870361328,67.66939544677734,16.57514190673828,-5.437472709380989,8.168766362262335,5.073681110393125,60042,59108,55600,55755
1.438899999999994,0.6546597480773926,-0.7374858856201172,0.8140276670455933,0.33539602160453796,-0.08684364706277847,-2.371328115463257,7.432710647583008,49.76593780517578,23.2531681060791,-5.180029265615878,8.010394936370911,5.7251283962328126,60290,59496,54680,54979
1.449653999999995,0.6578718423843384,-0.7383655309677124,0.7942242622375488,0.3503110706806183,-0.11164164543151855,-2.2810492515563965,19.370128631591797,36.49163055419922,31.102336883544922,-4.877659483911657,8.066644667868667,6.208973940567185,60338,59854,54133,54183
1.4586229999999996,0.6614582538604736,-0.739612877368927,0.771788477897644,0.36756664514541626,-0.1380237489938736,-2.2063682079315186,9.806793212890625,25.855012893676758,37.3433837890625,-4.519772656119717,8.293156528275938,6.535992341675836,60128,59616,55160,54623
1.4693999999999943,0.6655181050300598,-0.7407912015914917,0.7518636584281921,0.38735929131507874,-0.16344620287418365,-2.121121406555176,-13.80253791809082,21.642200469970703,43.946868896484375,-4.101635124274985,8.446226570413879,6.73823441486382,59301,56965,57744,57705
1.4783529999999956,0.6702861189842224,-0.7426697611808777,0.7327535152435303,0.41003093123435974,-0.1909000724554062,-2.0355820655822754,-44.52715301513672,4.400936126708984,49.75416946411133,-3.61662638067168,8.378280005116984,6.88939780886677,58053,56429,59446,57870
1.4891059999999998,0.6749411225318909,-0.7436442971229553,0.7155665159225464,0.43223679065704346,-0.21172699332237244,-1.943342924118042,-66.67704772949219,-8.757373809814453,50.41095733642578,-3.1078284229626516,7.960706146237534,6.879305637720773,56187,56268,60761,57441
1.4980699999999998,0.679364800453186,-0.7458937168121338,0.6965405344963074,0.45250529050827026,-0.23716029524803162,-1.8616307973861694,-77.99429321289062,-21.46409034729004,52.35407638549805,-2.6186410638861077,7.367069616800733,6.727777933860563,56075,56406,60726,56969
1.5088399999999964,0.6846838593482971,-0.7469072937965393,0.6814049482345581,0.4761126637458801,-0.2522561252117157,-1.763913631439209,-77.90646362304688,-34.27836990356445,55.671199798583984,-2.100597050121792,6.585239337895591,6.478951625677894,55785,56933,60704,56072
1.5178039999999964,0.6895419955253601,-0.7495366930961609,0.6641634106636047,0.49517330527305603,-0.27252084016799927,-1.6841670274734497,-71.19717407226562,-52.68634796142578,57.325645446777344,-1.5775942275729684,5.8697678150483945,6.105558582877669,54752,58259,61015,54168
1.5285570000000006,0.6954437494277954,-0.7502037882804871,0.6506871581077576,0.5175164341926575,-0.278796911239624,-1.5901376008987427,-59.0739631652832,-74.03568267822266,62.88764190673828,-1.0322697529755855,5.106217914747542,5.546513502700257,53963,59463,61083,51478
1.5375299999999987,0.7007042169570923,-0.753073513507843,0.6351888179779053,0.5337091684341431,-0.2943621575832367,-1.5093659162521362,-54.23679733276367,-80.8619384765625,65.81779479980469,-0.4645093929958645,4.557998872890147,4.793766585910397,53969,59371,61061,51525
1.5482809999999954,0.7069165110588074,-0.7539324760437012,0.6227953433990479,0.5516164898872375,-0.2963520586490631,-1.4165863990783691,-58.33022689819336,-78.82579803466797,69.77127075195312,0.1557013811524965,3.956917503134139,3.9702681902205392,53756,58486,61205,53154
1.557256999999998,0.7124953866004944,-0.7569583058357239,0.6090397834777832,0.5631381273269653,-0.3081130385398865,-1.3344395160675049,-61.95143127441406,-73.76466369628906,72.67668914794922,0.7895242398130876,3.4278392866140517,3.1375576150043987,52990,58089,61396,53521
1.5680249999999942,0.7190165519714355,-0.7581109404563904,0.5975450873374939,0.5745877027511597,-0.3064415156841278,-1.2268190383911133,-65.57791900634766,-66.96154022216797,76.82878875732422,1.5537307069376105,2.677990479776626,2.266060307232465,53776,57133,61057,54358
1.5769689999999974,0.7247999906539917,-0.7612174153327942,0.5857060551643372,0.5811911821365356,-0.3140355944633484,-1.1409603357315063,-59.83688735961914,-52.72511291503906,81.97732543945312,2.2971328472497103,2.0531417336634106,1.5925248417496696,54923,56449,60384,54599
1.5877339999999966,0.7308827638626099,-0.7612543702125549,0.577035665512085,0.5873596668243408,-0.3026791512966156,-1.0416573286056519,-59.65677261352539,-29.45905113220215,84.4056396484375,3.1097977789532565,1.3320160368011558,1.0661185566605438,56265,54426,59609,55745
1.596703999999998,0.7367748618125916,-0.7643018364906311,0.5670604109764099,0.5905891060829163,-0.30600705742836,-0.9533786177635193,-59.36053466796875,-15.180065155029297,89.27778625488281,3.9477058276131185,0.7456226388255992,0.7563304943325928,56445,53311,59391,56115
1.6074589999999953,0.7428186535835266,-0.7661061882972717,0.5590250492095947,0.5935826897621155,-0.30062422156333923,-0.8606427907943726,-53.22486877441406,-6.773223400115967,90.55287170410156,4.840526293115744,0.11518892784558254,0.5957180664479479,56883,52631,58955,55652
1.6164189999999945,0.7494096755981445,-0.7679529190063477,0.5519359111785889,0.5985279083251953,-0.29375800490379333,-0.7679275274276733,-53.94506072998047,-4.161439895629883,91.67684173583984,5.759178159414392,-0.46762923574236703,0.5462237912905992,56804,52143,58967,55560
1.627176999999996,0.75572669506073,-0.7692570686340332,0.5452670454978943,0.6016124486923218,-0.28265222907066345,-0.6793422698974609,-39.54045867919922,-0.4129907488822937,91.30477905273438,6.685766299824267,-1.0397311346109377,0.5300832942391847,57415,52104,58122,54442
1.6361599999999963,0.7624446153640747,-0.7702735066413879,0.5392996668815613,0.6062014102935791,-0.26898229122161865,-0.5923065543174744,-34.98347091674805,-4.758111953735352,93.15955352783203,7.616243477960999,-1.4975498305869817,0.5520891503153623,57403,52508,58129,53752
1.6469019999999945,0.7689118385314941,-0.7702861428260803,0.5346102118492126,0.6091113686561584,-0.2489853799343109,-0.5027132034301758,-34.55613327026367,-11.02090835571289,89.73914337158203,8.554562434562087,-1.9442751319909222,0.5287349448769576,56573,52019,58905,53649
1.655867999999995,0.7750066518783569,-0.7727441787719727,0.5300031304359436,0.609578013420105,-0.2421850711107254,-0.4187299907207489,-39.389766693115234,-17.323402404785156,90.52655029296875,9.459681428700357,-2.2908486933457093,0.42516186382762083,55652,52235,59490,53300
1.6666359999999987,0.7818299531936646,-0.7722546458244324,0.5274094343185425,0.6129317879676819,-0.21878282725811005,-0.3312949538230896,-44.16555404663086,-20.17582893371582,90.40504455566406,10.377277735293722,-2.7930455792457067,0.3158825122642664,55818,50754,59186,53974
1.6755829999999987,0.7879562973976135,-0.774398922920227,0.5244954228401184,0.6119484901428223,-0.20959606766700745,-0.2515571117401123,-46.020965576171875,-16.73246192932129,89.33746337890625,11.288607220807666,-3.2136571690293683,0.16989447321958176,56177,50590,58754,53520
1.686341999999997,0.7946390509605408,-0.7751248478889465,0.5226467251777649,0.6129699349403381,-0.19216711819171906,-0.17209291458129883,-44.16774368286133,-22.322669982910156,87.47176361083984,12.18970345250721,-3.7077200995927244,0.08107082596463382,56029,50072,58765,53324
1.6953220000000002,0.8009565472602844,-0.7752712965011597,0.5215070843696594,0.6113772988319397,-0.17134089767932892,-0.09361321479082108,-43.74293899536133,-23.081331253051758,85.73616790771484,13.075179152073002,-4.205240105684285,-0.0644080945919314,55598,50594,58983,52403
1.7060809999999984,0.8076264262199402,-0.775122880935669,0.5212221145629883,0.6106763482093811,-0.14886106550693512,-0.01610722579061985,-40.477596282958984,-23.97924041748047,81.82466888427734,13.949562177506346,-4.699876787109939,-0.21559542225093406,55965,49700,58467,52345
1.7150570000000007,0.8139175176620483,-0.7748270034790039,0.5218524932861328,0.6071715950965881,-0.12587475776672363,0.05894593521952629,-36.61508560180664,-26.344947814941406,78.8054428100586,14.786702483294173,-5.177528858128008,-0.37895288189105275,55912,49250,58303,52418
1.7258039999999963,0.8200109004974365,-0.7750078439712524,0.5228869915008545,0.6019276976585388,-0.10555734485387802,0.13208045065402985,-32.518043518066406,-28.957067489624023,78.77342987060547,15.592715021341848,-5.587725379292082,-0.5604531599680848,55854,49908,58280,51080
1.7347539999999935,0.8265421390533447,-0.7743328213691711,0.524624764919281,0.5980992913246155,-0.0811043456196785,0.20330770313739777,-29.199190139770508,-36.30408477783203,72.31681823730469,16.40202713162046,-5.970765077999956,-0.7618614624667936,55325,50486,58618,50104
1.7455269999999945,0.8327377438545227,-0.7737799882888794,0.5272113680839539,0.5916348099708557,-0.0579548142850399,0.2737646996974945,-23.0353946685791,-37.473514556884766,70.21186065673828,17.16812592837174,-6.311331164092587,-1.0357461078178367,55662,49699,58006,49933
1.7544979999999997,0.838758111000061,-0.7727489471435547,0.5307109951972961,0.5836775898933411,-0.03334599733352661,0.3416959345340729,-31.176109313964844,-46.76923370361328,69.47491455078125,17.916675782153774,-6.609116141990583,-1.2965424055071588,55300,49268,58204,50236
1.765262999999999,0.8446821570396423,-0.7714887857437134,0.5346084833145142,0.5744859576225281,-0.008562946692109108,0.4067024290561676,-26.47992706298828,-37.66569137573242,64.9480972290039,18.668832108566196,-6.964232249340796,-1.6180940981924212,55022,48832,58238,50105
1.774229999999996,0.8505488634109497,-0.770122230052948,0.5392090678215027,0.5642144680023193,0.015880713239312172,0.4713650941848755,-23.941329956054688,-38.00419616699219,63.16721725463867,19.366350424875936,-7.2771793201214505,-1.8680918204932577,55652,48260,57218,49475
1.7849809999999997,0.8563790917396545,-0.7687106132507324,0.5441263318061829,0.5530632734298706,0.039697904139757156,0.5342909097671509,-22.31110191345215,-41.18510055541992,58.63201141357422,20.036394259478776,-7.578848186619083,-2.158634604123893,54624,49158,58093,48285
1.7939389999999984,0.8621854186058044,-0.7667366862297058,0.549715518951416,0.541181206703186,0.06546293944120407,0.5968897342681885,-22.198965072631836,-41.74967575073242,54.56001281738281,20.670422166629184,-7.870760858016197,-2.4642116949447317,54501,48403,57836,48327
1.8046970000000002,0.8679724931716919,-0.7644925117492676,0.5555989146232605,0.5286617875099182,0.09132087975740433,0.6561555862426758,-21.89826011657715,-41.61168670654297,51.466060638427734,21.270586762527376,-8.165715723698709,-2.759272031418604,54282,47593,57590,48377
1.8136649999999936,0.8731995820999146,-0.7621234059333801,0.5626692771911621,0.5131146311759949,0.11638748645782471,0.7147486805915833,-23.284494400024414,-31.241939544677734,46.32343673706055,21.83720095454531,-8.45878184695924,-3.0846634629991487,54157,47560,57430,47994
1.8244229999999952,0.8786891102790833,-0.7597054839134216,0.569732129573822,0.49863573908805847,0.14060620963573456,0.7693070769309998,-19.841690063476562,-37.26881408691406,45.45185852050781,22.34998434350934,-8.754528808757659,-3.3269442529634183,54115,46766,56868,47461
1.8333940000000002,0.8837588429450989,-0.7572728991508484,0.5778558850288391,0.4816347658634186,0.1639500856399536,0.8265779614448547,-19.618314743041992,-29.28763771057129,41.72813034057617,22.848197383558126,-9.007755007826177,-3.587162675762586,54138,46348,56598,47359
1.8441479999999937,0.8886187076568604,-0.75429767370224,0.5864743590354919,0.463795930147171,0.18877652287483215,0.8814539909362793,-14.224848747253418,-28.840042114257812,37.05500793457031,23.305817244515396,-9.260464178853288,-3.7925307790998044,54097,45539,56031,46720
1.8531159999999944,0.8933724164962769,-0.7510634064674377,0.5952857136726379,0.4457830786705017,0.2133898138999939,0.9313502311706543,-12.039834022521973,-24.69479751586914,35.697025299072266,23.72781516269106,-9.458031451669143,-3.9759075197395353,54397,45031,55274,46101
1.8638719999999958,0.8980793356895447,-0.7477110624313354,0.6046897768974304,0.42799127101898193,0.2372945249080658,0.9798802733421326,-11.749530792236328,-25.91979217529297,30.05286979675293,24.11807257027115,-9.63662968034776,-4.163586057698381,53021,44996,56146,45251
1.8728489999999947,0.9022188782691956,-0.7443123459815979,0.6143532395362854,0.407657653093338,0.26022589206695557,1.0263532400131226,-13.05107307434082,-24.782142639160156,24.611997604370117,24.45549519475735,-9.81414336778107,-4.372668164115411,52761,43660,55594,45971
1.883594999999994,0.9066237807273865,-0.7409032583236694,0.6246500611305237,0.3893497884273529,0.2818294167518616,1.0707579851150513,-10.050333023071289,-20.08380699157715,18.499855041503906,24.735153732064386,-9.97325444356665,-4.5569393699758525,52959,43328,54408,44690
1.892561999999998,0.9106230139732361,-0.7364124059677124,0.6352206468582153,0.3696059584617615,0.3074365556240082,1.1126219034194946,-3.974381923675537,-19.220792770385742,14.782085418701172,24.956231608508766,-10.115494014333132,-4.708338147912477,53191,42942,53404,43956
1.9033179999999994,0.9144235253334045,-0.7324798107147217,0.6464394927024841,0.3495121896266937,0.3289777934551239,1.15462327003479,-3.4497768878936768,-22.95746421813965,11.040400505065918,25.136666880830305,-10.196454525986674,-4.860428508037356,51708,42672,54119,43055
1.9123029999999999,0.9181322455406189,-0.728295624256134,0.6579487323760986,0.3298123776912689,0.35044872760772705,1.1941299438476562,-3.93465256690979,-25.791772842407227,7.934174537658691,25.28273125399298,-10.262041133905933,-5.052792838735145,51265,42243,53782,42653
1.9230429999999978,0.9218001365661621,-0.7240005731582642,0.6695574522018433,0.31071749329566956,0.3708893656730652,1.2290319204330444,0.42939451336860657,-21.318561553955078,1.1398555040359497,25.395151234354195,-10.316951158998167,-5.260814691046778,51423,40964,51894,41687
1.9320179999999965,0.9249102473258972,-0.7191186547279358,0.6817176342010498,0.28968432545661926,0.39274299144744873,1.2624108791351318,-1.561928391456604,-24.88684844970703,-3.3499484062194824,25.443014667848907,-10.347162966228613,-5.459673603968844,50913,40467,51347,41424
1.9427679999999965,0.9277509450912476,-0.7139572501182556,0.6941140294075012,0.26831158995628357,0.41445159912109375,1.2933317422866821,-0.5939930081367493,-24.455312728881836,-8.30599594116211,25.45175087861662,-10.39305294730938,-5.692320410040725,49341,40172,51574,40462
1.951739999999998,0.9304624199867249,-0.70921391248703,0.707135796546936,0.2472061812877655,0.43265143036842346,1.3231182098388672,-0.7149438261985779,-26.488706588745117,-11.776835441589355,25.418552220011254,-10.406290678638896,-5.950817336930608,49036,39749,50394,39168
1.962489999999998,0.9331198334693909,-0.7041520476341248,0.7204269766807556,0.22687771916389465,0.45092618465423584,1.349589228630066,-1.6368293762207031,-22.671049118041992,-15.709136962890625,25.345816982479903,-10.424609088547017,-6.223022953800714,48678,37682,48649,39389
1.9714629999999962,0.9357603788375854,-0.698399007320404,0.7338117361068726,0.20735405385494232,0.47120121121406555,1.3729580640792847,-6.177131175994873,-25.348472595214844,-17.088031768798828,25.237290737505674,-10.478343018504107,-6.449586683018072,47678,36873,48567,39710
1.982212999999996,0.9378602504730225,-0.6928582191467285,0.747200071811676,0.18655671179294586,0.4888792037963867,1.391258955001831,-4.523599624633789,-24.607023239135742,-23.416526794433594,25.093939986305724,-10.527811390114932,-6.703336892756955,46929,36955,47083,37092
1.9911879999999946,0.9396958351135254,-0.6874358057975769,0.7610915899276733,0.1654706597328186,0.5048246383666992,1.4082857370376587,-5.527552127838135,-27.48642349243164,-27.823572158813477,24.898609468500183,-10.550712855805864,-6.97714479441324,46645,35518,45124,36956
2.0019389999999984,0.9414101839065552,-0.6815428733825684,0.7751981019973755,0.14487560093402863,0.5217488408088684,1.4226428270339966,-9.493037223815918,-32.557579040527344,-31.943687438964844,24.675592124134166,-10.5908201345631,-7.296425831072415,44391,35235,45544,36035
2.010911,0.9430739283561707,-0.6754249930381775,0.7893730401992798,0.12506815791130066,0.538472592830658,1.4334179162979126,-8.202767372131348,-38.677146911621094,-33.82912826538086,24.42103060757333,-10.662064665736471,-7.6703794671989325,43342,34962,44707,34709
2.0216649999999934,0.9447225332260132,-0.6692065596580505,0.803543210029602,0.10611477494239807,0.5544484257698059,1.4404857158660889,-9.454439163208008,-43.73197555541992,-36.52212905883789,24.15521208129052,-10.733020129673811,-8.09818394816393,42713,34108,43100,33636
2.030640999999996,0.9458304643630981,-0.6629515290260315,0.8176761269569397,0.08556406944990158,0.5692999958992004,1.4439116716384888,-10.824004173278809,-46.822410583496094,-38.45941162109375,23.87300773959845,-10.804498811141633,-8.589378325543915,42181,33389,41948,33218
2.041390999999996,0.9466719031333923,-0.6566872596740723,0.8317545652389526,0.0645357221364975,0.5831289291381836,1.4438108205795288,-12.099970817565918,-50.99243927001953,-40.028743743896484,23.58467241006409,-10.886589766572133,-9.123500760205852,40952,32665,41600,32669
2.050341999999997,0.9474300742149353,-0.6498345732688904,0.8472152948379517,0.041498757898807526,0.5969787836074829,1.4405124187469482,-13.38553237915039,-52.377708435058594,-42.82724380493164,23.250967142775213,-10.970615670395885,-9.748031167482798,41050,32274,40119,32406
2.061114999999998,0.9475054740905762,-0.6439058780670166,0.860379695892334,0.01863085851073265,0.6071120500564575,1.4302040338516235,-13.65354061126709,-60.838478088378906,-43.33236312866211,22.93749330235486,-11.050598710598583,-10.367525141225293,39636,32218,40043,31625
2.070085999999996,0.9472466111183167,-0.6434386968612671,0.8596619367599487,0.01771015115082264,0.6090952754020691,1.426410436630249,-12.893159866333008,-60.41456985473633,-45.039005279541016,22.936281925288213,-11.06567270030655,-10.369470382365858,39653,32042,39517,31603
2.080848999999995,0.9476677775382996,-0.6366266012191772,0.8739493489265442,-0.0030385316349565983,0.6224372982978821,1.4202595949172974,-15.041454315185547,-65.43417358398438,-46.451534271240234,22.62340218088271,-11.156454613458815,-11.026770087482953,39179,31479,38499,32027
2.089808999999994,0.9477710127830505,-0.6301717162132263,0.8880490660667419,-0.024340050294995308,0.6330497860908508,1.4100035429000854,-16.881746292114258,-68.89324188232422,-45.11130905151367,22.290130656042166,-11.230698992914187,-11.710270781740833,38418,31743,39288,32284
2.1005689999999957,0.9472002983093262,-0.6233851909637451,0.9015232920646667,-0.04808419197797775,0.6442593932151794,1.395015001296997,-16.165422439575195,-70.36626434326172,-48.441104888916016,21.966853282726127,-11.331353848861408,-12.440371170236268,37873,31897,38872,32013
2.109525999999998,0.9459812045097351,-0.609836757183075,0.9289134740829468,-0.09460864961147308,0.6643854379653931,1.3642760515213013,-16.699552536010742,-76.70606231689453,-48.86525344848633,21.307581329633223,-11.507993988462172,-13.99801875390673,37291,32180,39060,32364
2.1202909999999973,0.9459908604621887,-0.6099221110343933,0.9289586544036865,-0.09454108774662018,0.6640064716339111,1.3644782304763794,-14.263382911682129,-77.54630279541016,-50.88324737548828,21.307581329633223,-11.507993988462172,-13.99801875390673,36343,32984,39103,32233
2.129248999999996,0.9449617862701416,-0.6031168699264526,0.942249596118927,-0.11914154142141342,0.6731619238853455,1.3463090658187866,-10.826326370239258,-78.53266906738281,-50.454891204833984,20.972809315004483,-11.58615722117474,-14.85029168380077,36132,33289,38792,32256
2.1400149999999996,0.9422572255134583,-0.5893075466156006,0.9684596061706543,-0.16990844905376434,0.6902353167533875,1.30605947971344,-7.6092424392700195,-82.74017333984375,-53.487640380859375,20.269280070390117,-11.63296147572609,-16.620994063046286,34765,34462,39613,31870
2.148968000000001,0.9402828216552734,-0.5822035670280457,0.9811652898788452,-0.19749486446380615,0.6986655592918396,1.283834457397461,-4.385068893432617,-85.68998718261719,-52.33399963378906,19.908513699919002,-11.600525460513255,-17.531040879726955,34534,34983,39868,32420
2.1597459999999993,0.9380117058753967,-0.5750728249549866,0.9938093423843384,-0.22634924948215485,0.7065934538841248,1.2622222900390625,0.25546184182167053,-83.59337615966797,-52.118377685546875,19.55692050749525,-11.521733355108756,-18.468908482882195,33837,35944,39727,31767
2.168702999999994,0.9355967044830322,-0.5679356455802917,1.0058780908584595,-0.2553417682647705,0.7138380408287048,1.237817406654358,8.034692764282227,-74.45783233642578,-50.77539825439453,19.1877559271277,-11.379049318197662,-19.36786434567191,34779,35736,38282,32421
2.1794689999999974,0.933112621307373,-0.5608028173446655,1.0176594257354736,-0.28420865535736084,0.7203516960144043,1.2123180627822876,12.975964546203613,-67.90898895263672,-51.067909240722656,18.811169201455638,-11.155539033545729,-20.18647260864588,34283,36223,37749,31696
2.188432999999997,0.9300538301467896,-0.5536772012710571,1.0293043851852417,-0.3152717351913452,0.7261865139007568,1.1869866847991943,19.663557052612305,-58.82415008544922,-50.86418914794922,18.41678135927835,-10.869407260253627,-20.92505934539759,34737,36264,37654,32068
2.1991879999999946,0.9267129302024841,-0.546025812625885,1.040888786315918,-0.3468782901763916,0.7334300875663757,1.1621218919754028,23.77228546142578,-52.06887435913086,-47.71038055419922,18.01209135413802,-10.525438609592573,-21.577162929687525,34170,36265,36991,31194
2.2081419999999996,0.9232315421104431,-0.5386539101600647,1.0524541139602661,-0.3790295124053955,0.7388764023780823,1.139190435409546,26.000009536743164,-38.714317321777344,-48.89983367919922,17.595334821667905,-10.134658446230755,-22.13540199223073,34764,35728,37072,32297
2.2189179999999977,0.9196810126304626,-0.530892550945282,1.0640318393707275,-0.4113147556781769,0.7452005743980408,1.1184419393539429,26.6887149810791,-26.954166412353516,-48.5838508605957,17.141135655296132,-9.699995837287215,-22.559946491229812,34469,34792,35068,32024
2.2278689999999988,0.9155688285827637,-0.5234802961349487,1.0745400190353394,-0.4447973668575287,0.749396800994873,1.093644380569458,30.394357681274414,-16.48250389099121,-47.41429138183594,16.666543057822764,-9.235602094621756,-22.884663592128984,34618,35180,35022,31621
2.238633999999998,0.9106457829475403,-0.5157137513160706,1.0856153964996338,-0.47985830903053284,0.7542228698730469,1.0716972351074219,31.635324478149414,-10.764254570007324,-46.32147979736328,16.189453394767508,-8.743726397491796,-23.108795532395423,33978,34551,34791,30983
2.2476019999999988,0.9058722853660583,-0.5083110928535461,1.095871090888977,-0.5125545263290405,0.7570830583572388,1.0455044507980347,32.34671401977539,0.9541475176811218,-47.11756134033203,15.693287136148081,-8.223864105763223,-23.24697749275603,34378,34086,34110,31169
2.2583789999999935,0.9006483554840088,-0.5010972619056702,1.1062686443328857,-0.5455423593521118,0.7586130499839783,1.0205602645874023,30.96946907043457,10.055903434753418,-47.03630828857422,15.178742105049432,-7.688446528617061,-23.27601873351309,33975,32697,33085,31470
2.267311999999998,0.8952197432518005,-0.4934496283531189,1.1161882877349854,-0.5770304203033447,0.7612624764442444,0.9925321340560913,31.711217880249023,15.985210418701172,-46.605873107910156,14.654244563134043,-7.168027157020292,-23.226069931082712,33623,33157,33507,30807
2.2780859999999956,0.8897066712379456,-0.4861251413822174,1.1258652210235596,-0.607227623462677,0.7621623277664185,0.9639607071876526,33.368526458740234,20.650550842285156,-47.089141845703125,14.122765157717248,-6.6235643495880385,-23.10707246566412,33369,32551,32640,30259
2.2870579999999974,0.883633553981781,-0.47843173146247864,1.135434627532959,-0.6379320025444031,0.764083206653595,0.9360650777816772,32.49686050415039,28.120630264282227,-48.17085266113281,13.579716010204457,-6.074862545882435,-22.92089438838198,33578,31881,31903,30686
2.297805999999997,0.8772937655448914,-0.47055691480636597,1.1449583768844604,-0.668055534362793,0.7662060856819153,0.9089505076408386,32.54085922241211,34.15304183959961,-48.54439163208008,13.027491506711042,-5.5315891833040025,-22.678484999323103,32867,31391,31851,30340
2.3067639999999954,0.8708419799804688,-0.4631294310092926,1.153923749923706,-0.6967802047729492,0.7663170695304871,0.8806077241897583,33.432090759277344,37.78866195678711,-48.76702880859375,12.466509856700673,-4.983623263787008,-22.355902100386892,32802,31193,31626,30470
2.3175329999999956,0.8643514513969421,-0.4559313952922821,1.1620763540267944,-0.7238787412643433,0.7652307152748108,0.8497726917266846,32.83149719238281,42.53144454956055,-49.259971618652344,11.89837457539115,-4.422629262264767,-21.987596374774686,32329,30827,31076,30316
2.3265049999999974,0.8573161959648132,-0.44831612706184387,1.170384407043457,-0.7515409588813782,0.7654502987861633,0.8209477066993713,33.62482833862305,46.46619415283203,-48.228294372558594,11.341518720775118,-3.891019160735052,-21.604114259603882,31931,31025,31526,30008
2.337262999999999,0.8500257730484009,-0.4410296082496643,1.1787785291671753,-0.7782421708106995,0.7641086578369141,0.7932050824165344,34.86518478393555,48.22938919067383,-48.52960205078125,10.787349977790717,-3.3374274288574437,-21.151028179192668,31876,30313,30389,30037
2.3462209999999977,0.8420943021774292,-0.43337786197662354,1.1866837739944458,-0.8055622577667236,0.7638283371925354,0.7645359635353088,34.94548416137695,53.84555435180664,-50.42734909057617,10.231949108510218,-2.7879490767982955,-20.67392949846914,31814,30345,29970,30069
2.356993999999999,0.8343920707702637,-0.4260777235031128,1.194351077079773,-0.8303536176681519,0.761964738368988,0.736330509185791,38.29898452758789,56.63766860961914,-49.3521728515625,9.670468412540615,-2.2155939623938057,-20.130116173458454,31431,30067,29130,29735
2.3659589999999953,0.8262864351272583,-0.41895923018455505,1.2019144296646118,-0.8546457290649414,0.7591184973716736,0.7079847455024719,38.50461959838867,59.93130111694336,-48.68831253051758,9.132003890279492,-1.6320729116813437,-19.569685814586432,31203,30314,29633,29489
2.3767180000000008,0.8180038332939148,-0.4113999009132385,1.2088795900344849,-0.877319872379303,0.7576864361763,0.676843523979187,41.5955696105957,60.76247024536133,-48.290157318115234,8.599031721266787,-1.0600169020073151,-18.975179395862824,31065,30028,28892,29443
2.385670999999995,0.8096513748168945,-0.40415385365486145,1.2155463695526123,-0.8983105421066284,0.7548958659172058,0.6448476910591125,43.50992202758789,64.12554168701172,-48.41242218017578,8.08805257817684,-0.46724096700408885,-18.34786059553103,31115,30224,28445,29350
2.3964300000000005,0.8012874126434326,-0.3970692753791809,1.2215229272842407,-0.9172663688659668,0.7512607574462891,0.6101236939430237,47.07836151123047,64.61974334716797,-49.63177490234375,7.576053154151642,0.14961912279980222,-17.683123331302124,30992,30492,27835,29069
2.4053960000000005,0.7923916578292847,-0.38953521847724915,1.2277156114578247,-0.9369764924049377,0.7489516139030457,0.5784427523612976,49.66840744018555,68.14859771728516,-46.34723663330078,7.071077806973262,0.7752442828304694,-17.018971519263502,30972,30892,28034,29009
2.416159999999996,0.7837831974029541,-0.3828447163105011,1.2334823608398438,-0.9540285468101501,0.7432211637496948,0.5461724996566772,52.3099479675293,71.36847686767578,-46.37786102294922,6.596920659698216,1.4304274707649887,-16.302220360698897,31353,30669,27036,29298
2.425125,0.7748013734817505,-0.3760485053062439,1.2385144233703613,-0.9710575342178345,0.7375685572624207,0.5129185914993286,52.260704040527344,71.83361053466797,-46.17815017700195,6.140909839376604,2.0924351171301416,-15.562784837514068,31377,31215,27056,29208
2.4358869999999953,0.765637993812561,-0.36920300126075745,1.2437458038330078,-0.9875771403312683,0.7317143678665161,0.482818067073822,52.627479553222656,73.90015411376953,-44.09434509277344,5.702695450015254,2.736327099980317,-14.8225178438002,30991,31393,27435,29063
2.4448309999999984,0.7564038634300232,-0.361803263425827,1.2485461235046387,-1.0026379823684692,0.7275579571723938,0.45154091715812683,54.03919982910156,73.98922729492188,-43.95887756347656,5.282573789168895,3.3655669613050128,-14.05082550570062,31127,31620,26993,29092
2.455610999999997,0.7471535801887512,-0.3546603322029114,1.2525928020477295,-1.0159657001495361,0.7221915125846863,0.41747361421585083,53.60525894165039,79.79838562011719,-42.38667678833008,4.885315199826847,4.011701606007127,-13.243952742528258,31879,31914,26187,29733
2.4645729999999966,0.7373687624931335,-0.3476506173610687,1.2568246126174927,-1.0301220417022705,0.715922474861145,0.38638022541999817,52.70769500732422,79.2599105834961,-42.65235900878906,4.514539250598125,4.63058599138639,-12.414516404725163,31440,32285,26629,29450
2.475331999999995,0.7278661727905273,-0.341244637966156,1.2606251239776611,-1.0420103073120117,0.7070136666297913,0.35633713006973267,48.31011962890625,84.17283630371094,-40.41037368774414,4.157070141115983,5.235012929192589,-11.57106086726061,31576,32105,26880,30138
2.484310999999994,0.7179809212684631,-0.33461448550224304,1.2642450332641602,-1.0542662143707275,0.69847172498703,0.3286442160606384,46.71160888671875,86.5890121459961,-38.60094451904297,3.828152319143484,5.787494520459363,-10.667025570279716,31847,31825,26029,30893
2.495057999999997,0.7084547877311707,-0.3284069001674652,1.267240047454834,-1.0633578300476074,0.6883776783943176,0.2979329228401184,45.12456130981445,88.93327331542969,-38.74968338012695,3.5297614233973533,6.328581246436527,-9.744832605513798,32086,33436,26015,30337
2.504025999999998,0.6985870599746704,-0.32187938690185547,1.2704708576202393,-1.072266697883606,0.6794615387916565,0.26837319135665894,41.00209045410156,93.38465881347656,-37.178985595703125,3.2441626813071234,6.818821768105663,-8.786739660349925,31955,32469,26241,31277
2.5147909999999976,0.6885654926300049,-0.31572458148002625,1.27328622341156,-1.080410361289978,0.6689558029174805,0.23919399082660675,36.204322814941406,95.79489135742188,-35.5328369140625,2.9973235035502688,7.264474727167711,-7.7884164539374865,32464,32304,26088,32325
2.5237520000000004,0.6790156960487366,-0.30922651290893555,1.2753642797470093,-1.0853828191757202,0.6594801545143127,0.20865046977996826,31.01233673095703,96.06781768798828,-33.96070098876953,2.76318397534027,7.64351824820148,-6.762549051915344,32444,32843,26081,32443
2.5344989999999963,0.6800341606140137,-0.30962368845939636,1.2756911516189575,-1.0817619562149048,0.65805983543396,0.20999877154827118,27.91549301147461,98.70112609863281,-31.718324661254883,2.759361568211029,7.653928946146972,-6.741405532366582,32278,32599,25963,32755
2.543469999999994,0.6695897579193115,-0.30324533581733704,1.277911901473999,-1.0854358673095703,0.6446731686592102,0.1783476322889328,22.71786117553711,99.56451416015625,-33.40278625488281,2.541341886408025,8.03008113904413,-5.594996896736177,32314,32382,26383,33481
2.5542319999999963,0.6598851680755615,-0.2974401116371155,1.2792645692825317,-1.0881456136703491,0.6324629187583923,0.14935922622680664,18.907899856567383,100.88131713867188,-31.220293045043945,2.355978346776264,8.310232605300463,-4.556181649448208,33016,32431,25758,34566
2.5632079999999986,0.6500157713890076,-0.292109876871109,1.2808208465576172,-1.0904582738876343,0.6183608174324036,0.12475179135799408,14.599242210388184,103.29547119140625,-29.147798538208008,2.185725464231352,8.554118814455451,-3.498418562020961,33869,33055,25202,35276
2.5739569999999947,0.6405845880508423,-0.28599172830581665,1.2824888229370117,-1.0898579359054565,0.6071823239326477,0.10237903147935867,13.669888496398926,101.35906219482422,-29.280006408691406,2.0392838107433517,8.738434081996258,-2.4073695967896183,33779,33108,25296,35373
2.5829219999999986,0.6308683156967163,-0.2805026173591614,1.2837063074111938,-1.0888845920562744,0.5938785672187805,0.07981760054826736,11.42126750946045,100.70283508300781,-27.999977111816406,1.9026063347612252,8.90149355826646,-1.3238843159143527,34226,33810,24895,35757
2.5936820000000007,0.6210142970085144,-0.27481624484062195,1.284703016281128,-1.087066650390625,0.5815578103065491,0.05745003744959831,8.592855453491211,97.89900207519531,-25.58571434020996,1.7699675779599529,9.030933216608647,-0.26278160989469335,34729,33678,25097,36410
2.602644,0.6110982298851013,-0.2695419192314148,1.2850749492645264,-1.0841058492660522,0.5681256651878357,0.033185090869665146,3.749849796295166,91.0765380859375,-24.800682067871094,1.6648509520699766,9.138695014364654,0.7583855688808466,35512,34139,25031,37104
2.6134019999999945,0.5950499176979065,-0.2610463798046112,1.2852665185928345,-1.0908856391906738,0.5592422485351562,0.008052004501223564,-1.583512544631958,81.31732177734375,-22.589021682739258,1.5469476039600776,9.180321720488621,1.7977599468389371,34202,35508,26866,36232
2.622364999999998,0.5819852352142334,-0.2544136643409729,1.285075068473816,-1.0916260480880737,0.5476018786430359,-0.017380887642502785,-6.622920989990234,75.22038269042969,-20.810375213623047,1.4386019458417243,9.160203906567958,2.7286832216565875,34439,35161,27455,37063
2.633137999999999,0.5710795521736145,-0.24877585470676422,1.2847154140472412,-1.0839248895645142,0.5329580903053284,-0.04052961245179176,-13.253252029418945,66.26107025146484,-20.269886016845703,1.3365357490755434,9.091675061298629,3.6235023883074415,34671,35901,28467,37442
2.6420829999999986,0.5607577562332153,-0.24364499747753143,1.2843115329742432,-1.0726858377456665,0.5167362093925476,-0.06073768809437752,-20.606075286865234,57.115089416503906,-19.58462142944336,1.2338737983846388,8.957725376790785,4.4232530021240555,34932,36806,29611,37987
2.6528639999999943,0.5523403286933899,-0.23926398158073425,1.2834391593933105,-1.0577985048294067,0.5015369653701782,-0.07993708550930023,-27.24649429321289,54.247886657714844,-17.468786239624023,1.135225534515908,8.769867384545165,5.085997163712284,35084,36451,30333,39292
2.6618169999999957,0.5437564253807068,-0.2347009927034378,1.2823094129562378,-1.0432907342910767,0.4877418577671051,-0.09867323189973831,-35.983497619628906,47.73997116088867,-15.666322708129883,1.0389910365946649,8.501190366825588,5.69977052317245,35728,36445,31179,40365
2.6725899999999965,0.534564197063446,-0.23057444393634796,1.2810735702514648,-1.0306581258773804,0.4731113016605377,-0.11571741849184036,-38.72705841064453,42.18065643310547,-15.216409683227539,0.9555981768945533,8.167072690567759,6.235882504361581,35460,37776,32384,40492
2.6815499999999957,0.5256037712097168,-0.22612763941287994,1.2798007726669312,-1.0168029069900513,0.46042585372924805,-0.13098609447479248,-43.24680709838867,38.88593292236328,-12.823980331420898,0.8645686126011349,7.7800823290860315,6.715950741868977,36131,37668,32777,41211
2.6922999999999955,0.5167651176452637,-0.2220444232225418,1.2785394191741943,-1.002037763595581,0.4471489191055298,-0.1429481953382492,-41.322818756103516,34.713863372802734,-10.646320343017578,0.7862354160117687,7.354930604764818,7.149133296748482,36588,38649,32969,41438
2.7012710000000006,0.5085249543190002,-0.21813689172267914,1.2773030996322632,-0.9849860072135925,0.4342653155326843,-0.1541326642036438,-42.00920486450195,27.958507537841797,-9.143784523010254,0.7197493416156238,6.9428359410293545,7.5429155588196295,36722,39283,34211,41485
2.7120459999999946,0.500052809715271,-0.2143038660287857,1.275540828704834,-0.9687014222145081,0.42218732833862305,-0.16637425124645233,-42.42317199707031,25.279991149902344,-6.376392364501953,0.6615467995729903,6.5235068543692725,7.871680536743445,37116,39840,35374,42137
2.720988999999994,0.49200013279914856,-0.21050432324409485,1.2740871906280518,-0.9506211280822754,0.4106348752975464,-0.17409463226795197,-40.38027572631836,28.060440063476562,-5.113790035247803,0.6181881046237586,6.105558174254876,8.169845849647396,38525,39647,34914,42973
2.7317639999999956,0.48416024446487427,-0.20670992136001587,1.2722729444503784,-0.9315287470817566,0.3998940587043762,-0.17999064922332764,-41.885650634765625,25.022523880004883,-4.6340436935424805,0.5920979538092263,5.7050377403549595,8.483259558554693,39694,39626,35750,44445
2.740714,0.4758967459201813,-0.20291051268577576,1.2703102827072144,-0.9137589335441589,0.38999542593955994,-0.18372635543346405,-38.677215576171875,27.3859806060791,-3.4095637798309326,0.5691938335357056,5.293279069042148,8.768846273138548,40302,40294,35989,44498
2.751486999999994,0.46848922967910767,-0.1996336728334427,1.2683041095733643,-0.892722487449646,0.3790859282016754,-0.18532703816890717,-37.391136169433594,18.37948226928711,-2.724733591079712,0.560770129716182,4.916581950595218,9.072238400524926,39445,41155,37417,44086
2.7604559999999982,0.46098223328590393,-0.1960810422897339,1.266844630241394,-0.8717984557151794,0.3698715269565582,-0.1816459596157074,-32.78998565673828,14.239163398742676,-1.3427395820617676,0.5508549261005631,4.539245487091278,9.296681813155127,39442,41837,38391,43632
2.7712149999999967,0.45395663380622864,-0.1929110288619995,1.2651317119598389,-0.8494141101837158,0.3602573275566101,-0.17853687703609467,-31.648338317871094,11.422121047973633,-1.5853583812713623,0.5480840503659132,4.215118448473045,9.486659504397096,40769,41561,38357,44702
2.780172999999995,0.4466370940208435,-0.18939122557640076,1.2632945775985718,-0.8284342885017395,0.3527889847755432,-0.1753450483083725,-26.907161712646484,13.173005104064941,-0.08662722259759903,0.5365150749881443,3.89752022450149,9.63276855035517,41901,41024,38351,45678
2.7909320000000006,0.4397013485431671,-0.18622146546840668,1.261413335800171,-0.8061667680740356,0.3447320759296417,-0.17026911675930023,-24.142566680908203,10.789560317993164,1.107001781463623,0.5457739750792331,3.6305832306531314,9.798193320774162,41990,42194,38709,45222
2.7998949999999967,0.4334939420223236,-0.18322330713272095,1.2600797414779663,-0.7812303304672241,0.33660078048706055,-0.16049200296401978,-20.104339599609375,12.13853645324707,1.0961087942123413,0.5631585835992248,3.394084631218387,9.950076485727797,42173,42244,39265,45311
2.8106559999999954,0.4271138310432434,-0.17976807057857513,1.2584834098815918,-0.7573531866073608,0.3308749794960022,-0.15098422765731812,-18.520450592041016,10.094769477844238,0.5603906512260437,0.5746157344433253,3.179736671130197,10.08791174788123,42778,41281,38979,45991
2.819614999999998,0.4211779236793518,-0.17661119997501373,1.2567695379257202,-0.7322128415107727,0.32459840178489685,-0.14110861718654633,-13.987334251403809,11.320222854614258,1.623578429222107,0.5858288850066738,2.996795471407658,10.215549486197128,43998,41195,38200,46407
2.830387999999999,0.4154644012451172,-0.1736016571521759,1.255556344985962,-0.7064797878265381,0.31816160678863525,-0.12731227278709412,-14.086240768432617,5.019942760467529,0.6161479353904724,0.6043344100320213,2.8623282655933835,10.362645314290003,42712,41664,40015,46041
2.839339,0.4093187153339386,-0.17119160294532776,1.2540526390075684,-0.6831079125404358,0.3101032078266144,-0.11486903578042984,-10.29322338104248,-1.7228087186813354,1.2783223390579224,0.6129367316610266,2.7406079038907563,10.427560888544852,41663,42452,40954,45027
2.8501089999999967,0.404022216796875,-0.16854718327522278,1.252954125404358,-0.6571186184883118,0.3033616244792938,-0.10037711262702942,-6.9994611740112305,-8.78024959564209,0.6832930445671082,0.6200342106185133,2.6498724819740715,10.434952156587983,42144,42525,39854,44420
2.859068999999996,0.3986101746559143,-0.16577933728694916,1.2520575523376465,-0.6323764324188232,0.29746606945991516,-0.08466685563325882,-2.9204883575439453,-10.003512382507324,0.5242059826850891,0.6218691243267864,2.58300097010439,10.378773251706654,43044,42085,39364,44861
2.8698269999999977,0.3936654031276703,-0.16241130232810974,1.2512640953063965,-0.6068176031112671,0.29413607716560364,-0.0685708224773407,-0.014528618194162846,-9.974660873413086,-0.030679000541567802,0.6181921100290125,2.535791532581864,10.311738900822647,43168,41646,38918,45172
2.8787880000000006,0.38948675990104675,-0.15927597880363464,1.251067876815796,-0.5792112946510315,0.2899917960166931,-0.05048524588346481,1.0148686170578003,-12.373239517211914,0.41996312141418457,0.6074482495390924,2.527646151025866,10.253561080435066,42780,41829,38664,44719
2.889557000000001,0.3851414620876312,-0.1567874699831009,1.250608205795288,-0.5536326766014099,0.2836662828922272,-0.035267844796180725,2.122457981109619,-14.841148376464844,0.41074568033218384,0.6019827312107561,2.5465383560977464,10.15324569993435,42047,41311,39130,44348
2.898508999999998,0.3812353014945984,-0.15408869087696075,1.2500107288360596,-0.5274211168289185,0.278302937746048,-0.02033749595284462,0.7094976902008057,-17.56720733642578,0.9002657532691956,0.5951604164116385,2.5589002243389944,10.024145525619424,42831,40057,38031,45230
2.909279999999999,0.3775390386581421,-0.15128262341022491,1.2498786449432373,-0.5019881129264832,0.2735981047153473,-0.005973697640001774,1.8417534828186035,-23.719186782836914,-0.3853743076324463,0.5919122613030925,2.5630388240365245,9.883947817157082,41369,41020,38565,43784
2.9182439999999987,0.3739338219165802,-0.14842022955417633,1.24996018409729,-0.47747060656547546,0.26926204562187195,0.008460793644189835,0.15409906208515167,-28.826868057250977,2.1966843605041504,0.5732586976722742,2.572523553782324,9.686528889591152,41114,40701,38134,43557
2.9290099999999946,0.37035974860191345,-0.14606355130672455,1.250142216682434,-0.45419013500213623,0.2630957067012787,0.022863907739520073,2.014719009399414,-34.45103454589844,2.051781415939331,0.5731499395291344,2.5919684685136555,9.435517065026346,40150,40044,38218,42757
2.9379589999999953,0.36732232570648193,-0.1434234082698822,1.2503646612167358,-0.4304042160511017,0.25829192996025085,0.03589345142245293,1.2574882507324219,-39.869384765625,2.653066635131836,0.5709119649845186,2.6073078462497805,9.132824146793846,40283,39726,37468,42771
2.948726999999999,0.36453819274902344,-0.1411742866039276,1.2505887746810913,-0.4074103534221649,0.2521801292896271,0.04683559015393257,1.0916520357131958,-45.358848571777344,2.507279872894287,0.5719776184448081,2.6305577139434635,8.778654985194875,39127,40023,37861,41523
2.957707999999999,0.3613291084766388,-0.1385837346315384,1.251340389251709,-0.38772982358932495,0.24763791263103485,0.059090279042720795,3.084810256958008,-44.61017608642578,2.0626220703125,0.5759814405705882,2.648254509769895,8.350934998970146,39379,39467,36300,41138
2.968452999999994,0.35895928740501404,-0.1363549679517746,1.2517977952957153,-0.3665889501571655,0.24188514053821564,0.06778319180011749,0.9879494309425354,-53.001487731933594,3.509270429611206,0.5699240265146508,2.68894561644881,7.919896389145292,38369,39130,36672,40525
2.9774189999999945,0.3564562499523163,-0.1337701827287674,1.2520860433578491,-0.34780579805374146,0.23772618174552917,0.07446075230836868,-0.97819584608078,-55.55613708496094,3.1581637859344482,0.5686989117833322,2.702383922244442,7.415588531790607,37416,38977,37268,40123
2.988176999999996,0.35386911034584045,-0.13154110312461853,1.2528184652328491,-0.331277072429657,0.23237064480781555,0.08069012314081192,-1.4522792100906372,-57.099151611328125,2.731001138687134,0.5672353458645063,2.703515754668138,6.876347059905646,37818,37886,35285,40122
2.9971559999999955,0.35175684094429016,-0.12948840856552124,1.2537516355514526,-0.31468164920806885,0.22659669816493988,0.08576013892889023,0.7649454474449158,-53.15068435668945,3.5687601566314697,0.5663101528824747,2.7014791470796427,6.33828877271366,38620,37600,33203,39930
3.0078869999999953,0.34986335039138794,-0.12698371708393097,1.2542170286178589,-0.29903706908226013,0.22295263409614563,0.08690657466650009,-2.5036673545837402,-54.02394104003906,3.5314559936523438,0.5673491386243141,2.7019982852698496,5.828439309874259,37703,36669,34378,40210
3.016866999999998,0.3480657637119293,-0.12478632479906082,1.2549856901168823,-0.28448453545570374,0.21824240684509277,0.08931775391101837,-5.821145534515381,-58.60358428955078,4.103865623474121,0.5733447584148221,2.678397616808515,5.30672273775821,36280,36210,35151,39757
3.0276100000000006,0.3460288941860199,-0.12252947688102722,1.2559888362884521,-0.27048519253730774,0.21270813047885895,0.09112288057804108,-9.969195365905762,-64.27099609375,4.1106276512146,0.5836998580386784,2.6180321549818593,4.6780606516339915,35259,36624,35167,38541
3.036574999999997,0.3444175124168396,-0.12067572772502899,1.2563543319702148,-0.2586413323879242,0.2074197679758072,0.0875256210565567,-10.249795913696289,-64.1572265625,4.831913471221924,0.5960851684711864,2.529314329496387,4.057140153719201,35490,35902,34361,38687
3.0473469999999945,0.34270766377449036,-0.11825665086507797,1.2570273876190186,-0.24878591299057007,0.20484943687915802,0.08453743159770966,-10.673696517944336,-73.11444091796875,4.194986820220947,0.6146861606663737,2.4180079578712514,3.415275519989938,34520,36879,35381,37366
3.0563109999999942,0.340935617685318,-0.11608900129795074,1.2578445672988892,-0.24064327776432037,0.20150494575500488,0.08148255199193954,-10.831191062927246,-71.43482208251953,4.507669925689697,0.624352964218529,2.3064471675458504,2.698915326032472,34070,36988,35809,37296
3.0670669999999953,0.3391144275665283,-0.11404315382242203,1.2581796646118164,-0.23430795967578888,0.19803522527217865,0.07545807212591171,-7.6993584632873535,-75.08565521240234,4.324279308319092,0.6376125517038328,2.200412794490464,1.9885621842991157,34412,36782,34587,36753
3.076034999999996,0.33779269456863403,-0.1120564267039299,1.258818507194519,-0.22733759880065918,0.1946096420288086,0.07098117470741272,-10.31313419342041,-77.32209014892578,7.9212727546691895,0.6599898428664728,2.11682022945088,1.2607452714775473,33775,37564,36414,36597
3.0867829999999956,0.3361697793006897,-0.11009594053030014,1.259054183959961,-0.22305113077163696,0.19138668477535248,0.06326228380203247,-9.613882064819336,-74.13841247558594,6.0750203132629395,0.7012934544109163,2.015645720021941,0.498437783247795,33830,37143,36937,36620
3.095752999999997,0.3349192142486572,-0.10814680904150009,1.259625792503357,-0.21859951317310333,0.18836985528469086,0.056445613503456116,-8.551552772521973,-70.7194595336914,6.155773162841797,0.7313094704137987,1.9193647016501196,-0.22535624168461943,34592,37120,35525,36925
3.106511999999995,0.3333037793636322,-0.10619915276765823,1.2598087787628174,-0.21695108711719513,0.18566597998142242,0.04674544930458069,-5.30448055267334,-63.8178825378418,7.749875545501709,0.7677594061447435,1.8362810869140402,-0.9163679423630783,35211,37176,35792,37080
3.1155,0.3320300281047821,-0.10424987971782684,1.2597941160202026,-0.21506386995315552,0.18319310247898102,0.03638830408453941,-4.065673351287842,-54.63147735595703,7.014206409454346,0.8209545348601216,1.7805860297463976,-1.5226975847528632,35803,36835,35559,37667
3.1262449999999955,0.3303816020488739,-0.10229893028736115,1.2602367401123047,-0.21567431092262268,0.18080860376358032,0.029909653589129448,-3.354125499725342,-51.661170959472656,9.276885032653809,0.8769390444708762,1.734598972001283,-2.0722300654855212,35592,37169,36787,37406
3.135214,0.3285326063632965,-0.10034404695034027,1.2603815793991089,-0.2180454134941101,0.17859578132629395,0.024170229211449623,0.6588383913040161,-43.27247619628906,10.640862464904785,0.9536170377491067,1.6994866931917143,-2.581652598670437,36218,37288,36108,37297
3.145966999999997,0.3271118998527527,-0.09838778525590897,1.2603930234909058,-0.2194349765777588,0.17646539211273193,0.018692301586270332,3.0057575702667236,-36.531917572021484,9.733227729797363,1.0445740653807352,1.7002951502077426,-2.9989077957045245,37426,37128,35739,37535
3.1549359999999944,0.3253636956214905,-0.09643019735813141,1.2603405714035034,-0.22269105911254883,0.17436978220939636,0.01268266886472702,6.874017715454102,-28.62896156311035,9.236640930175781,1.1303745260943376,1.7335243726606913,-3.3610297161522205,37914,37006,35567,37877
3.1656889999999986,0.3239816725254059,-0.09447126090526581,1.2602523565292358,-0.22489292919635773,0.17231900990009308,0.005935174413025379,7.806516170501709,-26.792282104492188,9.577012062072754,1.209319724472832,1.794493275990796,-3.6354321762495023,37429,37824,36412,36952
3.1746519999999947,0.32224416732788086,-0.09251116961240768,1.260142207145691,-0.22880074381828308,0.17026183009147644,-0.0010584912961348891,6.817941188812256,-23.30145835876465,9.449880599975586,1.2910140238541707,1.8639624988706922,-3.8972362376826846,37339,37931,37132,36909
3.185403999999995,0.32032275199890137,-0.09108477085828781,1.259476900100708,-0.2338028848171234,0.16616913676261902,-0.010103197768330574,6.793229579925537,-17.90693473815918,8.85170841217041,1.3759047577246128,1.9321144570699764,-4.134040819508543,37782,37490,37440,37372
3.194394999999997,0.3188447654247284,-0.08939427882432938,1.2596371173858643,-0.23723196983337402,0.16303060948848724,-0.01381060853600502,3.590958595275879,-15.215209007263184,7.332119464874268,1.4612363719440515,1.9812825580898024,-4.313431036727407,37644,37778,38210,37507
3.205137999999999,0.3170514702796936,-0.0875706821680069,1.2591263055801392,-0.24205382168293,0.16037555038928986,-0.020242556929588318,2.8248965740203857,-7.717507362365723,7.333456993103027,1.5338430198047148,2.004785910924949,-4.444632322288162,38010,37231,38224,38203
3.2141159999999944,0.3150973916053772,-0.08567933738231659,1.2588385343551636,-0.24764971435070038,0.15799395740032196,-0.023771585896611214,0.7925233244895935,-0.7810371518135071,7.319573402404785,1.6048592372380868,2.017014314623193,-4.512918362495449,38249,37483,38068,38353
3.2248699999999952,0.3130628168582916,-0.08375409245491028,1.2581318616867065,-0.2535000443458557,0.15574678778648376,-0.027884067967534065,2.125437021255493,8.860779762268066,6.672298908233643,1.6775786244546238,2.0138298650930393,-4.514294892270399,39151,36782,37692,39066
3.2338430000000007,0.3109882175922394,-0.08234703540802002,1.2577725648880005,-0.25929200649261475,0.1515728086233139,-0.029831688851118088,3.593441963195801,13.531209945678711,6.304291725158691,1.749151942259751,2.036633917873853,-4.425884564278734,39564,36979,37228,39167
3.2445869999999997,0.30889615416526794,-0.08066480606794357,1.257588505744934,-0.26477324962615967,0.1485685408115387,-0.031164178624749184,5.345479488372803,19.186601638793945,6.92281436920166,1.8201782172385057,2.066257259502176,-4.273453441897887,39765,37265,37481,38991
3.2535599999999976,0.3068007826805115,-0.07884245365858078,1.2569400072097778,-0.2697184979915619,0.14620251953601837,-0.035468146204948425,4.479334354400635,21.145414352416992,5.223957061767578,1.8894589570246838,2.1077251377260153,-4.0911343442099,38995,38097,38138,38005
3.2643139999999984,0.30470722913742065,-0.07748451828956604,1.256607174873352,-0.2742573320865631,0.14205501973628998,-0.03734872117638588,3.7058379650115967,19.90481948852539,7.280475616455078,1.954863425093192,2.1536310794397218,-3.875648308903873,39446,36743,38198,39035
3.273279999999999,0.3026202619075775,-0.07582502067089081,1.2559047937393188,-0.2783757448196411,0.13904057443141937,-0.03796892613172531,5.28409481048584,21.933189392089844,4.799637317657471,2.0304000539767912,2.1812376788580465,-3.664718305803468,39352,37994,38580,38186
3.284036,0.300540030002594,-0.07401391118764877,1.2555855512619019,-0.28200486302375793,0.13664327561855316,-0.03578163683414459,3.035338878631592,17.812149047851562,5.283792495727539,2.087133195463847,2.212918089073242,-3.449842153499663,38902,38462,39083,37737
3.293002999999997,0.29846811294555664,-0.07266148924827576,1.2554576396942139,-0.28505203127861023,0.13255657255649567,-0.03387090936303139,4.459817886352539,24.43890953063965,3.9338479042053223,2.139520194332888,2.2429783632077243,-3.2429360153530293,39469,37505,38332,38400
3.3037769999999944,0.29587146639823914,-0.07100237160921097,1.2548646926879883,-0.2895561754703522,0.1298546940088272,-0.0356367789208889,0.679862916469574,22.73984146118164,4.418601036071777,2.187068197107676,2.2725597579637142,-3.0065732425451586,39437,37826,38968,38511
3.312742999999995,0.293550580739975,-0.06972333788871765,1.254578709602356,-0.29246026277542114,0.12576232850551605,-0.035811975598335266,-1.5023127794265747,27.342973709106445,4.059647560119629,2.2349879469995337,2.277791543076968,-2.7524137999026896,39666,37348,39271,39249
3.323486999999994,0.29137617349624634,-0.0680990070104599,1.253902554512024,-0.29421040415763855,0.12314150482416153,-0.03720591962337494,-1.77211332321167,31.08643913269043,3.2400949001312256,2.284393055593045,2.258592686937871,-2.457356653721734,40099,37094,38135,39385
3.332468000000001,0.28874289989471436,-0.06683620065450668,1.2535918951034546,-0.2972879111766815,0.11917315423488617,-0.03518671914935112,-3.7646324634552,28.97586441040039,2.6961581707000732,2.328563769900231,2.236824006171675,-2.150399627681455,39651,37117,39130,39412
3.3432119999999994,0.2864212393760681,-0.06521792709827423,1.2534717321395874,-0.2984922528266907,0.1167864128947258,-0.032150622457265854,-2.088059186935425,31.707019805908203,4.522409439086914,2.3669974458096616,2.1911427449391137,-1.837634167828579,39935,37133,38608,39327
3.3521990000000006,0.28426289558410645,-0.06395452469587326,1.2529008388519287,-0.29847729206085205,0.1131925955414772,-0.03129836916923523,-3.9465746879577637,30.469219207763672,2.5833749771118164,2.41603592988012,2.1555285065474483,-1.5096518768891436,39987,37040,38834,39536
3.3629349999999976,0.2816559672355652,-0.06286726146936417,1.2526479959487915,-0.299661785364151,0.10918674618005753,-0.029689015820622444,-3.442775249481201,29.980003356933594,3.3555805683135986,2.453994390158558,2.1087172974304225,-1.2010705428834294,39913,36906,38706,39488
3.3719029999999983,0.27936503291130066,-0.061329931020736694,1.252543568611145,-0.29903680086135864,0.10724259167909622,-0.028498291969299316,-4.0388264656066895,30.1511287689209,2.4476380348205566,2.492263900119788,2.0588795421903465,-0.8796256500570216,40437,36745,38290,39869
3.382659,0.27670395374298096,-0.06010027974843979,1.251958966255188,-0.29930031299591064,0.1042432114481926,-0.030185166746377945,0.5945605635643005,31.170516967773438,2.490460157394409,2.528081618328038,2.026565278994599,-0.5722846421135599,40683,37303,37392,39121
3.391619999999995,0.27439698576927185,-0.0590226948261261,1.2516850233078003,-0.29766207933425903,0.1008496880531311,-0.028760967776179314,1.4173270463943481,28.59917449951172,3.1063356399536133,2.5601830752984154,2.0273988460396746,-0.2618148263023496,40665,37496,37709,38997
3.4023949999999967,0.2722730338573456,-0.05748608335852623,1.251577615737915,-0.29487207531929016,0.0993071049451828,-0.026048123836517334,-0.003579755313694477,24.2707462310791,3.0837247371673584,2.5951960922062423,2.029860271010695,0.028746119859802594,39856,37442,38736,38726
3.411360999999997,0.2697107493877411,-0.05625145882368088,1.25100839138031,-0.2933751344680786,0.09670553356409073,-0.025958342477679253,-0.647278904914856,17.657522201538086,3.6822052001953125,2.6296158531001,2.0267879166798206,0.25867526393490703,39555,37775,39109,38300
3.422114999999998,0.26746654510498047,-0.055168043822050095,1.2507513761520386,-0.2903062105178833,0.09367793798446655,-0.02438458800315857,-0.6849570274353027,20.308855056762695,1.676586627960205,2.667161844680957,2.0186131333615616,0.4514124333789795,40360,37372,37894,38547
3.431089,0.26484790444374084,-0.054159391671419144,1.2506521940231323,-0.2885698080062866,0.09050111472606659,-0.02189771644771099,-2.9416871070861816,10.597091674804688,1.843313455581665,2.693018230932809,2.005728880299453,0.6341608501166422,39725,37719,39077,38545
3.4418329999999986,0.2625807225704193,-0.05318790301680565,1.250630259513855,-0.28517797589302063,0.08730806410312653,-0.01950968988239765,-5.508518695831299,13.468905448913574,0.8034988641738892,2.7153339589654064,1.9793734383867858,0.7636280978393816,39358,37510,39518,38646
3.4508279999999942,0.260492205619812,-0.05223209410905838,1.250091314315796,-0.28100019693374634,0.08429022878408432,-0.02081800438463688,-6.871095180511475,11.778470039367676,1.9687820672988892,2.727282575677521,1.930110058899633,0.9067529461513569,39828,37231,38559,38891
3.4615679999999993,0.25795823335647583,-0.05074656009674072,1.2498362064361572,-0.2784697711467743,0.0835285559296608,-0.020260583609342575,-5.82039737701416,14.386856079101562,0.9281695485115051,2.745295287110023,1.8535729556386338,1.0273549169527645,40445,37243,38190,39206
3.4705329999999956,0.25573620200157166,-0.05006396025419235,1.2497320175170898,-0.2746354341506958,0.07979730516672134,-0.018009234219789505,-7.838671684265137,11.152435302734375,1.1456972360610962,2.7595518013396956,1.797680464592199,1.170747258507615,40221,36837,38597,39703
3.4812769999999946,0.2536729574203491,-0.04871257767081261,1.2497109174728394,-0.2700650095939636,0.07888026535511017,-0.014633468352258205,-8.364859580993652,11.22120475769043,-0.2671049237251282,2.768793483148613,1.7036515070323788,1.300259012384891,39535,37261,39026,39301
3.490256999999998,0.2516915798187256,-0.04755750671029091,1.2497360706329346,-0.2650778889656067,0.07742059230804443,-0.011102020740509033,-7.7881927490234375,10.329852104187012,0.6853170990943909,2.772891614613987,1.610724122591696,1.4346713184770028,40096,36668,38020,39749


==> figure_data/bf3.csv <==
time,x,y,z,vx,vy,vz,gyro_x,gyro_y,gyro_z,yaw,roll,pitch,pwm_m1,pwm_m2,pwm_m3,pwm_m4
0.002759999999998399,0.1082061156630516,-0.016250330954790115,1.5337985754013062,-0.03278101608157158,-0.01323306281119585,0.1590503305196762,-0.527069628238678,-23.08856964111328,0.7984972596168518,1.557365314059713,-0.9056280278276669,3.544600550227415,36558,33977,34013,36237
0.19215599999999905,0.11531081795692444,-0.016341885551810265,1.5581960678100586,-0.007393870037049055,0.0083712013438344,0.26119905710220337,27.986364364624023,47.863197326660156,-4.179882526397705,1.6261828664950582,0.30725979340224713,-1.120837034053584,55733,52800,54289,53542
0.20111099999999715,0.11558833718299866,-0.016083089634776115,1.5609290599822998,-0.008580486290156841,0.007799800019711256,0.3063763380050659,29.459394454956055,44.51505661010742,-6.173736095428467,1.5786073188926257,0.6102621592063151,-0.6424885561963591,56201,55104,58253,53221
0.211882999999998,0.11571147292852402,-0.01597185805439949,1.564828872680664,-0.009130885824561119,0.005951754283159971,0.35915595293045044,36.19211196899414,60.29624938964844,1.845115303993225,1.5262067418898462,0.9024408205831518,-0.18827996203819067,57785,56011,58608,52045
0.22083599999999934,0.11630652099847794,-0.015943551436066628,1.5687966346740723,-0.006371459923684597,0.0029135451186448336,0.4161493182182312,31.583900451660156,74.08241271972656,-3.5181021690368652,1.5422940309398643,1.2448447429343743,0.42170689343174295,59225,54516,57379,53556
0.2316209999999992,0.11661776155233383,-0.015965430065989494,1.5733805894851685,-0.003024031175300479,-0.0011288351379334927,0.47895190119743347,18.105146408081055,82.44933319091797,-16.707250595092773,1.5198378688345735,1.547790957794655,1.1596588912131263,58583,53312,58624,54504
0.2405659999999989,0.11734481155872345,-0.016020389273762703,1.5788381099700928,0.004256012849509716,-0.005921246949583292,0.5464001893997192,16.210832595825195,94.89249420166016,-15.770237922668457,1.3927647172683053,1.7379940999738135,2.01588562359309,59045,52279,57878,55151
0.25133799999999973,0.11776597797870636,-0.016635853797197342,1.5852805376052856,0.012625335715711117,-0.01343102939426899,0.6179554462432861,5.7073493003845215,94.43839263916016,-18.2853946685791,1.262173173486085,1.9042552370867376,2.9752068761314505,58657,52054,58174,54778
0.26028999999999725,0.11859885603189468,-0.016997285187244415,1.5922147035598755,0.0254654623568058,-0.01998366415500641,0.6919988989830017,2.7185614109039307,106.78404235839844,-23.28489112854004,1.1004668401276825,1.9668584109946545,3.975101250591361,58692,49872,57828,55802
0.2710619999999981,0.11966641247272491,-0.017230313271284103,1.5999363660812378,0.04200071096420288,-0.02588752657175064,0.7683627605438232,0.5562497973442078,103.73738861083984,-24.194787979125977,0.9009622643524348,1.9838754004213544,5.068937248407247,58698,49878,57385,55724
0.2800219999999972,0.12087883800268173,-0.017395678907632828,1.6080188751220703,0.0614771842956543,-0.03117247484624386,0.8412164449691772,2.5519938468933105,95.15031433105469,-30.081632614135742,0.6745858330016646,1.9629165021050996,6.126751413111615,57923,50247,58367,55254
0.29078599999999644,0.12218893319368362,-0.01752523146569729,1.6173371076583862,0.0837133601307869,-0.03616007789969444,0.917444109916687,4.659085750579834,88.80944061279297,-31.30085563659668,0.40259659852983526,1.9625890993888822,7.11105259121185,57881,50323,57878,55010
0.2997339999999967,0.12410955876111984,-0.018175244331359863,1.6272377967834473,0.11037121713161469,-0.04331531375646591,0.9916436076164246,9.973464965820312,81.37512969970703,-34.05621337890625,0.11173890719841774,2.0023634064208724,8.033377714545695,57914,50172,57675,55015
0.3105109999999986,0.12635169923305511,-0.01854564994573593,1.6373707056045532,0.13939782977104187,-0.04909827560186386,1.0600782632827759,19.276437759399414,69.64543914794922,-36.85415267944336,-0.21025968560674355,2.074066890263628,8.870727698527498,57664,51526,57600,54164
0.31945899999999894,0.12822213768959045,-0.01877477392554283,1.6486598253250122,0.16755685210227966,-0.05442993715405464,1.1301888227462769,28.196271896362305,63.282615661621094,-37.55370330810547,-0.5567829493835986,2.2188378185216964,9.584708433049814,57608,51348,57399,54078
0.3302479999999996,0.13099856674671173,-0.019478678703308105,1.6604915857315063,0.20058844983577728,-0.062430668622255325,1.1994507312774658,33.5445442199707,54.84353256225586,-39.591583251953125,-0.9196061330496896,2.4477649526704677,10.239951766380804,57535,51493,56928,53875
0.33918799999999827,0.13369029760360718,-0.020428229123353958,1.6730937957763672,0.2329045832157135,-0.07208216935396194,1.2663215398788452,41.37199401855469,43.86990737915039,-42.305747985839844,-1.303458449464249,2.7382791765292542,10.80410326365099,57330,51720,56871,53494
0.34996399999999994,0.13687899708747864,-0.021506035700440407,1.6860262155532837,0.26713964343070984,-0.08291652053594589,1.329805850982666,44.75056838989258,36.56672668457031,-40.700679779052734,-1.7087655588059365,3.086043003159428,11.278598489491209,57072,51728,56578,53251
0.3589129999999968,0.14031463861465454,-0.022112645208835602,1.699631690979004,0.3022119998931885,-0.09233018755912781,1.3937556743621826,44.41285705566406,40.18836212158203,-45.664546966552734,-2.1061848858181205,3.4454902402350376,11.701712432371574,57345,49902,55545,54304
0.36968399999999746,0.14441242814064026,-0.02303372509777546,1.7140816450119019,0.33943822979927063,-0.1039678081870079,1.4565036296844482,48.55607986450195,38.387550354003906,-43.66745376586914,-2.5438975989445693,3.8106907671106725,12.13091582218925,57227,50309,54517,54026
0.378632999999998,0.14828777313232422,-0.024664148688316345,1.7289026975631714,0.37443414330482483,-0.11961394548416138,1.5160351991653442,40.80495834350586,26.58847999572754,-45.16237258911133,-2.9746440939349115,4.21164783019175,12.52838526555943,56615,49012,55031,54385
0.38941199999999665,0.15313176810741425,-0.026114467531442642,1.7444168329238892,0.413298636674881,-0.13501793146133423,1.575987458229065,47.88730239868164,17.167369842529297,-46.99360275268555,-3.420675811113753,4.558973729409835,12.85123693299553,55584,50310,55125,53024
0.3983639999999978,0.1579044610261917,-0.027478765696287155,1.7607802152633667,0.4498548209667206,-0.1502949297428131,1.634077548980713,44.959556579589844,6.562804222106934,-46.80486297607422,-3.8898877141343795,4.9285536987183365,13.06769708890923,55698,49944,54407,53127
0.40912299999999957,0.1631658524274826,-0.028802040964365005,1.777512788772583,0.48672887682914734,-0.16563960909843445,1.6886746883392334,47.43903350830078,-2.976370334625244,-49.351661682128906,-4.369866601058995,5.268321164614423,13.175311582839193,54864,49770,54201,52604
0.4180789999999979,0.16919837892055511,-0.03065405786037445,1.7949360609054565,0.5254281163215637,-0.18402862548828125,1.7435771226882935,50.55104064941406,-11.942584037780762,-48.05027389526367,-4.881913525450408,5.633338663307693,13.209792185748054,54712,49772,53297,52333
0.428857,0.17505022883415222,-0.03277536854147911,1.8126606941223145,0.560448944568634,-0.20375286042690277,1.7942763566970825,50.957252502441406,-16.74932098388672,-49.83333969116211,-5.396306030586246,6.0277344778007365,13.147819562376352,54441,49385,52096,52166
0.43780699999999706,0.1813293993473053,-0.03503342345356941,1.8304879665374756,0.5950576663017273,-0.22430546581745148,1.8415602445602417,52.43256759643555,-29.546613693237305,-49.29145050048828,-5.935013057135466,6.4241186441367555,13.03219404475921,53823,49672,51544,51386
0.44858299999999873,0.1877981275320053,-0.03736162185668945,1.8488795757293701,0.6280462145805359,-0.24537132680416107,1.8887965679168701,51.984764099121094,-35.975616455078125,-50.590675354003906,-6.482904153040652,6.825521561832761,12.78828896248015,52651,49391,51341,50825
0.45753299999999947,0.19487914443016052,-0.04027257114648819,1.8680622577667236,0.6608243584632874,-0.26910078525543213,1.934673547744751,47.87396240234375,-43.429931640625,-51.8397331237793,-7.053875383931639,7.230034815719696,12.504137349902804,52430,48140,49617,51175
0.46832199999999646,0.20168989896774292,-0.04347508028149605,1.8875962495803833,0.6892373561859131,-0.29407861828804016,1.9787497520446777,47.33638381958008,-57.215675354003906,-49.209632873535156,-7.64083452032685,7.603682772697645,12.140825558830633,50636,48529,49621,49900
0.47726499999999944,0.20942631363868713,-0.04627407714724541,1.90726900100708,0.7191413044929504,-0.31653738021850586,2.019505262374878,40.61415481567383,-62.99781036376953,-47.58173751831055,-8.22817839348628,7.9315119420572735,11.673255382664042,49189,48200,49604,49343
0.48803099999999905,0.21704886853694916,-0.049955375492572784,1.927514672279358,0.7449594736099243,-0.34256473183631897,2.058387041091919,37.03581619262695,-67.34088134765625,-48.06742858886719,-8.809655509373348,8.243743018576852,11.135710207214311,48851,45633,46082,50246
0.4969799999999996,0.22457973659038544,-0.05352611839771271,1.948004961013794,0.7670964598655701,-0.36710548400878906,2.0947954654693604,32.567779541015625,-80.15019226074219,-46.27250671386719,-9.401873657057372,8.497349504372652,10.518058327165074,46369,46222,46258,48699
0.5077459999999991,0.2325749546289444,-0.05757336691021919,1.9691143035888672,0.7878729701042175,-0.39233359694480896,2.127732992172241,32.06512451171875,-81.08946990966797,-44.83939743041992,-9.993016837179015,8.729191372255997,9.801925664476158,44820,44747,43123,48504
0.516708999999999,0.24076823890209198,-0.06130095571279526,1.990477204322815,0.8062765598297119,-0.4145947992801666,2.1572628021240234,23.94468879699707,-100.46604919433594,-38.47726821899414,-10.567347202368042,8.939351769767748,9.070496714245076,43021,44069,41117,47802
0.5274879999999975,0.24902746081352234,-0.06539604812860489,2.0119144916534424,0.821651816368103,-0.43695515394210815,2.181556224822998,24.41839027404785,-108.42025756835938,-34.44073486328125,-11.12337312853574,9.083594633267332,8.1238495242853,36640,44469,42885,44916
0.5364339999999974,0.25728482007980347,-0.07020675390958786,2.0338845252990723,0.8336458206176758,-0.461086630821228,2.2036149501800537,25.598283767700195,-109.34550476074219,-30.450855255126953,-11.647988527092915,9.272463443532983,7.117283173769767,37122,41867,35344,45625
0.5472099999999991,0.2660532593727112,-0.07481235265731812,2.0555217266082764,0.8449488878250122,-0.4822526276111603,2.218583583831787,30.416553497314453,-111.6158218383789,-25.33223533630371,-12.137052774793494,9.476227883771392,6.089246917608688,34631,42177,30980,44057
0.5561549999999988,0.27450138330459595,-0.07929515093564987,2.0774855613708496,0.8516631126403809,-0.5010033845901489,2.230315685272217,31.05400276184082,-121.67415618896484,-19.421268463134766,-12.58217368964134,9.720528434349431,4.993537345824139,29915,41809,29743,42130
0.5669249999999992,0.2833028733730316,-0.0842408761382103,2.0995514392852783,0.8572514653205872,-0.5197755098342896,2.2350518703460693,33.741844177246094,-125.00787353515625,-10.232093811035156,-12.985060974611965,9.993506056177532,3.82109430537684,26859,39759,25432,41857
0.5758949999999968,0.29171091318130493,-0.08939516544342041,2.1210501194000244,0.8584519624710083,-0.5373335480690002,2.2306175231933594,28.673999786376953,-135.5041961669922,-3.7563769817352295,-13.315453153878519,10.302235016141212,2.5890556618487435,25140,39679,22616,41101
0.5861049999999995,0.30044469237327576,-0.0946425348520279,2.1433053016662598,0.8591903448104858,-0.5540324449539185,2.2263054847717285,27.736156463623047,-141.8571014404297,4.044053554534912,-13.596826251119976,10.582067195010309,1.2481315589357567,7000,30926,62129,24254
0.5956139999999978,0.30877166986465454,-0.09991155564785004,2.164813280105591,0.8557597994804382,-0.5689929127693176,2.215118885040283,30.797754287719727,-140.85153198242188,-4.410890102386475,-13.836913823192774,10.845402201372439,-0.1636124396706277,7000,61029,56042,7000
0.605828999999998,0.31849998235702515,-0.10626593232154846,2.1864757537841797,0.8564853668212891,-0.5877560973167419,2.203927993774414,55.914154052734375,-100.87918853759766,-10.982013702392578,-14.160115478207913,11.210734911327782,-1.457003191541074,7000,9314,64543,55138
0.6153269999999975,0.3267500400543213,-0.11208256334066391,2.2082316875457764,0.8480954170227051,-0.6042534112930298,2.1979689598083496,105.3818359375,-48.76216125488281,-11.066198348999023,-14.450530825814877,11.828669016785385,-2.361008235614533,7000,10421,63190,59856
0.6255529999999999,0.33477216958999634,-0.11817978322505951,2.2300939559936523,0.8367053270339966,-0.6235288381576538,2.199232339859009,198.88673400878906,-6.251075744628906,-10.2255859375,-14.65651359372742,13.076682840522084,-2.7254388491431,19558,19189,29505,48938
0.6350509999999995,0.34266141057014465,-0.12443366646766663,2.2520697116851807,0.823425829410553,-0.6462467312812805,2.2066125869750977,321.9530334472656,25.671667098999023,-2.495011806488037,-14.737661031093428,15.30887324361615,-2.7402918286863223,24578,28967,30791,41027
0.6452719999999972,0.3499312698841095,-0.1307918131351471,2.273557424545288,0.8071910738945007,-0.6716657280921936,2.207289457321167,431.67095947265625,39.7781867980957,3.270517110824585,-14.684957433909926,18.753114678766718,-2.4855198650077743,38387,32854,15766,38775
0.654775999999998,0.3574354946613312,-0.13885612785816193,2.2952890396118164,0.792554497718811,-0.7073076963424683,2.2021243572235107,510.025146484375,32.42698669433594,2.3279881477355957,-14.533431512173529,23.28236508961965,-2.148860688324667,27757,41298,25007,28804
0.6649919999999984,0.36506161093711853,-0.14726345241069794,2.3159773349761963,0.7788676023483276,-0.7472583651542664,2.1852240562438965,562.6128540039062,25.442033767700195,8.548154830932617,-14.376703911080218,28.541408778064582,-1.8747294982543559,26950,36259,19238,25393
0.6745039999999972,0.37275227904319763,-0.1558746099472046,2.3360788822174072,0.7655934691429138,-0.7910963892936707,2.1594648361206055,590.6525268554688,24.92607879638672,13.51904582977295,-14.181525373407474,34.2746005680126,-1.7089859361680677,22954,31085,19881,22708
0.6847199999999976,0.3804877698421478,-0.16460654139518738,2.35636568069458,0.7534491419792175,-0.8362845182418823,2.126732110977173,605.0650024414062,25.765241622924805,16.075565338134766,-13.911883550706632,40.23397091735718,-1.583060244097309,23473,24148,17619,19853
0.6942299999999996,0.38769400119781494,-0.17395737767219543,2.375577926635742,0.7389631271362305,-0.8854206204414368,2.081850528717041,613.7328491210938,28.521194458007812,16.519113540649414,-13.635822018940146,46.33490560522528,-1.4967857067957293,21818,22110,18840,15467
0.7044429999999993,0.39410465955734253,-0.18416322767734528,2.394185781478882,0.7218414545059204,-0.9379557371139526,2.0276756286621094,615.5865478515625,29.24437713623047,14.736858367919922,-13.343342220954707,52.523813950365415,-1.4417633595174701,21442,17273,15386,13612
0.7139589999999989,0.4012090265750885,-0.19477416574954987,2.4118661880493164,0.7094693779945374,-0.9883284568786621,1.9615839719772339,615.1144409179688,25.99217414855957,11.734278678894043,-13.050565830516417,58.72359007733082,-1.3834407275324743,19138,16577,17476,10748
0.7241659999999974,0.4081404209136963,-0.20555132627487183,2.4284720420837402,0.6978479027748108,-1.0359909534454346,1.8852062225341797,614.275390625,27.46346092224121,8.03095531463623,-12.78926764976805,64.91742378450057,-1.3457250478760467,18872,13511,13056,10187
0.7336749999999993,0.4149959087371826,-0.21638870239257812,2.444498062133789,0.6867789626121521,-1.0824238061904907,1.8030576705932617,609.391845703125,27.385404586791992,5.303091526031494,-12.529745406634946,71.08259358745367,-1.2985189251431057,17030,11482,13543,9983
0.7439059999999991,0.42182210087776184,-0.22777140140533447,2.4596588611602783,0.6768039464950562,-1.1276475191116333,1.7139770984649658,602.9713745117188,27.24624252319336,2.2757487297058105,-12.26799435440519,77.2000562874458,-1.251192614595239,14165,9426,11982,10735
0.753400999999998,0.4286497235298157,-0.2393750101327896,2.473809003829956,0.6686885952949524,-1.1670572757720947,1.6178144216537476,599.9969482421875,23.960235595703125,0.9162204265594482,-12.01653900429326,83.25352603315567,-1.2060211112473733,12376,9727,13393,9011
0.7636229999999996,0.434954434633255,-0.2515757381916046,2.486898183822632,0.6597112417221069,-1.2044532299041748,1.5163007974624634,596.9990234375,20.96643829345703,-1.3960398435592651,-11.800441317770005,89.28872434001978,-1.185898804571067,11100,9756,12599,8708
0.7731259999999965,0.44100984930992126,-0.26402464509010315,2.4983608722686768,0.650987982749939,-1.2381677627563477,1.4075324535369873,595.2329711914062,19.24677848815918,-2.89566969871521,-11.605351995479104,95.29646038303454,-1.1725483904455056,10502,8992,12535,8778
0.7833559999999997,0.44749701023101807,-0.27599775791168213,2.509007692337036,0.6457559466362,-1.2634475231170654,1.2963263988494873,591.8338012695312,18.8054256439209,-3.3015518188476562,-11.4190976587691,101.25998800065852,-1.154052210782925,9168,8448,11920,9740
0.7928529999999991,0.4536668360233307,-0.2887706160545349,2.5187296867370605,0.6400205492973328,-1.287922739982605,1.1834514141082764,592.3363037109375,14.313714981079102,-4.343339920043945,-11.249255257714182,107.2149359114612,-1.1557188421075562,8929,8886,12307,8694
0.8030819999999985,0.46023809909820557,-0.3008064925670624,2.5269148349761963,0.6371721029281616,-1.3053700923919678,1.0656442642211914,590.619140625,13.831290245056152,-5.270427703857422,-11.103485614000277,113.15362105052193,-1.1461574344446224,8031,9148,12620,8990
0.8125739999999969,0.46647679805755615,-0.3129899501800537,2.5343592166900635,0.6337998509407043,-1.3199716806411743,0.9478304386138916,591.4432983398438,13.978776931762695,-5.417679309844971,-10.963492648482019,119.07678962017108,-1.1478864578036894,7918,8626,12429,9421
0.8228139999999985,0.47255462408065796,-0.32521072030067444,2.5409228801727295,0.6304454207420349,-1.3316611051559448,0.8295356631278992,593.4038696289062,12.402373313903809,-5.229306221008301,-10.826943073883376,125.00368853363818,-1.1684600620023775,7237,9590,12773,8959
0.8323039999999965,0.4785570204257965,-0.33796754479408264,2.5459935665130615,0.6273453235626221,-1.3433241844177246,0.7080605030059814,594.304931640625,13.019923210144043,-6.3128461837768555,-10.693069461383024,130.95470995878432,-1.1965622921100758,8656,8952,9707,9419
0.8425219999999972,0.484531044960022,-0.35041913390159607,2.5503478050231934,0.6248561143875122,-1.350742220878601,0.5871909856796265,594.2656860351562,12.92022705078125,-6.214818000793457,-10.558099572235164,136.90339422368675,-1.2415133446695377,7054,9463,11847,9860
0.8520239999999976,0.4904993176460266,-0.3626853823661804,2.553304672241211,0.6231889128684998,-1.3538767099380493,0.4653783440589905,595.3536987304688,12.025955200195312,-6.269009113311768,-10.437126329855934,142.85830385503849,-1.2936300303664714,7716,10083,10879,9375
0.8622459999999992,0.49646925926208496,-0.3748285174369812,2.5556082725524902,0.6220248341560364,-1.3541244268417358,0.34521645307540894,597.9515380859375,12.093289375305176,-5.677939414978027,-10.321176105322936,148.83199509535646,-1.3632775177780792,7511,10260,11376,9912
0.8717489999999998,0.5024381279945374,-0.3874352276325226,2.5570802688598633,0.6209778785705566,-1.3548871278762817,0.22505055367946625,598.8799438476562,9.988914489746094,-4.769694805145264,-10.218437154979146,154.81636887872475,-1.4483007539484207,8523,10274,9815,10279
0.8819829999999965,0.5084133148193359,-0.40026170015335083,2.5565459728240967,0.620348334312439,-1.355046033859253,0.09997748583555222,601.002197265625,8.863115310668945,-4.139033317565918,-10.144737461437845,160.81724705816256,-1.525888326033222,7800,11175,11842,10130
0.8914729999999982,0.5149257183074951,-0.4131642282009125,2.5555965900421143,0.6218553185462952,-1.3528778553009033,-0.02091592736542225,602.1602172851562,7.575684070587158,-3.1916301250457764,-10.080624493338606,166.83148587068968,-1.609378606698551,9074,11958,10440,9782
0.9017069999999985,0.520646870136261,-0.42609715461730957,2.5534136295318604,0.6207557916641235,-1.349404215812683,-0.14146244525909424,601.6084594726562,8.699111938476562,-2.4769110679626465,-10.047079153580347,172.8553676590128,-1.7007865775289734,8561,11765,13594,10806
0.9112019999999975,0.5268549919128418,-0.43960097432136536,2.5514323711395264,0.6218951940536499,-1.34616219997406,-0.2557644546031952,600.7490234375,8.802752494812012,-1.9898158311843872,-10.016810970963633,178.86886094481738,-1.7812434338540395,9846,12778,11967,10715
0.9214509999999972,0.5320421457290649,-0.45038875937461853,2.5498547554016113,0.618705153465271,-1.3250007629394531,-0.35955363512039185,601.9569091796875,8.1445951461792,-0.9966372847557068,-10.007967845253045,-175.14623624729364,-1.9586834152413124,9811,12623,14733,12119
0.9309239999999991,0.5371119379997253,-0.46232321858406067,2.546895742416382,0.6151993870735168,-1.3116194009780884,-0.46912845969200134,602.1074829101562,5.717354774475098,-0.9564393162727356,-10.02261351467512,-169.13282258325265,-2.139910563014227,11415,14581,12779,11695
0.9411549999999989,0.5432100892066956,-0.47419026494026184,2.538393259048462,0.6174064874649048,-1.2983179092407227,-0.603354275226593,602.5042724609375,6.394143581390381,-0.24251078069210052,-10.045579649173524,-163.08856709444882,-2.200744523864982,11310,14200,16252,13712
0.9506519999999983,0.5492773652076721,-0.4859779179096222,2.530482530593872,0.6196252703666687,-1.2831906080245972,-0.7272028923034668,603.5079345703125,6.6985182762146,-0.19127057492733002,-10.079710132754782,-157.06038917007703,-2.28164865370934,12716,16134,15828,14260
0.9608819999999978,0.5548005700111389,-0.49772197008132935,2.521827220916748,0.6203541159629822,-1.2663729190826416,-0.8497421741485596,602.3624267578125,6.644937038421631,-0.3524632751941681,-10.12796971563417,-151.0327233746122,-2.3646534715041607,13184,16964,19990,16244
0.9703769999999967,0.5605810284614563,-0.5099570751190186,2.5128462314605713,0.6221168041229248,-1.2496899366378784,-0.9684976935386658,602.89208984375,7.432407379150391,-0.5931594371795654,-10.183803447454709,-145.00327547371623,-2.4454750239680836,17251,19238,16916,17324
0.9806059999999998,0.5664994120597839,-0.5218843817710876,2.502664089202881,0.624944806098938,-1.2294565439224243,-1.0881850719451904,605.41552734375,7.822843074798584,0.43288931250572205,-10.250723784807269,-138.9694836768046,-2.527867559378168,16805,21167,21486,20285
0.9900979999999981,0.5719567537307739,-0.5341712832450867,2.491926908493042,0.6266041398048401,-1.2080488204956055,-1.2056034803390503,607.7432861328125,8.904533386230469,1.3269833326339722,-10.347354595528763,-132.91243115342124,-2.6124908888958895,21235,25270,20228,20875
1.0003099999999976,0.5777230858802795,-0.5460750460624695,2.4798762798309326,0.6298427581787109,-1.183173656463623,-1.3232061862945557,608.590087890625,9.227232933044434,2.511056423187256,-10.449261170364405,-126.83219090440976,-2.6723653353570875,22366,26964,26391,24791
1.0098219999999964,0.5836507678031921,-0.5577598810195923,2.466677188873291,0.6343759894371033,-1.1540772914886475,-1.4407598972320557,610.6129150390625,9.764025688171387,3.424093723297119,-10.565287869430493,-120.73334351050262,-2.7050090641838045,25466,31676,27686,24697
1.0200579999999972,0.5891362428665161,-0.5693031549453735,2.4524145126342773,0.6382432579994202,-1.12081778049469,-1.557320475578308,611.3861694335938,12.876083374023438,6.049731731414795,-10.706678507047325,-114.62021487933337,-2.720831965974455,30618,32005,30235,31432
1.0295449999999982,0.5949411392211914,-0.5807183980941772,2.43713116645813,0.644595205783844,-1.0802301168441772,-1.6728477478027344,611.337890625,15.563370704650879,6.552547931671143,-10.878162280463775,-108.49149664758346,-2.7089646558188205,36202,34450,28429,32723
1.0397719999999973,0.6009266972541809,-0.591455340385437,2.4208498001098633,0.6534520983695984,-1.0287233591079712,-1.7862273454666138,615.1317749023438,8.714999198913574,8.205885887145996,-11.070731100887691,-102.34621366988843,-2.673772640363914,30913,41642,39624,30091
1.0492699999999968,0.6070194244384766,-0.601772665977478,2.4036049842834473,0.6643112301826477,-0.9681620597839355,-1.8953293561935425,614.7477416992188,5.5207929611206055,7.141407012939453,-11.19330710925283,-96.17711416042388,-2.599209196149762,38139,41487,36362,32287
1.0591359999999985,0.6138601899147034,-0.6121687889099121,2.383425235748291,0.6785188913345337,-0.889735758304596,-2.0095701217651367,615.8495483398438,12.665543556213379,8.42064380645752,-11.302575417991944,-89.40924934430704,-2.50515777166168,43915,55046,7000,24345
1.0699229999999988,0.6197260618209839,-0.6206414103507996,2.3653385639190674,0.6909184455871582,-0.8113124966621399,-2.0986721515655518,611.2166748046875,11.845499992370605,16.00636863708496,-11.446070889925746,-83.25761415020878,-2.394043203831328,37114,41738,7000,22018
1.078865999999998,0.6252491474151611,-0.6296786665916443,2.345905303955078,0.7017274498939514,-0.7349427342414856,-2.180971384048462,580.0178833007812,21.187358856201172,23.320112228393555,-11.610553437652227,-77.22337942315563,-2.1856331982353483,44554,27093,37344,48733
1.0896269999999968,0.6246055960655212,-0.6303761601448059,2.348027229309082,0.6993924975395203,-0.7394328117370605,-2.1710402965545654,537.1175537109375,-2.219951629638672,28.666894912719727,-11.610553437652227,-77.22337942315563,-2.1856331982353483,47807,30179,41152,54376
1.0985829999999988,0.6315058469772339,-0.638866662979126,2.3253672122955322,0.7139143943786621,-0.6375632882118225,-2.2502102851867676,518.795166015625,-24.161455154418945,24.28965950012207,-11.684572709316209,-70.48424706588818,-1.8557315077652132,47060,32767,39110,51213
1.1093609999999972,0.6376776099205017,-0.645717978477478,2.304262161254883,0.7269352674484253,-0.5409064888954163,-2.306143283843994,516.0313720703125,-69.56163787841797,21.299409866333008,-11.475263794064173,-64.70940294777702,-1.6395585001657549,37942,35324,44334,46510
1.1183089999999976,0.6434711813926697,-0.651898205280304,2.283555507659912,0.7391536831855774,-0.45393991470336914,-2.3497931957244873,533.241455078125,-120.07244873046875,20.158952713012695,-10.88837072054062,-59.5819671581198,-1.7235810981579802,35758,41444,48545,44860
1.1303859999999986,0.6494276523590088,-0.6575619578361511,2.2619900703430176,0.7504720687866211,-0.36907365918159485,-2.3863394260406494,567.2725830078125,-169.35166931152344,19.16617202758789,-9.955194550543451,-54.35495743432857,-2.0905896883039894,38130,52411,46860,34715
1.140893,0.6559701561927795,-0.6624709367752075,2.2400472164154053,0.7614120841026306,-0.2861274182796478,-2.41398549079895,603.1500854492188,-190.39891052246094,19.864013671875,-8.689400747874572,-48.92618633561904,-2.843237709174335,43066,57386,43878,25702
1.1501189999999988,0.66227787733078,-0.6665148735046387,2.217449426651001,0.7679696679115295,-0.20630083978176117,-2.4341838359832764,642.80615234375,-180.855224609375,28.56496238708496,-7.263838824445209,-43.172284076547335,-3.9690185702448724,47648,58455,38746,23351
1.1605949999999976,0.6684457063674927,-0.6701608300209045,2.1945743560791016,0.7689583897590637,-0.13294121623039246,-2.4446911811828613,655.1871337890625,-153.908203125,31.753110885620117,-5.884086205565701,-37.071331595378545,-5.258758811164662,53283,59552,35453,22734
1.1698459999999977,0.6750316023826599,-0.6731306314468384,2.171612501144409,0.7657675743103027,-0.06673113256692886,-2.4449894428253174,651.4295654296875,-129.12648010253906,38.00593566894531,-4.681483172426495,-30.709402674031086,-6.516288094863955,54777,59438,32335,22107
1.1803359999999994,0.6812856197357178,-0.6758235096931458,2.148648977279663,0.7557645440101624,-0.013456837274134159,-2.438138246536255,611.5357666015625,-109.01323699951172,41.74924087524414,-3.7197490751144957,-24.26684173597666,-7.640701105116639,55857,59648,37456,24492
1.1895759999999973,0.6873462796211243,-0.6784464716911316,2.125718593597412,0.7400627136230469,0.02556193619966507,-2.423508405685425,547.934814453125,-88.25325012207031,43.7620849609375,-2.9247257990207056,-18.02104268854449,-8.617786420831235,55870,59156,39661,28136
1.200055999999997,0.6932883262634277,-0.6805858016014099,2.102843761444092,0.7196301221847534,0.052725207060575485,-2.40021014213562,456.9845886230469,-75.78672790527344,45.78859329223633,-2.2594719037051303,-12.243789188815585,-9.4759442007179,54589,59281,50268,36918
1.2093049999999967,0.6986371874809265,-0.6820312738418579,2.080552577972412,0.6932911276817322,0.06967690587043762,-2.3666062355041504,354.5628662109375,-78.18254089355469,46.268924713134766,-1.701625318883872,-7.244682117516658,-10.238915212044256,51714,59233,54873,40307
1.2197919999999975,0.7041880488395691,-0.682670533657074,2.058584690093994,0.665529191493988,0.07859314233064651,-2.3278560638427734,255.72434997558594,-68.45056915283203,46.27404022216797,-1.1875152695034594,-3.211784621563878,-10.950391846019098,45441,59690,59628,42650
1.2290239999999977,0.7093119025230408,-0.6839983463287354,2.036269187927246,0.6340543031692505,0.07437392324209213,-2.2897305488586426,185.85536193847656,-52.940406799316406,52.06051254272461,-0.7398798179288557,-0.20252899821681594,-11.681629458053145,44925,59431,59565,42744
1.239499,0.7147306203842163,-0.6846715807914734,2.014824151992798,0.6027708053588867,0.06704351305961609,-2.2471320629119873,144.19674682617188,-22.275562286376953,57.61037826538086,-0.2606378665774234,1.9284576894413705,-12.340919597638848,49318,59226,58311,43500
1.2487589999999982,0.7197765111923218,-0.685562014579773,1.9938207864761353,0.5690728425979614,0.054022226482629776,-2.201484203338623,120.7301025390625,29.105133056640625,58.29814910888672,0.27151584055777406,3.4780395407297084,-12.775095501380186,54150,57869,55402,46914
1.2592479999999997,0.7241165637969971,-0.6865835785865784,1.9730453491210938,0.5326507091522217,0.03692758083343506,-2.1542129516601562,101.54488372802734,78.59001159667969,61.70407485961914,0.8530736577597369,4.690132389084762,-12.810464218793747,57463,55865,51701,50594
1.2710609999999978,0.7334566712379456,-0.6870428919792175,1.932063341140747,0.4695436656475067,0.0038034128956496716,-2.062152147293091,86.66976165771484,139.41262817382812,65.35295104980469,2.2342055001652508,6.453275525646867,-11.370072550368345,59914,52444,44201,53171
1.2800329999999995,0.7372281551361084,-0.6881440281867981,1.9132647514343262,0.4400676190853119,-0.018524523824453354,-2.010258674621582,59.743343353271484,156.8433837890625,70.34505462646484,3.084029124446188,7.082927087275248,-10.021097110639856,59773,51747,46094,53535
1.290779999999999,0.7408474087715149,-0.6894242167472839,1.8943305015563965,0.41499412059783936,-0.04208389297127724,-1.961418628692627,24.099111557006836,162.98788452148438,74.9121322631836,4.006437771830485,7.427235433024254,-8.530643465390353,58992,47708,51174,55810
1.2997729999999974,0.7444363832473755,-0.6907936930656433,1.876402735710144,0.39422884583473206,-0.06585017591714859,-1.9085330963134766,-17.18695068359375,127.72804260253906,72.3868179321289,4.968824735920918,7.416434857889989,-7.1353251853658195,56787,49993,55884,54238
1.310517,0.7485948204994202,-0.6922003030776978,1.8584450483322144,0.37977105379104614,-0.08888652175664902,-1.8528802394866943,-20.439302444458008,120.53809356689453,75.85202026367188,5.8965540107496155,7.1278698535406875,-5.943047232219574,57325,50473,55033,53121
1.319485999999997,0.7519976496696472,-0.6936224102973938,1.8416149616241455,0.36521604657173157,-0.11146167665719986,-1.7855274677276611,-16.27871322631836,87.81829833984375,72.84765625,6.778786608669537,6.847524774817534,-4.949409315682038,57399,54038,54368,48355
1.3302379999999976,0.7555916905403137,-0.6950406432151794,1.824844479560852,0.3545071482658386,-0.13290582597255707,-1.7161160707473755,-8.266617774963379,64.36808776855469,73.46075439453125,7.606637693928988,6.6319702334406,-4.244887735032969,56564,55740,56589,45382
1.3392129999999998,0.7593044638633728,-0.6969823837280273,1.8091919422149658,0.34647563099861145,-0.15509168803691864,-1.6440303325653076,-7.424638748168945,49.165523529052734,72.01172637939453,8.419069556976591,6.506238953848641,-3.749596923169216,56808,55777,55965,44823
1.3499609999999993,0.7620266079902649,-0.6991816163063049,1.7940747737884521,0.3362586796283722,-0.17732402682304382,-1.5724554061889648,-23.634103775024414,31.980438232421875,68.4649658203125,9.16387546444497,6.347954333534707,-3.4175373325303227,55766,55321,57640,46636
1.3589259999999994,0.7653415203094482,-0.7009474635124207,1.7797306776046753,0.3299102187156677,-0.19568078219890594,-1.5017293691635132,-41.57339859008789,34.101375579833984,69.00969696044922,9.889925049139446,6.007525273686901,-3.1636323958485324,55732,54162,57773,48831
1.3696769999999996,0.7684277296066284,-0.7030200958251953,1.7657341957092285,0.3236747086048126,-0.21340061724185944,-1.4330377578735352,-55.422584533691406,49.096153259277344,71.674072265625,10.621525457993005,5.477159573394523,-2.83801245194961,57075,50648,55776,52031
1.3786699999999983,0.7714070081710815,-0.705764889717102,1.7524385452270508,0.3180719316005707,-0.23185229301452637,-1.361295461654663,-64.3099136352539,72.0698471069336,73.24092102050781,11.387193941011349,4.881852399568272,-2.3444355903386698,58370,48661,53174,52727
1.3894169999999977,0.7743496298789978,-0.7082833051681519,1.7400343418121338,0.3140408396720886,-0.24660377204418182,-1.2863092422485352,-69.78665161132812,83.78531646728516,74.3947525024414,12.180880183110563,4.176384455566009,-1.6555112514809973,58461,45294,52952,54069
1.3983789999999972,0.7772917747497559,-0.7106567025184631,1.7286006212234497,0.3118753135204315,-0.25758180022239685,-1.2104344367980957,-73.71604919433594,69.53865814208984,75.17752838134766,12.981857140260574,3.41145471028823,-0.9308244286100673,57097,47080,55449,52303
1.4091309999999977,0.7807923555374146,-0.7129221558570862,1.7176069021224976,0.31376609206199646,-0.26487740874290466,-1.137665867805481,-72.07463073730469,53.56193923950195,73.31021118164062,13.77051257141321,2.667540332211562,-0.2837265291713072,56952,47909,55227,50455
1.4181129999999975,0.784050464630127,-0.7151039242744446,1.7073333263397217,0.31576505303382874,-0.26904135942459106,-1.0658320188522339,-63.25071334838867,33.41225814819336,72.0655288696289,14.517141661831172,1.9389466123225874,0.16045505298956295,56669,49161,55346,48331
1.4288679999999985,0.7871920466423035,-0.7177592515945435,1.697924017906189,0.31772932410240173,-0.2730153501033783,-0.9941592216491699,-54.89812469482422,19.359622955322266,72.23678588867188,15.243817570012876,1.3240532788241048,0.4255198800062789,56626,49698,55387,46617
1.4378309999999983,0.7908191680908203,-0.7200862765312195,1.6889008283615112,0.3218822181224823,-0.27338477969169617,-0.9253787994384766,-56.287105560302734,3.0077927112579346,68.21061706542969,15.961414503895245,0.7566417237911233,0.5554619247793967,55998,49984,56180,46267
1.448589,0.7941502928733826,-0.7222328186035156,1.6805758476257324,0.32444557547569275,-0.2713874876499176,-0.857081413269043,-55.18220138549805,-2.1388309001922607,67.97199249267578,16.638093640979015,0.17602989355394988,0.5698282794943946,55724,49351,56275,46652
1.4575609999999979,0.7978671789169312,-0.7242695093154907,1.6725728511810303,0.3281729519367218,-0.2672884464263916,-0.7888022065162659,-56.498138427734375,-9.53376293182373,66.45918273925781,17.317080974505313,-0.3920079915051986,0.5666671961491879,56106,49003,55502,46415
1.4683089999999974,0.8012309074401855,-0.7262389659881592,1.6658055782318115,0.32961520552635193,-0.2615763545036316,-0.7171773910522461,-60.550899505615234,-1.0162370204925537,67.833251953125,17.97868017165415,-0.9949458453322256,0.5187757034474102,56059,47368,55461,47596
1.4772769999999982,0.8049498200416565,-0.7281585335731506,1.6596266031265259,0.33190247416496277,-0.2541550397872925,-0.6462956666946411,-72.51380157470703,-0.5056660175323486,67.59268951416016,18.658116367717554,-1.6636152723102295,0.5440113664929618,55802,45470,55495,48907
1.488017,0.8088417649269104,-0.7300373315811157,1.6537041664123535,0.3342818021774292,-0.24491311609745026,-0.578135073184967,-87.74993133544922,-0.994585394859314,67.08572387695312,19.346985189993134,-2.451034921299537,0.5988254970677581,54380,44121,56868,49789
1.497018,0.8121810555458069,-0.7324503660202026,1.6482555866241455,0.33311885595321655,-0.23681926727294922,-0.5117378234863281,-90.79197692871094,2.690078020095825,65.98250579833984,20.006873383211296,-3.329303543187992,0.5919570094222958,54327,44058,56575,48867
1.5077659999999997,0.8159867525100708,-0.7333303689956665,1.6439090967178345,0.3342079222202301,-0.21673864126205444,-0.4428218901157379,-91.05021667480469,0.9231770634651184,60.720054626464844,20.65339388748925,-4.296689737133088,0.6821050269495128,54940,41808,55127,49122
1.5167339999999967,0.8198824524879456,-0.7341368198394775,1.6404085159301758,0.3345743715763092,-0.196136936545372,-0.37582361698150635,-89.56722259521484,1.3837993144989014,58.104576110839844,21.25571785393709,-5.239637385534314,0.7740127268758646,54668,41560,55319,48649
1.527482,0.8238252997398376,-0.7348453402519226,1.6372936964035034,0.33387717604637146,-0.17432577908039093,-0.31096628308296204,-80.57311248779297,-9.76846694946289,53.575069427490234,21.83213419662378,-6.146061245521643,0.8468435874769559,53832,42212,55837,47109
1.5364629999999997,0.8272410035133362,-0.7349457144737244,1.6348834037780762,0.32967519760131836,-0.14887510240077972,-0.24697355926036835,-74.94409942626953,-17.464614868164062,47.99311447143555,22.36545484907164,-6.976301586687079,0.8086746807506436,53692,42717,55586,45654
1.5471899999999987,0.8309255242347717,-0.7352766394615173,1.6327736377716064,0.32580506801605225,-0.12435450404882431,-0.18770591914653778,-62.71940994262695,-27.615875244140625,43.23402404785156,22.863541961754073,-7.729105078681631,0.689332885965885,53249,42407,55332,44527
1.5561849999999977,0.8347363471984863,-0.7351768016815186,1.631301760673523,0.3215768039226532,-0.09782414138317108,-0.13107654452323914,-52.75699234008789,-26.863012313842773,38.800540924072266,23.32561472225754,-8.35836426257869,0.5431345675368083,54164,41613,53879,44189
1.566931999999997,0.8386005759239197,-0.7348605990409851,1.630649209022522,0.31658831238746643,-0.07045865803956985,-0.07411342114210129,-44.20867156982422,-33.61045455932617,32.672298431396484,23.745108108944628,-8.893137708735562,0.3269879183260818,53147,42496,54544,42432
1.5759069999999993,0.8419390320777893,-0.7344383597373962,1.63036048412323,0.308297336101532,-0.04337180778384209,-0.02129579335451126,-36.904361724853516,-37.83024978637695,29.831443786621094,24.126304413248214,-9.334457381689177,0.03618036122583105,52919,42061,54210,41820
1.58666,0.8424882888793945,-0.7331717014312744,1.6301734447479248,0.31081917881965637,-0.03696050867438316,-0.022248346358537674,-33.66243362426758,-33.14142608642578,23.05613136291504,24.136149902666496,-9.37574975229768,0.06632113205219341,53440,39690,52301,42950
1.5956339999999982,0.8459270000457764,-0.7321674227714539,1.6306352615356445,0.29971927404403687,-0.0053514097817242146,0.03542856127023697,-31.748001098632812,-30.09098243713379,16.5041446685791,24.49349474463083,-9.819709385662248,-0.24520612779525738,53333,39502,51760,42229
1.6063809999999976,0.8494555950164795,-0.7310115098953247,1.631110429763794,0.29106950759887695,0.023142950609326363,0.08270741254091263,-29.71120262145996,-30.38594627380371,11.499505043029785,24.756918376527764,-10.168056432645104,-0.5054218487714018,52491,38405,51480,42532
1.6153469999999979,0.8526659607887268,-0.7297989726066589,1.6320843696594238,0.28033435344696045,0.05087856948375702,0.12965621054172516,-31.791414260864258,-36.078731536865234,5.9838643074035645,24.960378971394878,-10.499527352618934,-0.7473280084367252,51312,38434,52078,42195
1.6261039999999993,0.8557133674621582,-0.7280442118644714,1.6338081359863281,0.2686328589916229,0.07982510328292847,0.17419248819351196,-31.67719268798828,-39.689884185791016,1.557591438293457,25.115989640264036,-10.858288546723722,-1.036873327843944,50589,37827,51305,41758
1.6350769999999974,0.8586781620979309,-0.7260238528251648,1.6353617906570435,0.2563421130180359,0.10855809599161148,0.21263949573040009,-28.27446174621582,-41.696807861328125,-3.405985116958618,25.232761164708368,-11.212414215402067,-1.36902705353895,50358,37341,50214,40954
1.645833999999999,0.861599326133728,-0.7238749861717224,1.6378477811813354,0.24349345266819,0.13662759959697723,0.2520477771759033,-24.208293914794922,-47.425174713134766,-7.161039352416992,25.307247232102817,-11.534617690550538,-1.7392658302925277,49227,37376,50121,40031
1.6548019999999997,0.8644971251487732,-0.721150815486908,1.6402637958526611,0.23027196526527405,0.16590532660484314,0.2865102291107178,-20.431657791137695,-54.63137435913086,-11.478294372558594,25.36170087446186,-11.842777588329403,-2.1588879343183125,48222,37716,50308,39063
1.6655639999999985,0.8687282800674438,-0.7175647020339966,1.645022988319397,0.2162572294473648,0.19518783688545227,0.3261031210422516,-14.642311096191406,-53.87846374511719,-15.06704044342041,25.38440423506666,-12.108601519793217,-2.696968309146575,48103,36524,48085,37778
1.6745229999999973,0.8709105849266052,-0.7152295112609863,1.6476550102233887,0.19936439394950867,0.2192191630601883,0.3511916697025299,-10.134864807128906,-51.27226638793945,-20.506847381591797,25.375123263911668,-12.287745373849205,-3.253753276300377,47975,35771,46981,37548
1.6852819999999993,0.8742519617080688,-0.7102401852607727,1.6532949209213257,0.18022258579730988,0.2525150775909424,0.38893502950668335,-2.350950002670288,-53.12501907348633,-23.32182502746582,25.297242481721714,-12.45996459341438,-3.912795294283577,47657,35543,45053,35641
1.6942539999999973,0.8765206336975098,-0.7061126232147217,1.6581170558929443,0.16023118793964386,0.28117576241493225,0.4190605580806732,-0.9461393356323242,-53.94894027709961,-27.045185089111328,25.190609997801122,-12.520139303095029,-4.536107464023398,46972,34239,44474,35956
1.7049979999999996,0.8782817125320435,-0.7020447254180908,1.6623567342758179,0.14110618829727173,0.30694836378097534,0.4411665201187134,0.05199257284402847,-60.67084884643555,-29.928316116333008,25.054821392930634,-12.555890274100829,-5.1010619575468485,45130,34457,44439,33695
1.7139779999999991,0.8799793124198914,-0.6977660655975342,1.6666611433029175,0.12237846851348877,0.33129292726516724,0.45765575766563416,-6.873586654663086,-67.07122802734375,-33.57838439941406,24.90397636490079,-12.576631355160194,-5.7310115742806635,43969,33664,44717,34619
1.7247309999999998,0.8816511034965515,-0.6934002637863159,1.6714932918548584,0.10394987463951111,0.35395580530166626,0.4723668694496155,-9.044611930847168,-71.64764404296875,-36.19606018066406,24.73285920548884,-12.639991386543183,-6.415523448902676,42293,33574,44150,33437
1.7337059999999984,0.8827701210975647,-0.6890120506286621,1.6760061979293823,0.08303790539503098,0.37492677569389343,0.4827101230621338,-10.410510063171387,-74.640380859375,-39.99457550048828,24.54851140401491,-12.723357482750457,-7.180361103739275,41673,33364,43547,33150
1.7444429999999993,0.8841506838798523,-0.6840852499008179,1.680881381034851,0.06316521018743515,0.39682453870773315,0.49280351400375366,-10.453754425048828,-75.58775329589844,-42.797882080078125,24.33098084403959,-12.817989116155514,-7.971281426450479,41023,32904,42238,33068
1.7534159999999974,0.8851230144500732,-0.6794465184211731,1.6859110593795776,0.0416649766266346,0.41566455364227295,0.5003053545951843,-7.8037896156311035,-74.41901397705078,-45.11830520629883,24.086175231275426,-12.893055738409235,-8.785224004706848,40367,32878,41692,32675
1.7641789999999964,0.8858936429023743,-0.6744307279586792,1.6904305219650269,0.01986568421125412,0.43433788418769836,0.5008485317230225,-5.899048328399658,-76.11090850830078,-46.58158493041992,23.822386539710678,-12.951566874696168,-9.602457951908397,40171,32824,40551,32431
1.7731369999999989,0.886025607585907,-0.6692405343055725,1.6952025890350342,-0.004266571253538132,0.4521610736846924,0.49921074509620667,-4.407320976257324,-75.1453628540039,-47.90247344970703,23.540218560153548,-12.98673603829734,-10.433448854992367,39546,32869,40264,32296
1.783905999999999,0.8863831758499146,-0.6634381413459778,1.700067400932312,-0.026809075847268105,0.47114214301109314,0.49511605501174927,-2.4444198608398438,-74.61932373046875,-49.19290542602539,23.244250395606898,-13.00037353508365,-11.250880116581381,39175,32914,39976,32451
1.7928759999999966,0.8863184452056885,-0.65788334608078,1.7049593925476074,-0.05104830861091614,0.48767077922821045,0.4901982545852661,1.1612647771835327,-73.07283782958984,-50.61512756347656,22.931114684139477,-12.976684447356694,-12.074017609785479,38745,32848,39181,32396
1.8036289999999973,0.886043906211853,-0.6524678468704224,1.709306240081787,-0.07591959089040756,0.5022799372673035,0.4816015362739563,5.475771903991699,-74.62712097167969,-52.54037094116211,22.59583454533677,-12.904618213258459,-12.891053478469507,38513,34043,38883,31660
1.8126119999999974,0.8851225972175598,-0.6465924382209778,1.7139217853546143,-0.1034083291888237,0.5177399516105652,0.4737638533115387,11.131681442260742,-75.54674530029297,-53.268795013427734,22.250333092906963,-12.791071172502527,-13.728735863770469,37792,34447,39062,31176
1.8233529999999991,0.8844216465950012,-0.6410394310951233,1.7186577320098877,-0.12931764125823975,0.5304399132728577,0.46507301926612854,13.678845405578613,-73.65229034423828,-53.54707336425781,21.89329764352015,-12.600650967941748,-14.56501011299325,37967,34521,38568,31763
1.8323269999999976,0.8832990527153015,-0.6351226568222046,1.722893238067627,-0.15626198053359985,0.5433577299118042,0.4521881639957428,16.512065887451172,-76.24659729003906,-52.984989166259766,21.524938606093034,-12.380815703857627,-15.39069253317821,36795,35869,39678,30742
1.843071,0.8819697499275208,-0.6290364265441895,1.7268625497817993,-0.18351858854293823,0.5556910037994385,0.4371129870414734,17.504722595214844,-68.96365356445312,-53.88804244995117,21.16123229939059,-12.127392885359482,-16.235167398412404,37477,35026,38841,32666
1.852060999999998,0.8805384039878845,-0.6223346590995789,1.7317906618118286,-0.21093924343585968,0.5695575475692749,0.4267452657222748,19.74409294128418,-65.52118682861328,-53.766357421875,20.75373459312387,-11.851931403640839,-16.99267833084162,36465,35944,38513,31516
1.8628019999999996,0.8779888153076172,-0.6164195537567139,1.7355594635009766,-0.242508664727211,0.578731894493103,0.41094398498535156,19.505538940429688,-56.81986618041992,-52.9667854309082,20.348331703645204,-11.537032882516257,-17.749881411566616,36918,35579,38666,33032
1.8717739999999976,0.8754163980484009,-0.6103700399398804,1.7392938137054443,-0.27359431982040405,0.5874360203742981,0.3953555226325989,19.400238037109375,-48.707637786865234,-52.378360748291016,19.918096028243006,-11.208958520627176,-18.41083330124593,35886,35682,38516,32780
1.8825049999999974,0.8728377819061279,-0.6037225723266602,1.7430118322372437,-0.3039422333240509,0.5977807641029358,0.37952592968940735,17.19663429260254,-41.0493049621582,-52.67754364013672,19.472844362729496,-10.888390727666948,-18.985268343078513,35907,36018,38804,33295
1.891508999999998,0.870265007019043,-0.5973231792449951,1.7467215061187744,-0.3335283100605011,0.6061578392982483,0.36400336027145386,18.677183151245117,-30.199743270874023,-51.43572998046875,19.000088098774675,-10.556364189482135,-19.479883305976845,35232,35348,38077,33586
1.9022459999999992,0.8671602606773376,-0.5905183553695679,1.7504396438598633,-0.3649761378765106,0.6154775023460388,0.34993475675582886,19.896663665771484,-18.826154708862305,-51.76770782470703,18.521237042494093,-10.2244354701168,-19.871039810573507,35651,35497,36911,33329
1.9112089999999988,0.8637982606887817,-0.5840564966201782,1.7536238431930542,-0.3965918719768524,0.6226004958152771,0.3342420160770416,20.201284408569336,-10.228887557983398,-51.4521598815918,18.014039017290784,-9.861917489554482,-20.151219710442234,35088,34997,36756,33733
1.9219739999999983,0.8603106141090393,-0.5777723789215088,1.7570945024490356,-0.427733451128006,0.6283950805664062,0.32044291496276855,23.04640007019043,2.5991125106811523,-50.458106994628906,17.481607231063073,-9.473709464046648,-20.3233465369714,35215,34461,35385,33630
1.9309519999999976,0.8562372922897339,-0.5710473656654358,1.7601712942123413,-0.4599630534648895,0.6353995203971863,0.30541756749153137,27.111934661865234,11.104883193969727,-49.639732360839844,16.939883542190568,-9.069384388877289,-20.37179974851752,35202,34345,34364,32821
1.9416939999999996,0.8518834710121155,-0.564643919467926,1.763053059577942,-0.4917140305042267,0.6404743194580078,0.28981924057006836,30.747356414794922,19.462541580200195,-49.641387939453125,16.399197373628972,-8.616981123054613,-20.33017535033245,35454,33701,33564,32737
1.9506679999999978,0.8474041819572449,-0.5578715801239014,1.7658408880233765,-0.5223110914230347,0.6464519500732422,0.2742280066013336,31.786718368530273,27.822040557861328,-49.07210922241211,15.839217895672762,-8.130026773898345,-20.184232954792943,35260,32962,32839,32772
1.9614179999999979,0.8423417210578918,-0.5514560341835022,1.7685859203338623,-0.5533104538917542,0.650384783744812,0.2584136128425598,32.93675994873047,34.12640380859375,-49.44416046142578,15.275256156861941,-7.615018179617149,-19.965057540431584,35118,32650,32682,32353
1.9704169999999976,0.8370072841644287,-0.5446885824203491,1.771304965019226,-0.583109974861145,0.6551858186721802,0.2418210208415985,36.5157356262207,41.84158706665039,-48.26565170288086,14.703771244839178,-7.092392561073035,-19.6775545535468,35085,32028,31635,32091
1.9811419999999997,0.8315640091896057,-0.5377514362335205,1.7734565734863281,-0.6108740568161011,0.6600261926651001,0.22192911803722382,37.51325988769531,44.959651947021484,-49.74715042114258,14.138400624307842,-6.5520753064136565,-19.315241245968735,35004,31893,31229,31626
1.9901139999999977,0.8260904550552368,-0.5312721729278564,1.775312066078186,-0.6360426545143127,0.6623899340629578,0.19917523860931396,38.023250579833984,48.52460479736328,-48.66598129272461,13.564618114764297,-5.984802167251926,-18.91100659003979,34639,31514,31512,31726
2.0008629999999976,0.820087194442749,-0.525027871131897,1.7770164012908936,-0.6612626314163208,0.663362979888916,0.17592287063598633,40.645633697509766,48.7647819519043,-48.4598274230957,12.997307527018846,-5.413406648466858,-18.468769143886338,34283,31528,30877,31077
2.0098539999999994,0.8138352632522583,-0.518369734287262,1.7786531448364258,-0.6859121322631836,0.66557377576828,0.15405914187431335,42.50472640991211,49.37923812866211,-48.982418060302734,12.439484251077042,-4.838082488882757,-18.004635218221974,34294,31840,30749,30883
2.020574999999997,0.8074737191200256,-0.5115081667900085,1.7802730798721313,-0.7095008492469788,0.6681008338928223,0.13392183184623718,42.17857360839844,52.14910125732422,-49.23713302612305,11.881510110171147,-4.252544730860015,-17.527554023498027,33886,31356,30924,31057
2.0295749999999972,0.8010764718055725,-0.5050852298736572,1.7813535928726196,-0.7315304279327393,0.6684057116508484,0.11267302930355072,40.99563980102539,50.3563232421875,-49.60795593261719,11.329250319679174,-3.6635802641428112,-17.028401115391947,33692,31146,30844,31458
2.0403049999999965,0.7941349148750305,-0.49835214018821716,1.7827262878417969,-0.7541429996490479,0.6694610118865967,0.09380243718624115,42.831199645996094,55.43093490600586,-49.39225769042969,10.77653133133776,-3.085665058682577,-16.521252458703277,33453,31838,30331,30860
2.049294999999998,0.7874822616577148,-0.49146783351898193,1.7836902141571045,-0.7731186151504517,0.6706309914588928,0.0713421180844307,44.20259475708008,55.632381439208984,-48.04283142089844,10.227973051878282,-2.5037331762232373,-15.971232965619555,33556,31325,29568,31323
2.060031999999999,0.7804578542709351,-0.48504748940467834,1.784449577331543,-0.7918928265571594,0.6695472598075867,0.04880313575267792,44.790653228759766,52.151004791259766,-47.6892204284668,9.701166006545009,-1.9082980929514521,-15.402541767315972,32834,32690,30471,30166
2.0690169999999997,0.773265540599823,-0.4783304035663605,1.7845730781555176,-0.8097526431083679,0.669144332408905,0.02508598566055298,45.691184997558594,57.94706726074219,-47.726322174072266,9.18702394808335,-1.3227943325938842,-14.858881931602742,33343,31873,29843,31165
2.079751999999997,0.7638012766838074,-0.4701310098171234,1.7849427461624146,-0.8327516317367554,0.6687580943107605,-0.0008941613486967981,45.79863357543945,65.07523345947266,-48.543800354003906,8.573260750968645,-0.6235008819929364,-14.156804206806745,33775,31757,28085,31692
2.088743999999999,0.7562687993049622,-0.4638003408908844,1.7848141193389893,-0.8468653559684753,0.662940502166748,-0.025449221953749657,49.314666748046875,65.37128448486328,-46.93273162841797,8.0150819533375,0.05498625164158551,-13.41946914743566,33766,32235,27721,31092
2.099481,0.7497285008430481,-0.4583686590194702,1.784533143043518,-0.8567808270454407,0.6559813022613525,-0.04761268198490143,48.99523162841797,70.36372375488281,-47.048458099365234,7.533017432115131,0.6826827803409518,-12.723072826091899,33759,32617,27862,31289
2.1084569999999987,0.7422962188720703,-0.45216134190559387,1.7841917276382446,-0.8692412972450256,0.6519588232040405,-0.06883697956800461,45.70111846923828,67.10020446777344,-45.69527816772461,7.0632923489834445,1.2786449194203242,-12.001569790856232,33510,32413,27957,31624
2.1192079999999986,0.7344415783882141,-0.4461091458797455,1.7832741737365723,-0.8815919756889343,0.646948516368866,-0.09295260906219482,45.996673583984375,65.79630279541016,-46.016029357910156,6.609188402641726,1.8433839282377902,-11.29467359178253,33436,33275,27735,31490
2.128196,0.7263861894607544,-0.43960273265838623,1.7826135158538818,-0.8933172821998596,0.6433618664741516,-0.1155228540301323,42.316612243652344,68.05523681640625,-42.7550163269043,6.174331675955525,2.387657425448705,-10.58553549656478,33796,33554,27210,31861
2.138934999999998,0.7182480692863464,-0.43340539932250977,1.7815473079681396,-0.9041025042533875,0.6381781101226807,-0.13785044848918915,41.35097885131836,69.98085021972656,-42.88968276977539,5.7681755689803,2.892482850156303,-9.85853314342561,34020,33389,27246,32646
2.1479039999999987,0.7100790739059448,-0.42683443427085876,1.7803003787994385,-0.9138728380203247,0.6339669227600098,-0.15865175426006317,38.105228424072266,73.7354507446289,-41.55893325805664,5.369831553965087,3.368014342737543,-9.09911126867213,34219,33409,26682,33122
2.158649999999998,0.7019057273864746,-0.4206123948097229,1.7789857387542725,-0.9224838614463806,0.6281042098999023,-0.17769518494606018,33.33180236816406,73.87317657470703,-39.37335205078125,4.9976415265848,3.799465724938449,-8.313842377615343,34100,33592,27198,33742
2.1676659999999974,0.6937465071678162,-0.4145691692829132,1.777107834815979,-0.9295839071273804,0.6213542222976685,-0.1981278657913208,28.97682762145996,71.36162567138672,-38.83191680908203,4.650943412576774,4.1755416104969845,-7.54545939705239,33431,33982,27871,33492
2.1783709999999994,0.6856030821800232,-0.40915143489837646,1.7755008935928345,-0.9353899955749512,0.6122928261756897,-0.21724943816661835,25.195039749145508,72.4300765991211,-37.882362365722656,4.318249986956888,4.520472929162112,-6.7702009140176145,34164,33871,27089,34582
2.1873679999999984,0.6774808168411255,-0.4029810130596161,1.7740360498428345,-0.9400237202644348,0.6059495806694031,-0.23433978855609894,21.032833099365234,72.34698486328125,-36.23450469970703,4.00090222388101,4.798789353513795,-5.98270934957709,34155,34084,27048,34987
2.1981049999999995,0.6688528656959534,-0.39696604013442993,1.7715740203857422,-0.945255696773529,0.5988644957542419,-0.2533276081085205,18.227012634277344,71.5782699584961,-35.30146026611328,3.7034912080755626,5.028664758558375,-5.215338629998922,34214,34702,27474,35206
2.207100999999999,0.6605110168457031,-0.39103198051452637,1.7691800594329834,-0.9483577609062195,0.5913744568824768,-0.2698102295398712,14.613430976867676,72.26309967041016,-33.787376403808594,3.4195540339067825,5.224603816794521,-4.449862866608092,34054,34710,27374,35571
2.217833999999999,0.652324914932251,-0.3856719136238098,1.7668360471725464,-0.949779212474823,0.5819051265716553,-0.28545081615448,10.313295364379883,69.86090850830078,-31.943235397338867,3.1577350045794974,5.401881536198521,-3.6586200951655954,34874,34687,27383,36829
2.226822999999997,0.643694281578064,-0.3800660967826843,1.7645301818847656,-0.9517585039138794,0.5734283924102783,-0.29928624629974365,7.952410697937012,72.26835632324219,-29.038570404052734,2.919911610590624,5.520561966408046,-2.9048920777448837,34505,35339,27661,36428
2.2375539999999963,0.6353870630264282,-0.37433570623397827,1.761716365814209,-0.951453685760498,0.5653990507125854,-0.312650591135025,4.814906597137451,68.47350311279297,-27.956979751586914,2.699891398801723,5.602511066504368,-2.1356550898733295,35423,35374,27577,37457
2.246561999999998,0.6272522211074829,-0.3690755069255829,1.7586650848388672,-0.9494289755821228,0.5559241771697998,-0.32696592807769775,2.6940863132476807,67.27318572998047,-26.427650451660156,2.4993391407706165,5.663632388065699,-1.3981321782351621,35007,35661,27564,37332
2.257281999999999,0.6186813116073608,-0.3635146915912628,1.7554950714111328,-0.9480235576629639,0.5479635000228882,-0.3421406149864197,-0.3357655107975006,65.42696380615234,-23.76728630065918,2.3032141527169747,5.686076320363439,-0.6917727152192108,35900,36006,28239,38295
2.2662819999999995,0.6104333400726318,-0.35780081152915955,1.7522761821746826,-0.9445196986198425,0.5406001210212708,-0.3547021746635437,-3.4649147987365723,63.18751525878906,-22.421037673950195,2.130739556211475,5.669190583193841,-0.0025892897647223946,35476,36143,28538,38374
2.2770059999999974,0.6023574471473694,-0.35254165530204773,1.7490577697753906,-0.939521074295044,0.5318052172660828,-0.36560651659965515,-6.903777122497559,55.720829010009766,-20.955032348632812,1.9699585680451237,5.6254259668537205,0.6494945961452383,35646,37038,29634,38591
2.286012999999999,0.5943771600723267,-0.34750738739967346,1.7453014850616455,-0.9333981275558472,0.5226557850837708,-0.37881964445114136,-5.142592430114746,56.232418060302734,-18.277490615844727,1.8300724791593848,5.558041514859566,1.2577770274394968,36195,37108,28771,38869
2.2967299999999997,0.5864516496658325,-0.34258294105529785,1.7418278455734253,-0.9264280200004578,0.5135443806648254,-0.39008596539497375,-9.155074119567871,52.76886749267578,-16.12779998779297,1.6985366708752982,5.488576881379723,1.8377373417970961,37058,37693,29949,39746
2.305732,0.5785611867904663,-0.3371756970882416,1.7379604578018188,-0.9186384081840515,0.5064871907234192,-0.401141494512558,-12.48323917388916,48.888038635253906,-13.748119354248047,1.5989578591824214,5.383116447089683,2.381274718220585,36450,37594,31167,39883
2.3164629999999997,0.5706944465637207,-0.3320562243461609,1.733924388885498,-0.9101310968399048,0.49858540296554565,-0.409808874130249,-16.247392654418945,43.54549026489258,-13.547642707824707,1.5020170515844946,5.23827698630154,2.890931153189956,36974,38069,32087,40716
2.3254689999999973,0.5628460049629211,-0.32707932591438293,1.7298332452774048,-0.9009565711021423,0.4904938340187073,-0.41615352034568787,-16.90342140197754,42.033660888671875,-12.096085548400879,1.402268757929107,5.055640257321736,3.3352521363214365,36830,38924,32292,40563
2.3361849999999977,0.5550129413604736,-0.32270348072052,1.7257360219955444,-0.8912783265113831,0.4807274043560028,-0.4211362898349762,-19.507186889648438,42.2461051940918,-8.929396629333496,1.3266889390788217,4.892726812082621,3.790834076787453,38801,38000,32204,42564
2.3451799999999965,0.5471915006637573,-0.31809201836586,1.7216509580612183,-0.881064236164093,0.4722795784473419,-0.4240231215953827,-19.406368255615234,36.73396682739258,-8.924358367919922,1.2677730654491954,4.707038381352226,4.226736966243478,38192,38836,33448,42256
2.3559079999999994,0.5399152636528015,-0.3133585751056671,1.7181421518325806,-0.8683437705039978,0.46467092633247375,-0.421990305185318,-15.347442626953125,39.76809310913086,-8.334288597106934,1.2192479372787788,4.520911778635497,4.636507104232625,39566,39738,32565,42305
2.364893,0.5323836207389832,-0.3085554540157318,1.713837742805481,-0.8563122749328613,0.45797106623649597,-0.423557847738266,-16.921875,35.642356872558594,-5.995701789855957,1.1766992596170798,4.352816104830496,5.054074066620413,39769,39107,32899,43150
2.3756349999999986,0.5252599716186523,-0.3042468726634979,1.7096892595291138,-0.8424752354621887,0.44995105266571045,-0.42365261912345886,-16.68943977355957,31.60627555847168,-4.599940299987793,1.1453085876669682,4.188408021385906,5.431575107889656,39672,40250,35666,43296
2.3846339999999984,0.5183446407318115,-0.2996486723423004,1.7056264877319336,-0.8276172876358032,0.4434817135334015,-0.4221898913383484,-16.780786514282227,27.63755989074707,-2.871347188949585,1.1321913149305023,4.012631200083913,5.757650817942401,39429,40737,35615,42835
2.3953539999999993,0.5115376114845276,-0.2954340875148773,1.701629400253296,-0.8120059370994568,0.43594521284103394,-0.4174354672431946,-16.631723403930664,23.12267303466797,-2.7935075759887695,1.1184147529488364,3.8410234749895977,6.044700184229014,40299,40688,36044,43517
2.404374,0.5047870874404907,-0.2908746302127838,1.697687029838562,-0.7960584759712219,0.4301449954509735,-0.41078799962997437,-15.240105628967285,20.415691375732422,-2.395545482635498,1.1118541160218103,3.6715666737395543,6.285641983883313,40365,41041,36693,43515
2.4150949999999973,0.49806520342826843,-0.2866712808609009,1.6937881708145142,-0.7800266742706299,0.42343807220458984,-0.40268614888191223,-15.001371383666992,18.604490280151367,-2.1016271114349365,1.099284401212191,3.520386171336872,6.499018298562943,40817,41402,37418,44069
2.424073999999997,0.49189242720603943,-0.2826421856880188,1.6899189949035645,-0.7620530724525452,0.4165872633457184,-0.39424464106559753,-14.800393104553223,15.828394889831543,-1.1228876113891602,1.0962844060466548,3.369321791659226,6.7081087422722945,40741,41175,37755,44365
2.4348039999999966,0.4854598939418793,-0.2781623601913452,1.6860679388046265,-0.7451778054237366,0.4118485152721405,-0.384772390127182,-14.684932708740234,14.426789283752441,-0.1573735922574997,1.0963469332950317,3.2157476892265104,6.895455133629984,41373,41293,38389,44838
2.443810999999998,0.4794299602508545,-0.27451983094215393,1.6822431087493896,-0.7268490791320801,0.40434184670448303,-0.37347257137298584,-11.289050102233887,17.054475784301758,0.9882572293281555,1.1089394582527259,3.0875105224282304,7.051850160706653,41754,41438,38282,44819
2.4545279999999985,0.47360295057296753,-0.2702257037162781,1.6789864301681519,-0.7079509496688843,0.39976930618286133,-0.35908088088035583,-11.022469520568848,11.510505676269531,0.999113142490387,1.1277221887147832,2.9612426273363655,7.226564586241045,42114,41245,38679,45246
2.4635729999999967,0.4678739607334137,-0.2661323547363281,1.675473690032959,-0.6889371275901794,0.39485132694244385,-0.3452928066253662,-10.73490047454834,10.889771461486816,1.6987801790237427,1.1483186338452316,2.8648985225968926,7.381255831837652,42294,41214,38809,45273
2.474341999999997,0.46219339966773987,-0.26213839650154114,1.6723861694335938,-0.6699681282043457,0.3898391127586365,-0.32883739471435547,-6.311970233917236,6.0406622886657715,3.060637950897217,1.1701306078803417,2.76912376142825,7.478941327295085,41672,42195,39711,44314
2.4832639999999992,0.45706796646118164,-0.2581901550292969,1.6695114374160767,-0.6494214534759521,0.3850456476211548,-0.3122560977935791,-3.25287127494812,1.571256399154663,2.4384243488311768,1.1966101014559354,2.703207174032949,7.543104664546493,41554,42269,39788,44018
2.493981,0.4516800045967102,-0.2542603015899658,1.6661901473999023,-0.6304671764373779,0.38050517439842224,-0.29772573709487915,1.3380212783813477,2.92891788482666,2.6678333282470703,1.227506913953187,2.6839786528326037,7.572247853253452,42955,41579,38287,44388
2.503127999999997,0.44669315218925476,-0.2503393888473511,1.663743495941162,-0.610363781452179,0.37605348229408264,-0.27864688634872437,2.9894979000091553,-0.6782578229904175,1.9052369594573975,1.257698484731347,2.706075267705772,7.633789084468081,43411,41208,38367,44902
2.513708999999999,0.44190025329589844,-0.24642068147659302,1.6611884832382202,-0.5901258587837219,0.37170183658599854,-0.26025229692459106,2.7162187099456787,-1.838964819908142,2.0947484970092773,1.2759341519391434,2.7259480794071953,7.658115896335393,42141,41589,39473,44315
2.522735999999997,0.43773460388183594,-0.24250152707099915,1.6585748195648193,-0.5681988596916199,0.3675117790699005,-0.24301187694072723,3.9091620445251465,-6.9532012939453125,4.056746959686279,1.301652697236173,2.757613400427186,7.657398178483554,42063,41789,38619,43452
2.5334349999999977,0.4333426356315613,-0.23911765217781067,1.6564723253250122,-0.5478889346122742,0.361307293176651,-0.22356386482715607,2.982762575149536,-8.4977388381958,4.155706405639648,1.342291774999595,2.795343437130053,7.620236807290248,42501,40313,38841,44347
2.5424699999999976,0.4293617308139801,-0.23546525835990906,1.6540695428848267,-0.526985228061676,0.3563745319843292,-0.20714831352233887,2.134282112121582,-12.48624324798584,3.414733409881592,1.3779338243144434,2.824158842480266,7.552408307244184,42046,40330,39405,44134
2.5531599999999997,0.42504116892814636,-0.23167593777179718,1.6520397663116455,-0.5086519718170166,0.3522016108036041,-0.19168820977210999,3.4614274501800537,-16.813976287841797,4.472745895385742,1.4123037934283063,2.846120119515884,7.42951979391463,41368,40922,38670,42800
2.5622249999999984,0.42107492685317993,-0.2283509373664856,1.6501871347427368,-0.48979514837265015,0.3463338017463684,-0.17513534426689148,6.208000183105469,-21.868852615356445,5.062812805175781,1.4512260876122456,2.8933540402160567,7.257910664781893,41292,41051,38251,41857
2.5729689999999974,0.42206427454948425,-0.22816838324069977,1.650091290473938,-0.48606249690055847,0.3472515940666199,-0.1754903346300125,1.209092378616333,-22.49055290222168,5.122661113739014,1.4503624472114762,2.884649615022953,7.276428641251581,41364,39209,38776,43223
2.581857,0.41823792457580566,-0.22453784942626953,1.6480507850646973,-0.46034419536590576,0.33864516019821167,-0.15660856664180756,3.4668447971343994,-29.387510299682617,4.245055675506592,1.496541888837603,2.9616424904393925,7.060587779416361,40524,40050,38420,41667
2.592606,0.4146791696548462,-0.22092479467391968,1.6467244625091553,-0.4387650787830353,0.3323556184768677,-0.1389922946691513,3.8824589252471924,-29.261066436767578,4.32952880859375,1.5388601959710237,3.003820710404477,6.7960227581254795,40802,39735,37045,41221
2.6017659999999996,0.4117216169834137,-0.21781949698925018,1.6457163095474243,-0.4196849763393402,0.32611745595932007,-0.1237887442111969,3.76896333694458,-33.799652099609375,6.954690456390381,1.5757626487036827,3.0371148986140755,6.535656450888674,40235,39309,37116,40639
2.6123449999999977,0.40831416845321655,-0.21428251266479492,1.64425790309906,-0.4042404294013977,0.321980744600296,-0.11351609975099564,3.0714099407196045,-34.32201385498047,5.989574432373047,1.6160498392169107,3.07288222390429,6.214419178427235,40511,38307,36999,41186
2.621351999999999,0.4051898717880249,-0.21104301512241364,1.6430869102478027,-0.3889332115650177,0.31669890880584717,-0.1027187705039978,1.359047770500183,-38.75974655151367,5.981224536895752,1.658889948499554,3.10868249900561,5.903137907252156,39942,38630,36218,40161
2.632059999999998,0.402201771736145,-0.20743662118911743,1.642051100730896,-0.3745054006576538,0.31321680545806885,-0.09390375763177872,-1.2650249004364014,-39.22396469116211,6.44105339050293,1.6952699391648134,3.1232314322703436,5.552094416348865,38979,38163,37099,39597
2.641162999999997,0.39979153871536255,-0.2041599601507187,1.6410759687423706,-0.3589615225791931,0.3084966242313385,-0.08566980063915253,-3.6217384338378906,-41.654964447021484,5.608448028564453,1.73578815502136,3.110998520083474,5.16449698501215,39312,36483,35745,40369
2.6517799999999987,0.3971499800682068,-0.2010478377342224,1.6401275396347046,-0.3457828462123871,0.30339398980140686,-0.07748519629240036,-5.245659828186035,-41.4146614074707,4.201113700866699,1.77302826931902,3.0886962569026077,4.783891904818889,38966,37020,36099,39882
2.6608359999999993,0.39438554644584656,-0.19801847636699677,1.6391868591308594,-0.3344689905643463,0.2982218861579895,-0.07145247608423233,-3.3508265018463135,-49.16875457763672,7.756290912628174,1.803310201239266,3.053978821116085,4.383296161300227,37688,37226,36641,38899
2.671588,0.3920685946941376,-0.195029154419899,1.6387611627578735,-0.32257211208343506,0.293224573135376,-0.0647563487291336,-5.919995307922363,-53.9048957824707,6.308896064758301,1.8460369889118138,2.997622964477537,3.93008024334071,36938,37695,36610,37183
2.6805,0.3888787627220154,-0.19212254881858826,1.6381332874298096,-0.3154391348361969,0.2881041467189789,-0.060745034366846085,-2.238673210144043,-52.765865325927734,6.180842876434326,1.8836045196221658,2.955570106653422,3.410411586428523,37931,36715,35105,37487
2.6912289999999994,0.3869647681713104,-0.1885785013437271,1.6372448205947876,-0.3025260269641876,0.28728821873664856,-0.05946659669280052,-3.153622627258301,-55.08900451660156,5.8526530265808105,1.9239760202101648,2.899344827177771,2.916968424052954,37716,37196,35311,37165
2.700365999999998,0.38502052426338196,-0.18586936593055725,1.6363149881362915,-0.29232847690582275,0.2817905843257904,-0.059489328414201736,-2.0657644271850586,-47.7137565612793,5.696440696716309,1.9557157811467316,2.8751190363656343,2.4047547824896016,37976,36252,34866,37676
2.7109569999999987,0.38257235288619995,-0.18251816928386688,1.6358710527420044,-0.28620797395706177,0.2794877588748932,-0.05690896883606911,-1.733680248260498,-50.120338439941406,6.367462158203125,1.9907250001471146,2.8341627991144107,1.9210902230184255,37676,36588,34332,36788
2.719982,0.38038140535354614,-0.17987702786922455,1.6351466178894043,-0.28029900789260864,0.27424442768096924,-0.05724875628948212,-2.5199978351593018,-50.71805953979492,3.6923000812530518,2.024427490579314,2.813884757319959,1.4303478984657938,37504,36130,34606,36842
2.7306709999999983,0.37759140133857727,-0.17715807259082794,1.6345704793930054,-0.27770283818244934,0.26954731345176697,-0.057965394109487534,-1.1856260299682617,-48.368408203125,3.9306533336639404,2.0453813199596844,2.7936324344378054,0.9366984603366806,37248,36410,34484,36239
2.739769999999997,0.37599414587020874,-0.1742214560508728,1.6334421634674072,-0.26961347460746765,0.2665311098098755,-0.06347610056400299,-3.682748317718506,-46.15940856933594,5.389894008636475,2.070656729641276,2.76499847116686,0.4656051841509706,38067,35305,34276,37446
2.7503989999999976,0.3741818070411682,-0.1712765395641327,1.6329030990600586,-0.26465901732444763,0.26354536414146423,-0.06548471003770828,-5.209214687347412,-48.00338363647461,3.7838950157165527,2.100276440451781,2.7205290979744823,0.023475819576715625,36813,36636,35750,36448
2.7594529999999975,0.3717721104621887,-0.1683187633752823,1.6321107149124146,-0.2637683153152466,0.2606905400753021,-0.06949403882026672,-8.045770645141602,-49.974300384521484,4.76560640335083,2.125991713097199,2.659561835254174,-0.4632660056643619,36062,36570,36762,36287
2.770244999999999,0.3695763945579529,-0.16535495221614838,1.6311914920806885,-0.2628321647644043,0.2578485906124115,-0.07391267269849777,-6.985918998718262,-44.59312438964844,4.898807048797607,2.143300194319362,2.573210441979968,-0.9620342309175121,37143,35717,35522,37083
2.779127999999997,0.3674837648868561,-0.16290198266506195,1.6302083730697632,-0.26236405968666077,0.2531437575817108,-0.07883942872285843,-8.298827171325684,-42.926963806152344,2.8781039714813232,2.1702704534800428,2.5065185445960165,-1.4169357985702786,37737,36168,35417,37276
2.789853999999999,0.3654387593269348,-0.16018995642662048,1.6291910409927368,-0.26250511407852173,0.24973763525485992,-0.08441908657550812,-7.940748691558838,-39.61262893676758,3.53377103805542,2.187486237604253,2.4249376150068183,-1.842906175542423,36354,37072,37254,36736
2.7989919999999984,0.3634145259857178,-0.1573459804058075,1.628157377243042,-0.26326560974121094,0.24705885350704193,-0.08919317275285721,-8.689281463623047,-36.69483947753906,3.4300613403320312,2.2126124710150217,2.3231371594417864,-2.2630732674204275,36362,36236,37121,37318
2.809575999999997,0.3608824610710144,-0.15494941174983978,1.6271201372146606,-0.26670041680336,0.24282945692539215,-0.0929659977555275,-5.237786769866943,-34.314971923828125,2.46333646774292,2.2305565066972184,2.235528104997173,-2.6427628142204656,37044,37168,36698,36985
2.8185909999999965,0.3586064577102661,-0.15226246416568756,1.626082181930542,-0.2695602774620056,0.24002908170223236,-0.09730075299739838,-3.178732395172119,-29.678985595703125,2.875105857849121,2.246989135638739,2.171257639145619,-2.9831737893074233,37168,37694,36913,36855
2.8293019999999998,0.35645735263824463,-0.14942778646945953,1.6250417232513428,-0.2723383903503418,0.23800736665725708,-0.1019628643989563,-1.6747900247573853,-23.423633575439453,1.7664433717727661,2.2638751628691227,2.119953121933879,-3.2857624243599077,37558,37328,36765,37374
2.8383449999999977,0.3543701171875,-0.147032231092453,1.6240006685256958,-0.27528560161590576,0.23443040251731873,-0.10612858086824417,-2.2437744140625,-17.209022521972656,2.4596476554870605,2.280654325127751,2.098120479519373,-3.533167321583963,37899,36942,36670,37913
2.849023999999998,0.3517974317073822,-0.14434334635734558,1.6229641437530518,-0.2805093228816986,0.2320607602596283,-0.10867677628993988,-0.8535404801368713,-10.015542984008789,1.8454746007919312,2.2978212208751407,2.0681144911164164,-3.727913801630324,38118,37104,36742,38114
2.858055999999997,0.34949347376823425,-0.1420203596353531,1.6219364404678345,-0.28482189774513245,0.2283860146999359,-0.11027796566486359,-0.918102502822876,-4.337045669555664,2.2103471755981445,2.3144011336662773,2.0536112684444925,-3.851885415661501,38471,36921,36414,38380
2.8688539999999993,0.3473246395587921,-0.13936658203601837,1.6209162473678589,-0.28867509961128235,0.22615036368370056,-0.11131437122821808,-0.7310804724693298,2.2663040161132812,2.033970832824707,2.3412866001336243,2.041034690289744,-3.8910935419239325,38478,36706,36784,38636
2.8777559999999975,0.3452240526676178,-0.13705985248088837,1.6193809509277344,-0.2921469509601593,0.22269459068775177,-0.11506662517786026,1.552311897277832,3.5357253551483154,1.7491956949234009,2.3600953710145025,2.0387126904634827,-3.875911542743148,38340,37090,36657,38080
2.888466999999997,0.3426435887813568,-0.13441309332847595,1.6181046962738037,-0.29731500148773193,0.22071334719657898,-0.11786452680826187,3.757617950439453,9.989860534667969,1.2947347164154053,2.388939854212112,2.0411911176109605,-3.8494625934785267,39059,37055,36249,38433
2.897530999999999,0.3403366208076477,-0.13210907578468323,1.6169581413269043,-0.30119264125823975,0.21745947003364563,-0.12012042105197906,2.6615042686462402,6.989760875701904,1.4606577157974243,2.407099128264857,2.064158849926577,-3.7619856687329385,38673,37114,36780,38365
2.9081919999999992,0.33765456080436707,-0.12946264445781708,1.615878939628601,-0.306257963180542,0.21561534702777863,-0.12116236984729767,3.7739415168762207,12.191125869750977,0.5272548794746399,2.4299652956151947,2.0812987965849987,-3.6750194630819926,38293,37346,37687,38172
2.917221999999998,0.3352990448474884,-0.12715795636177063,1.6148391962051392,-0.30980730056762695,0.212449848651886,-0.12055868655443192,4.07402229309082,15.372248649597168,0.44647616147994995,2.443546382221227,2.102524862684392,-3.5560500827947106,38938,37021,36529,38503
2.927928,0.3325952887535095,-0.12502524256706238,1.6133031845092773,-0.31434887647628784,0.20873740315437317,-0.12247200310230255,5.528257369995117,17.431827545166016,0.7916752696037292,2.452545530828584,2.133704716713886,-3.416127671905949,39055,37434,36777,38411
2.9369489999999967,0.32971733808517456,-0.12297941744327545,1.612037181854248,-0.3191899061203003,0.20473693311214447,-0.12276360392570496,4.988622188568115,20.544479370117188,-0.30672210454940796,2.4607036747861817,2.1756213772158253,-3.2529750472464367,38707,37625,37314,38038
2.947650999999998,0.3272685706615448,-0.12046197056770325,1.6109073162078857,-0.32187896966934204,0.2026742398738861,-0.12245077639818192,4.982409954071045,21.502758026123047,0.27342697978019714,2.4732525807581736,2.21583207350488,-3.0591307255008156,39202,36974,36873,38680
2.9566879999999984,0.32452407479286194,-0.11822085082530975,1.6098461151123047,-0.32524850964546204,0.19958914816379547,-0.1220434382557869,3.7479727268218994,24.43996810913086,0.03996653854846954,2.4864062652264907,2.259092388921238,-2.839682788556923,39561,36938,36774,38991
2.967457999999999,0.3216326832771301,-0.11611886322498322,1.6082971096038818,-0.3286691904067993,0.1960500180721283,-0.12477628886699677,2.283795118331909,24.314537048339844,0.48327508568763733,2.5013629483887754,2.2974487831762684,-2.59470919989127,38992,37625,37556,38492
2.9763559999999996,0.31866925954818726,-0.11408701539039612,1.6070245504379272,-0.33192187547683716,0.19225293397903442,-0.12440849840641022,-0.32129353284835815,24.81486701965332,-1.2800592184066772,2.5100707431465437,2.3300963795412444,-2.3590013504536285,38619,37227,37940,38644
2.9870989999999984,0.3156721591949463,-0.11157526820898056,1.6058990955352783,-0.33482927083969116,0.1903909295797348,-0.12171518057584763,1.5630230903625488,27.165124893188477,-0.8014084696769714,2.5111424985238893,2.326396374733722,-2.1227686960065686,39434,36584,36686,39137
2.9962469999999994,0.31317558884620667,-0.1093360036611557,1.6048506498336792,-0.33520859479904175,0.187566339969635,-0.11919502913951874,0.4100010395050049,27.408201217651367,-0.8282276391983032,2.5189906189615097,2.3255471865834827,-1.8476466647785013,39529,36918,37184,39431
3.006823999999997,0.3104189336299896,-0.10723385214805603,1.603837013244629,-0.33612656593322754,0.1843438744544983,-0.11774458736181259,1.846521019935608,24.50811195373535,-1.1223982572555542,2.521659817310664,2.3154369940241004,-1.568111855377145,38834,37715,37551,38311
3.015829999999998,0.3075341582298279,-0.10519915074110031,1.6023155450820923,-0.3369848430156708,0.18111330270767212,-0.11963404715061188,2.9999806880950928,24.901092529296875,-0.6775949001312256,2.52792394697937,2.3376330679657427,-1.3081347245846378,39494,37544,36667,38479
3.0265559999999967,0.30458691716194153,-0.10371366143226624,1.6010606288909912,-0.3376404643058777,0.17570267617702484,-0.11844776570796967,3.8962483406066895,23.30498504638672,-1.938965082168579,2.530560760711808,2.38243009286667,-1.0418703548602248,39670,37482,36693,38715
3.0355929999999973,0.30161023139953613,-0.10198996216058731,1.5999470949172974,-0.337955117225647,0.17131192982196808,-0.11534704267978668,2.0280025005340576,22.653348922729492,0.5562912821769714,2.5290766109679703,2.420122844747182,-0.7916871522818342,39519,37897,37236,38574
3.0462849999999997,0.29862093925476074,-0.09962978214025497,1.5989093780517578,-0.33789730072021484,0.16960272192955017,-0.11107674986124039,0.3994768559932709,20.085416793823242,-1.732690691947937,2.538975337929902,2.4330191704671766,-0.5542481404655281,38817,37789,38034,38378
3.055335999999999,0.2959825396537781,-0.09789881110191345,1.5978567600250244,-0.3345511555671692,0.16440460085868835,-0.10778813064098358,-1.5998833179473877,20.94734001159668,-1.5984830856323242,2.5388509950939113,2.4470555550823456,-0.3054025936146349,39400,37122,37239,38880
3.0660879999999997,0.29333582520484924,-0.09613369405269623,1.5968925952911377,-0.33235034346580505,0.16077488660812378,-0.10756606608629227,0.3046673834323883,20.01381492614746,-0.9507532715797424,2.5367658440185052,2.439435022395513,-0.08727220525790691,39596,38097,37107,38483
3.074972999999998,0.29051831364631653,-0.0942651703953743,1.5959124565124512,-0.3305913805961609,0.15770456194877625,-0.10676902532577515,-1.8838902711868286,16.80552864074707,-1.2935945987701416,2.53197405580506,2.4310325313818715,0.10767083718518736,39556,37807,37574,38928
3.085732,0.2855917513370514,-0.09139782935380936,1.5942927598953247,-0.33308741450309753,0.1553371697664261,-0.10344184190034866,-3.139542579650879,17.079145431518555,-1.497983455657959,2.5237748520919294,2.3956259914536058,0.2791420810912055,38932,37721,38012,38844
3.0948559999999996,0.28371721506118774,-0.08993793278932571,1.5936713218688965,-0.3254120647907257,0.15066242218017578,-0.09647830575704575,-6.994607925415039,15.519696235656738,-0.762245774269104,2.5181530820648708,2.366708894630788,0.4831756832730208,39312,37422,37889,39184
3.1054869999999974,0.27958157658576965,-0.08797052502632141,1.5923722982406616,-0.32701772451400757,0.14779573678970337,-0.09493689239025116,-6.0434136390686035,16.96688461303711,-2.057365655899048,2.5141730452543403,2.2978025080968627,0.6170379783106703,39508,37111,37447,39674
3.114441999999999,0.27620822191238403,-0.08585362881422043,1.5911375284194946,-0.32523173093795776,0.14512299001216888,-0.09365104138851166,-5.806700229644775,14.040771484375,-1.260777235031128,2.5003291988311296,2.2225791123809646,0.803781335624295,39438,37574,37365,39365
3.125173999999999,0.27338138222694397,-0.0839642807841301,1.590140461921692,-0.32238805294036865,0.14300307631492615,-0.09087829291820526,-4.771136283874512,11.9384183883667,-0.23264354467391968,2.4936184467918068,2.1554704113967524,0.950951726281238,38969,38130,38030,38725
3.1341899999999985,0.2704920768737793,-0.082572802901268,1.5891746282577515,-0.31956446170806885,0.1391315907239914,-0.08720427751541138,-2.2025115489959717,10.391560554504395,-0.22087329626083374,2.489982463153368,2.112688733811738,1.0706252774636011,39353,38112,37292,38473
3.1448989999999974,0.26779329776763916,-0.08075594156980515,1.5881400108337402,-0.3145126402378082,0.13631872832775116,-0.08375201374292374,-0.5891839265823364,13.806340217590332,-1.2700412273406982,2.4890689649460698,2.0757658785964965,1.2067701027529487,40404,37445,36204,39365
3.153928,0.2649938464164734,-0.07886894792318344,1.5871555805206299,-0.3096868395805359,0.13406085968017578,-0.08135824650526047,-1.4960048198699951,13.343291282653809,-0.4651345908641815,2.4785887077828916,2.05108383354072,1.35848400123449,40134,37391,36664,39427
3.1647239999999983,0.26244673132896423,-0.07761704921722412,1.5862674713134766,-0.3052145540714264,0.13024865090847015,-0.0794568881392479,-2.399091958999634,10.30421257019043,-1.4751497507095337,2.474438668943818,2.0393196644891987,1.4853759749328348,39261,37774,37381,38800
3.173602999999999,0.260237455368042,-0.0760011374950409,1.585889458656311,-0.2993789613246918,0.128068745136261,-0.07463502883911133,-4.216360569000244,11.670726776123047,-1.1210665702819824,2.4674109166059233,2.0107572888961105,1.6189588247036466,39963,36808,36376,39506
3.1843509999999986,0.25766193866729736,-0.07473763823509216,1.5852161645889282,-0.2950781583786011,0.12462430447340012,-0.07180408388376236,-3.618377447128296,8.42022705078125,-1.1100208759307861,2.457500880944476,1.9710480389115177,1.7053528931219175,39523,37776,37028,38841
3.1934929999999984,0.25543802976608276,-0.07311294972896576,1.5843948125839233,-0.28944098949432373,0.12280448526144028,-0.06924966722726822,-5.506558895111084,6.862814426422119,0.514886736869812,2.449045275811153,1.9267058125746301,1.781617085121272,39098,37604,37439,38753
3.204091999999997,0.2528549134731293,-0.07130551338195801,1.5840495824813843,-0.28530940413475037,0.12182300537824631,-0.06442129611968994,-4.552981853485107,1.2369322776794434,-1.8737726211547852,2.4484495122200873,1.8674900060867263,1.8529857432837042,39052,37217,37173,38905
3.2131039999999995,0.25062593817710876,-0.06993971019983292,1.583389401435852,-0.279879093170166,0.11930249631404877,-0.06226583942770958,-3.635500907897949,1.4708282947540283,-1.1111997365951538,2.437094431183993,1.810222738694386,1.8763263311319873,39099,37610,37332,38752
3.2237959999999983,0.2485746443271637,-0.06879481673240662,1.5825650691986084,-0.2739100456237793,0.11610779911279678,-0.060957711189985275,-8.68735122680664,-2.2448301315307617,-0.8394390940666199,2.428592998066844,1.7641189369606882,1.8908823380186635,38618,37226,37849,38991
3.2327839999999997,0.24607442319393158,-0.06775937974452972,1.5822081565856934,-0.269901841878891,0.11267690360546112,-0.056939031928777695,-6.398202896118164,-1.4809609651565552,1.0930147171020508,2.4140893662144736,1.6759927974498665,1.8701761019572039,38368,36997,38089,39083
3.2436349999999985,0.24441809952259064,-0.06623899191617966,1.5815398693084717,-0.26279908418655396,0.1114850863814354,-0.0544479563832283,-3.3939878940582275,-2.5435047149658203,-0.2329554706811905,2.4181885621227996,1.6038710954156643,1.8770547257942733,39425,37619,36121,38459
3.2526529999999982,0.24211199581623077,-0.06447320431470871,1.5807125568389893,-0.2585413157939911,0.11140577495098114,-0.05317487195134163,-3.1546502113342285,-3.0447258949279785,-0.24304407835006714,2.4177187460738936,1.5493106031562165,1.842867904993643,39024,37939,37164,38340
3.2632509999999963,0.24001263082027435,-0.06311962008476257,1.5803488492965698,-0.25370538234710693,0.10975413769483566,-0.050272442400455475,-2.3006086349487305,-5.934951305389404,-0.17045873403549194,2.4116250360126226,1.5211794696691383,1.7951297325054105,38402,37321,37345,38166
3.272268,0.23801371455192566,-0.061971597373485565,1.5796611309051514,-0.24880672991275787,0.10744062066078186,-0.05000261217355728,-4.440085411071777,-4.762731552124023,-0.9132937788963318,2.4139086334771163,1.488641863387348,1.7376324183386438,38748,36988,37376,38714
3.282976999999999,0.23606252670288086,-0.060925789177417755,1.5793520212173462,-0.24402770400047302,0.10487687587738037,-0.04806413874030113,-4.579857349395752,-3.3128743171691895,-0.6940402984619141,2.406725486296434,1.44552318872505,1.6830879612386502,39138,36792,36644,38976
3.291976999999999,0.23413336277008057,-0.059393323957920074,1.5792334079742432,-0.23939068615436554,0.10439717024564743,-0.044895239174366,-4.222417831420898,-6.323858261108398,0.14875300228595734,2.4014330010496803,1.3805679554803993,1.619889578037641,38242,37443,37685,38280
3.3027849999999996,0.2316751629114151,-0.05815156549215317,1.5786640644073486,-0.23715050518512726,0.10285137593746185,-0.04398757219314575,-6.593845367431641,-9.028255462646484,1.0778666734695435,2.3980000026471204,1.3166734072098703,1.5359293553827407,37801,36593,37989,38582
3.311732,0.23002003133296967,-0.057053785771131516,1.5778663158416748,-0.23202981054782867,0.1009400486946106,-0.04467574879527092,-7.138540744781494,-9.870235443115234,-0.9155007004737854,2.397417969153782,1.2474453674819215,1.452410518922126,37794,36827,38086,38620
3.3224179999999977,0.22823086380958557,-0.055489715188741684,1.5774950981140137,-0.22777271270751953,0.10110502690076828,-0.04380113631486893,-6.462121963500977,-10.82262897491455,0.15005481243133545,2.3928661048046083,1.1685020269705275,1.3614050665660709,38174,36993,37517,38536
3.331394999999997,0.22637024521827698,-0.054226186126470566,1.5773324966430664,-0.22414101660251617,0.10020431131124496,-0.042644038796424866,-3.102882146835327,-9.45752239227295,1.2573416233062744,2.3950663603457363,1.101231013541774,1.248544853507922,38004,37314,37742,38141
3.342141,0.22446976602077484,-0.05311166122555733,1.5767236948013306,-0.22101928293704987,0.09889566898345947,-0.043616171926259995,-1.3056018352508545,-7.553925514221191,-0.1796196550130844,2.400467262860776,1.0739777157549109,1.1680461825680368,38925,36564,36391,38658
3.3512109999999993,0.22254720330238342,-0.052073027938604355,1.5764468908309937,-0.21818119287490845,0.0972847044467926,-0.041293803602457047,0.17051830887794495,-11.073572158813477,0.24820548295974731,2.403649291545117,1.0529561926558606,1.0818798440571116,38280,37199,37368,38158
3.361875,0.22061072289943695,-0.05107023939490318,1.5757969617843628,-0.215658038854599,0.0956655740737915,-0.04097536951303482,4.931508541107178,-7.424722671508789,1.981274962425232,2.413572168463681,1.0612418646245094,0.9838405075671479,38635,37355,36376,37395
3.3708809999999976,0.21866445243358612,-0.049549225717782974,1.5754964351654053,-0.21347057819366455,0.0961332693696022,-0.04077382758259773,4.7488298416137695,-7.358475208282471,2.178194522857666,2.4306522423625765,1.0822045333649457,0.8881603624432738,38778,36988,36652,37717
3.3816059999999997,0.21724660694599152,-0.04830319434404373,1.5748118162155151,-0.20946438610553741,0.0954679474234581,-0.04314800724387169,6.031702518463135,-7.312276363372803,2.5972211360931396,2.451091185254653,1.1289231386363805,0.8259463507273851,39058,36842,36634,37773
3.390624,0.21555617451667786,-0.047196295112371445,1.5744816064834595,-0.20677444338798523,0.09418763965368271,-0.04302605986595154,2.408316135406494,-11.102302551269531,1.6490955352783203,2.4839510937182983,1.1782147691911093,0.7276831819121853,38009,37681,38268,37033
3.4014169999999977,0.21372637152671814,-0.04616059735417366,1.5743393898010254,-0.20485661923885345,0.09254194796085358,-0.04080931469798088,3.983759641647339,-6.16540002822876,1.3084073066711426,2.500713084560763,1.211954449671978,0.6220764362203539,38875,36609,36792,37577
3.4103279999999976,0.21182255446910858,-0.04516046494245529,1.5737497806549072,-0.20353290438652039,0.09077094495296478,-0.0408652126789093,2.022080659866333,-9.14905071258545,2.374645948410034,2.519690710624861,1.2421038673605629,0.5534150017108799,39321,36199,36607,38337
3.421046999999999,0.21041631698608398,-0.04417845979332924,1.5734806060791016,-0.20041507482528687,0.08894731104373932,-0.03972575441002846,3.325770139694214,-3.9157309532165527,2.7166354656219482,2.536162978306646,1.2760239670220246,0.4842019638215291,38851,37390,37541,37401
3.430021999999997,0.2087218314409256,-0.042668893933296204,1.5728216171264648,-0.19868412613868713,0.08921337872743607,-0.04069404676556587,1.2634631395339966,-7.960845470428467,2.488125801086426,2.558320671434041,1.2889867841515403,0.4272709120485888,38340,36965,37862,37452
3.440769999999997,0.20741680264472961,-0.04142962023615837,1.5725144147872925,-0.19557802379131317,0.0884048342704773,-0.039814386516809464,0.11239086091518402,-6.19514274597168,1.5470478534698486,2.5787233688539706,1.2912446103398982,0.3546373449383489,38257,36676,38178,37580
3.449859999999997,0.20576947927474976,-0.040326714515686035,1.5723797082901,-0.19406187534332275,0.08710175007581711,-0.03903312236070633,1.723003625869751,-4.614439964294434,1.0286678075790405,2.5913691540546546,1.2934182941862702,0.2935741520805676,39010,36689,37248,37890
3.460493999999999,0.2039477825164795,-0.03929287567734718,1.571780800819397,-0.19338707625865936,0.08552365005016327,-0.0401977077126503,-0.1388435661792755,-3.3601150512695312,3.796558380126953,2.6012107628622916,1.2986085199193582,0.23519567735045938,38737,36902,37999,37918
3.4695149999999995,0.20203712582588196,-0.03829338029026985,1.5715049505233765,-0.19315876066684723,0.08382192999124527,-0.03837613761425018,-4.006978511810303,-0.844548761844635,0.7908727526664734,2.631366121086359,1.285950500494387,0.19506120424957304,38619,35738,38565,38820
3.4802239999999984,0.2006165236234665,-0.037310242652893066,1.5708489418029785,-0.1911010444164276,0.082159124314785,-0.03888906538486481,-0.4529731571674347,-5.424438953399658,2.125068187713623,2.6454532508583863,1.2575528481746108,0.15830261545756538,37957,37302,38001,37086
3.489232,0.19890588521957397,-0.03633461892604828,1.5705400705337524,-0.19030044972896576,0.08059445023536682,-0.039022769778966904,-0.2124307006597519,-3.49932599067688,2.2059664726257324,2.6619227367423677,1.2492237408423579,0.12533147068764441,38721,37134,37959,37709


==> figure_data/bf4.csv <==
time,x,y,z,vx,vy,vz,gyro_x,gyro_y,gyro_z,yaw,roll,pitch,pwm_m1,pwm_m2,pwm_m3,pwm_m4
0.0014740000000019792,0.2082328051328659,-0.03734738007187843,1.0309714078903198,-0.039542753249406815,-0.020381266251206398,0.012973356060683727,-1.130505919456482,0.7591279149055481,-0.26004329323768616,4.234449520096363,-0.07863854398963428,-0.518822896872024,42391,39661,41499,40764
0.040921000000002095,0.20826634764671326,-0.037894319742918015,1.0311557054519653,-0.0376051664352417,-0.019916022196412086,0.007415394298732281,0.5362447500228882,-2.141624689102173,-1.5367599725723267,4.2253087567897945,-0.05371648004097393,-0.5042471327231792,42155,39554,41716,40265
0.051288000000000465,0.20827513933181763,-0.03815322369337082,1.0311444997787476,-0.03715764358639717,-0.02028113603591919,0.007004536222666502,1.7806735038757324,-6.4248223304748535,-2.11387300491333,4.2109310758240515,-0.043016646748888714,-0.5165715895561872,41800,39870,41400,39794
0.060642999999996394,0.20828314125537872,-0.03827771544456482,1.0311342477798462,-0.036775510758161545,-0.020154288038611412,0.006392913404852152,1.6374766826629639,-6.796811580657959,-0.6126883029937744,4.189497955516603,-0.028899413812983495,-0.5697427429858816,41911,40160,41278,39631
0.07101399999999558,0.20829033851623535,-0.038334354758262634,1.0311262607574463,-0.03649907931685448,-0.019800322130322456,0.006364448461681604,1.3714162111282349,-4.434696674346924,-0.8760206699371338,4.175165205072737,-0.013723617992499965,-0.6357902373531096,41960,39867,41558,39868
0.08036599999999453,0.20829613506793976,-0.03835722431540489,1.0311142206192017,-0.03632169961929321,-0.019360316917300224,0.004722660407423973,-0.7317457795143127,-2.744441509246826,-0.2840903699398041,4.159770010731855,-0.013000764182768488,-0.6524685762118154,42712,38413,40921,41467
0.09072900000000664,0.20865681767463684,-0.038174986839294434,1.0310547351837158,-0.035083167254924774,-0.01881941594183445,0.004401891026645899,-0.04522330313920975,-0.7607252597808838,-0.029720364138484,4.159770010731855,-0.013000764182768488,-0.6524685762118154,52013,52368,51965,47288
0.100096000000005,0.20864282548427582,-0.038186486810445786,1.0310434103012085,-0.034901443868875504,-0.018252471461892128,0.001943007460795343,-4.592365741729736,0.3933331370353699,-1.6175023317337036,4.156471814144149,-0.019822818907700778,-0.682527801579536,54699,54435,56908,53642
0.11045100000000094,0.2082993984222412,-0.038358040153980255,1.0310707092285156,-0.035997264087200165,-0.01774025708436966,0.007564164232462645,-5.5670084953308105,5.348127841949463,-0.6563913822174072,4.138639454874874,-0.07403463197982076,-0.6517561404431498,56366,57570,59229,54750
0.11981500000000232,0.2086586058139801,-0.03817538544535637,1.0310338735580444,-0.03473939746618271,-0.017194820567965508,0.007354075089097023,-4.638457298278809,16.221364974975586,-1.7842196226119995,4.138639454874874,-0.07403463197982076,-0.6517561404431498,57249,57129,59342,55120
0.13019000000000233,0.2086610049009323,-0.0386849008500576,1.0316170454025269,-0.03480752184987068,-0.01862499862909317,0.02833288535475731,-4.288077354431152,26.109193801879883,-3.2487215995788574,4.113119911426509,-0.11400717878537561,-0.5616726611268629,58127,56309,58858,55415
0.13954099999999744,0.20866210758686066,-0.038938868790864944,1.0320240259170532,-0.0347302183508873,-0.01889025792479515,0.058176398277282715,-4.256125450134277,38.627174377441406,-3.6359152793884277,4.095961882145093,-0.14716795666042728,-0.3671210426482792,58266,55799,58737,55734
0.14991300000000046,0.20832113921642303,-0.03924521058797836,1.0340971946716309,-0.0340237058699131,-0.01795167289674282,0.14152251183986664,-1.4495694637298584,47.49233627319336,-4.5636749267578125,4.033999247475107,-0.24512898925327334,0.39824874454359643,58801,54447,58024,56502
0.15927099999999336,0.20918460190296173,-0.03912024199962616,1.0340464115142822,-0.030684253200888634,-0.01759069599211216,0.14122173190116882,-3.0240366458892822,57.1287727355957,-4.117697238922119,4.033462392565741,-0.24333031474280306,0.41549530046552263,58744,55170,58016,55773
0.16963499999999476,0.20919853448867798,-0.03930410370230675,1.0380315780639648,-0.02412727102637291,-0.015557787381112576,0.24390265345573425,-2.275070905685425,64.95384979248047,-5.147625923156738,3.9292302184508445,-0.2794474723752022,1.5076071019033421,59024,53105,57534,56868
0.17898799999999757,0.20961017906665802,-0.03914906829595566,1.0380150079727173,-0.022585751488804817,-0.015101436525583267,0.24380198121070862,-5.854435443878174,68.64797973632812,-2.887488603591919,3.9280960375545777,-0.2784539212847339,1.5140451250402605,59123,52408,57165,56989
0.18935800000000744,0.20956963300704956,-0.03927390277385712,1.0441306829452515,-0.010436592623591423,-0.012265386991202831,0.3534477949142456,0.5316742658615112,75.99736022949219,-4.902994632720947,3.8196973849876863,-0.34199341679168854,2.9535457964221177,59651,50672,56003,57611
0.19871400000000722,0.2103058099746704,-0.03913433477282524,1.0445839166641235,-0.007501306477934122,-0.01185956783592701,0.3559607267379761,-1.3525712490081787,62.469608306884766,-7.975900650024414,3.817961430346066,-0.34034936260937537,2.9687589263006293,58440,53424,57817,56014
0.20908299999999871,0.21071745455265045,-0.03921235352754593,1.0525766611099243,0.012692276388406754,-0.008346842601895332,0.4658331573009491,3.659263849258423,49.820091247558594,-8.868958473205566,3.663292748067342,-0.3685702226035077,4.22087588403374,57926,53319,58127,55843
0.21844000000000233,0.21137741208076477,-0.0391043946146965,1.0527974367141724,0.015320394188165665,-0.008057519793510437,0.4670570492744446,3.4583652019500732,41.13056564331055,-10.684415817260742,3.6614255225477175,-0.36674198691435356,4.233785659495859,58068,53939,57740,55226
0.22880800000000454,0.21268218755722046,-0.03914015740156174,1.0634361505508423,0.04345770180225372,-0.004505295306444168,0.5838440656661987,7.015273571014404,39.92730712890625,-9.597564697265625,3.4575680590715416,-0.2749269927744918,5.098691054007819,58059,53364,57736,55619
0.23816199999999663,0.21284419298171997,-0.03906900808215141,1.0637301206588745,0.04395177587866783,-0.004314557183533907,0.585476279258728,8.951184272766113,35.87175369262695,-11.428226470947266,3.4575680590715416,-0.2749269927744918,5.098691054007819,58043,52878,57492,55753
0.24854099999999743,0.21434631943702698,-0.03907369077205658,1.0765979290008545,0.07376037538051605,-0.0014655969571322203,0.6932654976844788,10.033935546875,26.26927947998047,-11.288656234741211,3.2358938189767716,-0.12655845667739452,5.806537565364476,57978,53440,57349,55286
0.2578920000000071,0.21468214690685272,-0.03903691843152046,1.0762864351272583,0.07498160004615784,-0.001416390179656446,0.6915757656097412,14.214659690856934,27.775829315185547,-11.399614334106445,3.2358938189767716,-0.12655845667739452,5.806537565364476,58008,53241,57103,55229
0.2682660000000033,0.2162773609161377,-0.03902355581521988,1.0837435722351074,0.09375551342964172,-0.00042129034409299493,0.7453870177268982,15.949947357177734,28.043230056762695,-15.30303955078125,3.124367566251401,-0.016266555524603942,6.103524033206294,58276,52523,56340,55509
0.27761599999999453,0.21765723824501038,-0.039013076573610306,1.0912209749221802,0.11140646040439606,0.00026208010967820883,0.7967820763587952,16.58889389038086,17.537311553955078,-14.688082695007324,3.00184297198018,0.1119338179141928,6.363229786734926,57110,53259,57641,54901
0.2879759999999951,0.2208402156829834,-0.03899932652711868,1.1079621315002441,0.1483793705701828,0.0005931828054599464,0.9009248614311218,12.617191314697266,10.002622604370117,-12.95096206665039,2.7046362714250205,0.3617901876759896,6.722873788377067,57199,52841,57252,54993
0.29734100000000036,0.22143784165382385,-0.039001673460006714,1.1079822778701782,0.15088513493537903,0.0003710651653818786,0.9010753631591797,17.47266960144043,15.417428016662598,-9.498269081115723,2.701509093813918,0.36655631345045514,6.735723100847193,58085,51641,55682,55665
0.3076970000000001,0.22533074021339417,-0.03900511562824249,1.1268962621688843,0.18890178203582764,-0.0007596405339427292,1.0028778314590454,16.875364303588867,8.489205360412598,-16.26683235168457,2.4148582707820703,0.6107593074177202,6.927172399508904,57030,53314,56818,54237
0.31706100000000154,0.2256750762462616,-0.039004866033792496,1.1269506216049194,0.1902950555086136,-0.0010108384303748608,1.0032068490982056,22.78123664855957,14.748534202575684,-16.52238655090332,2.4114427684993163,0.6157195995145385,6.933210906083641,56782,52507,56767,54649
0.32743099999999686,0.2305566519498825,-0.038496233522892,1.1478577852249146,0.22930052876472473,-0.0011657600989565253,1.0987352132797241,25.115114212036133,3.7878777980804443,-10.401336669921875,2.127594418794192,0.9898271952736583,7.146312986224791,58108,51957,54407,54639
0.33679099999999745,0.23078355193138123,-0.03824111074209213,1.1479322910308838,0.2300652712583542,-0.00023149512708187103,1.0991814136505127,10.410683631896973,-23.745683670043945,-19.067092895507812,2.127594418794192,0.9898271952736583,7.146312986224791,56280,53652,57135,53259
0.3471549999999988,0.236194908618927,-0.038698066025972366,1.1707968711853027,0.26843535900115967,-0.007014026399701834,1.1956148147583008,12.115920066833496,-16.152036666870117,-22.62318229675293,1.763761749173476,1.2873733721104865,6.91193220898072,54926,52512,57377,53946
0.3565099999999948,0.23660948872566223,-0.03885651379823685,1.170903205871582,0.27015629410743713,-0.00798332504928112,1.1962414979934692,12.827018737792969,-15.868670463562012,-20.943130493164062,1.7621258921268843,1.2966800969847023,6.919526548338032,56902,51497,54375,54288
0.3668830000000016,0.2426815629005432,-0.039105046540498734,1.1957030296325684,0.3057543933391571,-0.014417064376175404,1.2877544164657593,15.086457252502441,-10.976776123046875,-20.495731353759766,1.3518974265038712,1.5309964149130026,6.620973104425422,56512,51784,55071,54189
0.3762369999999937,0.2428435981273651,-0.039053287357091904,1.195337176322937,0.306206077337265,-0.014352339319884777,1.2858060598373413,13.164381980895996,-15.211270332336426,-20.281673431396484,1.3518974265038712,1.5309964149130026,6.620973104425422,56456,50821,54318,54597
0.3865969999999943,0.24650909006595612,-0.03910499066114426,1.2081934213638306,0.32463210821151733,-0.01757146790623665,1.3261882066726685,12.75731372833252,-17.13688850402832,-23.887874603271484,1.1293437421785963,1.6523530553584096,6.54043015585935,56505,53078,55357,53844
0.39596199999999954,0.250436931848526,-0.039146341383457184,1.2218393087387085,0.34325143694877625,-0.02094273455440998,1.3687905073165894,11.402658462524414,-22.71470069885254,-24.50019645690918,0.9105977868646367,1.7585364904475418,6.374646048286899,56347,53196,56519,54018
0.406320000000007,0.25817936658859253,-0.039450276643037796,1.250210165977478,0.37632501125335693,-0.029040008783340454,1.4552110433578491,11.934064865112305,-26.28371238708496,-22.952373504638672,0.41440249189298584,1.9308049885643888,5.907481661888113,56225,53058,56906,54088
0.41569199999999545,0.25860217213630676,-0.03921917453408241,1.2501012086868286,0.3781083822250366,-0.028159353882074356,1.4546663761138916,8.769403457641602,-28.59841537475586,-26.284093856811523,0.4099333594696382,1.927330597470972,5.916941400571109,56047,53035,57016,53997
0.4260399999999936,0.26673728227615356,-0.039598699659109116,1.2795594930648804,0.40689927339553833,-0.036986131221055984,1.5354372262954712,9.383854866027832,-27.115747451782227,-27.546159744262695,-0.11925931226074069,2.0995310534065252,5.364397784073602,56325,52765,56420,54090
0.43540899999999966,0.2668704390525818,-0.0398077555000782,1.2797894477844238,0.40723249316215515,-0.03810568153858185,1.5367218255996704,7.758841514587402,-25.073068618774414,-29.455747604370117,-0.12239765557949811,2.1078241995832845,5.3619830642698645,56212,52073,56195,54539
0.4457810000000027,0.27526068687438965,-0.04056180641055107,1.311171054840088,0.4320519268512726,-0.04855431988835335,1.6206560134887695,7.554014682769775,-32.02552032470703,-29.32889175415039,-0.73675035289939,2.2146883324795406,4.825879739606053,55508,52842,56339,53636
0.4551330000000016,0.2756405770778656,-0.040272124111652374,1.3110824823379517,0.433552622795105,-0.047310441732406616,1.6202276945114136,9.857921600341797,-27.0830020904541,-29.73312759399414,-0.7392494180101873,2.207845336693893,4.832521738030283,55131,52742,56356,53463
0.46549199999999835,0.2850568890571594,-0.0414571613073349,1.3440289497375488,0.4577344059944153,-0.05946939438581467,1.6993557214736938,6.021999359130859,-31.413320541381836,-32.514564514160156,-1.3783957013942691,2.322978242615945,4.279404941959701,55135,51930,55662,53783
0.4748610000000044,0.285024493932724,-0.04122177138924599,1.3440141677856445,0.45728036761283875,-0.05849059298634529,1.699297547340393,5.145538806915283,-28.803430557250977,-31.75760841369629,-1.3797497166322408,2.3180616245089856,4.273109963047065,54811,51341,55513,54175
0.48521899999999735,0.29455044865608215,-0.04259895533323288,1.3786537647247314,0.4767594635486603,-0.07067857682704926,1.774673342704773,9.645167350769043,-34.613948822021484,-34.112205505371094,-2.0663088486564956,2.3781275725159268,3.697403212179227,54340,52480,55073,52736
0.4945850000000064,0.2947797477245331,-0.042289767414331436,1.3783137798309326,0.47749271988868713,-0.06931611150503159,1.772898554801941,8.524656295776367,-31.20155906677246,-32.7169075012207,-2.0695327814580415,2.37034326939274,3.6994726925793158,54388,52013,54548,52919
0.5049510000000009,0.30470722913742065,-0.043792974203825,1.4144117832183838,0.4941277503967285,-0.08170497417449951,1.8487449884414673,10.13573169708252,-30.429716110229492,-34.99310302734375,-2.7610861944974836,2.5150888588810196,3.1152385147383965,54089,50755,53885,53503
0.5143089999999938,0.3053739368915558,-0.043901603668928146,1.4141981601715088,0.4970000386238098,-0.0823686495423317,1.8476667404174805,13.731335639953613,-38.287742614746094,-34.25661849975586,-2.7619291685557092,2.520644740173696,3.1317267811267255,53640,51539,53631,52536
0.5246689999999944,0.315777063369751,-0.04580755904316902,1.4519299268722534,0.5108050107955933,-0.09571589529514313,1.9164263010025024,13.333314895629883,-29.30715560913086,-34.923805236816406,-3.4877819803843435,2.7556656505841803,2.4749263420617464,53320,51806,52983,51878
0.5340320000000065,0.31588903069496155,-0.045389819890260696,1.451966643333435,0.5109803080558777,-0.09378750622272491,1.916643738746643,8.377307891845703,-30.652267456054688,-27.937273025512695,-3.489465001374848,2.7434679219114595,2.4716009112629127,52414,50712,53309,52229
0.5443929999999964,0.3261875510215759,-0.04720751941204071,1.490811824798584,0.51983642578125,-0.1067272201180458,1.9833275079727173,9.754681587219238,-36.418174743652344,-34.579288482666016,-4.150589029754073,2.896480499290698,1.7708256832504683,51341,50183,53233,52170
0.5537559999999939,0.3266051709651947,-0.04710114002227783,1.4909101724624634,0.521491527557373,-0.10633764415979385,1.9838776588439941,6.332221031188965,-37.16537857055664,-30.7138671875,-4.15141579756273,2.894518029088743,1.7777521993544656,52002,50350,51451,51884
0.5641199999999953,0.33191823959350586,-0.04809664189815521,1.5104308128356934,0.5248962044715881,-0.11278849840164185,2.011174201965332,9.357597351074219,-30.359214782714844,-30.64031219482422,-4.4923220093604455,2.962110474674216,1.4446688812812682,51803,49197,50046,52064
0.5734820000000036,0.3370833396911621,-0.04912509396672249,1.5308486223220825,0.5265485048294067,-0.11904983967542648,2.0403988361358643,6.261806488037109,-45.160858154296875,-28.43480110168457,-4.816221724513817,3.0280908798108825,1.1127106209528812,50437,49675,50683,51205
0.5837880000000004,0.3429422080516815,-0.05074908584356308,1.5521780252456665,0.5283331274986267,-0.12808211147785187,2.065122365951538,7.2956390380859375,-42.720664978027344,-27.87469482421875,-5.16632219764404,3.117131039758983,0.7114587746094324,7000,8726,64503,56888
0.5932100000000065,0.34810757637023926,-0.052031900733709335,1.5724648237228394,0.5281524062156677,-0.1350245624780655,2.090406656265259,15.576253890991211,-44.635955810546875,-31.299030303955078,-5.476794235890148,3.1877954052503887,0.30701127324648453,7000,12695,64798,56867
0.6035109999999986,0.3537023961544037,-0.05320144072175026,1.5932343006134033,0.5289411544799805,-0.14115464687347412,2.1129984855651855,63.445716857910156,-51.818695068359375,-35.429603576660156,-5.79242374085544,3.284215354672278,-0.13359727946779934,7000,13442,64498,58281
0.6129300000000075,0.3589906096458435,-0.054830241948366165,1.6142199039459229,0.5275454521179199,-0.14890536665916443,2.130579948425293,158.49725341796875,-32.762779235839844,-31.194826126098633,-6.161009520862411,3.7008145184327654,-0.6253513092757128,7000,13923,63826,58165
0.623244000000006,0.36463800072669983,-0.05617252364754677,1.63529634475708,0.5269059538841248,-0.15589557588100433,2.147691011428833,268.66363525390625,-18.27754783630371,-32.13766098022461,-6.511505448895319,4.904986565356618,-0.9377739845778157,7000,22336,52669,46461
0.6326549999999989,0.3699451684951782,-0.05789460986852646,1.6564162969589233,0.5239362120628357,-0.16683726012706757,2.1654322147369385,396.9925537109375,-2.1307108402252197,-32.48028564453125,-6.850921582818055,7.1394382118920445,-1.1523500854356876,7801,22931,40183,46825
0.6429679999999934,0.3750765323638916,-0.06034202501177788,1.6780757904052734,0.5192928910255432,-0.18570388853549957,2.185380697250366,510.30645751953125,7.591148376464844,-25.35417938232422,-7.193228066070656,10.623981896568637,-1.1666404324139021,7934,29226,33362,41915
0.6523790000000008,0.3837907612323761,-0.06388702988624573,1.7129369974136353,0.5208619832992554,-0.21314628422260284,2.228768825531006,614.1677856445312,14.139459609985352,-12.744207382202148,-7.482994963718983,15.849550358557703,-0.999719062083305,8506,29287,29461,38954
0.6626860000000016,0.3906613886356354,-0.06754269450902939,1.7412314414978027,0.5190691947937012,-0.24757997691631317,2.2477285861968994,696.0320434570312,15.968779563903809,-3.5205812454223633,-7.600918231616492,22.42843113906811,-0.7781967470765263,10926,27378,27805,37241
0.6721040000000066,0.39651432633399963,-0.07182174175977707,1.7651634216308594,0.5132669806480408,-0.2904501259326935,2.238046169281006,761.3505859375,16.357763290405273,2.0157527923583984,-7.589486930322182,30.014072553891854,-0.5861399337190781,13547,30725,20704,25502
0.6824110000000073,0.4013342559337616,-0.07612424343824387,1.7845333814620972,0.5057564377784729,-0.33467382192611694,2.2059168815612793,818.2434692382812,23.234201431274414,8.950119018554688,-7.50134644029731,37.635926416345924,-0.4562998347399412,16107,22819,17120,20705
0.6918319999999949,0.4056357145309448,-0.08072397857904434,1.8033350706100464,0.4959375858306885,-0.3821524381637573,2.1639163494110107,860.2477416992188,19.177581787109375,10.462943077087402,-7.3222907769888215,45.830525742382136,-0.35967292475911417,16009,25914,15070,11923
0.7021340000000055,0.4107069969177246,-0.0864802747964859,1.8238762617111206,0.48700565099716187,-0.4396456480026245,2.112563371658325,888.9166870117188,22.79242515563965,11.490850448608398,-7.112094930852176,55.315805556423385,-0.30782068763754994,20949,20319,10292,9168
0.7115620000000054,0.41516926884651184,-0.09196265786886215,1.8397598266601562,0.4790520966053009,-0.4916621446609497,2.0397543907165527,913.7386474609375,24.786264419555664,9.942465782165527,-6.889554337970113,64.26648639560149,-0.27975191440317654,18332,17383,11310,8643
0.7218629999999976,0.41984763741493225,-0.0977034941315651,1.8555055856704712,0.47273826599121094,-0.5426867604255676,1.9608014822006226,933.9437255859375,27.666213989257812,6.264585971832275,-6.648648809159666,73.45113669639596,-0.2632241203000755,23388,17002,7000,7000
0.7312799999999988,0.4246376156806946,-0.10409587621688843,1.8705633878707886,0.4674084782600403,-0.5941451787948608,1.873331069946289,941.4932250976562,27.661882400512695,3.015995740890503,-6.379092158728693,82.83981265940635,-0.24654587843368234,20117,15497,7014,7000
0.7415770000000048,0.42949315905570984,-0.11076939851045609,1.8841205835342407,0.4633655846118927,-0.640845537185669,1.7730956077575684,947.8533935546875,28.00060272216797,-0.7436424493789673,-6.104496355619823,92.30823038426982,-0.23389342152814574,17626,13132,7000,7000
0.7510050000000047,0.4338521361351013,-0.1169813945889473,1.896878957748413,0.45816484093666077,-0.6794341206550598,1.66536283493042,953.9414672851562,25.851099014282227,-3.3044018745422363,-5.826327679851399,101.81958032032242,-0.2525364023623033,16580,15047,7000,7000
0.7613169999999955,0.4389621615409851,-0.12417198717594147,1.9096351861953735,0.45463645458221436,-0.717393159866333,1.5395877361297607,952.4736328125,20.2415714263916,-5.493685722351074,-5.546244958990206,112.33491856472396,-0.28215502814477156,14052,15621,7000,7000
0.7707280000000027,0.44344502687454224,-0.13052380084991455,1.9205080270767212,0.45003190636634827,-0.7421910166740417,1.4014259576797485,950.492919921875,13.697856903076172,-6.518063068389893,-5.330559030148931,122.81355611972602,-0.3209961558806514,11256,17231,7677,7000
0.7810390000000043,0.44771328568458557,-0.13668949902057648,1.928097128868103,0.4477589428424835,-0.758061945438385,1.2634680271148682,946.0966796875,7.45410680770874,-7.431769847869873,-5.195295195343349,132.3273389661732,-0.32792071461961997,9469,17914,9021,7000
0.7904550000000018,0.45235204696655273,-0.14291299879550934,1.9351038932800293,0.44758638739585876,-0.7680224776268005,1.1261465549468994,943.2257080078125,4.352890491485596,-6.409975051879883,-5.098060511258277,141.796285283784,-0.3127371001857948,9902,16507,9471,7000
0.8007810000000026,0.45664310455322266,-0.14910170435905457,1.9418275356292725,0.44638314843177795,-0.7723440527915955,0.9906737804412842,933.56640625,-0.7780813574790955,-5.315915107727051,-5.033814754096217,151.21047208879654,-0.3024315724246553,8286,18400,13011,7000
0.8101790000000038,0.4613074064254761,-0.15465226769447327,1.9473457336425781,0.4473654627799988,-0.7670089602470398,0.8537521958351135,928.188720703125,-4.0188703536987305,-3.318211793899536,-5.000629196116577,160.53406313561507,-0.25278958689032066,9218,17382,14224,7779
0.8205050000000047,0.46562379598617554,-0.16037754714488983,1.952308177947998,0.44732901453971863,-0.7574551105499268,0.7199100255966187,917.8327026367188,-7.465602397918701,-1.695723295211792,-4.984506279406196,169.79417016184206,-0.19952709998414617,7895,17223,21867,9257
0.8299030000000057,0.4703042507171631,-0.16613557934761047,1.955949068069458,0.44890591502189636,-0.7433602213859558,0.5846476554870605,911.3343505859375,-7.760796070098877,-0.2852690815925598,-4.977201377521647,178.9649845951819,-0.11640519656078692,10683,17261,18935,9790
0.8402170000000042,0.47517088055610657,-0.17186026275157928,1.958978533744812,0.451437771320343,-0.7245553731918335,0.45149415731430054,905.033447265625,-6.704745769500732,-1.4852912425994873,-4.962557180148684,-171.93763412110627,-0.04564002980049574,8915,16978,28906,12790
0.8496309999999939,0.4796043038368225,-0.17698104679584503,1.960664987564087,0.4528118371963501,-0.6989918351173401,0.3183301091194153,899.1287841796875,-1.7938991785049438,-2.723879337310791,-4.940132417821057,-162.91995167198263,0.00834614571035591,13792,17189,22492,14524
0.8599429999999993,0.48381829261779785,-0.1823045164346695,1.9617433547973633,0.4536718726158142,-0.670788049697876,0.18866166472434998,893.9795532226562,7.503471851348877,-3.3866074085235596,-4.929294901293239,-153.9469441359483,-0.014297647634155083,14080,15394,27791,23636
0.8693600000000006,0.48846274614334106,-0.18714115023612976,1.9620403051376343,0.4565923511981964,-0.6366310119628906,0.06244958937168121,891.6171875,14.304429054260254,-2.370448350906372,-4.94657553675587,-145.02006023179476,-0.09649338482656439,19456,19221,23853,22664
0.8796579999999958,0.4927908182144165,-0.19225068390369415,1.9620240926742554,0.458649218082428,-0.6010534763336182,-0.057334791868925095,893.875732421875,24.189611434936523,-1.2455741167068481,-5.045493255399019,-136.08932162130958,-0.24389421670598718,22392,19655,24350,33164
0.8890840000000025,0.4969664216041565,-0.1974637508392334,1.9608210325241089,0.46075373888015747,-0.5618112683296204,-0.17663262784481049,895.955810546875,25.614168167114258,0.84474778175354,-5.231125551980368,-127.13743588434401,-0.4098668667228338,29468,25696,23029,30645
0.8989490000000078,0.5016028881072998,-0.20268264412879944,1.9585480690002441,0.46493515372276306,-0.5186213254928589,-0.29343703389167786,904.864013671875,26.395898818969727,5.162267684936523,-5.475019098446782,-118.15267698676915,-0.5282775755062672,50320,57709,7000,7517
0.9093179999999993,0.5059468150138855,-0.2078692764043808,1.9552760124206543,0.4686434864997864,-0.47171279788017273,-0.4063825011253357,908.3688354492188,24.968957901000977,9.562158584594727,-5.751402891902494,-109.09137188760863,-0.5654482665354246,50637,52233,12064,12932
0.9186680000000051,0.5101501941680908,-0.21298398077487946,1.9510430097579956,0.4728383719921112,-0.41707441210746765,-0.5149039030075073,875.8540649414062,21.941219329833984,12.101170539855957,-6.045913610768762,-100.04832272643668,-0.5300987312313382,30861,22691,17910,7239
0.9290209999999933,0.5148252248764038,-0.2174430936574936,1.9458845853805542,0.47947263717651367,-0.3537680506706238,-0.6164164543151855,816.1399536132812,19.09609031677246,13.6618013381958,-6.271148632296334,-91.39924106510055,-0.40694248113543985,33333,24054,17657,16966
0.9383889999999956,0.5192066431045532,-0.22210893034934998,1.9398449659347534,0.4849921464920044,-0.29406997561454773,-0.7095023989677429,758.2056274414062,14.040024757385254,11.961954116821289,-6.467147462708134,-83.3389509975492,-0.2611974197936105,40389,29327,19334,20522
0.9487480000000069,0.5234451293945312,-0.2258213311433792,1.9329330921173096,0.48997020721435547,-0.23491497337818146,-0.795590341091156,703.5926513671875,9.566848754882812,8.526848793029785,-6.583900557092045,-75.85484961379886,-0.12310166235265216,35390,27567,25813,27948
0.9581129999999975,0.5281313061714172,-0.22965581715106964,1.9251513481140137,0.49586057662963867,-0.1817149519920349,-0.8751729130744934,649.3156127929688,-6.874085903167725,6.543699264526367,-6.611965036812419,-68.91966955549364,-0.023005089889648615,29199,21663,27028,31879
0.9684820000000036,0.5325132012367249,-0.23305876553058624,1.9164856672286987,0.5004858374595642,-0.13139894604682922,-0.9491906762123108,605.0924682617188,-21.046602249145508,9.314838409423828,-6.500039661825061,-62.52044480952543,0.003402068588296896,29523,22404,29548,35382
0.9778420000000042,0.5372638702392578,-0.2362940013408661,1.9069267511367798,0.5056586265563965,-0.08527915924787521,-1.0183783769607544,568.206787109375,-44.88797378540039,11.476228713989258,-6.242303650981941,-56.55059686862443,-0.044255848032748075,27513,22654,29159,35538
0.9881820000000007,0.54219651222229,-0.2389528900384903,1.8970038890838623,0.5108062028884888,-0.04200006648898125,-1.0815743207931519,550.2562255859375,-68.52234649658203,10.63164234161377,-5.7873873077870925,-50.903501974414105,-0.24558299694954266,25130,24608,28457,34370
0.9975650000000024,0.5473268628120422,-0.23914530873298645,1.8858834505081177,0.5163623094558716,0.00952223315834999,-1.1430742740631104,536.2169189453125,-97.77742767333984,13.411377906799316,-5.166872190117027,-45.44814493517881,-0.6550999074682992,24750,26805,28296,33822
1.0079159999999974,0.5511806011199951,-0.24235276877880096,1.8742399215698242,0.514108419418335,0.03223074972629547,-1.1999127864837646,533.0289306640625,-125.01087951660156,14.353376388549805,-4.406446983892713,-40.085459088687855,-1.333130292909014,27003,33185,25976,30853
1.0172939999999944,0.5551412105560303,-0.24502281844615936,1.86183762550354,0.5124192237854004,0.0558912493288517,-1.255488395690918,535.421142578125,-153.82550048828125,18.01067543029785,-3.5035369261250264,-34.77021803635854,-2.2988782649679145,28825,38146,26156,29446
1.0276410000000034,0.5591134428977966,-0.24706274271011353,1.848563551902771,0.5102266669273376,0.07909273356199265,-1.310947060585022,537.9898071289062,-173.84808349609375,20.457870483398438,-2.5229595962092217,-29.45349323061108,-3.5488256959797697,32569,44582,23502,25671
1.0370109999999986,0.5630736351013184,-0.24884052574634552,1.8349119424819946,0.5064874291419983,0.10020950436592102,-1.3606637716293335,531.503662109375,-192.90557861328125,26.294309616088867,-1.5433583822530466,-24.158831773178626,-5.042128318507701,35845,48250,24838,25168
1.0473730000000068,0.5670081973075867,-0.2505325675010681,1.8211421966552734,0.5006423592567444,0.1171613484621048,-1.4040207862854004,512.6759643554688,-202.73875427246094,30.984630584716797,-0.586183566936961,-18.967863142561615,-6.750416560367938,38651,52215,26607,21808
1.0567369999999938,0.5709081888198853,-0.2516908049583435,1.806840181350708,0.49226105213165283,0.1312362551689148,-1.443106770515442,484.1926574707031,-199.39871215820312,34.02956008911133,0.2927743271230758,-14.017369084377409,-8.608861751453496,41427,54155,29978,22324
1.067097999999998,0.5752389430999756,-0.2525038719177246,1.7903194427490234,0.4800758957862854,0.14265026152133942,-1.4822651147842407,438.1848449707031,-187.6049346923828,37.10634994506836,1.0960421576515358,-8.968864656155423,-10.66093112202192,43661,53758,33218,25535
1.0764600000000064,0.5735719799995422,-0.2548471987247467,1.7906626462936401,0.4742561876773834,0.13093988597393036,-1.4816434383392334,386.9197692871094,-155.15809631347656,39.43107986450195,1.0683839819470407,-8.959389294788753,-10.674860087146808,45155,53883,34163,26499
1.0868350000000064,0.581581711769104,-0.25445854663848877,1.7606714963912964,0.44213706254959106,0.14088250696659088,-1.5319637060165405,322.20745849609375,-114.01264190673828,42.04785919189453,2.145717556180448,-1.3794412380078904,-13.765709609794863,48719,52248,38127,34078
1.0961900000000022,0.5802555084228516,-0.2568109333515167,1.7608321905136108,0.43750250339508057,0.13006268441677094,-1.5321232080459595,256.91461181640625,-77.133544921875,42.71855163574219,2.1208875555535127,-1.370715315953471,-13.77765602215502,48915,50601,39558,37579
1.1065399999999936,0.5872585773468018,-0.25609493255615234,1.7296196222305298,0.3920538127422333,0.12041418254375458,-1.5651527643203735,181.0655517578125,-40.11293029785156,46.4033088684082,2.9574013627572007,3.6507052795547663,-15.395388322990764,49067,49404,46759,43118
1.1159170000000014,0.5860990881919861,-0.258115291595459,1.7292914390563965,0.38806432485580444,0.11145589500665665,-1.567378044128418,123.98179626464844,-12.743741035461426,47.05062484741211,2.933915759707611,3.655892807321331,-15.404402450045025,48592,48354,48668,44444
1.126278999999995,0.5923882126808167,-0.25763916969299316,1.6979902982711792,0.3362199664115906,0.08761788159608841,-1.5841612815856934,66.9187240600586,3.3204545974731445,45.62733840942383,3.8478054981835124,5.982645680523377,-15.853972220976326,48099,49640,52578,44959
1.1356370000000025,0.5916746258735657,-0.25937363505363464,1.6979910135269165,0.33365532755851746,0.08039993047714233,-1.584510326385498,29.139892578125,21.341047286987305,45.24462127685547,3.8359291655345937,5.98411642791818,-15.862014207646792,47525,49718,54114,45179
1.1460080000000017,0.5968315005302429,-0.2592865228652954,1.6661542654037476,0.2783792018890381,0.049752503633499146,-1.5908879041671753,8.03887939453125,47.60197067260742,45.71779251098633,4.801457631594819,6.442140582423664,-15.570686079473386,50410,49449,53501,46041
1.1553640000000014,0.5964040160179138,-0.2606848478317261,1.666072130203247,0.27683019638061523,0.044181160628795624,-1.5914669036865234,3.7133452892303467,69.81742858886719,44.66005325317383,4.796865773235957,6.440282296446592,-15.577576091263643,53090,48943,51470,47030
1.1657330000000075,0.6008482575416565,-0.2609885036945343,1.6347737312316895,0.2210826277732849,0.011744159273803234,-1.578629732131958,-2.349550247192383,99.70416259765625,42.83137130737305,5.8697123459124985,6.205532128108535,-14.29082515676928,55193,48998,50299,47928
1.1750840000000025,0.6004127264022827,-0.26150834560394287,1.6348918676376343,0.21955345571041107,0.00983890425413847,-1.5779473781585693,-10.167204856872559,120.70645141601562,41.12020492553711,5.865366053585119,6.196397636849733,-14.296493708064398,56453,46422,48775,50293
1.1854560000000056,0.6040195822715759,-0.2624287009239197,1.6035432815551758,0.16652531921863556,-0.024111071601510048,-1.5449334383010864,-18.829927444458008,130.80455017089844,44.219322204589844,6.982396707654528,5.751511720283266,-12.075376621210747,56112,47452,50443,49582
1.1948080000000045,0.6034952998161316,-0.2632363736629486,1.6037819385528564,0.16460014879703522,-0.0270957350730896,-1.5435723066329956,-26.13028335571289,136.19239807128906,40.9843635559082,6.977312370525603,5.746010437572337,-12.081364287226286,56801,44714,49859,51845
1.2051860000000014,0.6057775020599365,-0.2648376226425171,1.573682427406311,0.1179029792547226,-0.05984283611178398,-1.4927200078964233,-39.285675048828125,115.94623565673828,42.80923080444336,8.068527138823715,5.023909060610757,-9.529203092265394,54952,48418,53123,48879
1.2145339999999996,0.6058904528617859,-0.2654336392879486,1.5738471746444702,0.11816542595624924,-0.06188467517495155,-1.491891622543335,-32.14836883544922,98.59642791748047,32.72321319580078,8.075453747053873,5.015799514521843,-9.530681983314484,54296,49241,54036,48154
1.2249070000000066,0.6078826189041138,-0.26741522550582886,1.5451469421386719,0.0814569815993309,-0.09074841439723969,-1.4242565631866455,-26.789445877075195,93.99736022949219,30.466327667236328,8.94847710532643,4.2372983290055455,-7.567957002470694,55172,50974,51897,45522
1.2342609999999985,0.6079428791999817,-0.2677140533924103,1.5450705289840698,0.0816594809293747,-0.0916491150856018,-1.424641489982605,-20.398170471191406,70.33438873291016,25.012292861938477,8.953261966523034,4.228477383963919,-7.5697355273815194,54322,50629,53945,47034
1.2446399999999995,0.6089029312133789,-0.26995494961738586,1.5178663730621338,0.05072148144245148,-0.11620959639549255,-1.3468647003173828,-18.33155632019043,78.95211791992188,24.13882064819336,9.585414407273468,3.70539354339498,-6.033588600327109,55309,51868,52150,45851
1.2539930000000021,0.6089519262313843,-0.27049073576927185,1.5179363489151,0.050743285566568375,-0.1179647371172905,-1.3464720249176025,-20.800800323486328,78.6600341796875,20.807878494262695,9.585414407273468,3.70539354339498,-6.033588600327109,55933,49362,51303,49218
1.2643650000000053,0.6095085144042969,-0.2732096016407013,1.4925284385681152,0.026876484975218773,-0.13936688005924225,-1.2638273239135742,-29.807884216308594,86.28730010986328,18.367294311523438,10.11581659724707,3.1974811420460836,-4.4719774793982205,56090,48498,50800,50274
1.2737140000000071,0.609246551990509,-0.2730991840362549,1.4927748441696167,0.025841273367404938,-0.13864576816558838,-1.2624355554580688,-35.352725982666016,87.86428833007812,17.296356201171875,10.11552033179305,3.1809984399958786,-4.477391152795987,55771,47064,51212,51868
1.2840859999999956,0.6098803281784058,-0.27575868368148804,1.4686702489852905,0.011237477883696556,-0.15411408245563507,-1.1818572282791138,-37.01451110839844,81.23274230957031,13.958882331848145,10.555142121997633,2.4317004508975506,-2.788932128851311,55680,47750,50400,50835
1.2934320000000008,0.6099413633346558,-0.2758803367614746,1.4688420295715332,0.011406722478568554,-0.15429770946502686,-1.1809289455413818,-39.13608169555664,76.3889389038086,12.296693801879883,10.561686217073305,2.421971767917211,-2.7888328352865748,55152,47606,51363,51096
1.303823000000004,0.6100561618804932,-0.2788437306880951,1.4464372396469116,0.002801927039399743,-0.16490668058395386,-1.0996589660644531,-38.82866668701172,64.27798461914062,8.485681533813477,10.870863846333817,1.6152714185541819,-1.3062484164587447,54946,47157,50772,50998
1.3131579999999958,0.6100265979766846,-0.27892133593559265,1.446730613708496,0.0026147430762648582,-0.16489186882972717,-1.0980620384216309,-39.68260955810547,55.94036102294922,8.12070083618164,10.876991275609562,1.6037305827699921,-1.3073932085231488,54066,47591,51975,51004
1.3235380000000005,0.6105529069900513,-0.2819715142250061,1.4256035089492798,0.001596176763996482,-0.1700514405965805,-1.0168911218643188,-33.65753936767578,42.67499542236328,4.470428466796875,11.067658906819068,0.8024613008947792,-0.1970865671927356,54332,48141,50460,49875
1.3328889999999955,0.610783040523529,-0.28146758675575256,1.425809383392334,0.0024805101566016674,-0.1676398515701294,-1.0158389806747437,-30.089046478271484,32.19149398803711,5.337774276733398,11.074095702699505,0.7799791381801289,-0.19000981006464288,54223,49364,50377,48543
1.3432409999999946,0.6109395623207092,-0.2842259109020233,1.4063706398010254,0.0037540793418884277,-0.1673254668712616,-0.9359326362609863,-15.071893692016602,13.16564655303955,-1.3878254890441895,11.157673812374926,0.2300394992884514,0.409141296150225,53204,50672,50875,46437
1.3526089999999968,0.6109699606895447,-0.28359031677246094,1.4066979885101318,0.0037819575518369675,-0.16431190073490143,-0.9342017769813538,-22.958499908447266,7.323657035827637,1.6945321559906006,11.161431329852553,0.20162558010369575,0.41041579163880043,52582,50475,51598,47167
1.3629780000000027,0.6115959286689758,-0.2862059772014618,1.389033317565918,0.008105147629976273,-0.16091836988925934,-0.8562347292900085,-26.341629028320312,4.146148204803467,-2.1737794876098633,11.147617164526281,-0.23916853307254574,0.5958667285918642,52652,48078,50948,49593
1.3723350000000063,0.611804187297821,-0.2855806052684784,1.3890156745910645,0.008931963704526424,-0.15794691443443298,-0.8563586473464966,-34.49932098388672,2.7576284408569336,-4.636832237243652,11.15371802245366,-0.2644431378811058,0.6022705706573419,52194,48629,51159,49468
1.3827119999999995,0.6120604276657104,-0.28808853030204773,1.372809886932373,0.011472134850919247,-0.15218712389469147,-0.7832879424095154,-41.30651092529297,-5.006266117095947,-5.681933879852295,11.069283485145645,-0.9504090017804407,0.6036983210582347,50729,48163,52088,50119
1.3920610000000015,0.6125444173812866,-0.28752344846725464,1.3729084730148315,0.01340610533952713,-0.1494283378124237,-0.7828027606010437,-40.83881378173828,-6.150397300720215,-4.663458824157715,11.078120566016695,-0.973254915063736,0.6174561035030011,50828,47833,51436,50129
1.4024419999999955,0.6129987239837646,-0.28990620374679565,1.3578466176986694,0.015479346737265587,-0.1403048187494278,-0.7094653844833374,-42.128456115722656,-13.275411605834961,-5.5674238204956055,10.979149415498476,-1.8284627726617324,0.4521592804535997,50199,47919,51561,49788
1.4117899999999937,0.6129989624023438,-0.2889188826084137,1.3579264879226685,0.015418490394949913,-0.13571816682815552,-0.7090502381324768,-36.17416763305664,-15.254091262817383,-5.851147174835205,10.982533606474652,-1.8655726973418185,0.4544609765577123,49818,48214,51629,49316
1.4221570000000066,0.6137610077857971,-0.2908531129360199,1.3444727659225464,0.016816677525639534,-0.12216978520154953,-0.6360395550727844,-29.514514923095703,-13.830950736999512,-5.832222938537598,10.89404488074399,-2.6327444547652075,0.14585886544958912,50613,47345,49703,49224
1.4315090000000055,0.613883912563324,-0.2898930013179779,1.3447473049163818,0.017272474244236946,-0.11766590178012848,-0.6345875859260559,-24.36134910583496,-16.716217041015625,-4.560636043548584,10.898966430144759,-2.6686697810018662,0.1525078298551935,50766,47677,49303,48506
1.4418819999999979,0.6141787767410278,-0.29155296087265015,1.3329768180847168,0.014663193374872208,-0.10192389041185379,-0.5650873184204102,-15.927268028259277,-18.15328598022461,-6.106362819671631,10.82054493601848,-3.1669568785523086,-0.1715470216733933,50664,46854,48716,48663
1.4512309999999997,0.6146020293235779,-0.2907477915287018,1.3329887390136719,0.016391824930906296,-0.09808481484651566,-0.5650379657745361,-12.679811477661133,-25.944000244140625,-6.615487098693848,10.827140335492457,-3.1964260334491885,-0.15731574237616547,49716,47826,49186,47248
1.461601999999999,0.6155588626861572,-0.2916463315486908,1.3220540285110474,0.01482733990997076,-0.0794045478105545,-0.5033339262008667,-8.32268238067627,-27.516210556030273,-7.836361885070801,10.72763620871174,-3.4872502003863466,-0.6265786758331684,49560,47005,48392,47171
1.4709609999999957,0.6157858967781067,-0.2907930016517639,1.322026014328003,0.015723800286650658,-0.07536019384860992,-0.5034860372543335,-7.2174882888793945,-29.970746994018555,-7.89771032333374,10.732790846008147,-3.5187855387152163,-0.6176174888667928,49239,47193,48114,46347
1.481328999999998,0.616071879863739,-0.29132869839668274,1.3124791383743286,0.008967681787908077,-0.0564974844455719,-0.4447019398212433,-9.78040599822998,-27.75701141357422,-10.198823928833008,10.604209601733656,-3.7054642845653576,-1.2124758763942767,49012,45352,47817,48025
1.4906870000000054,0.616550624370575,-0.2901226878166199,1.3127503395080566,0.010970923118293285,-0.05088544264435768,-0.4432656466960907,-15.331214904785156,-28.618499755859375,-9.40845775604248,10.611189324748855,-3.7455647487813253,-1.1935840345182809,48104,45382,48153,47674
1.5010570000000008,0.6166828870773315,-0.2909860610961914,1.304456114768982,0.0017755749868229032,-0.03537202626466751,-0.38686177134513855,-16.046716690063477,-31.761844635009766,-7.070767879486084,10.474818810089975,-4.020939921031837,-1.826826939855328,46264,45653,49399,46920
1.510421000000002,0.6173970699310303,-0.28935980796813965,1.3042049407958984,0.006084038410335779,-0.025049429386854172,-0.3886730670928955,-12.562949180603027,-29.14598846435547,-8.422131538391113,10.481265559761843,-4.090691884763688,-1.7871165124289088,47391,44656,47273,46966
1.5207780000000057,0.6177162528038025,-0.2882804572582245,1.296698808670044,-0.004223933443427086,-0.001231814967468381,-0.33900898694992065,-16.416757583618164,-38.7672119140625,-6.765686988830566,10.378808441647688,-4.446540347479154,-2.4174167054225646,45278,45047,49330,46494
1.5301290000000007,0.617862343788147,-0.2876136600971222,1.296856164932251,-0.0036345357075333595,0.0021757404319941998,-0.3381393551826477,-10.964232444763184,-33.70795822143555,-8.361358642578125,10.384395366337964,-4.4730835126272215,-2.410659943323983,45346,44916,48567,45774
1.5404970000000031,0.6178975105285645,-0.2867451310157776,1.2932860851287842,-0.010327714495360851,0.014580287039279938,-0.3154687285423279,-4.9766082763671875,-30.56202507019043,-7.997673034667969,10.34595779648263,-4.634229723918349,-2.7649093968114116,46480,43658,45337,45336
1.5498580000000075,0.6178802847862244,-0.28574952483177185,1.2901208400726318,-0.01771831326186657,0.027043668553233147,-0.29220250248908997,-1.0698127746582031,-25.91164207458496,-7.830411434173584,10.30064962386704,-4.751153062699007,-3.1063544858063397,46578,42779,45455,45573
1.5602379999999976,0.617821991443634,-0.28467056155204773,1.2875421047210693,-0.026321278885006905,0.04019509628415108,-0.26496270298957825,4.913445472717285,-26.677534103393555,-8.701539993286133,10.254830417142013,-4.812506849613865,-3.4184892917189447,46004,42874,44757,44467
1.569581999999995,0.6177632808685303,-0.28307273983955383,1.284996509552002,-0.03427913412451744,0.054057370871305466,-0.24497301876544952,5.653194904327393,-25.419721603393555,-10.497464179992676,10.202237535507283,-4.81735523089126,-3.66489884543,45465,42567,44256,43601
1.5799550000000018,0.6182131171226501,-0.2812018394470215,1.2828260660171509,-0.03993293270468712,0.06819090247154236,-0.22581051290035248,7.530506134033203,-25.380521774291992,-9.914570808410645,10.124965654089024,-4.796139906981068,-3.8928877539003266,45035,41207,43252,43413
1.5893089999999939,0.618402361869812,-0.2797129452228546,1.2803125381469727,-0.046767961233854294,0.07984177768230438,-0.21102400124073029,7.052320957183838,-26.254911422729492,-11.1739501953125,10.050324395323788,-4.747861313931379,-4.141324165152061,43833,41345,44253,42567
1.5996830000000046,0.6179436445236206,-0.27790501713752747,1.2781339883804321,-0.056429989635944366,0.09204918891191483,-0.19659441709518433,5.404138088226318,-32.363136291503906,-11.582818031311035,9.979024486802265,-4.7133893809062775,-4.437042285961254,43019,40875,43682,42074
1.6090399999999936,0.6176745295524597,-0.27594009041786194,1.2761118412017822,-0.06516426056623459,0.10406432300806046,-0.18437743186950684,5.405961513519287,-35.95372772216797,-14.95127010345459,9.893785348477051,-4.6765150567122165,-4.732504777884163,42262,40884,43408,41288
1.6194030000000057,0.6175011396408081,-0.2744161784648895,1.2741527557373047,-0.07340039312839508,0.11333701014518738,-0.1752181053161621,4.976003646850586,-31.36713981628418,-14.197771072387695,9.781216966177555,-4.629522141571086,-5.06152993421329,41970,39706,41825,41124
1.6287580000000017,0.6168600916862488,-0.27208536863327026,1.272213339805603,-0.08371784538030624,0.12548264861106873,-0.1677740216255188,8.608304023742676,-33.00493621826172,-15.550171852111816,9.664558082841134,-4.604686264553964,-5.402272579863472,41280,39843,41845,40211
1.6391359999999986,0.6164990663528442,-0.2698667347431183,1.2707934379577637,-0.09280505776405334,0.13644160330295563,-0.15977931022644043,8.352128028869629,-30.802045822143555,-14.657809257507324,9.554246903277052,-4.548071635915023,-5.738525516510853,40973,39444,41588,40032
1.6484769999999989,0.6157639622688293,-0.2677091658115387,1.2691024541854858,-0.10325852036476135,0.14627672731876373,-0.15681950747966766,9.451383590698242,-28.482507705688477,-16.477039337158203,9.428379976712696,-4.482477328130508,-6.068054265797842,41270,38070,39760,40137
1.6588650000000051,0.6148409247398376,-0.26558634638786316,1.2672598361968994,-0.11434320360422134,0.15521490573883057,-0.1568516343832016,7.744804382324219,-26.009958267211914,-15.75022029876709,9.299566656473736,-4.3936429377097,-6.357682752531826,40604,37876,39778,39995
1.6682039999999978,0.6138229966163635,-0.2634846568107605,1.265331745147705,-0.12573063373565674,0.1633802205324173,-0.15865224599838257,7.164463043212891,-24.371681213378906,-16.222719192504883,9.169003580507937,-4.3222999727025195,-6.632340217288446,39752,37841,40320,39584
1.6785800000000017,0.6132752895355225,-0.2608798146247864,1.2638752460479736,-0.13487307727336884,0.17317159473896027,-0.15888725221157074,9.76002025604248,-21.191564559936523,-15.953014373779297,9.033735814174136,-4.262662195475797,-6.8807885073796555,40128,36972,38443,39421
1.6879300000000075,0.6119324564933777,-0.25854071974754333,1.2616122961044312,-0.14731650054454803,0.18118037283420563,-0.16436690092086792,10.471471786499023,-20.142478942871094,-17.98186683654785,8.896575015501327,-4.184851964665278,-7.124578745966519,39995,36727,38070,39146
1.6983040000000038,0.6107069849967957,-0.2558230459690094,1.2599742412567139,-0.15868772566318512,0.19011449813842773,-0.16872650384902954,11.986713409423828,-20.73090171813965,-17.57924461364746,8.7454427945082,-4.090531029701458,-7.344131809257089,39379,36721,38417,39026
1.707652000000002,0.609542965888977,-0.2529173493385315,1.2581216096878052,-0.16931535303592682,0.19917036592960358,-0.1760609894990921,14.246536254882812,-21.117231369018555,-17.42212677001953,8.589210263152122,-3.9869435357341994,-7.543191034773881,39204,37107,37870,38303
1.718025999999998,0.6084118485450745,-0.25043514370918274,1.2561542987823486,-0.17951878905296326,0.2059052288532257,-0.18455304205417633,16.82923698425293,-21.30216407775879,-18.874656677246094,8.422370651606998,-3.8433162530438865,-7.741354003434261,39063,37129,37549,38084
1.7273800000000046,0.6067821979522705,-0.24765393137931824,1.2541275024414062,-0.19154994189739227,0.2133283019065857,-0.19381508231163025,18.076522827148438,-25.034379959106445,-18.286670684814453,8.257853987955649,-3.691571967870188,-7.9527765885349515,38584,37724,38070,37550
1.7377550000000046,0.6054187417030334,-0.24472491443157196,1.252068042755127,-0.2021411806344986,0.22075685858726501,-0.20346492528915405,18.76441764831543,-26.264225006103516,-18.819622039794922,8.089667580540393,-3.512234505225729,-8.1736933418201,38041,38066,38984,37501
1.7471070000000035,0.603674590587616,-0.24172404408454895,1.2499933242797852,-0.2141878306865692,0.22789126634597778,-0.21276718378067017,19.106454849243164,-19.838895797729492,-18.643579483032227,7.921212710414433,-3.3240553696776987,-8.413507499803416,38402,37834,38263,37676
1.7574980000000069,0.6017396450042725,-0.23920562863349915,1.2479097843170166,-0.2266647070646286,0.23239782452583313,-0.22287221252918243,21.42168617248535,-18.27851104736328,-18.632169723510742,7.744716320029053,-3.1101369491896884,-8.639501897071728,38818,38128,37631,37946
1.766828999999998,0.5997111201286316,-0.2364182025194168,1.2452994585037231,-0.23914985358715057,0.2374589592218399,-0.2357523888349533,21.90542221069336,-15.116340637207031,-18.774335861206055,7.568554594252036,-2.884638331863552,-8.828604768705894,38562,38456,38481,38010
1.777198000000004,0.5976356863975525,-0.23349811136722565,1.242944359779358,-0.25157612562179565,0.24245429039001465,-0.24681374430656433,18.693086624145508,-11.127293586730957,-19.971942901611328,7.387519781495471,-2.655945564613373,-8.977561930531959,38053,38606,39292,38641
1.7865529999999998,0.5955389142036438,-0.23051349818706512,1.2402011156082153,-0.2637656629085541,0.24718257784843445,-0.2590654790401459,18.765207290649414,-2.5207064151763916,-20.196855545043945,7.196159080520995,-2.441184306006973,-9.100469167490074,38850,37943,38307,39530
1.7969339999999938,0.5934309363365173,-0.22749806940555573,1.2372685670852661,-0.275999516248703,0.25163203477859497,-0.2703010141849518,17.7939395904541,1.1289446353912354,-19.533655166625977,7.011787620478755,-2.238939829592923,-9.142530738954829,38614,38803,38714,39575
1.806274999999994,0.5908035635948181,-0.2244698852300644,1.2347701787948608,-0.28999751806259155,0.25567197799682617,-0.2778211236000061,20.06126594543457,5.105330467224121,-18.831207275390625,6.811785187107282,-2.0463675869465443,-9.158833887071083,38324,39110,39416,39601
1.8166579999999959,0.5884326696395874,-0.22143808007240295,1.2319730520248413,-0.3022356331348419,0.2592215836048126,-0.28690069913864136,20.840553283691406,10.620643615722656,-18.992778778076172,6.627032318818326,-1.8434910878471393,-9.122530492310105,38956,38613,38318,40180
1.828422000000006,0.5824557542800903,-0.21524156630039215,1.2259926795959473,-0.32934314012527466,0.26548799872398376,-0.30855000019073486,22.28241539001465,17.26886558532715,-17.78715705871582,6.2552131071606984,-1.3968891599637958,-8.896979147244728,39353,39162,38473,40202
1.8378340000000026,0.5832521319389343,-0.21460101008415222,1.2254739999771118,-0.3260648548603058,0.2681479752063751,-0.31151705980300903,23.952713012695312,20.92269515991211,-15.867082595825195,6.2583663185185445,-1.4150432306152454,-8.877914520846238,39506,39218,38642,40365
1.8481440000000002,0.5770309567451477,-0.20873257517814636,1.2188761234283447,-0.35161784291267395,0.2713416516780853,-0.3310527801513672,25.342443466186523,26.162141799926758,-16.669086456298828,5.9236612862218845,-0.8909515511951484,-8.433081376304902,40322,39221,37992,40730
1.8575620000000053,0.5775291323661804,-0.2083538919687271,1.2189393043518066,-0.34972870349884033,0.27298417687416077,-0.3308415710926056,29.276744842529297,31.48337173461914,-13.359195709228516,5.92567225454166,-0.9028410794469455,-8.421904198960902,40138,39980,38428,40208
1.8678669999999984,0.5708162188529968,-0.2025592178106308,1.2124171257019043,-0.37469321489334106,0.2741691470146179,-0.34177154302597046,28.349220275878906,34.0090217590332,-14.723262786865234,5.622836570405491,-0.3118535406718258,-7.825737892048388,40831,39823,38626,40674
1.8772820000000066,0.5714259743690491,-0.20175506174564362,1.2121983766555786,-0.3722606301307678,0.27747681736946106,-0.3431013524532318,27.202062606811523,34.887332916259766,-15.851423263549805,5.625394312032375,-0.3336488719907651,-7.810817392008221,40918,39537,38706,41094
1.887596000000005,0.5639190673828125,-0.19569239020347595,1.2053762674331665,-0.3966214656829834,0.27789193391799927,-0.3524605631828308,23.406696319580078,40.08443832397461,-14.399040222167969,5.335209719935541,0.22630284709231735,-7.100987854976151,40856,39713,39518,41550
1.8970130000000063,0.5644747018814087,-0.19533511996269226,1.2056995630264282,-0.39452284574508667,0.2793757915496826,-0.3508528470993042,21.56729507446289,40.28976821899414,-14.469728469848633,5.337491478365387,0.21758559758018267,-7.086889021940146,40095,40203,40286,41321
1.9073120000000054,0.5571736097335815,-0.1894802451133728,1.198482871055603,-0.41387999057769775,0.27760645747184753,-0.362032949924469,20.636272430419922,42.23253631591797,-15.36717414855957,5.050180327643583,0.6763533651510448,-6.276212411880076,41270,39604,39412,42350
1.9167309999999997,0.557598888874054,-0.1887168288230896,1.1982301473617554,-0.412229984998703,0.28074005246162415,-0.3635104298591614,16.319568634033203,45.36591339111328,-14.721993446350098,5.051996519222092,0.6549659127772987,-6.267275838202381,41536,39747,39594,42717
1.9270399999999936,0.5499933362007141,-0.182648703455925,1.1911203861236572,-0.4290617108345032,0.2785210609436035,-0.36826059222221375,18.2518310546875,47.46062088012695,-16.03093910217285,4.760226168807848,1.0314548239792165,-5.314251913573064,42159,39299,38931,43689
1.9364619999999995,0.5505110025405884,-0.1823137402534485,1.1910563707351685,-0.4270900785923004,0.2799356281757355,-0.3687368631362915,21.107229232788086,52.30634307861328,-15.832780838012695,4.76313539584772,1.0213625141512273,-5.303763712450694,41728,40807,38923,42256
1.9467679999999965,0.5427597165107727,-0.17648199200630188,1.1840094327926636,-0.44041988253593445,0.2759358286857605,-0.3689377009868622,19.73097801208496,49.40724563598633,-14.681142807006836,4.478293422711791,1.4336588791559601,-4.294024457740273,42477,40044,39071,43425
1.9561809999999968,0.5433977246284485,-0.17623288929462433,1.1840029954910278,-0.43796905875205994,0.2770119309425354,-0.36911895871162415,18.63408660888672,49.8033447265625,-14.738570213317871,4.4808528537449295,1.4260146394369548,-4.280278843270634,42017,40285,40061,43436
1.9664919999999984,0.5350438952445984,-0.17049546539783478,1.1769627332687378,-0.4492674767971039,0.2719413936138153,-0.37061619758605957,17.64877700805664,47.1900749206543,-15.00706672668457,4.224997895294522,1.8063769273280816,-3.2731612100390404,42687,40791,39396,43554
1.9759079999999958,0.5355352759361267,-0.1702394187450409,1.176980972290039,-0.44742321968078613,0.2730424702167511,-0.3706322908401489,17.418323516845703,49.32062911987305,-15.319253921508789,4.227358079142884,1.7982431618263266,-3.263302189469603,42952,40907,39011,43819
1.9862219999999944,0.5275339484214783,-0.1640322059392929,1.1694424152374268,-0.4534875154495239,0.26889240741729736,-0.36787304282188416,13.826374053955078,48.45953369140625,-14.459885597229004,3.9565757582837047,2.134126289534325,-2.2586801682497994,43328,40485,39732,44815
1.9956300000000047,0.5282883048057556,-0.16349972784519196,1.169210433959961,-0.4505694806575775,0.2710905373096466,-0.3692702651023865,14.416382789611816,44.40903091430664,-17.275081634521484,3.9580200311578038,2.1196162131215663,-2.2428166544362775,42873,41111,40010,44451
2.0059520000000046,0.5243992209434509,-0.16039136052131653,1.1657726764678955,-0.4518706500530243,0.2688589096069336,-0.3659040629863739,8.790407180786133,35.32973861694336,-16.398954391479492,3.8238828849199558,2.2571184199106016,-1.7582059572450608,42320,42002,40818,44325
2.0153580000000075,0.5204489827156067,-0.15735012292861938,1.1620603799819946,-0.452522337436676,0.2662501931190491,-0.3634660243988037,6.7005720138549805,30.969924926757812,-16.01229476928711,3.6740631302108975,2.3740465729576035,-1.317850100426909,41434,42102,42207,44320
2.025667000000001,0.5164713263511658,-0.15434323251247406,1.1587311029434204,-0.4525463283061981,0.2634412348270416,-0.35888028144836426,5.614700794219971,33.31303024291992,-16.197547912597656,3.525131800556944,2.4446423614115376,-0.9605621875172852,42898,41738,40592,45127
2.0350800000000016,0.5129992961883545,-0.15135346353054047,1.1550742387771606,-0.44989094138145447,0.26061588525772095,-0.3562813103199005,2.7577316761016846,31.19370460510254,-13.831899642944336,3.3819995222835937,2.4942851111792557,-0.6138214747039764,43456,41385,40528,46038
2.045399000000005,0.5090541243553162,-0.14824746549129486,1.1516069173812866,-0.44680479168891907,0.2568332254886627,-0.3496612012386322,-0.29058247804641724,26.175922393798828,-14.564485549926758,3.235996684722763,2.5336627039740796,-0.2145594808181516,42237,42576,43037,45668
2.0548110000000017,0.5050997138023376,-0.14521679282188416,1.148424506187439,-0.4430559277534485,0.25278717279434204,-0.340080201625824,-1.338352918624878,29.699779510498047,-14.160908699035645,3.0973017011657404,2.552697751882625,0.15107713865223557,42514,42273,42471,45963
2.065130000000005,0.5013556480407715,-0.14234405755996704,1.1450259685516357,-0.43982428312301636,0.24973447620868683,-0.33385586738586426,2.476212739944458,28.369243621826172,-13.164002418518066,2.9677026906063966,2.533822052455534,0.4593029118580149,43859,42154,40188,46119
2.0745339999999994,0.4948766827583313,-0.13766345381736755,1.1394997835159302,-0.44110560417175293,0.24794825911521912,-0.33069440722465515,6.019032001495361,27.735448837280273,-15.398911476135254,2.814748294583551,2.5226464474938797,0.7860827516741699,44503,42378,40333,46464
2.0848500000000056,0.4900975823402405,-0.13460804522037506,1.1356316804885864,-0.43918415904045105,0.24421505630016327,-0.3242298662662506,4.5529351234436035,22.22220802307129,-14.150598526000977,2.6658528727001913,2.5676982921291795,1.1022851353837806,43214,43400,42035,45932
2.094259999999995,0.4867342412471771,-0.13186126947402954,1.1320823431015015,-0.43314775824546814,0.24088862538337708,-0.317785382270813,2.9347732067108154,20.072795867919922,-11.491713523864746,2.542640637623141,2.6005380871428465,1.3577822572660736,42905,43024,42611,46104
2.104570000000007,0.4830915033817291,-0.12901310622692108,1.1289076805114746,-0.4278876483440399,0.23797544836997986,-0.3081168532371521,5.748260974884033,20.5115966796875,-11.018980979919434,2.434468566767423,2.6194863073624863,1.5730019523813756,44428,43057,40643,46100
2.1139790000000067,0.4798486828804016,-0.12611320614814758,1.1259255409240723,-0.4208380877971649,0.23532959818840027,-0.2979288697242737,4.634678840637207,17.385744094848633,-10.823904991149902,2.332185357557181,2.65422941565013,1.7947066158722762,44642,42944,41383,46705
2.124303,0.4762722849845886,-0.12318634241819382,1.1230307817459106,-0.4150095582008362,0.23287276923656464,-0.2887849807739258,8.2012300491333,18.9252986907959,-10.681060791015625,2.234847370595053,2.6859906414477037,1.9931545744908001,44781,42787,40760,46735
2.133706999999995,0.47306448221206665,-0.12078192830085754,1.1207191944122314,-0.40762338042259216,0.22837579250335693,-0.277065634727478,4.811705589294434,14.938619613647461,-9.409317970275879,2.142913183304837,2.7589087414379785,2.212077087654964,44650,42883,41059,46658
2.1440249999999943,0.4695073962211609,-0.1181035190820694,1.1181508302688599,-0.4015055298805237,0.22499549388885498,-0.2665281295776367,3.5775959491729736,8.224649429321289,-9.020516395568848,2.0603074335444025,2.796690499745891,2.374258743936419,43399,43299,42873,46098
2.153426999999996,0.4663124978542328,-0.11528630554676056,1.115452527999878,-0.39387038350105286,0.22223860025405884,-0.25682657957077026,1.07427978515625,2.396481990814209,-7.877474784851074,1.9755296106524496,2.8166958295537228,2.4753199129793795,42766,43779,43326,45633
2.163751000000004,0.46330004930496216,-0.11293604969978333,1.1132409572601318,-0.38557252287864685,0.217633455991745,-0.24398870766162872,3.408322334289551,4.400498867034912,-8.636799812316895,1.8941036939052338,2.8281101681364724,2.5315533134488963,44310,42863,41218,46266
2.1731520000000017,0.4603773355484009,-0.11028182506561279,1.1107206344604492,-0.3771936893463135,0.21448904275894165,-0.23418155312538147,3.010056495666504,1.2556004524230957,-8.24792766571045,1.806430352098291,2.848841941989924,2.6058401770191693,44629,42849,40886,46583
2.183472999999998,0.4574967920780182,-0.10801149904727936,1.1085891723632812,-0.36886295676231384,0.20981365442276,-0.22196894884109497,4.605672359466553,2.12750506401062,-7.727688312530518,1.7234372973952916,2.8830819760128565,2.6490874408835445,43905,43272,41666,46148
2.1928840000000056,0.45463690161705017,-0.1053965613245964,1.1066524982452393,-0.3606416583061218,0.20662249624729156,-0.20921142399311066,4.025625228881836,-1.2390565872192383,-6.134357452392578,1.6423200743174735,2.905854794968359,2.692987248728793,43252,42917,41971,46106
2.2032039999999977,0.4517837166786194,-0.10314413905143738,1.104806900024414,-0.35270169377326965,0.2020716518163681,-0.197048157453537,4.756351470947266,-3.2267673015594482,-7.420475006103516,1.5747603271699242,2.9346241059692937,2.704736433544306,43960,42877,40716,45838
2.212601999999999,0.448930948972702,-0.10053551942110062,1.1029918193817139,-0.3451140820980072,0.1991376131772995,-0.18649759888648987,4.471238136291504,-0.5408573150634766,-4.807896614074707,1.5003281427919553,2.965537159271137,2.700384454836153,43808,43080,40947,45740
2.2229330000000047,0.44661158323287964,-0.09828443080186844,1.1011855602264404,-0.3357006013393402,0.1947479099035263,-0.17567817866802216,2.3028974533081055,-8.757707595825195,-5.235005855560303,1.4475689409808759,2.9997339139004167,2.6990612479143516,43251,42506,41591,45843
2.2323270000000046,0.44402000308036804,-0.09621130675077438,1.0993775129318237,-0.3278385400772095,0.18983741104602814,-0.16610679030418396,1.8699017763137817,-11.875459671020508,-4.647302150726318,1.3877010966052166,3.019217880845207,2.6228555328887633,42264,43343,42094,44852
2.2426340000000056,0.441288560628891,-0.09368910640478134,1.0981054306030273,-0.3209339678287506,0.18693125247955322,-0.15475529432296753,1.727918028831482,-13.831352233886719,-3.807530403137207,1.333124959154208,3.0168607297735273,2.514770148355424,42858,42620,40932,45050
2.252051999999996,0.43901586532592773,-0.09147752821445465,1.0965484380722046,-0.3127773106098175,0.18283692002296448,-0.1453908234834671,2.3803508281707764,-13.514368057250977,-2.2966511249542236,1.2851369039890221,3.024377354346423,2.4045840001384042,42914,42312,40879,45243
2.2623760000000037,0.43643367290496826,-0.0894203931093216,1.095389485359192,-0.30637070536613464,0.17828726768493652,-0.13467465341091156,1.644477128982544,-13.892644882202148,-2.5240116119384766,1.2570358870439982,3.038055107440942,2.276181917376037,42944,42360,40796,44975
2.271777000000002,0.43422719836235046,-0.08744031190872192,1.0944263935089111,-0.29893919825553894,0.1735362708568573,-0.12327385693788528,-0.1971275508403778,-19.254928588867188,-1.797412395477295,1.229262250101615,3.051788280808936,2.146508433053692,41782,42651,41507,44306
2.282100999999995,0.4322039484977722,-0.08549598604440689,1.0930050611495972,-0.2913764417171478,0.1688888967037201,-0.11548452079296112,1.0378553867340088,-22.137704849243164,-0.5803384780883789,1.2003272627089592,3.050149331780779,1.9799204071973253,41966,42452,40768,43953
2.291509999999995,0.4297310709953308,-0.08356796950101852,1.0918819904327393,-0.2862330675125122,0.16445276141166687,-0.10857485979795456,0.025832103565335274,-20.08970069885254,-1.4048240184783936,1.1841060923366604,3.049927105282898,1.7756159989970919,42134,42132,40515,44036
2.3018369999999995,0.427560955286026,-0.0816454142332077,1.090898871421814,-0.2804722189903259,0.16015730798244476,-0.10071095824241638,1.317945957183838,-20.407291412353516,0.9457403421401978,1.1631232962357902,3.036482404258197,1.5826150923697455,42209,41861,39967,44011
2.3112250000000056,0.4255382716655731,-0.07918727397918701,1.0899839401245117,-0.27468636631965637,0.15819017589092255,-0.09299267083406448,2.3877809047698975,-17.44304847717285,0.6501350998878479,1.1595822436880554,3.025162858870253,1.3925751134810016,42332,41829,38987,43519
2.321551999999996,0.4235842525959015,-0.07699388265609741,1.0890923738479614,-0.26920413970947266,0.1553548127412796,-0.08701726794242859,-3.1852571964263916,-20.585277557373047,1.6779390573501587,1.1547248563380896,3.0246113807353168,1.231235437197136,41526,41030,40590,44116
2.330949999999997,0.42165815830230713,-0.0749322697520256,1.0881935358047485,-0.2641768455505371,0.15218563377857208,-0.08284527063369751,-3.2980873584747314,-18.277360916137695,0.7180652618408203,1.1550727222791626,2.981374623241741,1.0474899789980567,41210,40568,40339,44185
2.3412719999999974,0.41974103450775146,-0.07347370684146881,1.087283968925476,-0.25963300466537476,0.14670266211032867,-0.07851256430149078,-2.4211559295654297,-16.78651237487793,0.39418825507164,1.1544048538623362,2.953390981085512,0.8795400460987398,42293,40616,37888,43749
2.3506790000000035,0.4178231358528137,-0.07177754491567612,1.0863641500473022,-0.25558504462242126,0.1425301432609558,-0.075128473341465,-3.594139814376831,-19.510683059692383,1.2241724729537964,1.1579726096072203,2.921283006256575,0.7138100811046998,41404,40803,39210,43389
2.361005999999994,0.41589948534965515,-0.06995990872383118,1.0854263305664062,-0.25206005573272705,0.13910549879074097,-0.07347271591424942,-2.138336420059204,-25.904260635375977,3.12447452545166,1.165210277901061,2.877425438381672,0.5236312307402216,40118,41023,40503,42533
2.370404999999999,0.41396886110305786,-0.06807933002710342,1.0850211381912231,-0.24901174008846283,0.13607165217399597,-0.06882470101118088,-2.5122010707855225,-26.326250076293945,2.040715217590332,1.186361234062834,2.8407000162844596,0.28957459580514316,40751,41100,38925,42111
2.380721000000005,0.41202881932258606,-0.0661642923951149,1.0843356847763062,-0.24655577540397644,0.13337470591068268,-0.0659436583518982,-4.6474785804748535,-27.962646484375,0.7405429482460022,1.193647826223837,2.8008870032905135,0.038021514089308865,40151,40946,39972,42106
2.3901270000000077,0.41007909178733826,-0.06476590037345886,1.0834946632385254,-0.24465936422348022,0.1289386749267578,-0.06641638278961182,-7.798609256744385,-30.60706901550293,1.4121553897857666,1.1896144258961516,2.7574979829566506,-0.2464972750359097,39122,40660,41061,42220
2.400452000000005,0.40811842679977417,-0.06308931112289429,1.0831047296524048,-0.2433786690235138,0.12584617733955383,-0.06551164388656616,-8.706365585327148,-22.090900421142578,0.6640860438346863,1.1928149029955744,2.665967696640377,-0.5459724264155849,39937,40266,39785,42516
2.409850000000006,0.4061470925807953,-0.06180538237094879,1.0823928117752075,-0.24268954992294312,0.12147846817970276,-0.06570788472890854,-11.332807540893555,-20.81101417541504,1.304114580154419,1.1941199603852353,2.5743804323671196,-0.78471088331544,40502,39468,38968,43315
2.4201760000000068,0.4041652977466583,-0.060179758816957474,1.0815224647521973,-0.24247290194034576,0.11878320574760437,-0.06635535508394241,-8.743115425109863,-17.465347290039062,2.976698398590088,1.203061774815101,2.4541291353818195,-0.9810676186082526,40121,39771,39489,42980
2.429574999999997,0.4021744132041931,-0.058380357921123505,1.0805668830871582,-0.24260088801383972,0.11706238985061646,-0.06882663071155548,-8.662543296813965,-11.86965560913086,4.345439434051514,1.230731170670737,2.34712925967017,-1.1434393672312742,40251,39934,39174,42733
2.4398980000000012,0.40017685294151306,-0.057026010006666183,1.0801045894622803,-0.24296173453330994,0.11386805772781372,-0.06983733177185059,-6.564200401306152,-16.85681915283203,5.716760635375977,1.2701047569159585,2.261861202961509,-1.2738953916683673,40129,39507,39427,42492
2.4493040000000037,0.3981723487377167,-0.05535544082522392,1.079337477684021,-0.24359269440174103,0.1122322604060173,-0.07231453061103821,-5.283344745635986,-13.947542190551758,4.933020114898682,1.3195760942129138,2.174652492179275,-1.435906351162696,39744,40399,39900,41585
2.459627000000008,0.3961625099182129,-0.054061610251665115,1.0784242153167725,-0.24451270699501038,0.10921713709831238,-0.07429123669862747,-1.909138560295105,-13.20431900024414,5.661558151245117,1.3615463264491436,2.123484765698963,-1.5825726006140841,40753,39658,38628,41950
2.469024999999994,0.3941473662853241,-0.052419789135456085,1.0774476528167725,-0.24569138884544373,0.1076885536313057,-0.07563897967338562,-1.1285027265548706,-10.071126937866211,7.1887030601501465,1.4122779795886438,2.0824224319275,-1.7181032660777622,40689,39870,39259,41903
2.4793540000000065,0.3921266794204712,-0.05113685503602028,1.0769915580749512,-0.24709965288639069,0.10489405691623688,-0.07446534186601639,0.3231029212474823,-11.80557918548584,6.110326766967773,1.478490856837564,2.0663194900886728,-1.831091973604862,40245,40286,40023,41159
2.4887489999999963,0.39010316133499146,-0.04949672892689705,1.0762401819229126,-0.24855110049247742,0.1036979928612709,-0.07657032459974289,0.36940062046051025,-11.275670051574707,6.4025750160217285,1.5436016353882016,2.0458118888028465,-1.9477908107989532,40374,40371,39827,41035
2.499096000000005,0.38943010568618774,-0.04875998944044113,1.0757579803466797,-0.24171864986419678,0.09855635464191437,-0.07719381898641586,0.05503217503428459,-10.960339546203613,5.811633110046387,1.6112220035923461,2.064869633665877,-1.9869878939214425,40824,39749,39619,41380
2.5084790000000066,0.3867698907852173,-0.0473998486995697,1.0745786428451538,-0.24590779840946198,0.09622272849082947,-0.08137242496013641,-2.0452258586883545,-6.340777397155762,7.184214115142822,1.673288001115328,2.0528523606021247,-2.09346770781021,40670,39701,40566,41739
2.5188050000000075,0.38440990447998047,-0.045712973922491074,1.073440670967102,-0.24922427535057068,0.09518831223249435,-0.08507029712200165,-5.950466156005859,-6.311953544616699,6.892584800720215,1.7506164688791566,2.012949402194859,-2.1611133893842713,40236,39482,41499,41935
2.5281959999999963,0.38220834732055664,-0.04439939931035042,1.0723425149917603,-0.25195130705833435,0.0930100530385971,-0.0877690464258194,-7.402706146240234,-5.756747245788574,6.519137382507324,1.823143092416391,1.9482143598976127,-2.2158156870993175,40255,39298,41483,42011
2.538506999999998,0.3800862431526184,-0.04327293112874031,1.071274757385254,-0.2544202506542206,0.09037730097770691,-0.08936083316802979,-4.402677536010742,-2.1363816261291504,6.403652191162109,1.8897126235898603,1.874399981182588,-2.2665370925420123,40945,39756,40939,41773
2.547923999999999,0.37800541520118713,-0.04170548915863037,1.0702269077301025,-0.256671279668808,0.08960314840078354,-0.09083808213472366,-4.162392616271973,2.47780179977417,6.45421838760376,1.957206744268241,1.804051388665497,-2.2888767024809633,40559,39820,41671,41802
2.558248999999996,0.3759450614452362,-0.0404486358165741,1.069735050201416,-0.25879788398742676,0.08780041337013245,-0.08962799608707428,-1.1691248416900635,10.278703689575195,6.892855167388916,2.0262061836966025,1.7540967552795348,-2.2446929874316517,42798,38025,39311,43441
2.5676530000000057,0.3736359179019928,-0.039261605590581894,1.0688880681991577,-0.26105403900146484,0.08523979038000107,-0.08994884043931961,-1.709270715713501,9.599960327148438,6.677917003631592,2.1031928721386577,1.7367775347571057,-2.1202679533237307,42371,39381,39795,42436
2.5779750000000057,0.37173497676849365,-0.03828474506735802,1.0680468082427979,-0.2619992792606354,0.0826578289270401,-0.09014556556940079,1.0127580165863037,9.668850898742676,4.805506706237793,2.17597249740919,1.7301136722816852,-2.002663585336763,41487,39468,40869,41831
2.5873770000000076,0.36977070569992065,-0.03678574040532112,1.0671148300170898,-0.2629674971103668,0.08221330493688583,-0.09102864563465118,2.7295949459075928,3.656888961791992,6.495655059814453,2.235096935114043,1.7265131090112356,-1.9041102860270545,40802,40151,41123,40929
2.597695000000007,0.3672429323196411,-0.03555997461080551,1.0661355257034302,-0.2658870220184326,0.08067706227302551,-0.09247488528490067,6.477451801300049,12.583029747009277,7.359082221984863,2.3016500215896225,1.757091005815618,-1.8290544435021558,42992,39266,39755,42030
2.6070969999999942,0.36496850848197937,-0.03446977213025093,1.0651345252990723,-0.2676456868648529,0.07865746319293976,-0.09317667782306671,7.049322605133057,11.541975975036621,7.1620965003967285,2.3811098829824124,1.8176467852681706,-1.7033216837522975,43218,39451,39201,41784
2.617418000000005,0.36282381415367126,-0.03344845771789551,1.064127802848816,-0.2686591148376465,0.07635655254125595,-0.09374155104160309,5.427197456359863,15.973420143127441,5.78980827331543,2.46034311582587,1.8763102400097817,-1.574766572503743,42595,39456,41219,42002
2.6268190000000033,0.36074715852737427,-0.032463427633047104,1.0631173849105835,-0.2691665291786194,0.07385170459747314,-0.09461873769760132,2.3317222595214844,13.154352188110352,6.398457050323486,2.531852434764801,1.9197433659536212,-1.4262680927779394,42146,39264,41181,41788
2.637148000000001,0.35870805382728577,-0.03149465471506119,1.062106728553772,-0.2692476511001587,0.07135634869337082,-0.09488651901483536,-1.2438926696777344,9.677692413330078,4.668320655822754,2.598817815538476,1.9264379591327943,-1.3008532332969143,41666,39651,42679,41886
2.6465470000000058,0.3561549186706543,-0.03053421527147293,1.0611042976379395,-0.2710847854614258,0.06889734417200089,-0.0941697508096695,-3.9151298999786377,12.347539901733398,4.933125972747803,2.6441778098432254,1.9033844603188106,-1.2049421449659303,41662,39364,42512,42286
2.6568619999999936,0.3538808822631836,-0.029577041044831276,1.0601065158843994,-0.27158790826797485,0.06657442450523376,-0.09414875507354736,-1.4803080558776855,10.355344772338867,3.9017293453216553,2.701888651473365,1.86460646506029,-1.0839072949148592,42238,39726,41557,41943
2.666270000000004,0.35174912214279175,-0.028619788587093353,1.0591027736663818,-0.2713339030742645,0.06443779170513153,-0.09507647901773453,0.3270443379878998,14.54104232788086,2.8220152854919434,2.753174739833421,1.8505293623586927,-0.979963565784314,42231,40780,41903,41198
2.676600000000006,0.3491569757461548,-0.027661263942718506,1.0581021308898926,-0.2726476490497589,0.06235085800290108,-0.09399397671222687,0.19332970678806305,18.00432014465332,2.5607454776763916,2.7913272690972692,1.8422115959896097,-0.8503997866218046,43164,39024,41308,43043
2.6859959999999994,0.34686964750289917,-0.02670152299106121,1.0571211576461792,-0.2725425958633423,0.060319941490888596,-0.0911797359585762,-1.5475430488586426,17.60220718383789,3.4343152046203613,2.8315979095678547,1.8415334544198236,-0.6652574564074419,43468,38923,40758,43247
2.696326000000001,0.34473875164985657,-0.02574034221470356,1.056154727935791,-0.27152082324028015,0.058409128338098526,-0.08905243128538132,1.5279244184494019,17.65277099609375,2.5256271362304688,2.8814539265763845,1.835124769982378,-0.46903189064044204,43179,40066,41193,42365
2.7057189999999975,0.3426898717880249,-0.0247770044952631,1.0551806688308716,-0.26988133788108826,0.05667337030172348,-0.08909253031015396,2.1633408069610596,14.941353797912598,2.9958040714263916,2.9177867042745,1.8452105110945194,-0.2766359076397596,43133,39985,41125,42290
2.7160570000000006,0.34015002846717834,-0.023812036961317062,1.0541949272155762,-0.26985087990760803,0.054965075105428696,-0.08867324888706207,3.813509225845337,13.289811134338379,4.88754940032959,2.959835810783705,1.871588083977729,-0.11529983914556748,43389,40108,41181,42135
2.725451000000001,0.337900310754776,-0.022845542058348656,1.0532091856002808,-0.2684573829174042,0.05328023433685303,-0.08753466606140137,1.941879153251648,11.70876693725586,4.335592269897461,3.011580369629287,1.9039875796338719,0.001198130078316871,42837,40736,41922,41287
2.735773000000001,0.335799902677536,-0.02187814563512802,1.052230954170227,-0.2663060128688812,0.05160103738307953,-0.08563447743654251,2.655735492706299,8.65357494354248,3.7969605922698975,3.0531728967539555,1.9193773730259396,0.11094865121101526,42793,40380,42212,41752
2.745176999999996,0.33377495408058167,-0.021445635706186295,1.0512654781341553,-0.2637927532196045,0.04788896068930626,-0.08274706453084946,1.5581220388412476,12.757100105285645,2.5544354915618896,3.095343629862535,1.9464815488334215,0.20526995105250911,43183,40378,41820,41891
2.7554989999999964,0.3312540054321289,-0.020747169852256775,1.0508599281311035,-0.2630978524684906,0.045263197273015976,-0.07669813930988312,0.12234050035476685,12.287109375,3.6969094276428223,3.1232518881738667,1.9591381182741223,0.3181755310385801,43692,40112,41814,42561
2.764899000000005,0.32902073860168457,-0.019913028925657272,1.0501837730407715,-0.26109984517097473,0.043302375823259354,-0.0733773335814476,-1.189784049987793,12.71036148071289,2.698627233505249,3.156431240231442,1.948910382809177,0.452404271117783,43422,40076,42101,42837
2.775214000000007,0.3269331753253937,-0.019009452313184738,1.0493640899658203,-0.2584054470062256,0.041715145111083984,-0.0708058699965477,-3.2955527305603027,12.095956802368164,3.5977673530578613,3.1861765232084998,1.917259855179447,0.5849138773596233,43428,39834,42168,43014
2.7846199999999954,0.32492077350616455,-0.018605181947350502,1.0484724044799805,-0.2552860379219055,0.03833911195397377,-0.0686083659529686,-3.919945478439331,11.5643310546875,1.3436528444290161,3.2203301324418976,1.878281991293765,0.7048859094472816,43201,40016,42469,42886
2.7949389999999985,0.3229469358921051,-0.017916111275553703,1.0480965375900269,-0.2519333064556122,0.036202169954776764,-0.06281863898038864,-6.286665916442871,9.439414978027344,2.6767685413360596,3.2408993405492623,1.8236495868617304,0.8124426159999201,42862,39944,42806,42953
2.804346999999994,0.32099393010139465,-0.017080802470445633,1.0474438667297363,-0.24840624630451202,0.034813590347766876,-0.057274170219898224,-6.148800849914551,8.458373069763184,1.1030571460723877,3.268556543791013,1.758412665901419,0.9227347521017099,43275,39562,42373,43293
2.8146739999999992,0.3190516233444214,-0.016705473884940147,1.0466537475585938,-0.24481941759586334,0.03187938407063484,-0.05328494682908058,-5.206929683685303,2.4443416595458984,1.7462031841278076,3.2800825664899236,1.7071219838474618,0.9936960842219767,42447,41051,42782,41879
2.824072,0.31711509823799133,-0.01602533832192421,1.0463273525238037,-0.24124135076999664,0.030318384990096092,-0.048883624374866486,-3.9258110523223877,3.161041498184204,2.5536458492279053,3.2947400181497737,1.6588651364123101,1.0270158758792423,42442,40830,42818,41844
2.834394,0.31518059968948364,-0.01518885139375925,1.0456788539886475,-0.23773273825645447,0.029505286365747452,-0.04573231190443039,-5.5567708015441895,3.2308175563812256,0.5019376873970032,3.3180436659243018,1.6051521135562687,1.0643363667437227,43014,39680,42326,42922
2.8438010000000067,0.31324636936187744,-0.014808621257543564,1.0454179048538208,-0.2342989444732666,0.02703566662967205,-0.04069463908672333,-5.069396495819092,4.402706146240234,1.9263267517089844,3.3294552595419855,1.5478122076174272,1.0968086503622712,42829,39811,42726,42913
2.8541129999999977,0.3113117516040802,-0.014119695872068405,1.0447982549667358,-0.23094706237316132,0.02601012960076332,-0.03851453959941864,-3.291511058807373,9.42966079711914,1.83878493309021,3.3480578525017544,1.4966295708081896,1.1508251684079758,43829,39579,40932,42963
2.8635209999999933,0.309376060962677,-0.013810668140649796,1.0445408821105957,-0.22763748466968536,0.023599358275532722,-0.03449179604649544,-1.1906547546386719,6.458176136016846,2.0578532218933105,3.3665851162978306,1.4788923419919446,1.235727768494692,44239,39483,40059,42719
2.8738350000000064,0.30744001269340515,-0.013155062682926655,1.0444650650024414,-0.22429470717906952,0.022672139108181,-0.029641032218933105,0.7869315147399902,9.17963981628418,1.2810391187667847,3.396576448928267,1.4627557295172655,1.3069167883480348,43490,39462,41378,42618
2.883247000000003,0.305502712726593,-0.012323443777859211,1.0439238548278809,-0.22104600071907043,0.022552037611603737,-0.028842484578490257,0.11814544349908829,2.471207618713379,1.967362403869629,3.4130058006856565,1.4582792210029392,1.3840571165220144,43368,39461,40735,42278
2.8935629999999946,0.3035658299922943,-0.01193870697170496,1.0436859130859375,-0.2177525907754898,0.02071823738515377,-0.02685471810400486,-0.9294711947441101,0.1925317645072937,1.0271379947662354,3.4282950936927783,1.4583772386954932,1.4116336978535766,42589,39810,41772,41782
2.902975000000006,0.3016282021999359,-0.011778182350099087,1.0430563688278198,-0.2145252823829651,0.018087806180119514,-0.02579590491950512,-1.2316240072250366,-1.5173300504684448,1.0443854331970215,3.4388646805894783,1.444733519217869,1.405304610510812,42522,39472,41595,41828
2.9132899999999937,0.3002249002456665,-0.01119448896497488,1.0427827835083008,-0.20937572419643402,0.017193129286170006,-0.02288110926747322,-1.633497953414917,-2.121314525604248,0.8593458533287048,3.452360827698715,1.4254008574434482,1.4095538993589358,43041,39207,40834,42129
2.922699999999997,0.29855331778526306,-0.010932393372058868,1.0426830053329468,-0.20548956096172333,0.015137361362576485,-0.02029440551996231,-2.6471920013427734,-3.1503922939300537,-0.6794612407684326,3.455429686450574,1.397620160820812,1.3956224171704512,42864,39223,41139,42274
2.9330160000000034,0.2967442274093628,-0.010294662788510323,1.0426547527313232,-0.2023550271987915,0.014718113467097282,-0.019147885963320732,-4.558815956115723,-8.681966781616211,-0.3681269586086273,3.4479526769319806,1.349870865055228,1.358636472194886,41596,39807,41945,41490
2.942426999999996,0.29539915919303894,-0.010002306662499905,1.042110562324524,-0.19762086868286133,0.013043846003711224,-0.019778219982981682,-5.493403434753418,-10.10828685760498,-0.18908192217350006,3.44538905252315,1.2997376627773938,1.2870653130949543,41459,39728,41886,41313
2.952725000000006,0.2937503755092621,-0.009347631596028805,1.0418635606765747,-0.19433380663394928,0.012877095490694046,-0.017789117991924286,-6.3930253982543945,-12.537035942077637,-1.963185429573059,3.435798485074224,1.2261086945808963,1.1632710394763315,40946,40208,42320,40860
2.962142000000007,0.29194512963294983,-0.009044629521667957,1.0417717695236206,-0.19199830293655396,0.011476900428533554,-0.015155725181102753,-5.249484539031982,-7.553865909576416,-1.212278127670288,3.4124335238210013,1.1515450513233787,1.0440066851887901,41733,39157,41634,42051
2.9724600000000065,0.29059380292892456,-0.008381213992834091,1.0417486429214478,-0.18822041153907776,0.011681701987981796,-0.013833850622177124,-7.227573871612549,-5.956968307495117,-1.185568928718567,3.403805253934615,1.0871591472622681,0.9813963447101332,42382,38855,40350,42299
2.981869000000006,0.28893232345581055,-0.008070329204201698,1.041751742362976,-0.18588854372501373,0.010630210861563683,-0.012376157566905022,-7.976571083068848,-3.6531708240509033,1.0096880197525024,3.3923065851935723,1.0135032605635161,0.926517785701048,42052,38879,41331,42497
2.9921820000000006,0.2876472771167755,-0.007936296053230762,1.0412180423736572,-0.1823393553495407,0.009041080251336098,-0.014197295531630516,-7.35979700088501,-2.6870670318603516,-0.6846216917037964,3.4047383719227367,0.9271022147225846,0.8840293868124307,41270,38397,41379,42226


==> figure_data/bf5.csv <==
time,x,y,z,vx,vy,vz,gyro_x,gyro_y,gyro_z,yaw,roll,pitch,pwm_m1,pwm_m2,pwm_m3,pwm_m4
0.0010659999999916181,0.12452559918165207,-0.02812097780406475,1.2400734424591064,-0.023205097764730453,-0.012163807637989521,0.007710739504545927,-0.23123356699943542,-6.726782321929932,0.9192888736724854,1.4307759906127098,0.10106717746148004,-0.6386413471272837,38276,40023,39517,38030
0.05124300000000221,0.12476129829883575,-0.02901989035308361,1.2405762672424316,-0.024516960605978966,-0.014844916760921478,0.008229370228946209,-0.7968296408653259,1.832132339477539,1.984419822692871,1.5025707241672568,0.03202096012355358,-0.7784411629066705,39615,38832,38569,39649
0.060244999999995344,0.12476053088903427,-0.02908335067331791,1.2408391237258911,-0.025025513023138046,-0.014751329086720943,0.01031836774200201,-2.7252979278564453,-0.7367959022521973,2.399367094039917,1.5220526576301407,0.03724386356935955,-0.7424662344328945,39104,38866,39151,39553
0.0709649999999965,0.12475790828466415,-0.02911369316279888,1.2409720420837402,-0.02544313482940197,-0.014536983333528042,0.010349856689572334,-3.0681822299957275,2.4001848697662354,0.4160587787628174,1.538248455246633,0.028596588833587552,-0.7250590732815421,39239,38507,38765,39786
0.0800109999999986,0.12449729442596436,-0.029259473085403442,1.2410740852355957,-0.026679158210754395,-0.014619257301092148,0.010052714496850967,-4.5397629737854,0.37891313433647156,1.540450930595398,1.545326548481054,0.010118883038039605,-0.7116767881722941,39020,38046,38950,40142
0.09075400000000082,0.125266432762146,-0.029132602736353874,1.2410659790039062,-0.02411346323788166,-0.013921880163252354,0.010239707306027412,-4.295607566833496,-2.515807867050171,0.39391234517097473,1.5546850895507116,-0.032433382769502035,-0.6818238304659977,44113,46081,47513,44413
0.0997329999999929,0.12552295625209808,-0.02913341298699379,1.2410818338394165,-0.02344556711614132,-0.013519098050892353,0.010248136706650257,-2.5282230377197266,-0.5600375533103943,0.509918749332428,1.5609369452890856,-0.06319121153171314,-0.6838220247997713,46497,46342,53231,49577
0.11041300000000047,0.12565062940120697,-0.029131783172488213,1.2410880327224731,-0.02331276796758175,-0.013078072108328342,0.00961561780422926,1.8304675817489624,0.7897717952728271,-0.12093140184879303,1.5672720304927725,-0.10281224116898693,-0.707022157445815,47752,47736,55044,50817
0.1194369999999908,0.12571291625499725,-0.029128707945346832,1.2410995960235596,-0.023545539006590843,-0.012578500434756279,0.013738397508859634,12.831071853637695,9.903548240661621,-4.249549388885498,1.5721354455939536,-0.12027359881326186,-0.7005791788654455,49819,49148,55458,51140
0.13014400000000023,0.1257416307926178,-0.029124578461050987,1.2411472797393799,-0.023997608572244644,-0.012053082697093487,0.026930976659059525,29.80794906616211,16.739770889282227,-7.253817081451416,1.5418634763843133,-0.055946022406266574,-0.6287446395085264,52516,51804,55681,50698
0.13926399999999559,0.12575364112854004,-0.02912074886262417,1.241775393486023,-0.024392902851104736,-0.01177201233804226,0.05125972628593445,49.23514938354492,25.246509552001953,-7.559596061706543,1.4942929481300506,0.14581840260030504,-0.48652628929928327,53627,53073,55440,49983
0.14986699999999836,0.1257583051919937,-0.029118474572896957,1.2427343130111694,-0.024488968774676323,-0.012061244808137417,0.08439667522907257,65.26020812988281,38.49828338623047,-12.046072959899902,1.4177225179396544,0.5384342601108845,-0.27880406831263943,55640,53383,53943,50257
0.1589149999999936,0.12627655267715454,-0.029636427760124207,1.2438892126083374,-0.021940752863883972,-0.015539235435426235,0.1232433095574379,71.49324035644531,57.4612922668457,-11.295141220092773,1.3020055655164486,1.1281197440462383,0.06087992130565003,56523,52330,53109,51456
0.16960199999999895,0.12654238939285278,-0.029907887801527977,1.2456825971603394,-0.01950533501803875,-0.019462987780570984,0.1683495193719864,72.64971160888672,75.43059539794922,-12.43837833404541,1.2037017329307915,1.8206422468738737,0.555940652554893,57277,51163,52205,52699
0.17863499999999477,0.126686230301857,-0.0300629623234272,1.2478090524673462,-0.016233446076512337,-0.024611713364720345,0.216569185256958,67.14106750488281,71.7017822265625,-13.859781265258789,1.1027911872389748,2.5457637776758055,1.200332110990065,56625,51095,53200,52450
0.1893969999999972,0.1272916942834854,-0.030683523043990135,1.2506275177001953,-0.009365588426589966,-0.03340033069252968,0.2683430314064026,55.825416564941406,63.43022155761719,-16.55664825439453,1.0061236655424166,3.2576602825039505,1.9598234496724365,54805,51887,55775,51398
0.19837600000000385,0.12762312591075897,-0.03103095479309559,1.2537914514541626,-0.001983375521376729,-0.04245792329311371,0.3203025758266449,49.09687423706055,69.38212585449219,-17.753530502319336,0.8960720110739128,3.884026922178272,2.64862110540584,55199,49789,54863,52834
0.2090509999999922,0.12834016978740692,-0.03176308050751686,1.2571243047714233,0.008640244603157043,-0.05439906194806099,0.37235403060913086,39.86600112915039,67.14970397949219,-21.65743064880371,0.7700743476085619,4.411309228548391,3.35635425099017,55875,49604,53479,53076
0.21804299999999058,0.12925921380519867,-0.032178446650505066,1.261574387550354,0.021529920399188995,-0.06579592823982239,0.4276166260242462,30.892248153686523,51.53730010986328,-24.604534149169922,0.6365906143238195,4.8621957830780635,4.08545967495352,55021,49924,54306,52716
0.22875999999999477,0.12977109849452972,-0.032953571528196335,1.2660536766052246,0.03392139822244644,-0.07931390404701233,0.4793938398361206,35.93706512451172,53.32123947143555,-28.619474411010742,0.4580965859199768,5.247337808715017,4.760740455946746,53676,51033,54798,51345
0.23790600000000267,0.13059888780117035,-0.03391271457076073,1.2715755701065063,0.04874925687909126,-0.0940871313214302,0.5351739525794983,31.56989288330078,45.827823638916016,-20.63138771057129,0.24457056966150498,5.53141362855422,5.266447086128696,55204,49578,52053,52170
0.2484959999999992,0.1321079283952713,-0.03496687114238739,1.2776198387145996,0.06754636019468307,-0.10973472893238068,0.5931206345558167,37.88698959350586,52.83491134643555,-19.077924728393555,0.07228641329114947,5.8844984167831065,5.849610456825387,55294,49614,51914,52027
0.2575329999999958,0.13344766199588776,-0.03607025370001793,1.2839125394821167,0.08591314405202866,-0.12558308243751526,0.6466953158378601,29.909595489501953,40.56303787231445,-20.20541000366211,-0.07692541055653118,6.223728242169676,6.376093308659722,54973,49207,51447,52050
0.2682200000000012,0.1352209448814392,-0.03771548345685005,1.2908281087875366,0.10665351152420044,-0.1439599096775055,0.6997969150543213,18.017587661743164,23.700769424438477,-25.9465389251709,-0.22350420180403113,6.569121627493321,6.889289802015098,51883,49157,54350,51115
0.2773859999999986,0.13669666647911072,-0.039117231965065,1.2980331182479858,0.12578704953193665,-0.16085200011730194,0.747968316078186,17.582380294799805,21.24907112121582,-32.821598052978516,-0.41656565835960796,6.795726140899824,7.233310808546494,26008,30589,23555,27381
0.2879860000000044,0.13853853940963745,-0.0409119576215744,1.3058855533599854,0.146597757935524,-0.17950719594955444,0.7981136441230774,15.60098648071289,22.083515167236328,-26.2413387298584,-0.710442321759719,6.931714508852654,7.500966543119208,8566,7000,61106,58331
0.2969419999999955,0.14010034501552582,-0.04279852658510208,1.3141125440597534,0.16585247218608856,-0.19799648225307465,0.8471954464912415,42.15598678588867,20.96986198425293,-25.85253143310547,-0.9605517475063597,7.051644435913396,7.6965914435400276,7000,7000,61059,60505
0.3076149999999907,0.1432882845401764,-0.045095618814229965,1.3232967853546143,0.1918172538280487,-0.2181217223405838,0.8906589150428772,117.10758209228516,18.664758682250977,-25.899045944213867,-1.269169584815962,7.305664699448918,7.966702688138056,7000,7000,63130,61612
0.316625,0.1456601321697235,-0.0476967953145504,1.3321857452392578,0.21186736226081848,-0.23845724761486053,0.9260490536689758,226.58740234375,22.797483444213867,-23.884111404418945,-1.5025790938107428,8.177312999500309,8.2033382103316,7000,7341,61931,59308
0.32734500000000116,0.14845354855060577,-0.05008961260318756,1.3412938117980957,0.23291663825511932,-0.25927025079727173,0.9574326276779175,362.5528259277344,26.562114715576172,-23.310657501220703,-1.7187133911878651,10.01175793879892,8.482528541751044,8866,14208,45774,52184
0.33651699999999257,0.15087606012821198,-0.05280110239982605,1.3510271310806274,0.2517385184764862,-0.28535813093185425,0.9892891049385071,513.9420166015625,28.10017204284668,-20.815916061401367,-1.8973787747368853,13.119383574665699,8.766719618224952,11343,19549,33534,46484
0.3470629999999946,0.15456067025661469,-0.0572676844894886,1.3605037927627563,0.2751404345035553,-0.3273892104625702,1.015615701675415,655.4785766601562,24.602909088134766,-11.262835502624512,-2.054944864256507,17.76975523025113,9.121683915024851,13739,25669,26495,37508
0.3561079999999929,0.1577085703611374,-0.06139637902379036,1.3698394298553467,0.29407209157943726,-0.373849481344223,1.0303457975387573,771.7971801757812,14.029809951782227,-4.064047813415527,-2.1166245567680098,23.844525917060217,9.450661166746663,15691,34776,22758,23750
0.36678699999999664,0.1608656793832779,-0.06673412024974823,1.3790282011032104,0.3097899556159973,-0.4295688271522522,1.0272690057754517,865.2616577148438,-0.9684965014457703,0.8017317652702332,-2.111169793474922,31.241557384940055,9.636693092355129,14967,30784,22247,21651
0.3758790000000008,0.16452838480472565,-0.0721801370382309,1.3875430822372437,0.32459384202957153,-0.4884088337421417,1.0054501295089722,932.9401245117188,-8.552352905273438,6.263287544250488,-2.1191238632892944,39.628783256409015,9.68452110560249,17234,31160,15813,12952
0.38658499999999185,0.16791339218616486,-0.0787305235862732,1.395131230354309,0.3349728286266327,-0.5555830001831055,0.9665097594261169,971.6083984375,7.296718120574951,7.670849800109863,-2.125320145454336,48.81005866673016,9.650056771359218,23023,17722,10642,16288
0.39558299999999874,0.17129701375961304,-0.0845973864197731,1.40457284450531,0.3422771394252777,-0.6189786791801453,0.9253279566764832,1006.749267578125,4.887330055236816,8.639636039733887,-2.0698832359179935,58.42888291721781,9.599055067684345,17613,17882,14171,10813
0.40623500000000057,0.17457892000675201,-0.09187891334295273,1.4110100269317627,0.3462200462818146,-0.686967134475708,0.8555542826652527,1022.9255981445312,4.328954696655273,5.677745342254639,-1.997340630251076,68.4682193445723,9.55945084911186,17836,17589,11468,7000
0.41524499999999537,0.17813444137573242,-0.09906595945358276,1.4130793809890747,0.3489130139350891,-0.7501097321510315,0.751013457775116,1027.219970703125,9.036730766296387,2.3441028594970703,-1.9212663249854907,78.73176660165474,9.577306479390566,18513,11898,10171,7893
0.4259649999999965,0.1818171590566635,-0.1064191684126854,1.41642427444458,0.3499407470226288,-0.8073013424873352,0.6455183625221252,1028.8572998046875,5.091721057891846,-1.430129885673523,-1.8546043788386142,89.02043479789349,9.588223507681116,15342,12660,9483,7000
0.4351189999999915,0.18514783680438995,-0.1138528436422348,1.419055700302124,0.34760141372680664,-0.8566277623176575,0.5299835801124573,1031.885009765625,3.306737184524536,-3.106597661972046,-1.819556909512016,99.33286989499283,9.60881981255049,13655,12348,9457,7000
0.4456889999999985,0.18829260766506195,-0.1218065395951271,1.4207823276519775,0.3429962396621704,-0.9002456665039062,0.4056176543235779,1031.55224609375,4.804998874664307,-6.086196422576904,-1.7745419419475614,109.663998568977,9.63104440649516,14519,12863,7000,7000
0.4547249999999913,0.19170096516609192,-0.13104651868343353,1.4242640733718872,0.3386792838573456,-0.9417997598648071,0.28973492980003357,1023.6356201171875,2.1467082500457764,-8.263468742370605,-1.699150773291307,120.00089551987894,9.654619850159142,12283,12169,7152,7000
0.4654149999999936,0.19432753324508667,-0.13690172135829926,1.4204384088516235,0.3300575017929077,-0.9533922672271729,0.13373121619224548,1018.875,0.017521971836686134,-9.383622169494629,-1.620458783426525,130.28553122570477,9.708829789169133,10394,13528,7523,7000
0.47447499999999126,0.1976005733013153,-0.146595761179924,1.421150803565979,0.3243027925491333,-0.9781482815742493,0.006257231347262859,1012.6760864257812,-5.053659439086914,-10.216700553894043,-1.5469588281650029,140.49846560595546,9.762997596409328,8463,14348,9349,7702
0.4852329999999929,0.2010105550289154,-0.15216213464736938,1.4157891273498535,0.3184487521648407,-0.9711494445800781,-0.15072135627269745,1006.363037109375,-5.569921016693115,-10.00614070892334,-1.4599415048440698,150.64113532997177,9.8667365496805,10035,15659,8649,8373
0.494226999999999,0.2041650265455246,-0.1619638353586197,1.4136321544647217,0.3118596076965332,-0.9809665083885193,-0.28498539328575134,997.827392578125,-10.876558303833008,-9.431249618530273,-1.3850509642736826,160.73640162993658,9.952455686946204,8046,15350,11708,11484
0.5048699999999954,0.20656593143939972,-0.1664411723613739,1.407808542251587,0.30261141061782837,-0.9543372988700867,-0.43201103806495667,993.5775756835938,-7.943183422088623,-9.676974296569824,-1.3069754219844871,170.71782952679146,10.031446757105297,11529,18938,9211,10595
0.5138680000000022,0.2095624804496765,-0.17601105570793152,1.402834177017212,0.2957741916179657,-0.9506576657295227,-0.5689893364906311,987.1809692382812,-8.490160942077637,-8.978906631469727,-1.2138895990913123,-179.31740724936276,10.127469195407667,10563,14822,12320,19056
0.5245779999999941,0.21260972321033478,-0.18028099834918976,1.396022915840149,0.28964489698410034,-0.9126915335655212,-0.7084169983863831,984.711669921875,-6.616812705993652,-7.827664852142334,-1.1041886513057084,-169.45564817308477,10.186308127918267,14011,21377,12579,14798
0.5335990000000019,0.21547865867614746,-0.1893778145313263,1.3882919549942017,0.2829101085662842,-0.8970041871070862,-0.8457999229431152,984.1124877929688,-6.776401042938232,-7.06437873840332,-0.9995058781325638,-159.5818403183913,10.237908180172466,14252,19665,15309,22205
0.5443150000000023,0.21879413723945618,-0.19386188685894012,1.3811169862747192,0.27886220812797546,-0.8516660928726196,-0.9718949198722839,986.278076171875,-6.086925506591797,-4.429041385650635,-0.9058729415475231,-149.75969452118858,10.256148116261432,19091,25922,18975,17892
0.5533329999999987,0.22155803442001343,-0.20229274034500122,1.3707634210586548,0.2723537087440491,-0.8240909576416016,-1.1086543798446655,989.136474609375,-8.348362922668457,-3.2442522048950195,-0.8295956988737387,-139.89513695076542,10.272293530578802,19299,26861,20391,23836
0.5632850000000035,0.22476783394813538,-0.20777562260627747,1.363020658493042,0.26925602555274963,-0.7766429781913757,-1.2211555242538452,995.3906860351562,-4.240610599517822,-1.5523477792739868,-0.7625698847733132,-130.02798038030213,10.285816337904958,52348,47938,51986,51542
0.5739619999999995,0.22773435711860657,-0.2146696150302887,1.3521839380264282,0.26499226689338684,-0.7314013242721558,-1.343859314918518,1002.5255737304688,-5.718463897705078,-1.9782744646072388,-0.7118550058984157,-120.09120171053324,10.299884740806128,59317,61105,8084,7000
0.5829850000000005,0.2312159687280655,-0.22138206660747528,1.3406853675842285,0.26362144947052,-0.6787497401237488,-1.4607564210891724,994.5925903320312,-6.396173000335693,-7.736611843109131,-0.6420388901438013,-110.07757924269852,10.306900150157754,55355,57400,15855,9182
0.5936670000000013,0.2344471961259842,-0.22795969247817993,1.328372836112976,0.26234129071235657,-0.6140266060829163,-1.5718623399734497,942.5399169921875,-8.75335693359375,-9.741464614868164,-0.5775744484554389,-100.06788383415558,10.273041371072082,59356,47095,39699,26079
0.6027090000000026,0.23706316947937012,-0.2337551862001419,1.312103509902954,0.25955531001091003,-0.533966600894928,-1.6907687187194824,863.6095581054688,-11.512474060058594,-28.008071899414062,-0.4937270998888812,-90.45033832630722,10.185797734378065,58315,41018,36416,26934
0.6133999999999942,0.24010184407234192,-0.23998232185840607,1.3003344535827637,0.2633238434791565,-0.4529227912425995,-1.7632339000701904,774.4666748046875,-30.566383361816406,-43.23484420776367,-0.41976079177420783,-81.5459783236493,9.960204550960524,57997,41602,47139,35677
0.6224409999999916,0.2427496612071991,-0.2440703958272934,1.2822761535644531,0.2661610245704651,-0.35643067955970764,-1.8522323369979858,678.606201171875,-70.208740234375,-56.84892654418945,-0.2419843219651897,-73.50236786988556,9.532810949418863,53528,43089,55541,44358
0.6331980000000039,0.24581700563430786,-0.2497071772813797,1.2693995237350464,0.27536922693252563,-0.2754443883895874,-1.8926678895950317,601.8601684570312,-100.14392852783203,-63.898860931396484,0.14169793640171824,-66.35533935099862,8.847247913730412,42544,43613,59611,50066
0.6421729999999952,0.24860107898712158,-0.25199317932128906,1.2501850128173828,0.28214189410209656,-0.17659077048301697,-1.9509934186935425,543.1942138671875,-123.63924407958984,-60.74501419067383,0.6591418022653239,-60.070399461335214,7.905652270479319,40835,48244,60341,49946
0.6528509999999951,0.2510870099067688,-0.2557653784751892,1.235131859779358,0.2900996208190918,-0.09223657101392746,-1.9701482057571411,523.1524047851562,-143.29396057128906,-57.02827835083008,1.325338735095864,-54.394341603896905,6.730161975949465,40502,51678,60125,48937
0.6618459999999905,0.2540171146392822,-0.2562080919742584,1.2152804136276245,0.29650697112083435,0.006473246030509472,-1.9999765157699585,536.786376953125,-136.36642456054688,-50.18509292602539,2.031336117769446,-49.032620334726914,5.429713249029903,45388,55305,58989,45949
0.6725650000000023,0.2570166289806366,-0.25722336769104004,1.1977777481079102,0.3023233413696289,0.09356482326984406,-2.0045738220214844,566.5385131835938,-126.3970718383789,-40.20790481567383,2.690863737302377,-43.653381968150306,4.085062606972135,52519,57794,54678,41507
0.6816399999999995,0.2595297694206238,-0.25792208313941956,1.1800181865692139,0.30409127473831177,0.17425240576267242,-1.997596263885498,601.8681640625,-88.58065795898438,-39.51717758178711,3.2274902513639483,-38.04974173450749,2.8049594171105046,56723,58748,49890,39075
0.6923000000000029,0.2623094320297241,-0.2579992413520813,1.1622672080993652,0.3045264184474945,0.24833278357982635,-1.9778493642807007,618.7900390625,-61.30911636352539,-37.42812728881836,3.4663092512128038,-32.09763732811512,1.764087887352411,59036,59225,42587,36506
0.7013499999999913,0.26466986536979675,-0.2573360800743103,1.1446319818496704,0.3019278049468994,0.31253546476364136,-1.9481693506240845,608.8014526367188,-38.10151290893555,-37.24578094482422,3.463497911351909,-25.92984211383872,0.9772138671416196,59419,59573,42894,35273
0.7120270000000019,0.2671721577644348,-0.2583014667034149,1.1291342973709106,0.2996620833873749,0.35099661350250244,-1.9040621519088745,567.9322509765625,-5.823106288909912,-29.00971221923828,3.3010668998567403,-19.755221902935713,0.41468546944029205,60192,57765,40570,41459
0.7210789999999979,0.27015987038612366,-0.25455352663993835,1.110266089439392,0.29765504598617554,0.3972938060760498,-1.8745394945144653,510.7458190917969,13.0071382522583,-22.897924423217773,3.044298310754504,-13.93618142589228,0.18783350054036013,60322,57609,41668,43874
0.7318989999999903,0.27252206206321716,-0.2528527081012726,1.0931754112243652,0.29447510838508606,0.41663798689842224,-1.8372056484222412,437.10052490234375,23.154985427856445,-12.880925178527832,2.7700079463919507,-8.626495576457096,0.2073182413268182,59860,56986,46041,48336
0.7408139999999985,0.27519744634628296,-0.2508464455604553,1.0770787000656128,0.293493390083313,0.42469343543052673,-1.791808009147644,355.5171203613281,21.413999557495117,-9.236410140991211,2.5852565645510386,-3.988765402458043,0.3928170377975287,59250,56982,50194,50168
0.7514609999999957,0.2775093615055084,-0.2509864866733551,1.0625337362289429,0.29263386130332947,0.4108923077583313,-1.7366591691970825,278.9610595703125,4.684063911437988,-5.075863838195801,2.4652202804857937,-0.13218780294616753,0.6017028159057337,57213,57716,55257,50994
0.7604829999999929,0.2804432213306427,-0.2468755692243576,1.0453989505767822,0.2941998541355133,0.4094693660736084,-1.6927194595336914,210.0377655029297,3.26949143409729,-5.240882396697998,2.4030911334224996,2.8790292573734884,0.7085738245490054,56979,57979,56300,51103
0.7712010000000009,0.28308358788490295,-0.24632000923156738,1.0316134691238403,0.2957303822040558,0.38410684466362,-1.632946252822876,161.70668029785156,-7.109314441680908,-3.740161180496216,2.346876628235823,5.238458762934944,0.7246025625971317,57206,58242,56319,51339
0.7803739999999961,0.28605303168296814,-0.24254640936851501,1.0155341625213623,0.2981533408164978,0.36927294731140137,-1.5841107368469238,138.66171264648438,-2.1321611404418945,-8.096644401550293,2.3096586510847423,6.997488366511142,0.699256099251516,58151,59187,54729,49238
0.7909250000000029,0.28850117325782776,-0.24194644391536713,1.002705454826355,0.2992406487464905,0.3357063829898834,-1.5168023109436035,110.74819946289062,-5.264531135559082,-6.416177272796631,2.229560092291346,8.474085915948653,0.6538423501746927,58660,59638,53967,48784
0.7999780000000027,0.29150694608688354,-0.23870478570461273,0.9878243803977966,0.30184847116470337,0.3115299344062805,-1.4602065086364746,85.44973754882812,-8.635909080505371,-5.552350044250488,2.1628973935920808,9.643080132888766,0.5954129692510137,58109,59664,55345,48721
0.8106499999999942,0.2942740023136139,-0.2369634062051773,0.9752599596977234,0.30368572473526,0.27829495072364807,-1.3917042016983032,48.571998596191406,-14.46468448638916,-4.073985576629639,2.083930117466218,10.594925354211176,0.5018667191021229,57099,59297,57126,50360
0.8196989999999933,0.2974866032600403,-0.23518869280815125,0.9618415832519531,0.3058488368988037,0.23955795168876648,-1.314659595489502,16.778532028198242,-3.0133163928985596,-7.360116958618164,1.9900918364218319,11.247752538858096,0.35432851362354423,57507,58154,56827,52572
0.8304679999999934,0.29937466979026794,-0.23526830971240997,0.9527149796485901,0.30400383472442627,0.19602568447589874,-1.2286957502365112,-8.908941268920898,18.631620407104492,-5.272955894470215,1.8883463716754967,11.498192111031349,0.2982794354863389,58800,55768,54731,55457
0.8394330000000045,0.3024246394634247,-0.23347769677639008,0.9407725930213928,0.30616438388824463,0.16217729449272156,-1.1597508192062378,-32.98099899291992,27.89713478088379,-2.2520997524261475,1.8683131521055047,11.436795863730643,0.45167555070388793,58879,54870,54608,56216
0.8501009999999951,0.30527305603027344,-0.2328444868326187,0.9307390451431274,0.3081223964691162,0.12544912099838257,-1.0849064588546753,-51.09396743774414,35.267555236816406,-2.942410707473755,1.890493746729242,11.144865088500907,0.7197148800584574,58052,54180,55871,56513
0.8591159999999946,0.3082256019115448,-0.2323743999004364,0.9214717149734497,0.3111976981163025,0.09083158522844315,-1.0100483894348145,-61.84540939331055,20.68981170654297,1.922967553138733,1.9241311556566532,10.657455361384821,1.0435698998433212,57042,54952,57011,55537
0.8698220000000001,0.3111158013343811,-0.2324935644865036,0.9140928983688354,0.3146100342273712,0.056772589683532715,-0.927547812461853,-77.59396362304688,5.647253513336182,4.464574337005615,1.9831328905354797,10.024976110407305,1.2122994014527875,54914,55767,58626,54179
0.8789979999999923,0.3142853081226349,-0.23207686841487885,0.9051852226257324,0.31932663917541504,0.027548734098672867,-0.8536792397499084,-75.69131469726562,-8.99101734161377,0.5370286703109741,2.036418253862232,9.269294315486766,1.244248623784381,54643,56449,58486,52861
0.8895509999999922,0.3173513412475586,-0.23189356923103333,0.8985646963119507,0.3233981132507324,0.00102990900631994,-0.7709152102470398,-72.73477172851562,-18.999427795410156,6.533213138580322,2.044567185016961,8.506002574249601,1.1361473416665566,54896,56386,57912,52629
0.8985889999999926,0.3204173743724823,-0.23206070065498352,0.8920096158981323,0.3266533315181732,-0.023370543494820595,-0.6932443380355835,-70.00053405761719,-19.43231773376465,5.515761375427246,2.0726501171933127,7.763435700273163,0.9580738961760685,55333,55936,57471,53058
0.9092690000000002,0.3232307434082031,-0.23217476904392242,0.8872935175895691,0.3280614912509918,-0.04367468133568764,-0.6116489171981812,-68.33876037597656,-17.786895751953125,4.831626892089844,2.0953582289095323,7.03154958305556,0.7750886089098729,55098,55597,57173,53085
0.918330999999991,0.32652658224105835,-0.23271523416042328,0.8815312385559082,0.3308800160884857,-0.06359198689460754,-0.5405978560447693,-67.54791259765625,-14.812417984008789,5.749449253082275,2.1260442636005115,6.351333463974279,0.604795253983898,55071,54833,56922,53699
0.9290880000000034,0.3295634984970093,-0.2330472767353058,0.8772760033607483,0.33190545439720154,-0.07905424386262894,-0.4671323001384735,-76.58357238769531,-13.287284851074219,6.244515895843506,2.1646031898221216,5.6446707935627884,0.4443180445669991,54327,53733,57147,54378
0.9380380000000005,0.33258724212646484,-0.23388534784317017,0.8738863468170166,0.3322719633579254,-0.09388336539268494,-0.39492201805114746,-72.4134750366211,-11.179351806640625,8.251422882080078,2.212172815334496,4.88494252652699,0.29943274067743464,53934,53010,57062,54595
0.948729999999996,0.33528953790664673,-0.2336738109588623,0.8714691996574402,0.3307313024997711,-0.10059559345245361,-0.3193508982658386,-74.99526977539062,-8.827642440795898,6.071328163146973,2.2740316232358166,4.082793723240501,0.1513989544197898,53824,52908,56449,54119
0.9577109999999956,0.3386014699935913,-0.23473972082138062,0.8686269521713257,0.3315027058124542,-0.11168858408927917,-0.24897223711013794,-69.24201965332031,-8.042458534240723,8.405760765075684,2.3310031538177447,3.336805735418703,0.04918443930617858,54315,51440,55626,54865
0.9684449999999925,0.3421314060688019,-0.23549611866474152,0.86724454164505,0.3326963484287262,-0.1183452382683754,-0.17425449192523956,-67.46434020996094,-9.380263328552246,6.711516857147217,2.412657003562952,2.611899692696454,-0.015474120751555413,52695,52201,56412,53674
0.9775999999999913,0.34538590908050537,-0.23589558899402618,0.8668122887611389,0.3323443830013275,-0.12083689123392105,-0.09981080144643784,-55.60987854003906,-9.021267890930176,7.5984344482421875,2.480640667772686,1.8931738008408563,-0.12629306360607148,52982,51895,55581,53439
0.9881750000000029,0.3484971523284912,-0.23609063029289246,0.8668044209480286,0.33097201585769653,-0.12022463977336884,-0.028625408187508583,-50.6536865234375,-7.707723140716553,9.129444122314453,2.5537614424868744,1.2683035505524163,-0.25050441128609324,53327,51289,54424,53040
0.9972170000000042,0.35153305530548096,-0.23671068251132965,0.8675079345703125,0.32896602153778076,-0.12008308619260788,0.04144441708922386,-43.913246154785156,-19.840408325195312,7.836814880371094,2.639204567825119,0.7233493196236918,-0.3599380031610893,52718,51041,54807,52850
1.0078969999999972,0.3550681173801422,-0.2369813621044159,0.8685108423233032,0.3288358747959137,-0.11674199998378754,0.1065923348069191,-32.417274475097656,-13.665956497192383,7.802138805389404,2.720325983748099,0.25741419774608126,-0.5051465585717599,52242,51619,54139,51419
1.016955999999991,0.35830962657928467,-0.23760947585105896,0.8701558113098145,0.3269517719745636,-0.11413400620222092,0.17004045844078064,-28.048463821411133,-23.537891387939453,7.118331432342529,2.7928959571419063,-0.0953206150833682,-0.6528256239620038,52004,51357,53829,51102
1.0276269999999932,0.3611909747123718,-0.23689240217208862,0.8728150129318237,0.3228307068347931,-0.10362987965345383,0.2323734015226364,-20.249916076660156,-25.814401626586914,6.640473365783691,2.8670123615012075,-0.4571985766252632,-0.8882531670396746,51211,51139,53756,50266
1.036699999999997,0.3644070029258728,-0.23792314529418945,0.8754209280014038,0.32014670968055725,-0.10233525186777115,0.28879761695861816,-15.593791007995605,-16.488550186157227,10.18978214263916,2.937683484724204,-0.6598284615451074,-1.1139237956828738,52572,49788,51553,50876
1.047349000000002,0.3679113984107971,-0.23788151144981384,0.8789002299308777,0.3182130455970764,-0.095038041472435,0.34516045451164246,-15.259825706481934,-24.430341720581055,3.3247179985046387,3.026342045438254,-0.860123141563544,-1.2605442349135412,50682,49509,52693,50486
1.0564060000000026,0.3711200952529907,-0.23833239078521729,0.883229672908783,0.31450608372688293,-0.08998346328735352,0.40299758315086365,-13.621694564819336,-25.386117935180664,3.5117220878601074,3.0749850539167234,-1.0551376084989073,-1.4856625517418443,49179,50035,53117,49319
1.0670699999999924,0.37417444586753845,-0.23793907463550568,0.8879501819610596,0.3096187114715576,-0.08063633739948273,0.45871835947036743,-11.796257019042969,-26.405576705932617,3.0700747966766357,3.1221710980212163,-1.2524082086625166,-1.7293226313789174,49844,48068,50872,49702
1.0761180000000021,0.37714913487434387,-0.23820960521697998,0.8928238153457642,0.30407223105430603,-0.07455021142959595,0.5106353759765625,-15.995502471923828,-25.19261360168457,2.6348156929016113,3.1655987675606343,-1.4071535697527071,-1.9815876758051054,48952,48248,51279,49080
1.0869060000000026,0.38007858395576477,-0.237725168466568,0.8982681035995483,0.29800230264663696,-0.06481838971376419,0.5593748092651367,-9.995203018188477,-28.32864761352539,3.6556708812713623,3.2038943097198262,-1.5966654650931074,-2.2409879779544575,48225,47167,50134,48540
1.095828999999998,0.3829818367958069,-0.23740670084953308,0.9039482474327087,0.29144614934921265,-0.05606748163700104,0.6053488254547119,-6.117870330810547,-29.424455642700195,0.6331354379653931,3.254456146953239,-1.7373386245052997,-2.507752483187807,48170,47195,48786,47706
1.1065209999999934,0.38586941361427307,-0.2371731400489807,0.910257875919342,0.2845296561717987,-0.04792061075568199,0.6510299444198608,-3.274514675140381,-24.67695426940918,2.025196075439453,3.2814483067695983,-1.83489303188883,-2.773207363606077,47909,46019,47261,47054
1.1155460000000021,0.38874557614326477,-0.23644064366817474,0.917389452457428,0.2773486077785492,-0.03769934922456741,0.6958575248718262,-1.6612673997879028,-22.849626541137695,4.875611305236816,3.3168740604267306,-1.9180214563260156,-3.017702565243102,47327,44551,46824,47455
1.1262519999999931,0.3918139338493347,-0.23470047116279602,0.9241541028022766,0.2710516154766083,-0.022798102349042892,0.7313922643661499,-7.949919700622559,-26.487682342529297,3.6987335681915283,3.381799917864805,-2.031307893421675,-3.236002732032173,45563,44409,46990,45975
1.1352540000000009,0.3944862186908722,-0.23490747809410095,0.931630551815033,0.2632543742656708,-0.01857593283057213,0.7638601660728455,-6.453675746917725,-34.15471267700195,1.9585844278335571,3.4317106388055003,-2.103366297845408,-3.501200450846385,44468,44334,46073,44537
1.1459700000000013,0.39735284447669983,-0.23402756452560425,0.9396329522132874,0.255918025970459,-0.008996585384011269,0.7971142530441284,-7.436424255371094,-39.392765045166016,2.9055275917053223,3.47652334623322,-2.2017689450368025,-3.821755607876539,42704,43672,45424,42652
1.1550310000000026,0.39967235922813416,-0.23298677802085876,0.947948694229126,0.24585923552513123,0.0009148151730187237,0.8267168402671814,-9.067004203796387,-42.61084747314453,2.7210397720336914,3.529520364095291,-2.3216107703020885,-4.219637975060315,41918,42785,44746,42063
1.1656889999999984,0.4022592604160309,-0.23241393268108368,0.9563654065132141,0.2370258867740631,0.008135626092553139,0.851116418838501,-7.5014543533325195,-36.59635925292969,3.7799835205078125,3.582724876399355,-2.42991684639401,-4.628358548226422,42330,40503,41248,41697
1.1747379999999976,0.40443649888038635,-0.23153598606586456,0.9647782444953918,0.22620418667793274,0.01648780144751072,0.8704609870910645,-5.226657867431641,-33.94169616699219,2.8464903831481934,3.644324852314497,-2.5405438159618705,-5.001925634579993,42018,39883,39103,40291
1.1855420000000012,0.4066466689109802,-0.23134873807430267,0.9735674858093262,0.21573181450366974,0.020965496078133583,0.8873405456542969,-7.259845733642578,-34.273136138916016,4.281722545623779,3.695023302209708,-2.6007844341812683,-5.33861558653977,40583,38145,38103,39132
1.1944590000000026,0.408952534198761,-0.22915421426296234,0.982170045375824,0.20608094334602356,0.03807571157813072,0.8981202244758606,-12.267769813537598,-38.35854721069336,4.632287979125977,3.758327977043779,-2.7677662418540896,-5.661059147298236,39132,37309,37992,38001
1.20512999999999,0.4109891355037689,-0.22674216330051422,0.9905240535736084,0.19498243927955627,0.05374051630496979,0.902596116065979,-16.688955307006836,-40.78133010864258,2.5579426288604736,3.83172439952316,-2.9676969411741,-6.030020263365267,37877,35478,36543,36771
1.214152000000002,0.4128831624984741,-0.22618171572685242,0.9995720982551575,0.18379145860671997,0.058353397995233536,0.9069452881813049,-19.632081985473633,-48.606258392333984,2.9809584617614746,3.8824409773106066,-3.132096949723303,-6.434336813370833,36450,35034,36247,35259
1.2248610000000044,0.4147237241268158,-0.22438594698905945,1.0083264112472534,0.1725083589553833,0.06861063092947006,0.9050559401512146,-23.264028549194336,-50.450660705566406,0.9755060076713562,3.946660842553129,-3.3760640377548476,-6.9080050427427,35717,33601,35479,34412
1.2338739999999961,0.4165363311767578,-0.2229222059249878,1.0171794891357422,0.1612573117017746,0.07688553631305695,0.9003355503082275,-28.389253616333008,-57.35092544555664,1.8013659715652466,3.99757371844873,-3.642563873935732,-7.410676362535359,34435,32611,35713,33829
1.2445840000000026,0.4183335304260254,-0.22108593583106995,1.0260528326034546,0.1498677134513855,0.08657383173704147,0.8934059739112854,-31.04136085510254,-60.72339630126953,0.15594999492168427,4.063476392274289,-3.961142869096137,-7.969441870767226,33747,32091,35732,32942
1.2536589999999996,0.4195823669433594,-0.21960222721099854,1.034912347793579,0.13605770468711853,0.09462084621191025,0.8839991092681885,-30.94508171081543,-64.16647338867188,-0.9248092174530029,4.125893150937938,-4.300551758058263,-8.590624429478376,33334,31557,34923,32318
1.2643099999999976,0.4207991063594818,-0.21755164861679077,1.044929027557373,0.11874448508024216,0.10504560172557831,0.8666014075279236,-30.1480770111084,-64.69804382324219,-2.003965377807617,4.193719697313455,-4.711083645861922,-9.37153391890186,33058,30816,34364,32045
1.2733629999999976,0.42090368270874023,-0.21674157679080963,1.0439159870147705,0.11924085021018982,0.10900148749351501,0.8609490394592285,-27.814966201782227,-65.95066833496094,-2.507965326309204,4.200884202786587,-4.7423831735391015,-9.369833904805128,32952,31001,34269,31878
1.284127999999997,0.4221128523349762,-0.21466375887393951,1.0524851083755493,0.10210808366537094,0.11964140832424164,0.8328809142112732,-25.791343688964844,-68.8024673461914,-2.996095895767212,4.2583512529561816,-5.136602580709358,-10.160596347734643,32730,31261,34781,31702
1.2930840000000026,0.42367929220199585,-0.2118074744939804,1.0657222270965576,0.08533673733472824,0.1305684894323349,0.8201731443405151,-22.649240493774414,-69.72260284423828,-3.762526273727417,4.309231343962323,-5.482607750050981,-10.955684058686629,32525,31272,34943,31929
1.3037620000000025,0.424085408449173,-0.20949947834014893,1.0745160579681396,0.06840913742780685,0.14066743850708008,0.8024264574050903,-19.45311164855957,-72.94893646240234,-3.018019199371338,4.352130758370732,-5.75123791985489,-11.652208338551882,31789,31820,35725,31578
1.3127770000000019,0.4246363341808319,-0.2072533369064331,1.0826951265335083,0.05192860588431358,0.15051984786987305,0.7816135883331299,-15.919734001159668,-72.01458740234375,-4.1844940185546875,4.397773724009559,-5.996695953436695,-12.363703788569303,31864,32145,36013,31684
1.3235049999999902,0.42526161670684814,-0.20503760874271393,1.090018391609192,0.03564581274986267,0.16018521785736084,0.7571166753768921,-7.724018573760986,-68.19483184814453,-5.490828037261963,4.441898460670151,-6.19638522756351,-13.076446654689274,31867,32518,35437,31485
1.3325040000000008,0.42538270354270935,-0.20230203866958618,1.0974643230438232,0.017138415947556496,0.17175529897212982,0.7336506843566895,-2.488640069961548,-62.96558380126953,-4.755345344543457,4.481310989284699,-6.339466923646092,-13.783880908307404,31731,32924,36461,31632
1.343205999999991,0.4252496361732483,-0.19984589517116547,1.1044278144836426,-0.0024692551232874393,0.18179921805858612,0.708331286907196,5.0753021240234375,-63.658241271972656,-6.026064395904541,4.528523273730195,-6.426795368867728,-14.468653182053343,31402,33966,36683,31013
1.3522229999999982,0.4249939024448395,-0.197536438703537,1.110599398612976,-0.022025905549526215,0.19069214165210724,0.6784293055534363,13.273193359375,-57.14551544189453,-5.103687763214111,4.553039341764711,-6.430472611121201,-15.123552761558171,31744,34555,36832,31119
1.3629389999999986,0.42467278242111206,-0.1947672814130783,1.1169253587722778,-0.04203625023365021,0.2010316401720047,0.6506373286247253,19.275571823120117,-55.774497985839844,-6.473316669464111,4.572355121782252,-6.368214506905429,-15.728149105271651,31341,35491,37156,30611
1.3721110000000045,0.4237190783023834,-0.19209997355937958,1.1234171390533447,-0.06630867719650269,0.2102517932653427,0.6194521188735962,26.797765731811523,-43.232765197753906,-5.990931510925293,4.576595224684321,-6.194961799653249,-16.364202362958743,31964,35674,37133,30920
1.3826630000000004,0.42255958914756775,-0.1893705576658249,1.1287024021148682,-0.08950501680374146,0.21930986642837524,0.5895785093307495,32.27162551879883,-32.555198669433594,-8.054624557495117,4.577197806433847,-5.96815726944896,-16.84970557775062,32487,35366,36167,31351
1.3917130000000033,0.42125001549720764,-0.18640843033790588,1.134086012840271,-0.11311987042427063,0.22861967980861664,0.5618946552276611,38.4513053894043,-20.95583152770996,-7.199207305908203,4.553135745451362,-5.679889950748063,-17.229529930789703,32623,35705,36508,31165
1.4023870000000025,0.4198686182498932,-0.18387342989444733,1.138985276222229,-0.13681773841381073,0.23546354472637177,0.5340472459793091,44.057838439941406,-9.335511207580566,-7.118636131286621,4.5175802355486505,-5.313148260054421,-17.49650455516135,32935,35676,35711,31015
1.4114389999999986,0.41844961047172546,-0.18102185428142548,1.144214153289795,-0.16048245131969452,0.2429051697254181,0.5101646780967712,47.145103454589844,8.167831420898438,-7.039581775665283,4.466507697650734,-4.885159371340591,-17.627246883489185,33829,34829,35076,31737
1.4221070000000036,0.417020320892334,-0.178020179271698,1.1490731239318848,-0.18315820395946503,0.2500121295452118,0.48482605814933777,49.455360412597656,18.508697509765625,-5.932968616485596,4.402875038081914,-4.420632664872473,-17.596203657588024,33714,34726,34652,31552
1.431156999999992,0.41505947709083557,-0.17495211958885193,1.1537539958953857,-0.20673881471157074,0.2564532458782196,0.45914798974990845,50.1405029296875,32.028255462646484,-6.0430731773376465,4.3325020147370195,-3.923476701934476,-17.44944677340755,33694,34566,35227,31542
1.4418359999999957,0.4128462076187134,-0.17185956239700317,1.1578072309494019,-0.23014742136001587,0.2621348798274994,0.4320950210094452,51.43630599975586,45.12670135498047,-6.673549175262451,4.253842065873187,-3.4161301716092267,-17.180233006318293,34329,33152,33658,32267
1.4508300000000018,0.41051357984542847,-0.16876310110092163,1.1615619659423828,-0.2529497444629669,0.2670075297355652,0.405382364988327,51.75950241088867,58.386146545410156,-6.96087646484375,4.171124229328246,-2.8879871864805904,-16.772123714525424,34895,32999,33027,32384
1.4615589999999938,0.40904006361961365,-0.16711890697479248,1.1630009412765503,-0.2678224444389343,0.26353737711906433,0.36261188983917236,51.771602630615234,66.06813049316406,-6.538598537445068,4.076266472161443,-2.3123600198122287,-16.211376412870685,34527,32920,33664,32262
1.4707229999999982,0.4057113230228424,-0.16338349878787994,1.1675513982772827,-0.29181376099586487,0.26853519678115845,0.34329766035079956,51.88901138305664,71.6419677734375,-7.788510799407959,3.990033039339508,-1.7895909325450106,-15.595121530275897,34541,33034,33553,32081
1.4812850000000035,0.4023056924343109,-0.15995924174785614,1.171652913093567,-0.31465011835098267,0.2721901535987854,0.32364991307258606,52.35332107543945,80.13265991210938,-8.847728729248047,3.8978345242323633,-1.2555661822741735,-14.902250369378342,34989,31886,32546,32785
1.490330999999991,0.39889463782310486,-0.15672512352466583,1.1749649047851562,-0.33572691679000854,0.274532675743103,0.30190420150756836,53.540157318115234,82.58953094482422,-8.416153907775879,3.802892257748271,-0.723307055870063,-14.113954264209324,34885,32915,32467,32115
1.5009949999999954,0.3954980671405792,-0.15359467267990112,1.1778920888900757,-0.3550082743167877,0.27584561705589294,0.280118465423584,52.1111946105957,85.03983306884766,-9.631284713745117,3.713416135103572,-0.18285394782899028,-13.293830549900072,34752,32680,33196,32090
1.510072,0.3921263813972473,-0.15052351355552673,1.180641531944275,-0.3723897635936737,0.2762858271598816,0.25881558656692505,52.458133697509766,89.18167114257812,-9.217525482177734,3.625248134188451,0.3537612358960704,-12.436788987534378,35101,33117,32331,31938
1.5207320000000035,0.38878533244132996,-0.14748933911323547,1.183310866355896,-0.38775086402893066,0.2759619951248169,0.2376258671283722,52.37407684326172,90.68782806396484,-9.924640655517578,3.537205891522342,0.8974967854979214,-11.552944103695797,35839,32649,31930,32610
1.529826000000001,0.3849470317363739,-0.14448051154613495,1.1854056119918823,-0.40309542417526245,0.27489137649536133,0.21487218141555786,52.45500183105469,93.6586685180664,-10.891739845275879,3.4579063993755224,1.435765961290127,-10.639374600455474,36363,33341,31281,32649
1.5404609999999956,0.38140642642974854,-0.1414894312620163,1.1877639293670654,-0.41564545035362244,0.2732338011264801,0.19426710903644562,49.220252990722656,94.64700317382812,-12.223286628723145,3.3812064251475555,1.9685574255708624,-9.67588249088897,36247,33241,31817,32770
1.5494689999999973,0.377506285905838,-0.13851214945316315,1.1891740560531616,-0.4275054335594177,0.2710461914539337,0.1698538213968277,46.12225341796875,91.84622192382812,-12.498930931091309,3.3078564561015917,2.475862078326121,-8.727783662608497,36390,33517,31842,33154
1.5601830000000045,0.3734389543533325,-0.13554878532886505,1.1906633377075195,-0.4383343756198883,0.2682429552078247,0.1470494270324707,45.03773880004883,93.89749145507812,-11.567108154296875,3.226611569312991,2.954143313606048,-7.790554314794574,37308,34031,31233,33460
1.5692399999999906,0.3698385953903198,-0.1331304907798767,1.192201018333435,-0.4458416998386383,0.2629903554916382,0.1256285160779953,41.408111572265625,89.82740020751953,-12.306635856628418,3.1661847968752874,3.4300188794067044,-6.837325911644783,37955,34714,31104,33752
1.5799149999999935,0.36595669388771057,-0.13045716285705566,1.1932395696640015,-0.45291006565093994,0.2582150995731354,0.10436109453439713,35.22099685668945,85.69383239746094,-11.863030433654785,3.106772039979075,3.8601230620042153,-5.91238642123837,37498,34758,32530,34266
1.5889579999999988,0.36194756627082825,-0.12766021490097046,1.194048523902893,-0.4589398205280304,0.25349029898643494,0.08367151021957397,27.198366165161133,81.13782501220703,-12.749043464660645,3.0426348800655902,4.234631486913074,-5.019279325022529,37522,35310,33067,34595
1.5996440000000003,0.35788828134536743,-0.12480370700359344,1.1947522163391113,-0.4636974632740021,0.2487606406211853,0.06293854117393494,19.150333404541016,80.0501708984375,-12.115498542785645,2.982524033626121,4.527316752761116,-4.18433857034406,38469,34543,33133,36433
1.6086909999999917,0.35328298807144165,-0.12245363742113113,1.1954176425933838,-0.4692583680152893,0.24195604026317596,0.043808113783597946,12.986074447631836,73.79430389404297,-12.761252403259277,2.9239785380339915,4.749173430608967,-3.376275723587637,38717,35694,33374,36691
1.619357999999993,0.3489493131637573,-0.11982733011245728,1.1960811614990234,-0.4726160168647766,0.23595450818538666,0.027127884328365326,6.372880458831787,70.36640930175781,-12.760846138000488,2.8628728335230735,4.896967464747574,-2.6081750381904727,38544,36029,34478,37379
1.6284320000000008,0.34476786851882935,-0.11706236749887466,1.1962215900421143,-0.47414785623550415,0.23040230572223663,0.01022306177765131,0.49244487285614014,62.89019775390625,-12.17249584197998,2.7911109171292967,4.976239680053373,-1.86865324727028,38740,36337,34694,38051
1.6390869999999995,0.3406725525856018,-0.11422863602638245,1.1961216926574707,-0.47429582476615906,0.22510328888893127,-0.0058513302356004715,-4.875419616699219,55.153926849365234,-12.9539794921875,2.7242065514680687,4.991881589732458,-1.182212774995298,38346,37852,36504,37943
1.6480840000000025,0.33662843704223633,-0.11189360916614532,1.196471095085144,-0.47340014576911926,0.21805934607982635,-0.017514025792479515,-8.317414283752441,50.11905288696289,-11.060443878173828,2.6496312160160533,4.960835227274947,-0.5799277113767588,38849,38363,36337,38550
1.6588089999999938,0.3326244652271271,-0.1098058670759201,1.1959681510925293,-0.4713645577430725,0.21048015356063843,-0.032232798635959625,-12.36617374420166,47.65053176879883,-11.321646690368652,2.572093532138371,4.884824150090277,-0.040377077529760365,39772,38215,36792,39972
1.6678969999999973,0.3281121850013733,-0.10730776935815811,1.195599913597107,-0.47051435708999634,0.20468252897262573,-0.044551290571689606,-16.83176040649414,44.04916763305664,-8.821557998657227,2.503314631216823,4.760100098975466,0.4614297726141587,40170,38900,37555,40597
1.6785339999999997,0.32441824674606323,-0.10513333976268768,1.1953164339065552,-0.4659844934940338,0.19797569513320923,-0.054254818707704544,-18.708133697509766,38.004638671875,-9.433065414428711,2.446800768996549,4.6023581114431575,0.941394554265502,39587,40239,39064,40379
1.687572,0.32007551193237305,-0.10311923921108246,1.1951100826263428,-0.463234543800354,0.19093625247478485,-0.059823982417583466,-19.187395095825195,33.532501220703125,-9.658551216125488,2.3790727690223696,4.412742848805539,1.3454102705187179,40067,40680,38801,40621
1.6982679999999963,0.31594762206077576,-0.10064812004566193,1.1944276094436646,-0.4590441584587097,0.185955211520195,-0.0644550621509552,-19.023178100585938,36.05599594116211,-11.109743118286133,2.3092551060577917,4.200518355512433,1.7059068832161586,41692,40582,38480,42099
1.7073009999999922,0.3119325041770935,-0.09847746789455414,1.1940826177597046,-0.4539836049079895,0.18027593195438385,-0.06529983133077621,-19.15032196044922,32.48662185668945,-8.5558500289917,2.2345863924380436,3.9953116733658898,2.0672503340631385,41928,41038,39281,42787
1.7179869999999937,0.30797842144966125,-0.09645424038171768,1.1939234733581543,-0.44829973578453064,0.17450931668281555,-0.06420119851827621,-22.64715003967285,31.92322540283203,-7.972610950469971,2.1741470980718742,3.7888516815355944,2.4132327194978753,41393,41696,40919,43002
1.7270429999999906,0.3045943081378937,-0.09449859708547592,1.193319320678711,-0.4400967061519623,0.16905106604099274,-0.06440647691488266,-23.47801971435547,33.957096099853516,-6.774912357330322,2.1100290290796346,3.5638427935090577,2.757330301534022,42490,41050,39834,44042
1.7377160000000003,0.30096688866615295,-0.09257278591394424,1.1930526494979858,-0.4324260950088501,0.16396741569042206,-0.061314985156059265,-20.496335983276367,32.490238189697266,-7.233742713928223,2.0507641559998784,3.3306363340703307,3.1081241240409296,43201,41711,40129,44394
1.7467259999999951,0.29722070693969727,-0.09065604209899902,1.1924268007278442,-0.42477142810821533,0.15937094390392303,-0.05802163854241371,-22.87262535095215,28.151527404785156,-5.126423358917236,1.9933860080742933,3.096940023702308,3.4415283155016363,42595,42247,41590,44572
1.7574440000000031,0.2934187650680542,-0.08873876929283142,1.1921947002410889,-0.4168333411216736,0.15524376928806305,-0.049377456307411194,-22.905424118041992,20.943071365356445,-6.255092620849609,1.9502983888521304,2.8580378885782145,3.743891953036468,41651,42344,43068,44379
1.7665959999999905,0.29012900590896606,-0.08681711554527283,1.191632628440857,-0.4066412150859833,0.15166430175304413,-0.04203478619456291,-15.609583854675293,25.75454330444336,-3.8070766925811768,1.9096469873217354,2.623975150862903,4.0155305935345185,43390,42349,41000,44622
1.7771619999999966,0.28709876537323,-0.08488765358924866,1.191455602645874,-0.3953181803226471,0.1486387401819229,-0.03244410827755928,-14.395112037658691,18.271474838256836,-6.6086649894714355,1.8760662479694936,2.436665699778784,4.293074635502221,43714,43159,41478,44427
1.7861959999999963,0.2832813262939453,-0.08280442655086517,1.191460132598877,-0.38448452949523926,0.14556792378425598,-0.01965406909584999,-14.503218650817871,19.545867919921875,-3.617868185043335,1.8157680947224102,2.2653516017074153,4.531853999778622,42716,43031,43185,44694
1.79687999999999,0.2804027497768402,-0.08147536218166351,1.191622018814087,-0.37206539511680603,0.14104051887989044,-0.0061727967113256454,-11.371288299560547,13.101433753967285,-5.497581481933594,1.7780216567061633,2.127724999862282,4.742832682304295,42767,42827,42040,44345
1.8059290000000037,0.2775820195674896,-0.07983026653528214,1.1918292045593262,-0.3595673739910126,0.13817444443702698,0.007114119362086058,-7.072788238525391,15.261629104614258,-4.947940826416016,1.7314808468823932,2.0015948452827117,4.911707183827098,43409,43112,41575,44311
1.816604999999996,0.27479198575019836,-0.07802288234233856,1.1920706033706665,-0.34690386056900024,0.1361890286207199,0.022926630452275276,-3.4587621688842773,14.320918083190918,-4.965868949890137,1.679426139390043,1.9008322914608877,5.075851646438435,44103,42468,40507,44602
1.8256820000000007,0.27201852202415466,-0.0766676813364029,1.1928858757019043,-0.3343283534049988,0.13268613815307617,0.04063478484749794,-5.047826766967773,16.42141342163086,-5.118800163269043,1.6307160523349682,1.8547376831766322,5.238040380508207,44427,41344,40227,45640
1.8363469999999944,0.2697853744029999,-0.07500060647726059,1.1934261322021484,-0.3199683427810669,0.13068173825740814,0.05509158968925476,-6.3264875411987305,12.380854606628418,-6.429587364196777,1.5808988823402506,1.800678896739932,5.429688780237142,42691,41489,41044,44745
1.8453399999999964,0.26728737354278564,-0.07317586243152618,1.1943607330322266,-0.3068317174911499,0.12942132353782654,0.07049912959337234,-5.2524237632751465,4.933188438415527,-4.620585918426514,1.5240691553296761,1.731086133112535,5.559881571815691,41380,41898,42036,43963
1.8560610000000015,0.26518771052360535,-0.07180322706699371,1.1949348449707031,-0.2925420105457306,0.12668609619140625,0.08265607059001923,-5.9530348777771,-2.6175637245178223,-5.908840656280518,1.4731126728568327,1.6597719394076142,5.629107835783461,41508,41287,40700,43515
1.8652259999999952,0.2627495229244232,-0.0701223835349083,1.1958612203598022,-0.2800101041793823,0.1253250241279602,0.09565863013267517,-1.7341527938842773,-4.531290531158447,-5.49005651473999,1.4153175415287325,1.5878139580415256,5.623006591191553,41461,41486,40577,43092
1.8757899999999936,0.26067131757736206,-0.06828341633081436,1.1969621181488037,-0.26653432846069336,0.12474227696657181,0.10967347025871277,0.07267671823501587,-5.0649094581604,-5.13023567199707,1.363642278365429,1.5398092901149876,5.588024992526547,41958,40297,38410,43284
1.8848190000000031,0.2587699294090271,-0.06689980626106262,1.1986881494522095,-0.25306007266044617,0.1225002333521843,0.12456054985523224,-1.6298856735229492,-12.493000030517578,-4.416412830352783,1.311091421311013,1.5239441470763821,5.550418031918746,40770,40509,39289,42833
1.895520000000004,0.2569483816623688,-0.06520751863718033,1.2001593112945557,-0.24004845321178436,0.12161757051944733,0.13628797233104706,-0.14441584050655365,-17.926074981689453,-3.8676702976226807,1.2562540719097277,1.501162288572603,5.4573084375411804,39268,40596,39467,41282
1.904553,0.25569596886634827,-0.06389383971691132,1.2014847993850708,-0.22561654448509216,0.11939836293458939,0.1455160677433014,-0.8731633424758911,-14.763078689575195,-4.462355136871338,1.2114160852777422,1.4990813020799933,5.321796113456966,39833,39593,37806,41532
1.9152439999999915,0.2541837692260742,-0.06223444268107414,1.2027126550674438,-0.21325667202472687,0.11864791810512543,0.15171118080615997,-0.4272651970386505,-20.840866088867188,-3.2280728816986084,1.1606307011416443,1.4785396901525847,5.176523976685012,39829,38558,36892,41655
1.9242859999999928,0.25306883454322815,-0.060936328023672104,1.2044174671173096,-0.20019488036632538,0.1165522113442421,0.15828412771224976,-1.7585563659667969,-24.2455997467041,-3.820228099822998,1.1157173661041193,1.4657784461304733,4.990575111198188,38865,38797,37137,41054
1.9349609999999957,0.2516079843044281,-0.05928224325180054,1.2063430547714233,-0.18941430747509003,0.11599019169807434,0.1645720899105072,1.407515048980713,-26.730712890625,-4.1078386306762695,1.0644231869356293,1.4315758688713174,4.779018773187009,38083,38384,35414,39889
1.9439660000000003,0.2504977285861969,-0.05744554474949837,1.207818627357483,-0.17825086414813995,0.11635623127222061,0.167069673538208,-1.4534099102020264,-30.600873947143555,-2.7977442741394043,1.0092308424635128,1.4110198773115978,4.531272978971871,37265,37803,36197,39702
1.9546949999999925,0.2490207403898239,-0.05605411157011986,1.2096019983291626,-0.1694003939628601,0.11498124897480011,0.17022621631622314,-2.5579850673675537,-39.43500518798828,-1.24730384349823,0.9789839043760482,1.386761805505406,4.2183631324781885,36476,37529,36512,38866
1.9638509999999951,0.24788355827331543,-0.054886698722839355,1.210976004600525,-0.1603112667798996,0.11282584071159363,0.1687321960926056,-1.0212510824203491,-42.63593292236328,-4.272307395935059,0.9549154182744704,1.366777020978243,3.8412841502143316,36629,37586,34953,38334
1.9744140000000043,0.24690686166286469,-0.05329480767250061,1.2126675844192505,-0.15171200037002563,0.11244823783636093,0.16692090034484863,-2.659339427947998,-44.91334533691406,-2.9825026988983154,0.9080405935702702,1.3343834256527782,3.4362313873128705,35811,37180,34836,37800
1.9834449999999924,0.24653775990009308,-0.05202415958046913,1.2145048379898071,-0.1417248398065567,0.11087338626384735,0.16464637219905853,-3.8030688762664795,-47.40564727783203,-4.836595058441162,0.871588550550395,1.2977415355861939,3.0063109541786615,35251,36578,35157,37972
1.9941440000000001,0.24592426419258118,-0.050377242267131805,1.2158534526824951,-0.1339411735534668,0.1109306588768959,0.15886105597019196,-4.892046928405762,-46.14445877075195,-3.6378726959228516,0.8187138015109451,1.2440719017494541,2.558305248713558,35479,36010,34292,38281
2.0031889999999986,0.24517688155174255,-0.04907578229904175,1.2169498205184937,-0.1277610957622528,0.10973580181598663,0.15150536596775055,-5.207433223724365,-51.99663543701172,-3.781881332397461,0.7732634436688018,1.190004053497064,2.1047237864137935,34855,36845,34012,37119
2.0138629999999975,0.24435247480869293,-0.047947973012924194,1.2184559106826782,-0.12288830429315567,0.10799933224916458,0.14422599971294403,-5.4497294425964355,-55.10581970214844,-3.5960285663604736,0.7243457604969987,1.1438414373286199,1.5834462082131202,33809,36864,35474,36819
2.022906999999992,0.24347743391990662,-0.046368557959795,1.2196054458618164,-0.11926539242267609,0.10821951180696487,0.13439516723155975,-3.6607022285461426,-53.185821533203125,-1.9258681535720825,0.6829957075677257,1.0749051438264077,1.036302475766053,34768,36047,33656,37258
2.0335769999999904,0.24256782233715057,-0.04509788751602173,1.220567226409912,-0.1167452409863472,0.10729698091745377,0.12267570197582245,-3.507349729537964,-52.67615509033203,-1.4440937042236328,0.6517304301454215,1.0369607938580456,0.5153742034735904,35238,36475,34261,37784
2.0425829999999987,0.24163050949573517,-0.043444402515888214,1.221427083015442,-0.11523556709289551,0.10801135748624802,0.10999973863363266,-0.3549601435661316,-52.27479553222656,-1.1390410661697388,0.6274932160922693,0.9880582555304167,0.0018154173022100558,34640,37078,34127,36779
2.0533169999999954,0.2412063628435135,-0.0421326644718647,1.2222412824630737,-0.11258012056350708,0.1074800044298172,0.09836403280496597,0.4844551980495453,-50.702880859375,-0.9365227818489075,0.6134208010956589,0.9780330969884127,-0.49911588070288754,35206,36707,34467,37429
2.062350999999995,0.24049733579158783,-0.04099517688155174,1.223045825958252,-0.111862413585186,0.1061958372592926,0.0882585272192955,2.5239908695220947,-48.065834045410156,0.11652061343193054,0.5990807374879757,0.9805649174217872,-0.9984379557517881,35306,36783,34438,37341
2.0731649999999937,0.23963528871536255,-0.03940826281905174,1.223856806755066,-0.11254359781742096,0.10669905692338943,0.07881231606006622,3.2487099170684814,-48.96629333496094,0.7764907479286194,0.6008437206868834,0.9871658502200623,-1.493175175987959,35186,38304,35785,36562
2.0820840000000027,0.23868905007839203,-0.03813113644719124,1.224671721458435,-0.11421860009431839,0.10596399754285812,0.06878446042537689,2.9102351665496826,-52.75206756591797,1.5652124881744385,0.6051655012776515,1.0189237435071812,-1.9990075052656342,34632,38086,36638,36747
2.0927649999999995,0.23823030292987823,-0.037010520696640015,1.2254830598831177,-0.11461187899112701,0.10459531098604202,0.058175161480903625,4.922403812408447,-49.60521697998047,-0.05831389129161835,0.6129268883254588,1.0497641413380745,-2.500326083086153,34781,39148,37113,36262
2.1017669999999926,0.237472802400589,-0.03543195500969887,1.2257428169250488,-0.11695200949907303,0.10503475368022919,0.045460496097803116,4.208364963531494,-45.70054626464844,1.4836318492889404,0.6099295038436406,1.0830330615900488,-2.9869520647412346,35724,38623,36786,37554
2.1124850000000004,0.23655854165554047,-0.03415931388735771,1.2257367372512817,-0.12056396156549454,0.10419531911611557,0.032798655331134796,3.6449646949768066,-35.38715744018555,1.4205514192581177,0.6134037640670191,1.1217235055643147,-3.426010326659036,36125,38814,37674,38158
2.1215540000000037,0.23555885255336761,-0.033042389899492264,1.2261598110198975,-0.12507042288780212,0.10267265886068344,0.023587806150317192,1.5986868143081665,-28.716655731201172,3.6787145137786865,0.6223859950467867,1.1636600660939838,-3.791527932293171,36415,38053,37962,39078
2.132206999999995,0.23451051115989685,-0.03146718814969063,1.2262665033340454,-0.13028079271316528,0.10290996730327606,0.014910561963915825,2.160487174987793,-23.858970642089844,1.8776187896728516,0.6569590491575269,1.1716880901182496,-4.08049212491126,36556,38977,38486,38991
2.1412459999999993,0.2334330528974533,-0.03019804321229458,1.226237416267395,-0.13599030673503876,0.10189398378133774,0.007814335636794567,2.399260997772217,-12.52413558959961,2.010625123977661,0.6755070327904221,1.190908137822397,-4.309885636262715,37121,38916,37953,39173
2.151925000000003,0.23233865201473236,-0.02908395789563656,1.2261567115783691,-0.14193394780158997,0.10024859756231308,0.0014971258351579309,6.32352876663208,-3.2443900108337402,2.8347060680389404,0.6964067067039581,1.2153671356953724,-4.447895438650525,38708,37888,36762,40543
2.1609809999999996,0.23177023231983185,-0.028047597035765648,1.2260528802871704,-0.14578230679035187,0.09833770990371704,-0.005418189335614443,7.030921936035156,1.4187381267547607,2.6972994804382324,0.72633702859394,1.267478912046655,-4.473246534885865,38274,39079,37565,39750
2.1718129999999944,0.23039571940898895,-0.02651447430253029,1.2259361743927002,-0.15265947580337524,0.0983424037694931,-0.012163499370217323,9.729246139526367,6.796006679534912,3.2484686374664307,0.7542806486652166,1.3251064395581085,-4.471211270179107,38431,38922,37820,39760
2.1806970000000003,0.2291536182165146,-0.02526763640344143,1.2258163690567017,-0.15873561799526215,0.09713678061962128,-0.018543431535363197,12.310677528381348,12.078563690185547,3.926583766937256,0.7886907269367178,1.4256391685457401,-4.413058839603739,39253,38628,37026,40017
2.191383999999991,0.22798049449920654,-0.024166060611605644,1.2251579761505127,-0.16434000432491302,0.09520982950925827,-0.0256454236805439,13.098395347595215,13.510971069335938,3.8653008937835693,0.8339855000115933,1.5409724440204735,-4.296844231098519,39484,39521,38129,39897
2.2003919999999924,0.22684434056282043,-0.02313990145921707,1.2248026132583618,-0.16956043243408203,0.09278495609760284,-0.02838866598904133,12.016676902770996,12.817095756530762,3.3202977180480957,0.8791552789307229,1.6627826014943523,-4.154987926662248,38914,40091,38955,39420
2.211108999999997,0.22572796046733856,-0.021617626771330833,1.224627137184143,-0.17450055480003357,0.09209372103214264,-0.027607453987002373,12.907731056213379,16.940757751464844,4.353630065917969,0.9206860166687056,1.772387042844263,-4.01364769398488,39371,39772,38839,39505
2.2202620000000026,0.22462627291679382,-0.020383130759000778,1.2245543003082275,-0.17890672385692596,0.09013235569000244,-0.02665524184703827,11.426433563232422,20.173555374145508,3.3932595252990723,0.9733766867079242,1.8928247867992243,-3.8364075877201396,40009,39497,38841,40040
2.230823999999993,0.2230025678873062,-0.019294386729598045,1.2239773273468018,-0.18472304940223694,0.08753661811351776,-0.029345225542783737,10.030561447143555,23.851356506347656,2.927882671356201,1.0127589902724339,2.003312060934001,-3.640816431276546,40115,39740,39306,40351
2.2398769999999932,0.22165538370609283,-0.01827993616461754,1.2236864566802979,-0.1889440268278122,0.08459603041410446,-0.031077465042471886,7.422771453857422,25.88611602783203,3.674914598464966,1.0534402473837583,2.0936073319091064,-3.406215393033253,39661,39813,40230,40366
2.2505619999999906,0.21952863037586212,-0.017141729593276978,1.2234811782836914,-0.19530794024467468,0.08069039136171341,-0.031107893213629723,4.188098430633545,27.011722564697266,2.398102283477783,1.1017914677114162,2.1743801227135156,-3.1080187664847325,40169,39390,39990,40934
2.259600999999995,0.21814517676830292,-0.016201891005039215,1.2228726148605347,-0.19796016812324524,0.07668562233448029,-0.03177617862820625,1.365797996520996,28.228351593017578,3.1260812282562256,1.1407561530038555,2.2118663951430957,-2.7860784432528307,40277,39505,40378,41286
2.270377999999997,0.21713964641094208,-0.01534755527973175,1.2226382493972778,-0.19881434738636017,0.07304869592189789,-0.028482867404818535,-0.4531751573085785,29.68061637878418,1.49809992313385,1.1884095245521875,2.2193596639193105,-2.482301958972019,40182,39671,40778,41200
2.2793300000000016,0.2155885547399521,-0.014452112838625908,1.2225664854049683,-0.20144237577915192,0.06969445943832397,-0.02449979819357395,2.1578502655029297,31.927865982055664,0.20195670425891876,1.2112421059853915,2.2108788377384623,-2.174326407590422,40732,39555,39758,41427
2.2899989999999963,0.21377333998680115,-0.013533713296055794,1.2220221757888794,-0.20445328950881958,0.06661117821931839,-0.023560350760817528,1.3477894067764282,34.6878662109375,-0.7822826504707336,1.2190517668116458,2.225761648514659,-1.8440672891053471,41381,39482,39243,41919
2.2990179999999962,0.21236687898635864,-0.012603254988789558,1.2217921018600464,-0.20525363087654114,0.06360579282045364,-0.019805772230029106,0.9340214133262634,35.63174057006836,0.794919490814209,1.2355362292771674,2.2406500738929607,-1.464396510685446,41382,39114,39418,42270
2.309771999999997,0.21117331087589264,-0.011666007339954376,1.2217293977737427,-0.20455439388751984,0.06069278344511986,-0.014680113643407822,0.015600627288222313,34.44150924682617,0.43527814745903015,1.2562442870653097,2.2457428316568366,-1.0822515012756246,41135,39679,39989,41939
2.318883999999991,0.20955784618854523,-0.010724302381277084,1.2217515707015991,-0.2048535794019699,0.05792270973324776,-0.009643126279115677,-0.14641018211841583,28.292818069458008,0.4490494430065155,1.2738302690689853,2.2408490007222546,-0.7352608646009187,40675,40063,39805,41276
2.3294459999999964,0.20773635804653168,-0.009779705666005611,1.2218157052993774,-0.20534147322177887,0.05523506924510002,-0.003946568351238966,0.13771384954452515,28.12940216064453,-0.30646806955337524,1.2912853927411774,2.2337844011913144,-0.45155885051370515,40710,40213,40235,41061
2.338497000000003,0.20635218918323517,-0.008832549676299095,1.2219107151031494,-0.20363911986351013,0.05261325091123581,0.0034924419596791267,-1.2273515462875366,26.81833839416504,0.6531206369400024,1.3038494245612713,2.212394476918538,-0.16530431739002835,41016,39222,39974,41902
2.3491820000000008,0.2046578824520111,-0.008418182842433453,1.2220301628112793,-0.20268471539020538,0.04811200499534607,0.010964365676045418,-2.116011619567871,30.858240127563477,0.2688691318035126,1.321147385795501,2.1930178428571803,0.12381935593958089,41775,38834,39026,42421
2.3582350000000005,0.20334801077842712,-0.00773409940302372,1.2221500873565674,-0.19975033402442932,0.04494937136769295,0.016461996361613274,-0.6170324683189392,24.464282989501953,1.3311651945114136,1.3407186708119412,2.170425515765879,0.4229636076838107,40878,39979,39445,41164
2.3689949999999955,0.2017005831003189,-0.00691268453374505,1.2222599983215332,-0.19770143926143646,0.042462415993213654,0.021731887012720108,-0.6976611614227295,26.050601959228516,1.1338671445846558,1.3609813188114879,2.1563073077492665,0.6932904886084273,41417,39134,38977,41612
2.3779619999999997,0.20042338967323303,-0.006555627100169659,1.222365140914917,-0.19378869235515594,0.0383155532181263,0.02719159983098507,-2.1142728328704834,22.893369674682617,0.29016122221946716,1.3840189467709516,2.1480181606995115,0.941959797513492,41289,38808,38743,41591
2.388623999999996,0.19879980385303497,-0.005895025562494993,1.222459316253662,-0.19098776578903198,0.03559102863073349,0.030767565593123436,-2.7524943351745605,19.771499633789062,0.20690546929836273,1.3964523976917829,2.1168421526268424,1.1447783912473009,40833,39347,39278,41164
2.397630999999994,0.1975397914648056,-0.005079835653305054,1.2230806350708008,-0.18655885756015778,0.033655405044555664,0.03581209480762482,-7.351504325866699,14.792771339416504,0.6754570007324219,1.4085260581868122,2.07168618338167,1.3497446839233094,40332,38821,39281,41242
2.4083889999999957,0.19592928886413574,-0.004720394499599934,1.2234152555465698,-0.18330667912960052,0.030099915340542793,0.039749085903167725,-8.724418640136719,11.993017196655273,0.207703098654747,1.4187655652361917,1.9998995667489095,1.4775697442502944,39592,38957,40271,40834
2.4175080000000015,0.19467946887016296,-0.004051985219120979,1.2236061096191406,-0.178557351231575,0.02803853340446949,0.042941004037857056,-9.071395874023438,11.356232643127441,0.8697484731674194,1.4331039527625316,1.8983590998716964,1.5983638593705625,40036,38441,39366,41186
2.4280720000000002,0.19361256062984467,-0.0037623364478349686,1.2242683172225952,-0.1730709969997406,0.024745741859078407,0.04742675647139549,-7.199860095977783,9.430721282958984,-0.1599780172109604,1.4346485070631114,1.8100183791902908,1.714929775968024,40457,38789,38218,40961
2.437126999999993,0.19263727962970734,-0.003123184200376272,1.2246118783950806,-0.16724935173988342,0.023144030943512917,0.05008959770202637,-7.825453758239746,3.465786933898926,0.748238205909729,1.440337680545084,1.7373350197591775,1.8108006447914051,39913,38858,38533,40511
2.4477909999999974,0.19117170572280884,-0.002842842135578394,1.2253451347351074,-0.1633988469839096,0.020290173590183258,0.05506211519241333,-8.747102737426758,5.062448024749756,1.2092199325561523,1.4521455715750493,1.6537297893495393,1.8406479622223053,39217,38122,39336,40575
2.4569290000000037,0.18999390304088593,-0.0022035117726773024,1.225721836090088,-0.15857191383838654,0.019156016409397125,0.057291120290756226,-8.753440856933594,-1.3534495830535889,1.4197673797607422,1.468541492918405,1.5572128371558234,1.8512498332477603,38931,38448,39069,39930
2.467611000000004,0.18896019458770752,-0.0019181775860488415,1.2264577150344849,-0.1533622294664383,0.01683342084288597,0.06015642359852791,-8.889360427856445,-2.2463600635528564,2.6390678882598877,1.486035994557302,1.464589642836344,1.846745722514525,39360,38078,38632,40244
2.4766189999999915,0.18799586594104767,-0.0012710849987342954,1.2268130779266357,-0.14815500378608704,0.016243012621998787,0.05996818095445633,-9.571721076965332,-0.7231239676475525,2.61796236038208,1.5110154854001085,1.3679954676297519,1.8453746001224667,39735,37544,38074,40590
2.487247999999992,0.18706446886062622,-0.000976861105300486,1.2275184392929077,-0.1430416703224182,0.014425458386540413,0.06110001355409622,-10.67354679107666,-7.109206676483154,4.200639247894287,1.5407273810622704,1.2666212821994238,1.822967818453284,38416,37875,39270,39749
2.4962639999999956,0.18614719808101654,-0.0003207704285159707,1.2278499603271484,-0.13810314238071442,0.01429805625230074,0.060741178691387177,-11.1959867477417,-10.729814529418945,2.1816024780273438,1.5720063603735572,1.153696068929949,1.7564238963812815,38178,38084,39157,39274
2.5069839999999965,0.18523386120796204,-1.7062920960597694e-05,1.2285395860671997,-0.1335190087556839,0.01298357080668211,0.061146803200244904,-10.205658912658691,-11.829343795776367,3.1110823154449463,1.5841333700989275,1.0530811279833459,1.6572076836350875,38444,37434,38312,39567
2.5161450000000043,0.18431903421878815,0.00011163579620188102,1.2288490533828735,-0.12931379675865173,0.011225955560803413,0.05843576788902283,-6.291409969329834,-9.517112731933594,1.141670823097229,1.610072231259238,0.9587281566032019,1.5445190694080355,38826,37137,37793,39622
2.526701000000001,0.18339954316616058,0.00015444488963112235,1.229508399963379,-0.12548908591270447,0.009357830509543419,0.057275548577308655,-5.63238000869751,-14.7307710647583,1.0912811756134033,1.625361094850776,0.8926056600162309,1.4199382004961087,38066,38287,37990,38357
2.5357439999999913,0.1824743151664734,0.000156274443725124,1.2297945022583008,-0.12203217297792435,0.00751315476372838,0.05428875982761383,-2.8697614669799805,-12.319735527038574,3.8835086822509766,1.6410663413338775,0.8489922461724198,1.2948783652123024,38739,37498,37370,38794
2.5464219999999913,0.1815425306558609,0.0006747363950125873,1.2304376363754272,-0.1189526617527008,0.0078088403679430485,0.05239305645227432,1.1291725635528564,-11.638432502746582,2.7291524410247803,1.6739421017463085,0.8225060553946918,1.1770962969909557,39307,37578,36345,38483
2.555475999999995,0.1806039959192276,0.0009180757915601134,1.2312593460083008,-0.11620796471834183,0.007037636823952198,0.05182165279984474,-1.0137088298797607,-14.824593544006348,2.14548921585083,1.695803075813441,0.8260508356095669,1.044893640446015,38687,38137,37524,38158
2.566150999999998,0.18019472062587738,0.0010235263034701347,1.2316229343414307,-0.11173396557569504,0.005765097681432962,0.04857184365391731,-2.234665632247925,-15.970501899719238,0.9315026998519897,1.7114968106954902,0.8134289741013029,0.9116587552225164,37847,37114,37857,38442
2.575197,0.17951200902462006,0.0015961619792506099,1.2317512035369873,-0.10874415934085846,0.006399751640856266,0.04373221471905708,-4.3642449378967285,-15.27182388305664,0.9263594746589661,1.7243478233542457,0.7711147284765498,0.7585474221619781,38324,36913,37469,38798
2.585861999999994,0.17868846654891968,0.0018685103859752417,1.2323033809661865,-0.1066536232829094,0.005906553007662296,0.040101308375597,-6.29482889175415,-15.797423362731934,0.5604699850082397,1.7298610105566037,0.7141326596315324,0.6112181883985354,38280,36807,37598,39218
2.5949179999999905,0.1777898222208023,0.0025260262191295624,1.2325153350830078,-0.10518256574869156,0.007004620507359505,0.03479010984301567,-5.257119655609131,-16.19952964782715,-0.4883129596710205,1.7352154983001993,0.6435035618572748,0.4387278649286429,37583,37693,38068,38390
2.605595000000001,0.17738574743270874,0.0028428209479898214,1.2325619459152222,-0.10213986784219742,0.006841078866273165,0.02960602194070816,-5.6347784996032715,-18.264904022216797,1.663620948791504,1.7422605381650906,0.5883621720067853,0.2980068062317811,37942,36912,37800,39010
2.614687999999995,0.17669211328029633,0.002988682594150305,1.2330774068832397,-0.1005467027425766,0.006110691465437412,0.026605408638715744,-5.561676502227783,-19.08400535583496,1.2923846244812012,1.7524443064903765,0.524683184809364,0.12094321946729934,37622,37468,38601,38796
2.6253870000000026,0.1758480966091156,0.0035855311434715986,1.233276128768921,-0.09991403669118881,0.007260545156896114,0.021451881155371666,-4.109277725219727,-17.73508644104004,2.4432260990142822,1.7704803812167014,0.4632246059035776,-0.07988951065956879,37719,37931,38218,38250
2.634345000000001,0.1754613071680069,0.0038742024917155504,1.233317255973816,-0.09784407913684845,0.0072412951849401,0.016258303076028824,-0.1525159329175949,-18.197250366210938,1.9846564531326294,1.7934492957799448,0.43185855195341555,-0.24363903313015636,38176,37711,37771,38446
2.645047999999995,0.17476457357406616,0.00400860421359539,1.233290195465088,-0.097365602850914,0.006683912593871355,0.012222269549965858,1.8978763818740845,-16.263805389404297,1.634482741355896,1.8128794366132999,0.43308756646517693,-0.40868146066075234,38513,38154,38065,38455
2.6541370000000026,0.17444464564323425,0.004601182881742716,1.2332441806793213,-0.09571870416402817,0.007903889752924442,0.00960452575236559,3.8375778198242188,-14.529878616333008,3.1889467239379883,1.8359861433492062,0.44751652834134337,-0.555230792769116,38676,38493,38084,38245
2.664770000000004,0.17377598583698273,0.00488774199038744,1.233195424079895,-0.09570759534835815,0.007832850329577923,0.006728334352374077,5.037964820861816,-11.251314163208008,0.9239163398742676,1.855549633438798,0.48319818711414775,-0.6926930062104859,39039,38132,37727,38604
2.6738129999999947,0.17292878031730652,0.005019890610128641,1.2331379652023315,-0.09659185260534286,0.007123153656721115,0.0026545568834990263,5.131919860839844,-10.797953605651855,1.7414494752883911,1.873337710093351,0.5258478998967263,-0.7994336245752027,39318,37941,37771,39000
2.6844919999999983,0.17252615094184875,0.005609650630503893,1.2330650091171265,-0.09586358070373535,0.008148842491209507,-0.002489619655534625,2.3119020462036133,-6.203577518463135,1.926769495010376,1.8911983851836156,0.5577348395247032,-0.8833807189660292,39119,37952,38741,39343
2.6935570000000006,0.17180988192558289,0.005892990622669458,1.2329795360565186,-0.09651871025562286,0.00787263736128807,-0.007663043215870857,3.119838237762451,-8.015939712524414,1.2347444295883179,1.9079421355907695,0.5821496535776421,-0.9553213245556071,39010,38211,38650,39110
2.7042209999999907,0.17147018015384674,0.0060215117409825325,1.2328978776931763,-0.09582918137311935,0.006949030794203281,-0.010861366055905819,2.2166318893432617,-4.4238762855529785,1.4210999011993408,1.9217176824473663,0.6121277696705253,-1.023271306906843,39167,38421,38798,39131
2.713296000000002,0.1707831770181656,0.006607246119529009,1.2328397035598755,-0.09664510935544968,0.0077496785670518875,-0.011641751043498516,3.1587421894073486,-2.4703805446624756,1.7890654802322388,1.9324218203823385,0.6317075858271062,-1.0527284269958108,40010,37744,38250,40099
2.724025999999998,0.17089299857616425,0.006808444391936064,1.2329230308532715,-0.09640198200941086,0.008441252633929253,-0.011203734204173088,0.9282960295677185,-4.127521514892578,0.5000089406967163,1.9324218203823385,0.6317075858271062,-1.0527284269958108,39109,38702,39776,39662
2.7329709999999903,0.1703842133283615,0.006951522082090378,1.232898235321045,-0.09584581851959229,0.0071856556460261345,-0.01108613982796669,1.7031687498092651,-3.3041553497314453,-0.31367790699005127,1.9532458163738853,0.6684928872999174,-1.0617025429302867,39010,38927,39719,39433
2.743669999999998,0.16971595585346222,0.007523427717387676,1.232895016670227,-0.0965406745672226,0.00799915287643671,-0.011794589459896088,1.2966333627700806,-3.466508388519287,0.2642964720726013,1.9595926921397173,0.673510014575351,-1.0836851770862874,39157,38995,39438,39445
2.7528410000000005,0.16938836872577667,0.007803695276379585,1.2328898906707764,-0.09590142220258713,0.007511250674724579,-0.012538515031337738,1.7085565328598022,0.8824573755264282,-0.18055686354637146,1.95813411444643,0.6884871563686813,-1.103337669769242,39439,38560,39877,39988
2.763399999999994,0.16871705651283264,0.007937123998999596,1.2323646545410156,-0.0967368558049202,0.006421064492315054,-0.015325804241001606,1.0123462677001953,-0.9294419884681702,-0.7300335764884949,1.9690501587979898,0.6997059033221852,-1.1246407045026403,39593,38834,39629,40279
2.7724449999999923,0.1678721159696579,0.008511649444699287,1.232101321220398,-0.0982971265912056,0.0071066501550376415,-0.015866516157984734,3.7548916339874268,4.055801868438721,-0.6929152607917786,1.9660916814978229,0.7008795681343778,-1.1150747478102552,39857,39432,39038,39741
2.783120999999999,0.16745488345623016,0.008793724700808525,1.2319711446762085,-0.09807025641202927,0.006622289773076773,-0.0162435844540596,5.788051128387451,-0.7298908233642578,-0.24394556879997253,1.9616886251592258,0.7311522823287463,-1.0811774106019574,39521,39886,39514,39300
2.792176999999996,0.1667385697364807,0.008927764371037483,1.2319084405899048,-0.09900526702404022,0.005489119794219732,-0.015660999342799187,4.884533882141113,5.4827728271484375,-1.89920175075531,1.9530133721991179,0.7704458846054448,-1.0664547297748328,39777,39625,39558,39585
2.8028479999999982,0.1658715009689331,0.00950197409838438,1.2318860292434692,-0.10052106529474258,0.006035438273102045,-0.01286621019244194,7.098934173583984,8.802398681640625,0.573340892791748,1.9456126993031784,0.8237299846113937,-1.035998226484196,40905,38978,38434,40434
2.8119229999999953,0.16544407606124878,0.0097830044105649,1.2313696146011353,-0.10015346854925156,0.005314115900546312,-0.01223086193203926,5.726475715637207,6.462686061859131,-1.504951000213623,1.9449724950630756,0.8827010180430094,-0.9728214862048423,40956,39219,38495,40295
2.8226619999999967,0.16472364962100983,0.009915394708514214,1.2311205863952637,-0.10084539651870728,0.003945824224501848,-0.012090394273400307,6.166057586669922,8.493376731872559,0.43527254462242126,1.9464506816241087,0.9537188777325482,-0.8778126628316499,40033,39670,39703,39935
2.8315859999999957,0.16437095403671265,0.00997299887239933,1.2309995889663696,-0.09991144388914108,0.0022623699624091387,-0.012117489241063595,2.178576707839966,4.918583869934082,-2.2484405040740967,1.944795850462294,1.0074036624131786,-0.7839507374729345,39710,39538,39891,39898
2.842307000000001,0.16364239156246185,0.009992459788918495,1.2309399843215942,-0.09999032318592072,0.0001888253027573228,-0.01031690277159214,0.07586947083473206,3.376859664916992,-0.39881566166877747,1.9291533788475588,1.0473153158766908,-0.7161644687011591,39149,39668,40829,39923
2.8514639999999924,0.16282163560390472,0.010507270693778992,1.230928659439087,-0.10066639631986618,0.0003256620548199862,-0.006970654707401991,-0.5562114119529724,6.802889347076416,-1.8138575553894043,1.915464909971073,1.0385804248460868,-0.6905550458944641,40498,38868,39300,40787
2.862027999999991,0.16242080926895142,0.010757017880678177,1.2309373617172241,-0.09956519305706024,-0.0006301294779404998,-0.004443807993084192,-2.306628704071045,12.738590240478516,-2.108579158782959,1.9061895946755183,1.035209484503562,-0.6097145439714393,40895,38499,39270,41842
2.8710699999999925,0.16171690821647644,0.010873419232666492,1.2309521436691284,-0.09958154708147049,-0.002062768442556262,-0.0026967821177095175,-2.0647199153900146,14.242652893066406,-1.2392586469650269,1.8812973873149257,1.0090075442885986,-0.5013240619065841,40646,38544,39285,41694
2.881754000000001,0.1608605533838272,0.010923185385763645,1.2309705018997192,-0.10005587339401245,-0.003653855063021183,0.00018063913739752024,-0.0588662326335907,11.67093276977539,-0.9269071817398071,1.872200695006487,0.9883462661468813,-0.36395451171256155,40078,39485,39410,40542
2.890805999999997,0.1604437381029129,0.011454883962869644,1.2309929132461548,-0.09850945323705673,-0.0032140060793608427,0.002889792900532484,2.453612804412842,8.290555000305176,-1.608231544494629,1.86360041347361,0.9685950789671147,-0.23561580593451606,40370,39763,38739,39977
2.9014759999999953,0.15973436832427979,0.011714944615960121,1.2310154438018799,-0.09799132496118546,-0.0038249914068728685,0.0049355532974004745,1.0416967868804932,7.013578414916992,-1.7684470415115356,1.8496225819491257,0.9926034740838567,-0.14544078091121013,40279,39016,39374,40702
2.9105380000000003,0.1593935340642929,0.011837990023195744,1.2310377359390259,-0.09584225714206696,-0.005005245096981525,0.007567945402115583,5.410872936248779,4.61549711227417,-3.6106817722320557,1.8420400060758084,1.010966116919814,-0.05336775580954947,39787,40200,39452,39455
2.9212810000000027,0.158723846077919,0.01189165934920311,1.231061339378357,-0.09494918584823608,-0.006462999153882265,0.010184758342802525,2.9343791007995605,2.3015570640563965,-2.4602854251861572,1.8216147487743874,1.0507043702301317,-0.016558813287909563,39859,40128,39024,39448
2.9302219999999943,0.157305508852005,0.011862833984196186,1.2311509847640991,-0.09592985361814499,-0.008498039096593857,0.011795520782470703,2.636592149734497,2.2557246685028076,-2.6674373149871826,1.7953340211015283,1.087382506345409,-0.004297734276294616,39736,39477,39402,39922
2.940923999999999,0.15722426772117615,0.011890358291566372,1.231124997138977,-0.09169530868530273,-0.009881638921797276,0.012017355300486088,-0.8017717003822327,3.1596152782440186,-2.7725815773010254,1.7710958914782022,1.1043668352895388,0.038494139006139134,39923,39401,39153,40244
2.950101999999999,0.156621053814888,0.012408765032887459,1.2311280965805054,-0.08991263806819916,-0.009105758741497993,0.013789409771561623,-2.818148612976074,5.724027156829834,-1.4814481735229492,1.7465454317295888,1.08411551082982,0.08131181341460907,40481,38818,38700,41034
2.9606529999999913,0.15591219067573547,0.01260997075587511,1.2312135696411133,-0.08955547958612442,-0.01035116147249937,0.01634465530514717,-6.368526458740234,7.282817840576172,-3.173482656478882,1.7302456084818325,1.0560619711081822,0.14002763236853927,39876,38604,39332,41206
2.9696919999999953,0.15497028827667236,0.012690084986388683,1.231290340423584,-0.08936206996440887,-0.011797255836427212,0.01812589168548584,-6.165355682373047,8.587451934814453,-1.729253888130188,1.7000755773720104,0.9916475405131111,0.20905733059923096,40038,38105,38621,41371
2.9803809999999937,0.15453730523586273,0.012714284472167492,1.2318910360336304,-0.08712932467460632,-0.013173114508390427,0.02207908220589161,-3.957274913787842,7.0127973556518555,-3.0916895866394043,1.681801241487995,0.9202670035464984,0.2968386082890444,39983,38875,38227,40720
2.9894119999999966,0.1539129912853241,0.012726289220154285,1.2321841716766357,-0.08582218736410141,-0.014264359138906002,0.024872859939932823,-4.002259731292725,4.006680965423584,-3.1135571002960205,1.6497560272417198,0.8705701706361565,0.3614729304140186,39876,38596,38300,40941
3.0000950000000013,0.15363658964633942,0.012720366008579731,1.2323424816131592,-0.08309763669967651,-0.015327474102377892,0.02653653174638748,-2.0994913578033447,3.237844944000244,-3.5983633995056152,1.6231108157660878,0.8306822890171722,0.403446755014078,39271,38861,38225,40155
3.009173999999999,0.15299972891807556,0.012707776390016079,1.2324299812316895,-0.0818261131644249,-0.016283905133605003,0.027617348358035088,-2.014927864074707,-1.913676381111145,-2.756387948989868,1.5962646517796926,0.8078302573664163,0.4122102964794993,38829,39395,38813,39538
3.0198889999999956,0.15271656215190887,0.012692536227405071,1.23247492313385,-0.07924102991819382,-0.017165234312415123,0.027410458773374557,-1.5418957471847534,0.6582480669021606,-3.174882411956787,1.5721903724746644,0.7886672420353967,0.4030665066077308,39754,38335,37608,40439
3.0288329999999988,0.1520746499300003,0.012676514685153961,1.2330375909805298,-0.07818737626075745,-0.017989225685596466,0.02896876260638237,-3.628274440765381,-3.848266839981079,0.8801814317703247,1.545286281233495,0.7721718033286891,0.404400192072381,39494,38761,37803,40155
3.0395439999999945,0.15178807079792023,0.012661038897931576,1.2333123683929443,-0.0757506713271141,-0.018758023157715797,0.030027585104107857,-3.86700701713562,-7.536405563354492,-0.9653151631355286,1.5516592653057324,0.7413468277759391,0.3630317867733187,37843,39643,39872,38754
3.048653999999995,0.15114258229732513,0.012646348215639591,1.2334494590759277,-0.07490073144435883,-0.019452624022960663,0.03081626445055008,-5.013219833374023,-10.520017623901367,-1.7497514486312866,1.539297324900485,0.6992099845808262,0.272409088650715,37717,39200,39528,38985
3.059269,0.15085053443908691,0.012632851488888264,1.2335166931152344,-0.07288776338100433,-0.020047510042786598,0.030706480145454407,-5.982363224029541,-11.519064903259277,-1.6742042303085327,1.5203903412776505,0.6488987075310146,0.16420422627751965,38323,38836,38907,39404
3.0683429999999934,0.15019798278808594,0.012621245346963406,1.234086275100708,-0.07254280894994736,-0.020509682595729828,0.03154890611767769,-4.508500099182129,-1.8167786598205566,-0.2754717469215393,1.5026577906963123,0.5946583435598741,0.06890779902497689,39600,38009,37724,40494
3.079,0.14989767968654633,0.013147836551070213,1.2343515157699585,-0.07101462781429291,-0.01875956356525421,0.030767424032092094,-6.51716947555542,-2.6456186771392822,-0.6881307363510132,1.4957893725148965,0.5266602836466672,0.049888990889164445,39170,37908,38019,40616
3.0880129999999917,0.14977410435676575,0.013409961014986038,1.234466791152954,-0.06885986030101776,-0.018014924600720406,0.029902081936597824,-6.333391189575195,-2.8957467079162598,-0.7256687879562378,1.4869375809490988,0.45532396658897245,0.03591709888329019,38069,38426,38897,39845
3.098721999999994,0.1492021530866623,0.013539412058889866,1.2345086336135864,-0.06856012344360352,-0.017711590975522995,0.028427468612790108,-3.8871407508850098,-3.5897116661071777,0.21989665925502777,1.4792682235644246,0.3907811883588593,0.010926896886188968,38710,37950,37654,39802
3.107758000000002,0.1489386111497879,0.01306687667965889,1.2350622415542603,-0.06716367602348328,-0.01966431736946106,0.029710836708545685,-3.2371456623077393,-3.5375404357910156,-0.11159239709377289,1.4809436823255953,0.36402616829580176,-0.016454689030707605,39274,37756,37316,40102
3.118520000000004,0.1488313525915146,0.013364247046411037,1.2353194952011108,-0.06519503146409988,-0.01849454455077648,0.028448646888136864,-0.7195344567298889,-5.397639274597168,-2.035033702850342,1.4806584735351007,0.32443752477776666,-0.046753528854892284,38557,38317,37898,39490
3.1274639999999927,0.14826491475105286,0.013514631427824497,1.235418677330017,-0.06514324992895126,-0.017862902954220772,0.02556453086435795,0.7648200392723083,-10.05438232421875,-0.04736925661563873,1.4685481573714065,0.3139805005623239,-0.10098023071223436,37958,38813,38068,38716
3.1381719999999915,0.14800181984901428,0.013590764254331589,1.235434889793396,-0.06402640044689178,-0.017528880387544632,0.02248259261250496,3.337053060531616,-11.727200508117676,-0.03196359798312187,1.4611149726368937,0.32222745152927107,-0.1975136657666072,37936,39284,38190,38029
3.1472839999999995,0.14735378324985504,0.013629117980599403,1.2359625101089478,-0.06462420523166656,-0.017381737008690834,0.022626491263508797,4.101047992706299,-12.445411682128906,0.5105152726173401,1.4551224136941374,0.3526371241388165,-0.32397570204616105,38266,39248,37841,38042
3.157900999999998,0.14704656600952148,0.013647791929543018,1.2362020015716553,-0.06405635178089142,-0.017388835549354553,0.0212960634380579,0.4032408595085144,-9.220932960510254,-2.533262014389038,1.4608065340303296,0.38585594388244915,-0.44510058502706673,38325,38175,38649,39227
3.1669219999999916,0.14690853655338287,0.013656753115355968,1.2362964153289795,-0.063053660094738,-0.017460249364376068,0.01919790916144848,-2.016840696334839,-7.426820755004883,-0.47638973593711853,1.4424915040424335,0.3913381306765367,-0.5517902787415939,38025,38566,38623,39069
3.1776189999999915,0.14631754159927368,0.013659695163369179,1.2363108396530151,-0.06401707977056503,-0.017579948529601097,0.015394060872495174,-4.220478057861328,-4.12838888168335,-2.4803130626678467,1.435834261051703,0.37651896717584443,-0.6274828992956066,38555,37561,38160,40164
3.1866889999999986,0.14603321254253387,0.013124475255608559,1.2362788915634155,-0.06387127935886383,-0.019746439531445503,0.01143619418144226,-5.220372676849365,-0.8191573023796082,-2.5594496726989746,1.4173342058649951,0.35299789090572115,-0.6684698377402144,38734,37519,37847,40413
3.1973469999999944,0.14590251445770264,0.013390495441854,1.2362257242202759,-0.0631994679570198,-0.018680060282349586,0.0077752950601279736,-4.2856597900390625,-1.8323252201080322,-1.6345325708389282,1.400191051396261,0.2936341530149137,-0.6574329990689112,38684,37462,37858,40668
3.206425000000003,0.14518386125564575,0.013488594442605972,1.2361739873886108,-0.06453309208154678,-0.018190009519457817,0.0038176036905497313,-1.9681071043014526,-1.8772403001785278,-0.6098395586013794,1.3930473907639653,0.24069619487857272,-0.6909304914520662,37656,38995,38733,39040
3.217152000000002,0.14560531079769135,0.013752558268606663,1.2360823154449463,-0.06292713433504105,-0.017194854095578194,0.003282348159700632,-0.364718496799469,-5.637798309326172,1.3978078365325928,1.39468819346365,0.23747496085927558,-0.6849305561273509,38744,37828,37927,39947
3.226081999999995,0.14544211328029633,0.01377916894853115,1.2360512018203735,-0.061811186373233795,-0.0167973805218935,0.0007493425509892404,1.7757737636566162,-2.556326389312744,0.9844314455986023,1.3994727320143767,0.2170261455336213,-0.6908629357659101,38529,38698,38388,39331
3.2367880000000007,0.14490988850593567,0.013809473253786564,1.236025333404541,-0.06279443949460983,-0.016493840143084526,-0.0005047899903729558,5.513956546783447,-7.614817142486572,0.5807104706764221,1.4085915085822733,0.22541265210726494,-0.738487751592375,38826,39233,37818,38736


==> figure_data/cf21.csv <==
time,x,y,z,vx,vy,vz,gyro_x,gyro_y,gyro_z,yaw,roll,pitch,pwm_m1,pwm_m2,pwm_m3,pwm_m4
0.0019429999999993014,-0.0049549913965165615,-0.004894772544503212,0.9140177965164185,0.004761896561831236,0.010876528918743134,0.001796788303181529,-52.91572570800781,38.34264373779297,-34.4519157409668,2.610719313219556,-0.49732794889225623,0.33580173051585893,54724,51048,54724,0
0.011834000000002561,-0.0049544088542461395,-0.004379223566502333,0.9140163064002991,0.0050430926494300365,0.013279342092573643,0.0012849608901888132,-89.19474792480469,65.2507553100586,-43.89076614379883,2.2749966390862286,-0.9993394015710843,0.6795839696932372,54262,52140,54262,0
0.021724000000001978,-0.004438288044184446,-0.004114340525120497,0.9140130877494812,0.007659263908863068,0.015585833229124546,0.0007676367531530559,-133.64938354492188,99.49095153808594,-51.80205154418945,1.8331962721641593,-1.845546182419227,1.288598127509976,53756,49516,54247,25769
0.031618000000002214,-0.004171582404524088,-0.003970561549067497,0.9140107035636902,0.010366964153945446,0.01885741390287876,0.0009071725071407855,-187.635986328125,138.20628356933594,-58.49216079711914,1.2855017934600481,-3.126957235195125,2.205543114527041,52954,43261,54929,42049
0.04150600000000122,-0.004024462774395943,-0.0033657909370958805,0.9140072464942932,0.014095785096287727,0.02573314681649208,-0.00033020536648109555,-241.2716064453125,173.99795532226562,-62.48800277709961,0.6194617638161956,-4.968805922211993,3.48041466117626,51913,37216,56431,50364
0.05139199999999983,-0.0034159563947468996,-0.003030311781913042,0.9139994978904724,0.02151891030371189,0.03447473794221878,-0.0018404151778668165,-288.7511901855469,205.98416137695312,-63.45521926879883,-0.17943470975074055,-7.371122602578379,5.105409521650015,52829,33150,56843,55157
0.0612870000000039,-0.003076364053413272,-0.002300957450643182,0.9139899015426636,0.030726801604032516,0.0483836904168129,-0.0031344860326498747,-319.06549072265625,227.28565979003906,-63.41793441772461,-1.1186591898679794,-10.297226803602758,7.00066392974132,54751,34077,56590,57533
0.07117399999999907,-0.0023436998017132282,-0.001352354302071035,0.9139834642410278,0.044875796884298325,0.06784319877624512,-0.003175159450620413,-335.2958984375,237.34779357910156,-61.9387321472168,-2.214968972804957,-13.609673249251063,9.073023490960626,56020,36317,56986,59186
0.08106399999999848,-0.0013941209763288498,-0.00026812756550498307,0.9139809012413025,0.06365800648927689,0.09291038662195206,-0.003483373671770096,-336.5152282714844,234.80648803710938,-60.135337829589844,-3.4560866119785563,-17.167940258267222,11.194281407260178,56760,39064,57630,60387
0.09095599999999832,-0.0003156884922645986,0.0009098211885429919,0.9139783978462219,0.08700229972600937,0.12365017831325531,-0.00425954582169652,-325.2074890136719,218.77772521972656,-58.465885162353516,-4.822128184835623,-20.825480246279277,13.228077050679182,56311,43197,59002,60654
0.10084500000000117,0.0008493546629324555,0.00267685204744339,0.9139760732650757,0.11519584059715271,0.16244442760944366,-0.004525335971266031,-301.78082275390625,193.9471435546875,-55.771400451660156,-6.256568012386879,-24.45904085025184,15.051790737368574,55839,46115,59988,60920
0.11073599999999714,0.002078096382319927,0.004767545964568853,0.9134542942047119,0.1473444551229477,0.20736199617385864,-0.008264987729489803,-270.90155029296875,164.49026489257812,-51.20036315917969,-7.679763867688558,-27.915013752066677,16.57822544328611,54751,49082,61210,60674
0.1206270000000004,0.0038700054865330458,0.007558031473308802,0.9131796956062317,0.18450385332107544,0.2588689923286438,-0.012747346423566341,-230.96502685546875,131.89346313476562,-46.29505920410156,-9.023746200384757,-31.08121073911107,17.79816862341776,53690,51095,61942,60529
0.13052100000000064,0.006473015993833542,0.010720191523432732,0.9130217432975769,0.227073073387146,0.31530284881591797,-0.01787995733320713,-184.16209411621094,101.85784149169922,-40.03484344482422,-10.213574270552241,-33.83299407610422,18.712293354931152,52597,52476,62431,60287
0.14040699999999925,0.008980642072856426,0.014597481116652489,0.9123992323875427,0.27079054713249207,0.3767613172531128,-0.026176515966653824,-132.61448669433594,75.00794219970703,-33.25099563598633,-11.207484076260275,-36.08093810394744,19.350018408117823,52941,55233,61707,58623
0.15029699999999865,0.01195963378995657,0.019359523430466652,0.9120549559593201,0.31700918078422546,0.4428589344024658,-0.03391442447900772,-79.23209381103516,55.15321731567383,-25.311466217041016,-12.00015963372244,-37.763884320691695,19.776591819901743,54486,56995,59932,57097
0.1601880000000019,0.0156946312636137,0.02457479014992714,0.9118495583534241,0.36667829751968384,0.5116057991981506,-0.04061167314648628,-24.695907592773438,41.10579299926758,-18.403995513916016,-12.60250338406715,-38.84869155902396,20.070658547366723,55798,59016,57935,54819
0.17007800000000134,0.019611038267612457,0.030038483440876007,0.9114121198654175,0.4169289171695709,0.5808650255203247,-0.04762815684080124,22.985280990600586,31.060598373413086,-11.256244659423828,-13.051254614434017,-39.33202834895305,20.28165465657133,56834,60137,56039,53108
0.17996899999999733,0.02401576191186905,0.036090485751628876,0.9109553098678589,0.46816861629486084,0.6501278877258301,-0.05405569449067116,60.82016372680664,27.158851623535156,-4.837012767791748,-13.371562879492423,-39.284841512717946,20.455950354189792,57836,60033,53936,52807
0.18985899999999675,0.028977062553167343,0.042970575392246246,0.9101830720901489,0.5202538967132568,0.7197040319442749,-0.0611756257712841,86.50214385986328,28.180797576904297,1.92686128616333,-13.598874915165139,-38.811756480348734,20.633588590472183,58212,59751,52524,52615
0.19975100000000384,0.03421338275074959,0.0502464585006237,0.9097778797149658,0.572135329246521,0.7870029211044312,-0.06535649299621582,101.28799438476562,29.448938369750977,8.720415115356445,-13.769350556651782,-38.03366535537771,20.85548879300347,58233,58925,51604,52878
0.2096399999999994,0.040096890181303024,0.05822001025080681,0.9090461730957031,0.6251938343048096,0.8530568480491638,-0.06982336938381195,106.05342864990234,32.10940933227539,15.034689903259277,-13.885039350109789,-37.0791900822903,21.137729295386382,57822,57642,51236,53639
0.21953100000000267,0.04681295529007912,0.06652188301086426,0.9086729884147644,0.6797879934310913,0.9156857132911682,-0.07175923138856888,106.86432647705078,31.76930809020996,19.879634857177734,-13.967428612329977,-36.03165660609611,21.47974058661749,57409,56598,50687,54014
0.2294210000000021,0.05342593789100647,0.07547992467880249,0.9079673290252686,0.7321885824203491,0.9759741425514221,-0.07453219592571259,96.17516326904297,33.279388427734375,26.80618667602539,-13.992265124356843,-34.956920729514515,21.840869297098582,56749,54135,50876,55491
0.23931500000000233,0.061008818447589874,0.08526278287172318,0.9076140522956848,0.7865352630615234,1.0348485708236694,-0.07547400146722794,85.54826354980469,28.135282516479492,31.811878204345703,-13.958115092780483,-33.951698327950915,22.25243245512234,55185,53224,51800,55338
0.2492039999999979,0.0690700113773346,0.09543542563915253,0.9069227576255798,0.8406736254692078,1.0904549360275269,-0.07777667045593262,77.70736694335938,18.931859970092773,36.62547302246094,-13.849622564146909,-33.01917432398191,22.66144669360976,54770,52720,51467,54794
0.25909799999999816,0.07736470550298691,0.10630004107952118,0.9065776467323303,0.8940563201904297,1.144909381866455,-0.07815314084291458,73.43421936035156,4.480585098266602,40.628971099853516,-13.626984699540913,-32.14413226291066,23.023997885709846,53489,52655,52003,53741
0.2689839999999967,0.08628139644861221,0.11749386042356491,0.9058944582939148,0.9479625225067139,1.197019100189209,-0.07921324670314789,69.38538360595703,-9.246517181396484,45.91937255859375,-13.283621350111051,-31.268915873615274,23.300594315158285,52026,51025,52971,53864
0.27887400000000345,0.09601791203022003,0.12935298681259155,0.9055598378181458,1.0028048753738403,1.2482784986495972,-0.07849706709384918,71.55126953125,-23.445335388183594,51.93204879760742,-12.816346854328163,-30.37035335659632,23.475945680504495,51619,50860,52999,52287
0.28876400000000285,0.1061529815196991,0.14152739942073822,0.9048842191696167,1.0561530590057373,1.2969430685043335,-0.07943907380104065,79.0851821899414,-39.7252197265625,55.88768005371094,-12.213040321584641,-29.40871943492236,23.5503885020577,51569,50903,52656,50676
0.29865699999999923,0.11647598445415497,0.1543588936328888,0.9045511484146118,1.1071953773498535,1.3445996046066284,-0.0791793093085289,90.25532531738281,-53.70729446411133,58.92902374267578,-11.47617824882906,-28.327480316376267,23.482789829608404,51530,50844,52276,49067


==> figure_data/cf21_sim.csv <==
time,pos_x_mean,pos_x_min,pos_x_max,pos_y_mean,pos_y_min,pos_y_max,pos_z_mean,pos_z_min,pos_z_max,vx_mean,vx_min,vx_max,vy_mean,vy_min,vy_max,vz_mean,vz_min,vz_max,roll_mean,roll_min,roll_max,pitch_mean,pitch_min,pitch_max,yaw_mean,yaw_min,yaw_max,gyro_x_mean,gyro_x_min,gyro_x_max,gyro_y_mean,gyro_y_min,gyro_y_max,gyro_z_mean,gyro_z_min,gyro_z_max,pwm_m1,pwm_m2,pwm_m3,pwm_m4
0.0,-0.06508946,-5.9991856,5.998165,-0.019216178,-5.9905834,5.999157,-0.027842684,-2.9974952,2.9995406,0.005039878,0.00087314844,0.008625232,0.011155562,0.0076233568,0.014434123,-0.035503656,-0.038942296,-0.0321403,-0.6612204,-0.6629337,-0.6594743,0.45052853,0.448822,0.45226565,2.4860048,2.485787,2.4862015,-40.74298,-41.616898,-39.867138,29.019957,28.148716,29.963245,-30.89025,-31.11081,-30.64717,55020.0,50412.0,55020.0,0.0
0.008,-0.06504779,-5.999142,5.9982033,-0.019123906,-5.990507,5.9992332,-0.028210878,-2.9978583,2.9991746,0.0056937425,-0.0005584331,0.011977233,0.012186768,0.0048767775,0.01791113,-0.056349505,-0.064566866,-0.047497503,-1.4211718,-1.5737891,-1.2732775,1.1021699,0.961277,1.25208,1.9696602,1.9320868,2.0015602,-146.51323,-182.97845,-111.08009,135.50003,101.85058,171.31485,-94.63162,-103.31781,-86.94553,54604.0,51198.0,54604.0,0.0
0.016,-0.06499632,-5.9990716,5.9982414,-0.019018287,-5.9904118,5.999321,-0.028746651,-2.9983895,2.998629,0.007396408,-0.00035143414,0.016143633,0.0143809095,0.0057986286,0.022657448,-0.077409156,-0.09026854,-0.06389361,-3.0631933,-3.6572037,-2.4916856,2.59366,2.0476654,3.1742084,0.9027816,0.7504448,1.0315648,-253.96533,-325.8062,-183.71826,246.68768,180.19582,317.55167,-156.05124,-173.40631,-140.80322,54262.0,52140.0,54262.0,0.0
0.024,-0.06492378,-5.99899,5.998301,-0.01888757,-5.9902835,5.9994354,-0.029451296,-2.9990935,2.9979205,0.011093896,0.0016688441,0.021970358,0.018676385,0.008571603,0.028087843,-0.0985443,-0.11505365,-0.08111594,-5.644537,-6.9807863,-4.3712864,4.918915,3.6981335,6.215737,-0.76928073,-1.130393,-0.46818766,-362.227,-469.13156,-256.96942,363.8279,264.69376,469.71024,-214.7192,-240.67148,-191.85275,54179.0,50982.0,53991.0,20805.0
0.032,-0.0648101,-5.9988637,5.9983964,-0.018711131,-5.99011,5.9996037,-0.03032403,-2.9999728,2.9970446,0.017963987,0.0060724365,0.03030442,0.026012752,0.013836346,0.037644878,-0.11863743,-0.13900988,-0.09956375,-9.210718,-11.615445,-6.9566555,8.002599,5.835134,10.299937,-3.142701,-3.8358939,-2.5658698,-452.23547,-593.29675,-312.33353,468.11584,337.61267,608.2586,-266.90598,-301.1748,-236.73175,53298.0,46382.0,54888.0,37568.0
0.04,-0.06462362,-5.9986434,5.9985943,-0.018459179,-5.989845,5.9998417,-0.031344503,-3.001021,2.9960086,0.029406676,0.015202413,0.045052215,0.037576586,0.021226652,0.050892536,-0.13587463,-0.16121152,-0.11273403,-13.499558,-17.336214,-9.995265,11.47915,8.105754,15.0476675,-6.2349887,-7.422548,-5.2535615,-478.6423,-653.8886,-302.6766,526.3686,364.5475,698.50543,-306.40308,-348.76144,-269.56522,52052.0,40198.0,55602.0,45114.0
0.048,-0.064324364,-5.998309,5.9989257,-0.018098371,-5.989485,6.0001945,-0.0325015,-3.0022156,2.9948335,0.046021808,0.027666252,0.06524643,0.052992817,0.03584095,0.07139612,-0.15353827,-0.18062979,-0.12724742,-18.102808,-23.770193,-13.1053915,14.896998,10.084939,19.976797,-9.99728,-11.885182,-8.441376,-449.2298,-663.7283,-236.00319,542.61755,347.28143,743.54895,-340.36304,-390.72665,-297.40936,51806.0,35389.0,56413.0,51472.0
0.056,-0.06386966,-5.997816,5.9994445,-0.01759933,-5.988974,6.000678,-0.033802997,-3.0035381,2.9935231,0.06820795,0.040368605,0.09390342,0.07194145,0.04959741,0.099017434,-0.17216593,-0.20478483,-0.14320062,-22.677757,-30.593819,-15.900671,17.936378,11.486621,24.730173,-14.354542,-17.323946,-11.977986,-378.1313,-634.4376,-126.772896,530.31995,300.83093,763.748,-371.2811,-429.32178,-322.525,52829.0,33150.0,56843.0,55157.0
0.064,-0.06321451,-5.9971943,6.000193,-0.016937526,-5.988292,6.001319,-0.03525933,-3.0049894,2.9920754,0.09597696,0.058591314,0.12986378,0.09346565,0.0623231,0.13043049,-0.1921884,-0.22600722,-0.16047151,-26.904121,-37.46815,-17.87856,20.335754,12.086059,29.004332,-19.155905,-23.564003,-15.646424,-279.52014,-579.1351,11.425672,489.42996,225.51724,759.31354,-401.13342,-466.9718,-346.72992,54579.0,34466.0,56731.0,57379.0
0.07200000000000001,-0.062317565,-5.9963684,6.001219,-0.016098496,-5.987425,6.0021553,-0.03688564,-3.0065897,2.9904792,0.12888911,0.0790191,0.17298174,0.116300315,0.07578203,0.16426449,-0.21403518,-0.25247234,-0.17860258,-30.607626,-44.154133,-18.833107,21.959204,11.783865,32.78725,-24.227804,-30.733387,-19.266714,-181.24254,-525.6285,150.81482,434.40192,135.57866,741.1676,-430.1898,-504.001,-370.15042,56052.0,36163.0,56809.0,59294.0
0.08,-0.061135948,-5.995295,6.0025945,-0.015072912,-5.986351,6.003193,-0.03868881,-3.0083354,2.9887335,0.1670151,0.10389406,0.22434393,0.13990518,0.084757224,0.20146783,-0.23635519,-0.27871668,-0.19155432,-33.68292,-50.449738,-18.805504,22.75783,10.560894,35.91314,-29.377882,-38.353577,-22.497704,-86.21757,-477.7291,289.35007,367.00174,24.698473,711.966,-456.55963,-538.4612,-390.7359,55723.0,37091.0,57368.0,58891.0
0.088,-0.059631474,-5.9939365,6.0043592,-0.013859358,-5.9850903,6.0044513,-0.04067269,-3.0102148,2.9868462,0.20903254,0.1268293,0.28359905,0.16298951,0.084834024,0.24241027,-0.25960284,-0.31040397,-0.2016615,-36.033806,-56.278664,-17.756886,22.754665,8.46183,38.3477,-34.4425,-46.132736,-25.341661,5.1338725,-435.22964,426.3827,299.13742,-87.87268,682.9533,-481.38098,-571.64404,-409.70236,56468.0,39729.0,58017.0,60071.0
0.096,-0.05777499,-5.992265,6.0065646,-0.012464764,-5.983643,6.0059137,-0.042840872,-3.0121963,2.9848385,0.2548331,0.15225506,0.34641242,0.18508175,0.0785695,0.28712398,-0.2823355,-0.34557498,-0.21158879,-37.598343,-61.843002,-15.683708,22.03423,5.5831785,40.15123,-39.32676,-53.92314,-27.760933,91.19194,-399.8852,560.7286,230.50174,-202.62418,654.2884,-502.94336,-601.68353,-424.60306,56311.0,43197.0,59002.0,60654.0
0.10400000000000001,-0.05554087,-5.9902573,6.00924,-0.010899894,-5.9820423,6.0075655,-0.045187786,-3.0142586,2.982699,0.30323765,0.17629245,0.41699275,0.20546426,0.06637664,0.336986,-0.30415383,-0.38478318,-0.21846446,-38.354347,-66.66704,-12.605241,20.704723,2.035178,41.882317,-43.97975,-61.717293,-29.756647,171.49904,-372.23624,691.80286,169.505,-310.53964,639.7402,-520.4755,-627.817,-434.95816,55991.0,45829.0,59736.0,61114.0
0.112,-0.052916184,-5.98791,6.0124087,-0.009182306,-5.980298,6.0094047,-0.04770768,-3.016385,2.980456,0.3525306,0.19657929,0.49381015,0.22330862,0.043729935,0.39085886,-0.32525015,-0.4257953,-0.21955712,-38.319653,-70.706856,-8.551505,18.910227,-2.1426115,43.382164,-48.4342,-69.33808,-31.39733,247.93222,-349.43814,820.7238,119.37726,-407.7147,637.16754,-535.8813,-651.99695,-443.26074,55440.0,47944.0,60305.0,61389.0
0.12,-0.049895853,-5.9852324,6.016105,-0.0073326905,-5.97841,6.0113897,-0.050390005,-3.018555,2.9781358,0.40190464,0.20820345,0.5744303,0.23844707,0.012331593,0.44745186,-0.34477466,-0.47813126,-0.21321411,-37.51944,-73.94551,-3.5374076,16.768368,-6.9838986,44.70769,-52.731083,-76.80763,-32.749043,320.72726,-331.19443,947.5946,75.20075,-500.71442,641.7824,-547.7555,-672.5627,-447.92407,54326.0,49733.0,61855.0,60131.0
0.128,-0.046484917,-5.9822335,6.0203414,-0.0053739897,-5.9764347,6.013501,-0.05322131,-3.0207293,2.9757605,0.44983643,0.21088707,0.6578938,0.25054443,-0.032152366,0.5086202,-0.36259693,-0.53650486,-0.20824505,-35.987057,-76.38798,2.4417553,14.405669,-12.146596,45.9931,-56.94155,-84.71492,-33.89729,390.7591,-316.209,1073.0159,45.636894,-580.96826,661.80554,-558.0135,-691.6143,-450.60345,53309.0,51574.0,62406.0,60101.0
0.136,-0.042700704,-5.978907,6.0251293,-0.0033311562,-5.9752464,6.0159407,-0.056187384,-3.0228941,2.9733422,0.49506682,0.20959352,0.73877037,0.25950745,-0.08660778,0.57476896,-0.3784625,-0.5980657,-0.20055307,-33.753815,-78.04048,9.415984,11.955696,-17.68666,47.38006,-61.160378,-92.66623,-34.709362,459.08807,-303.28223,1197.8652,24.16614,-653.1545,690.6099,-564.8172,-707.2313,-450.03787,52597.0,52476.0,62431.0,60287.0
0.14400000000000002,-0.03857043,-5.9753113,6.030482,-0.0012292976,-5.975113,6.019065,-0.05927347,-3.0252092,2.9708936,0.5361995,0.19976994,0.820531,0.2653687,-0.14515853,0.64239275,-0.39261135,-0.662483,-0.19272567,-30.832033,-78.880005,17.434187,9.525079,-23.745966,48.97354,-65.44568,-100.716255,-34.614243,526.6761,-290.82895,1322.061,6.1395807,-721.5613,723.05005,-568.66437,-719.9271,-445.47763,52559.0,54530.0,61790.0,59232.0
0.152,-0.034131236,-5.971493,6.036377,0.0009077238,-5.9753428,6.022512,-0.062465794,-3.0289848,2.9684045,0.5721508,0.17552981,0.90067637,0.2684047,-0.20874292,0.71359086,-0.4051069,-0.72785485,-0.1888231,-27.278074,-78.92006,26.49698,7.2156887,-30.024786,50.866516,-69.861694,-108.93123,-33.988827,580.7732,-291.36398,1433.5208,-3.1078107,-780.6045,764.6436,-571.9231,-733.03925,-439.46518,53166.0,56147.0,60599.0,58152.0
0.16,-0.029429255,-5.9674892,6.042798,0.0030586259,-5.975996,6.0261993,-0.06575229,-3.0329537,2.965867,0.6018485,0.13966519,0.9767061,0.26893246,-0.27482194,0.78797877,-0.4162982,-0.7885629,-0.18803182,-23.21502,-78.23363,36.497456,5.1272287,-36.42921,53.132874,-74.451324,-117.362686,-33.08444,617.4758,-308.3844,1527.4829,-9.332208,-835.923,816.5985,-572.8946,-743.8708,-431.05106,55704.0,58568.0,59297.0,55194.0
0.168,-0.024517655,-5.9633355,6.049732,0.0052057058,-5.9771123,6.0300994,-0.06912517,-3.037089,2.9632864,0.62458056,0.08329939,1.0592128,0.26761615,-0.33752874,0.8639953,-0.4267052,-0.84633744,-0.19210437,-18.796947,-76.91984,47.22683,3.315892,-42.886135,55.78434,-79.22725,-126.01337,-31.844803,627.84534,-350.74655,1595.1683,-14.820727,-889.8323,869.0162,-574.31415,-755.1282,-423.3166,56085.0,59502.0,57882.0,54090.0
0.176,-0.019454336,-5.959107,6.0571213,0.007337979,-5.97873,6.0342,-0.07258217,-3.0413854,2.9606495,0.63983107,0.017532941,1.1378902,0.26533416,-0.39299265,0.9390577,-0.43746403,-0.9047063,-0.19552764,-14.2291765,-78.947296,58.32236,1.8326086,-49.46685,58.812923,-84.20409,-134.90016,-30.189247,619.7051,-410.24478,1643.6948,-19.276917,-941.85913,922.32825,-574.141,-764.52484,-414.05676,56834.0,60137.0,56039.0,53108.0
0.184,-0.014298679,-5.9548635,6.0649357,0.009450608,-5.9808197,6.038494,-0.076130055,-3.0458462,2.957912,0.64782006,-0.052149024,1.2145611,0.26292127,-0.43438128,1.0133809,-0.44950098,-0.95863754,-0.20496249,-9.651201,-82.28177,69.38797,0.7020003,-56.264645,62.16719,-89.367546,-144.01082,-27.950577,595.215,-484.29868,1674.75,-25.843325,-994.8581,972.8611,-572.6208,-772.43225,-403.54395,57836.0,60033.0,53936.0,52807.0
0.192,-0.009106996,-5.9506435,6.0731344,0.011546605,-5.9833646,6.0429487,-0.079782136,-3.0504644,2.9550526,0.64903325,-0.12578197,1.2854764,0.26128694,-0.46234038,1.0904484,-0.46359584,-1.0111237,-0.2152711,-5.2115507,-86.37456,79.97184,-0.07845717,-63.125977,65.75872,-94.69736,-153.3297,-24.852652,555.12256,-572.112,1688.9551,-36.66182,-1050.9739,1018.6086,-570.0286,-779.21484,-392.03384,57902.0,59893.0,52646.0,52622.0
0.2,-0.0039302073,-5.946501,6.081683,0.013635108,-5.9863086,6.0475492,-0.083554775,-3.056237,2.9520283,0.6442761,-0.19879869,1.3477937,0.26110232,-0.49466443,1.1674106,-0.47994828,-1.0615371,-0.22706331,-1.0323862,-92.979675,89.67159,-0.5447973,-70.00598,69.45198,-100.183075,-162.8426,-20.463337,505.87128,-667.3492,1692.7887,-50.31283,-1108.919,1060.7665,-567.89984,-786.2716,-381.1356,57956.0,59358.0,51511.0,52665.0
0.20800000000000002,0.0011878146,-5.942493,6.0905366,0.015730573,-5.9895673,6.052299,-0.087470464,-3.0627248,2.9487927,0.63464046,-0.26651934,1.4105016,0.26316947,-0.520054,1.2474123,-0.4993849,-1.108883,-0.2358656,2.819216,-105.09303,98.196075,-0.7317423,-76.68939,73.08515,-105.81453,-172.54951,-14.224353,453.89008,-763.1017,1691.7555,-68.1601,-1176.0184,1097.8643,-564.70087,-792.10144,-369.1427,58527.0,58872.0,51625.0,52649.0
0.216,0.0062127444,-5.938673,6.099636,0.017853556,-5.993061,6.057223,-0.09155494,-3.069438,2.9454527,0.62120384,-0.32525867,1.4769964,0.2680019,-0.530963,1.3232979,-0.5218473,-1.1942698,-0.2411067,6.30732,-121.861145,105.3522,-0.6849362,-82.12544,76.42782,-111.24339,-178.22124,177.96753,402.28436,-856.73474,1689.4116,-89.79374,-1251.8696,1130.3772,-561.93195,-798.32245,-357.71063,58107.0,57924.0,51042.0,53175.0
0.224,0.011118956,-5.938432,6.108925,0.020027535,-5.996697,6.063365,-0.095833115,-3.0763648,2.9423585,0.6051674,-0.3721106,1.5368028,0.27593887,-0.5475833,1.3993903,-0.54792213,-1.2852039,-0.25259352,9.412337,-143.594,110.99083,-0.43961096,-83.79098,79.13031,-116.05316,-179.62852,179.8121,354.0504,-944.7987,1688.1439,-115.33752,-1330.6167,1157.8947,-558.2367,-803.5564,-345.45285,57409.0,56598.0,50687.0,54014.0
0.232,0.0158905,-5.9399056,6.11836,0.02227783,-6.000397,6.0699787,-0.100334935,-3.0834873,2.9389882,0.5877943,-0.40254053,1.5904319,0.2871297,-0.56507295,1.4676994,-0.5776095,-1.3814067,-0.27060074,12.074607,-167.66585,121.33756,-0.02428853,-86.70748,81.34596,-117.94265,-179.92223,179.90567,309.32758,-1026.9456,1688.1315,-144.18675,-1411.7052,1180.891,-553.4864,-807.5032,-332.15103,56739.0,54708.0,50444.0,55202.0


==> figure_data/double_flip.csv <==
time,x,y,z,vx,vy,vz,gyro_x,gyro_y,gyro_z,yaw,roll,pitch,pwm_m1,pwm_m2,pwm_m3,pwm_m4
0.0023510000000023863,0.16875268518924713,-0.026208816096186638,0.8288519382476807,-0.008253613486886024,-0.010574323125183582,-0.0088855791836977,-1.5655255317687988,4.098015308380127,0.23312225937843323,3.9828324545601084,-0.006904487918535548,-1.0843789114025921,42605,38597,41289,41585
0.03786800000000221,0.16979408264160156,-0.02610117942094803,0.8289462924003601,-0.009324274025857449,-0.010076484642922878,-0.003510059555992484,-0.04349690303206444,-0.38484734296798706,-0.4996378421783447,3.9887944047727832,-0.024070989553124162,-0.9644192741454135,41707,39298,42286,40801
0.047281000000002675,0.1698487251996994,-0.026100091636180878,0.8289623856544495,-0.010608323849737644,-0.009950344450771809,-0.0011976371752098203,-0.16094477474689484,0.9742315411567688,-0.3338882625102997,3.9846368539746377,-0.02607687430217123,-0.9567590232198305,41558,39586,42282,40406
0.057595000000001166,0.16986936330795288,-0.026098912581801414,0.8289764523506165,-0.01190525945276022,-0.009820171631872654,-0.0009563380153849721,-0.5158485770225525,3.2633233070373535,0.1550363004207611,3.98232379076684,-0.024870331340716288,-0.9501853321700046,42183,38805,41989,41316
0.06700100000000384,0.17038805782794952,-0.026097726076841354,0.8289837837219238,-0.01117498055100441,-0.009698000736534595,-0.0009570818510837853,-0.7198088765144348,4.865001678466797,-0.02782600000500679,3.982576767030499,-0.023932361500984895,-0.9117961144234156,41973,38946,42008,41096
0.07731700000000273,0.1702684760093689,-0.026195045560598373,0.8289759755134583,-0.0127406632527709,-0.00976584106683731,-0.0006061123567633331,-0.7049360871315002,3.1051137447357178,0.893052339553833,3.9851284412176256,-0.0251028738889083,-0.8733293388580691,41947,38965,42354,41186
0.0867230000000054,0.1705208420753479,-0.026192694902420044,0.8284372687339783,-0.012977377511560917,-0.009642496705055237,-0.0029361825436353683,0.21617360413074493,7.001792907714844,0.22936874628067017,3.992769935256446,-0.028276597317055396,-0.8365232882824899,41959,39166,42203,40946
0.0970550000000003,0.17063626646995544,-0.026190318167209625,0.8281702399253845,-0.013653303496539593,-0.009513912722468376,-0.00380054023116827,1.351104497909546,7.912381649017334,1.849626898765564,3.9932786722662246,-0.026917927227664673,-0.7750330321268906,59014,57623,56025,55540
0.10644700000000011,0.17084428668022156,-0.026093175634741783,0.8280256986618042,-0.014082707464694977,-0.009223785251379013,-0.001498301629908383,0.2723560929298401,8.04520034790039,-0.6629166007041931,4.007994360083404,-0.018374024708035907,-0.686548124631826,59805,60656,61530,57863
0.11677900000000227,0.1708441972732544,-0.026096271350979805,0.8280292749404907,-0.015006756410002708,-0.009083884768188,0.007804570719599724,-2.685368776321411,17.080652236938477,1.3648719787597656,4.007494573232512,-0.013753601884211184,-0.6006838034803409,60666,55787,59603,57731
0.1261800000000003,0.1708466112613678,-0.026092663407325745,0.8286243677139282,-0.01577494852244854,-0.008929869160056114,0.03194938227534294,-7.132741451263428,22.325889587402344,0.5715859532356262,4.017493880033174,-0.04788786576462542,-0.4278187699775407,60783,55374,59574,57817
0.13650400000000082,0.17068389058113098,-0.02618175558745861,0.8291153907775879,-0.016634667292237282,-0.008841069415211678,0.06625421345233917,-8.325532913208008,27.79952621459961,-0.9873069524765015,4.025715657315269,-0.1118891364827184,-0.19829488445169668,60774,53439,59560,58128
0.14589600000000064,0.17121687531471252,-0.026175564154982567,0.8299283385276794,-0.01437914464622736,-0.008357493206858635,0.10869605094194412,-13.216130256652832,35.658897399902344,1.7428683042526245,4.023617041217445,-0.197134722017892,0.08604467656638393,60874,53113,59406,58319
0.156221000000005,0.17175079882144928,-0.026082972064614296,0.8316602110862732,-0.01163415890187025,-0.007466098293662071,0.1584223508834839,-8.063760757446289,30.90106964111328,-1.9928803443908691,4.022995232536525,-0.31489816773214263,0.44424730399489487,60890,53391,59453,58146
0.165625,0.1718233972787857,-0.026076212525367737,0.8337631821632385,-0.009744455106556416,-0.0063498057425022125,0.21222065389156342,-6.196190357208252,25.106426239013672,-2.3426401615142822,3.9734088294091268,-0.4033867843022992,0.7364357477954702,60729,53587,59621,57920
0.1759540000000052,0.17173558473587036,-0.026133529841899872,0.8361756801605225,-0.007575622759759426,-0.005031411536037922,0.27027106285095215,-6.637213706970215,14.587599754333496,-8.426650047302246,3.9302694908164097,-0.46929098977211303,0.9802835458242273,60504,54040,59902,57772
0.185346000000005,0.17181071639060974,-0.026109183207154274,0.839081883430481,-0.0044709197245538235,-0.003420512890443206,0.3297162353992462,-1.4815826416015625,1.3019894361495972,-7.23655891418457,3.857346839963011,-0.5328610381188662,1.1234990708261945,60266,54485,60192,57503
0.19567400000000634,0.17241516709327698,-0.02608131244778633,0.8431828618049622,0.0008833570755086839,-0.0017584636807441711,0.39254358410835266,1.240429401397705,0.3551810681819916,-7.338723182678223,3.7845790504001973,-0.5473844541001672,1.1527928034748676,60296,55160,60350,57384
0.20507600000000092,0.1728762537240982,-0.026026684790849686,0.8476693630218506,0.005272954236716032,-0.00016570635489188135,0.4544937312602997,2.7046515941619873,-7.314886093139648,-9.390581130981445,3.702084273090502,-0.5428960939986794,1.135112886607088,60117,55556,60554,57257
0.2154010000000053,0.17294414341449738,-0.02601984515786171,0.8525151610374451,0.0082243075594306,0.0014979433035477996,0.5146698355674744,4.58307409286499,-16.973636627197266,-9.563446044921875,3.6086440719633117,-0.5192217364782191,1.0532751147690527,59884,56050,60810,56923
0.22480000000000291,0.17360398173332214,-0.025991233065724373,0.8582335710525513,0.013017626479268074,0.0028203772380948067,0.5772873163223267,7.3192243576049805,-8.930051803588867,-9.423335075378418,3.5203716208547693,-0.4664898935114376,0.9252710587999029,60235,56130,60675,57224
0.23512400000000344,0.17395465075969696,-0.02596607245504856,0.8647399544715881,0.016035763546824455,0.0038754877168685198,0.6421602964401245,5.432137489318848,-8.262138366699219,-11.292245864868164,3.43515719491938,-0.39486706551003087,0.8288299893383902,60270,56410,60756,57260
0.24452100000000063,0.17468507587909698,-0.025944162160158157,0.8716181516647339,0.020345697179436684,0.004714720882475376,0.7057149410247803,4.861263275146484,-1.6448909044265747,-7.492275238037109,3.327784598334094,-0.33637269996997154,0.7557058368939262,60324,56251,60702,57459
0.2548389999999999,0.1750631332397461,-0.025386188179254532,0.8792001008987427,0.02281312458217144,0.007706962525844574,0.7698806524276733,1.4911434650421143,-0.2468721866607666,-8.97033405303955,3.24991526179177,-0.30248252210602017,0.7306003111186009,60280,56435,60792,57329
0.26424800000000687,0.17641887068748474,-0.025051014497876167,0.8870494365692139,0.02925151214003563,0.009260582737624645,0.8318117260932922,-0.12865935266017914,-6.748390197753906,-11.115545272827148,3.162464805660142,-0.28261974142236795,0.7444575618910592,60221,56344,60831,57380
0.27457100000000356,0.17672166228294373,-0.02495384030044079,0.8956865668296814,0.03126852214336395,0.010173574090003967,0.8956153988838196,-2.3633153438568115,5.87671422958374,-12.68448543548584,3.0446344756503527,-0.28839055120272583,0.7075613921580604,60281,56501,60866,57383
0.2839760000000024,0.17718856036663055,-0.02487616054713726,0.9051316976547241,0.033617958426475525,0.01085724774748087,0.9599025249481201,-8.834218978881836,3.6973602771759033,-13.635152816772461,2.919198149845093,-0.31550183532590564,0.7484171297400459,60429,56374,60793,57698
0.2942920000000013,0.17796936631202698,-0.024835024029016495,0.9149740934371948,0.037422485649585724,0.011349327862262726,1.0226614475250244,-8.863469123840332,13.494150161743164,-13.783814430236816,2.790327205047174,-0.3915683501435794,0.8004977183925418,60317,56345,60863,57661
0.3036970000000001,0.17890772223472595,-0.0248099435120821,0.9255275130271912,0.04196474328637123,0.011981328949332237,1.085246205329895,-13.251912117004395,15.76268482208252,-13.879137992858887,2.659293638931486,-0.47847879693120693,0.9166316818383108,60489,56304,60798,57802
0.3140240000000049,0.1799270063638687,-0.02424796298146248,0.9369494318962097,0.047040168195962906,0.01535668782889843,1.148587942123413,-21.261722564697266,18.033859252929688,-14.85232925415039,2.521981911368041,-0.6190565130180391,1.0734436859585972,60336,56061,60862,57950
0.32342600000000676,0.18073046207427979,-0.023980919271707535,0.9488886594772339,0.05105676129460335,0.017519893124699593,1.2102737426757812,-18.16266441345215,23.202075958251953,-16.079309463500977,2.3737295460337,-0.8140346020773017,1.2419730683441297,60473,55991,60796,58007
0.33374200000000565,0.18125765025615692,-0.023793812841176987,0.961289644241333,0.054602619260549545,0.020103223621845245,1.2699171304702759,-21.753755569458008,18.66413116455078,-16.648862838745117,2.2097389027114622,-1.0020027542366983,1.4609028881381554,60460,56134,60872,57954
0.34314800000000106,0.18222005665302277,-0.023695994168519974,0.974128782749176,0.06024554744362831,0.02241946943104267,1.3288483619689941,-22.48236083984375,23.445497512817383,-16.750436782836914,2.038641257097181,-1.2176717971653392,1.6622443502329656,60449,55901,60843,58076
0.35348100000000704,0.18326345086097717,-0.023080896586179733,0.9876478910446167,0.06665752083063126,0.027700597420334816,1.3887183666229248,-26.0784912109375,20.5084171295166,-19.66750717163086,1.8615671798735123,-1.4590961806556944,1.901546877130739,60430,56015,60898,58074
0.3628730000000069,0.18435034155845642,-0.02274375967681408,1.002028465270996,0.0735715702176094,0.03211890161037445,1.4497226476669312,-25.630685806274414,21.021455764770508,-19.658214569091797,1.661059338358083,-1.7193464693092666,2.1233699597463276,60548,55674,60794,58328
0.37318500000000493,0.18546190857887268,-0.02199939265847206,1.016806721687317,0.0808447003364563,0.03888602554798126,1.5089380741119385,-23.84990119934082,28.615550994873047,-20.06856346130371,1.4576686645052526,-1.993452738059544,2.348946642785164,60642,55864,60792,58253
0.382596000000005,0.1871338188648224,-0.02158796600997448,1.0322915315628052,0.0910891741514206,0.04446195438504219,1.5673354864120483,-25.501728057861328,21.81368637084961,-23.034313201904297,1.2507665269601755,-2.2467120878640885,2.631515588062246,60687,55500,60726,58519
0.3929210000000021,0.1885453313589096,-0.020797166973352432,1.048097014427185,0.10030023753643036,0.05226755514740944,1.624876618385315,-24.737016677856445,27.51017189025879,-23.229082107543945,1.016549784563393,-2.524287870725848,2.866495376922518,60571,55599,60786,58380
0.40232100000000354,0.1898292899131775,-0.020352724939584732,1.0651354789733887,0.10919827967882156,0.05888935551047325,1.6861578226089478,-26.01109504699707,20.01382827758789,-25.880685806274414,0.7781662048616886,-2.778451504140865,3.1181663932985977,60526,55605,60811,58422
0.4126510000000053,0.19159436225891113,-0.019536979496479034,1.0822068452835083,0.12048596888780594,0.06751014292240143,1.7425055503845215,-28.736207962036133,18.112913131713867,-27.2948055267334,0.5164337784557453,-3.0483605906406237,3.345517262310743,60307,55552,60886,58414
0.4220460000000021,0.19360406696796417,-0.01853158324956894,1.0998014211654663,0.13303884863853455,0.07729291170835495,1.798435091972351,-22.975488662719727,20.118289947509766,-29.058269500732422,0.2418754678261941,-3.3379643670810393,3.556603993215726,60490,55628,60802,58442
0.43237200000000303,0.1951914131641388,-0.01742749847471714,1.1181727647781372,0.1434517353773117,0.08772794902324677,1.8544937372207642,-23.098981857299805,20.661903381347656,-30.2262020111084,-0.046445101171778455,-3.594241542174268,3.7364571845723153,60448,55681,60817,58491
0.44177500000000147,0.19711051881313324,-0.016272952780127525,1.1369023323059082,0.15549105405807495,0.09851880371570587,1.9097875356674194,-23.135297775268555,21.13849639892578,-30.36085319519043,-0.3389248899735154,-3.846055760471414,3.910570031420026,60313,55577,60850,58497
0.4520970000000016,0.19919642806053162,-0.015092139132320881,1.1563292741775513,0.16821600496768951,0.1094498485326767,1.9650421142578125,-18.27560043334961,20.916414260864258,-31.594764709472656,-0.6378361746161099,-4.088346411697053,4.087789986352356,60294,55719,60835,58434
0.46149700000000304,0.2016908973455429,-0.013952416367828846,1.1760334968566895,0.18223819136619568,0.12013218551874161,2.017906427383423,-18.28485107421875,14.88604736328125,-30.296266555786133,-0.9460485488852668,-4.29046490496471,4.2364311757323,60215,55878,60893,58297
0.4718250000000044,0.20357021689414978,-0.012695143930613995,1.196478247642517,0.19378110766410828,0.13146048784255981,2.0709872245788574,-14.43553352355957,21.22951316833496,-30.1812686920166,-1.260067025574363,-4.491831166058457,4.351964571472881,60321,55427,60722,58594
0.48122000000000115,0.20633959770202637,-0.010947768576443195,1.217187762260437,0.2091001272201538,0.14477580785751343,2.1218602657318115,-15.683369636535645,19.637256622314453,-33.953304290771484,-1.5842513120619548,-4.680810282277689,4.513133426421466,60284,55542,60755,58550
0.49154700000000595,0.20884497463703156,-0.009471986442804337,1.2385655641555786,0.22288647294044495,0.15657468140125275,2.1736371517181396,-12.569324493408203,19.54500389099121,-32.46092224121094,-1.9390750410903712,-4.859812725382706,4.657455003661445,60207,55322,60685,58606
0.5009510000000009,0.21176019310951233,-0.007591919973492622,1.2602524757385254,0.23842650651931763,0.17002379894256592,2.224019765853882,-10.03586483001709,11.451555252075195,-34.206573486328125,-2.293997164021651,-5.026051140454274,4.80463965712358,60147,55445,60693,58486
0.5112720000000045,0.2143326997756958,-0.005508946720510721,1.2826088666915894,0.25183191895484924,0.18410314619541168,2.274095058441162,-10.293970108032227,12.326043128967285,-37.334163665771484,-2.646987594725286,-5.16777973332613,4.889213731077013,59945,55569,60710,58378
0.5206720000000059,0.21727466583251953,-0.003874826477840543,1.305812954902649,0.2666285037994385,0.19547829031944275,2.324800729751587,-5.038910388946533,9.549434661865234,-36.09980773925781,-3.0177555069962403,-5.284106236359054,4.962397931674307,59796,55968,60801,58154
0.5310040000000008,0.22039714455604553,-0.0019260479602962732,1.3294113874435425,0.2818180322647095,0.20799200236797333,2.3747634887695312,-4.1192522048950195,9.013684272766113,-36.85742950439453,-3.3915760152872747,-5.3606451185619175,5.015817305573246,59937,55631,60621,58396
0.5403990000000048,0.2236037403345108,0.00017731031402945518,1.3531813621520996,0.296689510345459,0.22085483372211456,2.423037052154541,1.4022661447525024,10.452143669128418,-36.4498176574707,-3.770468987662325,-5.430013831448464,5.0615504431895575,60017,55524,60531,58424
0.5507040000000052,0.22739431262016296,0.0023518484085798264,1.3775602579116821,0.3140823543071747,0.2333350032567978,2.471930980682373,1.6601852178573608,7.409118175506592,-37.99388885498047,-4.1433655993744525,-5.454322606869772,5.132535145918503,59834,55734,60533,58243
0.5601200000000026,0.23092737793922424,0.004556877538561821,1.4022161960601807,0.3294830620288849,0.2453128695487976,2.518977403640747,3.763068199157715,2.2457785606384277,-38.710445404052734,-4.524888115937509,-5.473016184963355,5.162327151409949,59623,55584,60548,58268
0.5704390000000058,0.2348690778017044,0.007313880138099194,1.427523136138916,0.3461088240146637,0.2591562569141388,2.565312623977661,8.258901596069336,5.242819786071777,-39.23105239868164,-4.914581285787089,-5.485711097652163,5.1756998391633475,59603,55836,60474,58075
0.5798500000000059,0.23846474289894104,0.009795669466257095,1.4531216621398926,0.3603658974170685,0.270827054977417,2.6101596355438232,6.388294219970703,7.449550151824951,-41.7523193359375,-5.315001887672433,-5.4427631769099705,5.18710078613198,59657,55660,60400,58196
0.5901270000000004,0.2424222081899643,0.012674858793616295,1.479385495185852,0.37558600306510925,0.2835173010826111,2.6554362773895264,9.566049575805664,1.3633524179458618,-40.023704528808594,-5.731198604892166,-5.415704145798404,5.204693580867464,7000,7907,63841,58594
0.5995700000000069,0.2465537190437317,0.01574384607374668,1.5059458017349243,0.3907015919685364,0.29600006341934204,2.697557210922241,17.624347686767578,4.860804080963135,-40.58332061767578,-6.135234314101776,-5.357673352426418,5.184939910425708,7000,9740,64275,58681
0.6098430000000008,0.2513076961040497,0.018896959722042084,1.5331201553344727,0.4074432849884033,0.30742591619491577,2.731441020965576,77.64717864990234,12.639349937438965,-44.16029739379883,-6.550812781709849,-5.170567222996033,5.213860989865818,7000,7256,62879,60810
0.619297000000006,0.25623610615730286,0.02239227294921875,1.5627074241638184,0.42294955253601074,0.3179028332233429,2.7572996616363525,162.1466064453125,20.40619468688965,-44.09700393676758,-7.044875759466987,-4.271444165411254,5.326596558671198,7000,10240,61003,58484
0.6295600000000049,0.26038694381713867,0.02538999915122986,1.5888941287994385,0.43443718552589417,0.32350754737854004,2.7719438076019287,275.2403869628906,25.620412826538086,-41.19205856323242,-7.4950195175152565,-2.5191746599359806,5.5135403546188995,7000,16699,45391,49787
0.639023000000001,0.2651152014732361,0.02842654660344124,1.6156623363494873,0.44818636775016785,0.3251631557941437,2.7877368927001953,398.8597106933594,25.861051559448242,-38.720970153808594,-7.914512329367122,0.3863707626241521,5.784035005708164,7000,18696,39707,48318
0.6492780000000057,0.27012279629707336,0.030884893611073494,1.6426777839660645,0.4620351791381836,0.3186357617378235,2.7999086380004883,511.0831604003906,22.88015365600586,-31.563125610351562,-8.280644724963274,4.539429697905778,6.068991110942222,7024,24540,31766,43553
0.6587480000000069,0.2747117280960083,0.033538416028022766,1.6697496175765991,0.47210341691970825,0.3076763451099396,2.804558515548706,613.2927856445312,13.172983169555664,-22.31625747680664,-8.559342268849825,9.794822740409472,6.3073899745556385,7000,27476,32052,39627
0.6690300000000061,0.2796172499656677,0.03569028154015541,1.6973299980163574,0.4820757210254669,0.2888311445713043,2.8067193031311035,698.7516479492188,0.20558114349842072,-17.417085647583008,-8.757919984099916,16.06345274930374,6.458535767442617,7000,33028,32478,31890
0.6784700000000011,0.28411945700645447,0.03699420019984245,1.7240095138549805,0.4883553385734558,0.26185664534568787,2.7971913814544678,774.533203125,-7.622797012329102,-13.981841087341309,-8.934995465199552,23.19517670347327,6.486676072929193,7000,34342,28273,26496
0.6887480000000069,0.288946270942688,0.03782842680811882,1.750178337097168,0.4945301115512848,0.22844436764717102,2.7809441089630127,835.2550659179688,-7.8712358474731445,-9.91609001159668,-9.097036427079637,31.093635131958703,6.490116446872033,8845,29901,18861,23282
0.6981960000000036,0.29337838292121887,0.038920700550079346,1.7760649919509888,0.4970584809780121,0.19023191928863525,2.7616379261016846,891.0667114257812,2.489293336868286,-3.427549362182617,-9.214111322511803,39.58506625586302,6.485809936725766,11933,24906,12746,21765
0.7084690000000046,0.29813408851623535,0.03900553658604622,1.8006809949874878,0.4990234673023224,0.14376860857009888,2.7309327125549316,933.4110107421875,9.141552925109863,0.28339412808418274,-9.231381662354181,48.636819336901965,6.537754056984713,15057,21832,8184,14979
0.7179210000000021,0.30303433537483215,0.03855637460947037,1.8246006965637207,0.49987250566482544,0.09335820376873016,2.6901819705963135,971.1476440429688,15.259851455688477,2.2354886531829834,-9.155550848407039,58.11536107774884,6.613784719729305,16260,16151,8671,14080
0.7281870000000054,0.30799126625061035,0.03782957047224045,1.848104476928711,0.49959495663642883,0.04148160666227341,2.6405880451202393,999.8758544921875,15.879548072814941,0.6238060593605042,-9.026260918937544,67.93564660749267,6.686086875362741,17065,18369,7000,8000
0.7376500000000015,0.31241855025291443,0.03698024898767471,1.8696786165237427,0.4957769811153412,-0.008688348345458508,2.573862314224243,1026.8626708984375,21.41425323486328,0.7354422807693481,-8.872675184647573,78.05195409610147,6.738132224260319,18487,14899,7000,7660
0.7479160000000047,0.31711506843566895,0.0361013263463974,1.8902134895324707,0.49261951446533203,-0.05428983271121979,2.495306968688965,1045.4188232421875,18.408668518066406,-3.8151180744171143,-8.67765023691066,88.40618465387826,6.787106956202193,18259,17967,7000,7000
0.757372000000003,0.3213962912559509,0.0346987321972847,1.9096206426620483,0.48681578040122986,-0.099494069814682,2.4050776958465576,1060.1468505859375,18.381858825683594,-6.936714172363281,-8.483652508582367,98.95005216902965,6.81964011775665,19204,16101,7000,7000
0.7676410000000032,0.3254638910293579,0.033617086708545685,1.927848219871521,0.47959959506988525,-0.13885478675365448,2.302731990814209,1071.97021484375,14.57043743133545,-9.818772315979004,-8.298741835177523,109.60663887038628,6.842672164883873,17740,21858,7000,7000
0.7770970000000016,0.32996276021003723,0.03221655264496803,1.9448848962783813,0.4747456908226013,-0.17078587412834167,2.191084146499634,1080.91455078125,8.29638385772705,-9.717679977416992,-8.140813931077668,120.38263420263907,6.888978173437067,15912,21476,7000,7000
0.7873720000000031,0.33414357900619507,0.03074907697737217,1.9601999521255493,0.46912989020347595,-0.1937284767627716,2.068894386291504,1083.7015380859375,1.6105906963348389,-9.054486274719238,-8.030426119419156,131.2220798260714,6.937692175300314,15258,28958,7000,7000
0.7968240000000005,0.33816996216773987,0.029336433857679367,1.9746376276016235,0.46351945400238037,-0.20746715366840363,1.9420053958892822,1077.0008544921875,-4.497589588165283,-7.053328037261963,-7.967421316526837,142.06809716597033,6.999055410872782,15806,25783,7000,7000
0.8071040000000066,0.34212908148765564,0.02859330177307129,1.987533688545227,0.45835763216018677,-0.2094772756099701,1.8063583374023438,1065.2109375,-6.643699645996094,-4.562736511230469,-7.937141477315085,152.81701185062457,7.068360109957586,13810,24516,9217,7000
0.8165500000000029,0.3465946316719055,0.027725031599402428,1.9996635913848877,0.4558408260345459,-0.20351065695285797,1.6694185733795166,1049.4237060546875,-7.097263813018799,-1.1953771114349365,-7.932704477911287,163.4340420839653,7.151310795331249,13470,22540,11271,7643
0.8268150000000023,0.350790798664093,0.027428939938545227,2.010892868041992,0.4532583951950073,-0.1866386979818344,1.531988501548767,1030.3717041015625,-5.322413444519043,-1.0059345960617065,-7.934974750526927,173.88166481838425,7.219047556159151,11273,18065,20606,11859
0.8362710000000007,0.35485681891441345,0.026942990720272064,2.0206103324890137,0.4509305953979492,-0.16426777839660645,1.391459345817566,1011.255615234375,-4.029211521148682,-2.1420247554779053,-7.9322828342088645,-175.85211847152152,7.275508657201262,13939,16742,19423,12860
0.8465470000000059,0.3588681221008301,0.026432408019900322,2.0296218395233154,0.44929733872413635,-0.13581128418445587,1.2526659965515137,991.598388671875,1.6006386280059814,-5.0399017333984375,-7.909106340889617,-165.77104517812145,7.289681076047727,11045,12790,31575,23318
0.855997000000003,0.3628656268119812,0.026524895802140236,2.0377869606018066,0.4488258361816406,-0.09829062968492508,1.1155081987380981,974.69384765625,6.328450679779053,-8.47826099395752,-7.8770334441264644,-155.89456882375035,7.240664813576752,13630,13794,28503,24618
0.8662700000000041,0.36687058210372925,0.026972483843564987,2.0450599193573,0.4498584270477295,-0.055598899722099304,0.9837939739227295,964.274169921875,10.925348281860352,-9.80259895324707,-7.854247355402312,-146.17328332602375,7.1305869065272205,11107,14236,35568,35674
0.875721000000005,0.3708854615688324,0.027080247178673744,2.05143141746521,0.4518914520740509,-0.011856586672365665,0.8568165302276611,962.6244506835938,12.444234848022461,-8.863046646118164,-7.8602936554533605,-136.528372184148,6.984153348621103,15459,19786,29041,29900
0.8859930000000023,0.37545204162597656,0.027058135718107224,2.0568947792053223,0.4570712447166443,0.03585856035351753,0.7338781356811523,977.7490234375,13.282613754272461,-3.2115657329559326,-7.913037274965494,-126.86780776538481,6.864106507957401,18894,22130,25415,34544
0.8954510000000009,0.379779577255249,0.027563946321606636,2.0614399909973145,0.46289509534835815,0.09161528199911118,0.6155683994293213,995.2732543945312,5.449190139770508,1.3081952333450317,-8.00770142807493,-117.06386398573626,6.792651976193319,23216,31419,25181,23840
0.9057300000000033,0.38399797677993774,0.027834249660372734,2.0650835037231445,0.4695446193218231,0.1499490886926651,0.5040238499641418,1014.9742431640625,6.8366780281066895,4.770284175872803,-8.085857436436259,-107.06327358959703,6.8005210327890335,31704,34514,23144,28938
0.9151760000000068,0.38817712664604187,0.02801450528204441,2.0684053897857666,0.4775322675704956,0.21011461317539215,0.40390607714653015,1029.15283203125,12.218597412109375,7.647696018218994,-8.171776593392297,-96.86916003255786,6.852563917695761,41361,41434,22182,25049
0.9254230000000025,0.392347127199173,0.02873173914849758,2.0700371265411377,0.48699381947517395,0.27586567401885986,0.3077161908149719,1028.970703125,20.33034896850586,9.398245811462402,-8.313324963118017,-86.56993260693919,6.937317324457088,48318,39189,23177,36288
0.9348960000000006,0.3965344727039337,0.02973330393433571,2.0715219974517822,0.4983852505683899,0.3442113995552063,0.2257726490497589,1013.7931518554688,18.944698333740234,10.593021392822266,-8.501845758936145,-76.31189070235276,7.071276427108711,40674,42314,32287,33543
0.9451650000000009,0.4007422626018524,0.030879443511366844,2.07198429107666,0.5109861493110657,0.4114173650741577,0.15340162813663483,992.9382934570312,16.13181495666504,14.090463638305664,-8.636562466965161,-66.20623536298984,7.24558950753066,39405,39532,41829,40147
0.9546300000000046,0.40496814250946045,0.03152596950531006,2.0715479850769043,0.5248748660087585,0.473810076713562,0.09356511384248734,958.6759643554688,13.233291625976562,14.443087577819824,-8.723257098925346,-56.33014152164774,7.458067470162745,37989,35162,45019,46211
0.9648780000000042,0.40975287556648254,0.03298568353056908,2.0708301067352295,0.5416466593742371,0.534401535987854,0.048612236976623535,940.3085327148438,18.089290618896484,16.843732833862305,-8.761208463147877,-46.752902351460776,7.684420673523867,36109,29422,52092,50512
0.974346000000005,0.4142919182777405,0.03421848639845848,2.069585084915161,0.5581919550895691,0.584903359413147,0.017328208312392235,944.1082763671875,15.37320327758789,15.09987735748291,-8.75064516554517,-37.320013024204776,7.900536437967137,31218,34337,54815,46087
0.9846200000000026,0.41924095153808594,0.03579447418451309,2.0676870346069336,0.5762969851493835,0.6265794038772583,-0.001708763767965138,970.8834838867188,11.150979042053223,10.016984939575195,-8.701771792008037,-27.790636046617895,8.064493031618504,42292,42039,41269,36181
0.9940750000000044,0.42386311292648315,0.03740225359797478,2.0650455951690674,0.5924467444419861,0.6536237001419067,-0.013316052965819836,1012.961181640625,30.790477752685547,7.894979000091553,-8.684518037803382,-17.96272188067788,8.210770244493808,49411,43596,21162,35546
1.0043380000000033,0.428842693567276,0.03942446783185005,2.0621418952941895,0.6082823872566223,0.6665136218070984,-0.01687418296933174,1039.654541015625,44.083919525146484,6.68356466293335,-8.682742904606616,-7.726166667946973,8.499391697765265,50699,42695,12560,28001
1.0138080000000045,0.43397843837738037,0.04146917164325714,2.058619976043701,0.621871829032898,0.6603739857673645,-0.021061871200799942,1040.5250244140625,28.831968307495117,10.276897430419922,-8.650255101216228,2.7066743825310753,8.927177144536554,34819,37808,20103,29485
1.024056000000004,0.4386327564716339,0.0427711196243763,2.0553133487701416,0.6304278373718262,0.6317896246910095,-0.031067131087183952,1019.22998046875,27.897775650024414,13.647342681884766,-8.542998060976654,13.111896155907294,9.193223223306308,30449,31596,20346,25500
1.0335280000000058,0.4430101215839386,0.04408636689186096,2.05147123336792,0.6341924667358398,0.5889941453933716,-0.05552518740296364,991.538818359375,16.679414749145508,16.019559860229492,-8.38262462332061,23.292957529493798,9.344330672913314,21926,23620,34763,29259
1.0437910000000048,0.44772839546203613,0.044734224677085876,2.046691656112671,0.6348480582237244,0.5319428443908691,-0.09652965515851974,969.5155639648438,8.431903839111328,16.16736602783203,-8.227897576247912,33.21212817753331,9.376418689427158,16366,21452,39470,20446
1.0532460000000066,0.4520582854747772,0.04495396465063095,2.041316270828247,0.6307734251022339,0.46610113978385925,-0.152865469455719,966.6940307617188,15.48599624633789,11.958617210388184,-8.109334753418793,42.95837133696941,9.357037746269974,22673,18993,33170,17809
1.063510000000002,0.457216739654541,0.04491783678531647,2.0355377197265625,0.626089334487915,0.3957245349884033,-0.22178906202316284,962.8123779296875,31.33185577392578,9.219439506530762,-7.937068555023635,52.67973073272701,9.401936881969922,28345,11504,19293,20199
1.0729770000000063,0.462230920791626,0.04417931288480759,2.0288827419281006,0.6182230710983276,0.3222181797027588,-0.3070898950099945,965.7726440429688,33.790870666503906,6.636170387268066,-7.64474611689136,62.41091574404325,9.516504282588835,22244,8638,19969,20752
1.0832220000000015,0.46105602383613586,0.04043387249112129,2.0247576236724854,0.611138641834259,0.30137622356414795,-0.3320298492908478,966.8687744140625,28.518924713134766,5.2310919761657715,-7.684915264024765,62.44539440705302,9.52827436355109,17529,11748,20650,11784
1.0926960000000034,0.466310054063797,0.040022652596235275,2.0166571140289307,0.6003047823905945,0.23149904608726501,-0.4437234699726105,968.2951049804688,29.120126724243164,2.1665449142456055,-7.353647244184968,73.16456448816655,9.612439516306427,15088,7000,18873,15207
1.1029760000000024,0.4764248728752136,0.04081663861870766,2.002213478088379,0.5818777084350586,0.13221219182014465,-0.6642706394195557,968.6572265625,29.370590209960938,0.05972268804907799,-6.788641854946259,92.64221515812092,9.652311875493796,12697,7000,17444,14463
1.1124260000000068,0.47515973448753357,0.038826677948236465,1.9984439611434937,0.5754538774490356,0.12116598337888718,-0.6863128542900085,969.4220581054688,27.578937530517578,-0.4973290264606476,-6.816701116182143,92.66407017292543,9.669153594776008,12799,7000,16288,13224
1.1227010000000008,0.48549389839172363,0.03835053741931915,1.9786059856414795,0.5566954016685486,0.0536988228559494,-0.9484139084815979,969.3590698242188,23.37059783935547,-1.435893177986145,-6.305259201415185,112.17498531833972,9.573949978548633,11063,7000,16062,10486
1.1321540000000023,0.48420101404190063,0.03712310642004013,1.9756799936294556,0.5509209036827087,0.04654967784881592,-0.9651036262512207,967.0724487304688,22.68705940246582,-1.7511513233184814,-6.325421735545736,112.18887282792394,9.58674644214534,11142,7000,15852,13186
1.142418000000005,0.49416646361351013,0.03619862720370293,1.951444149017334,0.5326662659645081,0.012198902666568756,-1.2468516826629639,969.2991333007812,20.697511672973633,-3.795496940612793,-5.947868643889674,131.64648339358683,9.406513515411053,10334,7000,16458,13422
1.1518730000000068,0.4930439591407776,0.0350458025932312,1.9491257667541504,0.5276689529418945,0.004883844405412674,-1.2599835395812988,973.7994384765625,23.755535125732422,-5.757702827453613,-5.964152164638516,131.6564546066036,9.411047464554493,10741,7000,15773,15606
1.1621440000000003,0.49710747599601746,0.03444933891296387,1.9343889951705933,0.5157908201217651,-0.0030036657117307186,-1.411879301071167,978.1785888671875,29.465118408203125,-7.161973476409912,-5.7984312092012384,141.3916389820293,9.297921858926811,15545,7000,8604,16064
1.1715950000000013,0.5015936493873596,0.033619996160268784,1.9182628393173218,0.5061113834381104,-0.004856211598962545,-1.5664860010147095,978.7769165039062,31.509428024291992,-6.804877281188965,-5.611355151921392,151.1868934621281,9.114459705801218,13450,7000,10529,20614
1.1818710000000066,0.5107272267341614,0.03265182673931122,1.8836307525634766,0.4910948574542999,0.01520413625985384,-1.8693374395370483,983.4172973632812,29.70319938659668,-4.719995498657227,-5.305326649675104,170.80859196272237,8.579817937558479,14600,7919,10687,16347
1.1913250000000044,0.5103564858436584,0.032308366149663925,1.8838223218917847,0.49002760648727417,0.012850875034928322,-1.868404746055603,989.7166137695312,31.366315841674805,-3.699728012084961,-5.317028167923113,170.793750941469,8.56538193851588,18451,7400,8218,21564
1.2015840000000026,0.5194141864776611,0.031975459307432175,1.8444770574569702,0.4784657061100006,0.05718540772795677,-2.1698310375213623,994.5074462890625,24.58534049987793,-3.898254632949829,-5.259620360878637,-169.4473718900054,7.947943237441509,19329,13518,10747,14792
1.2110450000000055,0.5192091464996338,0.031466204673051834,1.8457939624786377,0.4784788191318512,0.054170139133930206,-2.1622273921966553,1003.8578491210938,18.7512264251709,-2.5706307888031006,-5.276602906978501,-169.47080397678425,7.927332800229746,17555,15383,14781,19394
1.2213130000000019,0.5234878659248352,0.03149593994021416,1.8258733749389648,0.47384265065193176,0.08326269686222076,-2.30096697807312,1009.1893310546875,11.941422462463379,-3.6841609477996826,-5.326536414406776,-159.52044664961244,7.690911073418239,25172,24070,13726,13636
1.2312460000000065,0.5328246355056763,0.03233018517494202,1.7803150415420532,0.468395859003067,0.15427905321121216,-2.5866081714630127,1015.6256713867188,0.7179225087165833,-3.554901599884033,-5.409511770950864,-139.40852923843946,7.417687887528782,60091,56315,7000,9800
1.240632000000005,0.532412588596344,0.03059256635606289,1.7832863330841064,0.4679217040538788,0.1441306471824646,-2.5687644481658936,1012.63623046875,-7.679841041564941,-11.682538032531738,-5.439233388895887,-139.4430685976042,7.401547225172656,61097,60732,14133,7000
1.250948000000004,0.5365453958511353,0.03050163760781288,1.7611769437789917,0.465166836977005,0.18519437313079834,-2.698894739151001,968.4375,-29.001781463623047,-9.901503562927246,-5.400818032848627,-129.3199529701761,7.361830440858679,59020,52037,29623,11245
1.2603570000000035,0.5405970215797424,0.030158530920743942,1.73797607421875,0.4632616639137268,0.23450171947479248,-2.828946828842163,896.4234008789062,-41.2894401550293,-19.303142547607422,-5.231073823394609,-119.36098754834042,7.373067882966675,59058,48659,37415,19371
1.2707710000000005,0.5492598414421082,0.03355669975280762,1.6835978031158447,0.4665195643901825,0.38681432604789734,-3.0959012508392334,801.8154907226562,-46.340389251708984,-31.790281295776367,-4.394752519539052,-101.2960233510181,7.285259299291225,58569,44298,44799,29287
1.2800840000000027,0.5491393208503723,0.030120445415377617,1.6879997253417969,0.4671870768070221,0.3651922643184662,-3.06878662109375,708.7548828125,-61.413299560546875,-47.01374816894531,-4.418362544792018,-101.33905526710765,7.2672470192380025,56643,43621,52484,42038
1.2903930000000037,0.5581678748130798,0.03580814227461815,1.6293809413909912,0.47983235120773315,0.5495873689651489,-3.283195972442627,630.833251953125,-73.83763885498047,-56.86296844482422,-3.1911478159947553,-86.82548421979877,6.447921338392155,46996,40833,57665,52000
1.2998080000000045,0.5570611953735352,0.03223437815904617,1.6338855028152466,0.4762193262577057,0.5267265439033508,-3.2570743560791016,577.5274658203125,-88.3289794921875,-62.53709411621094,-3.2103019179181045,-86.86447986077428,6.465474088062368,40536,39442,58779,54534
1.3101150000000052,0.5657609701156616,0.0404982790350914,1.571929693222046,0.4907854497432709,0.7367556095123291,-3.4153780937194824,571.9445190429688,-90.73509979248047,-52.4216194152832,-1.7275113311167591,-74.97313673337581,5.026112830234501,37167,43552,58779,53310
1.3195330000000032,0.5648612976074219,0.036564406007528305,1.5761384963989258,0.48780593276023865,0.711981475353241,-3.3923373222351074,600.2963256835938,-97.09379577636719,-50.29505157470703,-1.737273181447349,-75.00595151150992,5.037239992383304,41135,46751,57624,51319
1.3298380000000034,0.573823869228363,0.049200862646102905,1.5114147663116455,0.5005805492401123,0.9453834295272827,-3.5031440258026123,656.28857421875,-94.85932922363281,-48.51548767089844,-0.288305569902987,-62.923555060263055,3.408025364836078,48926,53734,54844,44703
1.3392590000000055,0.57237708568573,0.04542732611298561,1.515876054763794,0.49552205204963684,0.9221751689910889,-3.480588912963867,715.9071655273438,-91.1635971069336,-45.98569107055664,-0.2883290344417845,-62.94175726781193,3.4354979110239445,53546,56242,52117,40913
1.3495650000000023,0.581138551235199,0.06178334355354309,1.4499220848083496,0.5022184252738953,1.1560667753219604,-3.5416882038116455,763.1509399414062,-84.67000579833984,-47.277503967285156,0.6937189922703326,-48.75465009545439,1.6616316674998532,56306,58925,48660,32921
1.3589850000000006,0.5795296430587769,0.05771274492144585,1.454108715057373,0.49658194184303284,1.1318520307540894,-3.5217158794403076,778.7001953125,-85.05215454101562,-48.31224822998047,0.7010527809293075,-48.75773887059081,1.6865366829689687,57045,59598,47966,29639
1.369448000000004,0.5881755948066711,0.0778031200170517,1.3878806829452515,0.4967605471611023,1.3312498331069946,-3.5340633392333984,783.6123657226562,-85.16986846923828,-46.02302551269531,1.1058712632629082,-33.22242427646056,-0.19495790762478396,57450,59977,47519,26915
1.3787120000000068,0.5865471363067627,0.07320630550384521,1.3915618658065796,0.4910220205783844,1.304607629776001,-3.5173466205596924,774.3057861328125,-84.10773468017578,-45.52314376831055,1.1111550033903987,-33.21406839219921,-0.1790724640629999,57431,60867,46160,21180
1.3890210000000007,0.5950407385826111,0.09562735259532928,1.3256311416625977,0.4835372269153595,1.4431073665618896,-3.4775938987731934,759.324951171875,-63.50364685058594,-43.42488479614258,1.0170798824459801,-17.724709804555708,-2.046207493767783,58832,60648,40312,21027
1.3984380000000018,0.5934838652610779,0.09060843288898468,1.32943856716156,0.47829923033714294,1.414891004562378,-3.4603705406188965,725.6647338867188,-59.09084701538086,-37.40409851074219,1.0218897159121916,-17.69843441697805,-2.044189268571558,59161,61305,38177,18357
1.408832000000002,0.601215124130249,0.11488249152898788,1.2647414207458496,0.4605007767677307,1.4777616262435913,-3.386955738067627,680.5235595703125,-50.038124084472656,-36.028682708740234,0.4773669341202746,-3.0840445770766474,-3.3192580628528643,59045,61494,36501,18083
1.4181570000000066,0.5995675325393677,0.10973597317934036,1.2679725885391235,0.4548138678073883,1.4494872093200684,-3.372391939163208,621.1494140625,-46.019248962402344,-39.269290924072266,0.47539681907018655,-3.047385376815717,-3.3196562980440905,58958,61770,35682,17070
1.4284720000000015,0.6068603992462158,0.133769690990448,1.2048479318618774,0.43164539337158203,1.4319230318069458,-3.2968266010284424,534.541259765625,-53.28557586669922,-40.39290237426758,-0.35216148300950484,9.534467149698193,-4.207169871228868,58429,62138,37741,18111
1.437882000000005,0.605394721031189,0.12920954823493958,1.208031177520752,0.42656081914901733,1.4076939821243286,-3.281562328338623,430.4961853027344,-62.828330993652344,-43.738365173339844,-0.3605080703174776,9.57776320492524,-4.210264270038271,57133,62219,44822,20746
1.4481990000000005,0.6128658056259155,0.1524006575345993,1.1466313600540161,0.4015674591064453,1.331595778465271,-3.212296962738037,323.64251708984375,-56.465763092041016,-45.43166732788086,-1.4786079717781975,18.53355297414783,-5.147237844572634,56322,62422,50232,26083
1.4576070000000036,0.6113969683647156,0.14855782687664032,1.1499354839324951,0.3964349329471588,1.311864972114563,-3.1955626010894775,219.12083435058594,-42.00123977661133,-46.88798904418945,-1.4889454566650282,18.57475476961918,-5.146953819029405,56256,62391,52456,30090
1.4680090000000054,0.6178398728370667,0.1703817993402481,1.0897717475891113,0.36439579725265503,1.203027606010437,-3.1307241916656494,117.1377944946289,-21.507484436035156,-45.29838943481445,-2.671961239166105,23.30337701367064,-5.6048243064131995,55931,62369,55847,37520
1.477332000000002,0.6168986558914185,0.16759151220321655,1.0930092334747314,0.36127063632011414,1.1892110109329224,-3.113776683807373,26.609874725341797,-4.539279460906982,-44.00565719604492,-2.6745047949995326,23.326394116737156,-5.611204984524987,54987,62136,57430,41670
1.487645000000004,0.6225371360778809,0.18803463876247406,1.0344654321670532,0.3273555040359497,1.0739035606384277,-3.0550968647003174,-53.212669372558594,15.383086204528809,-35.44034194946289,-3.5247785542350036,24.162259732676,-5.406612071692394,52747,61560,59688,46952
1.4970570000000007,0.6212366819381714,0.1859438717365265,1.0378644466400146,0.3228638172149658,1.0637074708938599,-3.0371859073638916,-110.26619720458984,39.1361198425293,-24.466495513916016,-3.5322307815752927,24.173657621070316,-5.4030254515001275,53513,60842,59913,50604
1.5075310000000026,0.623681902885437,0.19460394978523254,1.0109171867370605,0.3065911829471588,1.0049934387207031,-3.0029330253601074,-165.01547241210938,61.897464752197266,-10.871615409851074,-3.7210960349088946,23.425694868760562,-5.064312165658395,53216,59079,60726,54485
1.516784000000007,0.6258202195167542,0.2026429921388626,0.9841063618659973,0.2904495894908905,0.948306679725647,-2.970062017440796,-214.0704345703125,99.50660705566406,-3.6549694538116455,-3.7287372696548826,22.06974296704604,-4.592660192248491,53893,55428,61065,58061
1.5270970000000015,0.6305141448974609,0.21967417001724243,0.9281073808670044,0.26566803455352783,0.8558483123779297,-2.9148621559143066,-241.4058837890625,127.99546813964844,1.2842134237289429,-3.1710131388946747,17.903361143709123,-2.819032137982441,54976,48990,60874,60155
1.5365060000000013,0.6297390460968018,0.2188071757555008,0.9311729073524475,0.2631191611289978,0.8517523407936096,-2.898763656616211,-236.4845733642578,158.39381408691406,0.7473885416984558,-3.165376289297203,17.885284155752203,-2.8210243725972797,57006,45383,59894,60986
1.5468340000000025,0.6321616768836975,0.22654244303703308,0.9047598838806152,0.25532805919647217,0.8107692003250122,-2.858633041381836,-225.86138916015625,174.21458435058594,-1.798967719078064,-2.7370387791409945,15.427836807181409,-1.4644583345161284,58958,43720,58112,61150
1.556231000000007,0.6343383193016052,0.23423120379447937,0.8792713284492493,0.25067204236984253,0.7773164510726929,-2.8174052238464355,-197.84976196289062,176.12059020996094,-6.837629318237305,-2.3255620380322006,13.034569171216113,0.18003769033113204,59189,43683,57812,61017
1.5665490000000064,0.6369239687919617,0.24141418933868408,0.8537243008613586,0.251636266708374,0.7475783228874207,-2.775010824203491,-141.10000610351562,140.38531494140625,-4.376400947570801,-1.9856258909046396,10.866652339991079,1.9350807580759644,59729,52725,56841,58630
1.575961000000003,0.6392253041267395,0.24836669862270355,0.8286864757537842,0.25623077154159546,0.7211185097694397,-2.7229886054992676,-89.83999633789062,111.44152069091797,0.3822326064109802,-1.7484210499182389,9.11463095498048,3.536202406266655,59797,56954,56469,56262
1.5862800000000061,0.641404926776886,0.2552255690097809,0.8044388294219971,0.26403552293777466,0.6988022327423096,-2.6682498455047607,-46.693992614746094,82.8421630859375,7.23203706741333,-1.5630691613229024,7.922057641453613,4.7885231889003625,60282,57956,55598,55386
1.5956890000000057,0.6440511345863342,0.2620592415332794,0.7800610661506653,0.2759672999382019,0.6800166964530945,-2.6172022819519043,0.2683848440647125,56.236167907714844,15.00167179107666,-1.3819972807260068,7.220853058531857,5.744086443617747,60485,59142,54571,53713
1.606,0.6470859050750732,0.2692064046859741,0.7549242377281189,0.29217442870140076,0.658974289894104,-2.548032522201538,29.496156692504883,30.387176513671875,20.211580276489258,-1.1441733749098446,6.98310363374739,6.477031770560344,60193,60474,54482,50758
1.6154070000000065,0.6513804793357849,0.27935177087783813,0.7169198393821716,0.31270721554756165,0.6479155421257019,-2.5223450660705566,49.15409469604492,12.307147979736328,30.14566993713379,-0.8698209589360576,7.1717798452427735,6.868619460140059,60134,60756,54253,49548
1.6257310000000071,0.6532338857650757,0.28370001912117004,0.7028615474700928,0.3257445991039276,0.6146522760391235,-2.3970375061035156,56.969200134277344,26.844844818115234,39.373321533203125,-0.5644293147794216,7.660333311852436,6.949365385291296,61453,58920,50070,53835
1.6351340000000054,0.6581876277923584,0.293186217546463,0.6672812104225159,0.35098686814308167,0.5972813367843628,-2.3537938594818115,44.33720016479492,32.36447525024414,47.66142654418945,-0.0482826534187356,8.32874972340567,7.230258009473992,61559,58239,49341,54902
1.6454430000000067,0.6622331738471985,0.2994999885559082,0.6438981294631958,0.3733309507369995,0.576407253742218,-2.2935409545898438,16.9263916015625,33.52315139770508,58.500064849853516,0.49460189326660736,8.793437229724326,7.494923463324777,60609,56217,54583,56975
1.654856000000007,0.666487991809845,0.30596795678138733,0.6224250793457031,0.3970528542995453,0.5561453700065613,-2.225555419921875,-7.2019853591918945,11.311641693115234,64.6555404663086,1.14391512873819,9.016967560778212,7.731699316614642,59695,56138,57032,56752
1.6651810000000042,0.6707383990287781,0.3125099241733551,0.6002823114395142,0.42137566208839417,0.5322543978691101,-2.148543119430542,-14.712498664855957,0.7194812297821045,73.47205352783203,1.8869739090818953,9.02394065806219,7.769879046718002,59050,57076,58122,55158
1.6745810000000056,0.6746799349784851,0.31798791885375977,0.5822547674179077,0.44296836853027344,0.5100727081298828,-2.072420358657837,-22.539588928222656,-19.226118087768555,76.4084243774414,2.6114590790367873,8.912613044104194,7.658369020755926,59440,57250,57673,54810
1.6849000000000014,0.6794025301933289,0.3229890465736389,0.5644497871398926,0.4665769636631012,0.4872305691242218,-1.997741937637329,-14.580506324768066,-8.197162628173828,78.02920532226562,3.3628594708007338,8.768808877387684,7.3882359034085345,60398,56747,55740,54686
1.6943090000000012,0.6845095753669739,0.32830893993377686,0.5467501282691956,0.4908994436264038,0.4671712815761566,-1.9228469133377075,-3.437195062637329,-29.348133087158203,85.94509887695312,4.167062126959138,8.704265911617501,7.186819499825354,60359,58329,55216,52222
1.7046330000000016,0.6892657279968262,0.33379998803138733,0.5296307802200317,0.5124993324279785,0.449161171913147,-1.8490862846374512,7.0552849769592285,-39.25953674316406,87.10181427001953,4.996258651370159,8.725229992785223,6.782154213830336,60016,58816,56137,50545
1.7140310000000027,0.694359540939331,0.33884769678115845,0.5127480030059814,0.533115029335022,0.4304306209087372,-1.7812857627868652,1.3989814519882202,-55.48392868041992,97.7485580444336,5.831489312663256,8.839063269827786,6.245929248012125,58866,59748,57825,47501
1.7243500000000058,0.7001401782035828,0.3442281186580658,0.49701881408691406,0.5541985034942627,0.4143628776073456,-1.712980031967163,-3.4560651779174805,-74.42205047607422,102.10711669921875,6.7221730129600346,8.89452872686823,5.526125041769469,58332,58902,59059,49408
1.733757000000005,0.7057028412818909,0.34923917055130005,0.4812869429588318,0.571976363658905,0.3968598544597626,-1.6455661058425903,-12.518647193908691,-77.32449340820312,104.28254699707031,7.628763576614922,8.886777531931825,4.644802929537585,57979,59178,59158,47938
1.7440770000000048,0.711668848991394,0.354613721370697,0.46662938594818115,0.5885756015777588,0.3820377588272095,-1.5764352083206177,-20.44034767150879,-77.91960906982422,107.92922973632812,8.566115833312272,8.760386812290083,3.7095075381284106,58112,58492,59304,48919
1.7534820000000035,0.7172670960426331,0.3596407473087311,0.4524574279785156,0.6004350185394287,0.3670715093612671,-1.511606216430664,-37.436004638671875,-68.81378173828125,112.00944519042969,9.53688956496355,8.536772779453084,2.773380749342092,58132,57594,59364,50407
1.7638910000000032,0.7231871485710144,0.3645038306713104,0.4384883642196655,0.6109459400177002,0.3523397445678711,-1.4472508430480957,-50.99668884277344,-65.67627716064453,113.14802551269531,10.560915468469043,8.143994977664702,1.9192644530639442,57287,56517,60166,51252
1.773208000000006,0.7292460203170776,0.3692982792854309,0.4257047176361084,0.6195979714393616,0.33878451585769653,-1.378245234489441,-63.84998321533203,-53.36680603027344,112.71528625488281,11.616661093105005,7.594764105962239,1.1151857738081665,57197,55716,60231,51703
1.7835280000000058,0.735887348651886,0.3740777373313904,0.4129517674446106,0.6283199191093445,0.32716143131256104,-1.3110164403915405,-71.80986785888672,-50.46321105957031,115.36527252197266,12.696313659773995,6.9001880033467184,0.4483179742558658,57303,54459,60175,52462
1.7929370000000053,0.7422603964805603,0.378868967294693,0.40128371119499207,0.6336400508880615,0.31785082817077637,-1.2417374849319458,-80.02649688720703,-46.27810287475586,117.14421081542969,13.810314793687528,6.104761070504471,-0.16614802453272492,56827,54157,60458,52145
1.8032530000000042,0.7484752535820007,0.38369065523147583,0.39012232422828674,0.6361586451530457,0.3111089766025543,-1.1740782260894775,-85.31137084960938,-48.559200286865234,116.93712615966797,14.949595897209637,5.220017156481902,-0.7354023340548204,56063,53159,60872,52217
1.812658000000003,0.7551285028457642,0.3880065977573395,0.37972044944763184,0.6385137438774109,0.3043176531791687,-1.1073620319366455,-85.40008544921875,-49.826171875,119.24020385742188,16.095568507183078,4.284729426725115,-1.3036673754165342,55191,53721,61176,50815
1.8229790000000066,0.761442244052887,0.3926393687725067,0.36964988708496094,0.6373205184936523,0.30151572823524475,-1.0436519384384155,-81.06314849853516,-59.398685455322266,116.55390167236328,17.26868478291859,3.3277190301524175,-1.892637694628363,54935,53651,61243,49838
1.8323810000000011,0.7675625681877136,0.39745306968688965,0.3602581322193146,0.6331064701080322,0.3015122413635254,-0.9791077375411987,-78.2015609741211,-60.9422721862793,117.44950103759766,18.42503124729181,2.38647857793454,-2.5458468232899314,54129,53860,61488,49093
1.8427030000000013,0.773561418056488,0.40237733721733093,0.3517296612262726,0.6260765194892883,0.30377379059791565,-0.9130389094352722,-76.0743179321289,-49.890403747558594,117.67472839355469,19.60259202078468,1.4565938414020787,-3.191997224055155,55068,51568,61041,50960
1.852108,0.7800227403640747,0.4068309962749481,0.343596875667572,0.6193801760673523,0.30546727776527405,-0.8496168851852417,-71.53546142578125,-42.07597351074219,114.6484146118164,20.79450526677132,0.5479597396883057,-3.704743946471918,55119,51122,60902,51055
1.8625030000000042,0.7861557602882385,0.4116073548793793,0.33617129921913147,0.6094549894332886,0.31024369597435,-0.7857669591903687,-67.1336669921875,-32.36440658569336,110.0854721069336,21.967730401700965,-0.3395846399921344,-4.13967218804341,55286,50682,60793,50462
1.871836000000003,0.7921077609062195,0.41656047105789185,0.32906386256217957,0.5973899364471436,0.3171803653240204,-0.7244282364845276,-73.79920959472656,-36.73289108276367,112.28257751464844,23.11205582709363,-1.1920871258610888,-4.460878886153272,55274,48989,60695,51860
1.8821530000000057,0.7979570627212524,0.4216183125972748,0.32262781262397766,0.5837646126747131,0.3259468078613281,-0.6630699038505554,-65.61385345458984,-33.14292526245117,102.62052917480469,24.265932000306684,-2.089806522131906,-4.763293219097588,53272,49627,61303,49890
1.8915640000000058,0.8037453889846802,0.42673805356025696,0.3170350193977356,0.5690642595291138,0.3360040783882141,-0.6024448275566101,-59.194427490234375,-25.314796447753906,99.81495666503906,25.33577745927354,-2.9123770625885155,-5.027166075251766,54783,49181,60702,50209
1.901869000000006,0.8094935417175293,0.43190085887908936,0.31182363629341125,0.5533686280250549,0.34717801213264465,-0.5431891679763794,-49.58937454223633,-23.238628387451172,95.15047454833984,26.36439544661513,-3.658967190275132,-5.211552560731343,55120,47977,60344,50397
1.9112830000000032,0.8152153491973877,0.43709325790405273,0.3073200583457947,0.5370386242866516,0.35916271805763245,-0.48349037766456604,-38.17564010620117,-21.43724822998047,91.87574005126953,27.35313839569951,-4.308803185767773,-5.356154188770914,54967,48282,60438,49701
1.9216040000000065,0.8203761577606201,0.4428504705429077,0.30313119292259216,0.5178964138031006,0.37419000267982483,-0.42707106471061707,-29.603506088256836,-30.255123138427734,85.17906188964844,28.31472195336042,-4.869624517506709,-5.493596577189301,54543,48770,60559,48292
1.9310060000000013,0.8252515196800232,0.44834718108177185,0.29960113763809204,0.4973801076412201,0.3877921998500824,-0.37200379371643066,-15.383370399475098,-20.667692184448242,83.82814025878906,29.228711133048144,-5.326596961973737,-5.67686094649589,55071,48422,60227,47901
1.9413270000000047,0.8305333256721497,0.4537099003791809,0.29635629057884216,0.47920840978622437,0.40040338039398193,-0.31953057646751404,-6.8356218338012695,-13.403120994567871,78.1346206665039,30.099584134213313,-5.61924143208689,-5.771206687083849,56058,47174,59521,48266
1.9507330000000003,0.8354774713516235,0.45954784750938416,0.29376330971717834,0.4598836898803711,0.41487768292427063,-0.2678219974040985,-2.160667896270752,-15.972851753234863,78.21728515625,30.906250628822956,-5.8228865121031355,-5.827435584559225,55119,48081,60101,47340
1.961136000000006,0.8397127985954285,0.46561720967292786,0.29145947098731995,0.4377995431423187,0.42967379093170166,-0.21825096011161804,11.098989486694336,-16.796960830688477,65.50817108154297,31.708962354706863,-5.984312972333304,-5.903011633868632,54950,48128,60089,45917
1.9704560000000055,0.8441425561904907,0.47179651260375977,0.28981319069862366,0.41745832562446594,0.4441835880279541,-0.16866916418075562,14.046928405761719,-14.696529388427734,66.22750091552734,32.411706576351406,-6.026628478317416,-5.959324506115608,56018,46808,59315,47081
1.9807790000000023,0.8486813902854919,0.4774760603904724,0.28845953941345215,0.3987686336040497,0.4552393853664398,-0.12174881994724274,17.74734878540039,-4.107824802398682,59.99868392944336,33.08713698603269,-5.986360114239259,-5.990450320735475,55931,46838,59265,46366
1.9901820000000008,0.8527400493621826,0.48343774676322937,0.28776195645332336,0.3788747489452362,0.4666629731655121,-0.07537368685007095,23.486595153808594,0.6271764636039734,54.47196578979492,33.68650077010388,-5.891946585192186,-5.9637621000561545,55922,46054,59126,46549
2.000501000000004,0.8565700650215149,0.4900769889354706,0.2873549461364746,0.3592377007007599,0.4803924858570099,-0.031217072159051895,26.410165786743164,5.241373062133789,47.76857376098633,34.23859115765032,-5.776822792773158,-5.871526598960347,56076,45255,58764,46377
2.009934000000001,0.860298216342926,0.49650296568870544,0.28707048296928406,0.34030279517173767,0.4921376705169678,0.012626477517187595,27.13669204711914,4.62653112411499,44.4915657043457,34.72897186792072,-5.6180592779588645,-5.731424500550767,56095,45103,58685,46472
2.020220000000001,0.8639879822731018,0.5028123259544373,0.2873712480068207,0.3227676749229431,0.5024046301841736,0.05546107143163681,31.721723556518555,6.922410011291504,40.92793273925781,35.18347707288552,-5.4316422228603916,-5.611393993026848,55555,45838,59039,44776
2.0296300000000045,0.8671301007270813,0.5090528130531311,0.28794002532958984,0.3039323091506958,0.5114149451255798,0.09823451191186905,36.15216064453125,3.332169771194458,35.92503356933594,35.59572551220538,-5.194265801556224,-5.504654605671712,55758,45430,58745,44642
2.0399420000000026,0.870554506778717,0.5157938003540039,0.289159893989563,0.2881455719470978,0.5218621492385864,0.1398053616285324,40.59404373168945,4.387307643890381,29.50178337097168,35.956102559188714,-4.911116750055031,-5.384021109823795,56113,44995,58235,44507
2.049366000000002,0.8735940456390381,0.5222329497337341,0.2906709611415863,0.27205413579940796,0.5298371911048889,0.17986862361431122,45.8420524597168,11.342887878417969,25.749492645263672,36.25346250353774,-4.570545074887585,-5.263523451156201,56395,45314,57921,43919
2.0596970000000003,0.876454770565033,0.5290528535842896,0.29284366965293884,0.2567552924156189,0.5386083722114563,0.21989354491233826,44.026100158691406,7.4426350593566895,19.50729751586914,36.502925283351786,-4.190316172625429,-5.090512845416717,56198,44284,57782,44434
2.0690850000000065,0.8792435526847839,0.5355100035667419,0.2953193187713623,0.24276794493198395,0.544620931148529,0.2589089870452881,46.97338104248047,9.968476295471191,13.055571556091309,36.693653159829324,-3.794189849839709,-4.959023407209585,55896,45146,57959,43104
2.079394,0.882013738155365,0.542319655418396,0.29791879653930664,0.23035454750061035,0.5514111518859863,0.2955578863620758,43.72315216064453,11.38317584991455,7.490719318389893,36.82697872761235,-3.3711895383680357,-4.81126583665956,56323,44183,57246,43740
2.0888050000000002,0.8847886919975281,0.5492968559265137,0.30109724402427673,0.21947385370731354,0.5580534934997559,0.33198779821395874,46.948143005371094,12.000081062316895,3.8201842308044434,36.900976740350565,-2.9654291710115945,-4.662587390744504,55922,44431,57380,43266
2.0991330000000015,0.8875817060470581,0.555804967880249,0.30454328656196594,0.2100498080253601,0.5615698099136353,0.36813730001449585,42.79365539550781,12.132659912109375,-1.1885151863098145,36.930513845353545,-2.5248373041200236,-4.500141661993996,56188,43632,56768,43802
2.1085390000000044,0.8898528814315796,0.5626122951507568,0.3086523413658142,0.19950583577156067,0.5657398700714111,0.40526220202445984,40.01973342895508,13.224082946777344,-5.1548967361450195,36.91385164610997,-2.126899804469439,-4.334178185472511,56004,43539,56744,43762
2.118841,0.892420768737793,0.569563627243042,0.31252145767211914,0.1917826533317566,0.5699276328086853,0.4388051927089691,39.299110412597656,15.448294639587402,-12.126054763793945,36.85423633825867,-1.7486725795520002,-4.153292120076115,56140,42870,56080,44007
2.1282550000000047,0.894971489906311,0.5771785378456116,0.318287193775177,0.18169836699962616,0.5707241296768188,0.4796629846096039,36.77165222167969,15.120823860168457,-16.605077743530273,36.701978654844126,-1.2895827975480172,-3.9385194176769476,56106,42772,55794,44119
2.138578000000001,0.8974920511245728,0.5839014649391174,0.32303953170776367,0.17520388960838318,0.569993793964386,0.511867344379425,36.28634262084961,10.489972114562988,-20.689353942871094,36.50917293505756,-0.8772565522270873,-3.762908467048265,55582,43476,56044,43326
2.1479860000000044,0.8994871973991394,0.590193510055542,0.32774171233177185,0.16888219118118286,0.5697495937347412,0.541128933429718,35.58652877807617,2.721561908721924,-26.052570343017578,36.28981323540298,-0.5200984475511308,-3.661990365661433,55254,43719,56140,42931
2.158313000000002,0.9014233350753784,0.5963162779808044,0.3328954577445984,0.16322718560695648,0.5681121349334717,0.5694383382797241,33.156829833984375,0.9085104465484619,-29.890228271484375,36.02780464533681,-0.16932173473522516,-3.620168756539058,55133,43517,55781,42912
2.1677090000000026,0.9038824439048767,0.602896511554718,0.33824244141578674,0.16072554886341095,0.5681732296943665,0.5963666439056396,30.929149627685547,-2.029691219329834,-34.739723205566406,35.71342292003731,0.15787575427623365,-3.576059288672571,55132,43052,55291,43299
2.178017000000007,0.9060675501823425,0.6097009778022766,0.34421706199645996,0.15744632482528687,0.5687106251716614,0.6249773502349854,25.668575286865234,-3.170609951019287,-39.58742904663086,35.354979494195625,0.4484509602832385,-3.5291795292555017,54853,42876,54975,43723
2.1874360000000017,0.9065520167350769,0.6103759407997131,0.3441029489040375,0.15988153219223022,0.5721185207366943,0.6242588758468628,27.257761001586914,-12.169273376464844,-43.273841857910156,35.359709849415744,0.4361711322224367,-3.5001803109637577,54281,43622,55136,42639
2.1977380000000046,0.9101152420043945,0.622759222984314,0.35743340849876404,0.15098623931407928,0.5658551454544067,0.6817997097969055,23.576902389526367,-11.985818862915039,-46.38758850097656,34.508474965466014,0.9922714743403138,-3.6594623610077255,54029,43843,54966,41908
2.2071560000000026,0.9120816588401794,0.6296054720878601,0.36414486169815063,0.1479756236076355,0.5652201771736145,0.7072654962539673,22.09848403930664,-11.759702682495117,-52.81050109863281,34.03328776941242,1.2252285142642347,-3.7507740847680826,54031,42140,54143,43237
2.2174660000000004,0.9140349626541138,0.6359837055206299,0.371270090341568,0.14502471685409546,0.5620198845863342,0.7336055636405945,20.04505729675293,-13.602182388305664,-55.96281433105469,33.51106834741736,1.4422441952646763,-3.8377538302518523,53576,42576,53620,42999
2.2268840000000054,0.9145360589027405,0.6370292901992798,0.37112805247306824,0.14750820398330688,0.5670660138130188,0.7327041029930115,14.924128532409668,-19.699920654296875,-57.53818130493164,33.51635122193622,1.4211964990313706,-3.803394347492561,53117,42461,53814,43393
2.2372000000000045,0.9179324507713318,0.6489509344100952,0.38654404878616333,0.13945384323596954,0.5556002259254456,0.787185549736023,12.002461433410645,-22.344240188598633,-54.69150161743164,32.3661127777107,1.7974255344843633,-4.12237527440621,51803,43546,54266,41284
2.246606000000007,0.9184862375259399,0.6500135660171509,0.3867798447608948,0.14214129745960236,0.5607184767723083,0.7882953882217407,11.09898853302002,-10.094472885131836,-63.47119140625,32.37142610065832,1.7763387856473503,-4.086192894172053,53347,39490,51176,44480
2.2570390000000042,0.9218292832374573,0.66184002161026,0.4031551778316498,0.1340198516845703,0.5481823086738586,0.8376048803329468,11.848817825317383,-20.13997459411621,-64.7151870727539,31.126025719285295,2.097681599448304,-4.305613911598235,52353,41366,50800,42646
2.266352000000006,0.9224363565444946,0.6624423265457153,0.403073251247406,0.13694630563259125,0.5511577129364014,0.8370590209960938,14.037640571594238,-32.348793029785156,-68.32502746582031,31.130707717327628,2.0888734303029266,-4.276180919238861,50679,42656,52477,40916
2.276642000000007,0.9257291555404663,0.6738901138305664,0.4199155271053314,0.12883685529232025,0.5369691252708435,0.8751040697097778,13.797450065612793,-40.94121551513672,-71.4871826171875,29.759245560545637,2.4482860299024374,-4.806485207971929,49760,41925,51589,39916
2.2860630000000017,0.9263877868652344,0.6749832630157471,0.4199577867984772,0.13196100294589996,0.542122483253479,0.8751616477966309,12.279814720153809,-38.76153564453125,-74.31328582763672,29.764639523450622,2.427725900671562,-4.769416234248974,49931,40700,50125,40873
2.2963770000000006,0.9296205639839172,0.6865315437316895,0.43738988041877747,0.12242978066205978,0.5274046659469604,0.9089610576629639,11.700569152832031,-42.528900146484375,-77.21233367919922,28.245233231408854,2.809093561643239,-5.504125965412135,48995,40832,49163,40259
2.3057810000000027,0.9303349256515503,0.6867751479148865,0.43718618154525757,0.12575244903564453,0.5286464095115662,0.9078033566474915,10.962316513061523,-41.89253616333008,-78.96131896972656,28.250160815784614,2.8111017009933557,-5.479618240943893,47987,40908,49431,39816
2.3160940000000045,0.9329490065574646,0.6982231736183167,0.455440491437912,0.11227523535490036,0.5130847096443176,0.9341950416564941,9.177180290222168,-43.15666198730469,-78.8273696899414,26.63975196338641,3.166163812249948,-6.247611170051867,47788,38861,46568,40452
2.325507000000005,0.9334931969642639,0.6986256837844849,0.4557308852672577,0.11479788273572922,0.5149729251861572,0.9356611967086792,8.412432670593262,-43.668792724609375,-82.1097640991211,26.64515662765394,3.161996881992186,-6.225104458272115,47457,38610,45330,40425
2.335820000000007,0.9358416795730591,0.7093999981880188,0.47460344433784485,0.09891947358846664,0.4960862696170807,0.9587507247924805,8.118063926696777,-48.47222900390625,-80.94876098632812,24.975879429245616,3.517149300594757,-6.978952690956359,45518,39065,45034,38997
2.345234000000004,0.93644118309021,0.7102279663085938,0.4748082756996155,0.10168006271123886,0.49985942244529724,0.9596899747848511,7.377363681793213,-50.627315521240234,-79.55245208740234,24.982120201152885,3.502187417413571,-6.9500431312787985,44676,38467,44451,38435
2.355702000000005,0.939148485660553,0.7204468846321106,0.49390909075737,0.08657033741474152,0.4789639115333557,0.9726312756538391,7.230076313018799,-58.27516174316406,-79.50608825683594,23.303146524306133,3.873815541613785,-7.847512614390017,43449,37889,42740,37701
2.3649680000000006,0.9395890235900879,0.7207337021827698,0.49395567178726196,0.0885733962059021,0.48032569885253906,0.972807765007019,5.0878119468688965,-62.62418746948242,-81.32807159423828,23.308958883969332,3.870091331680314,-7.830673854760762,42390,37739,42515,37292
2.3752690000000003,0.9414688944816589,0.7303908467292786,0.513058602809906,0.06925281882286072,0.45836371183395386,0.9719241261482239,1.5791335105895996,-64.2999038696289,-79.20091247558594,21.61544946303751,4.212830663689599,-8.937744968450964,41148,36533,40892,37167
2.3846830000000043,0.941743791103363,0.7307069301605225,0.5130274295806885,0.0705152377486229,0.45988523960113525,0.971690833568573,-0.4498216509819031,-70.30269622802734,-79.01837921142578,21.62319473632753,4.205187220540545,-8.9249706867487,39988,36579,40589,36595
2.395060000000005,0.9432504177093506,0.7406107783317566,0.5325397253036499,0.048326749354600906,0.4399140477180481,0.9644529223442078,-0.4978787899017334,-76.06158447265625,-77.59523010253906,19.92938753309156,4.467086455149134,-10.172637929036268,38733,36479,39208,35836
2.4044060000000025,0.9436376094818115,0.7408131957054138,0.5322582125663757,0.050010256469249725,0.44092780351638794,0.9629005193710327,-0.32925698161125183,-78.68843078613281,-76.43812561035156,19.93655719326917,4.46341121299811,-10.160645430519281,38283,36429,38057,35426
2.414724000000002,0.9448757171630859,0.7498427629470825,0.5508901476860046,0.02557912841439247,0.4187292158603668,0.9431871175765991,-0.6437656283378601,-79.83612823486328,-74.71240234375,18.26765401622357,4.757482685975038,-11.575964418938643,37406,36387,37105,34881
2.424135000000002,0.9454556107521057,0.750441312789917,0.5509456396102905,0.02801506593823433,0.42139774560928345,0.9433102607727051,-1.3329535722732544,-82.33528900146484,-73.40740203857422,18.2752442747045,4.744546345159899,-11.555540062517432,36878,36494,37115,34780
2.434435000000005,0.9459089636802673,0.7588484883308411,0.5693565011024475,-0.00019147488637827337,0.39853501319885254,0.9123263359069824,-1.4500675201416016,-83.07986450195312,-73.55777740478516,16.63093337084163,5.074772538719145,-13.063394724983038,36552,36094,35618,35258
2.443855000000003,0.9464719295501709,0.7594435811042786,0.5691691637039185,0.0021841400302946568,0.40113362669944763,0.9111484289169312,-1.5611052513122559,-83.60877990722656,-70.43043518066406,16.63893608995517,5.062829156107173,-13.045109559203752,36381,36574,35125,35265
2.4542420000000056,0.9465084671974182,0.7675483822822571,0.5869330167770386,-0.0290820375084877,0.3781249225139618,0.8748294115066528,-3.867898941040039,-85.015625,-69.55622100830078,15.028956384548074,5.40460179574489,-14.579634486661009,35503,37522,35980,34775
2.4635800000000017,0.9467615485191345,0.7677820324897766,0.5869669318199158,-0.02807970717549324,0.3791646361351013,0.8749160766601562,-6.016225814819336,-89.38666534423828,-67.17493438720703,15.03645076483046,5.39818742761274,-14.572312955599935,35127,37682,36686,35081
2.4738920000000073,0.9461679458618164,0.7753806710243225,0.6037288308143616,-0.06291262805461884,0.3555465042591095,0.8324613571166992,-7.872478008270264,-84.64273071289062,-64.9263916015625,13.47639079929059,5.695221668667995,-16.171256257054647,34769,38227,36567,35195
2.4833080000000045,0.9465963244438171,0.7757008671760559,0.6038683652877808,-0.06120714917778969,0.3569395840167999,0.8330420851707458,-10.91881275177002,-82.8036117553711,-64.82776641845703,13.484023869225334,5.687157400964249,-16.158777485395287,34673,38473,36705,35612
2.493777000000002,0.9450410604476929,0.7830190658569336,0.6194739937782288,-0.1004604697227478,0.334069162607193,0.7833232283592224,-14.411882400512695,-83.1517333984375,-62.260475158691406,11.983650806042595,5.9066170710397925,-17.68293569492641,33364,39336,38146,35388
2.5030350000000037,0.9455357789993286,0.783526599407196,0.6192253232002258,-0.09839256852865219,0.33631885051727295,0.7818176746368408,-16.978321075439453,-74.1471176147461,-60.72198486328125,11.993350129720115,5.893379246470596,-17.668471768325187,32933,40004,39515,35317
2.5133410000000005,0.9447295665740967,0.7869164943695068,0.6269652843475342,-0.11891070008277893,0.32417652010917664,0.7588316798210144,-18.966520309448242,-68.19742584228516,-58.64239501953125,11.26921864011173,5.960126823381836,-18.408452351308636,32929,39440,38441,36393
2.5227570000000052,0.9437191486358643,0.7905600070953369,0.6347351670265198,-0.14143861830234528,0.3129759430885315,0.7395620346069336,-23.554807662963867,-54.17204666137695,-56.7701530456543,10.56606753843588,5.987927608299533,-19.04693435500728,32590,40018,39216,36459
2.5330710000000036,0.9426025748252869,0.7938188910484314,0.6420105695724487,-0.16435207426548004,0.30093416571617126,0.7180089950561523,-23.24958610534668,-41.41133499145508,-54.80003356933594,9.899076297359683,5.9907975821873105,-19.60024875613483,32301,38753,38327,37490
2.542484000000004,0.9409185647964478,0.7974014282226562,0.6490383148193359,-0.18942776322364807,0.2908078134059906,0.6960046887397766,-23.336490631103516,-30.849084854125977,-53.25141906738281,9.262981180028781,5.952707869695869,-20.01697726451019,32166,39452,38362,37138
2.5527950000000055,0.9394637942314148,0.8006356358528137,0.655943751335144,-0.21319091320037842,0.2799912095069885,0.6738869547843933,-21.857654571533203,-14.601454734802246,-49.83734130859375,8.6611275333205,5.919929090443773,-20.306173863365046,32159,38738,38022,37663
2.5622040000000053,0.9376121759414673,0.8036981225013733,0.6622729897499084,-0.2381301373243332,0.2692086696624756,0.6501070857048035,-18.018444061279297,-1.4068728685379028,-48.082374572753906,8.101806200901578,5.880135975442399,-20.487877105078162,32318,38267,37094,38065
2.5725090000000055,0.9355611801147461,0.8061607480049133,0.6688365936279297,-0.263324111700058,0.2566854953765869,0.628503680229187,-14.767878532409668,8.568254470825195,-46.068702697753906,7.570485243920926,5.871420948334559,-20.513732601478253,32394,38448,36471,37845
2.5819290000000037,0.9328988194465637,0.8088403344154358,0.6750043630599976,-0.2901679277420044,0.24576057493686676,0.6062557101249695,-8.548657417297363,23.434219360351562,-43.38666534423828,7.083511021112461,5.870794973561366,-20.41628051630505,32994,37856,35765,38283
2.592237000000001,0.9302969574928284,0.8117476105690002,0.6812567710876465,-0.31722238659858704,0.2343447506427765,0.5811778903007507,-3.504819869995117,34.862606048583984,-39.9919319152832,6.6010681216987335,5.903945720999589,-20.147912689842215,33675,37719,34545,38188
2.6016530000000055,0.927510142326355,0.8145323991775513,0.6869811415672302,-0.3426528573036194,0.22490224242210388,0.5608886480331421,1.9164512157440186,47.45232391357422,-38.60511779785156,6.207160088433111,5.974963317685166,-19.787764707281628,33984,37279,34178,38422
2.6121200000000027,0.924491822719574,0.8168684244155884,0.6922307014465332,-0.36735817790031433,0.2143562287092209,0.5387240052223206,6.6894755363464355,53.88492965698242,-37.829654693603516,5.8471039368593765,6.089035834843584,-19.32016711849002,34212,36915,33338,38431
2.621379000000001,0.921363890171051,0.8189795613288879,0.6977613568305969,-0.3907478451728821,0.20344647765159607,0.5181600451469421,14.081855773925781,60.646148681640625,-36.23320007324219,5.518966388546586,6.247714993088856,-18.753541142131315,34715,37542,32435,37907
2.6316960000000034,0.9176759719848633,0.8209807872772217,0.7029173970222473,-0.41449883580207825,0.1926504671573639,0.49635711312294006,16.539831161499023,67.28076934814453,-33.48625564575195,5.205786658023595,6.463061729449731,-18.11979811747676,35166,37036,32357,38364
2.6411040000000066,0.9142298102378845,0.8234437108039856,0.7078843116760254,-0.43546003103256226,0.18399563431739807,0.47441598773002625,20.199331283569336,70.52294158935547,-32.9720458984375,4.933214535765107,6.689869575516172,-17.419147738465764,35346,36739,32022,38629
2.6514140000000044,0.9103988409042358,0.8256258964538574,0.7127625942230225,-0.45606786012649536,0.17455117404460907,0.4526199698448181,22.467098236083984,72.19952392578125,-32.49253463745117,4.686176388016258,6.941164419775773,-16.664838269019917,35510,37489,31887,38072
2.6608300000000016,0.9063850045204163,0.827669084072113,0.7170798182487488,-0.4753880202770233,0.16490723192691803,0.4290284812450409,23.51405906677246,72.01607513427734,-30.79837989807129,4.447277950229396,7.2140605226554975,-15.894136433910159,35492,37944,31964,37852
2.671145000000004,0.9022859334945679,0.8291279077529907,0.7211211919784546,-0.4934868812561035,0.15311039984226227,0.40597057342529297,23.58214569091797,71.45446014404297,-31.275524139404297,4.2279619703379545,7.508824200982336,-15.1279459999773,35842,37433,32153,38354
2.680559000000001,0.8981496691703796,0.8308055996894836,0.7255517244338989,-0.5105108618736267,0.1420581191778183,0.38720110058784485,20.738435745239258,72.20623779296875,-29.31366729736328,4.018179282295024,7.797960957296603,-14.345096795676206,35825,38062,32391,38206
2.6908650000000054,0.8934911489486694,0.8320819139480591,0.7291490435600281,-0.5274722576141357,0.12990641593933105,0.3646169900894165,17.51459503173828,73.3314437866211,-28.78168487548828,3.821433366588973,8.064657815418252,-13.593514209629465,36046,37101,32660,39340
2.700283000000003,0.8885754346847534,0.8336700201034546,0.732848048210144,-0.5440334677696228,0.11900366842746735,0.3442949056625366,14.377304077148438,74.39326477050781,-27.91132354736328,3.6372638243340876,8.28944341239776,-12.816607986033906,36115,37353,32319,39484
2.7106870000000054,0.8840532898902893,0.8349028825759888,0.7360870838165283,-0.5575501322746277,0.10691352188587189,0.32360193133354187,9.776104927062988,69.95728302001953,-25.805625915527344,3.4665505718809557,8.478900628333317,-12.019835560913693,35621,37447,33734,39416
2.720003000000004,0.8792204856872559,0.8359549641609192,0.7396259307861328,-0.5709425806999207,0.09414706379175186,0.30653882026672363,6.752707481384277,70.65296936035156,-25.707012176513672,3.317338638479358,8.62249922013717,-11.24853787301794,35552,37563,33883,39525
2.7303240000000004,0.8742401599884033,0.8369180560112,0.7428038716316223,-0.5832933187484741,0.08138426393270493,0.28894442319869995,3.769131660461426,67.21954345703125,-24.667142868041992,3.168076886562187,8.731199718940553,-10.497826053894041,35951,37198,33681,40113
2.7397320000000036,0.869192361831665,0.8378381133079529,0.7458048462867737,-0.5943903923034668,0.06888553500175476,0.27143043279647827,1.1594022512435913,63.04770278930664,-22.100439071655273,3.0374563428217862,8.801948221805588,-9.762532977664206,35824,37825,34196,39956
2.7501560000000027,0.8641176223754883,0.8387387990951538,0.7487185597419739,-0.6040619015693665,0.05691419169306755,0.2533981204032898,-1.197460651397705,62.56193923950195,-21.832866668701172,2.9175714908193977,8.838026066459017,-9.054184985900644,35967,37534,34912,40301
2.7594590000000028,0.858523964881897,0.8396337628364563,0.7510702610015869,-0.6141515970230103,0.045625604689121246,0.23282505571842194,-0.1814018040895462,63.552879333496094,-20.91752052307129,2.8010376113328106,8.847167778146463,-8.384625891368877,36686,37842,33740,40402
2.769764000000003,0.8531888127326965,0.8405279517173767,0.753140389919281,-0.6220555901527405,0.03471902385354042,0.21240927278995514,-3.300424814224243,60.80337142944336,-18.526891708374023,2.6953755609836754,8.854672238963,-7.716524522900975,37279,37680,34549,41305
2.779184000000001,0.8474722504615784,0.8409065008163452,0.7556033730506897,-0.6306958794593811,0.02180926874279976,0.1972801238298416,-2.386176109313965,60.6505241394043,-17.530269622802734,2.6053845892992835,8.848876440898685,-7.055192867746105,37003,37917,35297,41105
2.789493000000002,0.8420853614807129,0.8415433168411255,0.7577539086341858,-0.6368555426597595,0.010386383160948753,0.18239353597164154,-1.9125585556030273,59.57805633544922,-14.917874336242676,2.5322518009928996,8.817681041343834,-6.415205487777402,38454,37986,34273,41649
2.798906000000003,0.8363544344902039,0.841796338558197,0.759759247303009,-0.6433767080307007,-0.002179341623559594,0.16882435977458954,-1.1354056596755981,58.9117546081543,-16.393808364868164,2.461558097831902,8.79782275018596,-5.775324574608149,38806,38692,34175,41496
2.8093480000000053,0.8309698700904846,0.84185791015625,0.761696994304657,-0.6474542617797852,-0.015011977404356003,0.15598846971988678,-0.1281130164861679,54.65757751464844,-14.510454177856445,2.409334058132626,8.78809867932254,-5.150862440441441,39251,38639,35101,41839
2.818629000000001,0.8252522349357605,0.8418254852294922,0.7630910277366638,-0.6517513990402222,-0.027908405289053917,0.14305102825164795,-2.4194931983947754,51.8963623046875,-13.22512435913086,2.3613067173234707,8.786733754096513,-4.552331199001978,39321,39229,35691,41727
2.8289500000000043,0.8198837637901306,0.8417462110519409,0.7647405862808228,-0.6538453698158264,-0.040695372968912125,0.13335545361042023,-5.1353936195373535,45.08934020996094,-11.506901741027832,2.3189798389672083,8.774090625362195,-3.9871783477372116,39481,39282,36858,42044
2.838357000000004,0.814181923866272,0.8416445851325989,0.7665312886238098,-0.6563820838928223,-0.05333584547042847,0.12670403718948364,-6.5249528884887695,38.617916107177734,-10.518009185791016,2.2744407744385327,8.731492498828963,-3.4806232968274107,39211,40116,37426,41502
2.8487550000000046,0.808831512928009,0.8415352702140808,0.7678768634796143,-0.6566330790519714,-0.06530030816793442,0.11779780685901642,-8.670544624328613,39.26276397705078,-10.283221244812012,2.2276963747482585,8.66905089831724,-3.0379541069690545,40070,39437,37924,42599
2.8580790000000054,0.8031473755836487,0.8409097790718079,0.76900315284729,-0.6574891805648804,-0.07871972024440765,0.1088758334517479,-13.100688934326172,36.07678985595703,-10.014220237731934,2.182919171100574,8.584397446640436,-2.6193720609800373,40629,39382,37725,43146
2.868385000000002,0.7972975373268127,0.8405413627624512,0.7700233459472656,-0.6584162712097168,-0.09062954038381577,0.10108205676078796,-15.391226768493652,35.08940505981445,-9.625566482543945,2.148916506216968,8.468144636038138,-2.2189151156583895,40339,39549,39419,43508
2.877809000000001,0.791881799697876,0.8397909998893738,0.7709938287734985,-0.65702885389328,-0.10322698205709457,0.09269535541534424,-17.19350814819336,31.128206253051758,-9.266579627990723,2.1075554524137767,8.314867902378387,-1.8287994751283287,40342,39764,39447,43468
2.888116000000002,0.7861735820770264,0.8388510346412659,0.7719426155090332,-0.6562478542327881,-0.1159554049372673,0.08560652285814285,-17.82376480102539,29.139938354492188,-9.495162963867188,2.0683289601059527,8.14370453536002,-1.4773025875655226,40836,40162,39859,43568
2.8975320000000067,0.7803201675415039,0.8383315205574036,0.7734066843986511,-0.6555253267288208,-0.1266273707151413,0.08274351060390472,-18.16297721862793,26.61361312866211,-7.9926581382751465,2.022138689320111,7.951782161283,-1.151580516553179,41024,40290,40236,43731
2.907934000000001,0.7749118208885193,0.8375153541564941,0.77409827709198,-0.6525329351425171,-0.13770301640033722,0.07731670141220093,-17.225191116333008,27.449338912963867,-8.296706199645996,1.9830300911182654,7.759303170589945,-0.8526006786308292,41527,40304,40258,43953
2.9172540000000007,0.7692134380340576,0.8365486860275269,0.7754529118537903,-0.6504177451133728,-0.14916609227657318,0.07866060733795166,-16.081140518188477,24.21532440185547,-7.5591912269592285,1.9459952700388812,7.575191118600439,-0.5699258575519786,41964,40441,40155,44312
2.927565000000002,0.7638865113258362,0.8349967002868652,0.7761139273643494,-0.646457314491272,-0.1621696799993515,0.07808901369571686,-14.270073890686035,25.352693557739258,-6.867905139923096,1.9031362483892587,7.41387348326008,-0.2836355838143526,42528,40334,40372,44786
2.936983,0.758233368396759,0.8336663842201233,0.7769466638565063,-0.6434515714645386,-0.17346106469631195,0.07773889601230621,-14.986323356628418,24.98171615600586,-5.385633945465088,1.8683345445808992,7.253862689607524,0.012509350106270535,42742,41072,39885,44243
2.947395000000004,0.7529323101043701,0.8324516415596008,0.7778636813163757,-0.6387148499488831,-0.18359729647636414,0.07760313898324966,-14.648155212402344,21.97133445739746,-8.81196403503418,1.830495955697672,7.11117860729228,0.28976901562622787,42847,40243,40915,45119
2.9567050000000017,0.7472952008247375,0.8307838439941406,0.7788228988647461,-0.6350590586662292,-0.19480277597904205,0.07721001654863358,-15.1858491897583,17.801416397094727,-4.984016418457031,1.799380165654621,6.966762664570629,0.5416213992147018,42338,40604,41534,44887
2.967014000000003,0.7420045733451843,0.8294053077697754,0.7798081636428833,-0.6297719478607178,-0.20455431938171387,0.08003062754869461,-15.093594551086426,16.55394172668457,-6.200409412384033,1.763136565035528,6.796904958014324,0.7639711644066939,42423,40942,41895,44612
2.976435000000005,0.7368903756141663,0.8276597857475281,0.7808191180229187,-0.6235791444778442,-0.21523749828338623,0.08441109955310822,-15.124674797058105,16.283063888549805,-7.326290607452393,1.7302852329959875,6.635397671575655,0.9551728784888561,42722,40376,41577,45186
2.9867350000000004,0.731351375579834,0.8262474536895752,0.7818452715873718,-0.6189292073249817,-0.22387969493865967,0.08876559883356094,-11.982304573059082,11.078136444091797,-6.087931156158447,1.6817828084963313,6.456298813468144,1.1292877856104395,42527,41121,41593,44525
2.9961770000000034,0.7261126637458801,0.8244915008544922,0.7828791737556458,-0.6130471229553223,-0.23318983614444733,0.09298595041036606,-11.4684476852417,9.89539623260498,-5.351275444030762,1.6432520528704968,6.307737162473796,1.2801826175519202,42442,41408,42179,44461
3.006486000000004,0.7210256457328796,0.822565495967865,0.7839165925979614,-0.6065927743911743,-0.24255399405956268,0.09729568660259247,-9.509847640991211,9.275449752807617,-1.83926260471344,1.6057851997422856,6.169969758088539,1.4074858779142911,43183,40650,41103,44891
3.0158770000000006,0.7160155773162842,0.8205567002296448,0.7849553823471069,-0.5998408198356628,-0.2516080439090729,0.10138434171676636,-7.501527786254883,10.046162605285645,-2.855834722518921,1.583699980380401,6.055408443126388,1.534725157745602,43454,40621,40894,45020
3.026189000000006,0.7110435962677002,0.8185082674026489,0.78651362657547,-0.5930359363555908,-0.26032254099845886,0.10784731060266495,-7.997316360473633,7.890575408935547,-3.4816040992736816,1.563253884503649,5.955464766980899,1.6631201298538871,43351,40390,41077,45166
3.0356030000000027,0.7066054344177246,0.8164429664611816,0.7878159880638123,-0.5841594934463501,-0.2686927616596222,0.11413899809122086,-7.291408061981201,8.314453125,-2.6587233543395996,1.5513409525554827,5.859261702996272,1.7974568991275104,42652,40584,41582,44634
3.0459270000000034,0.7019220590591431,0.8143712878227234,0.7889924645423889,-0.5763121843338013,-0.2766110301017761,0.11994782835245132,-5.638655662536621,0.47615963220596313,-2.05839467048645,1.5364684991361641,5.766533023309461,1.8928716630216482,42888,40552,40657,44254
3.0553290000000053,0.6968413591384888,0.8121628165245056,0.7901597619056702,-0.567373514175415,-0.28419190645217896,0.12360415607690811,-6.724931716918945,0.17246608436107635,-1.2251166105270386,1.5220249719680174,5.68298040734905,1.9611058202669334,42366,40695,41684,44079
3.0656440000000003,0.6921190619468689,0.80964595079422,0.7917207479476929,-0.5600519180297852,-0.29284238815307617,0.12973061203956604,-6.746739864349365,0.8286571502685547,-1.2125964164733887,1.5172003013620823,5.60464594516227,1.9752550478669992,42905,39404,40328,44704
3.0750540000000037,0.6878049373626709,0.807354211807251,0.7930174469947815,-0.5513451099395752,-0.3000320494174957,0.13357053697109222,-7.53814697265625,-5.452449798583984,0.605205237865448,1.5129121119529214,5.529430523858648,1.9943231270894415,42284,39591,40842,44395
3.0853810000000013,0.6831793189048767,0.8046629428863525,0.7946977019309998,-0.5442460775375366,-0.3083551228046417,0.1387512981891632,-6.1557793617248535,-10.633317947387695,0.5430421829223633,1.5161761099381554,5.438952440310156,1.962131823283268,41177,40196,41282,43227
3.094781000000003,0.6789102554321289,0.8022878170013428,0.7960498332977295,-0.536058247089386,-0.3149699568748474,0.14249160885810852,-7.527237415313721,-18.695518493652344,0.5425264835357666,1.5159016856014056,5.354310370185824,1.8919573088913866,40951,40263,41135,42788
3.1050780000000016,0.6743040084838867,0.7995591163635254,0.7977570295333862,-0.5296823978424072,-0.3225681483745575,0.14776062965393066,-4.6521196365356445,-11.83533000946045,1.1735726594924927,1.5115568310886707,5.272453037077766,1.7482937091011792,41401,39004,39998,43451
3.114516000000003,0.670040488243103,0.7971698045730591,0.7991183996200562,-0.5224443674087524,-0.32824820280075073,0.14985240995883942,-5.786441326141357,-12.746737480163574,1.870446801185608,1.5074547705598145,5.194770197440908,1.6356936942133142,41684,38532,38821,43631
3.1248210000000034,0.6659470796585083,0.7944382429122925,0.8008215427398682,-0.5150459408760071,-0.33494192361831665,0.15318739414215088,-4.1839423179626465,-16.12575912475586,2.495896816253662,1.5211039757800577,5.130235866288595,1.527797268728905,40744,39353,39888,42726
3.1342270000000063,0.6619371771812439,0.791536271572113,0.802692174911499,-0.5078171491622925,-0.3418477475643158,0.1559276431798935,-3.824662446975708,-17.816617965698242,3.383129596710205,1.5361066451403664,5.078034540779845,1.3971817253336758,40068,39281,39700,42014
3.144566000000006,0.6574516892433167,0.7885516285896301,0.8041206002235413,-0.5030274391174316,-0.34857305884361267,0.15543626248836517,-5.19699764251709,-23.9018497467041,3.1239125728607178,1.552253544231574,5.024535144464117,1.221253383119814,39991,38448,39109,42051
3.1539560000000058,0.6532383561134338,0.7855264544487,0.8058462142944336,-0.49766960740089417,-0.35516616702079773,0.1572754830121994,-5.069009304046631,-19.97166633605957,3.9622344970703125,1.578448120345268,4.961597921063584,1.0067134830809839,39938,38590,38884,41906
3.1642690000000004,0.6491605639457703,0.7829983234405518,0.8071999549865723,-0.4922890067100525,-0.35929086804389954,0.15617652237415314,-6.289302825927734,-24.279258728027344,5.30536413192749,1.6000038734703326,4.881843412530885,0.8087724230594503,39665,37888,38507,41943
3.1736800000000005,0.6451478600502014,0.7802071571350098,0.8088808059692383,-0.4872412085533142,-0.36408963799476624,0.15501432120800018,-6.128734111785889,-24.193979263305664,4.553402423858643,1.6363862639343036,4.793647172894377,0.5842345790180341,38442,38411,39430,40928
3.183983,0.6411654353141785,0.7767701148986816,0.8107183575630188,-0.4826313555240631,-0.3710477948188782,0.1528947949409485,-6.385290145874023,-27.55491065979004,5.260597229003906,1.6707036735516687,4.720782020907533,0.343648678742991,39388,37102,37523,41653
3.1934030000000058,0.6371948719024658,0.7735259532928467,0.812104344367981,-0.47859781980514526,-0.3766125440597534,0.14649838209152222,-7.274592399597168,-31.047632217407227,7.69519567489624,1.7089142855229928,4.642902307001407,0.10477130825592873,38438,38239,38164,40330
3.203708000000006,0.6332281827926636,0.7703800797462463,0.8137826323509216,-0.4750480055809021,-0.38160619139671326,0.1433517336845398,-7.193265438079834,-31.523988723754883,6.665041923522949,1.7611830539692708,4.557599196076808,-0.1806401780321339,38299,37397,38586,40566
3.2131270000000005,0.6292596459388733,0.7672852277755737,0.8150979280471802,-0.47219613194465637,-0.386226087808609,0.14066173136234283,-5.485795497894287,-25.440229415893555,6.527641296386719,1.811766551149001,4.4659733985992505,-0.4751738365073747,38433,36980,37418,40370
3.2234370000000054,0.6258028149604797,0.7642179727554321,0.8162305355072021,-0.4678534269332886,-0.39020586013793945,0.13480040431022644,-6.397615432739258,-25.02787208557129,8.963318824768066,1.8683992499020896,4.3807767884212625,-0.7235888434340652,39279,36698,36715,41027
3.232856000000007,0.6220865249633789,0.7611657381057739,0.8177850842475891,-0.46508699655532837,-0.39386799931526184,0.1308993697166443,-4.7267279624938965,-21.71657943725586,7.778885841369629,1.931282704074179,4.290769779561648,-0.9591257194147697,38700,36802,36700,40302
3.243290000000001,0.6182366609573364,0.7576083540916443,0.8190271854400635,-0.4632996618747711,-0.3991028666496277,0.12338981032371521,-3.973176956176758,-20.635095596313477,8.041096687316895,1.9976563123908624,4.234103436139729,-1.1726716186573425,39547,36225,35567,40537
3.252582000000002,0.614316999912262,0.7543135285377502,0.8201029896736145,-0.4621888995170593,-0.4028560519218445,0.11378364264965057,-3.188138723373413,-18.505199432373047,7.908199787139893,2.0725637252332967,4.178946676089355,-1.3704815967948378,39197,36556,35895,40042
3.2628880000000064,0.6103605628013611,0.7506376504898071,0.8210906386375427,-0.4615515172481537,-0.4078092873096466,0.10302333533763885,-4.291411876678467,-24.489517211914062,8.949169158935547,2.1455435058853105,4.137407935806269,-1.5657312825816545,38775,36752,36944,39834
3.2723070000000005,0.6063841581344604,0.7472854852676392,0.822032630443573,-0.461292028427124,-0.4112851023674011,0.09254913777112961,-4.946600914001465,-23.568090438842773,9.032729148864746,2.225390257799451,4.07866936800595,-1.7925444339936187,38485,36814,37093,39342
3.2826100000000005,0.60239577293396,0.7435830235481262,0.8229566216468811,-0.46146318316459656,-0.41597414016723633,0.08320493996143341,-8.101734161376953,-26.167522430419922,9.474738121032715,2.3017990697096877,4.018241562448093,-2.019664761533956,38629,36588,37791,39833
3.2920390000000044,0.5989147424697876,0.7402195930480957,0.8238751888275146,-0.4599725902080536,-0.41909152269363403,0.07438618689775467,-9.120466232299805,-28.53532600402832,10.846916198730469,2.387914937353346,3.913201799262333,-2.2565160080904296,37651,37411,39099,39008
3.3023400000000036,0.5951729416847229,0.7365139722824097,0.8242707848548889,-0.4598722457885742,-0.423216849565506,0.06220525875687599,-10.720808029174805,-27.482202529907227,8.69657039642334,2.4721397661403306,3.8045600918029754,-2.5271231375006136,38284,37393,39115,39363
3.3117530000000044,0.5912976861000061,0.7331516742706299,0.8249191641807556,-0.46067118644714355,-0.42565351724624634,0.050715673714876175,-12.38691520690918,-24.27350616455078,8.595675468444824,2.546734786315782,3.6704562374940872,-2.789311158224329,38504,37345,38898,39448
3.3220650000000025,0.5873532295227051,0.7294501066207886,0.8251743316650391,-0.462098091840744,-0.4290919601917267,0.03745081275701523,-12.376497268676758,-21.297048568725586,7.8894944190979,2.625487423309315,3.5338205017813364,-3.0327955207914514,38785,37552,39734,39949
3.331480000000003,0.583372175693512,0.7255776524543762,0.8257572054862976,-0.46405190229415894,-0.43305307626724243,0.028018997982144356,-12.859304428100586,-19.716381072998047,9.149852752685547,2.7016340241536625,3.392206256285757,-3.243629235754532,38563,38171,39990,39435
3.3419490000000005,0.5793711543083191,0.7221357226371765,0.8259929418563843,-0.46637293696403503,-0.43500927090644836,0.018050631508231163,-10.431434631347656,-15.50289249420166,7.556983947753906,2.7820876606886107,3.2411169403194475,-3.4392813569699707,39240,38422,40237,39606
3.351221000000005,0.5753583312034607,0.7183972001075745,0.8260623812675476,-0.4690549671649933,-0.4379454255104065,0.009351952001452446,-12.285991668701172,-6.366186141967773,8.249377250671387,2.8570547053586783,3.1114711758302547,-3.5960361597582873,40183,37535,39886,40889
3.3615140000000028,0.5713382959365845,0.7145107388496399,0.8260542154312134,-0.471938818693161,-0.44112494587898254,0.0007655314984731376,-11.734606742858887,2.311352491378784,7.680939197540283,2.9349216037089745,2.973371727085222,-3.666338278045565,41158,37042,39759,42012
3.370927000000003,0.5673144459724426,0.7105503082275391,0.82600998878479,-0.474852055311203,-0.44434744119644165,-0.007197639439254999,-11.59095573425293,7.0001091957092285,7.341030597686768,3.0171942731163663,2.8405348919344227,-3.6492393192407544,40661,38122,40640,41224
3.3812330000000004,0.5632886290550232,0.7070691585540771,0.8259517550468445,-0.4776969254016876,-0.44539642333984375,-0.014154301956295967,-13.441411018371582,1.7473458051681519,5.254057884216309,3.0932877940773995,2.6944634546978925,-3.603608329111238,40008,38452,41957,41002
3.3906600000000036,0.5592617988586426,0.7033159732818604,0.825894832611084,-0.48050418496131897,-0.44733932614326477,-0.019071020185947418,-11.256889343261719,7.507164001464844,5.912949085235596,3.1565719729126336,2.5518985323467835,-3.5716566369736453,40075,38913,42193,40707
3.401031000000003,0.5552352666854858,0.6994266510009766,0.8258491158485413,-0.48326319456100464,-0.44960540533065796,-0.021573588252067566,-10.99178695678711,9.91453742980957,4.406501293182373,3.223234348475302,2.4196054546732664,-3.5097391864760445,41612,38031,41192,42149
3.410376000000004,0.5512089133262634,0.6954695582389832,0.8258159756660461,-0.4858594536781311,-0.4518747329711914,-0.023574229329824448,-7.457605838775635,13.419478416442871,5.098818302154541,3.2782422504404574,2.2919624211898495,-3.4018525516010407,41046,39257,42178,41397
3.4206900000000022,0.5466693639755249,0.6914799809455872,0.8257920145988464,-0.4901953339576721,-0.4539770185947418,-0.02487318590283394,-7.088571548461914,15.343672752380371,4.004577159881592,3.332655356732968,2.187654976017858,-3.287708171621593,41464,39182,42352,41585
3.4301010000000023,0.5423867702484131,0.6874751448631287,0.8257734179496765,-0.49318695068359375,-0.45588991045951843,-0.026372471824288368,-3.639209508895874,25.261396408081055,1.8979904651641846,3.3821447407871923,2.0974364704612944,-3.137282520533662,42564,38507,41219,42306
3.440526000000005,0.538236141204834,0.6834642887115479,0.8252390623092651,-0.49531278014183044,-0.4575737714767456,-0.029604095965623856,-4.3454155921936035,29.500825881958008,5.177892208099365,3.417284916670348,2.0404106853221524,-2.8978387121863425,43687,38145,40679,43484
3.449829000000005,0.5341532230377197,0.6794508695602417,0.824968695640564,-0.4967693090438843,-0.45914602279663086,-0.03064907342195511,-6.2795209884643555,28.599451065063477,1.037757396697998,3.468106557397349,1.9847680691634564,-2.592467086558313,42773,38612,42434,43192
3.4601430000000035,0.5295925140380859,0.675436794757843,0.824833869934082,-0.4995085597038269,-0.4605458974838257,-0.031091153621673584,-6.785747528076172,30.089406967163086,0.37246641516685486,3.4995509190953165,1.9197825229466503,-2.291934701901561,42629,38168,42174,43453
3.469553,0.5253080725669861,0.6719381809234619,0.8247659802436829,-0.5005909204483032,-0.4597450792789459,-0.03143913298845291,-6.661757946014404,30.12413215637207,1.0461291074752808,3.5157025325601303,1.8321350043025464,-1.9695578762330783,42589,38440,42468,43223
3.479865000000005,0.5211662650108337,0.6681860685348511,0.8242148160934448,-0.500575065612793,-0.4598025381565094,-0.03297646343708038,-6.914763927459717,25.648717880249023,0.3909420669078827,3.5438879112613275,1.745074796225535,-1.6584665164126327,42496,38853,43225,43324
3.489299000000006,0.5165838599205017,0.6643059849739075,0.8239468932151794,-0.5017879009246826,-0.4602533280849457,-0.031481508165597916,-4.948348045349121,28.169506072998047,-0.2117905616760254,3.560784744738786,1.6620228863825137,-1.3802983663648098,42078,39472,43603,42713
3.4996150000000052,0.5122965574264526,0.6598474979400635,0.8238290548324585,-0.5013540387153625,-0.46282297372817993,-0.027931304648518562,-3.8788232803344727,26.132898330688477,-1.0936349630355835,3.571505813112699,1.6101729004270582,-1.0940738785843331,43236,38733,42131,43469
3.509006000000001,0.5081601738929749,0.6556128263473511,0.8237941861152649,-0.4999064803123474,-0.46433258056640625,-0.0221992377191782,-0.7174761295318604,29.553016662597656,-1.298911690711975,3.572817672369253,1.5674899294985736,-0.8025703566779593,43297,39177,42451,43391
3.5193180000000064,0.5041022300720215,0.6514919400215149,0.8238056898117065,-0.4976981580257416,-0.4652438461780548,-0.01619846560060978,0.9934767484664917,30.80190658569336,-0.6084269881248474,3.57569333058286,1.5411618387936301,-0.4917262902563648,43716,39103,41960,43510
3.5287290000000064,0.49957168102264404,0.6474294066429138,0.8233175277709961,-0.4968644976615906,-0.4657629430294037,-0.01415733341127634,0.7569215297698975,30.88055992126465,-0.792565107345581,3.58149896768927,1.533586611749526,-0.1876070608046528,43767,38751,42114,43725
3.5390430000000053,0.4953194856643677,0.6433965563774109,0.8230899572372437,-0.49445998668670654,-0.466081440448761,-0.012115933001041412,0.7366921305656433,28.269224166870117,-1.2208387851715088,3.5908732199899855,1.528090335894835,0.13589602125054295,43925,38233,42101,44284


==> figure_data/dr_0.csv <==
timestamp_mean,timestamp_min,timestamp_max,x_position_mean,x_position_min,x_position_max,y_position_mean,y_position_min,y_position_max,z_position_mean,z_position_min,z_position_max,pwm_m1_mean,pwm_m1_min,pwm_m1_max,pwm_m2_mean,pwm_m2_min,pwm_m2_max,pwm_m3_mean,pwm_m3_min,pwm_m3_max,pwm_m4_mean,pwm_m4_min,pwm_m4_max
0.0,0.0,0.0,0.06618612706661224,0.03168816119432449,0.09050881117582321,0.07044975683093072,0.04107646271586418,0.08678567409515381,0.6641192197799682,0.6100629568099976,0.7448431253433228,40372.2,39658,41260,38868.6,37432,40638,40545.8,39910,41363,40867.2,39068,41444
0.019715200000000176,0.019646999999997306,0.019741000000002007,0.06603396572172641,0.030921900644898415,0.0905829593539238,0.07055529803037644,0.04188085347414017,0.0868026614189148,0.6641518473625183,0.6100528836250305,0.7450152635574341,40159.4,39409,40961,38805.8,37205,40302,40669.0,39675,41461,40920.0,39242,41949
0.03943600000000007,0.03937500000000016,0.039455000000002016,0.06611439697444439,0.030729537829756737,0.09111203253269196,0.07058707922697068,0.042068853974342346,0.0868201032280922,0.6638903737068176,0.6100319623947144,0.745097279548645,40406.6,39692,41872,38832.4,36733,40272,40407.4,38685,41716,40915.2,39425,42059
0.059167399999999225,0.05909899999999846,0.05919900000000089,0.06628920845687389,0.030699705705046654,0.09148642420768738,0.07059023901820183,0.042092908173799515,0.08683767169713974,0.6639368176460266,0.610849916934967,0.7450810670852661,40086.6,38755,41180,38836.2,37522,40563,40798.2,39613,41491,41023.6,38919,41922
0.07888659999999943,0.07882299999999676,0.07890399999999875,0.06637746281921864,0.030702492222189903,0.09155233949422836,0.07042516693472863,0.042079146951436996,0.0868544727563858,0.6639596343040466,0.6110494136810303,0.7450641393661499,40031.4,39368,41115,38958.6,37239,40554,40752.4,39709,41580,40920.6,39049,41843
0.09863280000000021,0.0986200000000026,0.09864699999999749,0.06627873182296753,0.030713167041540146,0.0915408656001091,0.07064275592565536,0.04283147305250168,0.08686856180429459,0.6640268921852112,0.6111101508140564,0.7450749278068542,40146.8,39139,41319,38979.4,37384,40608,40711.4,39753,41274,40799.8,39137,41564
0.11837059999999981,0.11827299999999763,0.11844000000000232,0.0664050780236721,0.0307256318628788,0.09231581538915634,0.07075277343392372,0.04300365224480629,0.08688794076442719,0.663835084438324,0.611116886138916,0.7450762987136841,40364.2,39568,41356,38877.4,37750,40130,40549.0,39461,41354,40844.8,38354,41979
0.13806219999999952,0.1379949999999992,0.1380930000000009,0.06636753380298614,0.030737698078155518,0.09247218072414398,0.07077981308102607,0.04302932694554329,0.08690603077411652,0.6637969851493836,0.6111187934875488,0.7450535297393799,40325.8,39566,40981,38967.8,37464,40143,40454.8,39063,41256,40827.0,38983,42020
0.15778339999999966,0.15772499999999878,0.15780999999999779,0.06655805483460427,0.030749235302209854,0.09274120628833771,0.07066432610154152,0.04379456117749214,0.08611787855625153,0.6637924194335938,0.611049234867096,0.7450640797615051,40087.8,39533,41129,39018.0,37348,40438,40675.2,39460,41570,40849.4,39029,41834
0.17751100000000006,0.1774439999999995,0.17754000000000092,0.06668995954096317,0.030760066583752632,0.09325766563415527,0.0707329548895359,0.043973665684461594,0.0864666998386383,0.6636819958686828,0.611023485660553,0.7450634837150574,40244.8,39686,41035,38818.8,37558,40044,40607.0,39639,41488,40944.6,38875,42076
0.19725099999999945,0.1972389999999975,0.19726399999999922,0.06676934249699115,0.030769648030400276,0.09364398568868637,0.07064337506890297,0.04400450363755226,0.08683653920888901,0.6635956048965455,0.6110103726387024,0.7450387477874756,40116.0,39462,40716,38968.0,37186,40945,40675.6,39479,41716,40890.4,39036,41559
0.21699880000000055,0.21689300000000022,0.21707300000000052,0.06678076200187207,0.030778056010603905,0.09372948855161667,0.07051509693264961,0.043998342007398605,0.08693733811378479,0.6635833978652954,0.611003577709198,0.7450419664382935,40281.4,39332,41238,38862.0,37028,40235,40500.0,39013,41353,40967.2,39441,42199
0.23668799999999973,0.2366269999999968,0.2367129999999995,0.06678110919892788,0.030784813687205315,0.09373673796653748,0.07059249952435494,0.043983835726976395,0.08696983009576797,0.6635860204696655,0.6110119819641113,0.7450652718544006,40339.4,39443,41581,38855.2,37170,40279,40489.8,39800,41052,40985.0,39131,42026
0.25642659999999956,0.25635099999999866,0.25647699999999896,0.06682835817337036,0.030790120363235474,0.09372345358133316,0.070738535374403,0.044483717530965805,0.08698591589927673,0.6634290933609008,0.6110085844993591,0.7450309991836548,40366.2,39582,41360,38685.4,37370,39894,40608.2,39681,41392,41018.8,38967,42336
0.27613439999999984,0.2760749999999974,0.27615999999999996,0.06698001846671105,0.03157038614153862,0.09370563924312592,0.070822923630476,0.044859256595373154,0.08699620515108109,0.6632355332374573,0.6109922528266907,0.7450083494186401,39936.0,38911,41422,38947.6,37835,39739,41013.6,40070,41582,40794.8,38620,42294
0.2958641999999999,0.2957959999999984,0.2958940000000001,0.06717265546321868,0.031772367656230927,0.09446238726377487,0.07084663361310958,0.04494313895702362,0.08700346946716309,0.6631905794143677,0.6109783053398132,0.7449946999549866,40318.0,39390,41159,38987.4,37206,40512,40445.8,39225,41690,41032.6,39274,42003
0.31560400000000016,0.315525999999998,0.3156980000000007,0.06721884161233901,0.03182593733072281,0.09464246034622192,0.07070010080933571,0.044952381402254105,0.08700952678918839,0.6631933093070984,0.6109769344329834,0.7450081706047058,40132.8,39179,41197,38965.0,37570,40610,40631.2,39858,41704,40968.4,38995,41886
0.33531159999999954,0.335243999999999,0.3353390000000003,0.06722773388028144,0.03184124454855919,0.09467735886573792,0.07066580951213837,0.0449426993727684,0.0870131328701973,0.6631508588790893,0.6107174754142761,0.7450114488601685,39981.6,39276,40770,38861.4,37365,40134,40785.8,39829,41912,41018.2,39200,41836
0.35504320000000006,0.35497599999999885,0.35507600000000084,0.06738291531801224,0.03262196481227875,0.0946756973862648,0.07066046521067619,0.0449296198785305,0.08701223880052567,0.6631875872612,0.6101325154304504,0.7450070977210999,40111.6,39189,40977,38897.0,37284,40092,40697.0,39686,41940,41025.0,39131,42023
0.37475999999999915,0.3747019999999974,0.37478800000000057,0.06725884526968003,0.032820411026477814,0.09466338902711868,0.07056028917431831,0.044917184859514236,0.08700818568468094,0.6631994843482971,0.6099891066551208,0.7450199127197266,39989.2,38827,41119,38817.4,36920,40273,40584.4,39194,41506,41026.4,39709,41845
0.39448720000000037,0.3944259999999997,0.39451399999999914,0.0672252893447876,0.03286956995725632,0.09464652836322784,0.07048770561814308,0.044907089322805405,0.08700127899646759,0.6630492568016052,0.6099542379379272,0.7450236082077026,40179.2,38830,41322,38829.8,37453,40707,40405.6,39451,41708,41150.2,39291,41915
0.4142235999999989,0.4141479999999973,0.4142870000000003,0.06753069460391999,0.03365425765514374,0.0946294441819191,0.07063533738255501,0.04489922896027565,0.08779803663492203,0.6630618691444397,0.6099401116371155,0.7450124025344849,39972.8,39430,40883,38954.8,37893,40401,40661.8,39377,41766,41071.0,38946,42018
0.43393360000000036,0.43387099999999945,0.433959999999999,0.0674993373453617,0.03385121747851372,0.09461399912834167,0.07057444676756859,0.04437749460339546,0.08799123764038086,0.6630061030387878,0.6099416613578796,0.7450047135353088,40132.6,39426,40947,38934.4,37264,40264,40516.6,39254,41819,41048.2,39389,42135
0.4536751999999993,0.4535939999999976,0.45373899999999745,0.06753905713558198,0.03441163897514343,0.09460026770830154,0.07051128670573234,0.04398146644234657,0.08802993595600128,0.6630078434944153,0.6099475026130676,0.7450075149536133,40386.0,39425,41446,38770.2,37233,39877,40222.6,39368,41256,41110.0,39404,42426
0.47338499999999983,0.47332499999999733,0.47341200000000017,0.06760136932134628,0.034807898104190826,0.09458901733160019,0.07049950659275055,0.04388066381216049,0.08802871406078339,0.6631635069847107,0.6099596619606018,0.7449963092803955,40083.8,39015,41186,39100.8,37577,40602,40507.4,39687,41307,40898.4,39114,41867
0.4931148000000002,0.4930530000000002,0.4931429999999999,0.06761874631047249,0.03490087762475014,0.09458068013191223,0.07049955353140831,0.04385573789477348,0.08801472187042236,0.6633687973022461,0.6099658608436584,0.7449926733970642,40052.4,39386,41207,39089.0,37530,41065,40478.6,39126,41427,40988.2,39526,41883
0.5128536000000007,0.5127799999999989,0.5129260000000033,0.06761914193630218,0.03569070249795914,0.09457625448703766,0.07076484933495522,0.04385054484009743,0.08799669146537781,0.6633225321769715,0.6094455718994141,0.7450048923492432,40261.0,39527,41883,38982.8,37443,40225,40285.0,39064,41497,41030.6,39151,42241
0.5325630000000006,0.5324979999999999,0.5325920000000006,0.0676224522292614,0.03588106110692024,0.09457491338253021,0.07088377773761749,0.04385087639093399,0.08797872066497803,0.6632481813430786,0.6090525984764099,0.7450178861618042,40104.2,39175,41864,38888.8,37319,40159,40454.0,39324,41277,41058.4,39192,42394
0.5523049999999996,0.5522249999999986,0.5523829999999981,0.06784290745854378,0.03669005259871483,0.09457645565271378,0.07091395258903503,0.04384683817625046,0.08798448741436005,0.6632278442382813,0.6089637875556946,0.7450168132781982,40052.2,39002,41131,38859.0,37370,40180,40484.0,39591,42007,41147.8,39032,42189
0.5720187999999995,0.5719509999999972,0.5720479999999988,0.06787967756390571,0.03688313439488411,0.09458146244287491,0.07092025429010392,0.043857865035533905,0.08796986937522888,0.6632334351539612,0.6089514493942261,0.7450275421142578,40198.2,39416,41469,38620.6,37094,40081,40201.0,39034,41435,41258.4,39533,42179
0.5917324,0.5916769999999998,0.5917690000000002,0.06806063950061798,0.03743308037519455,0.09407361596822739,0.07091980502009392,0.0438661091029644,0.08796226233243942,0.6632304310798645,0.6089551448822021,0.7450463771820068,39997.2,38941,40672,39023.2,37097,40932,40410.4,39066,41802,41037.6,39789,41650
0.6114680000000001,0.6113939999999967,0.6114989999999998,0.06821066737174988,0.037818193435668945,0.09420662373304367,0.07091660499572754,0.043873630464076996,0.0879523977637291,0.6633801341056824,0.6089469194412231,0.7450361847877502,40292.0,39071,42553,38889.4,37511,39875,40321.8,39701,40714,41190.8,39291,42478
0.6311877999999995,0.6311269999999967,0.6312239999999982,0.06819121167063713,0.03790147230029106,0.09447170048952103,0.07138602957129478,0.043881963938474655,0.08794383704662323,0.6634192347526551,0.6089476346969604,0.7450212836265564,39966.8,38979,40790,39096.6,37182,40851,40547.6,39324,41732,40963.2,39343,41658
0.6509814000000007,0.6509300000000002,0.6510150000000032,0.06816815510392189,0.03842376545071602,0.09420003741979599,0.07151344642043114,0.04389028623700142,0.08793636411428452,0.6632609605789185,0.6081188917160034,0.7450127005577087,40125.0,39112,41627,39052.4,37325,40601,40455.6,39501,41248,40981.0,38998,41960
0.6706386,0.6705689999999995,0.6706669999999977,0.06833551079034805,0.03880058228969574,0.09423591196537018,0.0715361014008522,0.04389870911836624,0.08793037384748459,0.6632246494293212,0.607926070690155,0.7450072765350342,40184.6,39129,41406,39004.2,37655,40536,40310.2,39402,41279,41084.4,39252,41980
0.6903795999999994,0.6903009999999994,0.6904470000000003,0.06835463419556617,0.03887806460261345,0.09426150470972061,0.07152545005083084,0.04390629380941391,0.08788059651851654,0.6632086992263794,0.607863187789917,0.7449885010719299,40146.8,39370,41510,38951.2,37038,40229,40236.4,38820,41342,41255.4,39954,42363
0.7100848,0.7100189999999968,0.7101100000000007,0.06866617798805237,0.0396556630730629,0.09428103268146515,0.07151169255375862,0.04391336068511009,0.08785565942525864,0.6630496859550477,0.6078489422798157,0.7441986203193665,40180.4,38833,41548,39050.6,37836,40442,40369.0,38839,41530,41151.8,39187,42072
0.7298148,0.729744999999999,0.7298440000000008,0.0688004232943058,0.03983665630221367,0.09429477900266647,0.07149995788931847,0.04391903057694435,0.0878349021077156,0.6631104588508606,0.6078580021858215,0.7440071105957031,40301.6,39565,41476,39050.6,37072,40839,40092.6,38848,41397,41099.8,39718,41662
0.7495934000000009,0.7495600000000011,0.7496370000000026,0.06883177235722542,0.039866406470537186,0.09430555999279022,0.07148569449782372,0.04392204061150551,0.08781316876411438,0.6629215717315674,0.6070611476898193,0.7439572811126709,39900.8,39050,41721,39244.6,37864,40472,40727.8,39441,41613,40989.0,39187,42030
0.7692667999999998,0.7692059999999983,0.7693009999999996,0.06899513751268387,0.04063303768634796,0.09431212395429611,0.07141934782266617,0.043923042714595795,0.08699984848499298,0.662976884841919,0.6068627238273621,0.7439478635787964,40274.8,39242,41658,38925.8,37105,40006,40152.0,38744,41364,41252.0,39870,42153
0.7889910000000004,0.7889249999999994,0.789025999999998,0.06914154514670372,0.04081075266003609,0.09431584924459457,0.07144776657223702,0.04392329975962639,0.08678993582725525,0.6629846096038818,0.6067991852760315,0.7439654469490051,40073.8,39353,41236,38874.6,37632,40151,40318.4,39189,41830,41269.6,39121,42251
0.8087181999999992,0.8086499999999979,0.808751,0.0692293755710125,0.04083786532282829,0.0943172425031662,0.0714467078447342,0.04392421245574951,0.08673445880413055,0.6629947066307068,0.6068049073219299,0.7439765930175781,40244.2,39412,41789,39120.6,37650,40340,40139.0,39056,41496,41160.6,39396,42211
0.8284404000000002,0.8283699999999992,0.8284709999999977,0.06941164806485176,0.04082898423075676,0.09512229263782501,0.07144091427326202,0.04392465949058533,0.0867217630147934,0.6629940867424011,0.6068276762962341,0.7439790368080139,39960.6,39036,40863,39160.4,37501,40783,40468.0,39615,42115,41125.8,39457,41767
0.848211,0.8481820000000004,0.848272000000001,0.06945516094565392,0.04081355407834053,0.0953226089477539,0.07143432423472404,0.04392481967806816,0.08672243356704712,0.6626698255538941,0.6060524582862854,0.7439978718757629,39991.8,39290,41446,39046.4,37631,39982,40528.2,39385,41800,41205.4,39134,42163
0.8678879999999998,0.8678219999999968,0.867916000000001,0.0697789266705513,0.041571781039237976,0.09536510705947876,0.07147638648748397,0.044699475169181824,0.08619256317615509,0.662661099433899,0.6058837175369263,0.7439960241317749,40047.4,39037,41218,38854.0,37298,40108,40405.6,39553,41947,41356.4,39611,42006
0.8876430000000008,0.8876290000000009,0.8876669999999978,0.06985659301280975,0.04175083339214325,0.09536506235599518,0.0714308813214302,0.04489535838365555,0.08579758554697037,0.6625978589057923,0.6058390736579895,0.7439882159233093,39977.2,39235,41409,38991.2,37523,40125,40432.0,39432,41820,41245.4,39261,42113
0.9073402000000002,0.9072680000000002,0.9073780000000005,0.07013840824365616,0.04178304970264435,0.09535115957260132,0.07141934037208557,0.04494353383779526,0.08571101725101471,0.6627458095550537,0.6058314442634583,0.7439901828765869,39934.2,39333,40716,39035.8,37036,40399,40230.8,38710,42342,41227.0,39783,42072
0.9270690000000001,0.927,0.9271049999999996,0.07041815370321274,0.04178018122911453,0.09613847732543945,0.07141816392540931,0.04495348408818245,0.08570626378059387,0.662688422203064,0.6053115725517273,0.7439961433410645,39908.4,39043,41178,39057.4,37466,40571,40353.6,39295,42031,41128.6,39253,42031
0.9468405999999987,0.9468079999999972,0.9468750000000004,0.07058798968791961,0.041769303381443024,0.0963192954659462,0.0715757168829441,0.04495293274521828,0.08572308719158173,0.6626109719276428,0.6049408316612244,0.7439775466918945,40176.2,39135,41883,38934.2,37744,39989,40184.0,38950,41539,41268.8,39088,42315
0.9665218000000009,0.9664449999999998,0.9665590000000011,0.07067554667592049,0.04175737127661705,0.09634330123662949,0.07135082483291626,0.0449487566947937,0.08494019508361816,0.6626094698905944,0.6048678755760193,0.7439824342727661,39793.4,39042,41243,39145.2,37792,40588,40486.2,39328,41803,41118.0,38673,41981
0.9862455999999998,0.9861769999999996,0.9862829999999994,0.07079452723264694,0.041745588183403015,0.09632784873247147,0.07114154994487762,0.04494403302669525,0.08476416766643524,0.6626090288162232,0.6048589944839478,0.7439869046211243,39928.0,39203,41086,38868.4,37166,40200,40290.6,39043,42180,41317.4,39389,42158
1.0059699999999998,1.005901999999998,1.0059999999999998,0.07086732462048531,0.04173421487212181,0.09630251675844193,0.07104166224598885,0.04493850842118263,0.08474330604076385,0.6626062750816345,0.6048598289489746,0.7439795732498169,39906.8,39122,41085,39146.6,37591,40241,40323.6,38943,42125,41197.2,39422,41960
1.0256921999999997,1.0256209999999992,1.025726999999999,0.07097488716244697,0.041719261556863785,0.09627514332532883,0.07117518708109856,0.044931065291166306,0.08476337790489197,0.6626118421554565,0.604849100112915,0.7439806461334229,40013.4,39275,41694,38896.2,37096,39884,40254.0,39130,41740,41361.0,39987,42023
1.0454786000000003,1.0454280000000002,1.0455940000000012,0.07127667367458343,0.04152935743331909,0.09678341448307037,0.07105283513665199,0.04487532004714012,0.08479411900043488,0.6627766370773316,0.6048791408538818,0.7439919114112854,39743.2,39024,41211,38992.2,37581,39713,40413.0,39365,42009,41159.0,39020,42006
1.0651443999999994,1.0650739999999974,1.0651769999999994,0.07144375070929528,0.04172078147530556,0.09716237336397171,0.07090239226818085,0.04492214322090149,0.08413228392601013,0.6626328706741333,0.6040959358215332,0.7439814805984497,40045.6,39225,41381,39011.4,37781,40067,40204.0,39148,41978,41105.6,39099,41750
1.0848868000000005,1.0847969999999991,1.0849979999999997,0.07162154987454414,0.04170345887541771,0.09723839908838272,0.07075298875570298,0.04491237550973892,0.08395043760538101,0.6624458074569702,0.6039180755615234,0.7439802885055542,40107.6,38847,42132,38867.4,37252,39635,40178.0,39405,41493,41323.4,39497,42177
1.1046253999999995,1.1045219999999976,1.1046970000000007,0.07165869027376175,0.041696853935718536,0.09724012762308121,0.07066705897450447,0.04490518942475319,0.08392035961151123,0.662391972541809,0.6038833856582642,0.7439895868301392,39976.2,39230,41364,39021.2,37569,39971,40342.2,39281,42001,41241.0,39225,42171
1.1243377999999997,1.1242599999999987,1.1244300000000003,0.07190993055701256,0.041375476866960526,0.09720629453659058,0.07062929794192314,0.044795457273721695,0.08392049372196198,0.6622849106788635,0.6038733124732971,0.743999183177948,40037.6,39264,41431,39009.0,37583,40072,40303.0,39255,42064,41317.0,39206,42417
1.144043000000001,1.1439689999999976,1.1440750000000008,0.07204593867063522,0.041674189269542694,0.09720347821712494,0.07065055966377258,0.04488442838191986,0.08393590897321701,0.6621873259544373,0.6038763523101807,0.7439954280853271,40032.4,38955,41695,39076.2,37492,40167,40317.6,39471,41767,41236.0,39460,42119
1.1637693999999996,1.1636979999999966,1.1637990000000027,0.07210797667503357,0.04117760807275772,0.09718998521566391,0.07065586000680923,0.04488464444875717,0.08394984900951385,0.6620593428611755,0.6033435463905334,0.7440109252929688,40047.0,39166,41358,38926.8,37583,40081,40229.2,39323,42084,41442.8,39483,42167
1.1835090000000004,1.183427,1.183615999999998,0.07190605625510216,0.040577564388513565,0.0966385006904602,0.07063454911112785,0.04475868120789528,0.08396054804325104,0.6619894742965698,0.6029271483421326,0.744024395942688,40069.0,39517,41841,38865.6,37159,40030,40121.2,38702,41713,41439.4,40151,42335
1.2032576000000001,1.2031519999999984,1.2033350000000027,0.07196502685546875,0.040698520839214325,0.09622121602296829,0.07064540162682534,0.04487702623009682,0.08396925777196884,0.6619580507278442,0.6028475165367126,0.7440162897109985,39837.6,38739,41183,39047.6,37118,40095,40469.4,39032,42312,41238.8,39844,41698
1.2229468,1.2228789999999972,1.2229850000000004,0.07206596881151199,0.04034034162759781,0.09611375629901886,0.07060077786445618,0.04474284499883652,0.08397815376520157,0.6618113994598389,0.6028664708137512,0.7440034747123718,39938.2,39070,41698,39171.8,37563,40188,40379.2,39465,41757,41193.8,39396,41947
1.2426941999999996,1.2426439999999968,1.2427370000000009,0.07221206426620483,0.04067635536193848,0.09608747065067291,0.07051439359784126,0.044871143996715546,0.08398621529340744,0.6617714524269104,0.6028916239738464,0.7440059781074524,39858.8,39273,40710,39135.6,37674,40174,40439.6,39084,42523,41116.8,39315,41817
1.2623982000000007,1.262331999999999,1.262440999999999,0.07226404026150704,0.04034218564629555,0.09608496725559235,0.07046473696827889,0.044736348092556,0.08399404585361481,0.6617588639259339,0.6029002666473389,0.7440016269683838,40525.0,39760,42679,38765.4,37286,39671,39743.8,38513,41115,41388.2,39657,42282
1.2821286000000003,1.2820520000000002,1.282177,0.07240979373455048,0.04068313539028168,0.09608861804008484,0.0704912707209587,0.04486946761608124,0.08400161564350128,0.6616585969924926,0.6029093265533447,0.7434817552566528,39772.0,38792,41552,38980.2,37403,39869,40478.0,39606,41870,41192.8,39577,41953
1.301898799999999,1.3018579999999966,1.3019470000000002,0.07238855510950089,0.040688708424568176,0.0959022119641304,0.07050756737589836,0.0443534217774868,0.08400779217481613,0.6615833520889283,0.6029127240180969,0.7430994510650635,39928.8,38932,41500,39003.0,37723,39827,40396.8,39463,42029,41230.2,39426,41959
1.3215748,1.321501999999997,1.3216110000000008,0.0725823774933815,0.0406944677233696,0.09609271585941315,0.07051107063889503,0.04396267980337143,0.08401305973529816,0.661296546459198,0.6021310091018677,0.742997944355011,39787.0,38544,41584,39132.0,38060,40295,40523.8,39087,42059,41210.2,38900,42435
1.3413032,1.341245999999999,1.3413369999999993,0.07262935116887093,0.04018415883183479,0.0961451455950737,0.0706681802868843,0.04386534541845322,0.0840943455696106,0.6610089898109436,0.6019382476806641,0.742956280708313,40206.0,39422,41500,38980.8,37291,40131,40102.0,38952,42159,41364.2,39779,41980
1.3610230000000008,1.360945,1.3610669999999994,0.07259702533483506,0.03958536684513092,0.0961647555232048,0.07052214667201043,0.0436813086271286,0.08411398530006409,0.6609423756599426,0.6019021272659302,0.7429623603820801,39829.6,38543,41464,39058.2,37773,39937,40718.2,39737,42400,41234.6,39293,41858
1.3807654,1.3806759999999993,1.3808669999999985,0.07257412150502204,0.03939010575413704,0.09564215689897537,0.07049402296543121,0.043675877153873444,0.08411560952663422,0.6609331488609314,0.601921796798706,0.7429681420326233,39991.2,39321,41372,38842.8,37400,39682,40416.4,38854,42241,41335.2,39789,42029
1.4005258000000003,1.4004899999999978,1.400584000000003,0.07263280525803566,0.039683301001787186,0.09524855017662048,0.07057367861270905,0.04332917556166649,0.08411241322755814,0.660775625705719,0.6019177436828613,0.7429629564285278,39994.2,39205,42153,39226.8,37846,40073,40517.6,39727,41557,41078.2,39393,41896
1.4201984000000003,1.420119999999999,1.4202429999999984,0.07266603857278824,0.039347387850284576,0.09515750408172607,0.07052459269762039,0.04289121925830841,0.08410912752151489,0.6605776667594909,0.6019338965415955,0.7429689168930054,40095.2,39496,41193,39086.0,37187,40240,40275.4,38613,42278,41318.6,40059,41874
1.4399269999999995,1.4398529999999994,1.4399629999999997,0.07280707880854606,0.0396815650165081,0.09514196217060089,0.07063393294811249,0.042856018990278244,0.08463840186595917,0.6603861451148987,0.6019696593284607,0.7421926856040955,40098.4,38952,41733,38948.2,37301,39625,40238.4,38956,41780,41358.8,39965,41963
1.4596499999999994,1.4595769999999977,1.4596909999999985,0.0727545216679573,0.03934601694345474,0.09514373540878296,0.07052477598190307,0.042675916105508804,0.08503414690494537,0.6601776242256164,0.6019918322563171,0.7419918775558472,39994.6,38928,41584,39101.8,38304,39663,40603.4,39419,42105,41197.2,38910,42148
1.479407399999999,1.4793019999999997,1.4795789999999975,0.07290903180837631,0.039347827434539795,0.09514959901571274,0.07050496861338615,0.04268253222107887,0.08512458950281143,0.6601303219795227,0.6019882559776306,0.7419490814208984,40005.4,39199,40796,39055.2,37763,40137,40522.0,38843,42676,41252.4,39517,42016
1.4991590000000001,1.4990859999999993,1.4992579999999975,0.07311373203992844,0.03968314081430435,0.09515516459941864,0.07026618570089341,0.0423368476331234,0.08513817936182022,0.6600283622741699,0.6020029187202454,0.7419552803039551,40138.0,39288,42146,39057.2,37862,39814,40353.0,39539,41541,41077.0,39277,41772
1.5188248000000002,1.5187499999999998,1.5188669999999984,0.07295810505747795,0.03881768509745598,0.09515614807605743,0.07016492411494255,0.04191266745328903,0.08513322472572327,0.6599590063095093,0.601995587348938,0.741958498954773,39939.0,39019,41397,38954.2,37645,39529,40468.8,39560,42036,41332.0,39638,42070
1.5385506000000002,1.5384759999999993,1.5385900000000001,0.07280793190002441,0.03839820623397827,0.0951535627245903,0.07021302506327629,0.04172275587916374,0.08512353897094727,0.6598313689231873,0.6020049452781677,0.7419540286064148,39885.6,39253,41847,39066.4,37295,39782,40588.8,39415,41753,41276.6,39855,41867
1.5582769999999997,1.5582009999999977,1.5583149999999986,0.07276881039142609,0.0383162796497345,0.09434729814529419,0.0702832005918026,0.04170104116201401,0.08511307090520859,0.6595428228378296,0.6014975309371948,0.7419593930244446,39923.8,38987,41096,38950.2,37667,39693,40639.8,39843,42398,41162.4,39207,41967
1.5779986000000006,1.5779229999999993,1.5780410000000007,0.07281341999769211,0.038299523293972015,0.09414654225111008,0.0704368881881237,0.041715357452631,0.08590782433748245,0.6594241738319397,0.6013674139976501,0.7419546842575073,40042.6,39252,41226,38913.2,37813,39704,40462.0,39611,42234,41193.6,39172,42075
1.597755199999999,1.5977249999999987,1.5977939999999986,0.07298419550061226,0.03830051049590111,0.09409841895103455,0.07048237398266792,0.04173807427287102,0.08609922230243683,0.6591854929924011,0.6010540723800659,0.741171658039093,39973.2,38955,41908,39090.4,37695,39964,40495.4,39046,41892,41281.2,39344,42219
1.6174464,1.6173699999999993,1.617483,0.07306311354041099,0.03831033036112785,0.09455674886703491,0.07048019841313362,0.04175949841737747,0.08606033027172089,0.6591416835784912,0.6010100841522217,0.7409917712211609,39945.4,39299,41465,38916.2,37364,39776,40473.8,39161,42096,41334.6,39827,41945
1.6371916000000002,1.6371019999999987,1.6372979999999986,0.07288915887475014,0.03832287713885307,0.0940309464931488,0.07037555202841758,0.04124382138252258,0.08606594800949097,0.658690869808197,0.6010042428970337,0.7409413456916809,40069.0,38971,41576,39021.2,37623,39771,40512.4,39209,42107,41214.2,39607,41874
1.656901,1.656825999999997,1.656934999999998,0.07290273383259774,0.03833426162600517,0.09365209937095642,0.0702604778110981,0.040858980268239975,0.08605890721082687,0.6586194038391113,0.6015269756317139,0.7408501505851746,39892.6,38585,40909,39232.6,38248,39917,40619.0,39170,42579,41049.6,38948,41661
1.6766278,1.6765469999999985,1.6766579999999998,0.0728121593594551,0.038343243300914764,0.09356102347373962,0.07003033235669136,0.04077721759676933,0.08605097234249115,0.6585272789001465,0.6011446118354797,0.7408827543258667,40146.6,39200,42504,39063.4,37862,40471,40329.4,39191,41261,41156.4,39511,41861
1.6963632000000004,1.6963469999999976,1.6963780000000002,0.0728492185473442,0.03835054486989975,0.09306236356496811,0.07001536935567856,0.04077090322971344,0.08662782609462738,0.6585455775260926,0.6011385321617126,0.7409411668777466,40204.6,39485,42008,38944.6,37619,39494,40296.2,39407,41503,41374.8,39735,42095
1.7160760000000004,1.715998,1.7161010000000028,0.07310459390282631,0.03835652396082878,0.09345227479934692,0.07005665823817253,0.04077903553843498,0.0869642123579979,0.6583749175071716,0.6015735268592834,0.7401571869850159,40233.2,39770,40902,38827.2,37191,39889,40259.2,38412,42409,41445.2,39982,41967
1.7358263999999999,1.7357759999999978,1.7359209999999985,0.0730612650513649,0.03836604207754135,0.09354781359434128,0.0700660765171051,0.0407879613339901,0.08703869581222534,0.6581793308258057,0.6019540429115295,0.7399640679359436,40177.6,39470,41386,39015.4,37465,40038,40407.2,39502,41965,41247.4,39821,41756
1.7555178000000002,1.7554429999999996,1.755544999999998,0.07294626832008362,0.038378454744815826,0.09358028322458267,0.0700273148715496,0.04079609364271164,0.08704939484596252,0.6581213593482971,0.6020599007606506,0.7398226857185364,40288.6,39573,41899,38929.6,38323,39917,40365.0,39653,41508,41103.2,38688,41855
1.7752447999999994,1.7751689999999982,1.7752789999999985,0.07293816208839417,0.03839172422885895,0.09359627962112427,0.07002701759338378,0.040803004056215286,0.08704491704702377,0.6581132173538208,0.6020824909210205,0.7398037910461426,40146.4,39461,41262,38960.0,37746,39733,40491.2,39731,42092,41313.8,39651,41884
1.795009199999999,1.7949749999999982,1.7950760000000008,0.07293576002120972,0.03840281069278717,0.09360816329717636,0.06991572603583336,0.04080984741449356,0.08703720569610596,0.6579602479934692,0.6020624041557312,0.7390062212944031,40193.2,39428,41800,38823.8,37396,39602,40404.6,38993,41695,41525.4,40143,42068
1.8146944000000005,1.8146179999999985,1.814722999999998,0.07310361489653587,0.03841450437903404,0.09361901879310608,0.0696734257042408,0.04081547632813454,0.08702851831912994,0.6577622652053833,0.6020621657371521,0.7388294339179993,40106.6,39239,41462,38951.4,37546,40010,40596.0,39731,42035,41344.8,39955,42000
1.8344447999999995,1.8343750000000005,1.8345279999999988,0.07308530732989311,0.038425568491220474,0.0936298817396164,0.06957062557339669,0.04082190990447998,0.08701921254396439,0.6576518416404724,0.6025822758674622,0.7387183308601379,40041.4,39354,41717,38886.2,37631,39795,40706.4,39923,41888,41306.2,39591,41982
1.8541494000000007,1.8540710000000002,1.8541810000000005,0.0731570303440094,0.038436051458120346,0.09363970905542374,0.06959377378225326,0.04082769900560379,0.0870102047920227,0.6575484991073608,0.6029632091522217,0.7388380765914917,40294.8,39462,41841,38835.2,37263,39985,40473.8,39523,41715,41368.8,39830,41974
1.8738784000000006,1.8738019999999995,1.873906000000003,0.07317677736282349,0.038445815443992615,0.09364917874336243,0.06943497732281685,0.04002700746059418,0.08777598291635513,0.6575324058532714,0.6030688881874084,0.7388757467269897,39945.4,38956,41635,39217.8,37751,40261,40734.6,39923,41939,40985.8,39307,41647
1.8936159999999986,1.8935999999999984,1.8936319999999975,0.07329120561480522,0.038453977555036545,0.0936574712395668,0.06940009742975235,0.039827656000852585,0.08796416223049164,0.6574384927749634,0.6031054258346558,0.7388898134231567,40065.6,39330,41995,39193.4,38169,40008,40608.0,39868,41553,40974.6,39025,41572
1.9133275999999995,1.9132469999999993,1.9133600000000004,0.07321366518735886,0.038460131734609604,0.09366422891616821,0.06929459497332573,0.039782438427209854,0.08749014884233475,0.6573194265365601,0.6031007170677185,0.7386703491210938,40366.0,39391,42226,39010.4,37653,39856,40185.0,39385,41267,41152.6,39645,41699
1.9330615999999985,1.9329679999999971,1.9331689999999977,0.0732960820198059,0.03846226632595062,0.09366977214813232,0.06911477148532867,0.03977619484066963,0.0871027484536171,0.6571819186210632,0.6030774712562561,0.7380737066268921,40170.0,38723,41759,38979.0,37820,39936,40487.0,39820,41916,41143.2,39406,41874
1.952777,1.9526999999999974,1.9528030000000003,0.07352856174111366,0.039269737899303436,0.09367503970861435,0.06891399919986725,0.03977891430258751,0.08699708431959152,0.6572648167610169,0.60359787940979,0.7379144430160522,40339.8,38909,41803,38840.8,37864,40053,40331.8,38745,41715,41173.6,39085,41783
1.9724992000000008,1.9724179999999976,1.9725319999999993,0.07358531802892684,0.03947645053267479,0.09367888420820236,0.06881477534770966,0.03978092223405838,0.08696269989013672,0.6573503255844116,0.6039913296699524,0.7378939390182495,40213.8,39374,41710,38909.4,37880,39563,40435.8,39943,41666,41254.6,39297,41990
1.992239,1.9922179999999976,1.9922550000000006,0.07359781637787818,0.0395309254527092,0.09368227422237396,0.06863432303071022,0.039781659841537476,0.08694691956043243,0.6573680520057679,0.6039966344833374,0.7379159927368164,40252.4,39558,41987,38833.0,37571,40082,40513.8,39084,41621,41194.6,39537,41973
2.0119504,2.0118769999999966,2.011985,0.0737960897386074,0.039548035711050034,0.09420168399810791,0.06857236251235008,0.03978167474269867,0.08693677186965942,0.6571251273155212,0.6040089726448059,0.7374445796012878,40065.6,39393,41004,38878.8,37778,39873,40659.8,39806,42546,41010.2,39200,41788
2.0316970000000003,2.0316009999999993,2.031795999999998,0.0738096334040165,0.039552271366119385,0.09459763020277023,0.0684074267745018,0.039782579988241196,0.08692856878042221,0.6570299863815308,0.6040091514587402,0.7371404767036438,40491.8,39795,41885,38752.6,37392,39730,40164.8,38593,41777,41256.8,39604,41796
2.0514021999999996,2.0513329999999987,2.051428,0.07392764016985894,0.04006478562951088,0.09470009058713913,0.06816158592700958,0.03923526406288147,0.08692251145839691,0.6569785594940185,0.604011058807373,0.7369381785392761,40246.2,39629,41476,39007.2,37590,39943,40458.2,39676,41946,41022.6,39518,41790
2.071131799999999,2.0710549999999968,2.0711599999999994,0.07396118566393853,0.04048540070652962,0.09472693502902985,0.06805454194545746,0.038838375359773636,0.08691743016242981,0.6569737315177917,0.6040321588516235,0.7368814945220947,40248.2,39589,41549,38805.6,37909,39965,40569.0,39869,42026,41127.6,39148,41841
2.0909150000000003,2.090878000000001,2.0909520000000015,0.07403380423784256,0.04058605805039406,0.09473241120576859,0.06792768314480782,0.03873657435178757,0.08691330254077911,0.6569751024246215,0.6040125489234924,0.7368860840797424,40346.6,39590,41877,38658.8,37271,39657,40344.0,39079,41747,41247.0,39999,41730
2.1105864,2.1104979999999998,2.1106759999999998,0.07406373620033264,0.04060531407594681,0.09523458778858185,0.06768865808844567,0.03870934247970581,0.0861298218369484,0.6569869518280029,0.6040152311325073,0.736919105052948,40142.0,39087,41654,39017.2,37799,39955,40631.4,39701,41953,40935.6,39075,41656
2.1303156000000003,2.1302259999999986,2.130386999999999,0.07421398758888245,0.04060331732034683,0.09563039988279343,0.06763279289007187,0.03869831562042236,0.08593790233135223,0.6565312623977662,0.6030886173248291,0.7363737225532532,40305.2,39233,42021,38671.2,36986,40078,40486.6,38824,41756,41212.0,39975,41689
2.1500280000000007,2.1499449999999998,2.150060000000001,0.07432530894875526,0.04112961143255234,0.0957244262099266,0.06751292273402214,0.03869261220097542,0.08589167147874832,0.6563956141471863,0.6029955148696899,0.7359873056411743,40152.8,39309,41581,38960.6,37855,39969,40705.0,39546,41989,41082.0,39132,41689
2.169773599999999,2.169680999999997,2.169872,0.07457006871700286,0.04152090847492218,0.09573905915021896,0.06712328866124154,0.03788450360298157,0.08588241040706635,0.6563654184341431,0.6029582619667053,0.7359316349029541,40356.6,39786,41333,38802.0,37281,40153,40417.8,39471,42456,41149.2,39671,41793
2.1897431999999997,2.1894889999999982,2.1905679999999994,0.07473446428775787,0.04160434007644653,0.09624680876731873,0.06703194230794907,0.03768138587474823,0.08588395267724991,0.6563596487045288,0.6029598116874695,0.735919177532196,40211.0,39381,41579,38921.4,37592,39858,40559.0,39818,42207,41090.2,39566,41943
2.2094283999999993,2.2091109999999974,2.210308000000001,0.07494401633739471,0.04160868376493454,0.09662231802940369,0.06688644587993622,0.037632763385772705,0.08511538058519363,0.6563691020011901,0.6029747128486633,0.7359586954116821,40451.4,39630,42207,38833.2,37435,40233,40334.2,39534,41769,41158.2,39633,41702
2.2291721999999994,2.228920999999999,2.230037,0.07490172386169433,0.04159554839134216,0.09670155495405197,0.06682318150997162,0.03708810359239578,0.08492914587259293,0.656367564201355,0.6029826402664185,0.7359387278556824,40050.6,39344,41354,38944.0,37593,40038,40756.8,39913,42366,41064.8,39631,41811
2.2488650000000012,2.248571,2.2497600000000024,0.07497285529971123,0.041580479592084885,0.09670554101467133,0.06673541590571404,0.036685507744550705,0.08489231765270233,0.6563783168792725,0.6030003428459167,0.7359681725502014,40216.6,39299,41431,38724.0,37473,39884,40683.6,39869,42391,41105.4,39643,41685
2.2685894000000006,2.2683009999999992,2.2694700000000014,0.07479502558708191,0.04156433790922165,0.09669069200754166,0.06666074991226197,0.03659205511212349,0.08489289879798889,0.6562191486358643,0.6030317544937134,0.7359523773193359,40352.2,39814,41084,38584.0,37358,39601,40382.6,39165,42653,41262.4,39659,41767
2.2883718,2.2881119999999973,2.2892060000000023,0.07482127547264099,0.04154689610004425,0.09667040407657623,0.06663546338677406,0.03657914325594902,0.08490303158760071,0.656014358997345,0.6030020713806152,0.7351779937744141,40096.4,39328,41461,38923.8,37835,40100,40758.4,40021,42341,41031.8,39213,41899
2.308045800000001,2.3077500000000004,2.308933000000001,0.07485700398683548,0.04153316468000412,0.09664881229400635,0.06653346568346023,0.03605204448103905,0.08491631597280502,0.6559693813323975,0.6030139327049255,0.734990119934082,40291.4,39382,41649,38939.4,37540,39669,40526.2,39511,42004,41024.2,39650,41728
2.327775,2.327518999999997,2.328649000000001,0.07475717142224311,0.04152270033955574,0.09662769734859467,0.0663582868874073,0.03566234931349754,0.08493073284626007,0.6558629035949707,0.6030295491218567,0.7349533438682556,40065.6,39305,41600,39050.2,37888,39939,40753.6,39824,42141,40859.2,39228,41613
2.3474974000000004,2.347204999999998,2.3483889999999987,0.0746694713830948,0.0420524999499321,0.09660812467336655,0.06615253165364265,0.03557805344462395,0.08443035930395126,0.655793058872223,0.6030635237693787,0.734977126121521,40448.6,39217,42409,38777.2,38013,39591,40434.4,39798,41571,41127.8,39062,41727
2.3672218000000003,2.366923999999999,2.3681150000000017,0.07495261132717132,0.042455680668354034,0.09659024327993393,0.06584937572479248,0.03476634994149208,0.08431363105773926,0.6556649684906006,0.6030418276786804,0.7350006103515625,40026.6,39507,41033,38963.6,37329,40332,40773.4,39510,42632,41054.4,39755,41644
2.3869938,2.386739999999998,2.387834000000003,0.07503993660211564,0.042553551495075226,0.09657446295022964,0.06574875861406326,0.034577976912260056,0.08403384685516357,0.6555813074111938,0.6030430197715759,0.7350013852119446,40439.0,39497,41762,38782.2,37505,39843,40448.2,38761,42294,41062.2,39455,41909
2.4066672000000002,2.4063779999999975,2.4075590000000013,0.07498627305030822,0.042569249868392944,0.0965615063905716,0.0658259741961956,0.03454925864934921,0.08397161215543747,0.6555674076080322,0.6030627489089966,0.7349977493286133,40266.4,39309,42064,39045.6,38026,40215,40641.6,39970,41819,40963.8,39104,41695
2.426414600000001,2.4261039999999996,2.427292000000001,0.07490617036819458,0.042560309171676636,0.09655150026082993,0.06567572727799416,0.033757105469703674,0.08396406471729279,0.6555764675140381,0.6030846834182739,0.7350178956985474,40402.4,39320,42583,38907.0,37367,39746,40535.8,39231,41612,41085.0,39610,41837
2.4461208000000005,2.4458319999999985,2.447012000000002,0.07479403838515282,0.04200736805796623,0.09654397517442703,0.06564849093556405,0.03358116373419762,0.08396882563829422,0.6555745720863342,0.60308438539505,0.7350006699562073,40251.8,39482,41631,38822.8,37619,40130,40497.8,39114,42254,40989.2,39056,41930
2.4658532,2.4655759999999978,2.4667380000000008,0.07476137205958366,0.041851479560136795,0.09654070436954498,0.06564220860600471,0.0335642546415329,0.08474958688020706,0.655368709564209,0.6030619144439697,0.7350049018859863,40240.0,39429,41600,38894.4,37677,39867,40671.6,39500,42447,41141.2,39731,41608
2.4856311999999994,2.4853549999999993,2.486451000000001,0.0745029479265213,0.04152856022119522,0.09602582454681396,0.06548871919512748,0.032779645174741745,0.08495001494884491,0.6550510287284851,0.6030195951461792,0.7350198030471802,40426.8,39624,41831,38812.6,37431,39876,40487.8,39059,42127,41127.6,39958,41562
2.5052968,2.5050099999999986,2.506187000000002,0.07427440881729126,0.041712552309036255,0.09563818573951721,0.06552058160305023,0.032811909914016724,0.08500109612941742,0.6549885272979736,0.6030253171920776,0.7350057363510132,40495.2,39464,42144,38810.6,37796,39740,40442.2,39619,41857,41188.8,39462,41957
2.525042,2.5247459999999995,2.525896000000001,0.07395510375499725,0.041395850479602814,0.09554482996463776,0.06544899791479111,0.032589349895715714,0.08501368761062622,0.6548370242118835,0.6029939651489258,0.7344220876693726,40389.2,39465,42471,39094.8,37747,39968,40679.8,38931,41691,40992.2,39400,41801
2.5447473999999994,2.5444659999999972,2.5456219999999994,0.07385285943746567,0.041390687227249146,0.09552837163209915,0.0654511958360672,0.03208887204527855,0.08501493185758591,0.6547582030296326,0.6029866933822632,0.7340242862701416,40253.0,39263,41782,38939.4,37927,39821,40680.6,39858,42274,41158.6,39437,41816
2.5644714,2.564188999999999,2.565351000000002,0.07385367080569268,0.04169957712292671,0.09553279727697372,0.06549842357635498,0.03191935643553734,0.08501119911670685,0.6546471357345581,0.603003978729248,0.7339211106300354,40316.6,39335,42218,38868.6,37856,39783,40665.2,39504,41943,41068.4,39581,41872
2.5842308,2.583982,2.5850879999999994,0.07381515055894852,0.04118005186319351,0.0955425277352333,0.06540060192346572,0.03183956444263458,0.08500521630048752,0.6545594573020935,0.6029976010322571,0.7338921427726746,40262.0,38954,41731,38999.0,37657,40055,40646.6,39613,42288,40948.8,39685,41643
2.6039291999999996,2.6036509999999984,2.6048179999999994,0.07352142110466957,0.04078706353902817,0.09551452845335007,0.06532295942306518,0.031834471970796585,0.08499802649021149,0.6543840050697327,0.6030037999153137,0.7339089512825012,40237.4,39248,42344,38871.2,37662,40352,40731.8,39718,41582,41122.0,39862,41970
2.6236962000000004,2.6234330000000012,2.6245360000000004,0.07304627522826194,0.04032674431800842,0.09476087987422943,0.06510806381702423,0.030902158468961716,0.08499058336019516,0.6543424963951111,0.6030529737472534,0.7339209318161011,40338.4,39270,41696,38734.4,37608,39629,40616.2,39550,42126,41165.6,39560,41675
2.6434062,2.6430899999999964,2.6442479999999997,0.07304022759199143,0.040303073823451996,0.09417852014303207,0.06521248854696751,0.030736679211258888,0.08549851179122925,0.6543341636657715,0.6030221581459045,0.7339674830436707,40320.2,38916,42258,38806.0,37900,39804,40739.0,40230,41955,41128.8,39471,41842
2.6630933999999997,2.6628149999999993,2.663969000000001,0.07285556048154831,0.03949510306119919,0.09409476071596146,0.06539120003581048,0.030722826719284058,0.08562235534191132,0.654347813129425,0.6030173897743225,0.7339864373207092,40186.8,39488,41578,38949.4,37976,39796,40781.8,39386,42344,40886.0,39192,41719
2.6828253999999996,2.6825389999999976,2.683718000000001,0.07255512177944183,0.03929813951253891,0.0940878763794899,0.06549345962703228,0.030746540054678917,0.08591709285974503,0.6538580179214477,0.603029191493988,0.7339912056922913,40356.8,38975,41543,38910.0,37719,39628,40625.0,39874,42446,41068.8,39888,41763
2.7025502,2.7022569999999977,2.7034400000000027,0.07243651822209358,0.03925830498337746,0.09409631043672562,0.06552016884088516,0.03077848255634308,0.08598451316356659,0.6537331938743591,0.6029433012008667,0.7339895963668823,40280.0,39445,41854,38738.6,37494,39320,40686.0,38890,42232,41240.6,39974,41881
2.722307200000001,2.7220560000000003,2.723151000000002,0.07236774489283562,0.03926211595535278,0.09410467743873596,0.06550562344491481,0.030810995027422905,0.08599385619163513,0.6535472989082336,0.6028927564620972,0.7331992387771606,40261.4,38494,42012,38856.0,37968,39586,40828.2,40149,42182,41101.6,39547,41725
2.7420458000000005,2.741725999999999,2.742902000000002,0.07200340181589127,0.03847513347864151,0.09411220997571945,0.06555544398725033,0.030305640771985054,0.08598769456148148,0.6533607244491577,0.6029340624809265,0.7329925894737244,40484.0,39638,41826,38866.0,37559,40610,40613.0,39184,42160,41131.2,40111,41719
2.7617266000000003,2.761453999999998,2.7626090000000008,0.07188591361045837,0.03829507529735565,0.09454845637083054,0.06530148610472679,0.029929012060165405,0.0859893187880516,0.6531551241874695,0.6022419929504395,0.7329329252243042,40444.6,39817,41857,38882.0,37777,39860,40711.2,39126,42235,41167.2,39684,41596
2.7814688000000003,2.781166999999998,2.7823359999999995,0.07182807549834251,0.03826703876256943,0.0945594310760498,0.06518734693527221,0.030122976750135422,0.08598477393388748,0.6529506802558899,0.6020552515983582,0.7329537272453308,40603.6,39369,42133,38818.6,37974,39374,40485.6,39520,41959,41190.8,39514,41944
2.801180599999999,2.8008969999999973,2.8020740000000006,0.07151180729269982,0.037470314651727676,0.09380091726779938,0.06510499194264412,0.029918920248746872,0.08598189055919647,0.6526417851448059,0.602018415927887,0.7329517602920532,40361.2,39606,41612,39159.6,37917,40314,40767.8,39424,42450,40881.0,39552,41718
2.8209205999999987,2.8206169999999986,2.8217900000000005,0.07127374559640884,0.037288058549165726,0.09361293166875839,0.06524849012494087,0.030153028666973114,0.08597932010889053,0.6525191187858581,0.6019890904426575,0.7329401969909668,40448.6,39165,42234,39007.6,38029,39713,40701.8,39677,41994,41062.4,39287,41799
2.8406516,2.8403449999999975,2.8415270000000015,0.0711917132139206,0.037262462079524994,0.09356919676065445,0.06533738039433956,0.03022388182580471,0.0859767347574234,0.6523360013961792,0.6019554138183594,0.7329424619674683,40225.6,39284,41874,38873.4,37667,40004,40832.0,39485,42304,41112.4,39872,41741
2.860356200000001,2.860067999999999,2.861242000000002,0.07124821394681931,0.037275783717632294,0.09356033802032471,0.06529828943312169,0.029980944469571114,0.08597403764724731,0.6521919965744019,0.6019269824028015,0.7329569458961487,40292.6,39207,41127,38857.6,37906,39741,40751.8,39547,42898,41142.6,39684,41877
2.8800814000000003,2.879797999999999,2.8809750000000025,0.07099123895168305,0.03675944358110428,0.09355934709310532,0.06528654210269451,0.029928697273135185,0.08597171306610107,0.6521141529083252,0.6019400358200073,0.7329581379890442,40320.4,39392,41651,39049.2,37661,40253,40756.4,39412,42403,41005.8,39724,41620
2.8998086000000005,2.8995109999999986,2.900720000000001,0.07087605372071266,0.03637400269508362,0.0935584232211113,0.06538416296243668,0.030459970235824585,0.08597097545862198,0.6521040081977845,0.6019530296325684,0.7329809069633484,40539.8,39635,42154,38833.2,37434,40084,40525.8,38814,41996,41110.6,39911,41542
2.9195550000000012,2.91925,2.9204510000000012,0.07077354118227959,0.03666580468416214,0.09304125607013702,0.06547300852835178,0.030868245288729668,0.08597307652235031,0.6516859769821167,0.6011664271354675,0.7324008345603943,40385.2,39532,41561,39120.0,37749,39761,40791.2,39336,42477,40961.0,39555,41689
2.9392865999999995,2.938964999999997,2.940139999999999,0.07059151828289031,0.03629069775342941,0.09264924377202988,0.06537361182272435,0.03097574971616268,0.08597644418478012,0.6514040231704712,0.6009711623191833,0.7319600582122803,40420.8,39833,41497,38866.0,37609,39895,40777.6,39301,42565,41126.6,39675,41587
2.9590052,2.9586859999999984,2.960010000000002,0.07044204697012901,0.036308083683252335,0.09255032986402512,0.06530587151646614,0.031002089381217957,0.08598057180643082,0.6511945128440857,0.6009501218795776,0.7318540215492249,40169.4,39116,41670,38988.2,38388,39698,41082.6,40477,42210,41081.8,39103,41699
2.9787127999999994,2.978408,2.9796409999999995,0.07038929015398025,0.03579423576593399,0.09252727031707764,0.06557988561689854,0.03100857324898243,0.08675990253686905,0.6510989665985107,0.6009538173675537,0.7318634390830994,40365.8,39555,41065,38999.4,37614,40277,40812.0,39432,42748,41007.4,39638,41578
2.9984365999999993,2.998130999999998,2.9993590000000006,0.07042329236865044,0.03575599938631058,0.09252443164587021,0.06568120159208775,0.03100319392979145,0.08696137368679047,0.6510299444198608,0.6009533405303955,0.7318791151046753,40210.0,39512,41230,39023.6,37887,40100,40886.8,39435,42656,41091.4,40027,41680
3.0181816000000006,3.0178529999999997,3.0190850000000027,0.07015031278133392,0.035667479038238525,0.09201077371835709,0.06569846756756306,0.031003696843981743,0.08701690286397934,0.6509626984596253,0.6009719967842102,0.731913149356842,40354.0,39409,41852,38896.8,37781,39905,40799.8,39564,42133,41109.4,39678,41696
3.037926,3.037582999999999,3.03877,0.06992540583014488,0.03536748141050339,0.09162218123674393,0.06571460254490376,0.03100437857210636,0.08703608065843582,0.6507862687110901,0.6002038717269897,0.7319097518920898,40221.4,38948,41362,39073.8,37955,40154,40867.6,40032,42480,41043.2,39420,41575
3.0576308000000005,3.0572850000000003,3.058639999999999,0.06987368240952492,0.035348810255527496,0.0915275439620018,0.06572352573275567,0.030998166650533676,0.08704516291618347,0.6505849719047546,0.6000123620033264,0.7319120764732361,40454.2,39598,41722,39046.4,37723,39980,40650.6,39442,42252,41162.8,39502,41747
3.077338,3.0770279999999985,3.0782590000000014,0.06993849650025367,0.03536220267415047,0.0915076732635498,0.06549239903688431,0.030990593135356903,0.08705061674118042,0.6502614378929138,0.5999569892883301,0.7313226461410522,40103.0,39115,41781,39036.4,37890,40045,40988.0,39899,42200,41080.8,39402,41736
3.0970786000000006,3.0967509999999967,3.0980650000000023,0.06982533484697342,0.03533678129315376,0.09070761501789093,0.06545759737491608,0.030982304364442825,0.08757463842630386,0.6501504182815552,0.5999552011489868,0.7309537529945374,40468.2,39570,41776,38985.4,37776,39989,40582.6,39323,42277,41066.4,39784,41740
3.1167848,3.1164759999999987,3.1176980000000003,0.06959770247340202,0.03458524867892265,0.09053880721330643,0.06550249494612218,0.030975287780165672,0.08796507120132446,0.6501351475715638,0.5999603867530823,0.7308725118637085,40265.8,39081,42059,39133.6,38021,40007,40876.2,40159,41963,41127.8,39612,41573
3.1365026,3.136195,3.1373850000000023,0.06947741210460663,0.034411609172821045,0.09050643444061279,0.06550687775015832,0.03096659481525421,0.08806288987398148,0.6499830722808838,0.5999509692192078,0.7308835387229919,40091.2,38716,41422,38926.6,37495,39607,40952.2,39939,42384,41144.6,39905,41709
3.1562566000000003,3.155927,3.1572669999999996,0.06919573321938514,0.03438293933868408,0.0899951308965683,0.06562108173966408,0.030958957970142365,0.0885993093252182,0.6496318697929382,0.5991596579551697,0.7308990955352783,40133.2,39042,41883,39149.2,38097,40002,40981.0,40076,42148,41031.6,39376,41912
3.1760195999999996,3.1757379999999973,3.1768889999999987,0.06908016726374626,0.034391164779663086,0.08961666375398636,0.06576080098748208,0.030953392386436462,0.08898982405662537,0.6495558500289917,0.5989805459976196,0.7309247255325317,40443.0,39123,41819,39078.0,37761,40013,40585.8,39572,42286,41124.4,39823,41620
3.1956928000000007,3.195375999999997,3.196655000000002,0.06894724741578102,0.03440668433904648,0.08953298628330231,0.06575166285037995,0.030952222645282745,0.08908172696828842,0.6493972420692444,0.5989425778388977,0.7309516072273254,40266.8,39690,41087,38729.0,37288,39516,40743.4,39027,42784,41428.6,40280,41903
3.215438199999999,3.2151619999999967,3.2163359999999996,0.06886387690901756,0.03442474082112312,0.08952400833368301,0.06575156599283219,0.030952144414186478,0.08909716457128525,0.6493605971336365,0.5989434123039246,0.7309415936470032,40403.0,39621,41707,38925.4,37812,39703,40693.0,39238,42236,41178.0,39580,41880
3.2351264,3.23482,3.2360329999999995,0.06884824484586716,0.03444307669997215,0.08953162282705307,0.06590835116803646,0.03095240332186222,0.08986876159906387,0.6493509650230408,0.5989795923233032,0.730936586856842,40511.4,39643,42526,39031.8,37788,40165,40616.2,39316,41395,41089.4,39547,41669
3.254880999999999,3.2545339999999996,3.2558899999999995,0.06857833340764045,0.034461140632629395,0.08876647055149078,0.06595070213079453,0.030953120440244675,0.09005553275346756,0.6493605494499206,0.5990062355995178,0.7309533953666687,40424.2,38992,42332,39108.0,38339,39868,40617.2,40129,41589,41191.8,39177,41934
3.2746363999999994,3.2743699999999993,3.275503000000001,0.06836275905370712,0.03448086231946945,0.08858083188533783,0.06585537604987621,0.030952567234635353,0.09009142220020294,0.6490466952323913,0.5990092754364014,0.7309592962265015,40492.8,39774,42094,39026.8,37647,40141,40556.0,39236,41819,41260.8,39967,41853
3.2943089999999997,3.2939909999999983,3.295234,0.0682688221335411,0.0345018096268177,0.08854507654905319,0.06587805673480034,0.030950888991355896,0.09060247987508774,0.6489757537841797,0.5990062952041626,0.7309829592704773,40564.6,39663,41845,38974.4,37716,39535,40399.2,38982,42052,41342.6,39796,42272
3.3140513999999994,3.3137899999999973,3.31498,0.06825134754180909,0.03452318161725998,0.08854822814464569,0.06593207418918609,0.030947063118219376,0.09097783267498016,0.6488555669784546,0.5990153551101685,0.7304572463035583,40092.2,39170,41652,39256.2,37887,40112,40791.4,39410,42219,41061.4,39628,41793
3.3337502,3.3334329999999976,3.3346440000000004,0.06810106486082076,0.03454563766717911,0.08855992555618286,0.06594203524291516,0.030940590426325798,0.09105886518955231,0.648662519454956,0.5990083813667297,0.7300220727920532,40427.6,39609,41942,38900.6,37771,39836,40512.0,39223,41882,41353.2,39905,41977
3.3535034,3.353163999999997,3.354525000000001,0.06791651844978333,0.03456796705722809,0.08805670589208603,0.06604329720139504,0.03093268722295761,0.09157989174127579,0.6485687017440795,0.5989990830421448,0.7299187779426575,40407.8,39471,42446,39027.4,37873,40147,40617.2,39586,41546,41218.2,39757,41809
3.3732336000000003,3.3729049999999994,3.3741300000000014,0.06777278259396553,0.03459244966506958,0.08767709136009216,0.06611665710806847,0.030923902988433838,0.09195733070373535,0.6483481049537658,0.5984926819801331,0.7298876643180847,40507.0,39705,41703,39032.0,37727,40136,40530.0,39538,42297,41279.0,39669,41795
3.39293,3.392607,3.3938600000000005,0.06769588962197304,0.03461500629782677,0.0875902846455574,0.06613097302615642,0.03091500513255596,0.09203771501779556,0.6481838941574096,0.5981032848358154,0.729870617389679,40253.2,39563,41933,39086.0,38232,40138,40810.8,39579,42209,41135.4,39329,41802
3.4126594000000003,3.412338,3.4135879999999994,0.06760086417198181,0.03463468700647354,0.08713407069444656,0.06614033430814743,0.03090592846274376,0.09209395945072174,0.6481497883796692,0.5979989171028137,0.7298810482025146,40442.0,39486,41713,39043.6,37959,39713,40582.0,39861,42449,41329.6,39571,42305
3.432368799999999,3.432056999999997,3.433263999999999,0.06746857985854149,0.03465144708752632,0.08696090430021286,0.06597692221403122,0.030898094177246094,0.09209366142749786,0.6480472445487976,0.5979561805725098,0.7298985123634338,40599.6,39694,41978,38959.8,37574,39990,40208.2,38883,42117,41347.8,39927,41897
3.4521282000000006,3.451784,3.4531430000000003,0.06752596721053124,0.035205621272325516,0.08758636564016342,0.06591888964176178,0.030890654772520065,0.09202030301094055,0.6479762554168701,0.5979813933372498,0.7298895716667175,40342.6,39160,41448,38964.2,37508,40149,40447.6,39237,42521,41243.8,39880,41914
3.471877,3.4715180000000005,3.472757000000001,0.06752626076340676,0.03562994301319122,0.08761384338140488,0.06605746634304524,0.030882028862833977,0.09277822077274323,0.6479659795761108,0.5979751348495483,0.7298882007598877,40262.8,39179,42123,39183.8,37779,40095,40657.2,39608,41862,41150.8,39779,41862
3.4915584,3.4912409999999987,3.4924850000000007,0.06737499907612801,0.03571520373225212,0.08762405067682266,0.066084636002779,0.030853647738695145,0.09295941144227982,0.6479710340499878,0.5979690551757812,0.729906439781189,40337.4,39380,41818,39133.8,38221,39885,40614.4,39736,42291,41270.4,39236,42071
3.5112803999999995,3.5109579999999987,3.512218000000001,0.06721193417906761,0.03586927428841591,0.08762809634208679,0.0661053266376257,0.03092443384230137,0.09299313277006149,0.6479822993278503,0.5979817509651184,0.7298999428749084,40193.0,39402,41835,39091.6,37859,40068,40570.4,39312,42206,41248.4,39639,41968
3.5310002000000003,3.5306949999999997,3.5318880000000026,0.06707121282815934,0.03577081486582756,0.08724269270896912,0.0660907294601202,0.0308545995503664,0.09298165142536163,0.6478443384170532,0.5979938507080078,0.7299118041992188,40259.6,39265,41800,39116.8,37857,40192,40510.0,39379,42229,41175.2,39991,41637
3.5507549999999997,3.5504149999999974,3.551772000000001,0.06705090999603272,0.03631078451871872,0.08670985698699951,0.06607030369341374,0.030855627730488777,0.09295641630887985,0.6476792097091675,0.5980032682418823,0.7293146848678589,40094.8,38534,41711,39155.4,38261,40035,40887.2,40469,42246,41238.2,39379,41923
3.5704941999999997,3.5701449999999966,3.5713709999999987,0.06715906485915184,0.0367145910859108,0.0866621881723404,0.06608896143734455,0.03086145780980587,0.09296375513076782,0.6475870490074158,0.5980082750320435,0.7289150953292847,40445.6,39498,42526,38942.4,37490,40109,40376.4,38744,41552,41419.4,40172,41925
3.5901918000000004,3.5898689999999993,3.5911740000000028,0.0669732615351677,0.03680836409330368,0.08660648763179779,0.06609272956848145,0.030864588916301727,0.09295058995485306,0.6473175287246704,0.5974931716918945,0.7288431525230408,40147.4,39073,41998,39246.4,37824,40706,40702.4,39917,41916,41192.8,39812,41723
3.6099235999999992,3.6095929999999976,3.610819,0.06682779043912887,0.03682083263993263,0.08660738915205002,0.06603744067251682,0.03086583875119686,0.09294050186872482,0.6471949696540833,0.5970823764801025,0.7288442254066467,40117.4,38975,41284,39250.2,38349,39896,40753.0,40123,42791,41144.4,39256,42240
3.6296698000000007,3.629321,3.6305610000000015,0.06702262088656426,0.037614211440086365,0.08661399781703949,0.0661125622689724,0.030865512788295746,0.09293019026517868,0.6471817851066589,0.5969736576080322,0.7289266586303711,40206.0,39423,42133,39020.0,37605,39849,40674.2,39273,42308,41399.6,40298,42337
3.649361799999999,3.6490399999999976,3.650299999999999,0.06687268316745758,0.037796538323163986,0.08622429519891739,0.06594445556402206,0.030059587210416794,0.09284012019634247,0.6471826553344726,0.5969235897064209,0.7289335131645203,40226.2,39287,42218,39311.2,37965,40637,40546.6,39184,41870,41172.6,39785,41676
3.669073,3.6687659999999997,3.6699619999999995,0.06680581942200661,0.03782324492931366,0.08623697608709335,0.06590642333030701,0.029858216643333435,0.09282475709915161,0.647188913822174,0.5969241857528687,0.7289588451385498,40241.8,38905,42014,39099.8,37915,39902,40465.2,39359,42161,41316.6,39890,42144
3.6888284,3.6884939999999986,3.689842000000001,0.06674128770828247,0.038347277790308,0.08624729514122009,0.06584358736872672,0.02981163188815117,0.09281225502490997,0.6468581676483154,0.59691321849823,0.7289689779281616,40190.4,38807,42334,39160.0,38384,40235,40680.2,39972,41845,41327.0,39345,41947
3.7085477999999994,3.7082249999999988,3.7094480000000005,0.06677911803126335,0.03873096778988838,0.08625558763742447,0.06556080505251885,0.02980608120560646,0.091997891664505,0.646788227558136,0.5969420671463013,0.7281993627548218,40314.0,39346,42462,39135.6,37602,40214,40535.8,38866,41655,41407.6,40260,42009
3.7282984,3.727946,3.7291949999999994,0.06690149605274201,0.038803525269031525,0.0868016928434372,0.06549218967556954,0.029813244938850403,0.0917884036898613,0.6466697812080383,0.5969725251197815,0.7280118465423584,40470.2,39361,42669,39054.8,37831,40033,40293.2,39228,41570,41431.0,39722,42051
3.7479884000000014,3.747665999999998,3.7489400000000024,0.06709260940551758,0.039334554225206375,0.08721862733364105,0.06558228358626365,0.029824692755937576,0.09173376113176346,0.6465896725654602,0.5969573259353638,0.7279671430587769,40193.2,39282,41343,39085.4,37991,39773,40496.6,38585,42697,41309.2,39731,42309
3.7677164000000003,3.7673889999999997,3.7685930000000005,0.06703887283802032,0.03971550986170769,0.08733227103948593,0.06566187664866448,0.02983958274126053,0.09171883016824722,0.6466736674308777,0.5969344973564148,0.7279630303382874,40166.0,39189,42268,39336.8,38418,40258,40524.8,39313,41984,41240.0,39503,41975
3.787453,3.787112999999998,3.7884760000000024,0.06686828210949898,0.03979029506444931,0.08736463636159897,0.0656869426369667,0.029857076704502106,0.09171697497367859,0.6465974092483521,0.5969501733779907,0.727967381477356,40293.0,39300,41873,39070.0,38261,39977,40539.6,39686,42132,41406.6,39449,42150
3.8071704000000013,3.806838,3.8080650000000023,0.06688684821128846,0.03978778421878815,0.08769462257623672,0.06562374010682107,0.029876429587602615,0.09134788066148758,0.6465915679931641,0.5969713926315308,0.727961540222168,40131.0,39266,41907,39182.6,37979,40242,40602.6,39168,42313,41207.6,39867,41712
3.8269188000000005,3.8266579999999992,3.827811000000002,0.06692018881440162,0.04030217230319977,0.08737615495920181,0.06554584316909313,0.029894104227423668,0.09092633426189423,0.6466888546943664,0.596930205821991,0.7279712557792664,40273.0,39237,41708,39035.8,37621,40089,40350.8,38627,42503,41322.2,40203,41785
3.8466128,3.8462919999999974,3.8475470000000027,0.06699712201952934,0.040680892765522,0.08737252652645111,0.06545335538685322,0.0296409223228693,0.09074005484580994,0.64666668176651,0.5964154601097107,0.7279757857322693,40235.6,39333,41997,39105.0,37832,40170,40518.8,39047,42356,41252.8,40036,41933
3.8663218000000006,3.8660180000000004,3.8672170000000006,0.06690856888890266,0.040752965956926346,0.08736343681812286,0.06532917320728301,0.029052287340164185,0.09071087837219238,0.6466184735298157,0.5960530042648315,0.7279700636863708,40306.8,39742,41379,38910.8,37760,39702,40506.8,39073,42603,41338.2,39842,42228
3.886064799999999,3.8857479999999995,3.8870139999999993,0.06667418554425239,0.04074918106198311,0.08734741806983948,0.06520073376595974,0.028913119807839394,0.09072335064411163,0.6465991616249085,0.5959507822990417,0.7279753684997559,40302.2,39615,41904,39214.8,38021,40382,40514.8,39032,42291,41118.0,39543,41649
3.905800199999999,3.9054759999999993,3.9066949999999996,0.06682522371411323,0.0412655770778656,0.08786407858133316,0.0652806181460619,0.029422422870993614,0.09074695408344269,0.6464799046516418,0.595931887626648,0.7279804348945618,40095.2,39182,41579,39159.8,38092,39978,40862.0,39826,42630,41179.0,39509,42080
3.9255596000000006,3.925279999999999,3.9264380000000023,0.06707482635974885,0.04164839908480644,0.08824723213911057,0.06514667645096779,0.0298275388777256,0.08996886014938354,0.6463939428329468,0.5959268808364868,0.7279812097549438,40236.8,39021,41788,39043.4,37954,40144,40576.8,39467,42431,41138.8,39633,41887
3.945233000000001,3.9449229999999993,3.9461700000000017,0.0671866774559021,0.04172596335411072,0.08832278102636337,0.06511758230626583,0.029933789744973183,0.08979661017656326,0.6462114453315735,0.5959138870239258,0.7271973490715027,40190.0,39144,41668,39075.6,37617,40333,40736.4,39478,42462,41250.2,40116,42026
3.9649506000000003,3.964638999999999,3.9658460000000013,0.06702910810709,0.041724368929862976,0.08831887692213058,0.06504681520164013,0.029696112498641014,0.08977914601564407,0.6460065126419068,0.5958926677703857,0.7270275354385376,40251.8,39374,41755,39030.6,37970,39776,40698.0,39489,42493,41388.6,39810,42349
3.9847049999999995,3.9843659999999987,3.9857360000000006,0.0670098140835762,0.04167322814464569,0.08829458802938461,0.0652073860168457,0.029910322278738022,0.08980026096105576,0.6457837462425232,0.5950756072998047,0.726944625377655,40243.4,39191,41643,39113.8,37794,40091,40719.8,39783,42568,41186.2,39894,41796
4.004422999999999,4.004093999999998,4.005321,0.06718523800373077,0.04261511564254761,0.08826404064893723,0.06526693291962146,0.02997448854148388,0.08983062207698822,0.6459015250205994,0.5948892831802368,0.7269407510757446,40469.2,39662,41955,39242.0,37809,40191,40531.0,38949,42524,41187.6,39905,42017
4.024198,4.023911,4.025058000000001,0.06721892505884171,0.04280973970890045,0.0882345587015152,0.06532541736960411,0.029992539435625076,0.08986160904169083,0.6459396243095398,0.5948411226272583,0.7269359827041626,40153.2,38596,41657,39106.6,38057,40004,40794.0,39801,42850,41123.6,39649,41785
4.0438600000000005,4.043545999999998,4.044793000000002,0.06735096797347069,0.04269428551197052,0.0882067158818245,0.06534580141305923,0.030002795159816742,0.08989372104406357,0.6459572792053223,0.5948485136032104,0.7269440293312073,40504.2,39388,42190,39065.2,37633,40105,40347.8,39045,42217,41156.0,40369,41694
4.0635776,4.063271999999998,4.0644670000000005,0.06724226549267769,0.042819682508707047,0.08809443563222885,0.0653523787856102,0.030003059655427933,0.08991966396570206,0.6461327075958252,0.5948883891105652,0.7269596457481384,39877.8,38457,41033,39163.6,37934,39992,40929.8,39958,43118,40897.6,39540,41802
4.0833298,4.082987999999998,4.084339,0.06706212908029556,0.042838241904973984,0.08731120079755783,0.0653577372431755,0.030003990978002548,0.0899534821510315,0.6457509398460388,0.594362199306488,0.7261886596679688,40291.8,39247,41624,38942.4,37774,40264,40632.8,39423,42755,41330.6,39989,41918
4.1030334,4.102720999999998,4.1039650000000005,0.06726874932646751,0.04360814392566681,0.08760566264390945,0.06530720330774784,0.030004246160387993,0.08998212218284607,0.6454661130905152,0.5940393805503845,0.7259970307350159,40135.6,38900,41903,39173.4,38209,39834,40850.4,40021,42481,41193.6,39799,41968
4.122752399999999,4.122446999999997,4.123642,0.06728982999920845,0.04379408806562424,0.08753345906734467,0.06518664099276066,0.030004428699612617,0.08999358862638474,0.6454061031341553,0.5939518809318542,0.7259700894355774,40443.6,39323,42244,39113.0,37863,40034,40468.6,38721,42151,41315.4,40271,42227
4.142508399999999,4.142169999999998,4.143528000000002,0.06741784065961838,0.04383212700486183,0.08710119873285294,0.06505428738892079,0.030003776773810387,0.09001117199659348,0.6455452799797058,0.5938915014266968,0.7259587645530701,40034.6,39028,41426,39219.0,38264,40179,40780.2,39660,42756,41025.8,39456,41955
4.162225599999999,4.161982999999997,4.1631209999999985,0.06751165315508842,0.04383305832743645,0.08701879531145096,0.0650670986622572,0.030002189800143242,0.09056483209133148,0.645608651638031,0.5938501954078674,0.7259768843650818,40628.4,39657,42473,38798.0,37687,39661,40234.6,38487,42109,41403.6,40049,42289
4.181946999999999,4.181619999999999,4.182918000000001,0.06748793870210648,0.04382530227303505,0.08656296879053116,0.06514140032231808,0.02999957464635372,0.09097994118928909,0.6455902576446533,0.593816339969635,0.7259946465492249,40251.2,39283,42381,39102.0,37944,40156,40602.6,39118,42074,41120.0,40084,41702
4.2016864,4.201331999999999,4.202624,0.06736763343214988,0.043817173689603806,0.08656498789787292,0.06522122547030448,0.030511777848005295,0.09108688682317734,0.645470130443573,0.5930116772651672,0.7259899377822876,40284.2,39446,41473,39157.8,38231,39939,40589.6,39147,42990,41067.4,39710,42016
4.221381599999999,4.221067,4.222284,0.067391736805439,0.04380997270345688,0.08654769510030746,0.06534328199923038,0.03089950419962406,0.09111059457063675,0.6455844163894653,0.5928459763526917,0.7259892225265503,40488.0,39386,42445,38937.4,37828,39944,40438.4,39341,42214,41284.2,39832,41870
4.2411346000000005,4.240792999999998,4.242137000000003,0.06730495169758796,0.04380383715033531,0.08652611821889877,0.06541116386651993,0.030994907021522522,0.09164555370807648,0.6455304026603699,0.5928109884262085,0.725460410118103,40168.0,39365,41868,39157.0,38119,39891,40735.2,38996,42322,41020.4,39445,41706
4.260853200000001,4.260607999999997,4.261757000000001,0.06744324415922165,0.043798886239528656,0.08704082667827606,0.0654239870607853,0.0310157872736454,0.09204050153493881,0.6455283045768738,0.5928580164909363,0.7250510454177856,40391.8,39600,42258,39005.8,37847,39560,40557.2,39143,42486,41034.6,39596,42000
4.2805626000000006,4.280245999999999,4.28148,0.0676403746008873,0.04456966742873192,0.08742330968379974,0.06521255485713481,0.03101828135550022,0.09212933480739594,0.6452977061271667,0.5923546552658081,0.7249611616134644,40136.2,38814,41399,39158.0,38412,39809,40802.2,39887,42897,41012.0,39452,42096
4.3003176000000005,4.300030999999999,4.301218,0.06774053871631622,0.04476327821612358,0.0874982625246048,0.06530956476926804,0.031017009168863297,0.09213884174823761,0.6450494527816772,0.5919468402862549,0.724933922290802,40232.8,38847,42298,39139.0,38105,39986,40837.0,39710,42346,41029.6,39597,41730
4.3200068,4.319689999999999,4.320899000000001,0.06775420978665352,0.044810499995946884,0.08749371021986008,0.06517034322023392,0.031015444546937943,0.09212706238031387,0.6450890183448792,0.5918179154396057,0.7249537706375122,40040.8,39133,41473,39086.0,37915,40068,40834.6,39390,42889,41226.0,39756,41739
4.339741600000001,4.339418999999999,4.340685000000001,0.06760820299386978,0.04482148215174675,0.08746899664402008,0.06529519557952881,0.03152826055884361,0.09264560788869858,0.6451813220977783,0.5918307304382324,0.7249875068664551,40197.6,39212,41659,39085.0,37830,40361,40669.0,39277,42730,41238.0,39919,41730
4.3594794,4.359233999999997,4.360374,0.06752283796668053,0.04482204467058182,0.08743911236524582,0.06533751860260964,0.03191528469324112,0.09303168952465057,0.6452222347259522,0.5918542742729187,0.724987804889679,40062.2,38570,41378,38829.0,37640,39499,40719.6,39683,42916,41208.4,39880,42101
4.379187399999999,4.378866999999999,4.380115000000002,0.06765796914696694,0.044818319380283356,0.08740752190351486,0.06524200364947319,0.03200828656554222,0.0931154415011406,0.645117437839508,0.5913171768188477,0.7249908447265625,40315.0,38878,42149,39091.0,38097,39856,40672.4,39883,42414,41075.2,39537,41753
4.398934199999999,4.398589999999997,4.399835000000003,0.06784226298332215,0.04558788612484932,0.08737625181674957,0.06511368900537491,0.032025888562202454,0.0931246355175972,0.6450471878051758,0.5909241437911987,0.7249876260757446,40417.0,39252,42547,38993.8,37822,39944,40642.4,39765,42035,41120.8,39696,41857
4.4186266000000005,4.41832,4.419512000000003,0.06788415014743805,0.04577844589948654,0.08734983205795288,0.06524661853909493,0.032025013118982315,0.09392096847295761,0.6450348377227784,0.5908793210983276,0.7249598503112793,40220.8,39369,41795,39136.6,38034,40087,40828.6,39745,42553,41076.4,39799,41872
4.4383842,4.438042999999998,4.439396,0.06789048835635185,0.04582156985998154,0.08732713758945465,0.06528385281562805,0.032019052654504776,0.09410803020000458,0.6450291752815247,0.5908825993537903,0.724963366985321,40312.8,39329,41699,38909.0,37962,39821,40708.2,39100,42764,41228.2,39684,42115
4.458099800000001,4.457843999999998,4.459002,0.06756466701626777,0.04582497105002403,0.08649860322475433,0.06518868878483772,0.03201192617416382,0.09413750469684601,0.645025908946991,0.5908915400505066,0.7249725461006165,40217.8,39003,42083,38975.0,37999,40182,40849.4,39707,42421,41056.2,39729,41762
4.4778144,4.477492999999999,4.478734000000001,0.067474864423275,0.04581768438220024,0.08627768605947495,0.06521665900945664,0.03200499340891838,0.09466303139925003,0.6448570489883423,0.5900838375091553,0.7249758839607239,40306.2,39010,42085,38922.4,37402,39749,40800.2,39539,42536,41145.2,40421,42093
4.4975584,4.4972179999999975,4.498475000000003,0.0679566003382206,0.04631930962204933,0.0866270661354065,0.06527733504772186,0.03199867531657219,0.09504763036966324,0.6449734330177307,0.5898898243904114,0.7250014543533325,40134.4,38788,41915,39211.2,37915,40378,41004.4,39950,42735,40918.2,39972,41515
4.5172942,4.5169549999999985,4.518141999999999,0.06809980347752571,0.04670277610421181,0.08655571937561035,0.06530120968818665,0.03199426084756851,0.09512441605329514,0.6450026988983154,0.5898322463035583,0.7250082492828369,40259.2,39115,41988,39045.4,38289,40027,40840.6,39830,42787,41088.6,39075,41996
4.537012,4.536662999999997,4.538020000000001,0.06814247369766235,0.046790871769189835,0.08659514039754868,0.06546376347541809,0.03276531398296356,0.09512104094028473,0.6449018597602845,0.5898295640945435,0.7244662046432495,40353.6,39371,42090,38932.2,38087,39577,40716.4,39447,42718,41073.0,39803,42204
4.5567402,4.556502000000001,4.557624000000001,0.06811118647456169,0.046804528683423996,0.08642299473285675,0.0655082881450653,0.03295699506998062,0.09509620070457458,0.644718599319458,0.5893112421035767,0.7240889668464661,40260.8,39076,42284,39154.2,37891,40140,40874.4,39425,42539,40796.4,39869,41730
4.5764499999999995,4.576110999999997,4.577431000000001,0.06795934289693832,0.047315068542957306,0.08579448610544205,0.06568144261837006,0.03300217166543007,0.09588391333818436,0.6445551872253418,0.5888566970825195,0.7242670059204102,40476.8,39195,42194,38869.2,38163,39771,40700.6,39565,42711,41044.4,39697,41716
4.5961828,4.595838,4.5970960000000005,0.06792549341917038,0.047695647925138474,0.08563800156116486,0.06572213247418404,0.03301110863685608,0.09604979306459427,0.6445712804794311,0.5887559652328491,0.7240384817123413,40695.0,39704,42411,39042.2,38057,39904,40495.0,38637,42460,41033.4,39774,41927
4.6159441999999995,4.6156669999999975,4.616807000000001,0.06792120188474655,0.04778241366147995,0.0856022983789444,0.06562049090862274,0.033011384308338165,0.09606137126684189,0.6445848345756531,0.5887938737869263,0.7239902019500732,40309.6,39184,42644,38898.8,38117,40064,40929.0,39627,42404,41068.8,39415,41952
4.6356138,4.635293999999998,4.636535,0.06773508042097091,0.04779498279094696,0.08465366065502167,0.06553718000650406,0.03300948068499565,0.09603762626647949,0.6445914745330811,0.5882878303527832,0.724509060382843,40250.0,39045,41709,39178.4,38293,40177,41113.0,40160,43147,40807.6,39164,41665
4.655335999999999,4.655022999999997,4.656253000000001,0.06770564168691635,0.04778824746608734,0.08425027877092361,0.06558065414428711,0.03300826624035835,0.0968148410320282,0.644531500339508,0.5878698229789734,0.7246288061141968,40430.0,39389,42191,39050.4,37951,39673,40764.2,39142,42953,41028.8,39907,42046
4.6750554,4.674739999999998,4.675947000000001,0.0677934780716896,0.048290643841028214,0.08416496217250824,0.06563272029161453,0.033523790538311005,0.09699001163244247,0.6445311307907104,0.5877944827079773,0.7246705293655396,40431.0,39212,41955,38957.4,38160,39670,40713.2,39166,43032,40939.0,39662,41920
4.6947986,4.694463,4.695679,0.0680247686803341,0.04866708815097809,0.0833549052476883,0.06569324433803558,0.03391409292817116,0.09701213985681534,0.6446001887321472,0.5878377556800842,0.724947452545166,40526.6,39200,42709,38785.0,37714,39710,40677.6,39054,42329,41137.2,40009,41872
4.714568399999999,4.714270999999997,4.715429,0.06802880465984344,0.04875286668539047,0.08316820859909058,0.06570360586047172,0.034010905772447586,0.0969972312450409,0.6446210861206054,0.5878690481185913,0.7250106930732727,40107.2,38663,42133,39193.4,38234,40446,41163.8,39890,42811,40800.8,39512,41486
4.734232799999999,4.73391,4.735164000000001,0.0680791936814785,0.048765454441308975,0.08339231461286545,0.06570754647254944,0.03403323143720627,0.09697343409061432,0.6445024967193603,0.5873275995254517,0.7250320315361023,40209.4,39351,41947,38801.4,37661,39561,40994.8,39157,43005,41156.2,39755,42063
4.7539804,4.753639,4.754875999999999,0.06809263452887535,0.049533210694789886,0.08243975788354874,0.06554194837808609,0.03403704985976219,0.09694884717464447,0.6444175004959106,0.5869370698928833,0.7250233888626099,40481.4,38455,42094,38905.0,37999,40080,40691.8,39628,43021,40924.4,39219,41527
4.7736752,4.773366999999999,4.774574000000001,0.06809116005897523,0.04971783235669136,0.08223189413547516,0.06560360342264175,0.03403538465499878,0.09746284037828445,0.6442574977874755,0.5868844985961914,0.7242321968078613,40400.0,39537,42024,38989.8,38094,39806,40819.4,39216,43076,40926.2,39695,41871
4.7934216,4.793087,4.794297000000002,0.06781954765319824,0.049755118787288666,0.0822223424911499,0.06577516496181487,0.0345461443066597,0.09785106033086777,0.6442178010940551,0.5868645310401917,0.7240329384803772,40317.0,39265,41605,38953.6,37951,39807,40845.8,39265,43423,41018.8,40035,41901
4.8131732,4.812916999999998,4.814056000000001,0.06769508570432663,0.04975571110844612,0.0822126567363739,0.0658696472644806,0.03493131324648857,0.09793716669082642,0.644309663772583,0.586861252784729,0.723981499671936,40295.0,39252,42501,39089.8,37923,40011,40914.8,39098,42609,40907.2,40093,41707
4.8328616,4.8325309999999995,4.833788,0.06776554211974144,0.050263091921806335,0.08220162242650986,0.06589221283793449,0.03502335399389267,0.09794965386390686,0.6443966031074524,0.5868837833404541,0.7239752411842346,40374.2,39093,42298,39048.0,38012,39972,40706.4,39361,42588,41073.2,40306,41885
4.852584800000001,4.8522599999999985,4.8535080000000015,0.06772647872567177,0.05064238980412483,0.0821893960237503,0.06574095636606217,0.0350419245660305,0.0979405865073204,0.6443687915802002,0.5860931873321533,0.7239855527877808,40286.0,39012,42473,38907.0,38127,39942,40857.4,39549,42676,41055.0,39705,41706
4.872308,4.871990999999999,4.873208000000002,0.06766098514199256,0.050727881491184235,0.08217795193195343,0.06570020616054535,0.03504183143377304,0.09792519360780716,0.6444036602973938,0.5858378410339355,0.723981499671936,40284.6,39475,41645,38821.4,37455,39756,40696.0,38639,43483,41161.0,40526,42231
4.892045,4.891711,4.892919000000001,0.0676430881023407,0.0507395938038826,0.08216696232557297,0.06558133289217949,0.03503632918000221,0.09791143983602524,0.6444095134735107,0.5857607126235962,0.7239881157875061,40484.4,39323,42733,38883.0,37884,39776,40591.0,39124,42599,41002.2,40081,41889
4.911816399999999,4.911529999999999,4.912697,0.06757802441716194,0.0515088215470314,0.08215684443712234,0.06549756377935409,0.03502867743372917,0.0979015901684761,0.644299328327179,0.585767924785614,0.7239882349967957,39347.6,37985,40682,39853.0,38427,42478,41481.2,39643,45276,40019.4,37271,41647
4.9314878,4.931162999999997,4.932414000000001,0.06734623983502389,0.051441483199596405,0.08161353319883347,0.06563820540905,0.03501984477043152,0.09869860112667084,0.644101905822754,0.5849652290344238,0.7239823341369629,27463.8,23747,29436,47878.2,45338,50121,49862.8,44231,52458,28952.2,25000,36841
4.9512154,4.9508959999999975,4.952136000000003,0.06728296354413033,0.051333822309970856,0.08120748400688171,0.06584176644682885,0.03578531742095947,0.09889207035303116,0.6439980864524841,0.5847870111465454,0.7239981889724731,32826.0,16601,38765,45745.2,39468,52108,48125.2,47083,49352,34604.8,31912,39425
4.970932400000001,4.970613999999998,4.971827000000001,0.06751064509153366,0.051635414361953735,0.08167886734008789,0.06574001684784889,0.03597249090671539,0.09893108904361725,0.6440187692642212,0.5848464965820312,0.7240384221076965,41174.4,30333,44623,40338.4,36449,43300,42971.4,37982,45445,41737.2,38675,46815
4.990675400000001,4.990344999999998,4.991561000000001,0.06799366399645805,0.05167803913354874,0.08222978562116623,0.065712221711874,0.036019448190927505,0.09893228858709335,0.6442624568939209,0.585020124912262,0.724136471748352,46107.2,43227,48476,37530.4,34223,42125,40136.8,33039,44634,45186.2,42144,48842
5.0104586,5.010181999999998,5.011315000000003,0.06941148042678832,0.052521053701639175,0.08408432453870773,0.06559554561972618,0.03603718429803848,0.09893056005239487,0.644514799118042,0.5852195024490356,0.7250595092773438,47729.2,45126,50385,37954.4,35058,41840,40841.0,36107,44650,47196.8,42903,50104
5.0301158,5.029794999999999,5.031051,0.07208663821220399,0.05451178550720215,0.08679797500371933,0.06573180854320526,0.036571502685546875,0.09894096851348877,0.6447435617446899,0.5854212045669556,0.7253420352935791,48057.0,44798,50341,38985.4,35433,41661,42037.6,38008,45424,47711.2,43293,50004
5.049837999999999,5.049520999999998,5.0507440000000035,0.07593883499503136,0.05788823589682579,0.09051273763179779,0.06600217446684838,0.036980897188186646,0.0995132103562355,0.644940173625946,0.5855910778045654,0.7261766791343689,47577.0,44275,48866,39923.4,36608,42112,42634.2,39392,45852,47760.4,44036,49238
5.0695626,5.069247999999999,5.070471000000001,0.0808503806591034,0.06291956454515457,0.09404647350311279,0.06625244840979576,0.03709179908037186,0.09990759938955307,0.6449858784675598,0.5853190422058105,0.7263344526290894,45512.8,42643,47111,41131.8,38462,43531,43976.8,40766,46678,46812.6,44054,48317
5.0892986,5.088971999999997,5.090191000000003,0.08781970590353012,0.06906768679618835,0.10056224465370178,0.06645533666014672,0.037636082619428635,0.10004914551973343,0.6454029560089112,0.5858914256095886,0.726814329624176,44694.6,42325,47293,41394.4,39349,43227,43599.4,39263,45376,46283.8,44435,47361
5.109044,5.108783999999999,5.109950000000001,0.09670150578022003,0.07739508152008057,0.10919473320245743,0.06697707027196884,0.03802720457315445,0.10090131312608719,0.6458241224288941,0.5862718224525452,0.7270786166191101,43386.0,39872,46515,41793.0,40651,43045,43537.8,40316,45212,45412.8,43564,46861
5.1287576,5.128422999999999,5.129785,0.10780860632658004,0.0885542780160904,0.11970306187868118,0.06743062734603882,0.038111135363578796,0.10168059915304184,0.6461445212364196,0.5871081352233887,0.7264704704284668,42123.8,39423,45111,42095.6,41199,43145,43383.8,40091,45499,44247.2,42502,45223
5.148496200000001,5.148225999999998,5.149400000000002,0.1206313505768776,0.10046672821044922,0.13244953751564026,0.06807933524250984,0.038626041263341904,0.10270000994205475,0.6466806054115295,0.5880406498908997,0.7259253263473511,42277.0,40330,45087,41841.2,40671,42781,42457.2,39625,44951,43796.2,42167,44497
5.168235200000001,5.167860999999998,5.169189000000003,0.13571521490812302,0.11583786457777023,0.14750289916992188,0.0689355380833149,0.038988303393125534,0.10377528518438339,0.6470128655433655,0.588720977306366,0.7248967885971069,41816.0,39827,43999,41491.8,40057,42569,42040.4,39525,45071,43243.8,42189,43772
5.187946200000001,5.187591999999998,5.188882000000001,0.15258032381534575,0.13282333314418793,0.1640835851430893,0.06969211101531983,0.039048027247190475,0.1051175519824028,0.647112762928009,0.5890724062919617,0.7232421040534973,41404.4,39049,43663,41433.8,39717,42332,41835.2,39749,44596,42639.2,41832,43321
5.207638600000001,5.207316,5.2085370000000015,0.17129793763160706,0.15139713883399963,0.18223674595355988,0.0706168532371521,0.03902526944875717,0.10677362978458405,0.647095549106598,0.5890769362449646,0.721971333026886,40706.4,38768,42271,41378.2,40169,42015,41877.0,39985,45303,41940.6,40636,42801
5.2273886,5.227040999999997,5.228417000000002,0.19192926287651063,0.1723068654537201,0.20224696397781372,0.07161375135183334,0.03949573636054993,0.10824113339185715,0.6466690182685852,0.5884513854980469,0.719996988773346,40158.6,37891,41794,41221.0,40203,41755,41900.0,39934,44888,41606.6,40535,42048
5.247125,5.246848999999998,5.248023000000002,0.2139581948518753,0.19440396130084991,0.22508206963539124,0.0725050538778305,0.03983239829540253,0.1099037379026413,0.646211850643158,0.5871173143386841,0.7179387211799622,39430.4,37076,41111,41285.6,40302,41836,42094.4,39819,44998,40861.0,39760,41630
5.266847800000001,5.266482000000001,5.2677520000000015,0.23735947608947755,0.21769404411315918,0.24944353103637695,0.07346250861883163,0.039876505732536316,0.11186348646879196,0.6456549048423768,0.5851303339004517,0.7158637046813965,38953.4,37491,40951,41148.0,40125,41668,42208.4,39847,44966,40577.6,39469,41189
5.2865404,5.286214,5.2874880000000015,0.2621820688247681,0.24294152855873108,0.2753734588623047,0.07427356541156768,0.03907407820224762,0.11388472467660904,0.644983434677124,0.5830425024032593,0.7138160467147827,38403.2,37063,40004,41188.6,40366,41797,42452.2,39745,45411,40171.4,38971,40882
5.3062644,5.3059389999999995,5.307159,0.28805903196334837,0.26900714635849,0.30236244201660156,0.07509006932377815,0.038839440792798996,0.11590953171253204,0.6437771797180176,0.5809459090232849,0.7110276818275452,38551.6,36730,40432,41035.2,40607,41582,42152.2,39732,44897,40040.0,38567,40747
5.3259938,5.325646999999997,5.326957000000002,0.3149142324924469,0.29589641094207764,0.33054614067077637,0.07579782381653785,0.03875558450818062,0.11792213469743729,0.6429362177848816,0.5788778066635132,0.7088454365730286,38138.8,35953,40143,41182.2,40966,41431,42609.4,40367,44966,39572.8,38525,40265
5.345727599999999,5.345387999999999,5.346644000000001,0.3424630105495453,0.3241270184516907,0.35944199562072754,0.0766937218606472,0.038717854768037796,0.1199193075299263,0.6419916868209838,0.5767972469329834,0.706842303276062,38231.4,35570,39852,41358.2,41030,41822,42771.8,40815,45096,39179.6,38498,39696
5.3654746,5.365104999999999,5.366374,0.3706430673599243,0.3527725040912628,0.3886748254299164,0.07732129022479058,0.03792509809136391,0.12190122157335281,0.6408808946609497,0.5747476816177368,0.7043925523757935,38595.8,36117,39867,41423.8,40818,42021,42624.8,40506,44889,39193.2,38871,39984
5.385169,5.384835,5.386108,0.39901732206344603,0.38134658336639404,0.4186713993549347,0.07808421701192855,0.03772407025098801,0.12387058138847351,0.639797306060791,0.5721718072891235,0.7020957469940186,38565.0,35685,40094,41387.2,40756,42108,42786.2,41205,44569,39292.0,38802,39975
5.4048818,5.404555999999997,5.405783,0.42770205736160277,0.4089110791683197,0.448772132396698,0.0786783091723919,0.03716512396931648,0.1258305162191391,0.6388410091400146,0.5697354078292847,0.7006205320358276,38405.8,35876,39741,41731.2,41180,42345,43181.8,41373,44830,38856.8,38343,39711
5.4246306,5.424286999999997,5.425613000000002,0.45647321343421937,0.4365272521972656,0.4788166880607605,0.07906806543469429,0.03677612170577049,0.12778440117835999,0.6378414273262024,0.5676718354225159,0.699112057685852,38664.8,36230,39744,41704.2,40955,42584,43274.2,41469,44585,38923.4,38119,39814
5.4443748,5.444012999999999,5.445278000000002,0.48517616391181945,0.46441906690597534,0.508776843547821,0.07946887910366059,0.036179833114147186,0.12922009825706482,0.6370476126670838,0.5657526254653931,0.6981101632118225,38851.0,36641,39765,41734.2,41087,42456,43322.6,41693,44389,38873.4,37890,39893
5.4641274,5.463738999999998,5.465002,0.5156461536884308,0.49252572655677795,0.5405290722846985,0.07966599836945534,0.03557158634066582,0.130779430270195,0.6363898992538453,0.5638185143470764,0.69721919298172,38679.0,36684,39623,42105.0,41436,43341,43633.2,42079,44841,38711.4,37619,39661
5.4837988,5.483453999999997,5.484776000000002,0.5410126924514771,0.505754292011261,0.5695922374725342,0.07984397336840629,0.035512249916791916,0.13211524486541748,0.6361015796661377,0.5629308223724365,0.696870744228363,38726.0,37240,39759,41948.0,41056,43354,43801.0,41785,45359,38856.4,37698,39771
5.5035054,5.503182999999997,5.504405000000004,0.5694714307785034,0.5350156426429749,0.6024951338768005,0.0798515297472477,0.034658078104257584,0.13313721120357513,0.6356207251548767,0.5608611106872559,0.6961213946342468,38764.2,36977,39617,42139.2,41417,43005,43831.0,42560,44864,38655.8,37125,40274
5.523263600000001,5.52291,5.524304000000001,0.595836091041565,0.5605100989341736,0.6309043765068054,0.07987664267420769,0.0344981849193573,0.13408248126506805,0.6353003025054932,0.5590417385101318,0.6960216760635376,38780.6,37310,39557,42104.2,41392,42871,43982.8,42767,44915,38778.6,37380,40252
5.542981,5.5426319999999984,5.543896000000002,0.6187469601631165,0.5869891047477722,0.648008406162262,0.07968738079071044,0.034240301698446274,0.13502255082130432,0.6349029898643493,0.5571104288101196,0.696082353591919,38818.4,37713,39569,41987.6,41071,43101,44186.2,42922,45221,38759.2,36796,40395
5.5627416,5.562358999999996,5.563709000000003,0.6436170101165771,0.6136766076087952,0.6736434102058411,0.07953664213418961,0.03389643132686615,0.13593590259552002,0.6347026109695435,0.555700957775116,0.6969590187072754,38732.8,37688,39346,42131.8,40623,44019,44281.8,43322,46044,38657.6,37312,39854
5.582423199999999,5.582089999999996,5.583365000000002,0.6676605939865112,0.6390948295593262,0.6990812420845032,0.07905539199709892,0.033843863755464554,0.1360897272825241,0.6345465302467346,0.554153561592102,0.6972753405570984,38828.6,37867,39446,41908.4,40834,43220,44123.2,43478,45352,38834.6,37143,40068
5.6021418,5.601804999999996,5.603048000000003,0.6903640151023864,0.663910984992981,0.7208871841430664,0.07874765396118164,0.03386340290307999,0.13683238625526428,0.6344545960426331,0.5527887940406799,0.6981369256973267,38840.0,38027,39355,41670.4,40186,43138,44033.2,43650,45186,38997.0,37186,40338
5.6218654,5.621531,5.622795000000002,0.7141388177871704,0.688056230545044,0.7521809935569763,0.07823859378695489,0.03389892727136612,0.13695552945137024,0.6344040393829345,0.5512012839317322,0.6987336874008179,38949.6,38456,39266,41560.2,39811,43173,43924.4,43323,45449,39104.0,37551,40273
5.641599600000001,5.641294999999999,5.642527000000003,0.7347809195518493,0.7106398940086365,0.7736204862594604,0.07756703197956086,0.03316369280219078,0.1369287669658661,0.634246039390564,0.5501171946525574,0.6996262073516846,39080.0,38307,39802,41132.2,39545,42212,43876.6,43179,44710,39334.4,37939,40673
5.6613096,5.660982999999997,5.6622140000000005,0.752267038822174,0.7325931787490845,0.7819046974182129,0.07694926857948303,0.03377959132194519,0.1368725448846817,0.6342816233634949,0.5491418838500977,0.7001602053642273,39109.2,38438,39839,40980.8,39409,41968,43651.2,42972,44580,39336.8,37605,40980
5.681068599999999,5.680708999999999,5.682107,0.7704428911209107,0.7498874068260193,0.8001546859741211,0.07642981931567192,0.03396204113960266,0.1368173509836197,0.6339400887489319,0.5479010939598083,0.7009445428848267,39162.0,38069,40049,40910.6,39260,41926,43602.0,42643,44362,39581.8,37960,41033
5.7008285999999995,5.700523999999997,5.7017070000000025,0.7875105977058411,0.766341507434845,0.8166970610618591,0.07584941685199738,0.03454578295350075,0.13676929473876953,0.6339322209358216,0.5468425154685974,0.7018831968307495,38994.2,38238,39605,40884.6,39465,41880,43596.0,42636,44567,39367.8,37551,40813
5.7204902,5.7201559999999985,5.721416000000001,0.8031420826911926,0.7818438410758972,0.831825315952301,0.07510123178362846,0.034714873880147934,0.13621246814727783,0.6336037397384644,0.5453174114227295,0.7023480534553528,39109.4,38236,39923,40651.2,39000,42287,43282.0,41806,43809,39641.2,38035,41429
5.740247000000001,5.739900999999999,5.741158,0.8179854273796081,0.7966175675392151,0.8466423153877258,0.0745781607925892,0.03503596782684326,0.1357872486114502,0.6334069728851318,0.5441781282424927,0.7032006978988647,39199.4,38378,40130,40449.4,38729,41471,43241.0,42201,43729,39656.0,37880,41174
5.759940200000001,5.759619,5.760848000000003,0.8315871238708497,0.8104727864265442,0.8596163988113403,0.07396034523844719,0.03513414040207863,0.13514681160449982,0.6332495331764221,0.5428761839866638,0.7041604518890381,39417.8,38345,40037,40227.2,38157,41439,42848.4,41189,43536,39754.2,38488,41153
5.779703,5.779353999999999,5.780728999999999,0.8441582202911377,0.8236162066459656,0.8716661334037781,0.07337699458003044,0.035948459059000015,0.13471323251724243,0.632764196395874,0.5412671566009521,0.7043498754501343,39547.0,38698,40254,40020.8,38443,41246,42690.8,41482,43323,39842.8,38085,41584
5.799443599999999,5.799181999999997,5.800331000000002,0.8557379007339477,0.836346447467804,0.8827573657035828,0.07280503511428833,0.03668021038174629,0.13408005237579346,0.6325257539749145,0.5398450493812561,0.7051202654838562,39824.6,39023,40470,39932.8,38638,41118,42364.6,40869,43257,39924.2,38245,41333
5.819129800000001,5.818797999999998,5.820064000000002,0.8663502693176269,0.8477200865745544,0.8933996558189392,0.07229138463735581,0.03713327646255493,0.1331409513950348,0.6318915128707886,0.5382391214370728,0.7052716016769409,39801.2,38549,40612,39619.8,38309,41029,42270.8,41145,42829,40118.8,38652,41445
5.8388534000000005,5.838524999999998,5.839795000000002,0.8761485815048218,0.8590438961982727,0.9026833176612854,0.07210289537906647,0.038540419191122055,0.132642462849617,0.6315657258033752,0.5370768904685974,0.7060588598251343,39926.8,38408,41148,39522.4,38134,40736,42183.6,41431,43372,40176.8,38769,41564
5.8585716,5.858250000000001,5.8594680000000015,0.8850233674049377,0.8693637251853943,0.9114194512367249,0.07184312343597413,0.03915472701191902,0.13200481235980988,0.6311058521270752,0.5357726812362671,0.7062099575996399,40025.2,38669,40987,39652.0,38298,40958,42079.8,41062,42926,40171.0,38867,41466
5.878308200000001,5.877972999999998,5.879276000000003,0.8930973172187805,0.8791987299919128,0.9192850589752197,0.07150663211941719,0.04008055478334427,0.13158948719501495,0.6305751919746398,0.5342002511024475,0.7069951295852661,40195.6,38820,41047,39440.0,38123,40785,41810.2,40701,43017,40386.4,39103,41614
5.898087600000001,5.897816999999999,5.898957000000003,0.9004053950309754,0.8884342312812805,0.9262012839317322,0.07125739827752113,0.04082014411687851,0.13071611523628235,0.6299254179000855,0.5328075289726257,0.7071618437767029,40233.2,39153,40818,39458.6,38170,40940,41753.2,40363,42871,40403.0,39085,41528
5.917747799999999,5.9174229999999985,5.918679000000001,0.9073670983314515,0.8966028690338135,0.9329205751419067,0.07108426243066787,0.04176759347319603,0.12972868978977203,0.6293369174003601,0.5312114953994751,0.7071752548217773,40524.2,39272,41621,39303.6,38006,40626,41516.8,39696,42496,40676.4,39316,42113
5.937483,5.937146999999997,5.938437000000002,0.9135087966918946,0.9008989930152893,0.9391154646873474,0.07097297012805939,0.042761582881212234,0.1289762556552887,0.6287843108177185,0.5300918221473694,0.7076700329780579,40567.0,39425,41196,39332.2,38035,40697,41415.6,39585,42558,40733.4,39535,42003
5.9571928,5.956876999999998,5.958089000000001,0.919374430179596,0.9048125147819519,0.9449587464332581,0.07082668989896775,0.043782494962215424,0.12802761793136597,0.6282391309738159,0.5288254618644714,0.7080384492874146,40589.8,39138,41697,39414.6,38013,40808,41465.4,39967,42528,40638.8,39416,41741
5.976948200000001,5.976595999999998,5.977962,0.9249176740646362,0.908666729927063,0.9502350687980652,0.0708745002746582,0.0442698672413826,0.12702998518943787,0.6276934027671814,0.5272409915924072,0.7081098556518555,40583.8,39398,41337,39638.2,38294,40852,41601.8,40248,42595,40624.4,39002,41870
5.996722,5.996443999999999,5.997571000000001,0.9298621654510498,0.9117082953453064,0.955139696598053,0.07090424671769142,0.04511569067835808,0.12653732299804688,0.6272218704223633,0.5261540412902832,0.7088936567306519,40501.2,38920,41281,39535.0,38043,41139,41639.2,40157,42633,40703.6,39296,41536
6.0163725999999995,6.016042999999999,6.017310000000002,0.9347213506698608,0.9148151278495789,0.959981381893158,0.07110270410776139,0.04614882171154022,0.1256578266620636,0.6267058968544006,0.5251676440238953,0.7090809345245361,40619.0,38425,41528,39329.6,38186,40818,41441.0,40382,42467,40938.4,39373,41937
6.0361098,6.035776999999999,6.037039000000002,0.9397409081459045,0.918434739112854,0.9640589356422424,0.07117700651288032,0.046790529042482376,0.12431097775697708,0.6261553287506103,0.5242076516151428,0.7091019153594971,40716.2,39182,41590,39428.6,37559,40918,41394.0,39473,42730,41029.0,39924,42018
6.0558196,6.055499,6.056714000000001,0.9444326400756836,0.9215468168258667,0.9687392711639404,0.07123835980892182,0.04770984873175621,0.12324494123458862,0.6257053494453431,0.5231132507324219,0.7090885043144226,40745.0,38803,42173,39437.0,37983,40788,41392.0,40151,42822,41024.8,39686,41842
6.075570000000001,6.075216999999998,6.076583000000003,0.9483921766281128,0.9248310923576355,0.9728162884712219,0.07132711187005043,0.04816293343901634,0.12250501662492752,0.6254584431648255,0.522810697555542,0.7098544836044312,40800.0,39269,41929,39430.0,37905,40528,41369.4,40020,42378,41142.8,39838,42044
6.095330799999999,6.095035,6.096203000000001,0.952700161933899,0.9284233450889587,0.9768434166908264,0.07141983732581139,0.04875338077545166,0.12134477496147156,0.6249780416488647,0.5222107172012329,0.7100356221199036,40613.4,38593,41588,39408.4,38541,40333,41444.2,40477,42678,41081.6,39068,42215
6.115000200000001,6.114676,6.115927000000001,0.9567473411560059,0.9321063756942749,0.9807009696960449,0.07166149988770484,0.04963803291320801,0.12034010142087936,0.6246254682540894,0.5218778252601624,0.7100780606269836,40860.2,39391,41936,39415.8,38248,40367,41431.4,39523,42490,41199.8,39443,42473
6.1347436,6.134395999999998,6.135637000000003,0.960649836063385,0.9355632662773132,0.9841057658195496,0.07187063694000244,0.05008046329021454,0.11934281140565872,0.6242544889450073,0.5218542218208313,0.7100740075111389,40777.2,38942,41536,39607.6,38239,40816,41339.0,39736,42276,40967.0,39631,41847
6.154499199999999,6.154122999999999,6.1554459999999995,0.9646906614303589,0.9394788146018982,0.9876915216445923,0.07196254134178162,0.050926581025123596,0.11835349351167679,0.6239328265190125,0.5213935375213623,0.7100608944892883,40546.4,39294,41420,39458.2,37574,40507,41481.2,39296,42604,41187.8,40021,42135
6.1741790000000005,6.173838000000001,6.175130000000001,0.9685526132583618,0.9435063004493713,0.9910147786140442,0.07216887846589089,0.05110391229391098,0.1179070919752121,0.6236868977546692,0.5210716128349304,0.710107684135437,40830.4,39480,41479,39502.8,38033,40903,41244.4,39390,42362,41336.6,39982,42180
6.193900000000001,6.1935769999999986,6.194790000000001,0.9726257562637329,0.9475587606430054,0.9947145581245422,0.07250844910740853,0.051627855747938156,0.11706368625164032,0.6234450817108155,0.5210373401641846,0.7100471258163452,40720.8,38877,41476,39493.8,38199,40253,41237.6,39863,42125,41226.4,39891,42292
6.213653000000001,6.213296999999998,6.214673000000003,0.9764529824256897,0.9511997699737549,0.9984642863273621,0.07260997667908668,0.051976870745420456,0.11611825972795486,0.6234716773033142,0.5215880274772644,0.7105567455291748,40528.6,39078,41768,39550.6,38479,40454,41381.2,39751,42735,41126.0,39525,42278
6.2333478,6.233022999999998,6.234257000000001,0.9803215146064759,0.9552946090698242,1.0020641088485718,0.07274213209748268,0.05210225656628609,0.11541911959648132,0.6234826683998108,0.5220263600349426,0.7109504342079163,40406.2,39179,41065,39765.2,38275,40828,41590.2,39639,42711,40957.6,39755,41776
6.2530944,6.252739999999998,6.254007000000001,0.9842797517776489,0.9593772292137146,1.0069851875305176,0.07322717681527138,0.05288008600473404,0.11504889279603958,0.6235722780227662,0.5221623778343201,0.7110370993614197,40914.4,39032,42215,39456.0,38725,40278,40979.0,39989,41738,41076.8,39020,42264
6.2728003999999995,6.2724699999999975,6.273735,0.9882902145385742,0.9646332859992981,1.0115901231765747,0.07337552458047866,0.05300905182957649,0.11422771215438843,0.6235554099082947,0.5229972004890442,0.711057186126709,40627.2,39457,41605,39620.0,38052,40528,41093.8,39127,42130,41097.2,40002,42187
6.292519,6.292202999999998,6.293417000000002,0.9922391891479492,0.9692651033401489,1.0163995027542114,0.07344200760126114,0.05300098657608032,0.11355824768543243,0.6234870672225952,0.5232183933258057,0.7110643982887268,40695.6,38754,42228,39597.4,38652,40713,41108.2,40259,41621,41026.0,39196,41945
6.3122732,6.311921999999998,6.313290000000002,0.9960794091224671,0.9733542799949646,1.0209242105484009,0.07374828904867173,0.053493741899728775,0.11314579099416733,0.6235958576202393,0.524063766002655,0.7110633254051208,40454.2,39320,41537,39636.4,38362,40494,41232.4,39453,42166,40854.4,39563,41901
6.3319904,6.331643999999996,6.332893,1.0000460147857666,0.9780969619750977,1.0256197452545166,0.07369967550039291,0.05385071784257889,0.11232739686965942,0.6237504124641419,0.5247981548309326,0.7110626101493835,40744.6,39233,41900,39434.4,38120,40463,40995.4,39546,41801,41060.4,39689,41922
6.351729,6.351455999999998,6.352622,1.0039034605026245,0.982769250869751,1.0295841693878174,0.07374016866087914,0.053951866924762726,0.11220145970582962,0.6236928701400757,0.5252401828765869,0.7111130952835083,40509.6,39416,41866,39627.0,38266,40538,41181.0,39548,41695,41086.2,39677,42258
6.371430600000001,6.371095999999999,6.372367000000002,1.0078673601150512,0.9871209263801575,1.0342782735824585,0.07388220354914665,0.05388548597693443,0.11141389608383179,0.6238371133804321,0.5261327624320984,0.7110751867294312,40188.4,38635,41354,39505.0,38434,40456,41605.6,40622,42344,40996.2,39405,41875
6.391140200000001,6.390819,6.392043000000003,1.011790931224823,0.9914836287498474,1.0383563041687012,0.07389745265245437,0.05384938791394234,0.11126097291707993,0.6243637561798095,0.5271298289299011,0.711880087852478,40612.6,39442,41658,39392.4,38283,40438,41043.4,40005,41984,41000.2,39414,42164
6.4109004,6.410545999999999,6.4119150000000005,1.0156398296356202,0.9963139295578003,1.042285680770874,0.07392418459057808,0.05381160229444504,0.11045937240123749,0.6243763208389282,0.5278950333595276,0.7120292782783508,40288.8,39030,41575,39695.4,38618,40681,41394.2,40411,42511,40839.0,39156,42248
6.4306292,6.4302689999999965,6.4315180000000005,1.0191931962966918,1.0004448890686035,1.0469905138015747,0.07408815026283264,0.05377645790576935,0.1102997437119484,0.6244677662849426,0.5288519263267517,0.7121227383613586,40401.4,39173,42029,39382.6,38152,40106,41238.6,40049,42048,41110.2,39985,42210
6.450371799999999,6.450058999999997,6.451260000000003,1.022990846633911,1.0050041675567627,1.0505516529083252,0.07409176304936409,0.05373916029930115,0.10976509749889374,0.6247859835624695,0.5298532247543335,0.7120695114135742,40036.6,38894,41265,39614.6,38364,40584,41499.0,40258,42317,40772.6,39328,41688
6.470053200000001,6.469725999999999,6.470988000000002,1.026710867881775,1.0076793432235718,1.054901361465454,0.07394448295235634,0.05412088334560394,0.10939909517765045,0.6251236319541931,0.5308623313903809,0.7125989198684692,40217.6,38768,41421,39469.6,38142,40547,41376.2,40272,42277,40978.4,39621,41849
6.489768400000001,6.489435999999999,6.490673000000003,1.0305044412612916,1.012622356414795,1.0581083297729492,0.07389315068721772,0.05461818724870682,0.10880520194768906,0.6255248069763184,0.5319048166275024,0.7129846811294556,40278.0,39002,41734,39546.4,38448,40319,41145.8,40077,41824,40703.4,38919,41782
6.509521600000001,6.5091600000000005,6.510549000000003,1.034045195579529,1.0172030925750732,1.0618281364440918,0.07377239689230919,0.05470377579331398,0.10842064023017883,0.6256897330284119,0.5329134464263916,0.7131671905517578,40335.0,39750,41443,39422.0,38182,40366,41213.0,39338,42091,40971.8,39654,41922
6.529237000000002,6.528891000000001,6.530138000000003,1.0374542474746704,1.021045446395874,1.0656805038452148,0.07368986830115318,0.05419531837105751,0.10835639387369156,0.6258706092834473,0.5338650345802307,0.7131966352462769,40300.4,39229,41214,39420.6,38052,40377,41076.4,39911,42252,40853.0,39511,41953
6.548987600000001,6.548706999999999,6.549893000000001,1.0406206607818604,1.0248085260391235,1.0678162574768066,0.0736327588558197,0.054339610040187836,0.10791384428739548,0.6262447834014893,0.5348523259162903,0.7137320041656494,40283.2,39465,41415,39278.2,38240,39923,41257.6,40208,42164,40836.0,39404,42084
6.5686762000000005,6.568339000000001,6.569610000000001,1.0439067840576173,1.027833104133606,1.0714040994644165,0.07358823493123054,0.05427246168255806,0.1077224537730217,0.6265990018844605,0.5358489155769348,0.7140815854072571,40299.4,39454,41119,39341.0,38024,40463,41112.8,39863,42148,40899.6,39433,41778
6.5883976,6.588088,6.589302,1.0468923568725585,1.0309503078460693,1.0744625329971313,0.07333664372563362,0.0533999539911747,0.10769752413034439,0.6268762946128845,0.536848783493042,0.7141789197921753,40290.2,39441,41790,39422.8,38367,40420,41170.2,40048,42243,40838.6,39275,42257
6.60815,6.607788999999998,6.609183000000002,1.0496081113815308,1.033826470375061,1.0776796340942383,0.07330485656857491,0.05321415886282921,0.1069299578666687,0.6271931290626526,0.5378551483154297,0.7141347527503967,40510.8,39448,41499,39162.2,38013,40130,40881.2,40022,41744,41113.6,39739,42167
6.627862400000001,6.627515,6.628805000000002,1.0524066925048827,1.036641001701355,1.0806808471679688,0.07327301725745201,0.05320477485656738,0.10674979537725449,0.6274698376655579,0.5383032560348511,0.7141404151916504,40270.2,39185,41743,39285.2,37690,40292,41043.4,39976,41604,40934.2,39811,42321
6.6475666,6.647235999999997,6.648467000000002,1.0552623987197876,1.0394563674926758,1.083632469177246,0.07310491129755974,0.05323917046189308,0.10594251751899719,0.6276311874389648,0.5391479730606079,0.7147173881530762,40348.6,38725,41466,39326.4,38067,40639,41051.8,40631,41669,40962.2,39425,41803
6.6673262,6.666965999999998,6.668357,1.0577773571014404,1.0420126914978027,1.0865757465362549,0.07301545962691307,0.05248348042368889,0.10575103759765625,0.6281961917877197,0.5401111841201782,0.7150813937187195,40220.4,39420,42039,39533.2,38439,40394,41180.0,40049,41962,40805.2,39043,42185
6.6870442,6.686780999999999,6.687957000000003,1.060113215446472,1.0442519187927246,1.089262843132019,0.07295308336615562,0.05233573541045189,0.10571568459272385,0.628430712223053,0.5408338308334351,0.7151644825935364,40480.0,39615,41798,39371.6,38288,40210,40976.6,39892,41586,40918.8,39046,42302
6.706752399999999,6.706411999999998,6.707699000000002,1.0623035430908203,1.0461509227752686,1.0916351079940796,0.07279015034437179,0.05180412903428078,0.10494039952754974,0.6288404345512391,0.5420259833335876,0.7151779532432556,40247.4,38242,41745,39462.4,38383,40613,41163.4,40885,41486,40899.2,39310,41978
6.7264859999999995,6.726170999999998,6.727421000000003,1.0644127130508423,1.0479775667190552,1.0941892862319946,0.07259737029671669,0.05144259333610535,0.10475196689367294,0.6290939092636109,0.5428146719932556,0.7154443264007568,40387.4,39591,41583,39118.0,37915,40101,40933.6,39821,41682,41150.6,39825,42402
6.7461906,6.745860999999997,6.747093000000001,1.0663148641586304,1.049804449081421,1.09653902053833,0.07250462695956231,0.05139477923512459,0.10419588536024094,0.6293759107589721,0.5435382723808289,0.7160643339157104,40381.0,39429,41995,39364.2,37629,40505,40844.6,39417,41837,41063.0,39673,42790
6.7659446,6.765588,6.766965000000001,1.0683423042297364,1.0516502857208252,1.0985826253890991,0.07233843803405762,0.051421258598566055,0.10380241274833679,0.629619014263153,0.544118344783783,0.7162008881568909,40202.8,39178,41356,39402.2,38087,40689,41106.8,40259,41675,40927.8,39389,41969
6.7856796,6.785401999999999,6.7865800000000025,1.0699758291244508,1.0527093410491943,1.100554347038269,0.0722012147307396,0.051462285220623016,0.10319489985704422,0.6299367904663086,0.5450814962387085,0.7170261740684509,40343.0,39439,41714,39107.4,37911,40141,40872.4,39361,41458,41103.6,39656,42551
6.805379600000002,6.805051,6.806315000000003,1.071556520462036,1.0538549423217773,1.1025102138519287,0.07212397828698158,0.051504604518413544,0.10278760641813278,0.6302114844322204,0.5460729598999023,0.7169393301010132,40333.4,39919,40917,39301.2,37991,40490,40885.2,39160,42058,41026.6,39705,42471
6.825102599999999,6.824772999999998,6.826052000000001,1.0731306076049805,1.0547699928283691,1.1049836874008179,0.07184798568487168,0.0507386289536953,0.10217752307653427,0.6304258942604065,0.5468125939369202,0.7171627879142761,40219.6,39104,41402,39279.2,38070,40428,41057.2,40074,41727,41012.8,39499,42228
6.844815800000001,6.844485999999997,6.8457180000000015,1.0745064258575439,1.055643916130066,1.1065608263015747,0.07173482552170754,0.050571803003549576,0.10177256911993027,0.6306617259979248,0.5472323894500732,0.7171751856803894,40466.8,39915,41095,39114.6,38143,40126,40702.4,39246,41945,41173.2,39447,42598
6.864561400000001,6.8642249999999985,6.865543000000002,1.0757284879684448,1.0565212965011597,1.1084274053573608,0.07171791046857834,0.05055675283074379,0.10116694122552872,0.6310913324356079,0.5480864644050598,0.7177330851554871,40138.2,39573,40997,39298.8,38112,40290,41233.2,39966,41960,41136.2,39435,42441
6.8843316,6.884064000000002,6.885211999999999,1.0768200397491454,1.057149887084961,1.1103711128234863,0.07172228544950485,0.05057775601744652,0.1007663756608963,0.6316075325012207,0.5490522384643555,0.7181099653244019,40410.4,39003,41489,39099.8,37993,40288,40823.8,40164,41557,41121.2,39372,42689
6.904002200000001,6.903672999999999,6.904942000000004,1.0780972719192505,1.0580027103424072,1.1123374700546265,0.07157325148582458,0.05060325190424919,0.09990541636943817,0.6318204402923584,0.5497884154319763,0.7181752920150757,40412.6,39766,40887,39119.2,37705,40103,40697.2,39149,41814,41203.8,39934,42446
6.923729200000001,6.923392000000001,6.924687000000002,1.0790161848068238,1.0583884716033936,1.1137959957122803,0.07157918438315392,0.050897616893053055,0.09970379620790482,0.6321159720420837,0.550421953201294,0.7187262773513794,40193.0,38658,41288,39046.4,37907,39810,41016.2,40452,41557,41217.4,39289,43061
6.9434562,6.943187999999998,6.9443490000000025,1.0799463272094727,1.0589327812194824,1.1153838634490967,0.07144710794091225,0.050976887345314026,0.09889844805002213,0.6322311997413635,0.5510588884353638,0.7188394069671631,40315.0,39384,40711,39347.0,38189,40510,40908.4,40091,42000,41035.0,39498,42120
6.9632016000000005,6.962843999999998,6.964236000000001,1.0807511806488037,1.0592278242111206,1.1172664165496826,0.071348188072443,0.05155234783887863,0.09871923178434372,0.6325295329093933,0.5515337586402893,0.7191123962402344,40368.2,39074,41172,39378.8,38246,40915,40802.2,40191,41581,40834.8,39079,42095
6.982916,6.982565999999999,6.983832000000003,1.0812761306762695,1.059273600578308,1.1184508800506592,0.07117956206202507,0.05170318856835365,0.09792228788137436,0.6327398657798767,0.55239337682724,0.719187319278717,40396.2,39405,41236,39357.4,38257,40416,40841.0,39757,41486,41019.2,39085,42575
7.002632800000001,7.002301999999999,7.003578000000001,1.0822583436965942,1.0600378513336182,1.1202322244644165,0.07115368917584419,0.051741112023591995,0.09774497151374817,0.6329806327819825,0.5527687668800354,0.7191883325576782,40216.4,39109,40834,39113.8,37968,40688,40902.2,39843,41992,41172.2,39468,42298
7.022364999999999,7.022029999999998,7.023291000000002,1.0829944133758544,1.0601868629455566,1.121401309967041,0.07103829234838485,0.05174897238612175,0.09718034416437149,0.6335275411605835,0.5536659359931946,0.7199975252151489,40397.4,38723,41057,39012.6,38035,39629,40694.4,40103,41501,41222.6,39370,42757
7.0420996,7.041842999999997,7.042975000000002,1.083462905883789,1.0607287883758545,1.1223926544189453,0.07096425294876099,0.05174718797206879,0.09682963043451309,0.6337212204933167,0.5539920926094055,0.7202027440071106,40495.6,39354,40875,38974.8,37344,40116,40563.8,39347,41605,41295.0,40099,42488
7.061825999999999,7.061484999999997,7.0628480000000025,1.0839393615722657,1.0611138343811035,1.1236125230789185,0.07071737125515938,0.05174010246992111,0.09625909477472305,0.6338411569595337,0.554460346698761,0.7202544808387756,40261.4,39350,40992,39297.2,37918,40728,40911.8,39822,41770,40948.2,39337,42166
7.081549000000001,7.081214,7.082456000000002,1.084456729888916,1.061197280883789,1.1246336698532104,0.070609899610281,0.0517292357981205,0.09588201344013214,0.6339281916618347,0.5553141832351685,0.720649003982544,40759.8,39667,41359,39028.8,37468,40344,40431.8,38849,41184,41326.2,39711,42621
7.1012531999999995,7.100931999999998,7.1021870000000025,1.084795355796814,1.0612081289291382,1.1256067752838135,0.07073569893836976,0.05252063646912575,0.09581295400857925,0.6342118144035339,0.5560658574104309,0.721036970615387,40364.2,39269,41483,39253.4,38125,40367,40826.6,39778,41395,41095.4,39134,42654
7.120990400000001,7.120659000000001,7.121930000000001,1.0851287126541138,1.0612035989761353,1.1265733242034912,0.07058091014623642,0.05270278453826904,0.09581790119409561,0.6345608592033386,0.5564954876899719,0.7212095856666565,40654.6,39951,41307,39164.0,37802,40881,40491.0,38811,41497,41185.8,39416,42327
7.140761400000001,7.140475999999999,7.141652000000002,1.0857065677642823,1.0620025396347046,1.1272839307785034,0.07038191482424735,0.05272964388132095,0.09506282210350037,0.634737765789032,0.5570874810218811,0.7212221622467041,40141.4,39175,40849,39292.8,38292,40492,41035.8,39799,41596,40955.0,39002,42604
7.160437399999999,7.160109999999997,7.161392000000001,1.086079978942871,1.062195897102356,1.1281934976577759,0.07018410488963127,0.05271800979971886,0.09488818794488907,0.6349336266517639,0.5577443242073059,0.7212315797805786,40467.2,39738,40949,39086.8,37824,40015,40562.6,38880,41359,41233.2,39591,42829
7.180155400000001,7.179835,7.181095000000001,1.0863363981246947,1.0622386932373047,1.1286425590515137,0.07010670751333237,0.05269711837172508,0.09486085176467896,0.6350975275039673,0.5583166480064392,0.7211761474609375,40461.6,39572,41604,39104.8,37929,40245,40609.6,39406,41288,41286.0,39505,43365
7.199876000000001,7.1995539999999965,7.200781000000003,1.0866571426391602,1.0622444152832031,1.1294934749603271,0.07009286135435104,0.0526723749935627,0.09486858546733856,0.6354061245918274,0.5584807991981506,0.7219544053077698,40508.0,39384,41207,39080.0,37794,40384,40571.2,39626,40900,41339.6,39548,42756
7.219604000000001,7.219288999999997,7.220508000000002,1.0869818449020385,1.0630460977554321,1.1301920413970947,0.06993419080972671,0.05264604836702347,0.09410709887742996,0.6357071399688721,0.5593310594558716,0.7221522927284241,40397.2,39706,40790,39168.6,37926,40509,40713.0,39411,41526,41162.2,39238,42706
7.239382399999999,7.2390909999999975,7.240259000000002,1.087251114845276,1.0632412433624268,1.1306021213531494,0.06978206560015679,0.052621640264987946,0.09392215311527252,0.63586927652359,0.5600444674491882,0.7221920490264893,40515.0,39801,40986,39114.2,37611,40121,40613.4,39126,41776,41140.6,39561,42972
7.259055600000001,7.258729999999999,7.259988000000002,1.0874626874923705,1.0632765293121338,1.1314562559127808,0.06953375339508057,0.05259978771209717,0.09388291090726852,0.6360935926437378,0.5604274272918701,0.7221523523330688,40683.2,40147,41426,39125.8,37787,40453,40509.4,39505,41265,41198.2,39357,43177
7.2787809999999995,7.278468999999997,7.279698000000002,1.0877739667892456,1.064081072807312,1.131651759147644,0.06958452388644218,0.05258568748831749,0.09388012439012527,0.6362544655799866,0.5610391497612,0.722132682800293,40327.8,38804,41122,39231.0,38079,40707,40755.8,40370,41010,41066.6,38916,42818
7.2984979999999995,7.298178999999997,7.299393,1.088048267364502,1.0641372203826904,1.1324584484100342,0.06959943920373916,0.0525747686624527,0.09388621896505356,0.6364456057548523,0.5614159107208252,0.7221067547798157,40430.4,39650,40984,38984.0,37656,40380,40656.8,39660,41231,41453.0,39813,43268
7.3182396,7.317908999999999,7.319122999999999,1.0882097244262696,1.0641324520111084,1.132644772529602,0.06939206719398498,0.0525662936270237,0.0938967764377594,0.6366410613059997,0.5620284676551819,0.7226285338401794,40789.6,39842,41692,38959.6,37563,40074,40319.4,39529,40801,41418.4,39572,43325
7.3380098,7.337731000000001,7.338894000000002,1.0886068105697633,1.0633169412612915,1.13345205783844,0.06912935376167298,0.052559833973646164,0.09390604496002197,0.6368418216705323,0.5624336004257202,0.7230535745620728,40365.4,39378,41141,39179.6,37671,40906,40752.8,39919,41687,41093.8,39310,42629
7.357683199999999,7.3573619999999975,7.358614000000001,1.0887991905212402,1.0631065368652344,1.1341602802276611,0.06885883882641793,0.05201923847198486,0.09339874237775803,0.6371070742607117,0.5633440613746643,0.7231478095054626,40374.6,39269,41192,39256.2,38208,40196,40901.8,40553,41178,41008.4,38870,43052
7.377409,7.377092999999998,7.378331000000003,1.0888885259628296,1.0630500316619873,1.1345881223678589,0.06869085133075714,0.05160956457257271,0.09301282465457916,0.6371577143669128,0.5635369420051575,0.7231353521347046,40585.4,40154,41029,39299.4,37671,40595,40525.2,39050,40988,41099.6,39465,42774
7.397156399999998,7.396804999999996,7.398037,1.0893232107162476,1.063040018081665,1.1351970434188843,0.06854727193713188,0.05150064080953598,0.09291788190603256,0.6375956773757935,0.564371645450592,0.7231411933898926,40203.6,39112,41109,39215.0,37942,40540,40786.4,40068,41339,41049.6,39278,42965
7.4168768,7.4165339999999995,7.417745999999999,1.089569091796875,1.063533902168274,1.1355960369110107,0.06851912438869476,0.05174556002020836,0.0928969606757164,0.6377324342727662,0.5645005702972412,0.723143994808197,40523.6,39044,41290,38994.0,37808,40657,40581.8,40167,40934,41308.0,39415,43099
7.436628400000001,7.436328999999998,7.437513000000003,1.0897299289703368,1.0634722709655762,1.1364573240280151,0.06839036047458649,0.05169987678527832,0.09289481490850449,0.6379158139228821,0.5652994513511658,0.7231189608573914,40444.8,39512,41008,39029.8,37789,40691,40713.6,40108,41117,41274.8,39476,42935
7.456306400000001,7.455984999999997,7.457241000000002,1.0901238918304443,1.0634915828704834,1.1366593837738037,0.06830957978963852,0.05170329660177231,0.09289757162332535,0.6382213354110717,0.5660480260848999,0.7231079339981079,40531.2,39485,41300,38950.4,37728,40241,40719.8,40059,41126,41314.2,39441,43337
7.4760288,7.475697999999997,7.476959000000003,1.0904081106185912,1.063117504119873,1.1374694108963013,0.06810178607702255,0.05068867281079292,0.09290167689323425,0.638620662689209,0.5664568543434143,0.7239365577697754,40257.0,39592,40693,39227.6,37715,40428,40987.8,40098,41929,41010.2,39283,43002
7.4957796000000005,7.495423999999999,7.496722000000002,1.0904847621917724,1.0631102323532104,1.1376479864120483,0.06791451871395111,0.050473589450120926,0.09212604910135269,0.6389289259910583,0.5673313736915588,0.7241199612617493,40513.0,39917,41007,39171.0,37675,40777,40537.2,39276,40949,41089.8,39493,42955
7.515504,7.515143999999997,7.516434000000002,1.090488815307617,1.0623085498809814,1.1384541988372803,0.0676657386124134,0.05042433738708496,0.09193375706672668,0.6388518452644348,0.5674925446510315,0.7241300344467163,40520.4,39743,41144,38933.8,37428,40401,40526.6,39317,41010,41351.6,39755,43222
7.535245800000001,7.534959,7.536104,1.0905360221862792,1.0621150732040405,1.1384910345077515,0.06732663214206695,0.05041641741991043,0.09183045476675034,0.6388917565345764,0.5674697756767273,0.7241396307945251,40333.0,39583,40850,39210.0,38081,40520,40856.4,40448,41191,41045.6,38835,43125
7.554955799999999,7.554588,7.555997,1.0909661531448365,1.0620805025100708,1.1394798755645752,0.06711581945419312,0.04961326718330383,0.09189441800117493,0.639081609249115,0.5682527422904968,0.7241048216819763,40452.0,39956,40839,39039.4,37435,40353,40666.2,39320,41697,41350.2,39620,43393
7.574669399999999,7.574319999999999,7.575588,1.0910531759262085,1.0620847940444946,1.1396464109420776,0.06707214191555977,0.04941968992352486,0.09189001470804214,0.6392237067222595,0.568397581577301,0.7240685224533081,40589.8,39719,41052,39248.2,37939,40630,40598.2,40062,41224,41112.2,39366,43174
7.594398799999999,7.594037999999997,7.595336,1.0911675691604614,1.0620981454849243,1.140194058418274,0.0670747511088848,0.049383483827114105,0.09190007299184799,0.6394672989845276,0.5691999793052673,0.7240847945213318,40643.6,39496,41301,39067.0,37678,40348,40541.4,39087,41926,41172.8,39465,43079
7.614123600000001,7.613761999999999,7.615058000000001,1.09123854637146,1.0621116161346436,1.1405768394470215,0.0669792965054512,0.04884985089302063,0.09191065281629562,0.6395297050476074,0.5694012641906738,0.7240665555000305,40613.2,39737,41525,38968.8,37794,40132,40580.6,39798,41114,41294.4,39086,43551
7.633850799999999,7.633574999999998,7.634732,1.091456985473633,1.0621259212493896,1.1411724090576172,0.06680344715714455,0.0484536811709404,0.09192168712615967,0.6397019267082215,0.5702520608901978,0.7240508794784546,40430.0,40032,40976,39203.6,37915,40924,40683.2,39644,41478,41165.6,39253,43053
7.653582,7.653211999999999,7.654632000000001,1.0917713403701783,1.062142014503479,1.1415677070617676,0.06655807197093963,0.04836205020546913,0.0911562368273735,0.639888334274292,0.5704243183135986,0.7240680456161499,40439.6,39781,41169,39094.8,37908,40554,40755.0,40133,41595,41118.6,38955,43066
7.6732968,7.673024999999998,7.674205000000002,1.0919257164001466,1.062568187713623,1.1416521072387695,0.066566251963377,0.04866670444607735,0.09096858650445938,0.6400897979736329,0.5712575316429138,0.7240894436836243,40366.8,39809,40872,39163.0,37688,40882,40778.6,39675,41414,41184.0,39522,43029
7.6930413999999985,7.692665999999998,7.693944,1.0919907331466674,1.0620688199996948,1.1424318552017212,0.06640241891145707,0.04789578914642334,0.09092894196510315,0.6401235818862915,0.5714154839515686,0.7240585684776306,40614.6,39974,41061,39001.0,37415,40461,40611.0,39785,41155,41390.2,39981,43273
7.7127286,7.712374,7.7136720000000025,1.0919512510299683,1.0616989135742188,1.1426136493682861,0.06620591878890991,0.04771565645933151,0.09092672914266586,0.6403952360153198,0.5719538331031799,0.724871039390564,40384.4,39298,40902,39132.4,37813,40764,40738.2,40526,41028,41143.2,38865,43255
7.732442600000001,7.732109999999998,7.733348000000003,1.091934037208557,1.061610221862793,1.1426433324813843,0.06605883240699768,0.04716092348098755,0.09093352407217026,0.6405072569847107,0.5723485350608826,0.7250630855560303,40806.4,40714,40983,38880.4,37416,40149,40387.8,39079,41147,41348.4,39630,43523
7.7521988,7.7518249999999975,7.753242000000002,1.091925287246704,1.061594009399414,1.1426352262496948,0.0659739263355732,0.04676588252186775,0.09094242006540298,0.6406248092651368,0.5729406476020813,0.7250964045524597,40301.8,39539,41330,39179.2,37742,40999,40866.4,40394,41392,41087.8,39154,42799
7.7719328,7.771636999999999,7.772842000000001,1.092074990272522,1.0615960359573364,1.143394947052002,0.06579608544707298,0.046670496463775635,0.09095226973295212,0.6408518075942993,0.5733012557029724,0.7250919342041016,40678.2,39705,41448,38854.0,37819,39856,40493.8,40083,41144,41284.0,39284,43680
7.791658,7.791271999999997,7.792579000000002,1.0921085357666016,1.0616048574447632,1.143572211265564,0.06560174077749252,0.04587610438466072,0.0909639373421669,0.6409665584564209,0.5736411809921265,0.7251171469688416,40270.2,39404,40942,39250.2,37687,40479,40895.0,40451,41707,41145.0,39200,43597
7.811360599999999,7.811011,7.812336,1.092219305038452,1.0616122484207153,1.1436033248901367,0.06555830836296081,0.04568023234605789,0.09097614884376526,0.640977680683136,0.5742252469062805,0.7250826954841614,40475.4,39832,41014,39039.2,37647,40714,40696.8,39800,41407,41175.0,39117,43213
7.8310682,7.830730999999999,7.831985000000001,1.092295479774475,1.061618447303772,1.1435987949371338,0.06545088961720466,0.0451207272708416,0.09098733216524124,0.6409180045127869,0.5743544101715088,0.7250844240188599,40672.8,39811,41215,38963.2,37659,40617,40573.2,39986,40965,41385.0,39299,43328
7.8508126,7.850442999999999,7.851822,1.0924628257751465,1.0616233348846436,1.1443614959716797,0.06532060503959655,0.04472529515624046,0.09151282906532288,0.640962278842926,0.5749160647392273,0.7250914573669434,40543.4,39747,41491,38880.0,37360,40490,40604.6,39781,41277,41382.2,39647,43408
7.870552000000001,7.870182999999998,7.871448000000001,1.0923394441604615,1.0616263151168823,1.1445467472076416,0.06513661965727806,0.044118646532297134,0.09191242605447769,0.6410276055335998,0.5752987861633301,0.7251021265983582,40313.4,39623,40864,39182.6,38068,40370,40864.0,40100,41595,41086.8,38865,43593
7.8902942,7.889897999999998,7.8911900000000035,1.0923039436340332,1.0616307258605957,1.1445871591567993,0.06515343934297561,0.04371463879942894,0.09201747924089432,0.6410841584205628,0.5753620266914368,0.7250890731811523,40236.4,39841,40575,39118.6,37523,40253,40978.4,40162,41744,41214.6,39381,43504
7.9099818,7.909625999999997,7.910947,1.0923249483108521,1.0616029500961304,1.1445907354354858,0.0648170292377472,0.043065913021564484,0.09204573184251785,0.6413647770881653,0.575901985168457,0.7251265048980713,40620.4,39690,40998,39011.0,37577,40266,40557.0,40060,41009,41255.2,39204,43491
7.929689600000001,7.929353999999999,7.930604000000001,1.0923614740371703,1.061604380607605,1.1445871591567993,0.06463112309575081,0.04265737161040306,0.09205395728349686,0.6414870142936706,0.5762776136398315,0.7251383066177368,40472.0,39938,41366,39150.4,37834,40426,40690.4,39900,41749,41133.8,38882,43522
7.9494506000000005,7.949071999999997,7.950502,1.0924670696258545,1.061624526977539,1.14458429813385,0.06462423950433731,0.04259089007973671,0.09205608814954758,0.641470754146576,0.5761603116989136,0.7251268029212952,40504.2,40016,41130,39203.6,37495,41157,40538.2,39549,41166,41111.6,39128,42844
7.969165000000001,7.968804999999997,7.9700830000000025,1.0922308206558227,1.0615615844726562,1.144584059715271,0.06441636532545089,0.04173479974269867,0.09205258637666702,0.641665804386139,0.5771293044090271,0.7251414656639099,40614.2,39781,41196,38988.8,37509,40888,40615.2,40361,40836,41218.0,39136,43261
7.9889122,7.988520999999998,7.989842000000001,1.0921853303909301,1.0616799592971802,1.1445456743240356,0.06436172947287559,0.041686467826366425,0.09256851673126221,0.6417101740837097,0.5773480534553528,0.7251501083374023,40360.6,39976,40698,39034.6,37587,40292,40832.6,39924,41847,41188.2,39099,43614
8.008609400000001,8.008250999999998,8.009531000000003,1.0920446872711183,1.0616505146026611,1.1445409059524536,0.06428528353571891,0.04109930992126465,0.09295260906219482,0.6419320344924927,0.5779433846473694,0.7256711721420288,40333.4,39899,40942,39187.2,37667,40803,40826.8,39845,41552,41129.4,39011,43712
8.0283292,8.027975999999999,8.029220000000002,1.0919397830963136,1.0616497993469238,1.1446765661239624,0.06425719633698464,0.040715619921684265,0.09307516366243362,0.6420750021934509,0.578305721282959,0.7259714603424072,40304.6,39831,40854,39172.8,37469,40843,40739.8,39673,41057,41086.6,38981,43528
8.0480688,8.047698999999998,8.04911,1.0918485164642333,1.0616477727890015,1.145101547241211,0.06409320086240769,0.0398588627576828,0.09310674667358398,0.6421082258224488,0.5783541798591614,0.7260892987251282,40352.8,39946,41013,38955.6,37624,40337,40753.6,39915,41154,41150.0,38775,43507
8.067804599999999,8.067422999999998,8.068693,1.091775608062744,1.061644434928894,1.1456114053726196,0.06402684971690178,0.0396573580801487,0.09305120259523392,0.6421102046966553,0.5783354043960571,0.7261810898780823,40289.4,39856,40698,39069.8,37442,41082,40775.8,39815,41514,41253.6,39403,43277
8.0875272,8.087152,8.088427,1.0917300701141357,1.0616399049758911,1.1456196308135986,0.0637562058866024,0.03884841501712799,0.09304910898208618,0.6421115517616272,0.5783070921897888,0.7262148857116699,40497.8,40093,40776,39104.8,37684,40765,40585.0,39895,41281,41098.2,39079,43288
8.1072362,8.106878999999996,8.108173000000003,1.0917370796203614,1.0616347789764404,1.1456156969070435,0.06374806016683579,0.03866114467382431,0.09356198459863663,0.6421074867248535,0.5790751576423645,0.7262119650840759,40290.2,39686,40713,39408.6,37851,41291,40789.2,39967,41557,40978.0,38746,43334
8.1269472,8.126597999999998,8.127853,1.0915550470352173,1.0616289377212524,1.1451910734176636,0.06369213834404945,0.03811652585864067,0.09390036761760712,0.6421042799949646,0.5792601704597473,0.7261697053909302,40369.6,40079,40783,38927.2,37541,40750,40626.2,39404,41086,41381.6,39127,43563
8.146671200000002,8.146321,8.147619000000002,1.0912085056304932,1.0616203546524048,1.1451630592346191,0.06365512013435363,0.03773709014058113,0.0940963625907898,0.6420880675315856,0.5792627930641174,0.7261207103729248,40240.2,39925,40525,39267.6,37722,40713,40779.8,40110,41122,41158.4,38953,43492
8.166403800000001,8.166049999999998,8.167339000000004,1.091066837310791,1.0616098642349243,1.1451324224472046,0.0635485015809536,0.0371459536254406,0.0941382497549057,0.6421839118003845,0.5797898769378662,0.7261199355125427,40097.6,39579,40438,39283.8,37850,40890,40937.0,40205,41790,41154.8,38986,43614
8.1861152,8.185783,8.187028999999999,1.091122317314148,1.0615977048873901,1.145561695098877,0.06346068382263184,0.03675781935453415,0.09406717866659164,0.6422707319259644,0.5802092552185059,0.7261284589767456,40556.8,39833,40925,38934.0,37555,40458,40343.8,39908,40835,41397.8,39542,43902
8.205865000000001,8.205506999999997,8.206882000000002,1.090865135192871,1.0615830421447754,1.1450729370117188,0.06357146501541137,0.03668263927102089,0.09467002004384995,0.6422937273979187,0.5802893042564392,0.7260945439338684,40062.2,39702,40472,39200.0,37583,41128,40825.0,39821,41243,41134.2,39138,43240
8.2256092,8.225310999999998,8.226515000000003,1.0907155275344849,1.0615683794021606,1.1450506448745728,0.06355333104729652,0.03616997227072716,0.09506279230117798,0.6422904014587403,0.5802798867225647,0.7260887026786804,40261.6,39454,40745,39155.6,37814,40961,40739.4,40108,41322,41189.0,38898,43440
8.245293799999999,8.244957,8.246244000000003,1.090469241142273,1.0607802867889404,1.1450327634811401,0.06350320652127266,0.03580085188150406,0.09514757245779037,0.6422865509986877,0.5802519917488098,0.7260993123054504,40277.6,39731,40990,39257.6,37476,40915,40725.2,40170,40933,41166.4,39244,43077
8.2650234,8.264678999999997,8.265960000000003,1.090408706665039,1.0605717897415161,1.1450222730636597,0.06349603161215782,0.035727523267269135,0.09515107423067093,0.6422805309295654,0.5802103877067566,0.7260776162147522,40289.4,39969,40587,39282.2,37803,40669,40738.4,39729,41725,41132.8,39240,43355
8.284737199999999,8.284406,8.285654,1.0902355432510376,1.0605140924453735,1.145018219947815,0.06333752274513245,0.03572748228907585,0.09513270854949951,0.6424395680427551,0.5807258486747742,0.7263436913490295,40302.4,39585,40724,39263.8,38004,40400,40633.8,40327,41147,41015.6,38851,43433
8.304475400000001,8.304128999999996,8.305447000000004,1.0900230646133422,1.0604958534240723,1.1450179815292358,0.06340949907898903,0.03574454411864281,0.09564398229122162,0.6424954771995545,0.5811532735824585,0.7267192602157593,40364.0,39724,41064,38957.4,37352,40320,40584.2,39788,41158,41338.0,39463,43652
8.3242412,8.323944000000001,8.325132000000002,1.0897296905517577,1.0602304935455322,1.1444876194000244,0.06353462710976601,0.035504356026649475,0.09602176398038864,0.6426561713218689,0.5811819434165955,0.7270837426185608,40633.6,40168,41308,39087.2,37403,40379,40226.6,38934,41090,41251.6,39258,43684
8.3439196,8.343578999999998,8.344859000000001,1.0894528865814208,1.0596505403518677,1.1440964937210083,0.06367786601185799,0.03494197875261307,0.09609336405992508,0.6427862048149109,0.5811718702316284,0.7271451354026794,40487.4,39876,41054,39161.8,37750,40806,40449.6,39868,40970,41174.4,39080,43368
8.363647,8.363305999999998,8.364598999999998,1.0892866611480714,1.0595091581344604,1.144016981124878,0.06371265277266502,0.03480968624353409,0.09608535468578339,0.6428712487220765,0.5811363458633423,0.7271657586097717,40509.6,39979,41140,39042.8,37647,40495,40435.0,39639,41038,41177.8,38922,43098
8.3833644,8.383021999999997,8.384272000000001,1.0889392375946045,1.058964729309082,1.1440168619155884,0.06371848806738853,0.034784454852342606,0.09605906903743744,0.6427331328392029,0.5811218619346619,0.7271466255187988,40504.4,39877,40945,39183.0,37917,40342,40527.0,39823,40860,41049.2,38989,43174
8.4031158,8.402751999999996,8.404144000000004,1.088803243637085,1.0585238933563232,1.1440356969833374,0.06371067985892295,0.03476035222411156,0.09602895379066467,0.6428377389907837,0.5819520950317383,0.7271023988723755,40390.4,39589,40730,39248.8,37925,40475,40634.8,40064,41353,41043.0,38594,43242
8.422886200000002,8.42257,8.423762,1.0886295795440675,1.0584702491760254,1.1440552473068237,0.06381197646260262,0.0347728505730629,0.09599848836660385,0.6428666949272156,0.5821409225463867,0.7270936369895935,40465.4,40107,40714,39194.2,37546,40561,40615.6,39430,41554,41190.8,39531,43130
8.442544000000002,8.442195000000002,8.443488999999998,1.0884943962097169,1.05793297290802,1.1440709829330444,0.06382939293980598,0.034505803138017654,0.09597071260213852,0.6429756045341491,0.5821712017059326,0.7270966172218323,40513.6,39883,40968,39049.8,37538,40492,40490.4,38921,41207,41227.4,39297,43679
8.4622754,8.461927,8.463227999999999,1.0884239673614502,1.0575916767120361,1.1440786123275757,0.06372700110077859,0.033939048647880554,0.09594713896512985,0.6430376052856446,0.5821676254272461,0.7270638942718506,40523.6,39933,40896,39219.2,37920,40691,40580.8,40060,41205,41175.2,39108,43430
8.481984599999999,8.481647999999996,8.482901000000002,1.08830988407135,1.0575194358825684,1.1437305212020874,0.06368170976638794,0.03379381448030472,0.09596487879753113,0.6430320858955383,0.5820836424827576,0.7270523309707642,40530.4,40235,40991,39184.4,37549,40680,40596.2,39424,41353,41194.2,39317,43243
8.501741,8.501373000000001,8.502769000000004,1.0880467176437378,1.0570002794265747,1.14357328414917,0.06371588110923768,0.03375475853681564,0.0967375636100769,0.6430373430252075,0.5820851922035217,0.727055549621582,40458.2,39802,41159,39054.4,37547,40389,40677.4,40046,41282,41144.4,38845,43236
8.5214962,8.521190999999998,8.522376000000001,1.0878350496292115,1.056622862815857,1.1430933475494385,0.06378939300775528,0.033741746097803116,0.09692327678203583,0.6429318785667419,0.582097053527832,0.7270215749740601,40425.4,40094,40669,39115.6,37885,40087,40594.8,39596,41482,41108.0,39113,43391
8.541168200000001,8.540823999999997,8.542113000000002,1.0877645015716553,1.0565403699874878,1.1430256366729736,0.06368525922298432,0.03296106681227684,0.09697029739618301,0.6429957985877991,0.5828588604927063,0.7270020246505737,40421.2,39300,41114,39023.0,37802,40268,40669.0,40113,41340,41206.8,39127,43150
8.560894800000003,8.560547,8.561850000000003,1.0875640869140626,1.0560154914855957,1.1430158615112305,0.06366038098931312,0.03276124969124794,0.09698358923196793,0.642844021320343,0.583042323589325,0.727003812789917,40285.6,39640,40942,39029.4,37740,40292,40784.4,39871,41423,41209.6,39301,43482
8.5806112,8.580276999999999,8.581521000000004,1.0875169277191161,1.0556358098983765,1.1430211067199707,0.06361934095621109,0.03270893916487694,0.09699016809463501,0.6429635524749756,0.5830899477005005,0.7269991636276245,40586.2,39940,41002,39169.2,37811,40486,40606.0,39792,41479,41214.4,39338,43310
8.600359800000001,8.599996,8.601367999999999,1.0875461101531982,1.0555479526519775,1.1424919366836548,0.06343760713934898,0.03192194178700447,0.09699509292840958,0.6428351998329163,0.5830889344215393,0.7269888520240784,40366.6,39964,40859,39030.6,37547,40667,40832.0,40098,41862,41318.4,39373,43523
8.6201188,8.619809999999998,8.621000000000004,1.0873114109039306,1.0550190210342407,1.1420392990112305,0.06329479664564133,0.03172627091407776,0.0970013216137886,0.6428100824356079,0.5830878019332886,0.7270180583000183,40622.8,40253,41165,38904.4,37704,40094,40585.2,39516,41582,41176.0,38685,43454
8.639796200000001,8.639441999999999,8.640740000000003,1.0871701955795288,1.0546314716339111,1.1419883966445923,0.06320845559239388,0.031683482229709625,0.0970088317990303,0.6427007555961609,0.5830903053283691,0.7270156741142273,40542.2,39518,41038,39078.2,37693,39881,40773.2,39832,41606,41051.4,38323,43453
8.6595188,8.659178999999998,8.660442,1.0873017311096191,1.0545393228530884,1.1419795751571655,0.06308659873902797,0.031166622415184975,0.09702020138502121,0.6427268147468567,0.5836005210876465,0.7270292639732361,40501.0,39784,41029,39094.4,37818,40289,40594.2,39587,41028,41173.2,39256,43294
8.679281,8.678894999999997,8.680192,1.0872368574142457,1.0540062189102173,1.1419811248779297,0.06284596547484397,0.030785709619522095,0.09703242033720016,0.6427964448928833,0.5839910507202148,0.7270709276199341,40249.0,39569,40658,39256.2,37989,40511,40867.4,40361,41324,40969.4,38767,42874
8.6989718,8.698623999999999,8.699921,1.0868294954299926,1.0532160997390747,1.1414520740509033,0.06272642277181148,0.03038586862385273,0.0970422700047493,0.6428185224533081,0.5840868353843689,0.7270772457122803,40502.0,39756,41263,39071.0,37780,40149,40505.8,39826,40896,41102.0,38992,43368
8.718702,8.718433999999998,8.719589000000004,1.0868380546569825,1.053031325340271,1.1410598754882812,0.06260736249387264,0.030363744124770164,0.09704738855361938,0.6428205251693726,0.5840996503829956,0.727052628993988,40423.4,40020,40878,39058.2,37810,40091,40695.4,39829,41575,41136.8,39210,43319
8.738447,8.738071000000001,8.739481000000003,1.0869524002075195,1.0530014038085938,1.1409791707992554,0.06249071210622788,0.030182112008333206,0.09704752266407013,0.6428247451782226,0.5841018557548523,0.7270583510398865,40542.4,40287,41140,38731.6,37177,40023,40536.8,39036,41421,41353.8,39763,42924
8.7581542,8.757792000000002,8.759071,1.0868823528289795,1.0522207021713257,1.1409810781478882,0.06235712915658951,0.029602691531181335,0.09704393893480301,0.6428339719772339,0.5840921998023987,0.7270689010620117,40598.0,40225,41158,39042.8,37770,40249,40560.2,39291,41179,41069.6,38893,43274
8.7779024,8.777517999999997,8.778810000000002,1.0868720293045044,1.0520503520965576,1.1410032510757446,0.06216009296476841,0.029432373121380806,0.09703834354877472,0.6428272128105164,0.584083616733551,0.7270537614822388,40345.8,39511,41036,39214.2,37880,40694,40742.0,39949,41197,40937.2,38939,43093
8.797593800000001,8.797239000000001,8.798540000000004,1.0868767023086547,1.0512359142303467,1.1410329341888428,0.06195828504860401,0.028610778972506523,0.09703269600868225,0.6426624298095703,0.584080159664154,0.727067768573761,40681.4,39773,41237,39014.6,37999,40049,40447.8,39941,41024,41174.0,38893,43275
8.8173328,8.817062,8.818219000000001,1.0868897199630738,1.0510677099227905,1.1410632133483887,0.061915187165141106,0.028427230194211006,0.09702616930007935,0.6427747368812561,0.5840594172477722,0.7270584106445312,40640.0,40051,41363,38999.0,37620,40343,40518.2,39625,41029,41186.6,39339,43120
8.8370596,8.836699,8.838058000000002,1.0867398738861085,1.0510622262954712,1.1402866840362549,0.061911112442612645,0.02840183861553669,0.09701794385910034,0.6427951693534851,0.5840495228767395,0.7270309329032898,40587.2,39859,41606,39035.6,37693,40270,40691.0,40155,40984,41146.6,39067,43429
8.8568002,8.856421999999998,8.857688,1.0867074251174926,1.0502909421920776,1.1401126384735107,0.061754167824983594,0.028412193059921265,0.09754370152950287,0.6424877524375916,0.5840491652488708,0.7270375490188599,40503.6,39922,41470,39128.2,37445,40459,40635.2,39276,41545,41181.8,39448,42935
8.876543400000001,8.876146000000002,8.877429000000001,1.0867035627365111,1.0501317977905273,1.1400887966156006,0.06140443868935108,0.027625935152173042,0.09793474525213242,0.6425717830657959,0.5848296880722046,0.7270593047142029,40544.6,39790,41343,38893.8,37681,40228,40637.8,39636,41433,41142.2,39156,43343
8.8962276,8.895871999999997,8.897187000000002,1.0868556022644043,1.0501084327697754,1.1400978565216064,0.06130963303148747,0.027428941801190376,0.09802024066448212,0.6425915122032165,0.5850211977958679,0.7270445823669434,40545.0,39466,41146,39073.8,37796,40384,40670.0,40220,41321,41066.0,39092,42787
8.915957599999999,8.915693000000001,8.916844999999999,1.0869246959686278,1.0500414371490479,1.1401145458221436,0.06140657663345337,0.027699708938598633,0.0980285257101059,0.6426181793212891,0.5850721597671509,0.7270573973655701,40480.8,39307,41042,39026.8,37824,40131,40834.0,40142,41346,41121.6,38875,43123
8.935694600000001,8.935316,8.93673,1.0867828607559205,1.0493065118789673,1.1401307582855225,0.06125366501510143,0.026916036382317543,0.09801754355430603,0.6425070762634277,0.5845511555671692,0.7270551919937134,40555.2,39663,41547,38933.4,37506,40341,40799.6,39670,41350,41162.8,39188,43302
8.9554086,8.955045999999996,8.956317,1.0867614984512328,1.0491522550582886,1.1401479244232178,0.06101512610912323,0.02646457403898239,0.09800391644239426,0.6423302054405212,0.5844160914421082,0.7270401120185852,40695.4,40062,41379,39013.0,37820,40189,40654.4,39914,41192,41146.0,39094,43319
8.9751566,8.974765000000001,8.976049999999999,1.0868761777877807,1.049189567565918,1.140083909034729,0.060935042425990106,0.02640756405889988,0.0979888066649437,0.6422237992286682,0.5841119885444641,0.727044939994812,40316.4,39745,40768,39301.0,37986,40257,40981.0,39962,41563,40937.2,38880,42701
8.9948476,8.994489999999999,8.995790000000005,1.08701012134552,1.0492253303527832,1.140169382095337,0.060952255874872206,0.0264132097363472,0.09797855466604233,0.6421875953674316,0.5840358734130859,0.7270322442054749,40707.2,39789,41531,38860.4,37747,39983,40644.6,39946,41350,41215.6,39104,43126
9.0145958,9.014309999999998,9.015463,1.086801290512085,1.048429250717163,1.1401958465576172,0.06057953573763371,0.025614788755774498,0.0979703813791275,0.6421896815299988,0.5840451717376709,0.7270338535308838,40632.0,40199,41119,39058.6,37815,40189,40708.8,39363,41744,41052.6,39147,42714
9.0343206,9.033937999999996,9.035348000000003,1.0868862628936768,1.0482505559921265,1.1402008533477783,0.06033424995839596,0.025441741570830345,0.09796248376369476,0.6420922160148621,0.5840470194816589,0.7270209193229675,40251.2,39498,40874,39170.6,37789,40303,41067.2,40213,41688,40887.2,38888,42742
9.0540314,9.053672999999996,9.054922000000003,1.0868587970733643,1.0482426881790161,1.1401976346969604,0.060444722697138784,0.02544041909277439,0.09795737266540527,0.6420159578323364,0.5840654969215393,0.7270197868347168,40416.2,39202,41283,39057.0,37468,40038,40857.2,40353,41852,41145.0,38710,43015
9.0737852,9.073402000000002,9.074683000000002,1.0867497682571412,1.048252820968628,1.1401855945587158,0.060434276983141896,0.02546604909002781,0.09795669466257095,0.6418967604637146,0.5840571522712708,0.7270222306251526,40273.0,39893,40718,39089.6,37475,40136,40881.8,39759,41864,41082.4,39414,42722
9.093486199999997,9.093121999999997,9.094401999999999,1.0868799209594726,1.0482686758041382,1.1401704549789429,0.0600690595805645,0.024692196398973465,0.09795686602592468,0.6418065667152405,0.5840402841567993,0.7270153164863586,40396.4,39303,40939,39002.8,37881,40067,40964.4,40304,41569,41092.8,38825,42832
9.1132192,9.112924,9.114099,1.0867981672286988,1.048280954360962,1.1401509046554565,0.05998494289815426,0.024524608626961708,0.09796023368835449,0.6417876005172729,0.5840219855308533,0.7270414233207703,40505.8,40026,40854,39123.0,37468,40216,40650.0,39251,41633,41056.4,39174,42582
9.132949800000002,9.132568,9.133999000000001,1.08671236038208,1.0482897758483887,1.1401245594024658,0.05997545048594475,0.02451106160879135,0.09796702861785889,0.6417998790740966,0.5840248465538025,0.7270413041114807,40659.8,40013,41420,38965.8,37581,40316,40592.4,39457,41080,41238.4,39149,42977
9.1526468,9.152290999999998,9.153613999999997,1.0868460416793824,1.0482958555221558,1.1400967836380005,0.059935004264116284,0.024535227566957474,0.09797336161136627,0.6418051719665527,0.5840179920196533,0.7270360589027405,40436.8,39792,40874,39287.2,37840,40372,40778.2,39901,41439,41062.8,39165,42611
9.1723818,9.172021,9.173266,1.0868722200393677,1.048303246498108,1.1400700807571411,0.05998807325959206,0.024563755840063095,0.09797768294811249,0.6418167352676392,0.5840423107147217,0.7270386815071106,40399.6,40085,40615,39113.0,37669,39993,40640.8,39114,41673,41096.0,39338,42680
9.192113,9.191737,9.193140000000003,1.0865989446640014,1.0483126640319824,1.1395081281661987,0.06016527190804481,0.024590369313955307,0.09798049181699753,0.6417232155799866,0.584029495716095,0.727074146270752,40306.4,39690,40944,39123.0,37662,40220,40734.8,39402,41480,41223.0,39505,42729
9.211852000000002,9.211561999999997,9.212746000000003,1.0864266395568847,1.0483207702636719,1.1390794515609741,0.05995053537189961,0.024076825007796288,0.09798219799995422,0.6416910767555237,0.5840393900871277,0.7270525097846985,40427.4,39763,40976,39184.0,38094,40261,40751.0,39643,41648,41018.4,38876,42763
9.231541,9.231193000000001,9.232486000000002,1.0862615585327149,1.0483311414718628,1.1389570236206055,0.05984808728098869,0.023692160844802856,0.09798368066549301,0.6416834354400635,0.5840706825256348,0.7270526885986328,40658.0,39506,41998,39063.4,37959,39844,40446.6,39660,40860,41100.4,39254,42902
9.251271000000001,9.250919999999997,9.252227000000003,1.086135172843933,1.0483440160751343,1.1389126777648926,0.059824246913194656,0.023608990013599396,0.09798441082239151,0.641689932346344,0.5840608477592468,0.7270678281784058,40468.6,39885,41016,39280.2,37990,40308,40695.6,39551,41584,41036.6,39012,42694
9.271025600000002,9.270640999999998,9.272026000000002,1.0861100673675537,1.0483604669570923,1.1388952732086182,0.0597145289182663,0.02359738200902939,0.09798217564821243,0.6416329503059387,0.5840552449226379,0.7270442843437195,40574.8,39736,41395,39017.8,37708,40484,40474.2,39704,40908,41145.0,39536,42613
9.2907148,9.290366000000002,9.29166,1.0858402252197266,1.0483787059783936,1.13808012008667,0.05963513068854809,0.023599253967404366,0.09797665476799011,0.6414436340332031,0.5840416550636292,0.7270326614379883,40590.4,40059,41382,39060.2,37502,40148,40542.6,38787,41322,41243.8,39670,42885
9.3104718,9.310184999999997,9.311344000000002,1.0856140375137329,1.0483976602554321,1.1378730535507202,0.059615084901452065,0.023601999506354332,0.09796817600727081,0.641293716430664,0.5840587019920349,0.726459264755249,40554.2,39692,41444,39268.4,38015,40316,40674.8,40361,41243,40994.6,38844,42681
9.3301612,9.329816999999995,9.331068000000004,1.0853482007980346,1.048411250114441,1.1370208263397217,0.05977063104510307,0.023602880537509918,0.09795600175857544,0.6412543177604675,0.5840603709220886,0.7262821197509766,40503.4,40239,40749,39312.2,37841,40462,40705.8,39356,41699,40986.8,39290,42855
9.349882,9.349544999999999,9.350789,1.085290551185608,1.0484273433685303,1.1368175745010376,0.05964662320911884,0.02360117994248867,0.097939133644104,0.6411853313446045,0.5840564966201782,0.7259528636932373,40572.8,40164,41057,39102.4,37905,40374,40622.4,39668,41339,41140.4,39214,42613
9.3696522,9.369263999999998,9.370577999999998,1.0850723505020141,1.048443078994751,1.136245846748352,0.05961091518402099,0.02359570562839508,0.09791775047779083,0.6411715030670166,0.5840317606925964,0.7258813977241516,40649.4,39836,41326,39266.2,38180,40121,40558.8,40034,41216,41135.2,38947,43017
9.389347999999998,9.388991999999998,9.390327000000001,1.0848854541778565,1.048402190208435,1.135849952697754,0.0595861554145813,0.023545745760202408,0.09789560735225677,0.6411555886268616,0.5840253233909607,0.7258521914482117,40680.2,39751,41391,39055.6,37995,39795,40454.2,39756,41048,41351.0,39630,43090
9.409096200000002,9.408824999999997,9.409964000000004,1.0849945306777955,1.048450231552124,1.1357725858688354,0.05948527865111828,0.023024266585707664,0.09787502884864807,0.6411188960075378,0.5840304493904114,0.7258818745613098,40563.4,39648,41265,39147.8,37825,40371,40566.8,39741,41208,41198.0,39781,42773
9.428779,9.428441,9.429685999999998,1.0848516941070556,1.0484776496887207,1.134975790977478,0.05929663479328155,0.022631540894508362,0.09731858223676682,0.6410110712051391,0.5840228796005249,0.725907027721405,40664.2,39777,40968,39048.0,37742,40364,40519.8,39672,41666,41270.8,39610,42734
9.448509599999998,9.448159999999998,9.449423,1.0847728967666626,1.0495141744613647,1.1342731714248657,0.05913533829152584,0.022775081917643547,0.0968974232673645,0.6408762693405151,0.5840359330177307,0.7253612279891968,40325.8,38975,41073,39194.4,37842,39927,40967.0,40362,41593,41213.6,39379,42911
9.4682604,9.467890999999995,9.469191000000004,1.0847835302352906,1.0495749711990356,1.1344479322433472,0.059020492061972615,0.022597426548600197,0.0968998521566391,0.6407800316810608,0.5840033888816833,0.7249544858932495,40773.2,39938,41522,39134.8,37937,40108,40472.0,39662,40850,41322.8,39546,42892
9.487969200000002,9.487616000000003,9.48891,1.0844024419784546,1.0495420694351196,1.1339235305786133,0.0589616097509861,0.022508379071950912,0.09677524119615555,0.6407735466957092,0.584017276763916,0.7248852252960205,40518.0,39592,41116,39202.0,37963,40325,40577.2,39769,41337,41296.6,39448,43200
9.5077012,9.507428999999998,9.508594000000002,1.0840520143508912,1.0495256185531616,1.13283371925354,0.0590556938201189,0.022491944953799248,0.09669794887304306,0.640939998626709,0.5840203762054443,0.7249376773834229,40333.6,39728,40647,39252.6,38380,39822,40854.4,40047,41755,41202.8,39309,43066
9.527409600000002,9.527061999999997,9.528324000000005,1.0840955972671509,1.0495264530181885,1.1327770948410034,0.05893934592604637,0.022509649395942688,0.09590305387973785,0.6408186078071594,0.5831982493400574,0.7249339818954468,40478.6,39405,41096,39044.0,38240,39716,40624.2,39926,41234,41388.4,39528,43022
9.54715,9.546801999999996,9.548040000000006,1.0840075254440307,1.0494974851608276,1.1322873830795288,0.05875910073518753,0.021977148950099945,0.09572760760784149,0.6405791401863098,0.5830056667327881,0.7249568104743958,40588.8,39759,41285,39114.0,37843,40080,40478.2,39471,41073,41295.4,39775,42726
9.566886399999998,9.566514999999999,9.567815,1.084104585647583,1.0502922534942627,1.131925344467163,0.05867266319692135,0.021603388711810112,0.09570688009262085,0.6406905889511109,0.5829654335975647,0.7249664068222046,40432.6,40017,40804,39276.8,37688,40607,40647.2,38980,41633,41182.0,39713,42589
9.586602,9.586237999999998,9.587524999999998,1.0839748144149781,1.0504733324050903,1.1310522556304932,0.0585034616291523,0.021530039608478546,0.09519404172897339,0.6405598759651184,0.5829751491546631,0.7244532704353333,40332.6,39303,41085,39361.0,38230,40635,40884.0,39979,41693,41106.8,39192,42463
9.606337000000002,9.606042000000002,9.607215,1.0838377714157104,1.0504955053329468,1.1303147077560425,0.05841835662722587,0.02153589203953743,0.09482339024543762,0.6402599930763244,0.5829532742500305,0.7240667939186096,40523.0,39292,41751,39081.0,37810,40046,40675.2,40275,40879,41347.8,38996,43037
9.6260248,9.625684,9.626935000000001,1.0836453437805176,1.0504722595214844,1.1298757791519165,0.05824781358242035,0.02156713232398033,0.09475558996200562,0.6401969432830811,0.5829578638076782,0.7239622473716736,40485.6,39831,40888,39113.8,38067,40034,40643.2,39168,41454,41384.4,39635,43251
9.6457484,9.645411999999997,9.646647000000002,1.0835485935211182,1.0504395961761475,1.1297838687896729,0.05821817964315414,0.021608520299196243,0.09476200491189957,0.640243649482727,0.582992672920227,0.7239481210708618,40394.2,39483,40731,39309.2,37961,40322,40722.6,39596,41641,41246.8,39524,43017
9.6655462,9.665225999999997,9.666438,1.083365559577942,1.050406813621521,1.1289770603179932,0.05822463817894459,0.02165338210761547,0.09478820115327835,0.6402095675468444,0.583018958568573,0.7239525318145752,40298.0,39570,40756,39298.2,38244,40029,40817.2,39775,41559,41187.0,39528,43030
9.685214599999998,9.684860999999998,9.686153999999998,1.083322238922119,1.0503772497177124,1.1287962198257446,0.058185457810759546,0.021698882803320885,0.09454738348722458,0.6402077078819275,0.583004355430603,0.7239500880241394,40352.4,39414,40840,39241.6,37969,40404,40691.6,39769,41508,41261.4,39562,43168
9.7049606,9.704708,9.705875000000004,1.0831035375595093,1.0503458976745605,1.1282413005828857,0.05808039084076881,0.021741703152656555,0.09397294372320175,0.6402185440063477,0.5829987525939941,0.7239585518836975,40417.0,39539,41009,39196.8,37915,40789,40502.8,39506,41191,41310.2,39598,42907
9.7246552,9.724307,9.725569,1.0829455137252808,1.050315022468567,1.1278630495071411,0.058065816015005114,0.02178260311484337,0.09385117143392563,0.6400582075119019,0.5830112099647522,0.7231793999671936,40350.2,39194,41334,39294.6,38346,40364,40703.4,39982,41134,41201.8,39361,43124
9.744388599999999,9.744029999999999,9.745291999999997,1.0827500581741334,1.050294280052185,1.1269973516464233,0.05807267725467682,0.02181878685951233,0.0938405767083168,0.6400771379470825,0.5830444097518921,0.7232421040534973,40732.0,40097,41708,39177.6,37961,40359,40300.0,39113,40739,41291.4,39511,42990
9.764153199999999,9.76378,9.765058999999997,1.082603883743286,1.050277590751648,1.126818299293518,0.058083243668079376,0.021849356591701508,0.09385319799184799,0.6400355935096741,0.5830563306808472,0.7230173945426941,40427.0,39760,40748,39357.8,38017,40545,40555.6,39203,41483,41188.4,39615,42847
9.7838346,9.783485000000002,9.784783,1.0824151515960694,1.0502679347991943,1.1262788772583008,0.05809232220053673,0.021871909499168396,0.09386727958917618,0.640024971961975,0.5830370187759399,0.7229708433151245,40541.2,39328,41197,39251.2,38118,40477,40440.8,39602,41112,41220.6,39448,43053
9.803558999999998,9.803208999999995,9.804488999999998,1.0822168588638306,1.0502679347991943,1.1259181499481201,0.05809859521687031,0.02242053858935833,0.09388243407011032,0.6401275396347046,0.5830357670783997,0.722957968711853,40133.0,39209,40728,39310.4,37895,40526,40914.2,40272,41880,41183.8,39044,43243
9.8232782,9.822932000000002,9.824196,1.082076072692871,1.0502755641937256,1.1253362894058228,0.05799564942717552,0.022831451147794724,0.09336119890213013,0.6401437282562256,0.5830175876617432,0.7229651808738708,40340.4,39563,40652,39231.8,37865,40483,40592.6,39226,41628,41238.6,39492,43007
9.843033000000002,9.842653999999996,9.843915000000004,1.0819466590881348,1.0502854585647583,1.124961256980896,0.057918107509613036,0.02293403074145317,0.09297461062669754,0.6402074813842773,0.5830256938934326,0.7229665517807007,40477.4,39876,40849,39188.6,37948,40688,40451.4,39381,41219,41300.6,39565,42651
9.862808,9.862468,9.863685999999998,1.0817643642425536,1.050293207168579,1.1249048709869385,0.05790104046463966,0.022953879088163376,0.09289426356554031,0.6399059295654297,0.5830314755439758,0.7227035164833069,40471.2,39036,41555,39285.8,38295,40230,40480.8,39777,41113,41212.2,39424,43451
9.8824614,9.882106,9.883413000000004,1.0814600229263305,1.050268530845642,1.1241233348846436,0.05800597928464413,0.02348688803613186,0.09289097040891647,0.6395583868026733,0.583044171333313,0.7223872542381287,40492.2,40015,40825,39351.6,38060,40730,40429.4,38923,41221,41255.6,39598,43109
9.9021836,9.901834999999998,9.903121000000004,1.0814194440841676,1.050309181213379,1.1239619255065918,0.05815225541591644,0.023882340639829636,0.09290526062250137,0.6394150137901307,0.5830249786376953,0.7220348119735718,40500.2,39642,41544,39350.4,38149,40598,40690.2,39461,41515,41344.6,39489,43310
9.921906400000001,9.921553,9.922821,1.0813938856124878,1.0503238439559937,1.1239577531814575,0.05813210010528565,0.023968633264303207,0.0929216518998146,0.6393893361091614,0.5830187797546387,0.7219595909118652,40601.4,39904,41464,39327.4,37959,40656,40480.6,39210,41212,41294.4,39428,43152
9.94221,9.941280999999996,9.945365999999998,1.0813304901123046,1.0503286123275757,1.1231846809387207,0.05811820030212402,0.024512041360139847,0.0929374098777771,0.6394374370574951,0.5830052495002747,0.7222088575363159,40509.0,39979,41184,39186.2,37841,40460,40546.6,38742,41336,41372.6,39780,43229
9.9619852,9.961165000000001,9.965092,1.0811783075332642,1.0503276586532593,1.1230213642120361,0.05812115296721458,0.024905148893594742,0.09294987469911575,0.6392937898635864,0.582485556602478,0.7220101952552795,40250.0,39171,40784,39386.8,38317,40749,40845.4,39641,41947,41193.0,39608,42881
9.981643,9.980727999999996,9.984822000000005,1.0812369346618653,1.0503244400024414,1.123518943786621,0.05811831653118134,0.02498631924390793,0.09297505766153336,0.639268672466278,0.582358717918396,0.7219681739807129,40521.2,39321,41566,39254.8,37990,40395,40518.2,39416,41562,41273.4,39454,43391
10.001373000000001,10.000456999999994,10.004538000000005,1.0811574697494506,1.0503249168395996,1.1235214471817017,0.058083274960517885,0.025520630180835724,0.09246010333299637,0.6391095042228698,0.5820664167404175,0.7214077115058899,40608.0,39903,41160,39199.8,38133,40239,40308.2,38778,40896,41275.2,39646,43058
10.021095800000001,10.020178000000001,10.024264,1.081051754951477,1.0503301620483398,1.1235519647598267,0.05807672180235386,0.025899196043610573,0.09207019209861755,0.6390177011489868,0.5819898247718811,0.7209956049919128,40415.6,39801,40884,39162.2,38153,40558,40595.0,38977,41520,41269.2,39244,42981
10.0408358,10.039904999999997,10.043992000000003,1.080766534805298,1.0497938394546509,1.1230617761611938,0.05807052217423916,0.02596493996679783,0.09197168797254562,0.6388268947601319,0.5819820165634155,0.7209003567695618,40429.8,39474,41109,39239.4,38056,40551,40746.2,39253,42145,41209.6,39733,42878
10.060596,10.059731999999997,10.063710000000004,1.0804898023605347,1.0493862628936768,1.1226922273635864,0.057802620157599446,0.02595001645386219,0.09194823354482651,0.6387806057929992,0.5819836854934692,0.7208596467971802,40583.8,39764,41043,39238.2,38332,40586,40529.2,39394,41548,41319.4,39594,43201
10.080266599999998,10.079356999999998,10.083435000000001,1.0804649353027345,1.0492854118347168,1.1226134300231934,0.057728957012295724,0.02591242827475071,0.09194401651620865,0.6387423515319824,0.5819818377494812,0.7209355235099792,40591.6,39700,41950,39210.4,38286,40173,40552.0,39166,41392,41323.2,39500,43608
10.1000078,10.099085999999996,10.103164000000001,1.0806005239486693,1.050079584121704,1.122605323791504,0.05801435522735119,0.02667098306119442,0.0919448509812355,0.6387951374053955,0.5819864869117737,0.7209502458572388,40549.6,39634,41074,39308.4,37990,40872,40544.2,39441,41722,41311.6,39261,43309
10.1197146,10.118803,10.122892000000004,1.0806424379348756,1.0502911806106567,1.1226139068603516,0.058082444965839385,0.02682168036699295,0.09194741398096085,0.6388066530227661,0.5820037722587585,0.720953643321991,40297.0,39612,40676,39448.6,38507,40575,40844.4,39640,41494,41272.4,39382,43290
10.1394402,10.138525999999999,10.142611999999998,1.0805510044097901,1.0498175621032715,1.1226245164871216,0.05798952281475067,0.026816949248313904,0.0919521376490593,0.638658630847931,0.5820021629333496,0.7201796174049377,40342.6,39529,40730,39378.2,38030,40711,40740.4,39680,41420,41193.6,39423,43253
10.159208600000001,10.158343000000002,10.162341000000005,1.080478024482727,1.0494341850280762,1.1226320266723633,0.057753701508045194,0.02677731215953827,0.091189444065094,0.6386309027671814,0.5820033550262451,0.7199839949607849,40565.2,39977,41320,39195.2,37834,40645,40420.0,38842,41012,41357.6,39535,43321
10.1788864,10.177975,10.182061,1.0803020000457764,1.0493439435958862,1.122637391090393,0.05785088688135147,0.02673494443297386,0.09100770950317383,0.6384631514549255,0.5812216997146606,0.7199476957321167,40336.2,39523,40898,39523.8,38221,40822,40692.0,39390,41144,41191.2,39370,43315
10.1986612,10.197820999999998,10.201784000000004,1.0802599430084228,1.049320936203003,1.1226415634155273,0.05776897221803665,0.02669764682650566,0.09097335487604141,0.6384279370307923,0.5810269713401794,0.7199454307556152,40187.0,39057,40711,39385.2,38020,40555,40750.8,39589,41155,41453.4,40074,43514
10.2183786,10.217430999999998,10.221511000000003,1.08025062084198,1.0493098497390747,1.1226452589035034,0.057693935185670855,0.026668205857276917,0.09097440540790558,0.6383265972137451,0.5809850096702576,0.7194278836250305,40481.8,39448,41077,39090.8,38004,40278,40370.0,39329,41631,41441.4,39334,43585
10.238085000000002,10.237152000000002,10.241317,1.0801429986953734,1.0493031740188599,1.122649073600769,0.057780513539910316,0.026645371690392494,0.09098369628190994,0.6382477283477783,0.5809731483459473,0.7190332412719727,40270.4,39525,40908,39368.4,38273,40388,40722.2,39645,41801,41271.0,39682,43476
10.257789399999998,10.256873999999996,10.260964000000005,1.0800642251968384,1.0492942333221436,1.1234287023544312,0.05790681801736355,0.02662844769656658,0.09176614135503769,0.6382189631462097,0.5809846520423889,0.7189365029335022,40552.6,39268,41299,39235.8,38287,40409,40449.6,39904,40890,41415.8,39538,43429
10.277519600000002,10.276598,10.280691000000003,1.0800487279891968,1.049290657043457,1.1236310005187988,0.057885483652353284,0.026615548878908157,0.09196862578392029,0.6383811712265015,0.5809952616691589,0.7189070582389832,40435.2,39759,40959,39318.6,38044,40606,40586.0,39577,40954,41300.2,39395,43312
10.2972888,10.296444999999999,10.300418000000002,1.0799419403076171,1.049290657043457,1.1236865520477295,0.057879232242703436,0.02660507522523403,0.09202160686254501,0.6382120013236999,0.5809937715530396,0.7183927893638611,40384.2,39159,41000,39516.0,38623,40615,40556.6,40188,40865,41084.4,39160,43113
10.3170056,10.316049,10.320139,1.0799253463745118,1.0492944717407227,1.1237058639526367,0.05772426575422287,0.0265958309173584,0.09203428775072098,0.638063371181488,0.5809890627861023,0.7180108428001404,40605.2,39992,41079,39441.4,38200,40864,40262.4,38686,41405,41298.6,39789,43081
10.3367244,10.33578,10.34002,1.0798689126968384,1.0492973327636719,1.1237165927886963,0.05763166099786758,0.02658705785870552,0.09125923365354538,0.6377475976943969,0.580202043056488,0.7179228067398071,40494.0,39565,41041,39478.2,38193,40694,40459.8,39414,41120,41356.8,39724,43152
10.3564226,10.355500999999997,10.35959,1.0796952486038207,1.0484752655029297,1.1237229108810425,0.05765710733830929,0.02656867913901806,0.09105880558490753,0.6376843094825745,0.5800046920776367,0.7173962593078613,40435.2,38959,41178,39230.4,38151,40713,40548.8,39814,41368,41536.2,39952,43345
10.3761424,10.375227999999996,10.379320000000003,1.079661989212036,1.0482958555221558,1.1237269639968872,0.05781764090061188,0.02657027542591095,0.09100436419248581,0.6376174330711365,0.5799590945243835,0.7170101404190063,40523.6,39306,41005,39347.2,38325,40448,40489.2,39759,41048,41548.0,39738,44050
10.395887799999999,10.394956999999994,10.399047000000003,1.079577589035034,1.0482648611068726,1.1237282752990723,0.057867849990725514,0.026568064466118813,0.09098689258098602,0.6376024723052979,0.579953134059906,0.7169271111488342,40440.4,39264,40973,39463.8,38497,40865,40613.8,39880,41233,41329.6,39562,43287
10.415637,10.414673999999998,10.418765000000004,1.079461693763733,1.048271656036377,1.1245042085647583,0.05789479836821556,0.026565223932266235,0.09097980707883835,0.6375961899757385,0.5799159407615662,0.7169224619865417,40266.8,39163,40745,39452.0,38243,40812,40804.0,39781,41449,41363.8,39742,43308
10.4361332,10.434394000000001,10.438577999999998,1.0794374465942382,1.0482892990112305,1.124691367149353,0.05790129527449608,0.02656400203704834,0.09097567200660706,0.6376087427139282,0.5799531936645508,0.7169328927993774,40545.2,39733,41037,39328.4,38299,40525,40483.8,39053,41642,41455.8,39644,43376
10.4558538,10.454127,10.458334999999998,1.0792983055114747,1.0483105182647705,1.1247494220733643,0.05784528106451035,0.026292499154806137,0.0909757912158966,0.6375030517578125,0.5799843072891235,0.7164222002029419,40451.2,39586,41202,39515.0,38017,40937,40587.8,39577,41622,41252.4,39415,43143
10.4757748,10.473998000000003,10.477967,1.0791922807693481,1.048334002494812,1.1247485876083374,0.05769626796245575,0.025689229369163513,0.09097849577665329,0.6371375679969787,0.5794464945793152,0.7159338593482971,40529.2,39709,41035,39380.2,38342,40768,40436.2,38908,41333,41381.0,39802,43378
10.495549200000003,10.493718000000005,10.497702,1.0792377948760987,1.048359751701355,1.124587059020996,0.05769011192023754,0.02553744800388813,0.09097737073898315,0.6372427225112915,0.579039454460144,0.7159399390220642,40486.2,40015,40905,39472.4,38356,40818,40458.4,38710,41384,41437.6,39373,43506
10.515248600000001,10.513488999999996,10.517415,1.0792281866073608,1.0483828783035278,1.1252819299697876,0.05794651098549366,0.02549935318529606,0.09098449349403381,0.63721764087677,0.5789700746536255,0.7159378528594971,40264.4,39778,40523,39351.8,38102,40795,40728.6,39093,41963,41476.8,39851,43399
10.534985,10.533164000000001,10.537199000000005,1.0792334079742432,1.0484004020690918,1.1254531145095825,0.05806274302303791,0.0254907738417387,0.09099595248699188,0.637216055393219,0.5789588689804077,0.7159425020217896,40236.0,39248,40661,39256.2,38159,40674,40719.0,39704,41413,41432.4,39427,43239
10.5547078,10.552908,10.556957999999998,1.0790815114974976,1.048416018486023,1.1254743337631226,0.05809214860200882,0.02549257129430771,0.0910094678401947,0.6370629787445068,0.5789660215377808,0.7151693105697632,40329.2,39546,40885,39407.2,38111,40777,40668.6,39172,41504,41415.6,39756,43402
10.5744224,10.572611000000002,10.576683999999998,1.0788872480392455,1.0484294891357422,1.1254587173461914,0.058099950477480886,0.025500496849417686,0.09101657569408417,0.637034249305725,0.5789873600006104,0.7149848937988281,40385.2,39332,41232,39502.0,38182,40630,40647.4,39926,41140,41312.4,39282,43377
10.5941936,10.592343000000005,10.596422999999998,1.0791086196899413,1.0489739179611206,1.126239538192749,0.05820590481162071,0.025513511151075363,0.0910237655043602,0.6371337413787842,0.5789932608604431,0.7149500846862793,40285.8,39358,40950,39394.6,38442,41073,40658.8,39810,41475,41397.8,39736,43030
10.613873,10.612113,10.616054000000002,1.0792183876037598,1.0493806600570679,1.1264183521270752,0.058285302668809894,0.025530263781547546,0.09102760255336761,0.6373318791389465,0.5790048837661743,0.7149494886398315,40357.4,39996,40661,39195.4,37749,40742,40479.4,38385,41756,41558.8,40157,43109
10.633594800000001,10.631791000000002,10.63579,1.0792432308197022,1.0494794845581055,1.1264171600341797,0.05814560055732727,0.02474510669708252,0.09102571755647659,0.6372808218002319,0.5789957642555237,0.7141741514205933,40333.0,39762,41024,39354.6,38174,40468,40477.8,38783,41266,41433.6,39877,43331
10.653332599999999,10.651523000000005,10.655600999999997,1.079145646095276,1.0494979619979858,1.1264171600341797,0.05827237404882908,0.02456781454384327,0.09101592004299164,0.6372636795043946,0.5790108442306519,0.7139897346496582,40484.2,40223,40784,39293.2,38293,40760,40336.0,38849,41047,41420.4,39789,43269
10.673026400000001,10.671254000000005,10.675232000000001,1.079071044921875,1.049493670463562,1.1264195442199707,0.05846069790422916,0.024549318477511406,0.09100212156772614,0.6371101975440979,0.5790470242500305,0.713944137096405,40400.2,39902,40843,39374.2,38404,40687,40471.4,39161,41208,41376.2,39700,43300
10.6927786,10.690959,10.694959,1.079054594039917,1.0494799613952637,1.1264134645462036,0.058509203419089315,0.0245716143399477,0.09098726511001587,0.637069022655487,0.579045295715332,0.7139403223991394,40424.6,40088,40901,39352.8,38249,40526,40349.0,38531,40983,41479.8,39838,43249
10.7124816,10.710699000000005,10.714693,1.079053521156311,1.0494625568389893,1.1264054775238037,0.058521665260195734,0.024603011086583138,0.09097408503293991,0.637043297290802,0.5790177583694458,0.7139410376548767,40293.8,39633,40760,39294.8,38351,40637,40717.8,39484,41723,41530.0,39725,43486
10.732203800000002,10.730415000000004,10.73441,1.0792163133621215,1.0502474308013916,1.1263951063156128,0.058627890050411226,0.024637017399072647,0.09096236526966095,0.6369296312332153,0.5790192484855652,0.7134209275245667,40353.4,39526,40763,39300.2,38041,40645,40598.6,39633,41393,41432.2,39462,43287
10.7519724,10.750176,10.75421,1.0794193029403687,1.0504271984100342,1.127191424369812,0.05870809108018875,0.024672716856002808,0.09095374494791031,0.6368525981903076,0.579036295413971,0.7130253314971924,40295.4,39393,40867,39256.6,38529,40411,40629.4,39512,41398,41443.4,39688,43512
10.771641800000001,10.769864000000005,10.773859000000002,1.079625129699707,1.0504541397094727,1.127383828163147,0.05894055292010307,0.02524477243423462,0.09094987064599991,0.6367326021194458,0.5785062909126282,0.7129340171813965,40521.6,39564,41147,39402.6,38301,40666,40358.8,39273,41066,41491.4,40126,43193
10.791397400000003,10.789597000000006,10.793585,1.0795690774917603,1.0504463911056519,1.1274231672286987,0.059268148988485335,0.025682836771011353,0.09094922244548798,0.6367088675498962,0.5780913233757019,0.7129223942756653,40421.0,40119,40795,39423.0,38206,41274,40459.2,38596,41276,41438.6,39887,43153
10.811100200000002,10.809304000000001,10.813310999999999,1.0795002460479737,1.0504324436187744,1.127422571182251,0.0593509241938591,0.025810759514570236,0.09094882011413574,0.6367023944854736,0.5779718160629272,0.7124081254005432,40377.8,39482,40999,39213.2,38497,40106,40757.8,39708,41585,41345.8,39762,43704
10.830830200000001,10.829041000000002,10.833041000000001,1.0794817924499511,1.0504179000854492,1.127407193183899,0.05937117114663124,0.025858327746391296,0.09095236659049988,0.6366554617881774,0.5779654383659363,0.7120139002799988,40330.0,39889,40873,39429.8,38515,40667,40739.0,39259,41749,41122.6,39290,43206
10.8506112,10.848792,10.852914000000002,1.0795370817184449,1.0507116317749023,1.1273854970932007,0.05938628874719143,0.025936054065823555,0.09096121042966843,0.6364646196365357,0.5779591202735901,0.7119283080101013,40372.6,39800,40841,39275.8,38391,40656,40638.4,39434,41431,41288.2,39548,43222
10.8702736,10.868501,10.872485000000001,1.0797903537750244,1.0506967306137085,1.1273572444915771,0.05953981392085552,0.02594335936009884,0.09097670763731003,0.6364194989204407,0.5779754519462585,0.7119232416152954,40472.6,39554,40893,39404.2,38574,40679,40616.6,39602,42030,41328.4,39547,43396
10.8900364,10.888208000000002,10.892247,1.079783821105957,1.0506700277328491,1.1267904043197632,0.05968180969357491,0.026463527232408524,0.09099595993757248,0.636405062675476,0.5779666900634766,0.7119274735450745,40421.2,39240,41352,39261.8,38354,40914,40565.2,39527,41557,41329.4,39745,42854
10.909729200000001,10.907948000000001,10.911934000000002,1.0798928022384644,1.0506641864776611,1.1263567209243774,0.05986793898046017,0.026856010779738426,0.09101517498493195,0.6363071203231812,0.5779667496681213,0.7114173769950867,40474.8,39411,41518,39385.8,38379,40594,40664.0,39478,41707,41236.8,39333,43240
10.929465,10.927658,10.931679,1.079880452156067,1.0512744188308716,1.126233696937561,0.05980873852968216,0.026942286640405655,0.09103008359670639,0.6362301230430603,0.5779826045036316,0.7110243439674377,40486.4,39803,41704,39456.2,38659,40985,40644.6,39314,41516,41169.0,39712,43029
10.9492208,10.947415,10.951466,1.0802786111831666,1.051437258720398,1.1266136169433594,0.060048221796751025,0.02695612609386444,0.09101556241512299,0.6362046837806702,0.5780013203620911,0.7109459042549133,40431.2,39314,41556,39424.4,38523,40582,40789.0,39916,41890,41185.0,39283,43687
10.968891600000003,10.967109,10.971101999999998,1.0803149223327637,1.0513328313827515,1.126563310623169,0.060310060530900954,0.027738917618989944,0.09102082252502441,0.6362140893936157,0.5780325531959534,0.7109249830245972,40507.2,39499,41285,39167.2,38360,40375,40512.0,39161,42344,41254.8,39708,43358
10.988672999999999,10.986849,10.990874,1.0805134773254395,1.0513478517532349,1.126587152481079,0.06034841686487198,0.027923930436372757,0.09102074801921844,0.6360499501228333,0.5780487060546875,0.7101035714149475,40632.8,39359,41985,39168.4,38474,40391,40592.8,39615,41697,41423.4,40078,43508
11.0083498,11.006562999999998,11.010544999999997,1.0806885719299317,1.0513430833816528,1.1265915632247925,0.06038466840982437,0.027948584407567978,0.0910203829407692,0.6361040353775025,0.5780269503593445,0.7104350924491882,40423.0,39420,41251,39267.0,38290,40287,40870.0,39752,42526,41338.8,39970,43659
11.0280928,11.026297999999999,11.030276000000002,1.0807463645935058,1.0513352155685425,1.1265950202941895,0.06032943278551102,0.027933012694120407,0.09101856499910355,0.636014437675476,0.5780208706855774,0.7099813222885132,40592.2,39560,41764,39389.2,38298,40854,40757.2,39953,42257,41133.2,39449,42677
11.047838600000002,11.046047999999999,11.050086,1.0808122396469115,1.0513280630111694,1.1258281469345093,0.06045780964195728,0.028442176058888435,0.09101615101099014,0.6359967827796936,0.5780081748962402,0.7099494934082031,40712.8,39686,41470,39247.2,38449,40273,40705.4,39504,42547,41217.2,39723,43278
11.067517200000001,11.065749,11.069707999999999,1.0809125661849976,1.0513250827789307,1.1256403923034668,0.06052619554102421,0.02881741337478161,0.09101366251707077,0.6359869718551636,0.5780100226402283,0.7099339962005615,40583.8,39542,41790,39489.2,38521,40720,40825.0,39544,42343,41133.4,39789,43292
11.087271999999999,11.085465000000001,11.089438999999999,1.081087851524353,1.0513248443603516,1.1256000995635986,0.06069052889943123,0.028885595500469208,0.09101080149412155,0.6358874678611756,0.5780134201049805,0.7099373936653137,40310.8,38951,41887,39302.0,38432,41023,41063.2,39911,42344,41212.0,39565,43241
11.1069716,11.105193000000003,11.109166000000002,1.0812315940856934,1.0513252019882202,1.1250805854797363,0.06057030484080315,0.028876055032014847,0.09100773185491562,0.635925006866455,0.5780273675918579,0.709948718547821,40376.4,39764,41420,39304.0,38258,40702,41054.2,39316,42979,41230.2,39931,43243
11.126707,11.124908,11.128894000000004,1.0812099695205688,1.0513300895690918,1.124692678451538,0.06069244779646397,0.02964606322348118,0.09100557118654251,0.6358818292617798,0.5780298709869385,0.7094312906265259,40298.0,39115,41655,39387.8,38778,40246,41221.4,40264,42787,41104.2,39310,43316
11.1464654,11.144670999999999,11.148692999999998,1.081461238861084,1.0521372556686401,1.1245983839035034,0.060716868937015535,0.0298093743622303,0.09100586920976639,0.6356162190437317,0.577512264251709,0.7090463638305664,40545.6,40188,41638,39368.8,38386,40642,41018.2,39525,42921,41156.4,39599,43175
11.1661384,11.164359000000001,11.168339,1.0815678596496583,1.0523371696472168,1.1245789527893066,0.06071813628077507,0.0298217311501503,0.09100905805826187,0.6352732062339783,0.5771108865737915,0.708949863910675,40652.8,39737,41726,39142.6,38389,40381,40877.8,39409,42865,41381.2,39530,43700
11.185896600000001,11.184095000000005,11.188061999999999,1.081481122970581,1.052381157875061,1.124061107635498,0.060767336189746855,0.029800664633512497,0.09101752191781998,0.6350867033004761,0.5770004391670227,0.7089341878890991,40427.2,39462,41198,39538.6,38574,41211,41107.0,39972,43343,41205.8,39984,43104
11.205631799999999,11.203838999999999,11.207918999999997,1.0815523147583008,1.0523854494094849,1.1236722469329834,0.060828766971826556,0.02977406606078148,0.09102978557348251,0.634991192817688,0.5769700407981873,0.7089352011680603,40731.4,39417,42123,39287.4,38509,41072,40748.6,39917,42500,41394.4,39437,43443
11.225329400000001,11.223545000000003,11.227558999999998,1.0814778089523316,1.052379846572876,1.1235771179199219,0.06087101511657238,0.029747294262051582,0.09103983640670776,0.6349530220031738,0.5769662857055664,0.7088881731033325,40644.4,39819,41536,39247.6,38167,40773,41057.2,39559,43552,41486.4,40134,43392
11.245063599999998,11.243266,11.247309999999999,1.0815563440322875,1.0523709058761597,1.123558521270752,0.06080531664192677,0.02972349338233471,0.09104584157466888,0.6348090171813965,0.5769752264022827,0.708961009979248,40572.4,39829,42503,39227.8,38335,40793,40995.0,39255,42234,41342.6,39675,43200
11.2647738,11.262996000000003,11.266966,1.0813935279846192,1.052357792854309,1.1227893829345703,0.06072917580604553,0.029704220592975616,0.09104739874601364,0.6348294138908386,0.577765941619873,0.708972156047821,40809.4,39779,42093,39226.2,38517,40183,40826.8,39426,42896,41189.2,39426,43230
11.2844934,11.282713,11.286679,1.0812565326690673,1.0523418188095093,1.1226065158843994,0.06069115027785301,0.029689226299524307,0.09104326367378235,0.6348317623138428,0.577980101108551,0.7089641094207764,40739.4,39883,42240,39367.2,38356,40595,40847.2,39153,42986,41277.8,39664,43353
11.304236999999999,11.302472999999999,11.306411,1.0811696290969848,1.0515203475952148,1.1225723028182983,0.06095968782901764,0.02968147024512291,0.09103751182556152,0.634634792804718,0.5780337452888489,0.7082095742225647,40520.2,39302,42045,39273.8,38486,40757,41095.2,40019,42875,41304.8,39223,43421
11.3239506,11.322154,11.326191000000003,1.0811218738555908,1.0513038635253906,1.1225767135620117,0.06102185882627964,0.029674841091036797,0.09103164821863174,0.634438157081604,0.5780475735664368,0.7080102562904358,40592.6,39454,42032,39181.4,38741,40047,41091.4,40204,42838,41320.2,39709,43688
11.343692999999998,11.341889,11.345854,1.0811802864074707,1.0516064167022705,1.1225892305374146,0.06096373125910759,0.029823552817106247,0.09102775156497955,0.6343810677528381,0.5780379772186279,0.7079628705978394,40533.8,39555,41822,39500.2,38528,40720,41206.2,39763,43379,41136.0,39729,43034
11.3633912,11.361610000000004,11.365585,1.0810644149780273,1.0515872240066528,1.1226049661636353,0.06092685423791409,0.02981957234442234,0.09102825820446014,0.6342503070831299,0.5780280828475952,0.7079083323478699,40901.6,40289,41998,39012.2,38104,40408,40715.2,38694,42776,41460.6,40119,43175
11.383124399999996,11.381350999999999,11.385314999999999,1.080869197845459,1.0516170263290405,1.1221048831939697,0.06084646284580231,0.02957357093691826,0.09103227406740189,0.6339969873428345,0.5780367851257324,0.7079115509986877,40783.6,39890,42014,39479.4,38801,41137,40980.8,39375,42999,41158.2,39429,42735
11.4028744,11.401088999999999,11.405031999999999,1.0809529542922973,1.05160653591156,1.121726632118225,0.06075592637062073,0.028985820710659027,0.09103843569755554,0.633977222442627,0.5780351758003235,0.7079653143882751,40849.6,39787,41994,39297.8,38481,40548,40934.2,39397,42846,41164.8,39627,42707
11.422582,11.420795000000002,11.424823000000002,1.0807296276092528,1.051376461982727,1.121627926826477,0.06061684004962444,0.02871166355907917,0.09104660153388977,0.6338729500770569,0.5775502324104309,0.7079669237136841,40818.6,39833,42140,39327.2,38296,40842,41007.8,39498,42362,41259.6,39875,42757
11.4423322,11.440506000000005,11.444485,1.0805341958999635,1.0512187480926514,1.1215890645980835,0.06065784618258476,0.02857813984155655,0.09183508157730103,0.6334701538085937,0.5771317481994629,0.7079440951347351,40809.8,39720,42273,39229.4,38561,39877,41207.2,39948,42454,41251.8,39572,43144
11.462022999999999,11.460242000000003,11.464210999999999,1.080457091331482,1.0512351989746094,1.1212249994277954,0.06069425456225872,0.02856655977666378,0.09212297946214676,0.6333357214927673,0.5770299434661865,0.7079510688781738,40734.2,39766,41687,39162.8,38302,40141,41207.4,39473,42831,41250.2,39660,42564
11.481745400000001,11.479956999999999,11.483934999999999,1.0804561138153077,1.0504612922668457,1.121193766593933,0.0607125673443079,0.02857396937906742,0.09218219667673111,0.6331568956375122,0.5770085453987122,0.7079785466194153,40913.6,39799,41967,39237.4,38490,39973,40977.0,39417,42543,41140.4,39567,42717
11.501494,11.499721999999998,11.503658999999999,1.0803660154342651,1.050278902053833,1.1211787462234497,0.060703839734196664,0.028577974066138268,0.09219061583280563,0.6331258773803711,0.577009916305542,0.7079915404319763,40880.6,39646,42597,39295.0,38589,40007,40949.8,39444,42275,41162.8,39600,43139
11.5211972,11.519404,11.523439999999999,1.0802274703979493,1.0502477884292603,1.1211750507354736,0.06079827509820461,0.028581565245985985,0.09218144416809082,0.6331338047981262,0.5770100355148315,0.707998514175415,41137.6,39843,42755,39161.2,38192,40583,40675.4,39354,42100,41373.8,39541,43049
11.5409664,11.539141,11.543110000000002,1.080141806602478,1.050251841545105,1.1211849451065063,0.06076459586620331,0.028587404638528824,0.09215795248746872,0.6330414295196534,0.577012300491333,0.7080087065696716,41019.8,39882,43487,39163.4,38426,40126,40713.0,39219,42608,41252.0,39288,43287
11.5606474,11.558855,11.562839,1.080139660835266,1.0502556562423706,1.121211290359497,0.0606989573687315,0.028598109260201454,0.09211836010217667,0.632809317111969,0.5770115256309509,0.7080029249191284,41172.8,39789,43530,39083.4,38130,40030,40588.8,39162,41894,41470.4,39918,43756
11.5803738,11.578588,11.582563999999998,1.0800975799560546,1.050262212753296,1.1212570667266846,0.060673173144459726,0.028613289818167686,0.09206552803516388,0.6327494502067565,0.5770065188407898,0.7079828977584839,40837.2,39639,42562,39276.0,38289,40315,40890.6,39297,42673,41341.6,39896,43243
11.600094199999997,11.598303000000003,11.602276999999997,1.0803249835968018,1.0502684116363525,1.1221537590026855,0.060661302879452705,0.028629740700125694,0.09201519191265106,0.632625424861908,0.5770024061203003,0.7079760432243347,40828.6,39443,42204,39247.2,38688,40002,40998.6,39698,41786,41321.2,39445,43363
11.6198204,11.61805,11.622014,1.080375599861145,1.0500024557113647,1.1225889921188354,0.06049956977367401,0.028646644204854965,0.09120484441518784,0.6327054738998413,0.577007532119751,0.707978367805481,41152.2,39929,42759,38891.4,38327,39755,40552.6,39049,41471,41529.4,39841,43535
11.639574999999997,11.637766000000001,11.641728,1.0803479194641112,1.0496737957000732,1.1227344274520874,0.06045606285333634,0.028660673648118973,0.09098289906978607,0.632517147064209,0.5770214796066284,0.7074282169342041,40795.6,39804,42895,39285.2,38707,40121,40883.2,39342,42807,41327.0,39601,43836
11.659271799999999,11.657487000000005,11.661463999999999,1.0806078910827637,1.0493272542953491,1.123573660850525,0.060340502113103864,0.02867254614830017,0.09039855748414993,0.632421898841858,0.5770255327224731,0.7070227265357971,41095.2,39974,42621,39190.2,38643,40367,40537.4,39363,41196,41435.0,39550,44021
11.6790086,11.677208000000002,11.681225999999999,1.080788493156433,1.049249291419983,1.1243278980255127,0.06015104465186596,0.028681477531790733,0.08998125046491623,0.6325093507766724,0.5770295262336731,0.7069113254547119,41081.6,40087,42797,39203.8,38395,39953,40504.6,38773,41830,41375.2,39774,44133
11.6987214,11.696949000000005,11.700906,1.0810011625289917,1.0492408275604248,1.1253197193145752,0.06004875525832176,0.02868666499853134,0.08987123519182205,0.6324316501617432,0.5770267248153687,0.70689857006073,40928.6,39345,42193,39076.6,38410,39738,40833.0,40135,41485,41529.0,39541,44387
11.718448600000002,11.716667000000005,11.720628000000001,1.081223201751709,1.049251914024353,1.1263699531555176,0.05991879478096962,0.02868744358420372,0.08932876586914062,0.6325178384780884,0.5770377516746521,0.7068987488746643,41000.2,40119,42353,39145.6,38555,40086,40744.6,39186,41812,41347.6,39814,43871
11.738188,11.736399000000002,11.740352999999999,1.08160560131073,1.0492711067199707,1.1276910305023193,0.059987496212124826,0.028683612123131752,0.08893165737390518,0.6325992345809937,0.5770408511161804,0.7069116234779358,40779.2,39706,42006,38950.0,38177,39779,40980.8,39475,41945,41409.6,39401,44027
11.757886799999998,11.756115000000001,11.760076000000002,1.0821794748306275,1.0492924451828003,1.1293327808380127,0.060005848109722135,0.028678104281425476,0.08883976936340332,0.6327785134315491,0.5770360231399536,0.7069319486618042,40765.0,39729,42304,38853.2,37978,40131,40873.6,39055,42151,41539.4,39730,43982
11.777657999999999,11.775845000000006,11.779938,1.082537579536438,1.0493111610412598,1.1307909488677979,0.059910484775900844,0.028674321249127388,0.0883154571056366,0.6326730847358704,0.5770357251167297,0.7069423198699951,40760.0,40006,41884,38965.8,38340,39701,40975.6,39046,42419,41423.2,39973,44148
11.797340600000002,11.795568000000003,11.799520000000001,1.0829934120178222,1.0493282079696655,1.132449746131897,0.05967784970998764,0.02867048978805542,0.08794254064559937,0.6326857924461364,0.5770217776298523,0.7064014673233032,40938.6,39958,42392,39169.4,38486,40331,40987.2,39669,41763,41218.2,39073,44288
11.817075800000001,11.815307000000004,11.819257999999998,1.0835389137268066,1.049675464630127,1.1344096660614014,0.059659361466765405,0.028838323429226875,0.0878729522228241,0.6326314806938171,0.5770159959793091,0.7059937715530396,41102.6,39937,42902,38928.6,37989,39822,40776.8,39428,41694,41440.4,39344,44212
11.836813600000003,11.835017000000004,11.838982999999999,1.0840667963027955,1.0496540069580078,1.1364409923553467,0.05959898605942726,0.028825219720602036,0.08711051195859909,0.6326188087463379,0.5770106315612793,0.7059137225151062,41209.6,39308,43037,38842.6,37875,39502,40450.6,39398,41479,41350.4,39721,43526
11.856518400000002,11.854764,11.858709999999999,1.0845639944076537,1.049682855606079,1.1384857892990112,0.05969626754522324,0.028839778155088425,0.08694598078727722,0.6328369379043579,0.5770120024681091,0.7061769962310791,41028.6,39952,43077,38768.6,38301,39265,40869.0,38784,42507,41456.0,40057,43926
11.876287600000001,11.874472000000006,11.878494000000003,1.085254693031311,1.0496913194656372,1.1405307054519653,0.05972819812595844,0.028844280168414116,0.08693401515483856,0.6328363180160522,0.5770198702812195,0.7059773206710815,40931.6,39505,42566,38983.6,38400,39574,41153.4,39959,42442,41258.8,39454,43631
11.895971600000001,11.894204999999998,11.898153999999998,1.0858952283859253,1.0496785640716553,1.142569899559021,0.05968559049069881,0.029356861487030983,0.08644163608551025,0.6327886581420898,0.5765023827552795,0.7059300541877747,40970.6,40049,42394,38805.2,38443,39615,40928.4,39104,42276,41289.8,39574,43616
11.9156998,11.913928000000004,11.917883,1.0867342710494996,1.0504597425460815,1.1454427242279053,0.05968309678137303,0.029753131791949272,0.08607656508684158,0.6327201843261718,0.5761052966117859,0.705909252166748,41030.2,39826,42526,38747.6,38004,39666,40892.8,39359,42113,41357.8,39841,43084
11.9354466,11.93366,11.937600999999997,1.087398076057434,1.0506619215011597,1.1477108001708984,0.05967477224767208,0.02985726110637188,0.08601196855306625,0.6326311826705933,0.5759974718093872,0.705337405204773,41067.6,39683,42887,38901.0,38073,39591,41052.4,39355,42202,41289.6,39818,42806
11.955138799999999,11.953373000000004,11.957335999999998,1.0881985902786255,1.0507094860076904,1.150377869606018,0.05984031111001968,0.02988438680768013,0.08602398633956909,0.6326301336288452,0.5759778618812561,0.7050331234931946,41455.0,39930,43581,38660.6,38262,39574,40609.0,39039,42005,41455.0,40211,43189
11.974915399999999,11.973106000000003,11.977117999999999,1.0886924028396607,1.0507185459136963,1.1525192260742188,0.059969512373209,0.02989032492041588,0.08603312075138092,0.6326510190963746,0.5759819746017456,0.7048688530921936,41284.6,40181,43491,38911.4,38273,39736,40813.8,39136,41850,41278.6,39838,42943
11.994594200000002,11.992831000000002,11.996775999999997,1.0894328355789185,1.0507200956344604,1.1546719074249268,0.060013933852314946,0.029888490214943886,0.08605559915304184,0.6327872991561889,0.5759982466697693,0.7048876881599426,41114.4,39440,43137,38866.6,38156,39270,41034.2,39985,42215,41114.8,39511,42205
12.014336599999998,12.012551000000004,12.016554000000001,1.0901796102523804,1.0507203340530396,1.157454013824463,0.059942906349897386,0.029881592839956284,0.08606866747140884,0.6328222990036011,0.5760002732276917,0.7048768401145935,41432.0,40202,43828,38831.4,38373,39437,40666.6,38827,41908,41127.6,39698,42333
12.0340692,12.032271000000005,12.036228000000001,1.0907656669616699,1.0507200956344604,1.1596328020095825,0.06002975925803185,0.029871750622987747,0.08607635647058487,0.6329856157302857,0.5760103464126587,0.7048856616020203,41116.6,39429,43462,38987.8,38533,39978,40905.0,39544,42286,40999.6,39668,41978
12.0537666,12.052003000000001,12.055955,1.0915665864944457,1.0507187843322754,1.1624269485473633,0.06020662821829319,0.029860781505703926,0.08607852458953857,0.6330322265625,0.5760093331336975,0.7049107551574707,41319.4,39326,44058,38860.6,38390,39493,40847.8,39715,42042,41169.2,39801,42060
12.073539,12.071727000000003,12.075744000000004,1.0922594308853149,1.0512324571609497,1.1645957231521606,0.06024114042520523,0.02985045686364174,0.08607274293899536,0.6331999778747559,0.5759981274604797,0.7049235701560974,41359.4,39685,44570,38987.0,38689,39616,40718.6,39354,41679,41033.2,39675,41849
12.093233399999999,12.091459999999998,12.095405,1.0928776025772096,1.0516220331192017,1.166602373123169,0.060301387682557106,0.029841991141438484,0.08606018126010895,0.63340083360672,0.5760003328323364,0.7049340605735779,41399.4,39940,44737,38859.4,38290,39984,40697.4,38921,41721,41039.8,39797,42026
12.1129438,12.111177,12.115123999999998,1.0935813903808593,1.0517176389694214,1.1685672998428345,0.06041567623615265,0.02983502298593521,0.08603958040475845,0.6333905935287476,0.5760067701339722,0.704124391078949,41337.4,39582,44441,38714.8,38238,39725,40782.6,39175,42256,41079.6,40044,42097
12.132683200000002,12.130907000000004,12.134856,1.0941296339035034,1.0517367124557495,1.1705230474472046,0.06030691117048263,0.029829390347003937,0.08601085096597672,0.6333632946014405,0.5760250687599182,0.7039414644241333,41330.0,40007,44513,38791.6,37953,39989,40818.0,39445,42185,41072.0,39945,41955
12.152386600000003,12.15062,12.154584000000003,1.0946856021881104,1.0517350435256958,1.1727374792099,0.06046057902276516,0.029825085774064064,0.08597876131534576,0.6335932374000549,0.5760294198989868,0.7039116024971008,41384.4,39669,44594,38751.6,38090,39777,40832.8,39809,42111,41010.0,39476,42173
12.172152999999998,12.170350999999998,12.174355,1.095302414894104,1.0517271757125854,1.1745007038116455,0.06048830263316631,0.02982308156788349,0.08516842871904373,0.633608090877533,0.5760355591773987,0.703932523727417,41286.2,39765,44360,38644.6,38286,39273,40922.2,39591,42460,41062.8,39651,42009
12.191872200000002,12.190092,12.194097999999997,1.09593985080719,1.0524917840957642,1.1764150857925415,0.060579583421349524,0.030338110402226448,0.08493750542402267,0.6338255167007446,0.5760396122932434,0.7039518356323242,41381.2,39982,44144,38653.2,37939,39580,40762.0,38785,42802,41038.0,40083,41927
12.211575999999999,12.2098,12.213804000000001,1.0965588808059692,1.0526771545410156,1.1783696413040161,0.06045473627746105,0.02995581366121769,0.08434029668569565,0.633874523639679,0.5760293006896973,0.70396888256073,40979.4,39471,43999,38820.6,38112,39610,41107.8,39309,43144,40897.0,39607,42070
12.231285200000002,12.229514,12.233472000000003,1.0968957424163819,1.052715539932251,1.1795580387115479,0.06030856668949127,0.029859717935323715,0.08390988409519196,0.6340428590774536,0.5760231018066406,0.7039713263511658,41226.6,39585,44409,38672.8,38313,39389,40905.8,39582,43117,40982.2,39864,42229
12.2510072,12.249244000000003,12.253201999999998,1.0974189281463622,1.0527174472808838,1.1813244819641113,0.060476476699113844,0.030351515859365463,0.08301220089197159,0.6339612364768982,0.5760361552238464,0.7031469941139221,41322.4,39586,44853,38832.4,38543,39662,40767.4,39191,42816,40802.6,39894,42223
12.270778199999999,12.268961,12.272928,1.0980424404144287,1.053226351737976,1.1824589967727661,0.060461054742336276,0.030475199222564697,0.08226029574871063,0.6340881943702698,0.576035737991333,0.702934741973877,41174.4,39805,44401,39149.0,38532,39717,41035.8,39275,43337,40690.2,39756,41831
12.290505200000002,12.288712,12.292807,1.0983834981918335,1.053610920906067,1.1834299564361572,0.060432227328419685,0.030762789770960808,0.08128930628299713,0.634143877029419,0.5760337114334106,0.7028975486755371,41072.0,39412,44177,38884.4,38247,39502,41088.6,39489,43605,40864.2,39958,42222
12.310204,12.308405000000002,12.312433000000002,1.0986697196960449,1.0537035465240479,1.1843584775924683,0.06043446287512779,0.030831128358840942,0.08077722787857056,0.6342733025550842,0.5760352611541748,0.7028928399085999,41231.2,39594,45159,38671.2,37834,39693,40790.8,39314,42444,41012.4,40041,42291
12.3299142,12.328143,12.332089,1.099027442932129,1.0537104606628418,1.1852750778198242,0.060223072022199634,0.030835971236228943,0.07986797392368317,0.6343891024589539,0.5760377645492554,0.7029172778129578,41337.8,39578,44373,38616.0,38287,39339,40633.4,39436,43017,41034.8,40014,42705
12.349622400000005,12.347845000000005,12.351828000000001,1.0990819215774537,1.0537225008010864,1.1856740713119507,0.05996616780757904,0.03032400831580162,0.07978326082229614,0.6343175292015075,0.5760330557823181,0.7029209733009338,41026.0,39956,44090,39013.2,38743,39682,41215.6,39494,43453,40878.2,39808,42507
12.3693694,12.367583999999999,12.371548999999998,1.099389910697937,1.053979516029358,1.1856896877288818,0.05972168296575546,0.029740065336227417,0.07991579920053482,0.6341630458831787,0.5760313868522644,0.7023811936378479,41433.2,40144,45199,38954.0,38445,39552,40801.0,39197,42340,40851.0,39695,42235
12.3891152,12.387336999999999,12.391366999999999,1.0996171474456786,1.0546120405197144,1.185567855834961,0.05969453640282154,0.029819553717970848,0.08064283430576324,0.6342545509338379,0.5760754942893982,0.7019717693328857,41265.4,39897,45253,38856.0,38389,39943,40768.6,39048,42089,41032.6,40062,42914
12.408810000000003,12.407038000000005,12.411002,1.0995370626449585,1.0547044277191162,1.1854475736618042,0.05947061181068421,0.029784556478261948,0.08082634955644608,0.6342601895332336,0.5760698318481445,0.7018816471099854,41065.4,39695,44887,38775.8,38497,39488,40993.8,39446,42421,41072.2,40001,42780
12.428550399999999,12.426755000000002,12.430786999999995,1.0995920181274415,1.054728388786316,1.185403823852539,0.05937714762985706,0.029775721952319145,0.08139478415250778,0.6343670129776001,0.5760672092437744,0.7024317979812622,41381.6,39772,44770,38681.2,38235,39149,40760.4,39451,42232,41076.6,40051,42519
12.448249,12.44648,12.450449999999996,1.0995954751968384,1.0552430152893066,1.184826135635376,0.059309499338269234,0.02976926974952221,0.08179756253957748,0.6344355702400207,0.576066792011261,0.7020314931869507,41320.0,39583,45489,38743.2,37969,39867,40848.0,39750,41672,41050.6,39758,42704
12.4679962,12.466203000000005,12.47018,1.099688673019409,1.0553662776947021,1.1843801736831665,0.05919629707932472,0.029765643179416656,0.08242688328027725,0.6343414068222046,0.5760793089866638,0.7019462585449219,41285.8,39871,44858,38817.6,38177,39751,40806.2,39350,42284,40905.2,39691,42700
12.4877368,12.485954999999997,12.489995000000004,1.0996087789535522,1.055649757385254,1.1834653615951538,0.05883639305830002,0.029502209275960922,0.0828445702791214,0.6343688845634461,0.5760429501533508,0.7019417881965637,41145.2,39804,44845,38824.4,38313,39860,40885.2,39259,42328,40985.8,39702,42653
12.5074358,12.505647000000002,12.509623000000001,1.0993473291397096,1.0557106733322144,1.1826988458633423,0.05865242071449757,0.028921665623784065,0.0834747701883316,0.6342642426490783,0.5760402083396912,0.7019342184066772,41326.6,39651,45155,38819.6,38499,39440,40725.6,39412,42016,41018.2,39744,42513
12.5271702,12.525384000000003,12.529398999999998,1.0991145849227906,1.0557146072387695,1.1817208528518677,0.05835392661392689,0.028778279200196266,0.0838896855711937,0.6338966488838196,0.5755077004432678,0.7013772130012512,41182.8,39611,44899,39012.2,38354,39831,41039.0,39816,42101,40807.2,39645,42292
12.546875599999998,12.545100999999999,12.549076999999997,1.0989989042282104,1.0557034015655518,1.1804358959197998,0.0580806240439415,0.028747987002134323,0.08451341092586517,0.6336361527442932,0.5751007795333862,0.7009449601173401,41336.6,39967,44497,38859.2,38521,39535,40844.2,39663,42441,40988.8,39586,42737
12.56662,12.564835000000004,12.568805000000001,1.0989591360092164,1.0564639568328857,1.179340124130249,0.05801882967352867,0.0287475623190403,0.08491985499858856,0.6337499618530273,0.5750060081481934,0.7008779048919678,41357.2,40102,44590,38604.2,37954,39570,40689.4,39091,42240,41157.0,39690,42601
12.586357599999998,12.584577999999997,12.588604999999998,1.0986388206481934,1.0566456317901611,1.1775610446929932,0.05766808874905109,0.028238965198397636,0.08499842882156372,0.6337755680084228,0.5749912261962891,0.7008830308914185,41182.0,39904,44400,38888.0,38041,40198,40859.4,39041,42361,40984.8,39777,42296
12.6060584,12.604286000000004,12.608250000000002,1.098561692237854,1.0566821098327637,1.1766293048858643,0.0575143251568079,0.027856862172484398,0.08579657226800919,0.6337891578674316,0.5749997496604919,0.7008951902389526,41288.0,39426,44611,38727.8,38278,39651,40667.2,39333,42208,41094.8,40097,42591
12.625786600000001,12.623992000000003,12.627975,1.098079776763916,1.0566844940185547,1.1746110916137695,0.057530176267027854,0.02776702307164669,0.08677390217781067,0.6336224436759949,0.5749908089637756,0.700899600982666,41339.4,39675,45140,38703.0,37678,39639,40808.4,39508,41849,41109.0,39600,42642
12.645501,12.643726,12.647701999999999,1.0978777885437012,1.0566802024841309,1.1737252473831177,0.05728624053299427,0.027750661596655846,0.08698426187038422,0.6337010145187378,0.574978232383728,0.7009293437004089,41237.6,39997,44129,38806.6,38356,39841,40964.4,39547,42807,40851.8,39622,42533
12.6652366,12.663453000000006,12.66742,1.0975857973098755,1.056675672531128,1.1723158359527588,0.05724593997001648,0.027752265334129333,0.08780424296855927,0.6336178660392762,0.5749748945236206,0.7009537220001221,41344.8,39841,44916,38745.6,37911,39772,40948.6,39484,42266,40848.8,39782,42403
12.684950800000001,12.683173,12.687150000000003,1.0971955060958862,1.05667245388031,1.1703920364379883,0.057200828567147255,0.02775830216705799,0.08797062188386917,0.6336066007614136,0.5749815702438354,0.700977623462677,41175.8,39578,44686,38892.4,37935,39769,40965.2,39500,42207,40800.8,39281,42177
12.704682400000001,12.702895000000002,12.706877000000002,1.0970740556716918,1.0571852922439575,1.1692918539047241,0.05710185095667839,0.026990290731191635,0.0887732282280922,0.6335517764091492,0.5744819045066833,0.7004291415214539,41322.0,39672,44187,38688.0,38105,40031,40615.2,39180,42686,40995.4,39897,43096
12.724426200000002,12.722632000000003,12.726601000000002,1.0967219352722168,1.0570584535598755,1.16768217086792,0.056751543283462526,0.026800163090229034,0.08892874419689178,0.6334397196769714,0.5740914940834045,0.7000185251235962,41072.4,39519,43883,38694.2,37676,39950,40952.8,39765,42882,41038.0,39872,42538
12.7441566,12.742376,12.746394999999996,1.096430206298828,1.0570228099822998,1.1662769317626953,0.0566701278090477,0.026757504791021347,0.08945481479167938,0.6333027482032776,0.5739853382110596,0.6999119520187378,41200.2,39914,44308,38857.4,37416,40034,40860.6,39473,42542,40884.8,39671,42547
12.7638784,12.762079000000002,12.766177,1.095983076095581,1.0567485094070435,1.1643288135528564,0.05658350698649883,0.026753390207886696,0.08980801701545715,0.6332278728485108,0.5739661455154419,0.6999000906944275,41292.4,39686,44752,38708.6,37180,39981,40771.8,39642,42060,41067.4,39793,42952
12.783573200000001,12.781795000000002,12.785775000000001,1.095753788948059,1.0566742420196533,1.16326904296875,0.05653098225593567,0.025985904037952423,0.08984555304050446,0.6330960988998413,0.5739811658859253,0.6999308466911316,40961.2,39601,44550,38699.0,37516,39577,40982.8,39504,42095,41092.2,39655,43117
12.803304399999998,12.801535,12.805495000000004,1.0955084085464477,1.0573949813842773,1.16132390499115,0.05657821968197822,0.02577819675207138,0.0906054824590683,0.6331385850906373,0.5739836096763611,0.6999437212944031,41253.8,39533,44580,38776.6,37931,39779,40622.8,39247,42057,41204.2,40093,43147
12.8230502,12.821249,12.825218999999997,1.0951602935791016,1.0570822954177856,1.1600514650344849,0.056430050358176234,0.025760868564248085,0.09070786833763123,0.6331797480583191,0.5739851593971252,0.6999489068984985,41229.2,39115,44949,38587.4,37335,39592,40730.6,40219,41608,41211.6,39786,43048


==> figure_data/dr_1.csv <==
timestamp,x_position,y_position,z_position,pwm_m1,pwm_m2,pwm_m3,pwm_m4
0.0,0.19379515945911407,0.11998534947633743,0.6560822129249573,39813,41441,41352,42834
0.019789000000000723,0.19382934272289276,0.12048831582069397,0.6560645699501038,39859,41366,41237,42836
0.039578000000001,0.194339781999588,0.12086611241102219,0.6560454964637756,39841,41394,41347,42893
0.059368000000001864,0.19471605122089386,0.12095244973897934,0.6560366749763489,40121,41102,41211,43034
0.07915800000000273,0.19479818642139435,0.12096496671438217,0.656285285949707,40039,41084,41150,42933
0.09894500000000317,0.19480688869953156,0.12095866352319717,0.6568687558174133,39507,41377,41713,42927
0.11880399999999991,0.19531451165676117,0.12146339565515518,0.6570020318031311,39935,41173,41327,42829
0.1385200000000002,0.19569338858127594,0.12184437364339828,0.6570472717285156,39606,41190,41456,42833
0.1583150000000022,0.19577959179878235,0.12193533033132553,0.6570426225662231,39526,41392,41861,42807
0.17810500000000307,0.19579163193702698,0.12195205688476562,0.6570360064506531,39549,41324,41816,42854
0.1978850000000021,0.1957848221063614,0.12195190787315369,0.6570344567298889,40290,41039,40989,43072
0.21778300000000295,0.1957731544971466,0.12194911390542984,0.6570344567298889,39657,41115,41555,42899
0.23746200000000295,0.19627638161182404,0.12246115505695343,0.6570330262184143,39948,41253,41489,42890
0.2572590000000017,0.19665640592575073,0.12284795939922333,0.6570214033126831,40056,41265,41250,42946
0.27704900000000254,0.19674600660800934,0.12294171005487442,0.6570334434509277,40265,41269,41083,42873
0.29682900000000156,0.1967625766992569,0.12296003848314285,0.6570316553115845,40018,41211,41285,42992
0.31671499999999986,0.19676141440868378,0.12295781821012497,0.657035231590271,40142,41233,41318,42834
0.3364080000000027,0.19675762951374054,0.12294918298721313,0.6570339798927307,40083,41182,41228,43004
0.35620500000000144,0.19675453007221222,0.12293843179941177,0.6570293307304382,39847,41366,41506,42829
0.37598500000000046,0.1967521607875824,0.1229272112250328,0.6570233106613159,39819,41414,41702,42862
0.3957810000000026,0.19674962759017944,0.12369199097156525,0.6570125818252563,39870,41134,41426,43000
0.4156640000000005,0.19674596190452576,0.12387841939926147,0.657020628452301,39534,41190,41739,42707
0.4353540000000029,0.19674095511436462,0.12391845136880875,0.6570196151733398,39874,41144,41689,42901
0.45518200000000064,0.1967349797487259,0.12392282485961914,0.6565050482749939,40283,41334,41145,42905
0.4749350000000012,0.1967288702726364,0.12391935288906097,0.6561066508293152,40200,41142,41013,43212
0.49473100000000336,0.19672362506389618,0.12391392141580582,0.6560158133506775,39610,41419,41554,42843
0.5145980000000017,0.19672070443630219,0.12390756607055664,0.6559897661209106,40069,41315,41322,43131
0.5343030000000035,0.1967197060585022,0.12390121817588806,0.6559810638427734,39716,41404,41730,42933
0.5540920000000003,0.19671857357025146,0.12389583140611649,0.6559895873069763,39788,41346,41530,42948
0.5738860000000021,0.1967177540063858,0.12389161437749863,0.6559931039810181,40013,41012,41377,43079
0.5937350000000006,0.19671618938446045,0.1238895133137703,0.6559976935386658,39881,41274,41404,42892
0.6134720000000016,0.19671404361724854,0.12388966232538223,0.6560030579566956,39933,41392,41549,42883
0.6332450000000023,0.19593669474124908,0.12389034777879715,0.6560121178627014,39533,41290,41601,42899
0.6531370000000023,0.19573883712291718,0.12389153987169266,0.6560076475143433,39828,41223,41715,42889
0.6728290000000015,0.1956888884305954,0.12389320880174637,0.6560009717941284,39950,41190,41704,42835
0.6926160000000015,0.19567708671092987,0.12389494478702545,0.6560055017471313,40113,41232,41429,42962
0.7124050000000022,0.19567595422267914,0.12389656156301498,0.6560068726539612,39796,41304,41514,42938
0.7321910000000025,0.19566309452056885,0.12389327585697174,0.6560080051422119,39890,41208,41531,42972
0.7521429999999998,0.19567832350730896,0.12389934062957764,0.6560038924217224,39844,41182,41579,43019
0.7717720000000008,0.19560730457305908,0.12387854605913162,0.6560112833976746,40290,41165,41370,42865
0.7915600000000014,0.19567136466503143,0.12390011548995972,0.6560096740722656,39640,41394,41712,42762
0.8113470000000014,0.19569119811058044,0.12390688061714172,0.6560088396072388,39856,41425,41691,42840
0.8311330000000017,0.1950961798429489,0.12388651818037033,0.6560159921646118,39988,41274,41504,42979
0.8510580000000005,0.19469578564167023,0.12388212978839874,0.6560150980949402,39959,41183,41452,43036
0.8707110000000027,0.1946796327829361,0.12390388548374176,0.6560103297233582,39724,41203,41849,42816
0.8905020000000001,0.19467706978321075,0.12390954047441483,0.6560046076774597,40158,41365,41462,42759
0.910292000000001,0.19467781484127045,0.12391114979982376,0.6560141444206238,39965,41299,41369,43047
0.9300840000000026,0.19436654448509216,0.12382514774799347,0.656810462474823,39672,41380,41493,43032
0.9499469999999999,0.19434651732444763,0.12381753325462341,0.6570014357566833,39840,41350,41457,43010
0.9696609999999999,0.1943465918302536,0.12381592392921448,0.6570550799369812,39929,41330,41550,42815
0.9894510000000007,0.1943524330854416,0.12381575256586075,0.657070517539978,39627,41543,41633,42694
1.0092329999999996,0.19436033070087433,0.1238146647810936,0.6570748090744019,39552,41581,41917,42617
1.029024000000001,0.19436843693256378,0.12381143867969513,0.6570684909820557,39950,41224,41376,43011
1.048893,0.1943741887807846,0.12380711734294891,0.6570810079574585,39448,41487,41816,42715
1.068605000000003,0.19437897205352783,0.12380453944206238,0.6570500731468201,40029,41150,41329,43082
1.0883870000000022,0.1943824738264084,0.12380260229110718,0.6570466160774231,39691,41437,41825,42748
1.1082710000000007,0.19438661634922028,0.12380127608776093,0.6570224761962891,39942,41191,41448,43013
1.1279760000000025,0.1943909227848053,0.12379958480596542,0.6570119261741638,39564,41362,41669,42844
1.1477620000000024,0.1943945586681366,0.12379865348339081,0.6569756269454956,40368,41184,41102,43225
1.1675520000000028,0.19439862668514252,0.12379732728004456,0.6569380164146423,39782,41349,41312,43175
1.1873350000000022,0.1944032907485962,0.12379568070173264,0.6569536328315735,39703,41389,41685,42938
1.2072170000000004,0.1936028152704239,0.12379433214664459,0.6569207310676575,39903,41342,41672,42867
1.2269180000000017,0.19340384006500244,0.12379463762044907,0.6569588780403137,40006,41533,41616,42845
1.2467600000000023,0.19335810840129852,0.12379580736160278,0.656964123249054,40172,41351,41291,43203
1.2664880000000012,0.193350151181221,0.12379626929759979,0.657002866268158,40140,41142,41082,43088
1.2862840000000033,0.1933533251285553,0.12379562109708786,0.6569850444793701,39772,41361,41602,42954
1.3061600000000033,0.19336101412773132,0.12379267811775208,0.6569943428039551,39842,41246,41424,43052
1.32586,0.1933712214231491,0.12378904223442078,0.6570284962654114,40022,41168,41363,42924
1.345654000000002,0.19338159263134003,0.12378627061843872,0.6570178866386414,39890,41318,41352,43053
1.3654330000000008,0.19339311122894287,0.12378529459238052,0.6570303440093994,39974,41350,41271,43026
1.385222000000001,0.19340519607067108,0.12378436326980591,0.6570148468017578,39865,41353,41480,43009
1.4051040000000028,0.19341592490673065,0.12378391623497009,0.6570417284965515,39874,41362,41505,42923
1.424808000000001,0.19342614710330963,0.12297804653644562,0.657005250453949,39897,41350,41474,42965
1.4446300000000005,0.19420425593852997,0.12275476008653641,0.6570062041282654,40015,41193,41360,43063
1.4643780000000004,0.19444885849952698,0.12272455543279648,0.6570042967796326,39762,41603,41565,42920
1.484177000000003,0.19448967278003693,0.1227061077952385,0.656466007232666,40534,41096,40676,43230
1.5040470000000021,0.1945183128118515,0.1227128803730011,0.6560583114624023,39941,41302,41013,43180
1.5237460000000023,0.19454215466976166,0.12272141873836517,0.6559728384017944,39978,41519,41043,43157
1.5435340000000033,0.19455577433109283,0.12272148579359055,0.6559897065162659,39845,41287,41149,43215
1.5633260000000004,0.19456617534160614,0.12271971255540848,0.6565146446228027,39760,41437,41268,43094
1.5831130000000013,0.19456487894058228,0.1227116510272026,0.656948983669281,39963,41269,41038,43098
1.6029030000000017,0.19511418044567108,0.1227184310555458,0.6570351123809814,40101,41336,41032,43139
1.6226870000000013,0.1955234706401825,0.12271814793348312,0.6570748686790466,39946,41431,41040,42999
1.642471000000001,0.19562505185604095,0.12271484732627869,0.6570597290992737,39657,41464,41202,43015
1.6622620000000023,0.19564703106880188,0.12270896881818771,0.6570829749107361,40026,41198,40994,43127
1.6820490000000023,0.19564850628376007,0.12270182371139526,0.6571085453033447,39830,41614,41183,42860
1.701839,0.1956445574760437,0.12269406765699387,0.6571041345596313,39935,41377,41058,43082
1.7216290000000005,0.196444571018219,0.12187996506690979,0.65711510181427,40162,41021,40803,42982
1.7414180000000017,0.1966419816017151,0.12166780978441238,0.6571046710014343,39933,41336,41105,42819
1.761207000000002,0.1966865211725235,0.12160924077033997,0.6571142077445984,39806,41513,41125,42923
1.7810020000000004,0.19669349491596222,0.12159012258052826,0.6570814251899719,40256,41233,40682,43176
1.8007940000000011,0.19749578833580017,0.12158043682575226,0.657086193561554,39680,41338,41050,42998
1.8205719999999999,0.1976930946111679,0.12076780945062637,0.6570866703987122,39848,41533,41122,42795
1.840361000000001,0.19773539900779724,0.12055941671133041,0.6570857763290405,40050,41238,40773,43078
1.8601560000000021,0.19773735105991364,0.12050647288560867,0.6576322913169861,39631,41391,41172,42859
1.8799440000000032,0.19853350520133972,0.12049497663974762,0.6580315828323364,39889,41383,40743,42997
1.8997319999999998,0.198722243309021,0.11969113349914551,0.6581206917762756,39579,41399,41111,42907
1.919522000000001,0.19875694811344147,0.11949395388364792,0.6581100225448608,39935,41335,40718,42981
1.9393060000000006,0.19955666363239288,0.11945384740829468,0.658108651638031,39716,40987,40766,43145
1.959096000000001,0.1997436136007309,0.11864970624446869,0.6581204533576965,39564,41405,41006,42896
1.9788870000000025,0.1997760683298111,0.11846118420362473,0.6580942869186401,39827,41216,40667,43119
1.998790000000001,0.20057529211044312,0.11843140423297882,0.6580862998962402,39463,41598,41156,42908
2.018469000000001,0.20076298713684082,0.11763624101877213,0.6580618023872375,40002,41370,40659,43212
2.0382520000000004,0.2013305127620697,0.11745308339595795,0.6580649614334106,40005,41119,40531,43223
2.058045000000002,0.20172841846942902,0.11742576211690903,0.6580247282981873,39701,41557,40945,43032
2.0778399999999997,0.20181326568126678,0.11663137376308441,0.6579952836036682,39805,41386,40864,43017
2.0977050000000017,0.2023535668849945,0.11644987761974335,0.6580067873001099,39459,41366,40899,43195
2.117406000000002,0.20274248719215393,0.11588794738054276,0.6580034494400024,39760,41209,40784,43146
2.1372090000000026,0.20335495471954346,0.11549858748912811,0.6580350399017334,40019,41369,40737,43068
2.1569970000000027,0.20375777781009674,0.11542511731386185,0.6580187082290649,39770,41287,40643,43272
2.1767810000000023,0.20437170565128326,0.11462588608264923,0.6580438613891602,39616,41403,40749,43092
2.1966590000000035,0.2047727108001709,0.11444945633411407,0.6580327749252319,39617,41660,41114,42935
2.216364000000001,0.2048480063676834,0.11443028599023819,0.657193124294281,40151,41354,40659,43254
2.236173000000002,0.20564498007297516,0.11364323645830154,0.6569912433624268,39727,41640,40885,42891
2.2559350000000014,0.20588190853595734,0.11375293880701065,0.6569769382476807,39361,41504,41356,43130
2.275728000000003,0.2064286768436432,0.11372492462396622,0.6569778323173523,39987,41591,40872,42955
2.295607,0.20681335031986237,0.1129610687494278,0.6569719910621643,39695,41618,41007,43057
2.315301000000003,0.20740628242492676,0.11276035755872726,0.6569697856903076,39286,41693,41299,42995
2.335099000000002,0.20773698389530182,0.11251288652420044,0.6569647192955017,40179,41223,40422,43317
2.354869000000002,0.20777331292629242,0.11163005232810974,0.6569326519966125,39563,41643,41016,43071
2.374676000000003,0.2082975208759308,0.11146487295627594,0.6569366455078125,39819,41611,40661,43158
2.3946300000000007,0.208682119846344,0.11147864162921906,0.6569409370422363,39818,41490,40806,43178
2.4142470000000027,0.2087492197751999,0.11069613695144653,0.6569551825523376,39092,41743,41353,42891
2.4340260000000016,0.2095431685447693,0.11051914095878601,0.6561098694801331,39684,41770,41023,42998
2.4538200000000034,0.20971207320690155,0.11049579828977585,0.6559081673622131,39621,41601,41082,43242
2.4736100000000003,0.20971998572349548,0.10997333377599716,0.6558982729911804,40139,41332,40414,43429
2.4935090000000018,0.21049341559410095,0.10959082841873169,0.6559076905250549,39779,41539,40904,43071
2.5131980000000005,0.21065863966941833,0.10951355844736099,0.6559424996376038,39513,41775,41154,43028
2.5329860000000006,0.21067310869693756,0.10951166599988937,0.6559386849403381,39580,41778,40941,43032
2.552784000000003,0.21064993739128113,0.10872490704059601,0.655997633934021,39272,41392,41177,43075
2.5725719999999996,0.2114267349243164,0.10854476690292358,0.6560043096542358,40040,41390,40505,43243
2.592344000000001,0.21160104870796204,0.10851869732141495,0.6560105681419373,39397,41582,41003,43147
2.6121470000000007,0.21162451803684235,0.10853186994791031,0.6560161113739014,39918,41491,40570,43195
2.631938000000002,0.21161259710788727,0.10774821043014526,0.6560132503509521,39322,41673,41176,42908
2.651800000000003,0.212399423122406,0.10756786912679672,0.6551900506019592,39933,41641,40760,43097
2.6715170000000037,0.21258144080638885,0.1075398251414299,0.6549667716026306,39812,41685,41065,42983
2.6913050000000003,0.21260806918144226,0.10754913836717606,0.6549333333969116,40091,41511,40679,43114
2.7110880000000033,0.21259593963623047,0.10676068812608719,0.6549479365348816,39906,41546,40809,43067
2.730885000000002,0.2131112962961197,0.10657547414302826,0.6549374461174011,39937,41424,40819,43204
2.750760000000002,0.21349671483039856,0.1065407544374466,0.654958188533783,39614,41547,40988,43036
2.7704550000000014,0.21357940137386322,0.1060076355934143,0.6549673676490784,39858,41384,40875,43095
2.7902540000000005,0.2135838121175766,0.10561398416757584,0.6549901962280273,39889,41266,40733,43035
2.810033000000003,0.2135705053806305,0.1055268943309784,0.6549755930900574,39730,41394,40798,43220
2.829824000000001,0.21355296671390533,0.1055196225643158,0.6541370749473572,39765,41659,41069,42993
2.8497050000000015,0.21434123814105988,0.10472776740789413,0.6539443731307983,39936,41393,40920,43125
2.869399000000001,0.21452756226062775,0.10454446077346802,0.6538834571838379,39965,41428,40945,42957
2.889196000000003,0.21456189453601837,0.10451512038707733,0.6538987159729004,39938,41407,40955,42970
2.908980000000003,0.2145589292049408,0.10452305525541306,0.6539018154144287,39943,41462,40902,43077
2.9287680000000003,0.21454641222953796,0.1037357747554779,0.653931200504303,39561,41503,41218,42983
2.9486520000000014,0.21453124284744263,0.10355382412672043,0.6539361476898193,39802,41578,41141,43084
2.9683520000000025,0.21532052755355835,0.10352710634469986,0.6531199216842651,39948,41197,40998,43278
2.9881590000000036,0.21550683677196503,0.10300312936306,0.6529446244239807,40253,41128,40537,43263
3.007935000000001,0.21554087102413177,0.10262198001146317,0.6529020071029663,39670,41561,41040,43059
3.0277350000000003,0.21553830802440643,0.1025509461760521,0.6528858542442322,39619,41659,41265,43188
3.0476120000000013,0.21553002297878265,0.10255806893110275,0.652877688407898,39880,41365,40858,43186
3.0673060000000008,0.2155199497938156,0.10178042203187943,0.6529019474983215,40047,41204,40771,43230
3.0870920000000006,0.21550904214382172,0.10161183774471283,0.652915358543396,39907,41451,40983,43113
3.106891000000003,0.215499147772789,0.10159848630428314,0.6528899073600769,39825,41491,41220,43153
3.1266740000000026,0.21549032628536224,0.10162406414747238,0.6528991460800171,40092,41263,40569,43328
3.146468000000001,0.2162647843360901,0.10164155811071396,0.6520642638206482,40018,41457,41087,43147
3.166243000000002,0.21645984053611755,0.10167789459228516,0.6518861651420593,39766,41430,41059,43123
3.186202000000001,0.21652568876743317,0.10172548145055771,0.6518441438674927,39480,41513,41370,43385
3.205829000000002,0.21653494238853455,0.1012217253446579,0.6518540382385254,40025,41369,40945,43293
3.225617000000002,0.21653087437152863,0.10084683448076248,0.6518970727920532,40028,41135,40937,43230
3.2454140000000007,0.21652495861053467,0.10077743232250214,0.6519071459770203,39829,41629,41184,43076
3.2652010000000007,0.21651798486709595,0.10078504681587219,0.6519569754600525,39799,41514,41180,43179
3.285092,0.21651077270507812,0.10081048309803009,0.6519799828529358,40048,41454,40977,43184
3.3047810000000024,0.21650220453739166,0.10083714127540588,0.6520230174064636,39690,41382,41331,42977
3.3245620000000016,0.21649333834648132,0.1016663983464241,0.6520194411277771,39959,41447,41131,42933
3.344353000000003,0.21728816628456116,0.1018887609243393,0.6520194411277771,39794,41568,41332,43027
3.364141000000003,0.21747983992099762,0.10195303708314896,0.6514831781387329,39939,41431,41233,43063
3.384009000000002,0.21751677989959717,0.10197395086288452,0.6510433554649353,39627,41649,41717,43026
3.4037120000000027,0.2175123393535614,0.10198235511779785,0.650959312915802,40266,41202,41137,43283
3.4235100000000016,0.21749639511108398,0.10198549181222916,0.6509467959403992,39841,41637,41393,42918
3.4432960000000024,0.21747727692127228,0.10252179205417633,0.6509807705879211,40096,41368,41232,43174
3.463087000000003,0.2174578309059143,0.10292442888021469,0.650994062423706,39894,41333,41222,43002
3.4829210000000024,0.21743974089622498,0.10302051156759262,0.6510133147239685,39719,41594,41607,42905
3.5026680000000012,0.21742309629917145,0.10303733497858047,0.6510371565818787,40303,41249,40925,43056
3.5224510000000007,0.21741002798080444,0.10303162038326263,0.6510332822799683,39738,41582,41677,42797
3.5422440000000024,0.21739892661571503,0.1038242056965828,0.6510480046272278,40066,41001,41093,43368
3.5620370000000006,0.2173890918493271,0.10401411354541779,0.6510609984397888,40353,41144,40798,43042
3.5819120000000004,0.21738211810588837,0.10404956340789795,0.6510660648345947,39901,41433,41402,42911
3.601614000000001,0.21737812459468842,0.10404574126005173,0.65106600522995,39883,41535,41363,42972
3.6213960000000003,0.21769551932811737,0.10453318804502487,0.6510324478149414,40307,41290,40890,43155
3.6412740000000015,0.2173769176006317,0.10495183616876602,0.6510938405990601,39754,41406,41309,43023
3.660976000000002,0.21737822890281677,0.10503002256155014,0.6510606408119202,40096,41266,41202,43183
3.6807780000000023,0.21737898886203766,0.10502982139587402,0.6510464549064636,40064,41547,41113,42978
3.7005590000000006,0.21738064289093018,0.10501092672348022,0.6510510444641113,40418,41031,40647,43360
3.720343000000001,0.21738295257091522,0.10552487522363663,0.6510520577430725,39953,41295,40944,43212
3.740220000000001,0.21738554537296295,0.10590791702270508,0.6510483026504517,39996,41425,40888,43227
3.7599140000000006,0.21770019829273224,0.10598193109035492,0.6510198712348938,39776,41320,41008,43326
3.779710000000003,0.21770232915878296,0.10599667578935623,0.6510307192802429,39921,41253,40981,43094
3.7994950000000025,0.21740050613880157,0.105979785323143,0.6510616540908813,40194,41267,40894,43136
3.8192860000000004,0.21740569174289703,0.10596257448196411,0.6510655879974365,39745,41453,41257,43126
3.8391580000000034,0.21741126477718353,0.10675136744976044,0.6510311961174011,39835,41439,41294,43153
3.8588590000000003,0.21741582453250885,0.10693904757499695,0.6518321633338928,39988,41224,41013,43125
3.878659000000003,0.21741916239261627,0.1069757267832756,0.6520230174064636,39649,41546,41569,42868
3.8984360000000016,0.21742190420627594,0.10697594285011292,0.6520301103591919,39942,41437,41206,43067
3.9182310000000036,0.21742302179336548,0.10696794837713242,0.6520405411720276,40158,41221,40935,43214
3.9381090000000003,0.21742485463619232,0.10695767402648926,0.6519925594329834,39933,41356,41197,42999
3.9578110000000017,0.21741487085819244,0.10694360733032227,0.6519910097122192,40129,41316,41142,43163
3.977592000000001,0.2183241844177246,0.10694689303636551,0.6519975066184998,40162,41255,40973,43224
3.997388000000002,0.21843314170837402,0.10745926201343536,0.652015209197998,39526,41500,41612,42925
4.017177000000004,0.21855001151561737,0.10785921663045883,0.6520363688468933,40217,41061,41072,43185
4.0371130000000015,0.21858100593090057,0.10795086622238159,0.6520301103591919,39380,41705,41947,42645
4.056746000000002,0.21851573884487152,0.10796136409044266,0.6520987749099731,39741,41470,41550,42895
4.0765290000000025,0.21856817603111267,0.10796130448579788,0.6520804166793823,40457,40911,40680,43326
4.096326000000001,0.21857666969299316,0.10795482248067856,0.6520913243293762,40072,41152,40939,43096
4.116113,0.21857516467571259,0.10794657468795776,0.6520833969116211,39951,41337,41107,43148
4.1359020000000015,0.2184985727071762,0.1079263761639595,0.6520857214927673,40287,41147,40825,43163
4.155695000000003,0.2184746265411377,0.1079130694270134,0.65208899974823,39686,41401,41278,42997
4.175489000000001,0.21846669912338257,0.10790231078863144,0.6520434021949768,39974,41304,41171,43184
4.195281000000003,0.2185424268245697,0.10790806263685226,0.6520474553108215,39669,41337,41459,42892
4.215062000000001,0.21856136620044708,0.10790607333183289,0.6520089507102966,39967,41441,41468,42990
4.234846000000001,0.2185642123222351,0.10790327191352844,0.6525161862373352,40074,41208,41365,42948
4.254645,0.21848510205745697,0.1078844740986824,0.652924656867981,40155,41153,41139,43026
4.274433,0.2185385674238205,0.10789409279823303,0.6530230641365051,39707,41296,41477,42913
4.294219,0.21855002641677856,0.10789459198713303,0.6530473232269287,39992,41241,41389,43012
4.314013000000003,0.21855127811431885,0.10789250582456589,0.6530333757400513,39923,41267,41269,43030
4.3337910000000015,0.2185489386320114,0.10789048671722412,0.6530696153640747,39927,41155,41152,43068
4.353587000000003,0.21842484176158905,0.10786063969135284,0.6530721187591553,39938,41213,41332,42864
4.373372000000003,0.2192397117614746,0.1078638881444931,0.6530811786651611,39767,41440,41545,42775
4.393157000000002,0.21917079389095306,0.10786506533622742,0.6530659794807434,40500,41024,40737,43155
4.412953000000002,0.21861299872398376,0.10786575824022293,0.6530848145484924,39886,41261,41197,42856
4.432745000000002,0.21846868097782135,0.10786605626344681,0.6530851125717163,40033,41366,41459,42824
4.4525330000000025,0.2184302657842636,0.10786573588848114,0.6530563235282898,40266,41169,41249,42953
4.472321000000003,0.21841837465763092,0.10786459594964981,0.6530647873878479,40164,41048,41068,43082
4.4921120000000005,0.2184145301580429,0.10786286741495132,0.6538470387458801,40003,41109,41097,43016
4.511900000000001,0.21841293573379517,0.10786142945289612,0.6540544033050537,39841,41265,41277,42890
4.531690000000003,0.2184121161699295,0.10786106437444687,0.6540740132331848,39821,41390,41495,42889
4.5514740000000025,0.2184106409549713,0.10786193609237671,0.6541153788566589,40138,40890,41042,43132
4.571259000000001,0.21841052174568176,0.10786290466785431,0.6540996432304382,40148,40952,40963,43087
4.591057000000001,0.2184121161699295,0.1078636646270752,0.654075562953949,39699,41373,41289,43066
4.6108460000000004,0.21841591596603394,0.10786464065313339,0.6541071534156799,40005,41221,41114,43090
4.630722000000002,0.21842065453529358,0.1078672930598259,0.6540743112564087,39550,41267,41706,42797
4.650426000000003,0.2182028740644455,0.10793613642454147,0.6540411114692688,40267,40951,40904,43265
4.670216,0.21762068569660187,0.10787481814622879,0.6540603637695312,39841,41237,41498,42902
4.6900010000000005,0.2174195647239685,0.10787995904684067,0.6541004776954651,40321,41139,40969,43136
4.709791000000001,0.2173721343278885,0.10788589715957642,0.6546229720115662,39696,41333,41279,43001
4.729670000000002,0.21736235916614532,0.10789275169372559,0.6550302505493164,40011,41208,41292,42821
4.749368000000002,0.2173285037279129,0.10789348185062408,0.6551710963249207,40070,41104,41108,42869
4.769153000000003,0.21726524829864502,0.10788775235414505,0.6551802158355713,40189,41102,41108,43008
4.788940000000002,0.21735572814941406,0.10790523886680603,0.65514075756073,39864,41267,41313,42971
4.808727000000003,0.21684245765209198,0.10791023075580597,0.6550906896591187,39723,41309,41621,42813
4.8286770000000026,0.2164458930492401,0.1079099029302597,0.6550900340080261,40091,41199,41307,42983
4.848318000000003,0.21635040640830994,0.1079082190990448,0.6550156474113464,39968,41181,41412,42955
4.868101000000003,0.21632885932922363,0.10790687054395676,0.6549978852272034,39955,41158,41565,42860
4.887891000000003,0.21632494032382965,0.10790806263685226,0.6550138592720032,40234,41158,41422,42947
4.907674000000002,0.21632450819015503,0.10791081190109253,0.6550294160842896,40055,41378,41445,42944
4.927549000000003,0.2157890647649765,0.10791297256946564,0.6550442576408386,35960,43729,44700,38836
4.9472590000000025,0.21538829803466797,0.1087181493639946,0.6550286412239075,37946,43843,45036,38638
4.967049000000003,0.21529918909072876,0.10891924053430557,0.6550571918487549,41399,40680,42762,41323
4.9868320000000015,0.21532301604747772,0.1086946651339531,0.6550595164299011,43081,39513,40473,42603
5.006622000000004,0.2159901261329651,0.10889878123998642,0.6550654768943787,42699,39179,40156,43035
5.026538,0.21666023135185242,0.10893823206424713,0.6550588607788086,42496,39120,39638,43764
5.0462070000000026,0.2187591791152954,0.10897049307823181,0.6550222039222717,39644,39980,41506,43129
5.065998000000004,0.22060729563236237,0.1089744046330452,0.6549949645996094,41002,40197,41165,43929
5.085782000000004,0.22269371151924133,0.10897959023714066,0.6549094319343567,39640,40753,41872,43775
5.105572,0.22662724554538727,0.1095346137881279,0.6549369096755981,39578,41488,42145,43825
5.125357000000001,0.2305629700422287,0.10993798077106476,0.6542503237724304,39389,41880,42374,43840
5.145156000000004,0.23645125329494476,0.11063630133867264,0.6538938283920288,40150,42126,42132,43927
5.164943000000003,0.2427394986152649,0.11110863089561462,0.6530466079711914,40518,42228,41902,44082
5.184830000000002,0.24967394769191742,0.11204338073730469,0.6528246998786926,40236,42734,41958,43642
5.204515000000004,0.25701984763145447,0.11318730562925339,0.6520103812217712,40362,42856,41846,43861
5.224300000000003,0.2659127116203308,0.11432090401649475,0.6515884399414062,39777,42971,42259,43246
5.244093000000001,0.27557843923568726,0.11544139683246613,0.6506970524787903,40179,43091,42033,43194
5.263885000000002,0.2860771715641022,0.11690399795770645,0.6499820351600647,40166,42925,41971,43317
5.2837670000000045,0.2972109317779541,0.11874142289161682,0.6492701172828674,39599,43376,42007,42746
5.303461000000004,0.30903396010398865,0.11996012926101685,0.6488463282585144,39439,43350,42184,42465
5.323253000000001,0.32152509689331055,0.1215636283159256,0.6485162377357483,39136,43552,42356,42166
5.343035000000004,0.3347705006599426,0.12284409254789352,0.6478545665740967,39507,43119,42109,42526
5.362830000000002,0.34818336367607117,0.12477370351552963,0.6470327377319336,39240,43209,42331,41938
5.382697,0.3624172508716583,0.1259220689535141,0.6466317772865295,39875,42847,42055,42185
5.402406000000003,0.3767476975917816,0.1274852305650711,0.6460140347480774,38940,43104,42401,41513
5.422256000000001,0.3919425904750824,0.12877978384494781,0.6453062891960144,39302,43024,42489,41582
5.441987000000001,0.40707701444625854,0.13013476133346558,0.6448960900306702,39116,42840,42537,41378
5.461766000000004,0.42258137464523315,0.13120238482952118,0.6442931890487671,39291,42728,42429,41345
5.481650000000002,0.4427087604999542,0.13242915272712708,0.6437721848487854,38899,43138,42644,40981
5.5013520000000025,0.4529276490211487,0.13308866322040558,0.6433191299438477,39037,42691,42538,41266
5.521142000000005,0.4690163731575012,0.13406161963939667,0.6429134011268616,39067,42639,42657,40951
5.540929,0.48516035079956055,0.1347551792860031,0.6428381204605103,38974,42541,42810,40805
5.560720000000002,0.5009593963623047,0.13510762155056,0.6420549154281616,39258,42682,42423,40918
5.5806600000000035,0.5197831392288208,0.13513661921024323,0.641815185546875,39091,42560,42533,40866
5.600294000000002,0.535151481628418,0.13554203510284424,0.6417868137359619,38927,42565,42566,40745
5.620087000000003,0.5423863530158997,0.1356164962053299,0.6411471962928772,39045,42366,42508,40846
5.639877,0.564832329750061,0.13492219150066376,0.6408019065856934,38644,42532,42677,40514
5.659666000000001,0.5795851945877075,0.1346883922815323,0.6407846808433533,38740,42070,42421,40992
5.679452000000001,0.5842843055725098,0.13472233712673187,0.6402978301048279,38727,42104,42327,40877
5.699234000000001,0.606778621673584,0.1340029388666153,0.6398159861564636,38668,42125,42327,41066
5.719107000000001,0.6212297677993774,0.13350918889045715,0.6392244100570679,38763,42011,42120,41223
5.738819000000003,0.6351452469825745,0.13255807757377625,0.638792097568512,38703,41952,42259,41159
5.758613000000002,0.648429811000824,0.1317896842956543,0.6381454467773438,38820,42027,42216,41388
5.7783900000000035,0.6612924337387085,0.13080430030822754,0.6377079486846924,38649,42217,42111,41466
5.7981890000000025,0.6740636825561523,0.13028688728809357,0.6370931267738342,38279,42626,42274,41384
5.8180450000000015,0.6827022433280945,0.12976770102977753,0.6368735432624817,39322,41999,41670,41879
5.837775000000002,0.6951444149017334,0.12874886393547058,0.6359880566596985,38589,42169,41885,41595
5.857553000000005,0.7070083618164062,0.12774471938610077,0.6352665424346924,38400,42404,42346,41643
5.877333000000002,0.7188895344734192,0.12673436105251312,0.6348313093185425,38791,42627,42136,41661
5.897124000000003,0.7307827472686768,0.12521107494831085,0.6339530348777771,38666,42617,42212,41850
5.9169360000000015,0.7421698570251465,0.12407569587230682,0.6332239508628845,39040,42636,41877,41975
5.936710000000003,0.7531735301017761,0.1230405643582344,0.6328018307685852,39336,42569,41357,42231
5.956493000000002,0.7640857100486755,0.1220325455069542,0.631944477558136,38945,42845,41507,42085
5.976278000000002,0.7749812006950378,0.12077178806066513,0.6312450766563416,39016,42750,41814,42024
5.996076000000002,0.7851046919822693,0.11970656365156174,0.6308361291885376,38748,42785,41842,42019
6.015971000000002,0.795039713382721,0.11869111657142639,0.6299777030944824,39066,42602,41962,41906
6.035658000000003,0.8049345016479492,0.11768823117017746,0.6292558908462524,39125,42726,41806,42004
6.055442000000003,0.8148249387741089,0.11617296934127808,0.6288411021232605,39075,42713,41873,42063
6.075234,0.8242071866989136,0.11504273116588593,0.6279694437980652,39431,42536,41738,42138
6.095016000000003,0.8332048654556274,0.11401103436946869,0.6272648572921753,39076,42752,42118,41791
6.114897000000001,0.8421130180358887,0.11300435662269592,0.626853346824646,39386,42624,41715,42185
6.134591,0.851006805896759,0.1120038777589798,0.6259945631027222,39351,42373,41796,42130
6.154386000000002,0.8591296076774597,0.11074569821357727,0.6252673864364624,39307,42378,41895,42169
6.174267000000004,0.8678392767906189,0.10968238860368729,0.624846875667572,39366,42264,41930,42197
6.193972000000002,0.8759320378303528,0.10866991430521011,0.6242429614067078,39416,42227,41919,42098
6.213757000000001,0.8833598494529724,0.10715658962726593,0.6238589882850647,39497,42301,41804,42145
6.233538000000001,0.8908838629722595,0.10603328049182892,0.6232538223266602,39214,42316,42022,42282
6.253335000000003,0.8981853127479553,0.10501068830490112,0.6228530406951904,39221,42322,41900,42337
6.2732120000000045,0.9056951999664307,0.10401572287082672,0.6219766139984131,39201,42313,42139,42260
6.292905000000003,0.9129859805107117,0.10298508405685425,0.6217718720436096,39693,41908,41713,42649
6.312704000000002,0.9197279214859009,0.10203967243432999,0.6209849715232849,39525,42071,41891,42414
6.3324880000000014,0.9262407422065735,0.1015567034482956,0.6202875375747681,39551,42107,41958,42621
6.352280000000002,0.9333280324935913,0.10065853595733643,0.6198374629020691,39286,42223,42248,42446
6.372147000000002,0.9416619539260864,0.09933523088693619,0.6190281510353088,39857,42361,41721,42624
6.391856000000004,0.948358952999115,0.09859910607337952,0.6186347007751465,39489,42254,41965,42706
6.411641000000003,0.9538349509239197,0.09835797548294067,0.6181440353393555,39016,42475,42481,42465
6.431428000000004,0.9603925347328186,0.09745027869939804,0.6176826357841492,39988,42258,41724,42837
6.451225000000003,0.9664360880851746,0.09676209092140198,0.6170609593391418,39532,42444,41788,42692
6.471155000000003,0.9715516567230225,0.09639231115579605,0.6166844964027405,39774,42332,41787,42861
6.490800000000004,0.9764885902404785,0.09646694362163544,0.6167169213294983,39392,42383,41903,42878
6.5105850000000025,0.9823298454284668,0.09565950930118561,0.6158972978591919,39664,42258,41875,42756
6.530378000000001,0.987968385219574,0.09551237523555756,0.6157233715057373,39914,42170,41817,42899
6.550175000000003,0.9930289387702942,0.09552893787622452,0.6148993372917175,39178,42673,42114,42753
6.5700290000000034,0.9982188940048218,0.09558168798685074,0.6147544384002686,39707,42312,41770,43173
6.589747000000003,1.0031790733337402,0.09563744068145752,0.614761471748352,39573,42228,41711,42985
6.609534000000004,1.0080922842025757,0.09488481283187866,0.6142398118972778,39606,42316,41832,43080
6.629324,1.0130000114440918,0.09473172575235367,0.6138495802879333,39954,42227,41542,43174
6.649114000000003,1.0176417827606201,0.09472642093896866,0.613810122013092,39708,42395,41748,43053
6.668901000000002,1.0224944353103638,0.09475431591272354,0.61383455991745,39725,42321,41806,42977
6.688684000000002,1.0268700122833252,0.09505853056907654,0.6138774156570435,40069,42246,41481,42953
6.708480000000003,1.0295554399490356,0.09574227780103683,0.613416314125061,39326,42487,42095,42897
6.728263000000004,1.0338778495788574,0.09590432792901993,0.6130353808403015,39486,42425,42136,42999
6.748060000000002,1.0378668308258057,0.09595221281051636,0.6129555106163025,39952,42551,41745,42996
6.767854000000003,1.0426000356674194,0.09596811980009079,0.6129454374313354,39648,42497,41863,42985
6.787629000000001,1.0467491149902344,0.09597375243902206,0.6129500865936279,39812,42521,41754,43122
6.807427000000004,1.0507515668869019,0.09675011783838272,0.612966775894165,40247,42222,41196,43203
6.827216,1.0547195672988892,0.0969451516866684,0.6129953861236572,39924,41894,41171,43393
6.847010000000003,1.0586832761764526,0.09698949009180069,0.6130112409591675,39197,42543,41866,42911
6.866842,1.062649130821228,0.09699422121047974,0.6130149364471436,39896,42219,41338,43428
6.886585000000004,1.0666192770004272,0.09698940068483353,0.6130160093307495,39623,42157,41350,43211
6.906372000000003,1.0705922842025757,0.09775660187005997,0.6130305528640747,39732,42362,41500,43167
6.926155000000003,1.0740545988082886,0.0979437455534935,0.6130284667015076,39262,42595,41692,43112
6.945949000000001,1.0776441097259521,0.0979832261800766,0.6130350232124329,39709,42315,41375,43249
6.965730000000004,1.081526756286621,0.09798502177000046,0.6130258440971375,39818,42247,41187,43296
6.985521,1.0847092866897583,0.09875280410051346,0.6138224601745605,39627,42240,41073,43330
7.005309000000002,1.0884919166564941,0.09893886744976044,0.6140218377113342,39155,42609,41379,43106
7.0251090000000005,1.091655969619751,0.09897642582654953,0.6140618920326233,39415,42468,41426,43244
7.044896000000001,1.0949227809906006,0.09897671639919281,0.6140682697296143,39263,42412,41481,43274
7.064708000000003,1.0984723567962646,0.09896820783615112,0.6140627861022949,39157,42607,41458,43282
7.084476000000002,1.1015779972076416,0.09973390400409698,0.6140734553337097,39595,42450,41183,43414
7.104262000000002,1.104573130607605,0.09992153942584991,0.6140642762184143,39675,42385,40867,43570
7.124046000000002,1.107542634010315,0.09996215999126434,0.6148449182510376,39328,42479,41215,43412
7.143839,1.1107687950134277,0.09996509552001953,0.6150317788124084,39300,42352,41465,43327
7.163718000000001,1.1135435104370117,0.09995854645967484,0.6150792837142944,39618,42235,40998,43499
7.183423000000003,1.116594910621643,0.09994428604841232,0.6151018738746643,39087,42548,41379,43292
7.203200000000001,1.119492769241333,0.09993813186883926,0.615078866481781,39522,42300,41202,43468
7.222996000000004,1.1218820810317993,0.09993396699428558,0.6150606274604797,39086,42596,41365,43297
7.242777000000002,1.12471342086792,0.09992856532335281,0.6155580878257751,39264,42685,41286,43503
7.2627260000000025,1.1268824338912964,0.09992324560880661,0.61595618724823,39448,42404,41006,43579
7.282362000000001,1.129658818244934,0.10069402307271957,0.616051971912384,39160,42584,41298,43497
7.302150000000001,1.1323322057724,0.10088693350553513,0.616071879863739,39351,42364,41186,43586
7.321933000000001,1.1347270011901855,0.10093242675065994,0.6160696148872375,39466,42433,41135,43525
7.341810000000002,1.1367942094802856,0.10094162821769714,0.6160591840744019,39821,42053,40919,43634
7.361587000000004,1.1395554542541504,0.10094159096479416,0.6160643696784973,39444,42424,41158,43381
7.381305000000001,1.1417213678359985,0.10093840956687927,0.6168383359909058,39920,41872,40584,43739
7.401096000000003,1.1437392234802246,0.10093396157026291,0.6170205473899841,39446,42276,41099,43528
7.420886000000003,1.1462364196777344,0.1009298637509346,0.6170601844787598,39545,42255,41061,43575
7.440673000000002,1.1486023664474487,0.1009250208735466,0.6170641779899597,39719,42216,40806,43648
7.460561000000002,1.1506757736206055,0.10092080384492874,0.6170721650123596,39514,42368,40996,43536
7.4802560000000025,1.1526753902435303,0.10091603547334671,0.6175851225852966,39484,42543,41072,43513
7.500042000000002,1.154658555984497,0.10091043263673782,0.6179714202880859,39445,42111,40947,43725
7.519824000000002,1.1566379070281982,0.1009056344628334,0.6180692911148071,39216,42254,41194,43367
7.539621000000004,1.1586185693740845,0.10090170800685883,0.6180824637413025,39114,42438,41486,43371
7.559496000000003,1.160600185394287,0.10038454830646515,0.6180787682533264,39291,42345,41280,43432
7.579193000000004,1.1620672941207886,0.0999947041273117,0.6180616617202759,39817,42228,40825,43568
7.598977000000003,1.1636576652526855,0.10015664249658585,0.618827760219574,39304,42458,41034,43467
7.618780000000003,1.165541172027588,0.0999394953250885,0.619030237197876,39781,42227,40832,43596
7.638564000000002,1.16750168800354,0.09988594055175781,0.6190756559371948,39064,42762,41181,43225
7.658420000000003,1.16948401927948,0.0998736023902893,0.6190927028656006,39687,42184,40582,43828
7.678142000000005,1.170697569847107,0.09987130761146545,0.619085431098938,39303,42244,40921,43551
7.697929,1.1724919080734253,0.09987015277147293,0.6198556423187256,39512,42278,40859,43504
7.717811000000001,1.1736605167388916,0.09987039119005203,0.6200522184371948,39557,42175,40835,43476
7.737510000000002,1.1754471063613892,0.09986922889947891,0.6200873851776123,39525,42170,40766,43503
7.757299000000003,1.1766189336776733,0.0998687893152237,0.6200852394104004,39071,42408,41137,43462
7.777079000000002,1.1778948307037354,0.09909369051456451,0.6200737953186035,39467,42428,40749,43669
7.7968680000000035,1.1794551610946655,0.09889771044254303,0.62006014585495,39144,42309,41018,43636
7.816757000000003,1.1808332204818726,0.0988505408167839,0.6208395957946777,39321,42127,40947,43650
7.836447,1.1824225187301636,0.09884375333786011,0.6210286617279053,39299,42202,40980,43651
7.856285000000003,1.1835523843765259,0.09884729981422424,0.6210609674453735,39132,42361,41171,43571
7.876029000000003,1.1845663785934448,0.09885487705469131,0.621062695980072,39289,42171,40967,43826
7.895814000000003,1.185811161994934,0.09886442124843597,0.6210598945617676,39282,42433,41077,43598
7.915699000000002,1.1868560314178467,0.09887593239545822,0.6210643649101257,39297,42434,41067,43555
7.9353910000000045,1.1878507137298584,0.0988873839378357,0.621849775314331,39870,42213,40442,43733
7.955192000000004,1.189351201057434,0.09889815747737885,0.6220400333404541,39145,42367,41143,43634
7.974975000000002,1.1904765367507935,0.09890163689851761,0.6220920085906982,39947,42023,40554,43783
7.9947640000000035,1.1915977001190186,0.09831669181585312,0.6221626996994019,38969,42550,41226,43396
8.014703000000003,1.1926004886627197,0.09817852079868317,0.6221662163734436,39636,42361,40765,43711
8.034342,1.1935372352600098,0.09847989678382874,0.6221106052398682,39513,42218,40912,43682
8.054125,1.194507122039795,0.09881477057933807,0.6220763325691223,39091,42513,41315,43530
8.073916000000002,1.1955204010009766,0.09887120127677917,0.6228874325752258,39493,42162,40732,43940
8.093708000000003,1.195946216583252,0.09891905635595322,0.6230483055114746,39452,42146,40908,43638
8.113594,1.1967843770980835,0.09893322736024857,0.6230871081352234,39622,42101,40654,43861
8.133289000000001,1.1977322101593018,0.0989389568567276,0.6230946779251099,39262,42261,40944,43824
8.153079000000002,1.1987080574035645,0.09894218295812607,0.6230686902999878,39470,42240,40998,43717
8.172868000000003,1.1994268894195557,0.09892264753580093,0.6230842471122742,39401,42346,40943,43690
8.192655000000004,1.1998419761657715,0.0989440381526947,0.6230682134628296,39348,42407,41184,43627
8.212443000000004,1.200683355331421,0.0989493578672409,0.6238477230072021,39608,42219,40879,43800
8.232230000000003,1.2016382217407227,0.09895125776529312,0.6240464448928833,39461,42260,41030,43485
8.252133000000002,1.2023265361785889,0.09892889112234116,0.6241231560707092,39532,42205,40733,43839
8.271810000000002,1.202767252922058,0.09894312918186188,0.6240886449813843,39984,41891,40321,43961
8.291600000000003,1.2035659551620483,0.09892171621322632,0.6241239905357361,39592,41906,40859,43630
8.311391000000004,1.2042549848556519,0.09944486618041992,0.6241239309310913,39630,42103,40823,43693
8.331178000000005,1.2046623229980469,0.09984587132930756,0.624936580657959,39493,42143,41103,43615
8.351054000000001,1.205267071723938,0.09994029253721237,0.6251074075698853,39454,42193,40990,43717
8.370755,1.2061876058578491,0.09995630383491516,0.6251341104507446,39410,42203,41044,43684
8.390541,1.206652045249939,0.09995484352111816,0.6251539587974548,39428,42210,40954,43694
8.410329000000003,1.2075355052947998,0.0999477207660675,0.6256688833236694,39197,42128,41183,43711
8.430126000000001,1.2077194452285767,0.09994371235370636,0.6260454058647156,39595,42072,41042,43585
8.449998000000004,1.208530306816101,0.09994060546159744,0.6261257529258728,39605,41997,40830,43718
8.469696000000004,1.2092320919036865,0.10074376314878464,0.6261253356933594,39339,42295,41182,43525
8.489489000000003,1.2096399068832397,0.10094621777534485,0.6261213421821594,39300,42372,41285,43561
8.509272000000001,1.2105082273483276,0.1009940579533577,0.6260956525802612,39922,41802,40663,43978
8.529060000000001,1.2106846570968628,0.10100255906581879,0.6260724663734436,39296,42218,41277,43525
8.548945000000003,1.2114907503128052,0.10100196301937103,0.6266392469406128,39343,42186,41286,43641
8.568642000000004,1.2116543054580688,0.10099956393241882,0.6270514726638794,39610,42170,41020,43565
8.588433000000002,1.2124613523483276,0.10179926455020905,0.6271564960479736,39289,42315,41254,43523
8.608221000000002,1.2126219272613525,0.10199246555566788,0.6271576881408691,39699,42138,40875,43712
8.628006000000001,1.2134264707565308,0.10203202813863754,0.6271291375160217,39467,41897,40958,43784
8.647895,1.2135909795761108,0.10203251987695694,0.6271495223045349,39457,41917,41003,43683
8.667596000000001,1.2143977880477905,0.10202200710773468,0.6271438002586365,39514,42059,41122,43618
8.687380000000001,1.2145687341690063,0.10281970351934433,0.6276653409004211,39049,42215,41645,43491
8.707260000000003,1.2145776748657227,0.10301303118467331,0.6280629634857178,39927,41902,40723,43768
8.726959000000003,1.2153533697128296,0.10305324196815491,0.6281386613845825,39645,41862,40876,43635
8.746748000000004,1.215519905090332,0.10305613279342651,0.6281543374061584,39459,42108,41195,43491
8.766537000000001,1.215535044670105,0.10385563224554062,0.6281440854072571,39514,41911,41076,43586
8.786316000000003,1.2163203954696655,0.10404634475708008,0.6281121969223022,39456,42019,41114,43647
8.806268000000001,1.216483235359192,0.10408478230237961,0.6280980110168457,39265,42044,41499,43553
8.825898000000002,1.217051386833191,0.10407985746860504,0.628082811832428,39931,41714,41166,43609
8.845686000000002,1.2174444198608398,0.10487446933984756,0.6280826330184937,39670,41820,41327,43618
8.865474000000003,1.2175236940383911,0.1050611361861229,0.6289066076278687,39467,42140,41521,43448
8.885271000000001,1.2175213098526,0.10509373247623444,0.6290794014930725,39646,42161,41387,43489
8.905180000000001,1.2183034420013428,0.10508754849433899,0.6291198134422302,39634,42001,41088,43618
8.924839,1.218475341796875,0.10587771981954575,0.6291226148605347,39881,41691,40980,43728
8.944630000000005,1.2184982299804688,0.10606494545936584,0.6291199326515198,39536,41856,41131,43652
8.964417000000001,1.2184813022613525,0.10609643161296844,0.6291137933731079,39754,41912,41197,43662
8.984213000000004,1.218994379043579,0.10609110444784164,0.6290909051895142,39879,41726,41211,43608
9.004076000000001,1.219372272491455,0.10688025504350662,0.6293783783912659,39895,41515,41211,43612
9.023783000000003,1.2194468975067139,0.10706282407045364,0.6300018429756165,39986,41680,40907,43579
9.043584000000003,1.219447135925293,0.10709184408187866,0.6301344633102417,39691,41852,41302,43534
9.063368000000002,1.219434142112732,0.10788780450820923,0.6301632523536682,39506,42117,41321,43449
9.083161,1.220224380493164,0.10807106643915176,0.6301491260528564,39779,41931,41263,43568
9.103019000000002,1.220409870147705,0.10809885710477829,0.6301586627960205,40130,41690,40587,43806
9.122729,1.220447301864624,0.10862378031015396,0.6309571266174316,39552,41877,41125,43518
9.142523000000002,1.2204457521438599,0.10900537669658661,0.6311337947845459,39606,41646,41247,43646
9.162306000000005,1.22043776512146,0.1090787798166275,0.6311674118041992,39508,41829,41300,43443
9.182099999999998,1.2212313413619995,0.1090770810842514,0.6311535239219666,40053,41590,41027,43718
9.201885000000003,1.2214206457138062,0.10959513485431671,0.6311264038085938,39371,41845,41504,43623
9.221684000000002,1.2214579582214355,0.10998105257749557,0.6311074495315552,40222,41537,40793,43847
9.241466,1.2214585542678833,0.11006641387939453,0.6319175958633423,39622,41806,41157,43631
9.261258000000002,1.2222529649734497,0.11007165908813477,0.6321471929550171,40094,41417,40682,43859
9.281044999999999,1.2224458456039429,0.11005799472332001,0.6321659684181213,39631,41591,40997,43645
9.300837,1.2224881649017334,0.11057817190885544,0.632155179977417,39704,41943,41486,43388
9.320626000000004,1.222489356994629,0.110963374376297,0.6321414709091187,39692,41946,41214,43528
9.340406000000003,1.2224801778793335,0.11104458570480347,0.6326780915260315,39923,41601,40969,43768
9.360203000000002,1.2230064868927002,0.1110527291893959,0.6330845952033997,39981,41466,40739,43714
9.379994,1.2233980894088745,0.11104210466146469,0.633161723613739,39623,41804,41210,43526
9.399786,1.223483920097351,0.11183226853609085,0.6331552863121033,39849,41491,41179,43584
9.419571000000005,1.223494291305542,0.11201878637075424,0.6331654191017151,40161,41430,40712,43627
9.439358,1.2234870195388794,0.11205247044563293,0.6331472396850586,39537,42024,41413,43405
9.459152000000003,1.2242791652679443,0.11204738169908524,0.6331318020820618,39530,41876,41416,43482
9.478936000000003,1.2244669198989868,0.112838976085186,0.6336628198623657,39606,41572,41364,43660
9.498738000000005,1.2247415781021118,0.1129843145608902,0.6339717507362366,39650,41779,41217,43552
9.518522000000004,1.2247499227523804,0.11302430182695389,0.6340782046318054,39973,41686,40839,43754
9.538307000000001,1.2247512340545654,0.11302760243415833,0.6340852975845337,39188,41932,41526,43464
9.558097000000002,1.2247456312179565,0.11353831738233566,0.634076714515686,39750,41975,41255,43443
9.57789,1.225511908531189,0.11392372101545334,0.6340630650520325,39703,41870,41326,43621
9.597676,1.2256813049316406,0.11401930451393127,0.6340523958206177,39924,41770,41061,43693
9.617467000000005,1.2257200479507446,0.11403509229421616,0.6340444087982178,39986,41766,41119,43489
9.637255000000005,1.2257314920425415,0.1148059293627739,0.6348187327384949,39892,41770,41148,43554
9.657046000000003,1.2257251739501953,0.11499538272619247,0.6350149512290955,39575,41810,41585,43530
9.676834999999999,1.2257142066955566,0.11503443121910095,0.6350709199905396,40114,41615,41135,43576
9.696764000000003,1.2257035970687866,0.11503461003303528,0.6350744366645813,39708,41746,41192,43461
9.716421000000002,1.2256947755813599,0.11580018699169159,0.6350728273391724,39978,41596,41133,43626
9.736207000000002,1.225687026977539,0.11598474532365799,0.6350633502006531,39748,41486,41165,43617
9.755991999999999,1.225679874420166,0.11602132022380829,0.6355817914009094,39955,41465,41007,43576
9.775779000000004,1.225158929824829,0.11602038145065308,0.6359696388244629,39738,41852,41157,43434
9.795655,1.224764108657837,0.11652516573667526,0.6360505819320679,39666,41648,41214,43711
9.815361000000005,1.2246613502502441,0.11690372973680496,0.6360796093940735,39786,41673,41171,43464
9.835151000000005,1.2246330976486206,0.11699126660823822,0.6360785961151123,39910,41458,41198,43554
9.854942000000003,1.2246240377426147,0.11700508743524551,0.6360738277435303,39601,41714,41474,43392
9.874722000000002,1.2246205806732178,0.1170010045170784,0.6360626220703125,40071,41712,41306,43404
9.894607000000004,1.2238422632217407,0.11699226498603821,0.6360475420951843,39849,41502,41227,43438
9.914311000000001,1.22364342212677,0.11698272824287415,0.6360441446304321,39843,41702,41499,43407
9.934101000000004,1.2235947847366333,0.11697431653738022,0.6360419392585754,40031,41747,41223,43467
9.953885999999999,1.223586082458496,0.11774177104234695,0.636811375617981,39895,41424,41315,43521
9.973678,1.2228116989135742,0.11793015152215958,0.6370106935501099,39930,41584,41241,43480
9.993550000000003,1.2226201295852661,0.1179729625582695,0.6370507478713989,39814,41675,41363,43408
10.013256000000002,1.222578763961792,0.11797938495874405,0.6370657086372375,40012,41524,40957,43608
10.033038000000001,1.2220605611801147,0.1179765835404396,0.6370537281036377,39782,41659,41452,43475
10.052831,1.2216769456863403,0.11797182261943817,0.6370380520820618,40215,41317,40996,43596
10.072619,1.221590280532837,0.11796578764915466,0.637043833732605,39861,41488,41177,43385
10.092489000000002,1.2215803861618042,0.11796066910028458,0.6370325684547424,39680,41691,41665,43380
10.112205000000003,1.2208137512207031,0.11795541644096375,0.6370266079902649,39758,41575,41502,43594
10.131985,1.220629334449768,0.11795108765363693,0.637024462223053,39934,41550,41330,43397
10.151770000000004,1.2205915451049805,0.11794883757829666,0.6370264887809753,39959,41667,41452,43529
10.171554000000004,1.2205908298492432,0.11820824444293976,0.6370288133621216,40079,41633,41192,43509
10.191355000000003,1.2198240756988525,0.1185285821557045,0.6370201706886292,39974,41704,41259,43487
10.211135000000002,1.2196388244628906,0.11860887706279755,0.6370141506195068,40139,41617,41297,43395
10.230924,1.2196018695831299,0.11888691037893295,0.6370246410369873,39971,41567,41390,43439
10.250808000000005,1.2196028232574463,0.1189541295170784,0.6370172500610352,39858,41808,41602,43238
10.270510999999999,1.2190971374511719,0.11896781623363495,0.6370129585266113,39907,41784,41621,43299
10.290323000000004,1.2187172174453735,0.11896763741970062,0.6370023488998413,39922,41779,41654,43253
10.310086000000004,1.2186100482940674,0.11896275728940964,0.6370075345039368,40374,41445,41016,43653
10.329866999999998,1.2181648015975952,0.11891255527734756,0.6369988322257996,39933,41513,41372,43397
10.349751000000005,1.21817946434021,0.11890086531639099,0.6369852423667908,40087,41728,41416,43320
10.369458,1.218215823173523,0.11889174580574036,0.6370033621788025,39967,41492,41503,43420
10.389235000000001,1.2182213068008423,0.11887896060943604,0.6370050311088562,39665,41816,41686,43404
10.409038,1.217445731163025,0.11887295544147491,0.6370248794555664,40005,41515,41504,43382
10.428812000000006,1.2172572612762451,0.11886832118034363,0.637015700340271,39697,41750,41850,43264
10.448762000000002,1.2172175645828247,0.118865966796875,0.6370360255241394,39971,41605,41503,43391
10.468399000000005,1.2172147035598755,0.11886461824178696,0.6370496153831482,40161,41587,41419,43453
10.488190999999999,1.217221736907959,0.11886262148618698,0.6370348930358887,40312,41307,41147,43532
10.507972000000002,1.2172322273254395,0.11885950714349747,0.6370216012001038,40100,41517,41297,43355
10.527758999999998,1.2167078256607056,0.11885612457990646,0.6370190382003784,39833,41755,41751,43291
10.547638,1.2163172960281372,0.11885310709476471,0.6370234489440918,39961,41516,41424,43410
10.567338000000003,1.2162315845489502,0.1188506931066513,0.6370329260826111,39729,41672,41620,43253
10.587123,1.2162269353866577,0.11884976923465729,0.6370270848274231,40114,41450,41160,43646
10.606915,1.2162426710128784,0.11884835362434387,0.6370603442192078,40143,41397,41170,43411
10.626703000000003,1.2162636518478394,0.11803961545228958,0.6370472311973572,40019,41608,41332,43306
10.646562000000007,1.2162854671478271,0.11783254146575928,0.6370453834533691,39800,41675,41433,43430
10.666283000000004,1.2163060903549194,0.11778073012828827,0.6370516419410706,39714,41930,41504,43366
10.686074000000001,1.2163245677947998,0.11776914447546005,0.6370405554771423,39955,41575,41226,43491
10.705859000000004,1.2163394689559937,0.1177695244550705,0.6370351314544678,39749,41826,41604,43235
10.725641000000003,1.2155441045761108,0.11777403205633163,0.6370241045951843,39902,41844,41532,43341
10.745428,1.2153483629226685,0.11777912080287933,0.6370721459388733,40276,41488,41101,43472
10.765227,1.2153053283691406,0.1177838146686554,0.6370730400085449,40081,41628,41173,43321
10.785019,1.2153023481369019,0.11778675019741058,0.637072741985321,39864,41720,41458,43402
10.804800000000004,1.2153114080429077,0.1177855059504509,0.6370700597763062,40188,41425,41143,43452
10.824594000000005,1.216127872467041,0.11778326332569122,0.637078046798706,39793,41695,41401,43206
10.844383999999998,1.2163423299789429,0.1177796944975853,0.6370827555656433,39812,41845,41577,43242
10.864173000000003,1.216400384902954,0.1177767887711525,0.6370588541030884,39803,41611,41416,43442
10.884048000000003,1.2164169549942017,0.11777380853891373,0.6370581388473511,39941,41880,41493,43125
10.903757000000006,1.2164206504821777,0.11777333915233612,0.6370726227760315,39512,42012,41771,43211
10.923542000000001,1.2164185047149658,0.11777272075414658,0.6370570063591003,40056,41741,41435,43409
10.943329000000006,1.2164138555526733,0.11696647852659225,0.6370624899864197,40040,41540,41355,43242
10.963112,1.2164078950881958,0.11676537990570068,0.6370667815208435,39984,41867,41497,43175
10.982996,1.216399908065796,0.11671791970729828,0.6370619535446167,39982,41708,41275,43244
11.002697000000001,1.216392993927002,0.11670897901058197,0.6370418071746826,40022,41403,41280,43381
11.022482000000004,1.216387152671814,0.11670967936515808,0.637004017829895,40051,41541,41418,43259
11.042269000000001,1.2163825035095215,0.11671273410320282,0.6370183229446411,39805,41826,41693,43161
11.062053,1.2163774967193604,0.11671531945466995,0.6369888186454773,40543,41541,40983,43501
11.081930000000002,1.2163738012313843,0.11591508984565735,0.6370117664337158,39632,41825,41729,43199
11.101638,1.2163684368133545,0.11571726948022842,0.6370170712471008,39991,41807,41518,43203
11.121419000000003,1.2163617610931396,0.11567460000514984,0.6370257139205933,39733,41778,41510,43345
11.141207999999999,1.2171881198883057,0.11583120375871658,0.6370159387588501,40261,41659,41223,43150
11.161002000000002,1.2175813913345337,0.11583613604307175,0.6370049715042114,40107,41367,41317,43370
11.180881000000001,1.2176854610443115,0.11584512889385223,0.6370014548301697,40041,41485,41289,43467
11.200583,1.2176762819290161,0.11583411693572998,0.6370013952255249,40038,41568,41449,43235
11.220363000000006,1.2173832654953003,0.11490581929683685,0.6369662880897522,40129,41700,41361,43368
11.240312000000007,1.2174015045166016,0.1147255152463913,0.6369707584381104,40163,41695,41184,43401
11.259950000000005,1.2174032926559448,0.11469218134880066,0.6369842886924744,40131,41499,41161,43550
11.279731,1.217402458190918,0.11469551920890808,0.6370015740394592,39950,41518,41403,43367
11.299521,1.217401385307312,0.11470800638198853,0.6370117664337158,39760,41893,41633,43091
11.319313999999999,1.217400312423706,0.11472360789775848,0.6370189785957336,40056,41881,41377,43318
11.339202000000006,1.2173967361450195,0.11420329660177231,0.6370485424995422,39843,41805,41453,43377
11.358885999999998,1.2173937559127808,0.1138116866350174,0.637019693851471,40411,41571,41008,43483
11.378675000000003,1.2173900604248047,0.11372207850217819,0.6370378732681274,40082,41661,41176,43219
11.398459000000003,1.21738862991333,0.11370696872472763,0.637043297290802,40044,41736,41327,43194
11.418253000000005,1.2173879146575928,0.11370738595724106,0.637061595916748,39694,41754,41554,43102
11.438108000000001,1.21738600730896,0.11371048539876938,0.6370791792869568,40184,41730,41228,43239
11.457829000000006,1.2181880474090576,0.1131780743598938,0.6370710134506226,40147,41613,41255,43206
11.477620000000003,1.2183867692947388,0.11277466267347336,0.6371021866798401,40385,41320,40715,43376
11.497401000000005,1.2184334993362427,0.11267474293708801,0.6370907425880432,40014,41579,41142,43196
11.517197000000001,1.2184416055679321,0.11265256255865097,0.6370939612388611,39712,41876,41536,43121
11.537035000000005,1.2184399366378784,0.11264874041080475,0.6370881795883179,39809,41666,41219,43440
11.556769000000001,1.2184333801269531,0.11264977604150772,0.637079656124115,40099,41645,40919,43387
11.576558000000006,1.2184245586395264,0.11265406757593155,0.6370599269866943,39936,41617,41174,43357
11.596344000000006,1.2184159755706787,0.11185579746961594,0.6370368599891663,40254,41430,40956,43314
11.616137000000004,1.2189432382583618,0.11165915429592133,0.6370323896408081,40099,41669,41285,43187
11.636016000000003,1.2193416357040405,0.11161530762910843,0.6370309591293335,40130,41831,41108,43201
11.655719000000005,1.2194370031356812,0.11160944402217865,0.6378414630889893,39540,41759,41442,43312
11.675597999999999,1.219454288482666,0.1108088344335556,0.6380751729011536,39909,41465,41121,43374
11.695298000000003,1.219449520111084,0.11061564087867737,0.638123631477356,39539,41863,41477,43019
11.715078000000002,1.219436764717102,0.11057914793491364,0.6381513476371765,39725,41638,41375,43195
11.734880000000006,1.2194212675094604,0.1100485697388649,0.6381263732910156,39654,41692,41431,43129
11.754663,1.2194039821624756,0.10966015607118607,0.638114869594574,39996,41524,41190,43293
11.774447,1.2193876504898071,0.10957984626293182,0.6380975246429443,40066,41399,41171,43266
11.794235,1.219374656677246,0.10957759618759155,0.6380418539047241,40193,41327,41037,43248
11.814033000000004,1.219365119934082,0.10959537327289581,0.6371886134147644,40043,41729,41281,43279
11.833817000000003,1.219358205795288,0.10881127417087555,0.6369585990905762,39825,41875,41648,43140
11.853605000000003,1.2193511724472046,0.10863033682107925,0.6369189620018005,40287,41560,41016,43430
11.873400000000002,1.2193435430526733,0.10860150307416916,0.6368974447250366,40014,41632,41256,43334
11.893182000000001,1.2193373441696167,0.1080753356218338,0.6369062066078186,40619,41524,40925,43484
11.912977,1.2193325757980347,0.10768752545118332,0.6369473934173584,39862,41714,41266,43449
11.932761,1.2193297147750854,0.10760475695133209,0.6369732618331909,40285,41595,41062,43411
11.952556000000005,1.2193268537521362,0.10759865492582321,0.6369950175285339,40022,41666,41188,43312
11.972343,1.2192894220352173,0.10758998990058899,0.6370365023612976,40092,41611,41121,43279
11.992115000000005,1.2192882299423218,0.106792151927948,0.6370290517807007,40051,41774,41202,43164
12.011930000000001,1.2193245887756348,0.10662753134965897,0.6370074152946472,39740,41777,41342,43309
12.031715000000004,1.2193350791931152,0.10660147666931152,0.6369696259498596,40174,41556,40908,43603
12.051482000000004,1.2193385362625122,0.10661084949970245,0.6370017528533936,40078,41398,41053,43355
12.071283000000003,1.2193403244018555,0.10609206557273865,0.6364383697509766,39488,42088,41752,42984
12.091062000000006,1.2185394763946533,0.1057070717215538,0.6368535161018372,39857,41719,41458,43284
12.110866000000001,1.2183399200439453,0.10562967509031296,0.6361698508262634,40048,41807,41387,43154
12.130658000000004,1.21829092502594,0.10563096404075623,0.6359976530075073,40143,41565,41313,43292
12.150444000000004,1.218276858329773,0.10565124452114105,0.6359655261039734,40188,41799,41211,43260
12.170239000000002,1.2182753086090088,0.10567613691091537,0.6359441876411438,40049,41506,41347,43428
12.190005000000005,1.2182765007019043,0.1056985855102539,0.6359437108039856,40196,41414,41141,43431
12.209811000000002,1.218280553817749,0.10491431504487991,0.6359508037567139,39915,41602,41506,43246
12.229675000000004,1.218287467956543,0.10473283380270004,0.635936439037323,40116,41781,41278,43253
12.249391000000005,1.2182945013046265,0.1047043725848198,0.6359391212463379,40040,41807,41469,43307
12.269176,1.2174936532974243,0.1047133058309555,0.6359509229660034,39919,41870,41472,43168
12.288958,1.21729576587677,0.10473020374774933,0.635118842124939,40282,41641,41168,43562
12.308764000000004,1.217252492904663,0.10475020110607147,0.6349202990531921,40204,41743,41153,43390
12.328614000000002,1.2172456979751587,0.10476760566234589,0.6348726749420166,40076,41795,41268,43342
12.348340000000004,1.2172480821609497,0.10478100925683975,0.6349114775657654,40034,41763,41206,43446
12.368129000000001,1.2167192697525024,0.10479071736335754,0.6349056363105774,40158,41737,41278,43366
12.387916000000006,1.2163203954696655,0.10479529947042465,0.6349153518676758,40358,41598,40867,43559
12.407699000000001,1.2162264585494995,0.10479839146137238,0.6349464654922485,39525,42106,41705,43112
12.427584000000003,1.2162127494812012,0.104799285531044,0.6349683403968811,40198,41803,41135,43314
12.447284,1.2162178754806519,0.10479854047298431,0.6349993944168091,40307,41702,40938,43377
12.467188000000002,1.2156926393508911,0.10479649156332016,0.6350147724151611,40054,41846,41119,43416
12.486853000000004,1.2153027057647705,0.104791559278965,0.6350421905517578,40282,41453,40842,43518
12.506650000000002,1.215221881866455,0.10478581488132477,0.6350425481796265,40160,41652,40882,43305
12.526521,1.2152204513549805,0.10477994382381439,0.6350435018539429,39753,42131,41236,43196
12.546220000000002,1.2152392864227295,0.10477408021688461,0.6350682377815247,39949,41747,41044,43424
12.566017,1.2144583463668823,0.10476918518543243,0.6350628733634949,40131,41639,40960,43460
12.585799,1.2142821550369263,0.10476469248533249,0.6350480914115906,40044,41715,40829,43344
12.605596000000006,1.2142599821090698,0.10476095974445343,0.6350345611572266,39690,41940,41182,43272
12.625475,1.214275598526001,0.10475510358810425,0.6350248456001282,40041,41735,40931,43498
12.645173000000003,1.2142994403839111,0.10474935173988342,0.6350318193435669,39884,41795,40813,43552
12.664957000000003,1.2143242359161377,0.10474544763565063,0.6350064277648926,39835,41824,41155,43316
12.684745000000003,1.2143478393554688,0.10474240779876709,0.6350343823432922,39968,42009,41125,43281
12.704540000000001,1.2135628461837769,0.10473989695310593,0.6350401639938354,40190,41820,41010,43369
12.724333,1.2133787870407104,0.10473742336034775,0.635023832321167,39996,41575,41025,43464
12.744118000000002,1.2133468389511108,0.10473456978797913,0.6350064277648926,40005,41802,41070,43359
12.763902999999999,1.213354229927063,0.10473135858774185,0.63499516248703,39979,41822,41179,43365
12.783785000000004,1.2133697271347046,0.10472817718982697,0.6349831223487854,39937,41997,41241,43191
12.803478000000004,1.2133868932724,0.10472479462623596,0.6349642276763916,40136,41707,40980,43495
12.823273000000002,1.2133877277374268,0.10471499711275101,0.634946346282959,40055,42011,41126,43295


==> figure_data/dr_2.csv <==
timestamp_mean,timestamp_min,timestamp_max,x_position_mean,x_position_min,x_position_max,y_position_mean,y_position_min,y_position_max,z_position_mean,z_position_min,z_position_max,pwm_m1_mean,pwm_m1_min,pwm_m1_max,pwm_m2_mean,pwm_m2_min,pwm_m2_max,pwm_m3_mean,pwm_m3_min,pwm_m3_max,pwm_m4_mean,pwm_m4_min,pwm_m4_max
0.0,0.0,0.0,0.03802625350654125,0.022745121270418167,0.06536602973937988,-0.0016301997937262058,-0.06111104413866997,0.020118815824389458,0.8803414702415466,0.8221163153648376,0.9195101261138916,41088.8,39091,43103,39234.6,38397,40154,40578.2,39700,41465,41134.0,39882,43120
0.01975039999999941,0.019667000000001433,0.019819999999999727,0.038091153651475904,0.02269534394145012,0.06536780297756195,-0.0017202956601977347,-0.061104666441679,0.01993674598634243,0.8802430033683777,0.821947455406189,0.9190904498100281,40135.4,38603,41498,39656.0,38163,40972,41565.4,40284,42379,40668.0,39933,42346
0.03946340000000061,0.039396000000000875,0.039579000000001585,0.03792854845523834,0.022675951942801476,0.06537225842475891,-0.001736759301275015,-0.06109795719385147,0.019900772720575333,0.8800620913505555,0.8219435811042786,0.9189829230308533,40783.0,39271,42190,38967.8,37900,39640,41020.6,39870,42351,41673.0,39973,44365
0.05917720000000122,0.05911600000000172,0.0592429999999986,0.037884606420993804,0.022654466331005096,0.06537564843893051,-0.0018427792936563491,-0.0610896572470665,0.019898315891623497,0.8800182461738586,0.8219542503356934,0.9189640283584595,40861.0,39043,42256,39248.2,36989,40475,40932.4,39226,42355,41097.2,40370,42575
0.07888719999999969,0.07884300000000088,0.07890699999999917,0.03796755075454712,0.02263643965125084,0.06591503322124481,-0.0019307284615933894,-0.06108078360557556,0.01990252546966076,0.880002474784851,0.821901261806488,0.918962836265564,40670.8,39171,42385,38567.0,37653,39307,41068.4,39361,42288,41573.0,39436,44522
0.09863580000000072,0.09856100000000145,0.09869700000000003,0.037906020134687426,0.02210928499698639,0.06632338464260101,-0.0019680305384099485,-0.06107350066304207,0.019907334819436073,0.8800089836120606,0.8219420313835144,0.9189640283584595,40690.2,38365,42647,39348.8,38079,40948,41126.8,40060,42263,40832.4,40253,41884
0.11836940000000036,0.11834500000000103,0.11840100000000175,0.038085931539535524,0.021714745089411736,0.06642632931470871,-0.0019443654455244541,-0.06106645241379738,0.019912363961338997,0.8800248026847839,0.821998655796051,0.9189828634262085,40349.0,38567,42455,39277.6,38362,40349,41439.0,40553,42389,41056.8,39709,42913
0.138061,0.13800800000000146,0.1380810000000019,0.03787565305829048,0.02161673828959465,0.06645002961158752,-0.0021273970603942873,-0.061059463769197464,0.01991686038672924,0.8800303339958191,0.8220019340515137,0.918987512588501,41120.2,39381,42368,38606.4,37970,39842,40485.2,38588,42565,41600.0,40372,43550
0.15781300000000115,0.15774400000000233,0.15786600000000162,0.03777090944349766,0.021596210077404976,0.06645483523607254,-0.0021790852770209312,-0.061051614582538605,0.01983930915594101,0.880022394657135,0.8219874501228333,0.9189568758010864,40791.8,39280,43061,38982.8,38079,39510,41178.6,40263,41881,41185.2,39942,43431
0.17750780000000005,0.17746800000000063,0.1775239999999978,0.037925363332033155,0.02159847319126129,0.06645572185516357,-0.002329822164028883,-0.06104372814297676,0.01992361806333065,0.8800339102745056,0.8220173716545105,0.9189936518669128,40816.0,39482,41920,39051.6,37862,40004,40929.8,38793,42681,41096.8,40286,42316
0.19725160000000033,0.19718800000000192,0.19734400000000063,0.037874084711074826,0.021610813215374947,0.06645447015762329,-0.0023687209002673628,-0.061039235442876816,0.019925963133573532,0.8800450325012207,0.8220341801643372,0.9190192818641663,40323.2,38606,42996,39254.2,38942,39952,41517.8,41161,42155,40715.0,39780,42033
0.21698060000000038,0.2169410000000025,0.21701000000000192,0.037962671369314194,0.021629005670547485,0.0664515420794487,-0.002482912875711918,-0.0610383041203022,0.019924592226743698,0.8800251126289368,0.8219615817070007,0.9190224409103394,40957.4,39780,42036,39076.8,37042,40240,41065.2,39643,43101,41149.4,40159,42545
0.23668360000000108,0.23664900000000122,0.2367050000000015,0.03802179284393788,0.021648824214935303,0.0664491280913353,-0.0025756602175533772,-0.06104060262441635,0.019925598055124283,0.8799266457557678,0.8214508295059204,0.9190281629562378,40791.2,39074,42342,38697.6,37645,40169,40817.2,39531,42410,41485.4,39739,42470
0.2564322000000008,0.2563860000000022,0.25647899999999924,0.038069005310535434,0.021667974069714546,0.0664479061961174,-0.002578971814364195,-0.06104378029704094,0.019928889349102974,0.8798375844955444,0.8210400938987732,0.9190288186073303,40904.6,40271,42123,38755.8,37408,39858,40764.0,39269,42827,41308.4,40411,43852
0.27615440000000085,0.27609700000000137,0.2762390000000017,0.03810466974973679,0.021687299013137817,0.06644605100154877,-0.0026749556884169577,-0.061045002192258835,0.019931776449084282,0.8798082351684571,0.8209002614021301,0.9190133810043335,40258.0,38139,43280,39344.4,38632,40066,41578.6,40497,42447,40858.6,40040,42388
0.2958802000000003,0.2958189999999994,0.2959680000000007,0.03817377835512161,0.02170773595571518,0.06644238531589508,-0.002835845947265625,-0.061046626418828964,0.01993158645927906,0.8798214077949524,0.8209361433982849,0.9190045595169067,41052.6,39423,42040,38861.0,37892,39830,40429.2,37678,43191,41269.4,40382,43070
0.3156436000000008,0.31557199999999996,0.31575,0.03818483576178551,0.02172752469778061,0.06643852591514587,-0.002930457843467593,-0.06105072423815727,0.019930517300963402,0.8799929261207581,0.8209360837936401,0.9190155863761902,40383.4,39512,42003,39290.0,37392,40342,41463.8,39968,42689,40689.2,39296,42507
0.33530760000000087,0.3352700000000004,0.3353350000000028,0.038261255249381065,0.022262180224061012,0.06643228977918625,-0.003038919577375054,-0.06051894277334213,0.019854139536619186,0.8800310134887696,0.8208757042884827,0.9190220236778259,40929.4,39575,42595,38724.4,37497,39897,40678.8,39870,41978,41259.0,40292,42724
0.3550822000000001,0.3549979999999997,0.35517200000000226,0.03851470351219177,0.022669626399874687,0.06642322987318039,-0.003241139650344849,-0.060115691274404526,0.01940886676311493,0.8801977753639221,0.8208765983581543,0.918987512588501,40960.4,39770,42989,38710.0,38118,39664,40927.8,39938,41831,41020.2,40227,42546
0.3747775999999998,0.3747200000000013,0.3748640000000014,0.03860781155526638,0.022781839594244957,0.06641232222318649,-0.0033273553475737573,-0.060014959424734116,0.019016293808817863,0.8801005840301513,0.8201603293418884,0.9189874529838562,40900.4,39763,42957,38856.0,38100,39736,40769.6,39530,41881,41053.8,40369,42876
0.3945043999999995,0.3944419999999993,0.3945990000000017,0.03882386982440948,0.023330960422754288,0.06640386581420898,-0.0033483806531876326,-0.05999244004487991,0.018916429951786995,0.8800727963447571,0.8199713230133057,0.9189888834953308,40647.0,39022,41339,38608.2,38163,39315,40974.2,38279,43381,41100.0,39912,43523
0.4142608,0.41419299999999915,0.414339,0.038866587728261945,0.0237314123660326,0.06633596122264862,-0.0034508197102695705,-0.05998966842889786,0.01889212056994438,0.8799460172653198,0.8199220895767212,0.9184573292732239,40809.8,39031,43118,38945.2,38331,39913,40749.4,39268,42329,41043.6,40250,42659
0.4339296000000002,0.4338870000000026,0.4339490000000006,0.03893928937613964,0.024347765371203423,0.06638283282518387,-0.0035230071749538182,-0.0599948912858963,0.018887998536229134,0.8798386573791503,0.8199113607406616,0.9180602431297302,40966.2,39634,42323,39219.6,37995,39863,40930.6,38371,42755,40925.8,39810,42830
0.4537091999999997,0.45362700000000045,0.4538299999999982,0.039216140285134315,0.0247641708701849,0.06638970226049423,-0.003535245358943939,-0.06000281870365143,0.018889598548412323,0.8798096179962158,0.8199199438095093,0.9179741144180298,40504.2,39209,42278,39076.6,37919,39969,41512.0,40831,42534,41124.0,39870,42965
0.4733993999999999,0.47334300000000074,0.47348100000000004,0.03928641378879547,0.025379814207553864,0.06585001200437546,-0.003554889163933694,-0.06001264229416847,0.01878054440021515,0.8799508929252624,0.8199366927146912,0.9178699851036072,40705.8,39359,42512,39003.4,38514,39824,41105.2,38908,42833,41261.8,40433,42553
0.4931162000000004,0.4930620000000019,0.4931700000000019,0.03941711932420731,0.025786206126213074,0.06544051319360733,-0.003835641429759562,-0.06002051755785942,0.01889445073902607,0.879881489276886,0.819941520690918,0.9179368019104004,40483.4,39095,42379,39162.0,37933,40099,41330.2,38938,43342,40994.4,39725,42584
0.5128754000000002,0.5128260000000009,0.5129480000000006,0.039471400529146196,0.026648450642824173,0.06534089148044586,-0.003925817587878555,-0.06002667918801308,0.01879604160785675,0.8796342730522155,0.8191684484481812,0.9178934097290039,40775.2,40014,41955,39119.4,37572,40379,41365.8,40346,43498,41205.6,40083,43251
0.5325646000000008,0.5325250000000015,0.5325890000000002,0.03970333822071552,0.0266618300229311,0.06530410796403885,-0.003969009697902948,-0.06003274396061897,0.018905600532889366,0.879492712020874,0.8189900517463684,0.9179564118385315,41151.4,39761,43278,39318.0,38665,39874,40947.4,40326,41931,41008.0,40257,42634
0.5523192000000003,0.5522459999999993,0.5523889999999994,0.03978358209133148,0.02663501352071762,0.06531807780265808,-0.003924416145309806,-0.060039374977350235,0.018912745639681816,0.879405403137207,0.8189393281936646,0.9179524779319763,40511.6,38997,42299,38691.2,36975,39445,41508.2,40558,42774,41460.0,40665,42882
0.5720145999999995,0.5719769999999991,0.5720419999999979,0.0398368813097477,0.026611337438225746,0.06533067673444748,-0.003936503990553319,-0.06004955247044563,0.018840648233890533,0.8793620824813843,0.8189401030540466,0.9179242849349976,40774.4,40297,42330,39132.8,37934,39940,41235.8,39288,43387,41010.2,39235,43512
0.5917392000000008,0.5916990000000006,0.5917700000000008,0.03989873118698597,0.02658928371965885,0.06534439325332642,-0.0039226674707606435,-0.06006047874689102,0.018931005150079727,0.8793475151062011,0.8188881874084473,0.9179704189300537,40950.4,39455,42434,39146.2,38206,40177,40997.8,40390,42348,41268.0,40195,43764
0.6114940000000003,0.6114190000000019,0.6115479999999991,0.04017709270119667,0.026831690222024918,0.06535617262125015,-0.0039603234399692155,-0.0595356784760952,0.01894037425518036,0.8793067812919617,0.8189416527748108,0.917952835559845,40741.0,38716,42792,39780.4,38718,41146,41262.4,40026,42313,40467.0,39606,41326
0.6311842000000004,0.6311249999999999,0.631221999999998,0.040251580998301506,0.027402879670262337,0.06536653637886047,-0.003928240752429701,-0.059141408652067184,0.01889990083873272,0.8792304873466492,0.8189288377761841,0.9179075360298157,40640.2,39083,42595,39410.4,38587,39881,41346.2,39827,42707,41043.8,40426,42536
0.6509650000000002,0.6509040000000024,0.6510449999999985,0.04015895687043667,0.0275245551019907,0.06457313895225525,-0.003903318478842266,-0.059050556272268295,0.018920017406344414,0.8790083527565002,0.8189728260040283,0.9179175496101379,41098.8,39382,42706,38909.0,37532,39686,40726.0,39783,42358,41568.4,40722,43087
0.6706415999999997,0.6705970000000017,0.6706749999999992,0.04039799682796001,0.027534672990441322,0.06438303738832474,-0.0038946449058130383,-0.0590348020195961,0.018968796357512474,0.8789644956588745,0.8189632892608643,0.9179602265357971,40432.6,39097,42092,39245.4,37398,40795,41599.4,39716,43513,40831.8,39918,42930
0.6903894000000009,0.6903189999999997,0.6905200000000007,0.04040489979088306,0.027522457763552666,0.06434600055217743,-0.0038902884582057594,-0.05903562158346176,0.018953869119286537,0.8789651989936829,0.8189935088157654,0.9179590940475464,41014.6,39522,43161,39094.0,38428,39827,40946.8,39995,42343,41295.8,40284,43135
0.7101054000000004,0.7100509999999995,0.7101550000000025,0.040585364773869516,0.027506651356816292,0.06434693932533264,-0.0038864911504788323,-0.05904003977775574,0.018982291221618652,0.8789838075637817,0.8190237879753113,0.917464017868042,40608.8,38971,42524,39274.8,38006,40500,41243.6,39831,42520,41039.8,40001,42553
0.7298156000000003,0.7297639999999994,0.7298549999999997,0.04049727283418179,0.027450548484921455,0.06435748934745789,-0.0038919285230804234,-0.0590454526245594,0.01897899992763996,0.8791239500045777,0.8190181851387024,0.9176948070526123,40774.4,39324,42676,39506.4,38877,40102,41181.4,39850,42101,40804.6,39088,43355
0.7495868000000002,0.7495220000000007,0.7497249999999989,0.04034213833510876,0.02665388025343418,0.06436838954687119,-0.0037277360272128133,-0.05824527144432068,0.01898791827261448,0.8791057109832764,0.8190122842788696,0.9173793792724609,40844.0,39120,41890,38560.8,37211,40560,40638.0,38141,42925,41590.2,40705,42126
0.7692801999999995,0.769215,0.7693559999999997,0.04019057266414165,0.026440614834427834,0.06384380906820297,-0.0035792111011687666,-0.05804896354675293,0.019532036036252975,0.879159438610077,0.8189916610717773,0.9175999164581299,40545.2,39094,42302,39014.6,36784,40344,41184.8,38300,42909,40941.6,39664,42735
0.7889900000000003,0.7889249999999994,0.7890350000000002,0.04021098650991917,0.0263789314776659,0.06345152109861374,-0.0034982928686076776,-0.058007750660181046,0.019903097301721573,0.8787873983383179,0.818976104259491,0.9171200394630432,41074.8,39994,42313,38704.6,37675,40062,40496.0,38694,42720,41529.6,39763,43590
0.8087762000000005,0.8086690000000019,0.8089019999999985,0.040288249403238295,0.026690300554037094,0.06336155533790588,-0.0032961411896394567,-0.05800440534949303,0.020028244704008102,0.8787003755569458,0.8189847469329834,0.9172399640083313,40450.2,38940,42448,39286.2,38099,40376,41401.0,40457,41990,40872.0,40111,43083
0.8284372000000004,0.8283870000000024,0.8284799999999999,0.04042723067104816,0.02667713351547718,0.06334611773490906,-0.003369986265897751,-0.05800832808017731,0.020015491172671318,0.8786314845085144,0.8189670443534851,0.9170418381690979,40827.8,39213,42549,38941.4,38103,39829,40703.8,38950,41905,41458.4,40354,42807
0.8482000000000008,0.8481550000000024,0.848284,0.040286173298954966,0.02647869847714901,0.06334781646728516,-0.0034536394057795407,-0.05801435559988022,0.020021120086312294,0.8785848140716552,0.8189082741737366,0.9169247150421143,40577.6,39157,42600,39441.6,38058,40434,41372.4,39782,43164,41078.0,39659,43776
0.8679065999999999,0.8678470000000016,0.867982,0.04035944826900959,0.02633552812039852,0.06335284560918808,-0.003487968898843974,-0.057485420256853104,0.02000323124229908,0.8785839438438415,0.8189185261726379,0.9169507622718811,41002.0,40254,43087,39295.2,37941,40909,40710.8,39247,42477,41347.6,40585,42327
0.8876169999999999,0.8875730000000002,0.8876450000000005,0.04025196768343449,0.026341361925005913,0.06336261332035065,-0.0033441058825701476,-0.057089436799287796,0.020767301321029663,0.8786007165908813,0.8189422488212585,0.916946291923523,40516.6,39383,41742,38824.4,38295,39365,41224.0,39621,42897,41590.2,40814,43878
0.9073916000000006,0.9073019999999996,0.9074849999999972,0.04017291143536568,0.026362013071775436,0.06337446719408035,-0.0033106991555541753,-0.05699978768825531,0.020953906700015068,0.8786067605018616,0.8183889985084534,0.9169483184814453,40290.8,38539,42206,39643.2,38273,41571,41539.4,40800,42709,41026.2,40501,41916
0.9270678000000008,0.9270250000000013,0.9271009999999991,0.04024060405790806,0.02556745894253254,0.06369724124670029,-0.003302856464870274,-0.056997280567884445,0.020992252975702286,0.8786027073860169,0.8180102109909058,0.9169532656669617,40911.2,39322,42379,38835.8,37620,39925,40637.4,39367,42416,41740.4,40530,44471
0.946828,0.9467510000000003,0.9469869999999974,0.04026827625930309,0.025651799514889717,0.06369462609291077,-0.003307664627209306,-0.05699857696890831,0.020993264392018318,0.8786155223846436,0.8179569244384766,0.9169614911079407,40004.4,38002,42220,39486.2,38772,40680,41964.4,40521,42974,41082.8,39978,42483
0.9665344000000005,0.966474000000002,0.9666169999999985,0.04011997804045677,0.025422893464565277,0.06370428204536438,-0.003105421783402562,-0.05622991546988487,0.020962901413440704,0.8786160111427307,0.817926824092865,0.9169520139694214,40485.6,38554,42376,39206.4,38124,40259,41026.6,39378,42124,41318.8,39949,44039
0.9862453999999999,0.9861880000000021,0.9862870000000004,0.040053343027830125,0.025385957211256027,0.06371105462312698,-0.0031028032302856446,-0.05604150891304016,0.020974569022655487,0.8787977218627929,0.8179447054862976,0.9169753193855286,40921.6,39878,42316,39138.6,37857,40333,40664.0,39101,41992,41274.6,40311,43087
1.0060026,1.0059259999999997,1.0060769999999977,0.03969148658216,0.02539491467177868,0.06294167041778564,-0.002950094593688846,-0.05600221827626228,0.021739715710282326,0.8787422895431518,0.8179852366447449,0.9164595603942871,40349.8,39105,41959,39238.8,38234,39855,40950.8,40195,42236,41086.2,40353,43108
1.0256880000000006,1.0256440000000007,1.0257179999999977,0.0397754855453968,0.025413088500499725,0.06274976581335068,-0.0030127766542136667,-0.056001003831624985,0.021409865468740463,0.8787773728370667,0.8185325860977173,0.9160632491111755,40631.2,39182,42734,39273.8,38598,40155,40826.8,39935,41762,41284.2,40387,42829
1.0454420000000006,1.045403000000002,1.045513999999999,0.039696887508034705,0.025432171300053596,0.06270445883274078,-0.0029879492707550527,-0.05600937828421593,0.021795004606246948,0.8787683963775634,0.818675696849823,0.9158552885055542,40343.0,38092,43053,39071.8,38388,39679,41170.0,40038,42183,41398.2,39989,43407
1.0651518000000004,1.065093000000001,1.0652040000000018,0.03965206444263458,0.02545200288295746,0.06269712001085281,-0.0029191858135163783,-0.05602005869150162,0.021928129717707634,0.8787907958030701,0.8187314867973328,0.9159215688705444,40615.0,38651,42006,39082.6,38110,40285,40626.0,38456,42475,41405.4,40553,42850
1.0848773999999994,1.0848240000000002,1.084953000000001,0.03951704613864422,0.025469494983553886,0.06270071864128113,-0.003070711251348257,-0.05525580048561096,0.02194170467555523,0.8786772847175598,0.8181814551353455,0.9159476161003113,40387.4,39267,41204,39502.6,37455,40448,41163.8,39914,43234,40848.6,39235,43662
1.104639000000001,1.1046009999999993,1.1046730000000027,0.03954344801604748,0.025484437122941017,0.06270583719015121,-0.0030007850378751754,-0.055069033056497574,0.021935228258371353,0.8786385416984558,0.8180185556411743,0.9159594774246216,41031.8,39407,42564,39206.0,37960,40220,40460.6,39380,41840,41280.4,40374,43013
1.1243144,1.1242629999999991,1.1243379999999998,0.039502522349357604,0.025498876348137856,0.062712162733078,-0.0030356102623045446,-0.05503077432513237,0.021928464993834496,0.8784721493721008,0.8179681897163391,0.9151853919029236,40951.4,39356,42538,39114.0,38123,40608,40605.0,38184,42215,41405.2,40381,42651
1.1440489999999999,1.1439949999999994,1.1441119999999971,0.03965936750173569,0.02632047049701214,0.06271521002054214,-0.0029377150814980267,-0.05503053963184357,0.02192247100174427,0.8784402489662171,0.8179857730865479,0.9150053858757019,40014.8,38832,41233,39188.2,38125,39957,41690.2,40261,43316,41358.8,40197,43076
1.1637928000000002,1.1637180000000011,1.1639209999999989,0.039650994911789895,0.026538178324699402,0.06271764636039734,-0.003076572623103857,-0.055039260536432266,0.021918119862675667,0.87843337059021,0.8180102109909058,0.9149736762046814,40649.2,39725,41965,39163.6,38104,40122,40939.0,40022,43033,41382.4,40192,43597
1.1835102000000006,1.1834429999999996,1.1836010000000026,0.039551370590925214,0.026598211377859116,0.06272078305482864,-0.0031127721071243287,-0.05504826083779335,0.02191481739282608,0.8783106446266175,0.81797856092453,0.9149704575538635,40256.4,38341,43345,39497.0,37691,40267,41476.8,39617,42907,41091.4,39853,42718
1.2032536000000007,1.203237000000001,1.203291000000001,0.03946737498044968,0.026595883071422577,0.06272366642951965,-0.0031292805913835766,-0.054539572447538376,0.02191304601728916,0.8780607223510742,0.8179513216018677,0.9149879813194275,40796.4,39054,42141,39134.0,38294,40037,40802.4,39085,42494,41360.4,40231,43355
1.2229382000000006,1.2228760000000003,1.222974999999999,0.039403535425662994,0.02661670371890068,0.06272582709789276,-0.0031406893394887447,-0.05415422469377518,0.02186022885143757,0.8781141519546509,0.8179692029953003,0.9150133728981018,40486.8,39515,41657,39123.4,37755,39906,41338.2,39818,42888,41246.0,40378,43868
1.2426734000000006,1.2426370000000029,1.2427079999999986,0.039228421077132224,0.02661968395113945,0.06272738426923752,-0.0031429863534867763,-0.05406097322702408,0.021843278780579567,0.8781659126281738,0.8179502487182617,0.9149780869483948,40310.2,38706,42835,39529.4,38829,40624,41564.6,40143,42591,41055.8,40425,42595
1.262404400000001,1.2623270000000009,1.2624900000000019,0.03927991725504398,0.026614798232913017,0.06272745877504349,-0.0031984799541532995,-0.05404214933514595,0.02155846171081066,0.8780274391174316,0.8179557919502258,0.9141398668289185,41047.8,40019,42206,38807.4,37839,39951,40563.4,39146,42421,41669.0,40574,43123
1.2821366000000003,1.2820620000000016,1.282232,0.03935156799852848,0.026607997715473175,0.06272773444652557,-0.0032643463462591173,-0.054041214287281036,0.021222738549113274,0.8780128479003906,0.8179877996444702,0.9139419794082642,40292.2,38477,42038,39129.2,38175,40033,41312.8,40206,42244,40957.0,39877,42568
1.301924000000001,1.301860000000001,1.3020170000000002,0.0394772581756115,0.027132932096719742,0.06272810697555542,-0.0033343068324029447,-0.054044634103775024,0.02086617238819599,0.8780107259750366,0.8180177211761475,0.9138959646224976,40416.4,39258,42419,39633.8,38875,40353,41422.0,40575,42074,40823.4,40107,42802
1.3215668000000007,1.3215180000000002,1.3215940000000015,0.03956793211400509,0.02752651646733284,0.06272851675748825,-0.0033488672226667402,-0.054048702120780945,0.020782718434929848,0.8781195282936096,0.8180056214332581,0.9139018654823303,40525.2,39689,41858,39061.0,37919,40389,41079.6,39273,42511,41479.8,39916,43404
1.3413130000000009,1.3412430000000022,1.3414009999999985,0.039489899203181265,0.02761555090546608,0.0627288818359375,-0.00334776658564806,-0.05405334383249283,0.02077510952949524,0.878222119808197,0.8180026412010193,0.9139505624771118,40464.8,39164,42470,39197.2,38420,40125,41210.4,38755,42512,41134.2,40561,42532
1.3610322,1.3609580000000028,1.3611239999999998,0.03941583037376404,0.027626236900687218,0.06272777915000916,-0.003342829644680023,-0.05405886471271515,0.020782852545380592,0.8782553791999816,0.8180135488510132,0.9139767289161682,40914.6,40130,42242,38912.6,37520,40308,40544.0,37615,42608,41228.8,39795,42695
1.3807617999999997,1.3806840000000014,1.380853999999999,0.03939623422920704,0.02761070616543293,0.06272672116756439,-0.0031815528869628905,-0.05328986793756485,0.020797399803996086,0.8782456517219543,0.8180021047592163,0.9139953851699829,40583.2,39428,42440,39346.2,37964,40199,41074.6,40032,42661,41057.4,40253,42678
1.4005338000000003,1.4004860000000003,1.4005979999999987,0.03938821665942669,0.027587421238422394,0.06271366775035858,-0.0032441793009638786,-0.053101200610399246,0.020814023911952972,0.8780713081359863,0.8179726600646973,0.9132153391838074,40730.2,39034,42473,39030.0,38423,39591,40804.8,38165,42392,41289.0,39574,43316
1.4202006000000005,1.4201430000000004,1.42023,0.039388415217399594,0.02756422385573387,0.06272483617067337,-0.0033102345652878283,-0.05305730178952217,0.020829882472753525,0.8780433058738708,0.8180035352706909,0.9130040407180786,40289.0,38784,42221,39717.2,38461,40811,41409.0,40535,42461,40600.8,39498,42127
1.4399528000000015,1.4398500000000025,1.4400999999999984,0.03938846588134766,0.027545953169465065,0.06272850930690765,-0.0032168768346309664,-0.053052037954330444,0.020843666046857834,0.8780311942100525,0.8180113434791565,0.9129440784454346,40859.4,39380,42201,38523.8,37146,39752,40645.8,37844,42758,41895.0,40612,43382
1.459664,1.4595849999999988,1.459769,0.039352641254663465,0.02752797119319439,0.06221398711204529,-0.0029803018551319838,-0.05305580794811249,0.020855417475104332,0.878018319606781,0.8179900646209717,0.9129770398139954,40179.4,38214,42645,39404.0,38595,40573,41668.8,40829,42167,41009.0,39645,43886
1.4793798000000005,1.4793060000000002,1.479456000000002,0.03943055495619774,0.028317095711827278,0.061822399497032166,-0.0029178253840655088,-0.0530608706176281,0.020867466926574707,0.8780190467834472,0.8180011510848999,0.9129852652549744,40956.2,39763,42962,38921.8,37924,39597,40498.6,38858,42895,41662.2,41192,43081
1.4991554000000014,1.4991160000000021,1.4992130000000001,0.0392883475869894,0.02769509144127369,0.06172472983598709,-0.0028985004872083666,-0.05306731536984444,0.020882878452539444,0.8780225992202759,0.8180162906646729,0.9129927754402161,40517.0,38853,42358,39284.2,37492,40629,41186.0,39688,42195,41000.6,39729,41796
1.5188145999999993,1.518762999999999,1.518845000000001,0.03941270038485527,0.028330747038125992,0.06170164793729782,-0.0028892277739942076,-0.053072359412908554,0.020901396870613098,0.8780130863189697,0.8179640769958496,0.9130111932754517,40369.6,39030,41670,39642.0,38286,41469,41455.4,40380,43366,40857.8,40456,41469
1.5385586000000004,1.5384799999999998,1.53864,0.03938720524311066,0.028209494426846504,0.06169683486223221,-0.0028833985328674317,-0.05307576060295105,0.020919207483530045,0.878009581565857,0.817939817905426,0.9130358099937439,40806.0,39554,42862,39121.4,38336,40338,40813.0,39661,41427,41465.0,40457,42839
1.5582722000000009,1.5582080000000023,1.5583189999999996,0.039370928704738614,0.027629844844341278,0.06221255287528038,-0.0028797491919249295,-0.05307886376976967,0.020932791754603386,0.8780083537101746,0.8179570436477661,0.9130173921585083,41029.4,40373,42162,38879.8,37637,39863,40609.0,38793,41861,41567.8,40998,43156
1.5779894,1.5779330000000007,1.5780289999999986,0.0392617579549551,0.02747216261923313,0.06182946264743805,-0.002878390671685338,-0.05308226868510246,0.02094091847538948,0.877898383140564,0.8174053430557251,0.9130035638809204,40494.6,38985,43036,38973.4,38799,39171,41091.8,39063,42199,41426.2,40108,43318
1.5977565999999996,1.597656999999999,1.597831999999999,0.03938645049929619,0.02742081508040428,0.06250965595245361,-0.002877833368256688,-0.05308637395501137,0.02094440720975399,0.8778208494186401,0.8169691562652588,0.9130282402038574,40550.6,38972,42767,39194.8,37673,40774,40994.0,39557,42816,41199.6,40136,43116
1.6174436000000003,1.617383000000002,1.617479,0.03941624574363232,0.027395106852054596,0.062686488032341,-0.0028774966020137073,-0.053090695291757584,0.02094479277729988,0.8778145432472229,0.8168888688087463,0.9130538105964661,39863.8,39316,41219,39951.4,39044,41396,41909.8,39856,43562,40563.2,39298,41917
1.6371950000000006,1.6371080000000005,1.6373300000000017,0.03942259959876537,0.02738042362034321,0.06273432075977325,-0.0028780683875083922,-0.05309353396296501,0.020941561087965965,0.8778091073036194,0.8168951272964478,0.9130517840385437,41552.6,40168,43611,38809.0,37690,39646,40100.2,39574,40669,41714.4,40465,44092
1.6568860000000007,1.6568349999999992,1.6569120000000006,0.039422322437167166,0.027371272444725037,0.06274864822626114,-0.0028802732937037944,-0.05309605225920677,0.020934317260980606,0.8778109073638916,0.8168948292732239,0.9130663871765137,40008.0,37669,41406,39553.6,38367,40282,41446.6,37935,42929,40922.4,39349,42883
1.6766158000000004,1.6765679999999996,1.676651000000002,0.03931369967758656,0.026831431314349174,0.06275463104248047,-0.0028844647575169803,-0.05310051143169403,0.020923174917697906,0.8776667356491089,0.8169302940368652,0.9131060838699341,40420.2,39300,42545,39074.6,37558,39857,41154.4,39777,43058,41321.0,39680,43124
1.6963940000000002,1.6962819999999992,1.696533,0.03931073062121868,0.026427043601870537,0.06275815516710281,-0.0028827606234699487,-0.05310489237308502,0.020911768078804016,0.8776230335235595,0.8169946074485779,0.9130571484565735,40516.8,39008,42218,38941.0,37559,39840,40954.2,38770,42161,41436.2,40648,43601
1.7160642,1.7160190000000002,1.7160969999999978,0.039275606349110606,0.02627311274409294,0.0627608448266983,-0.002889092266559601,-0.05310855805873871,0.02089768461883068,0.8776162981986999,0.8170157670974731,0.9130643010139465,40217.2,36563,43090,39355.4,38536,40327,41376.4,40602,43452,41078.6,40099,43008
1.7358108000000005,1.7357440000000022,1.735898000000001,0.039453231170773505,0.02629798650741577,0.06276240944862366,-0.0029416273348033426,-0.053110893815755844,0.020358005538582802,0.8776249051094055,0.8170195817947388,0.9130752682685852,40893.2,39589,42141,39226.2,38114,40051,40634.0,39349,43524,41367.6,40329,43410
1.7555161999999995,1.7554660000000002,1.7555459999999985,0.03954749368131161,0.02578120306134224,0.06353799998760223,-0.00290481629781425,-0.053113557398319244,0.01994701474905014,0.8776367545127869,0.8170273900032043,0.9130688309669495,40192.4,38910,41786,39423.2,38780,39768,41520.6,38319,43291,41201.0,39675,43161
1.7752400000000008,1.775189000000002,1.7752680000000005,0.03959275558590889,0.02576601877808571,0.06373438984155655,-0.0027847680728882553,-0.05311591550707817,0.019839825108647346,0.8776252508163452,0.8170182108879089,0.9130237698554993,40713.8,39761,41982,39186.8,37962,40212,40807.4,39149,43006,41313.4,40477,42779
1.7949987999999997,1.794912,1.795063999999999,0.039583351090550424,0.025672608986496925,0.06378108263015747,-0.0027073660865426065,-0.053116898983716965,0.019810013473033905,0.8776259303092957,0.8169835209846497,0.9130464196205139,40698.0,39501,42429,39390.0,38237,40457,41164.6,40067,42416,41161.2,40385,42828
1.8146902000000007,1.814636000000002,1.8147170000000004,0.03958186097443104,0.025668200105428696,0.06378791481256485,-0.0026896328199654818,-0.05311622843146324,0.01980019360780716,0.8777416348457336,0.8169794678688049,0.9130831360816956,40431.2,39250,42330,39042.6,37695,40022,41132.6,39417,42011,41524.6,40235,43563
1.8344322000000002,1.8343640000000017,1.834521000000001,0.03958150930702686,0.02567789889872074,0.0637846514582634,-0.002686662646010518,-0.05311383306980133,0.019798187538981438,0.8778211355209351,0.8169795274734497,0.9130641222000122,40370.2,39022,41329,39440.8,38365,40423,41165.2,39029,42929,40975.2,39926,42756
1.8541370000000004,1.854088,1.8541679999999978,0.0395815510302782,0.025691691786050797,0.0637790635228157,-0.0026870801579207183,-0.05311049893498421,0.01979874260723591,0.8777865767478943,0.8161836266517639,0.9130642414093018,40277.2,39102,41607,39115.4,38080,40146,41451.6,39881,42853,41350.8,40012,43873
1.873880600000001,1.8738150000000022,1.8739590000000024,0.03942686542868614,0.024931149557232857,0.06377144902944565,-0.0029505019076168535,-0.05388164520263672,0.019264699891209602,0.8778255462646485,0.8159666657447815,0.9130707383155823,41043.0,39909,43005,38769.4,37131,40727,40375.8,38637,41223,41678.8,40866,42887
1.8936360000000008,1.8935480000000027,1.8937599999999986,0.03960574232041836,0.024749595671892166,0.06407834589481354,-0.003092953097075224,-0.05417901650071144,0.018863407894968987,0.8778369665145874,0.8159247040748596,0.9130719900131226,40108.6,38861,41398,39535.0,38028,40405,41610.8,40336,42963,40758.2,38864,42922
1.9133111999999994,1.9132670000000003,1.913345999999998,0.03970508761703968,0.02471732906997204,0.06441884487867355,-0.0031282034702599048,-0.054248251020908356,0.018769118934869766,0.8776683807373047,0.8159290552139282,0.9130334854125977,40865.6,39224,42326,39046.6,37592,40721,40600.0,39890,42098,41550.2,40750,44220
1.9330582000000007,1.9329930000000024,1.9331589999999994,0.03972839564085007,0.024720389395952225,0.064492367208004,-0.003134827874600887,-0.054256901144981384,0.018755929544568062,0.8776374936103821,0.8159371614456177,0.9130538105964661,40728.6,39791,42083,38996.8,38096,39729,40774.4,38740,42560,41542.4,40174,43765
1.9527666000000004,1.9527170000000007,1.9527959999999984,0.03972717523574829,0.024730192497372627,0.06447187066078186,-0.003032492287456989,-0.05426238849759102,0.018767040222883224,0.8776276230812072,0.8159444332122803,0.9130833148956299,40646.6,39052,42483,39007.4,37329,40420,40724.0,39847,41597,41474.2,40641,43023
1.9724879999999998,1.9724320000000004,1.9725230000000011,0.039730967953801155,0.024741098284721375,0.06448210775852203,-0.003109246166422963,-0.05424075201153755,0.01798066310584545,0.8776196956634521,0.8159774541854858,0.9130859971046448,40625.6,39406,42012,39013.0,38105,40284,40910.8,37796,42546,41557.4,40412,43020
1.9922288000000008,1.992166000000001,1.9922790000000026,0.039726545289158824,0.024753078818321228,0.06447196006774902,-0.003124550264328718,-0.054226454347372055,0.017801152542233467,0.8775063991546631,0.8159788846969604,0.9130654335021973,40534.8,39217,42516,39161.2,38037,40168,41320.6,40088,42308,41381.6,40226,43719
2.011933,2.0118929999999997,2.0119629999999997,0.039727072417736056,0.024765504524111748,0.06445809453725815,-0.0031225460581481455,-0.054212745279073715,0.01777789369225502,0.8775971531867981,0.8159762024879456,0.9139002561569214,40938.6,39615,42370,39228.4,38350,39801,40689.2,39493,42606,41313.4,39821,43848
2.0316772000000007,2.0316090000000004,2.0317610000000017,0.039725173637270926,0.024777546525001526,0.06444543600082397,-0.0031158233992755412,-0.054198458790779114,0.01779446192085743,0.8776253461837769,0.8159978985786438,0.9141141772270203,40256.0,38551,42078,39506.0,37294,40566,41403.8,39319,42621,41067.8,39985,42915
2.0513872,2.051332000000002,2.051434999999998,0.04003292769193649,0.02478783205151558,0.06443201750516891,-0.003109125653281808,-0.05418425425887108,0.017818884924054146,0.8776236534118652,0.8160036206245422,0.9141153693199158,40695.6,39516,42295,39121.2,38053,39924,40898.0,39648,42664,41729.2,40449,43224
2.0711098000000008,2.0710640000000025,2.0711399999999998,0.04000093974173069,0.02479429915547371,0.0638815388083458,-0.0033086764626204966,-0.05417139455676079,0.017842931672930717,0.8776254773139953,0.8159801363945007,0.9140878319740295,40725.4,38675,42715,39036.0,37456,40869,40631.2,38559,41851,41555.2,40930,42355
2.0908934,2.0908390000000003,2.0909330000000006,0.040039901807904246,0.025313444435596466,0.06346549838781357,-0.003673979174345732,-0.0546969436109066,0.017329616472125053,0.8776276707649231,0.8159839510917664,0.9140722751617432,40553.0,38905,42024,38999.0,37168,40691,40827.8,39941,42987,41500.0,40018,44011
2.110564600000001,2.110519,2.1105969999999985,0.04010182395577431,0.025708293542265892,0.06335913389921188,-0.003870154917240143,-0.05509204417467117,0.016948679462075233,0.8774744033813476,0.8159979581832886,0.9140634536743164,40719.6,39530,42774,39420.8,38486,40291,40741.8,39591,41584,41204.6,39704,43308
2.1302958000000007,2.1302320000000003,2.130358,0.04005035236477852,0.025809789076447487,0.06333024054765701,-0.003924836032092571,-0.05518278852105141,0.016870152205228806,0.8774285912513733,0.8159967660903931,0.9140275120735168,40681.6,39175,41525,39155.4,38243,40052,40630.0,36877,42820,41674.6,40529,43297
2.1500608000000008,2.149956000000002,2.1501650000000008,0.04056398458778858,0.025834141299128532,0.06332255899906158,-0.003921706881374121,-0.05519852042198181,0.016867179423570633,0.8774130344390869,0.8159758448600769,0.9140543341636658,41055.6,38539,42905,39047.0,37074,40975,40373.2,39182,41384,41553.2,40619,42508
2.1697538000000005,2.169684000000001,2.1698510000000026,0.04069955050945282,0.02582915872335434,0.0633237436413765,-0.003922669682651758,-0.05519607290625572,0.016875365749001503,0.8774163007736206,0.8159944415092468,0.9140824675559998,40645.4,38867,42753,39011.2,38319,39707,40628.4,37499,41553,41663.6,40016,43603
2.189483,2.1894460000000002,2.189513999999999,0.040733833238482474,0.025825032964348793,0.06333151459693909,-0.003765784576535225,-0.05518908426165581,0.016877565532922745,0.8774198174476624,0.815999448299408,0.914066731929779,40319.6,38319,42129,39492.6,38022,41036,41077.2,40010,41892,41247.4,40380,43699
2.2091844,2.209142,2.2092179999999972,0.04083082936704159,0.02624293975532055,0.06334414333105087,-0.003739320207387209,-0.05518085137009621,0.01691303588449955,0.8773165702819824,0.8159846663475037,0.9140190482139587,40231.4,38936,42700,39458.0,38060,40718,41140.8,39130,42797,41278.6,39210,42690
2.2289244000000012,2.2288940000000004,2.2289640000000004,0.04083481281995773,0.026544608175754547,0.06254997104406357,-0.003740030061453581,-0.055174004286527634,0.01695764996111393,0.8772520065307617,0.815978467464447,0.9140514135360718,40639.4,39526,42636,39168.2,37903,40303,40563.6,39207,41109,41573.4,40437,43109
2.2486675999999997,2.2485920000000004,2.2487289999999995,0.04088776260614395,0.02662835642695427,0.06236116588115692,-0.003939781431108713,-0.055169954895973206,0.016964230686426163,0.8772453308105469,0.8159911632537842,0.9140699505805969,40695.0,38788,41982,39091.8,38166,40185,40486.0,38630,42226,41538.2,39969,43451
2.2683796000000007,2.268315000000002,2.2684860000000007,0.040936727076768875,0.026629243046045303,0.06232865899801254,-0.004081253986805677,-0.055167797952890396,0.016959743574261665,0.8772465705871582,0.8159956932067871,0.9140340685844421,40384.6,38898,41741,39533.2,38494,40506,41134.2,39724,42200,41007.8,40066,43190
2.288149399999999,2.288067999999999,2.2882709999999973,0.04101540856063366,0.02659483440220356,0.062336500734090805,-0.00413656523451209,-0.055164605379104614,0.01695352792739868,0.8772438883781433,0.8159860372543335,0.9140238165855408,40639.4,38923,42462,39367.6,38539,40253,40560.6,38955,41397,41431.2,40136,43642
2.3078074,2.3077580000000015,2.3078499999999984,0.04109553433954716,0.026583684608340263,0.06235286593437195,-0.004129828047007322,-0.055161576718091965,0.016948113217949867,0.8772526383399963,0.8160000443458557,0.9140456318855286,40077.8,38294,42619,39382.8,37842,41179,41208.0,40534,41660,41246.0,39839,42230
2.3275546,2.327511000000002,2.327646999999997,0.041029021888971326,0.026571951806545258,0.062371786683797836,-0.004137559328228235,-0.05516119301319122,0.01694358140230179,0.8771539330482483,0.8160264492034912,0.9140433073043823,40575.2,39069,42377,39300.0,38300,40213,40726.2,39776,41804,41203.0,40336,42881
2.3473120000000014,2.3472180000000007,2.347399000000001,0.04135187491774559,0.026548422873020172,0.06239338964223862,-0.004118353594094515,-0.05516364052891731,0.016939178109169006,0.8770573139190674,0.81602543592453,0.914042055606842,40106.8,38946,41325,39172.0,38146,40528,41341.8,39478,42463,41603.4,40200,42779
2.3670028,2.3669410000000024,2.3670899999999997,0.04123021438717842,0.026522990316152573,0.06160818040370941,-0.004119477234780788,-0.05516807734966278,0.016934867948293686,0.8770370721817017,0.8160103559494019,0.9140528440475464,40478.6,38828,41854,39924.2,39531,40922,41085.8,39285,42484,40874.4,39519,42595
2.3867660000000015,2.3866920000000027,2.386869999999999,0.041244960948824884,0.026497965678572655,0.06174704059958458,-0.004087116103619337,-0.05508488416671753,0.01693064533174038,0.877019202709198,0.8160142302513123,0.9140492677688599,40565.8,39142,42835,39067.6,38516,39595,40666.2,39304,41661,41720.0,40666,44073
2.4064358000000006,2.4063820000000016,2.4064820000000005,0.04115080647170544,0.026472708210349083,0.06170056760311127,-0.004082098603248596,-0.05508836358785629,0.016926448792219162,0.8770269870758056,0.8160187005996704,0.9140320420265198,40358.4,39509,41496,39408.2,38039,39856,41038.6,39696,43221,41224.8,40166,43780
2.426190400000001,2.426114000000002,2.4263529999999998,0.04103985205292702,0.026448480784893036,0.061703648418188095,-0.004187112394720316,-0.055087435990571976,0.016923261806368828,0.8770298719406128,0.8159987926483154,0.9140537977218628,40517.0,38648,42308,39279.8,37783,40576,41012.0,39393,41622,41501.2,40759,42985
2.4459184000000023,2.445832000000002,2.445979,0.04118475466966629,0.026426907628774643,0.0617101788520813,-0.004312077257782221,-0.05508803576231003,0.016146183013916016,0.8770277976989747,0.8159828782081604,0.9140580296516418,40211.0,38655,42214,39612.4,38840,40431,41397.8,39668,42224,41205.6,39301,42799
2.4656295999999998,2.4655660000000026,2.4657180000000003,0.04121087789535523,0.02641071006655693,0.06171685829758644,-0.004287436325103045,-0.05508933588862419,0.015948064625263214,0.8770338535308838,0.8160005211830139,0.9140201807022095,40621.6,39650,41462,39421.8,38540,40620,40818.2,38532,42910,41425.2,40639,42804
2.4853789999999996,2.4853199999999998,2.4854699999999976,0.041215167939662935,0.026399336755275726,0.06172342970967293,-0.004279419779777527,-0.05509037896990776,0.01589789241552353,0.8770346760749816,0.8160120844841003,0.9140076637268066,40623.2,39377,42554,39481.4,38823,40199,40883.8,39360,41649,41340.4,40250,43222
2.505061000000002,2.5050260000000018,2.505101999999999,0.04145868010818958,0.026393773034214973,0.06172937899827957,-0.00428026681765914,-0.05509090796113014,0.015885300934314728,0.8770365238189697,0.8160074353218079,0.9140509963035583,40296.2,38892,41620,39551.8,38097,40838,41229.6,39497,43120,41152.8,40294,43445
2.5248008000000004,2.5247449999999994,2.5248859999999986,0.0414091419428587,0.026390613988041878,0.061735376715660095,-0.00427764393389225,-0.05509096384048462,0.015882296487689018,0.8769389986991882,0.8160106539726257,0.9140721559524536,40612.2,39434,42505,38994.2,38534,39282,40630.8,39622,41444,41736.2,39904,44257
2.544549000000001,2.544477999999999,2.5445940000000014,0.04150136336684227,0.02638966217637062,0.06174027919769287,-0.004283511452376843,-0.05509132146835327,0.015882844105362892,0.8768793821334839,0.8160200119018555,0.9140760898590088,40254.2,38391,42499,39463.6,38243,41288,41054.6,40159,41621,41227.8,40619,41985
2.5642872,2.5642010000000006,2.5644329999999975,0.041259744018316266,0.0258573479950428,0.06174289062619209,-0.004330640845000744,-0.05586758255958557,0.01588594540953636,0.8769590258598328,0.8165380954742432,0.9140996932983398,40112.0,39102,41634,39388.0,38242,40224,41303.8,40615,42393,41377.2,40186,43292
2.5839831999999996,2.583924999999999,2.5840619999999976,0.04120156690478325,0.025460660457611084,0.06122957542538643,-0.004295606072992087,-0.05606471002101898,0.01589156500995159,0.8770228385925293,0.81691974401474,0.9140849709510803,40468.6,38277,41781,39559.6,37670,41292,41071.0,38943,42606,41374.0,40481,42362
2.6036871999999995,2.603645,2.6037199999999974,0.04116321727633476,0.02537323161959648,0.06110020726919174,-0.004287223145365715,-0.056113000959157944,0.015896786004304886,0.8770389795303345,0.8170248866081238,0.9140559434890747,40561.4,39887,41838,39226.8,38458,39868,41013.8,39448,42810,41500.2,40072,44338
2.6234447999999992,2.623374,2.623581000000002,0.04094492793083191,0.025364819914102554,0.06080964207649231,-0.004393299855291843,-0.05612308531999588,0.01590287685394287,0.8769379258155823,0.8170675039291382,0.9140470623970032,40235.0,38112,42750,39612.2,38685,41381,41495.2,40591,41921,41085.6,39931,42995
2.643179000000001,2.643118000000002,2.6432849999999997,0.04089300334453583,0.02537616342306137,0.060737110674381256,-0.004475760087370872,-0.05612219125032425,0.015909157693386078,0.8769101619720459,0.8170678615570068,0.9140467047691345,40681.0,39315,42125,39138.6,37906,40444,40628.6,38588,42586,41582.0,40933,43482
2.662857400000001,2.6628250000000007,2.6628959999999973,0.04101574048399925,0.025392286479473114,0.06072007119655609,-0.004640595614910125,-0.05611780658364296,0.015141461975872517,0.8768470764160157,0.8170505166053772,0.9140185117721558,40795.2,38594,42555,39502.2,37183,41018,40694.6,39292,41814,41261.0,40447,42283
2.6826104,2.6825470000000022,2.682676,0.04087977446615696,0.025412678718566895,0.06071804091334343,-0.00468747103586793,-0.056112151592969894,0.01495335716754198,0.8768404722213745,0.8170489072799683,0.9140046238899231,40412.4,39127,41823,39297.2,38631,39964,41219.8,39707,42843,41435.4,40004,43497
2.7023170000000016,2.702276000000002,2.702367999999999,0.040656312555074695,0.024631593376398087,0.060719091445207596,-0.004714745283126831,-0.056105323135852814,0.01484631560742855,0.876834762096405,0.8170658946037292,0.9140180945396423,40767.4,39077,43504,39161.6,37724,40751,40858.4,39182,43315,41514.0,39395,42788
2.722057800000001,2.7220000000000004,2.7221440000000006,0.04076044484972954,0.024454914033412933,0.060719482600688934,-0.00471912557259202,-0.056097786873579025,0.014840900897979736,0.8768383979797363,0.8170530200004578,0.9140164256095886,40485.4,39382,42193,39344.2,37961,40723,41034.8,39971,42373,41430.2,40237,44184
2.7418106,2.741743999999999,2.741952999999998,0.040515313670039174,0.024425942450761795,0.06020544841885567,-0.004830338712781668,-0.05660579353570938,0.01483690645545721,0.8769371151924134,0.8170313835144043,0.9140198230743408,40003.8,38931,41777,39678.4,38553,41300,41570.6,40321,43204,41101.0,39662,44036
2.7614926,2.761444,2.7615370000000006,0.04036473967134953,0.024719806388020515,0.05981864407658577,-0.004879648331552744,-0.05698971822857857,0.014829727821052074,0.8769630312919616,0.8170393705368042,0.9140196442604065,41015.2,39922,42408,39315.8,37883,40937,40579.6,39254,43296,41438.0,40109,42676
2.781249600000001,2.7811660000000016,2.781321,0.04026198759675026,0.02471821755170822,0.059725306928157806,-0.004898991715162992,-0.057081785053014755,0.014838199131190777,0.8770386934280395,0.8170723915100098,0.9140238761901855,40489.2,39248,41528,39390.4,38072,40734,40988.8,39105,42948,41053.8,39836,42745
2.800954400000001,2.8008930000000003,2.8010380000000006,0.040243837237358096,0.024730661883950233,0.059705700725317,-0.0049008926376700405,-0.05709967762231827,0.014847957529127598,0.8770516633987426,0.8170652985572815,0.9140213131904602,40710.8,38948,43021,38860.8,38288,40068,40601.4,38690,41217,41833.8,40686,43449
2.8206806,2.8206320000000016,2.8207630000000026,0.040320935845375064,0.02474009431898594,0.05970215052366257,-0.004892974719405174,-0.05709845945239067,0.014847172424197197,0.8770469307899476,0.8170626163482666,0.9140387773513794,40507.2,39448,42247,39166.2,37858,39950,40847.0,39300,42631,41454.6,39879,43858
2.8404226000000015,2.840359000000004,2.840515,0.04014442153275013,0.024235067889094353,0.05970335006713867,-0.004897116683423519,-0.05709225311875343,0.014964248053729534,0.8770540595054627,0.8170963525772095,0.9140352606773376,40462.4,38957,42014,39390.6,38691,39884,40914.6,39798,42332,41226.0,40123,43513
2.8601152000000005,2.860076000000001,2.8601539999999988,0.040052637830376624,0.023853804916143417,0.05916152894496918,-0.004885925631970167,-0.05709186941385269,0.015016188845038414,0.877220618724823,0.8179608583450317,0.9140320420265198,40576.2,38553,42341,39143.2,37761,40367,40874.8,39415,42317,41383.8,40898,42893
2.879883800000001,2.879803,2.880030999999999,0.03972290381789208,0.023762540891766548,0.05877166613936424,-0.004888657946139574,-0.05708371847867966,0.01502916682511568,0.8772528052330018,0.8181057572364807,0.9140351414680481,40814.8,39266,42643,39072.2,36791,40377,40503.4,39519,42417,41396.8,40342,43055
2.8995838000000007,2.8995190000000006,2.8996729999999995,0.039758297801017764,0.023744450882077217,0.05871187523007393,-0.0050309766083955765,-0.05706945061683655,0.015029361471533775,0.8770697832107544,0.8180681467056274,0.914025604724884,40981.6,39295,42635,39082.8,37625,41025,40666.6,38453,42619,41457.6,40515,42546
2.9193082000000006,2.9192479999999996,2.9193909999999996,0.03966912142932415,0.023745084181427956,0.0587029904127121,-0.0050802546553313736,-0.05706232413649559,0.015024390071630478,0.8770305156707764,0.8180627822875977,0.9140046834945679,40395.4,38933,42664,39445.4,38767,40399,41321.0,40336,42834,41381.4,40312,43305
2.9390234000000013,2.9389820000000038,2.939071,0.039514075964689255,0.02375214919447899,0.05870608985424042,-0.005086206179112196,-0.0570576936006546,0.015018637292087078,0.8770354151725769,0.8180850744247437,0.9140059947967529,40421.6,39131,42292,39665.0,38612,40696,41219.4,39628,43061,41143.4,40159,43475
2.958737400000001,2.9586900000000025,2.9587819999999994,0.03955921865999699,0.023760400712490082,0.05870645120739937,-0.005072879604995251,-0.0570550337433815,0.01501358114182949,0.8769114017486572,0.8175029754638672,0.9140182137489319,40727.8,38655,42671,38821.0,37614,40095,40865.4,39576,42839,41821.6,40874,43916
2.9784810000000013,2.9784200000000016,2.978531000000003,0.03956259675323963,0.023767514154314995,0.058755744248628616,-0.004966378398239613,-0.05704517662525177,0.015523127280175686,0.8766608357429504,0.8170386552810669,0.9140156507492065,40773.0,38704,42537,39341.8,36952,41583,40636.2,38565,42597,41214.8,39925,42411
2.9982045999999993,2.998145000000001,2.998280999999999,0.03952063731849194,0.023774806410074234,0.05872466415166855,-0.004994208831340075,-0.05756324529647827,0.01590852066874504,0.8766099572181701,0.8169371485710144,0.9140104055404663,40352.8,38539,42732,39628.8,39146,40375,41167.0,40289,41911,41131.8,39884,43718
3.0179260000000006,3.0178570000000002,3.0180020000000005,0.03940224386751652,0.023783376440405846,0.05795440077781677,-0.005046390555799007,-0.05795138329267502,0.015999898314476013,0.876612663269043,0.8174950480461121,0.9140200018882751,40591.6,38637,43319,39301.2,37872,41438,40767.2,38988,42530,41442.6,40341,42601
3.037650800000001,3.0376050000000028,3.0376899999999987,0.03933444395661354,0.023791294544935226,0.05776528641581535,-0.005062529910355806,-0.05804874002933502,0.016017628833651543,0.8765061616897583,0.8171056509017944,0.9140069484710693,40433.4,38976,41709,39012.8,38229,39580,41246.8,39278,43389,41475.2,40125,43932
3.057363199999999,3.057321,3.057413999999997,0.03914830833673477,0.02379744127392769,0.057725273072719574,-0.005226555932313204,-0.05807309225201607,0.01601705513894558,0.8764180183410645,0.8170034289360046,0.9140061736106873,40690.2,38569,43216,39602.0,38697,40255,40874.8,38896,42114,41091.0,39973,43644
3.0771068000000006,3.077047000000002,3.077156999999999,0.039110807701945305,0.023800836876034737,0.05772345885634422,-0.0052110104821622375,-0.05807884782552719,0.016012195497751236,0.8763996005058289,0.8169744610786438,0.9140046834945679,40371.6,39006,41819,39605.8,38235,41296,41223.2,39257,43475,41261.4,40045,42489
3.0968142,3.0967740000000017,3.096862999999998,0.039202465862035754,0.02431764081120491,0.057731546461582184,-0.00509642930701375,-0.05808035656809807,0.016004690900444984,0.8764027953147888,0.8170041441917419,0.9139997959136963,40354.0,38349,42373,39682.0,37607,40994,41377.8,40308,43261,41178.4,40174,42832
3.1165450000000003,3.1164949999999987,3.116636999999999,0.03928610868752003,0.024709973484277725,0.057741038501262665,-0.004961810354143381,-0.05808072164654732,0.01651042327284813,0.8762471675872803,0.817016065120697,0.9139931797981262,40675.6,38930,42494,39451.8,38577,40367,41173.4,39331,43236,41307.8,39622,43604
3.1363138,3.1362370000000013,3.1364249999999996,0.03942044451832771,0.02480984665453434,0.05775109678506851,-0.00487448563799262,-0.058080002665519714,0.01689053699374199,0.8763129949569702,0.8169959187507629,0.9140012860298157,40673.0,39705,42427,39206.6,38468,39915,41230.0,40052,43353,41581.4,40285,43758
3.1559888000000003,3.155953000000001,3.156035,0.03947659283876419,0.02482023276388645,0.05776047334074974,-0.004838850349187851,-0.05807844176888466,0.01697825826704502,0.8763850331306458,0.8175141215324402,0.9140000343322754,40470.0,37999,42878,39571.6,38096,41285,41315.4,39898,42289,40992.8,40061,42648
3.1757322,3.1756889999999984,3.1757729999999977,0.03929179310798645,0.024751661345362663,0.05752672255039215,-0.004858547635376453,-0.058152712881565094,0.016990328207612038,0.8762625336647034,0.8179192543029785,0.9131709337234497,40872.4,39362,43020,38843.2,36344,39930,40523.6,39399,42170,41643.8,40275,43587
3.1954363999999993,3.195401000000002,3.195485999999997,0.03928281292319298,0.02482036128640175,0.057761501520872116,-0.004837154969573021,-0.05808001384139061,0.016976162791252136,0.8762171030044555,0.8180422782897949,0.9129299521446228,40806.0,37938,43296,39518.2,38245,41008,40805.8,39675,42224,41119.2,40421,42340
3.2151799999999993,3.2151310000000013,3.2152369999999975,0.03929022625088692,0.024833697825670242,0.05778195336461067,-0.004677659645676613,-0.05807378515601158,0.016957322135567665,0.8762074947357178,0.8180713653564453,0.9128618240356445,40470.6,39216,43237,39311.2,38462,39786,41256.6,40065,43035,41233.8,39970,43847
3.234922400000001,3.2348500000000024,3.2349840000000003,0.03930170089006424,0.0248336773365736,0.05779288336634636,-0.00479682725854218,-0.058846209198236465,0.016941465437412262,0.8762176513671875,0.8180656433105469,0.9128992557525635,40895.8,39322,42356,39183.8,37313,40702,41003.0,37600,43422,41382.2,40230,43389
3.2546132,3.254576000000001,3.2546600000000003,0.03930665627121925,0.024829011410474777,0.057801175862550735,-0.00483165024779737,-0.05904143676161766,0.016926564276218414,0.8762240767478943,0.8180665373802185,0.9129640460014343,41160.4,39732,42826,39052.0,38327,39740,40484.0,39143,42097,41275.8,40099,43223
3.2743869999999995,3.2743119999999983,3.274538999999997,0.039202405512332915,0.024821296334266663,0.057807743549346924,-0.004845273960381746,-0.05909055098891258,0.01691356487572193,0.8762327194213867,0.818073570728302,0.9129844903945923,40475.8,38251,42647,39386.2,38018,41032,41304.8,40013,42584,40919.0,40033,41619
3.2940650000000007,3.2940270000000016,3.2941129999999976,0.0392269816249609,0.024812741205096245,0.05781111493706703,-0.004746483033522963,-0.05910225212574005,0.016902988776564598,0.8760788083076477,0.8180561661720276,0.9130017757415771,40831.2,39197,43425,39250.6,38686,40020,41213.6,40146,42705,41236.6,39996,43307
3.3137921999999995,3.3137560000000015,3.313843999999998,0.03928668573498726,0.0248055849224329,0.05781293660402298,-0.004569529090076685,-0.05910320207476616,0.01689383015036583,0.8760388016700744,0.8180352449417114,0.9130428433418274,40855.4,39920,42037,39505.2,38461,40269,41033.2,39563,43462,40994.2,39735,43089
3.333551400000001,3.333488000000001,3.3336090000000005,0.03930210545659065,0.024798069149255753,0.05781470239162445,-0.0044776467140764,-0.059100307524204254,0.016886763274669647,0.8761329174041748,0.8185614347457886,0.9130327105522156,40636.2,39140,42358,38834.4,37794,39912,41155.4,39007,43158,41538.0,40472,43657
3.3532434,3.3532150000000005,3.3532860000000007,0.03930329233407974,0.024789676070213318,0.05779947713017464,-0.004461293155327439,-0.05910306051373482,0.016880802810192108,0.8761036396026611,0.8189635276794434,0.9130373001098633,40814.4,39677,42979,39053.2,38062,39645,41151.6,40019,42680,41271.4,40159,43167
3.3730028000000005,3.3729320000000005,3.373117999999999,0.03926857486367226,0.024780383333563805,0.05761535093188286,-0.004687404213473201,-0.059176813811063766,0.016341734677553177,0.8760444164276123,0.8190687894821167,0.9130318760871887,40911.0,38759,42556,39417.8,38414,40069,40897.2,39101,42994,41127.8,39824,42750
3.3926904000000007,3.392658,3.3927439999999986,0.03946458511054516,0.024773498997092247,0.05858501046895981,-0.004825536534190178,-0.05985230207443237,0.016742268577218056,0.8760199546813965,0.8190691471099854,0.9130206108093262,40927.8,39116,42676,39649.2,37841,40924,41078.4,38735,42798,40996.4,40067,42530
3.4124142000000006,3.412387999999999,3.412463,0.039557323604822156,0.024767421185970306,0.05877380073070526,-0.004975315043702721,-0.06004156544804573,0.016308540478348732,0.8760152339935303,0.819060742855072,0.9130155444145203,40614.8,38010,42924,38968.2,38264,39853,40996.6,37013,44041,41458.8,39076,42825
3.4321786000000003,3.4321100000000007,3.4322310000000003,0.039632223173975946,0.02476240135729313,0.05882031098008156,-0.00496142222546041,-0.06007884442806244,0.015931520611047745,0.876037323474884,0.8190684914588928,0.9130527377128601,40499.8,39372,42372,39209.8,37127,40427,41361.8,40536,44275,41096.2,39235,42972
3.4518662000000013,3.4518340000000025,3.451923999999999,0.039822297543287276,0.0247573871165514,0.05864959582686424,-0.00508254705928266,-0.0601622499525547,0.015845375135540962,0.8762105464935303,0.8190484046936035,0.9130419492721558,40935.8,39532,43396,38852.4,38107,39553,40860.6,38676,43621,41418.6,39424,43203
3.4716280000000004,3.4715650000000027,3.4717340000000005,0.03990413472056389,0.02475319802761078,0.05881728604435921,-0.004932955512776971,-0.06008042395114899,0.015837112441658974,0.8761352181434632,0.8190180659294128,0.9130358695983887,40781.2,39644,42182,39298.8,38473,40093,41095.2,40279,42735,41071.6,40287,43248
3.4913148,3.491277000000002,3.491368999999999,0.03976183533668518,0.02474904991686344,0.05882079154253006,-0.005005655670538544,-0.0600709542632103,0.01584714837372303,0.8762181043624878,0.8190015554428101,0.9130402207374573,41155.2,39608,42632,38947.0,37614,40048,40680.0,38260,42571,41328.6,40186,42935
3.5110424,3.5110080000000012,3.5110949999999974,0.03988416753709316,0.02474544756114483,0.05961649864912033,-0.005026665842160582,-0.06009326130151749,0.01585783250629902,0.8762497782707215,0.8189984560012817,0.9130504727363586,40475.2,38636,42548,39407.4,38182,40921,41610.8,40288,42508,40826.8,39895,43108
3.530797600000001,3.530742000000002,3.5308430000000013,0.0399259477853775,0.024743294343352318,0.05986811965703964,-0.005181298963725567,-0.06003729626536369,0.015865689143538475,0.8761917352676392,0.8189886808395386,0.9130397439002991,40921.4,39448,42493,38856.6,37760,39589,40767.2,38878,42588,41412.6,40270,43059
3.5504890000000002,3.5504630000000033,3.5505449999999987,0.0399163618683815,0.024739660322666168,0.05983633175492287,-0.005119870323687792,-0.06004829332232475,0.015872659161686897,0.8760813474655151,0.8189805150032043,0.9130498170852661,41038.4,39404,43114,39076.2,38011,40112,40802.6,39253,41924,41245.8,40616,42661
3.570251400000001,3.5701810000000043,3.5703450000000014,0.039823859184980395,0.024463845416903496,0.059655897319316864,-0.005297598382458091,-0.06008869409561157,0.015880724415183067,0.8763088941574096,0.8189843893051147,0.9130672216415405,40705.6,39180,42142,39062.2,37942,39799,41136.8,39915,42854,41206.0,39910,43336
3.5899639999999997,3.589904999999999,3.590055000000001,0.03987046405673027,0.024736713618040085,0.059617139399051666,-0.00530995074659586,-0.06008916720747948,0.015890618786215782,0.876328980922699,0.8190057873725891,0.9130631685256958,41003.0,39613,42362,38966.2,37824,40144,40866.8,39764,42584,41191.0,40213,42850
3.6096956,3.6096330000000014,3.6098270000000015,0.03992767445743084,0.024738285690546036,0.05989674851298332,-0.005316425953060389,-0.06007806956768036,0.015899697318673134,0.876356554031372,0.8189961314201355,0.9131016731262207,40485.6,39111,42961,39258.8,38721,40341,41208.0,39694,42679,40841.2,38985,42739
3.6294272000000007,3.6293530000000027,3.6295329999999995,0.04004301838576794,0.024716433137655258,0.06048845127224922,-0.005318658193573356,-0.06007211282849312,0.01590469479560852,0.8764109373092651,0.8189769387245178,0.9130943417549133,40826.6,39610,43211,38715.6,37744,39284,40902.4,39704,42022,41466.6,40389,43402
3.649114999999999,3.649076000000001,3.6491669999999976,0.04012771658599377,0.024575354531407356,0.060625385493040085,-0.005321137560531497,-0.06007010117173195,0.015952032059431076,0.8764706254005432,0.8189876079559326,0.9130414724349976,40838.6,39931,41800,39205.6,37874,40037,41208.4,39607,43662,40813.0,39494,42691
3.6688406000000016,3.6688110000000016,3.6688839999999985,0.04000531546771526,0.023957423865795135,0.060648683458566666,-0.005479270219802856,-0.06006808578968048,0.015948457643389702,0.8764753580093384,0.8189895749092102,0.9130226969718933,40952.0,39811,42183,39110.4,38276,40028,40838.0,38856,42525,41101.8,40214,42926
3.688586000000001,3.688536,3.6886559999999995,0.03998316675424576,0.023831572383642197,0.06064227223396301,-0.005488346191123128,-0.06006699055433273,0.015952013432979584,0.8763476610183716,0.8189694881439209,0.9124932885169983,41505.2,40267,42480,38956.2,37709,39897,40348.8,38591,42715,41174.0,40387,43112
3.708305,3.7082499999999996,3.7083820000000016,0.04012497663497925,0.02374538592994213,0.061431143432855606,-0.0054895498789846895,-0.06006568670272827,0.01595298945903778,0.8762639880180358,0.8189815282821655,0.912081241607666,40588.6,39239,42358,39147.0,37560,40094,41501.6,40406,42751,41023.6,39832,42514
3.7280692,3.727986000000004,3.7282169999999972,0.04015686884522438,0.02372942492365837,0.06161108985543251,-0.005484412563964725,-0.060062043368816376,0.01595289632678032,0.8764060974121094,0.8189895153045654,0.9119619131088257,41302.2,40172,42403,38734.2,37779,39516,40451.6,39166,42307,41446.6,40347,43576
3.7477366000000005,3.747701000000001,3.7477860000000005,0.040162155777215956,0.023733550682663918,0.0616397000849247,-0.005478453682735562,-0.06006156653165817,0.015952283516526222,0.8764354705810546,0.8189842700958252,0.911948561668396,40465.6,38932,43019,39500.4,39357,39746,41879.0,41108,43370,40760.8,39723,42752
3.7674786000000005,3.7674279999999998,3.76759,0.040160469338297845,0.023742876946926117,0.06162385269999504,-0.005470653157681226,-0.06005372107028961,0.015951059758663177,0.8763285636901855,0.8189845681190491,0.9119545221328735,40589.8,38974,42683,39397.6,38489,40147,41688.8,40882,43364,41005.8,40342,42598
3.787206,3.7871530000000018,3.7872799999999986,0.03994988650083542,0.024268638342618942,0.06160162389278412,-0.005462615517899394,-0.06004909425973892,0.015950823202729225,0.8763089418411255,0.819003701210022,0.9119544625282288,41216.8,40477,42273,39043.0,38478,39695,40864.4,39094,43251,41351.0,39635,43651
3.806925600000001,3.8068739999999996,3.8070050000000006,0.039944228157401084,0.024669796228408813,0.06157783791422844,-0.005454310216009617,-0.060043301433324814,0.015951786190271378,0.8760966300964356,0.8190109729766846,0.9119663238525391,40829.6,39491,42434,38937.2,36771,40361,41352.8,40555,43088,41264.0,40062,43011
3.826672,3.826620000000003,3.8267719999999974,0.04010189138352871,0.024778002873063087,0.06236695125699043,-0.005344326514750719,-0.06003992632031441,0.016468511894345284,0.8763513326644897,0.819788932800293,0.911994218826294,41269.8,39812,42601,39056.0,37289,39855,41082.6,39459,42848,41164.2,40477,42520
3.846357599999999,3.846316999999999,3.846404999999999,0.040105782076716424,0.024812012910842896,0.062382012605667114,-0.005313695641234517,-0.06004604697227478,0.016601448878645897,0.8764085412025452,0.8199840784072876,0.9120108485221863,40875.8,39657,43068,39092.8,38417,39670,41126.8,40249,42130,40995.2,40032,42365
3.8661178000000005,3.866053,3.866293999999998,0.04014157243072987,0.02482566051185131,0.06255368888378143,-0.005248458171263337,-0.060037434101104736,0.016896231099963188,0.8762691736221313,0.8200403451919556,0.9120244979858398,40919.8,39253,42374,39057.6,38650,39465,40992.8,38301,43031,41139.8,40122,42718
3.885830400000001,3.8857690000000007,3.8859280000000003,0.04015333727002144,0.024832433089613914,0.06260517984628677,-0.005068446137011051,-0.06003566458821297,0.0169718936085701,0.876401174068451,0.8200416564941406,0.9120205044746399,40774.6,39671,42866,39134.2,38523,39686,41266.6,39930,42669,41052.4,40077,42677
3.9055538000000007,3.9054959999999994,3.905642,0.04015605337917805,0.024837562814354897,0.06260843575000763,-0.005178056354634464,-0.06003901734948158,0.01699242554605007,0.8764254093170166,0.8200311064720154,0.9120150208473206,41152.8,40072,42364,39248.6,37958,40197,41097.0,40430,43341,41080.2,39958,43118
3.9252762000000003,3.9252410000000015,3.925328999999998,0.040369237586855886,0.025614306330680847,0.06340502947568893,-0.005208148527890444,-0.060045063495635986,0.016998987644910812,0.8763286590576171,0.8200429677963257,0.912022054195404,40541.8,39715,42238,39396.2,38608,39866,41542.2,39984,43286,40865.6,39720,42993
3.9449992000000007,3.944935000000001,3.9450840000000027,0.040371262654662135,0.025810427963733673,0.06359550356864929,-0.005374950566329062,-0.0600542277097702,0.01699952781200409,0.8762542009353638,0.8200234174728394,0.912035346031189,41161.4,39126,42977,39027.6,37593,40328,40774.8,39407,42021,41388.2,40899,42153
3.9647088000000004,3.9646690000000016,3.964756999999998,0.04040705114603042,0.025856580585241318,0.06380604952573776,-0.005416015884838999,-0.060032568871974945,0.016996582970023155,0.8762248516082763,0.8199986219406128,0.9120231866836548,40640.4,39561,42607,39081.4,37500,40228,41333.2,39838,42696,41121.8,39967,42709
3.9844526,3.984383000000002,3.9845420000000016,0.040348990634083745,0.025575008243322372,0.06381706148386002,-0.005394765338860452,-0.06003605201840401,0.016992691904306412,0.8762536168098449,0.8200150728225708,0.9120203852653503,41097.2,39708,42445,38967.4,38082,40068,41099.2,39670,43144,41033.2,39481,43917
4.0041758000000005,4.004116000000002,4.004247999999999,0.040401699021458626,0.025809312239289284,0.06381471455097198,-0.005264545977115631,-0.06003861129283905,0.016988636925816536,0.8761754870414734,0.820034384727478,0.9120259284973145,40517.4,38570,42281,39480.2,38331,40499,41454.0,39613,42879,40863.6,40346,41590
4.023924800000001,4.023893000000001,4.023964,0.040635084733366966,0.026630185544490814,0.06413885951042175,-0.005145196476951242,-0.060081589967012405,0.017499485984444618,0.8761215448379517,0.8200175166130066,0.9120152592658997,40934.8,39235,43304,39147.8,38616,40472,41001.0,38646,42650,41294.2,40087,42316
4.0436128,4.0435669999999995,4.043665999999997,0.04075570665299892,0.02682691253721714,0.06452643126249313,-0.0050670553231611844,-0.06008458137512207,0.01788528449833393,0.8760608673095703,0.8200240731239319,0.9120123386383057,40972.0,40297,42188,39039.8,37465,39696,41109.8,38892,43641,41305.8,39862,43355
4.063336600000001,4.063288000000001,4.063395000000001,0.040784149616956714,0.026865707710385323,0.06460873782634735,-0.005053662811405957,-0.06008610501885414,0.01797766610980034,0.8761137366294861,0.8195072412490845,0.9120236039161682,40668.2,39148,42222,39284.8,38657,40045,41428.6,40499,42735,41094.8,39762,42598
4.083084800000001,4.083011000000003,4.083187999999998,0.040789251774549486,0.02686087228357792,0.06461319327354431,-0.0052106780000031,-0.06008515506982803,0.017994344234466553,0.8760167121887207,0.8190851807594299,0.9120191335678101,41153.4,39787,42192,39186.8,37995,39854,40682.8,38937,42617,41211.4,39814,43036
4.1027848,4.102748,4.1028439999999975,0.04078712575137615,0.026844525709748268,0.06459887325763702,-0.0052549602463841435,-0.06008101627230644,0.017991555854678154,0.8761448621749878,0.8189798593521118,0.9120053648948669,40829.6,39809,42808,39157.6,38319,39708,41240.0,40066,42715,41253.8,40023,43245
4.1225534,4.122458999999999,4.122669999999998,0.04085249863564968,0.027182582765817642,0.06457921117544174,-0.005241793021559716,-0.060077451169490814,0.017983485013246536,0.8762766003608704,0.818979024887085,0.9120081067085266,41012.6,40241,42431,38888.2,38008,39691,40904.6,38979,41877,41227.6,39908,42777
4.1422346,4.1421860000000015,4.142291999999998,0.04090107716619969,0.02776307240128517,0.06509420275688171,-0.005259134642255958,-0.06007464602589607,0.01797255128622055,0.8762715220451355,0.8189595937728882,0.9120124578475952,40800.8,39446,42011,39282.4,38450,39718,41223.2,39743,42959,40893.2,39291,43085
4.1619766,4.161914,4.1620550000000005,0.040875374153256414,0.02780037559568882,0.06547735631465912,-0.005278298063785769,-0.06007208302617073,0.01795913837850094,0.8762722134590148,0.8189238905906677,0.9120008945465088,40584.6,39452,42248,38813.2,37916,39287,41390.8,39815,42806,41456.4,40750,43126
4.1816851999999995,4.181649000000001,4.181736999999997,0.04095763713121414,0.027799172326922417,0.06555641442537308,-0.005272770876763389,-0.06006709486246109,0.017950212582945824,0.876388669013977,0.8189760446548462,0.9120092988014221,40861.0,39459,43480,39402.8,38372,40075,41191.4,40330,42052,40865.8,39864,42761
4.2014184,4.201367000000002,4.201466999999997,0.04095635674893856,0.0277849268168211,0.06555870920419693,-0.005273049460083712,-0.06005963310599327,0.017941700294613838,0.8764528274536133,0.8189824223518372,0.9120153784751892,40828.2,39396,41994,38726.0,37053,39473,40897.4,39297,43143,41327.2,40133,43259
4.2211696000000005,4.2210849999999995,4.22123,0.040951228514313695,0.027767717838287354,0.06554385274648666,-0.005272742461238522,-0.060055043548345566,0.017935505136847496,0.8764500737190246,0.818976104259491,0.9120036363601685,40872.8,39601,42521,39306.0,38369,40250,41143.0,40182,42517,40862.2,40247,42931
4.240859400000001,4.240816999999999,4.240920999999998,0.04094483181834221,0.027752218768000603,0.06552247703075409,-0.005271074746269732,-0.060049645602703094,0.017930418252944946,0.8764453887939453,0.8189907073974609,0.9120110869407654,40380.0,39213,42393,39071.6,38366,39829,41570.0,39983,43053,41109.8,39990,42779
4.2606003999999995,4.260534,4.2606850000000005,0.040883364528417586,0.027465952560305595,0.06550009548664093,-0.005127882277884055,-0.05923781543970108,0.017925798892974854,0.8763563394546509,0.818999707698822,0.9120264649391174,41065.8,39701,43401,39057.2,38639,39538,41132.8,40511,42086,41301.6,40473,43227
4.280312400000001,4.280260000000002,4.280375,0.04103480502963066,0.027726318687200546,0.06547883152961731,-0.005063305920339189,-0.05902834236621857,0.017921440303325653,0.8762999773025513,0.8189812302589417,0.9120267033576965,40928.0,39295,43229,38909.0,37735,40654,40928.0,38971,41906,41173.6,40688,41788
4.300041600000002,4.299991000000002,4.300098999999999,0.04110828973352909,0.027715414762496948,0.06545981764793396,-0.0050498849872383286,-0.05897423252463341,0.01791883073747158,0.8762310385704041,0.8189756274223328,0.9120385646820068,40720.4,38851,42711,39430.6,38950,39973,41418.6,40026,42943,40849.0,40201,42386
4.319790800000001,4.3197160000000006,4.319885999999999,0.04101835265755653,0.027706431224942207,0.06544611603021622,-0.005200221750419587,-0.0589623749256134,0.01791716180741787,0.8762186408042908,0.8189708590507507,0.912049412727356,41009.8,39613,42916,38923.0,38077,40090,41070.4,39815,42639,41458.6,40454,43592
4.339485800000001,4.339434000000002,4.339539999999998,0.040935152769088747,0.02738451585173607,0.06572673469781876,-0.005156962347973604,-0.058468326926231384,0.017917228862643242,0.8762258648872375,0.8189594745635986,0.9120460748672485,41034.6,39736,43167,39251.6,38237,40327,41002.6,38899,42395,41056.4,39693,43087
4.359261399999999,4.359167000000001,4.359431000000001,0.04097714945673943,0.027696963399648666,0.06571762263774872,-0.005068683376885019,-0.058078039437532425,0.01791783981025219,0.876070249080658,0.8189719319343567,0.9112501740455627,40863.4,39505,42961,39148.0,38853,39794,41481.0,40667,42495,41265.4,39961,42873
4.378933600000001,4.378889999999999,4.378989999999998,0.04106496088206768,0.027376577258110046,0.06572067737579346,-0.005224908055970446,-0.05798560008406639,0.017144396901130676,0.8760390043258667,0.818998396396637,0.9110510945320129,41186.0,39315,44152,39034.4,38186,40162,40910.6,39767,42152,41277.6,40663,42208
4.3986632000000006,4.398607,4.398720999999998,0.04110472463071346,0.02737938053905964,0.06572039425373077,-0.005259892038884573,-0.057969216257333755,0.016950396820902824,0.8758756637573242,0.8190041184425354,0.9110001921653748,40617.0,39875,41673,39080.0,38366,39709,41674.8,39014,44003,41265.2,40098,42941
4.41841,4.418341000000001,4.4184699999999975,0.041024526208639146,0.027700725942850113,0.06494714319705963,-0.005145244381856174,-0.05745742470026016,0.01690218597650528,0.8758890748023986,0.8190121054649353,0.9112474322319031,40988.6,39744,43221,39307.2,37921,40253,41297.2,39865,42756,41173.8,40131,42998
4.438114000000001,4.438066000000003,4.438167999999998,0.04094167798757553,0.02770308405160904,0.06455591320991516,-0.0050633441569516435,-0.05704611539840698,0.016892069950699806,0.8758490800857544,0.8190170526504517,0.9110532999038696,41151.4,39752,43477,38963.2,37586,39612,41043.0,40274,42120,41344.8,40238,42276
4.4578478000000015,4.457789000000001,4.457906000000003,0.040966388583183286,0.027394235134124756,0.06443578004837036,-0.00506408576911781,-0.05695202946662903,0.016893118619918823,0.8760149955749512,0.8190045952796936,0.9110025763511658,41003.0,39508,42584,39206.4,38260,39871,41239.8,39204,43364,40891.6,39592,41944
4.477561,4.477512999999999,4.477621999999999,0.041098301857709886,0.027708526700735092,0.06437737494707108,-0.005039175678393804,-0.056944768875837326,0.016897881403565407,0.8762163043022155,0.8189918398857117,0.9109947681427002,40790.8,39724,42382,38829.2,38566,39191,41407.4,39675,43489,41298.6,40268,43365
4.497287400000001,4.4972400000000015,4.4973410000000005,0.04112143963575363,0.027713285759091377,0.06438564509153366,-0.0050422910848283205,-0.05696496739983559,0.016903650015592575,0.8762728333473205,0.8189977407455444,0.9110169410705566,41199.0,40500,42342,39082.6,37544,39916,40918.6,38869,43462,40992.4,39941,42712
4.517053799999999,4.517014999999999,4.517094999999998,0.04107032790780067,0.02742142044007778,0.06439505517482758,-0.004908901869202964,-0.05618242919445038,0.016910798847675323,0.876306128501892,0.8190029859542847,0.9110339879989624,41431.8,40140,44244,38363.0,37230,39515,40337.6,39040,41093,41576.2,40366,42858
4.5367554,4.536684000000001,4.536852000000003,0.041181904077529904,0.027965333312749863,0.06440423429012299,-0.004874334437772632,-0.05600453168153763,0.01692097634077072,0.8762950539588928,0.8190122246742249,0.9110404849052429,40788.4,39721,42374,38845.4,38039,39718,41175.2,39604,43218,41031.8,40212,42523
4.5564614,4.55641,4.5565180000000005,0.041370789706707004,0.028361832723021507,0.06441626697778702,-0.004871096907299944,-0.05598198249936104,0.01693129725754261,0.8762928366661071,0.8190265893936157,0.9110404849052429,40751.6,39323,42394,38690.8,38044,39324,41125.0,38168,43185,41226.6,39808,43031
4.576186800000001,4.5761350000000025,4.576248,0.041476044058799746,0.02837611921131611,0.06443168222904205,-0.00487175532762194,-0.05546128749847412,0.01642555370926857,0.8762759804725647,0.8190339803695679,0.9110348224639893,40862.4,39392,43112,39055.8,38275,40072,41297.8,40330,42055,41001.2,40399,42787
4.595944000000001,4.595868000000002,4.5960730000000005,0.041660954058170316,0.02838977798819542,0.06444557756185532,-0.0047195149556500835,-0.05507964640855789,0.016818823292851448,0.8762580513954162,0.8190385103225708,0.9110243320465088,40891.6,39169,43037,39385.0,38260,40288,41317.2,39811,42508,40815.4,39740,41802
4.615674800000002,4.615612000000001,4.615811999999998,0.04159666411578655,0.02839839830994606,0.06392070651054382,-0.00474040953849908,-0.0550045482814312,0.01666443981230259,0.8760705113410949,0.8190443515777588,0.9110317230224609,40923.8,39690,42958,38830.4,38259,39873,41118.2,39321,42427,41341.0,40443,41945
4.6353818,4.635308000000001,4.635541999999998,0.0416302677243948,0.028399262577295303,0.06352564692497253,-0.00470184056321159,-0.055007755756378174,0.016862988471984863,0.8760224103927612,0.8190367817878723,0.9110593199729919,40940.2,39520,42059,39385.0,38737,40028,41277.0,39313,43762,40933.2,40154,42505
4.6550856,4.655031999999999,4.655146999999998,0.04171637743711472,0.028397617861628532,0.06343411654233932,-0.004742264363449067,-0.055028676986694336,0.01668866164982319,0.8760082125663757,0.8190187215805054,0.9110276103019714,41140.6,39855,43984,39170.2,38752,39776,41074.2,38440,43005,41378.2,40293,42279
4.674839,4.674764,4.674902000000001,0.04162827506661415,0.028395531699061394,0.06341832876205444,-0.004538157815113663,-0.05424552783370018,0.016897642984986305,0.8760120630264282,0.8190461993217468,0.911011278629303,41214.4,40328,42733,38847.6,38180,39958,40853.6,39896,42599,41522.4,40918,43324
4.6945512,4.694486000000001,4.694629000000001,0.04178279712796211,0.028393087908625603,0.06342393159866333,-0.004492192284669727,-0.05406661331653595,0.016948530450463295,0.8761934638023376,0.8198778629302979,0.9110242128372192,40644.8,39217,42475,39088.4,38610,39352,41437.6,39817,42982,41039.4,39834,42268
4.714316200000001,4.714224999999999,4.714481,0.04182928279042244,0.02839144878089428,0.06343736499547958,-0.004590810043737292,-0.05404314398765564,0.016963012516498566,0.8760790467262268,0.8192362785339355,0.9110146164894104,40812.4,39686,42860,39272.8,38462,40105,41399.2,40258,42478,40979.8,40400,41982
4.733982200000001,4.733935000000002,4.734054,0.04210019782185555,0.02838784083724022,0.06344994902610779,-0.004682655609212816,-0.054057441651821136,0.016965873539447784,0.8757799983024597,0.8190429210662842,0.9109974503517151,41272.6,40463,43171,39254.4,38588,39779,40903.8,39657,42517,41234.8,40143,42475
4.7537232000000005,4.753655000000003,4.753850999999999,0.04222276248037815,0.02838161587715149,0.06345973908901215,-0.004694195080082864,-0.05407942831516266,0.016966115683317184,0.8759829282760621,0.8198056221008301,0.9109947681427002,40765.8,39170,43446,39495.8,38565,40575,41503.8,41103,41945,41038.0,40159,41887
4.7734803999999995,4.773381000000001,4.773550999999999,0.042221565172076224,0.028372658416628838,0.06347088515758514,-0.004701816546730697,-0.05410104990005493,0.016964368522167206,0.8760288834571839,0.8199818134307861,0.910997748374939,40660.4,39955,41840,38690.6,38219,39185,41208.0,38356,43374,41437.2,40499,42887
4.7931746,4.793106,4.793256000000001,0.04244849160313606,0.02889484167098999,0.06348459422588348,-0.004705706378445029,-0.05412108451128006,0.016961470246315002,0.8761826992034912,0.8201173543930054,0.9109901189804077,40297.0,38984,42464,39365.0,38337,40096,41874.6,40417,43019,40933.0,40214,41943
4.812918400000001,4.812842000000004,4.8130409999999975,0.042594229057431224,0.02929081581532955,0.06344375759363174,-0.0045484937145374715,-0.05334300920367241,0.016958680003881454,0.8760087847709656,0.8198775053024292,0.9109989404678345,41499.2,39876,42978,38395.6,36745,39884,40079.8,36283,42044,41900.0,40909,43698
4.832607800000001,4.832559000000002,4.832681000000001,0.042631442099809645,0.02938241884112358,0.06349273771047592,-0.004560021485667675,-0.05314821004867554,0.016956700012087822,0.8759536981582642,0.8200644850730896,0.9109998941421509,41023.2,39067,43061,39144.8,38172,40145,40931.0,39275,41970,40874.6,40071,41954
4.8523613999999995,4.852280999999999,4.852552,0.042631173878908156,0.029402509331703186,0.06350384652614594,-0.004668960021808744,-0.05311106890439987,0.01695638708770275,0.8760404586791992,0.8201315999031067,0.910997748374939,41258.2,39812,42930,39109.0,38428,39745,40833.4,39319,42174,41276.4,40796,42493
4.872086999999999,4.872010000000002,4.872149000000002,0.04289151504635811,0.0294046588242054,0.0635102242231369,-0.004804417840205133,-0.053111813962459564,0.0169561505317688,0.8760682463645935,0.8201579451560974,0.9110121726989746,40561.2,39733,41996,39300.8,38529,39919,41271.8,39668,43227,40972.6,39547,43131
4.8917804,4.891733,4.8918469999999985,0.04305179752409458,0.029930701479315758,0.06351696699857712,-0.004914488247595728,-0.05312008410692215,0.016955317929387093,0.875914478302002,0.8192824125289917,0.9110175967216492,40566.0,39115,41707,39171.6,38750,39995,41526.6,39779,43796,41241.8,40459,42413
4.9115318,4.911472999999998,4.911598999999999,0.043442802503705025,0.030606577172875404,0.06352128833532333,-0.00489647391368635,-0.05312855914235115,0.016955049708485603,0.8759017944335937,0.8192957043647766,0.9110047817230225,41082.8,39649,42546,39045.0,38108,40200,40765.0,39137,42593,41285.6,40251,42305
4.931235200000001,4.931196,4.931310999999998,0.04334753341972828,0.030671728774905205,0.06351087987422943,-0.004898746017715894,-0.053139250725507736,0.016956008970737457,0.8759821057319641,0.8197264075279236,0.9110070466995239,26027.0,21632,29404,49219.0,46079,54135,51091.6,48342,52446,23750.8,17948,32268
4.950960200000002,4.9509140000000045,4.9510309999999995,0.043605899810791014,0.03071090206503868,0.06432569772005081,-0.004893698470550589,-0.053143806755542755,0.016957338899374008,0.8758794784545898,0.8191816806793213,0.9110167026519775,29470.0,24143,37197,44709.4,34554,53097,45269.8,39093,54849,25410.2,19179,34106
4.970725800000001,4.970646,4.970804000000001,0.0439865916967392,0.031233642250299454,0.06456262618303299,-0.004889405911671929,-0.05314856022596359,0.016959117725491524,0.8760384559631348,0.8198967576026917,0.9110521078109741,38461.8,34389,45986,35988.2,28134,45799,37560.0,30263,49642,34903.2,23593,46881
4.990425200000002,4.990366000000002,4.9904930000000025,0.04478852301836014,0.03219006955623627,0.06558044254779816,-0.004716816086147446,-0.053137246519327164,0.016969354823231697,0.8759514927864075,0.8202347159385681,0.911109983921051,43705.2,40921,47933,29259.4,26205,34991,35287.4,29583,44029,42830.8,31765,52711
5.0101788,5.010144,5.010224999999998,0.046317587792873385,0.034091707319021225,0.06756432354450226,-0.004481869604205713,-0.05226968228816986,0.017015570774674416,0.8755344986915589,0.8205054402351379,0.9112467765808105,45058.0,43456,47629,29415.6,25759,40297,37587.6,34319,45334,47014.2,41948,51234
5.029862000000001,5.029816000000003,5.029928,0.049469730257987975,0.03684356436133385,0.07089623063802719,-0.004083895506482804,-0.05192558467388153,0.018513312563300133,0.8744699358940125,0.8206323385238647,0.910514235496521,44236.2,39769,47540,34106.0,28439,45703,43202.4,40537,45807,48231.4,47779,49296
5.049584800000002,5.0495370000000035,5.049655999999999,0.053564801812171936,0.04019065201282501,0.07507848739624023,-0.003342754498589784,-0.05086589977145195,0.019670657813549042,0.873002290725708,0.8205351829528809,0.9094899892807007,43787.6,39757,47549,39474.2,32482,47295,46238.6,42870,49442,47722.6,45827,50311
5.069352200000001,5.069257000000001,5.069453000000003,0.0593701422214508,0.04537024348974228,0.08178562670946121,-0.002573882811702788,-0.050433676689863205,0.021689843386411667,0.871284008026123,0.820243239402771,0.908326268196106,44765.6,39322,48643,43441.0,39279,45388,46364.0,44511,50523,46542.6,43680,49502
5.089064799999999,5.088983,5.089201000000001,0.06696844175457954,0.05215700715780258,0.090039923787117,-0.0015810943441465497,-0.048830240964889526,0.02367643266916275,0.869290566444397,0.8190689086914062,0.9065455794334412,46989.0,45088,48521,43079.4,40769,45183,43584.4,39918,47525,47553.2,43471,50273
5.108777800000001,5.108714,5.108924,0.07694821804761887,0.06121861934661865,0.10033032298088074,-0.0004620898049324751,-0.04748884588479996,0.02632291428744793,0.8671567559242248,0.8178420662879944,0.904167890548706,47403.2,45576,48747,43018.8,40652,45601,42355.4,40062,46526,47940.4,43208,49860
5.128486400000001,5.128440000000002,5.128568,0.08834232687950135,0.07242333889007568,0.11354652792215347,0.0007134877145290375,-0.045422788709402084,0.02900128811597824,0.8647180676460267,0.8168339133262634,0.9003742933273315,46407.4,44400,47667,44218.8,42425,46847,43418.2,41718,45962,47589.0,43951,49313
5.148225999999999,5.148162,5.148305000000001,0.10388412475585937,0.08569519221782684,0.1290474534034729,0.002038037311285734,-0.04319780319929123,0.03218236193060875,0.8616891145706177,0.8133975863456726,0.8959994912147522,45830.4,44222,47160,44661.6,41852,47282,43546.2,41810,45832,47500.6,45975,48914
5.167956199999999,5.167879,5.168043999999998,0.12134547978639602,0.10176604986190796,0.14632382988929749,0.003177453624084592,-0.040974125266075134,0.03516290336847305,0.8587329626083374,0.8105719685554504,0.8917509317398071,45222.0,43631,46468,45010.0,42796,47534,44106.6,42867,45300,47189.8,45237,48949
5.1876756,5.18762,5.187741999999998,0.1422463536262512,0.1210467666387558,0.16602014005184174,0.004440524475648999,-0.038797661662101746,0.03889909386634827,0.855293333530426,0.8069557547569275,0.8863428235054016,45245.0,44386,46137,45152.0,41333,48002,43945.6,41131,45536,46988.0,44983,48187
5.2074156,5.207345000000001,5.207531999999999,0.1634736329317093,0.13095824420452118,0.18799662590026855,0.005403765616938472,-0.03613690286874771,0.042257603257894516,0.8520211219787598,0.8029049038887024,0.8800922632217407,44577.6,43388,45423,44995.6,41000,47549,44098.2,42190,45204,46617.8,43136,49043
5.227113200000001,5.227055000000001,5.227203999999999,0.18841109275817872,0.15323831140995026,0.21219223737716675,0.0061778295785188675,-0.0336628295481205,0.045360833406448364,0.8483156085014343,0.798559308052063,0.8738565444946289,43933.6,42919,45517,45155.6,40721,46776,44337.2,41526,45464,46015.2,41979,47923
5.246853400000001,5.246792000000002,5.246924999999999,0.21504563391208648,0.17642056941986084,0.23777341842651367,0.006946965050883591,-0.030735570937395096,0.04865366220474243,0.844603669643402,0.7937272787094116,0.867423415184021,43728.2,41151,45273,45611.0,39505,47467,44078.0,43333,45479,44936.0,41606,46858
5.266607200000001,5.266512999999999,5.266795999999999,0.2440274953842163,0.20230238139629364,0.26761162281036377,0.00726523669436574,-0.027998363599181175,0.051336757838726044,0.8411415815353394,0.7891814112663269,0.8633971214294434,43158.0,41305,45970,45259.6,40663,46594,44324.8,42704,45285,44481.8,38785,46638
5.286293600000001,5.2862360000000015,5.2863679999999995,0.27448029816150665,0.23027746379375458,0.30076611042022705,0.007183384662494063,-0.025071576237678528,0.05317101627588272,0.8376848101615906,0.784577488899231,0.8641555309295654,42011.2,39847,44325,45429.2,40570,47629,45190.8,44558,46052,43302.8,37973,45264
5.3060442,5.305967,5.306164999999998,0.30872111320495604,0.26909300684928894,0.33689266443252563,0.00672407173551619,-0.022663382813334465,0.05489242449402809,0.8344281792640686,0.7803688645362854,0.865060567855835,41723.8,39705,44644,44774.8,40264,46647,44995.4,43715,45899,43007.2,38043,44651
5.325751400000002,5.325677000000003,5.325825000000002,0.3374857723712921,0.2934616506099701,0.37403982877731323,0.005866247275844216,-0.02131570875644684,0.05547662079334259,0.8319228053092956,0.7766509652137756,0.8650825023651123,40966.6,39360,42737,45043.8,39957,48117,45238.8,44637,46029,41573.2,37891,43405
5.345475599999999,5.3454109999999995,5.345554,0.37211079597473146,0.32696133852005005,0.41178324818611145,0.004835717048263177,-0.01894877851009369,0.05528414621949196,0.8296850204467774,0.7736747860908508,0.8651024699211121,40601.6,39000,42778,44809.8,41081,47281,45310.2,44803,45948,41002.0,37146,42222
5.365225800000001,5.365137000000002,5.365393000000001,0.4089785635471344,0.37039053440093994,0.4503462016582489,0.0036389690823853014,-0.01644250750541687,0.05466243252158165,0.827918815612793,0.7711942791938782,0.8658832311630249,39569.6,39088,40125,44477.4,41076,47809,45795.2,44880,46659,40347.2,37247,41895
5.3849066,5.384851000000002,5.384993999999999,0.4441216289997101,0.4053277373313904,0.4892633855342865,0.0020562756340950727,-0.019027138128876686,0.05345660075545311,0.8264700293540954,0.7688142657279968,0.8660911917686462,39377.2,38540,39982,44101.0,42617,46252,45710.4,43973,47581,39795.8,35704,41544
5.4046488,5.404582000000002,5.4047199999999975,0.47861310839653015,0.438083291053772,0.5276436805725098,0.00027780616655945776,-0.022515302523970604,0.05111152306199074,0.8255375504493714,0.767213761806488,0.866939902305603,38713.2,37958,39715,44015.2,42379,46060,46121.6,45179,47428,38945.4,36473,40301
5.424371799999999,5.4243060000000005,5.424447000000001,0.5128924667835235,0.4709704518318176,0.5653188228607178,-0.0016781211830675601,-0.026140587404370308,0.04885978624224663,0.8251223087310791,0.7663045525550842,0.8671777248382568,38389.2,38051,39134,43976.2,42084,46341,46308.4,44871,48028,38385.8,36029,39651
5.444094200000001,5.444027000000001,5.444166999999998,0.5464035391807556,0.5031540393829346,0.6020405292510986,-0.0037124622613191605,-0.029674038290977478,0.04620661213994026,0.8251325488090515,0.7657445669174194,0.8680504560470581,38374.2,36624,40220,43537.2,42204,45263,46096.8,45206,47640,38471.2,37705,39489
5.463843000000001,5.463773000000001,5.464003999999997,0.5782339572906494,0.5347198843955994,0.6372661590576172,-0.005796302296221256,-0.03326210752129555,0.043300047516822815,0.8252650499343872,0.7653912901878357,0.8688105940818787,37597.6,36094,39302,43407.0,42121,45478,46751.8,45551,49230,38203.0,37316,39036
5.48353,5.483466000000001,5.483618999999999,0.6090907454490662,0.5654396414756775,0.6701928973197937,-0.007873043976724147,-0.036223478615283966,0.03995461389422417,0.8255125045776367,0.7652474641799927,0.8692612648010254,37596.4,35952,38767,43345.2,41772,44845,46655.2,45644,48639,38280.2,37332,39080
5.503275,5.503208000000002,5.503341999999996,0.6388554811477661,0.5947558283805847,0.703716516494751,-0.009980757534503937,-0.039527639746665955,0.03676147758960724,0.8261161923408509,0.7653571963310242,0.870166003704071,37492.8,36865,38652,43416.6,41756,45799,46597.0,45235,49778,37952.6,37294,39166
5.5229932,5.522932,5.523063999999998,0.6667965769767761,0.622843325138092,0.7338153123855591,-0.011624888330698014,-0.0418313592672348,0.03377598151564598,0.8266895413398743,0.7654204964637756,0.8711796998977661,38328.6,36970,40122,42747.2,41072,44657,45842.6,44286,47682,38576.4,37934,38972
5.5427344000000005,5.542642,5.542867000000003,0.6930633068084717,0.6495094895362854,0.762337863445282,-0.013233729731291532,-0.04387350007891655,0.030378397554159164,0.8270386576652526,0.7645405530929565,0.8721790313720703,38527.2,37707,39514,42602.4,41430,44166,45733.8,44612,48349,38698.8,37689,40009
5.562475000000001,5.562393000000005,5.562573999999998,0.7175498723983764,0.6744613647460938,0.7886208295822144,-0.014760328270494939,-0.04611866921186447,0.02801763266324997,0.8272294998168945,0.7641690969467163,0.872897207736969,39066.0,37246,41326,42217.8,40976,43960,45393.8,43951,47084,39256.6,37933,40640
5.582155600000001,5.582112000000001,5.582234999999997,0.7403003454208374,0.6976748704910278,0.8130704164505005,-0.016157489269971848,-0.047351252287626266,0.025429250672459602,0.8270259499549866,0.763060450553894,0.8732908964157104,38836.4,37679,40419,42802.8,41613,44604,46066.6,45244,48264,39095.2,38051,40196
5.6019130000000015,5.601819999999999,5.602054000000001,0.7613215565681457,0.717951238155365,0.835284411907196,-0.01722218096256256,-0.048608582466840744,0.02307971939444542,0.8269802212715149,0.7620182633399963,0.8738564252853394,39069.0,35838,42346,42309.6,41510,43679,46036.8,44288,47998,39775.2,38329,41095
5.6216099999999996,5.621554000000001,5.6216919999999995,0.7782914876937866,0.7361764311790466,0.845824658870697,-0.017999097518622876,-0.04935728386044502,0.021906787529587746,0.8265293598175049,0.7605180144309998,0.8742075562477112,39650.4,38783,41464,42352.4,40724,44640,45483.6,44197,47563,39959.8,38999,40438
5.6413334000000015,5.641280999999998,5.641416999999999,0.7968948960304261,0.7531865835189819,0.869766116142273,-0.018687020428478716,-0.05000423640012741,0.020211370661854744,0.8258854150772095,0.7586708068847656,0.874221682548523,40423.0,39529,42487,42399.8,40822,43966,45117.4,43491,46736,40410.2,38869,42533
5.6610822,5.660987000000001,5.661141000000001,0.8131744623184204,0.7683508992195129,0.8904179334640503,-0.019311727210879325,-0.05011899396777153,0.018689166754484177,0.8253104329109192,0.757390558719635,0.8741548657417297,40822.6,39734,42087,42392.0,40606,44800,45034.8,43935,46793,40638.6,40050,41595
5.6807796,5.680716000000001,5.680859999999997,0.8271996378898621,0.7821168303489685,0.9052115678787231,-0.019673551060259344,-0.04987313970923424,0.017966991290450096,0.8243125915527344,0.7554879188537598,0.8740857243537903,41048.8,39458,43117,42280.8,41479,42915,45240.8,44128,46387,40998.4,39078,43036
5.7005664000000005,5.700472999999998,5.700736999999998,0.8397281408309937,0.7943366765975952,0.9181188941001892,-0.01958263088017702,-0.04904412105679512,0.01790439896285534,0.8234535098075867,0.7534807920455933,0.8740360140800476,41481.0,40225,44587,42167.2,41164,43324,44679.8,43206,45805,41211.2,39647,43024
5.720230200000001,5.720162000000001,5.7203029999999995,0.8504823088645935,0.8052043914794922,0.9288471937179565,-0.019451165199279787,-0.048374004662036896,0.018232863396406174,0.82245352268219,0.7520436644554138,0.8732191920280457,41501.2,39527,42435,41752.0,40695,42990,44828.2,44434,45518,41580.4,40416,43218
5.7399710000000015,5.739896000000001,5.740109999999998,0.8598199129104614,0.8145160675048828,0.9378497004508972,-0.019181672111153604,-0.04751775041222572,0.018611982464790344,0.8216199040412903,0.7505362033843994,0.8729851245880127,42540.4,41113,43740,41666.2,41104,42108,43543.8,42332,45049,41722.4,40453,44498
5.7597314000000015,5.759619000000003,5.759800000000003,0.8682113528251648,0.8227991461753845,0.9458152651786804,-0.018747309036552907,-0.04639557749032974,0.019478151574730873,0.8208641171455383,0.749323844909668,0.8723780512809753,41668.2,40115,43060,41850.6,41523,42778,44434.0,43505,45063,41909.4,40898,43882
5.7794072000000005,5.779347000000002,5.779486999999998,0.8752811193466187,0.8299030661582947,0.9522297978401184,-0.018402173556387423,-0.04497743770480156,0.020166127011179924,0.8200908541679383,0.7484914064407349,0.8719685077667236,42441.6,40709,44970,41490.4,41047,41826,43727.2,42162,45405,42381.6,40790,45248
5.7991674,5.7990939999999975,5.799299999999999,0.8813251972198486,0.8355147242546082,0.9571285247802734,-0.017688865028321742,-0.043784402310848236,0.02178950421512127,0.8193965077400207,0.7477424740791321,0.871103823184967,42476.2,40605,44170,40964.8,40346,41830,43487.2,42715,44325,42675.8,41369,44261
5.8188536000000015,5.818787000000001,5.818927,0.8865575432777405,0.840636670589447,0.961266279220581,-0.017077321000397206,-0.04214097186923027,0.022990329191088676,0.8190986752510071,0.7470043897628784,0.8708822727203369,42248.4,40089,43282,41567.4,39980,42944,43807.6,41063,46057,42088.2,40896,45114
5.838579000000001,5.838515,5.8386569999999995,0.891325855255127,0.8449844121932983,0.9652915000915527,-0.016399027965962886,-0.04042195528745651,0.024068333208560944,0.8189802408218384,0.7470816969871521,0.8700610995292664,42527.2,41485,43822,41357.0,40552,41940,43141.0,41221,44914,42310.2,40399,43990
5.858339600000002,5.8582420000000015,5.858407,0.895594346523285,0.8469780087471008,0.9678604602813721,-0.015972512029111385,-0.0399087518453598,0.025332780554890633,0.8188581943511963,0.7473461031913757,0.8697903752326965,42566.2,40168,44245,40797.4,40040,41129,42577.4,41777,43558,42702.6,39946,44644
5.8780294,5.877961,5.878105,0.8995900630950928,0.8507651090621948,0.9696947336196899,-0.01541405413299799,-0.038038961589336395,0.02632664330303669,0.8192325830459595,0.7484641075134277,0.8689093589782715,42988.4,41168,44605,40467.4,40032,40981,41626.6,40542,43324,42950.2,40660,44860
5.8977816,5.897718999999998,5.897845999999998,0.90292888879776,0.8540204763412476,0.971230149269104,-0.015013730339705943,-0.03684811294078827,0.02721181884407997,0.8195579409599304,0.7494778037071228,0.8681927919387817,42329.6,40734,44171,40727.8,39944,42477,42397.8,40364,45335,42570.6,40793,44149
5.917480800000002,5.917422000000003,5.917552000000001,0.9062589287757874,0.8569992780685425,0.9728248715400696,-0.01466357596218586,-0.0357983373105526,0.02804291807115078,0.8203441619873046,0.7506710290908813,0.867832362651825,42175.0,40958,43586,40845.4,39040,42035,42045.6,39243,44171,42232.2,40518,43788
5.937209000000001,5.937141,5.937282999999999,0.9096586585044861,0.859872579574585,0.9745590090751648,-0.0142425999045372,-0.034601204097270966,0.028844641521573067,0.8212538599967957,0.7521457672119141,0.8677825927734375,41773.4,40267,42668,40934.0,40074,41631,42296.6,40592,44566,41912.0,40833,42942
5.956966200000001,5.956869000000002,5.957044000000002,0.9128841042518616,0.8628110289573669,0.9756273031234741,-0.013808588311076165,-0.03310101851820946,0.02935865707695484,0.8224498152732849,0.7538930773735046,0.8678106069564819,41805.4,40828,43770,40187.6,39856,40852,41693.6,39963,42685,42389.2,41301,43233
5.976656,5.976598000000002,5.976728999999999,0.9163318037986755,0.8657847046852112,0.9774239659309387,-0.01369115449488163,-0.032055966556072235,0.029533905908465385,0.8235313415527343,0.7554036378860474,0.8670430183410645,41781.8,40163,43667,40324.8,39365,40868,41179.8,40290,42387,41917.0,40769,43824
5.996434400000001,5.996393000000001,5.996483,0.920148229598999,0.869343101978302,0.9794704914093018,-0.013699058815836907,-0.03162442520260811,0.02935955673456192,0.8251020789146424,0.7576498985290527,0.8668860197067261,41690.0,40301,43029,40027.0,39767,40804,41077.2,39809,42839,41956.0,41194,43049
6.016122600000002,6.016047000000003,6.016203000000003,0.9238762855529785,0.8725622892379761,0.9810945987701416,-0.013845360651612282,-0.030833646655082703,0.028572656214237213,0.8266495823860168,0.7594913244247437,0.8668626546859741,41341.0,40660,42420,39482.0,38270,40576,40895.4,38681,42812,41930.4,40835,42791
6.035832600000001,6.035761000000002,6.035913000000001,0.9281207203865052,0.876489520072937,0.9829089045524597,-0.013919300958514213,-0.029947083443403244,0.027921026572585106,0.8282189249992371,0.7620427012443542,0.8663030862808228,40560.8,39866,41235,39902.6,39550,40090,41645.2,40000,42583,41317.2,39806,41941
6.055575200000001,6.055502,6.055626,0.9324198961257935,0.8806048631668091,0.9850676655769348,-0.014374742656946183,-0.02980424463748932,0.027064239606261253,0.829561972618103,0.7633646726608276,0.8662070631980896,40732.4,40137,41236,39523.6,38873,40809,41229.0,40175,43726,41673.6,40647,42681
6.0752778,6.0752190000000015,6.075359999999998,0.9371049642562866,0.8852828145027161,0.9881284832954407,-0.014752494171261787,-0.03024824894964695,0.026449888944625854,0.831171703338623,0.7657216191291809,0.8659278154373169,40311.2,39891,40876,40141.4,39325,40822,41521.0,40564,42669,40664.8,39839,41033
6.095041400000001,6.094959000000002,6.095180000000001,0.9422813892364502,0.8903603553771973,0.9914038777351379,-0.015205970034003258,-0.03067786432802677,0.024856340140104294,0.8329054594039917,0.7681735754013062,0.8658581972122192,40772.4,39785,42566,39336.0,38713,39772,40592.0,40323,40982,41349.4,39877,42370
6.1147488,6.114676,6.114838000000001,0.9475693225860595,0.8963058590888977,0.9948189854621887,-0.015731778740882874,-0.03156593069434166,0.023249758407473564,0.8343189120292663,0.7698364853858948,0.8653200268745422,40332.0,39320,40765,39316.4,38387,40247,41004.6,39500,43157,40969.0,40313,41792
6.134469199999999,6.134393,6.134553,0.9529475212097168,0.9016817808151245,0.9985583424568176,-0.016284271702170373,-0.032570868730545044,0.022070322185754776,0.8358719825744629,0.7716805934906006,0.8649196624755859,40088.8,39471,41126,39471.6,38813,40345,41187.4,40059,42422,40590.0,39011,41541
6.1542278,6.154127,6.1544039999999995,0.9588349342346192,0.9081878662109375,1.0027185678482056,-0.016852549090981484,-0.03280089423060417,0.020435797050595284,0.8372986078262329,0.7733237743377686,0.8648391962051392,40026.0,39364,41444,39011.2,37524,40088,41221.8,40093,41921,40945.6,39512,41580
6.1739196000000005,6.1738500000000025,6.1740010000000005,0.9645443916320801,0.9146992564201355,1.0069501399993896,-0.01733056642115116,-0.03336666524410248,0.018980270251631737,0.8389142394065857,0.7749223113059998,0.8648321628570557,39509.6,37359,41169,39695.4,38337,40428,41833.2,40738,42626,39975.8,38948,41175
6.193645400000001,6.193574000000001,6.193756999999998,0.969886326789856,0.9214390516281128,1.0111474990844727,-0.0178005363792181,-0.03374875709414482,0.017336247488856316,0.8401046991348267,0.776760458946228,0.864834725856781,40287.0,39506,42008,39247.6,38118,40013,40895.2,39694,42511,40653.4,39284,41704
6.2133734,6.213298000000003,6.213462,0.9758939743041992,0.9287301301956177,1.0158227682113647,-0.01842856574803591,-0.03461626544594765,0.015398797579109669,0.8411178946495056,0.7778666615486145,0.8640388250350952,39679.0,37940,40673,39456.6,38088,40643,41695.4,40413,43309,40298.0,39227,41287
6.233091,6.233018,6.2331780000000006,0.9818655490875244,0.9356113076210022,1.0203052759170532,-0.018896681629121302,-0.03560183569788933,0.014216057024896145,0.8422834515571594,0.7795976996421814,0.8638231158256531,39870.8,38875,41106,39302.0,37590,40952,41427.8,39567,42814,40632.0,39830,41357
6.2528218,6.2527479999999995,6.252962,0.9879197835922241,0.9433966875076294,1.0252234935760498,-0.019115404039621354,-0.036615777760744095,0.012981345877051353,0.8435860753059388,0.7806316614151001,0.8637842535972595,39882.6,38666,42016,39771.8,38813,40434,41808.2,40663,42485,40132.6,38845,41499
6.272543400000001,6.272474000000002,6.272615000000002,0.9935975074768066,0.9506095051765442,1.029937982559204,-0.019210157729685307,-0.036829620599746704,0.012017294764518738,0.8445772409439087,0.7818276882171631,0.8638052344322205,39955.0,39263,41196,39899.2,38636,40976,41443.8,39438,42772,40122.0,39239,41252
6.2922704,6.292195,6.292413999999997,0.9989891052246094,0.9576482176780701,1.0342921018600464,-0.019504739344120024,-0.0371871143579483,0.010592732578516006,0.8455153584480286,0.7827895879745483,0.8639678359031677,39805.2,38569,41340,39809.0,38738,41393,41892.6,40711,42526,40218.8,38880,41599
6.3119946,6.3119200000000015,6.312076000000001,1.0045969128608703,0.9648805856704712,1.0387839078903198,-0.019540411047637464,-0.038158319890499115,0.009594815783202648,0.8466205596923828,0.7842336893081665,0.8651924729347229,40408.0,39708,41177,39340.8,38850,39944,41295.0,38986,43147,40679.2,39369,41646
6.3317,6.331637999999999,6.331797999999999,1.0097908973693848,0.9718786478042603,1.0430119037628174,-0.01969940457493067,-0.03914225101470947,0.008706330321729183,0.8471909880638122,0.7847421169281006,0.8659355640411377,40008.6,38795,41486,39748.2,39244,40572,41695.2,40639,43321,40390.0,39347,40941
6.3514674,6.351371999999999,6.351656,1.0149268746376037,0.9787966012954712,1.0468827486038208,-0.01947365365922451,-0.039880312979221344,0.007847387343645096,0.8480098605155945,0.7855637669563293,0.8668440580368042,40064.2,39280,41445,39565.0,38397,41075,41912.8,40004,43589,40865.4,39505,42226
6.3711546,6.37109,6.371245999999999,1.019734752178192,0.9856817126274109,1.0506513118743896,-0.019210363179445265,-0.0402989387512207,0.007531647104769945,0.84883953332901,0.7864899039268494,0.8677794933319092,40020.0,38566,42421,40149.6,39210,41068,42193.2,41713,43101,40347.0,39571,42382
6.3908902,6.390821,6.390983,1.0239800333976745,0.9917681813240051,1.0535744428634644,-0.0189951628446579,-0.04115106537938118,0.006813119165599346,0.8496295809745789,0.7874343395233154,0.8682152032852173,40001.4,39016,41602,40002.2,39772,40228,42170.4,40595,43645,40557.2,39200,41891
6.410624600000001,6.410548000000003,6.410696,1.0279843211174011,0.9976429343223572,1.0565569400787354,-0.018226317316293716,-0.041338589042425156,0.006782705895602703,0.8501359581947326,0.7884017825126648,0.8682743310928345,40623.6,39737,41890,39882.0,39541,40621,41430.6,40270,42644,40840.0,39673,41622
6.4303268000000005,6.430267,6.430421999999998,1.0316422700881958,1.0030485391616821,1.059281826019287,-0.01773585514165461,-0.042133629322052,0.006914352532476187,0.85090092420578,0.7893831133842468,0.8690463304519653,40415.0,39066,41864,40010.8,38648,41395,41927.8,40507,43261,40693.2,40012,41341
6.450094600000002,6.449998,6.4502690000000005,1.0350744485855103,1.0078400373458862,1.061682105064392,-0.017028643283993006,-0.042824406176805496,0.007064689416438341,0.8513043642044067,0.7900835275650024,0.8701052069664001,40461.0,39164,41872,40119.6,39431,40841,41810.2,40521,43175,40731.6,39886,42003
6.469776800000003,6.469721000000001,6.469859999999997,1.0381196975708007,1.0123451948165894,1.0637519359588623,-0.01627276714425534,-0.04323269799351692,0.00720341969281435,0.851948595046997,0.7910156846046448,0.871661901473999,41201.2,39744,42719,39626.2,39148,40217,40947.0,39973,42122,41213.0,40021,42207
6.4895448,6.489442999999999,6.4896270000000005,1.0405595779418946,1.0165306329727173,1.0649518966674805,-0.015513210190692916,-0.04382596164941788,0.007321999408304691,0.8522292733192444,0.7914637923240662,0.8730071187019348,40931.8,39526,42875,39854.6,39210,41523,41367.8,39876,42771,41085.0,39957,41999
6.509244799999999,6.509165,6.509324999999997,1.0427172899246215,1.0196096897125244,1.0662299394607544,-0.014971425861585886,-0.04472737014293671,0.007417315151542425,0.8527332544326782,0.7923446893692017,0.8745324015617371,40947.4,39011,42438,40249.4,39411,41026,41487.8,40496,42589,40771.4,39817,41985
6.5289506,6.528887999999999,6.529044999999998,1.044668436050415,1.0226811170578003,1.0670205354690552,-0.01418828738387674,-0.04493407905101776,0.0074805691838264465,0.8532546877861023,0.7933483123779297,0.875860869884491,41458.8,40169,42557,39896.0,38894,40730,40850.4,38951,42431,41167.6,40401,42579
6.5487104,6.548621,6.548833999999999,1.046237540245056,1.025245189666748,1.0675371885299683,-0.013424305617809296,-0.04573855176568031,0.00819479487836361,0.853761887550354,0.7941024303436279,0.8768121600151062,40949.8,38577,42065,40238.4,39759,40890,41554.4,40147,42721,41069.8,39753,42378
6.568403000000001,6.568346000000001,6.568493999999999,1.0474689722061157,1.0274475812911987,1.0679014921188354,-0.01292064186418429,-0.04592400789260864,0.008508749306201935,0.854300034046173,0.7950802445411682,0.8783056735992432,41099.0,39038,42291,39804.8,39361,40824,41315.0,40416,43187,41470.8,40314,42552
6.588162200000001,6.588064000000002,6.5883199999999995,1.0486886978149415,1.028807520866394,1.070121169090271,-0.012100509437732398,-0.04621332511305809,0.008816610090434551,0.8543202638626098,0.7952296137809753,0.878898024559021,41102.6,40006,41826,39820.8,38519,40976,41201.6,38981,43403,41371.8,40591,42582
6.6078726,6.607802,6.607936999999998,1.049426555633545,1.029714584350586,1.0724619626998901,-0.011365659022703766,-0.04704185947775841,0.009198412299156189,0.8549819350242615,0.7961136102676392,0.8798631429672241,41471.6,39836,43162,40000.8,38148,41397,40980.2,39186,43037,41410.0,40052,42705
6.627576200000002,6.627520000000001,6.627663999999998,1.0497320413589477,1.0300424098968506,1.074503779411316,-0.010640285036060959,-0.04723166674375534,0.010083159431815147,0.8555930972099304,0.7975910305976868,0.8808716535568237,40820.2,39447,41369,40231.4,39482,41059,41454.2,39491,43260,41096.8,40174,42736
6.647333200000001,6.647244000000003,6.647395000000001,1.0497769355773925,1.0305812358856201,1.0764737129211426,-0.010002769704442471,-0.048035986721515656,0.011071068234741688,0.8561110854148865,0.7982152700424194,0.8824712634086609,40935.8,39104,41898,39770.4,38585,40558,41117.6,39869,42578,41375.2,40060,43037
6.6670224000000005,6.666963999999999,6.667121,1.0497946739196777,1.030456304550171,1.0784281492233276,-0.009433926804922521,-0.048224303871393204,0.01146464142948389,0.8568294167518615,0.799434244632721,0.8831853270530701,41485.4,40940,42062,39364.8,38553,40201,40453.6,37659,43540,41882.4,40566,44015
6.686768800000001,6.686688000000003,6.686871,1.0496268272399902,1.0303186178207397,1.0803821086883545,-0.009052180033177138,-0.04825841635465622,0.011501316912472248,0.8573613405227661,0.8002231121063232,0.8841046094894409,40499.0,39185,41126,40155.0,39688,40770,41622.6,40159,42729,41069.6,40221,42915
6.706474400000002,6.706412000000001,6.706567999999999,1.049519419670105,1.0293604135513306,1.0823390483856201,-0.008678130744374356,-0.04876679182052612,0.012242530472576618,0.8578743100166321,0.8011887669563293,0.884505569934845,41088.0,39393,42579,39510.8,38448,40623,40694.0,39733,41186,41791.2,40534,43022
6.726197600000001,6.726135000000002,6.726286,1.049357795715332,1.029609203338623,1.0837820768356323,-0.00841250708908774,-0.049138639122247696,0.012357918545603752,0.8584168076515197,0.8021327257156372,0.8853471279144287,41120.8,39915,41965,39418.4,38417,40649,40896.4,39072,42209,41689.4,40710,42832
6.745971800000001,6.745863000000001,6.746033999999999,1.0490551710128784,1.0286517143249512,1.0853573083877563,-0.008307273092214018,-0.049219079315662384,0.012315640226006508,0.8590209364891053,0.8025867342948914,0.8863106966018677,40836.8,39714,41607,39815.0,39159,40539,40936.8,38940,42778,41404.0,40568,43384
6.765655200000002,6.765596000000001,6.765748,1.0487183570861816,1.027622103691101,1.0867303609848022,-0.00823647873767186,-0.05002632364630699,0.012237967923283577,0.8596823334693908,0.8035162687301636,0.8870077133178711,41110.0,39746,42193,39546.6,38747,40710,40755.8,39751,41597,41607.4,40379,42618
6.7853976000000005,6.78532,6.785506000000002,1.048572874069214,1.026596188545227,1.0882869958877563,-0.008155463077127934,-0.05021334066987038,0.012427357956767082,0.8602461695671082,0.8044530153274536,0.8873962163925171,40788.4,39982,41616,39515.2,38337,41181,40728.8,38454,43247,41668.8,40649,44530
6.805096600000001,6.805036,6.805192,1.0482269525527954,1.025155782699585,1.0896331071853638,-0.00803462232943275,-0.05022209882736206,0.012958638370037079,0.8610435366630554,0.8054328560829163,0.8882532715797424,40632.2,38918,41872,39376.2,38705,40524,41121.0,39756,42525,41801.2,40998,42883
6.8248222,6.824768,6.824910000000001,1.0480594635009766,1.025248646736145,1.0906805992126465,-0.00804734126868425,-0.05099135637283325,0.013047514483332634,0.8612893462181092,0.805901288986206,0.8884000778198242,41116.2,39989,42286,39382.8,38600,40828,40232.6,37437,42805,41726.6,40279,43803
6.844591800000001,6.844488000000001,6.844786000000001,1.047714638710022,1.0235862731933594,1.092128038406372,-0.00834490237175487,-0.05189884081482887,0.01302903238683939,0.8618692398071289,0.8064725399017334,0.8889327049255371,40368.6,39027,41875,39608.0,39198,40514,41037.0,39679,42293,41521.4,40936,42082
6.8642722,6.864209,6.864358000000001,1.0476869583129882,1.0232362747192383,1.0931859016418457,-0.008651115390239283,-0.05234542861580849,0.012462511658668518,0.8625008225440979,0.8073375821113586,0.8892977833747864,41129.8,40469,42129,39551.0,38644,40362,40456.2,39052,41649,41571.6,40105,43168
6.884014200000001,6.8839390000000025,6.8841090000000005,1.0480417966842652,1.0236605405807495,1.0941411256790161,-0.008786054662778042,-0.052429769188165665,0.012036413885653019,0.8630242943763733,0.8075100183486938,0.8893290758132935,40812.6,39842,41584,39201.8,37346,40397,40396.0,38595,42243,41627.4,40116,43199
6.9037244,6.903668000000002,6.903828999999998,1.0480392932891847,1.0233534574508667,1.0953506231307983,-0.008966533784405328,-0.052429307252168655,0.01192446332424879,0.8637174606323242,0.8083204030990601,0.8901242017745972,40751.4,39328,42104,39396.2,38731,39915,40688.2,39453,42273,41563.6,40861,42327
6.9234458000000005,6.923386000000002,6.923532999999999,1.0482892036437987,1.0233423709869385,1.096268653869629,-0.009121825839974918,-0.05299117788672447,0.011899922043085098,0.8641813397407532,0.8084639310836792,0.8903173208236694,41179.2,40077,42004,39398.2,38275,40285,40191.8,37985,41507,41568.0,40790,42183
6.943192400000001,6.9431150000000015,6.943287,1.0485191345214844,1.0234359502792358,1.0971921682357788,-0.009330377861624583,-0.053169481456279755,0.011848906055092812,0.864766263961792,0.8092683553695679,0.8904893398284912,40167.4,39084,41521,39437.2,38816,40225,40984.8,40208,42527,41362.8,40476,42898
6.962898,6.962841,6.962986999999998,1.0490196704864503,1.0230473279953003,1.0981621742248535,-0.00939685698831454,-0.05319758504629135,0.011908858083188534,0.8652916789054871,0.8094326853752136,0.8911632299423218,40476.2,39679,41542,39298.8,38838,40243,40854.4,38903,42107,41542.2,40761,42449
6.982640800000001,6.982565000000002,6.982738000000001,1.0495516061782837,1.0240517854690552,1.0986236333847046,-0.009593024803325533,-0.05370539426803589,0.01194249838590622,0.8656028270721435,0.8102109432220459,0.8913103938102722,40521.0,39688,41105,39645.8,39114,40440,40622.6,39010,42520,41162.6,39733,42315
7.002347,7.002287,7.002435999999998,1.0501569032669067,1.0249676704406738,1.099473476409912,-0.009563312586396932,-0.05408080667257309,0.011974840424954891,0.8659928202629089,0.8103399276733398,0.8913035988807678,40874.8,39340,41986,39537.8,38063,40857,40349.8,38986,41955,41422.8,40803,41920
7.022074400000001,7.022016,7.022174999999999,1.0507703304290772,1.0261163711547852,1.1001625061035156,-0.0095813718624413,-0.05416087061166763,0.012007961980998516,0.866549289226532,0.8108894228935242,0.8921175599098206,40674.8,39324,42075,38903.2,38483,39216,40545.4,39737,41322,41811.8,40908,42898
7.041819200000001,7.041741000000003,7.041899999999998,1.0516957759857177,1.0272890329360962,1.100557804107666,-0.009471317566931248,-0.05416617915034294,0.012041574344038963,0.8669320821762085,0.8112432360649109,0.8922881484031677,40295.2,38254,41292,39130.8,38087,40311,40612.0,37704,42012,41558.2,40185,43237
7.061522400000001,7.0614650000000045,7.061608,1.0523505687713623,1.028377890586853,1.101136565208435,-0.009423849964514374,-0.054929085075855255,0.012076393701136112,0.8670629024505615,0.811273455619812,0.8923184871673584,40431.0,39431,42266,39431.0,38550,40698,40971.8,39254,43037,41127.0,39680,41892
7.081264,7.081183000000004,7.081355,1.0530462980270385,1.0296237468719482,1.10150945186615,-0.009512179484590887,-0.055108387023210526,0.012115336023271084,0.8674794554710388,0.81167072057724,0.8928642272949219,40844.8,39613,41379,39548.8,38429,40389,40296.6,37393,42456,41196.8,40220,42724
7.1009732,7.100916000000001,7.101056999999997,1.0540443897247314,1.0312894582748413,1.1023485660552979,-0.009223501617088913,-0.05514108017086983,0.012843186967074871,0.8678559422492981,0.8120595812797546,0.893065869808197,40149.8,38912,41509,40013.2,39644,40446,41310.4,40219,42490,40629.4,39370,41690
7.120702000000001,7.120634000000002,7.120797999999999,1.0547903776168823,1.0328142642974854,1.102532148361206,-0.009096666099503636,-0.055136919021606445,0.013066626153886318,0.8680915474891663,0.8126509785652161,0.8931775689125061,40892.4,40272,41704,38783.8,38469,39176,40215.4,38857,41792,41907.6,40929,43269
7.1404438,7.140364000000001,7.140541999999998,1.055439305305481,1.034381628036499,1.102551817893982,-0.008807029761373996,-0.055125970393419266,0.013239610940217972,0.868550443649292,0.8130534887313843,0.8939053416252136,40342.2,39096,41325,39332.0,38563,40578,41093.2,38592,42520,41186.6,40110,42235
7.160148599999999,7.160087999999999,7.160238999999999,1.0562965154647828,1.036374568939209,1.102532982826233,-0.008475106069818139,-0.05511527135968208,0.013790861703455448,0.86871737241745,0.8131332993507385,0.8942925930023193,40308.2,39733,41064,39605.8,39229,40424,41117.4,40139,42322,41071.4,40087,42716
7.1798914,7.179816999999999,7.180044999999998,1.0570101737976074,1.0376156568527222,1.103284478187561,-0.008229567855596542,-0.055105067789554596,0.014190759509801865,0.8687341928482055,0.8131088614463806,0.894359290599823,40655.6,39137,42164,39706.4,39237,41541,41056.8,39221,42965,41242.8,40682,42810
7.199642400000002,7.199533,7.199690000000003,1.05784113407135,1.0397675037384033,1.1034588813781738,-0.007938094390556216,-0.05509575456380844,0.014275122433900833,0.8690733671188354,0.813873291015625,0.89518803358078,40688.0,39290,42256,39868.6,39664,40085,40703.2,39555,42378,40932.0,39808,42120
7.2193412,7.219264999999999,7.219418000000003,1.0584572792053222,1.041705846786499,1.1034880876541138,-0.00765782380476594,-0.05508936569094658,0.014280267991125584,0.8691352963447571,0.8140595555305481,0.8953771591186523,40595.8,39915,41460,39432.8,38251,40354,41122.2,39637,42508,41326.4,40237,42523
7.2390788,7.2389899999999985,7.239227,1.0589221715927124,1.0428516864776611,1.1034804582595825,-0.0074852860765531656,-0.05508555844426155,0.014260319992899895,0.8691309094429016,0.8140823841094971,0.8953805565834045,40413.8,38807,41579,39859.0,39255,40171,41205.0,40256,42383,41068.4,39936,42400
7.2587874,7.258718000000001,7.258863999999997,1.0595077276229858,1.0436885356903076,1.1034125089645386,-0.007075293734669685,-0.05509123578667641,0.01422905083745718,0.8692668557167054,0.8140804171562195,0.8961620926856995,40829.8,40088,42117,39452.0,38854,40108,40860.6,39717,42457,41549.0,40555,42946
7.278516200000001,7.2784410000000035,7.278682999999997,1.0598549365997314,1.0434577465057373,1.10336172580719,-0.006718117976561189,-0.0550934262573719,0.014998561702668667,0.869292962551117,0.8140689134597778,0.8963038325309753,41034.4,40507,42347,39775.0,38742,41569,40706.8,39197,42659,41190.8,40758,42069
7.2982596,7.2981620000000005,7.298326000000001,1.0602583169937134,1.0428656339645386,1.103422999382019,-0.006389546277932823,-0.05507996678352356,0.015159613452851772,0.8693912029266357,0.8140472769737244,0.8968361616134644,41133.0,39629,42062,39605.0,39117,40170,40559.2,39253,41471,41412.6,40317,42730
7.317964400000003,7.317882000000002,7.318054,1.06040678024292,1.0424458980560303,1.1026520729064941,-0.006270971812773496,-0.05584793537855148,0.01516487542539835,0.8693559288978576,0.8140347003936768,0.8971853852272034,40701.0,39718,41536,39638.6,38980,40086,40915.8,40020,42249,41417.2,40628,42158
7.337734,7.337674,7.337925,1.0604942321777344,1.0418211221694946,1.1024484634399414,-0.005891621322371065,-0.05552597716450691,0.015665311366319656,0.8694467067718505,0.8145596385002136,0.897242546081543,41195.0,39819,42903,39385.6,38860,39695,40361.4,39014,41558,41713.6,40595,43340
7.3573942,7.357337,7.357490999999998,1.060424017906189,1.0414049625396729,1.1019792556762695,-0.005738111093523912,-0.05523166060447693,0.01594766229391098,0.8696275115013122,0.8149455189704895,0.8972933292388916,40678.6,39500,42098,39855.2,39008,40621,41049.6,39672,42079,41251.0,40345,42042
7.377119200000001,7.3770599999999975,7.377214,1.0605257511138917,1.0407949686050415,1.102396845817566,-0.005539442162262276,-0.055096253752708435,0.01607106812298298,0.8698310613632202,0.8150288462638855,0.8980525732040405,40999.6,40179,42168,39928.0,38708,41674,40703.0,39104,42347,41264.0,40538,42614
7.396883,7.3967930000000015,7.396939999999999,1.060389018058777,1.040395975112915,1.1015759706497192,-0.005239922739565373,-0.05507821589708328,0.016069093719124794,0.8698038578033447,0.8150555491447449,0.8982009887695312,40620.0,39557,41625,39829.2,38920,41023,41157.8,40129,42815,41374.2,40462,42472
7.416584,7.416512000000002,7.4166620000000005,1.0601662158966065,1.0395407676696777,1.1013864278793335,-0.005158092430792749,-0.055073149502277374,0.015501025132834911,0.8698593497276306,0.8150757551193237,0.898193895816803,40490.6,39431,42334,39692.4,39222,40299,41426.6,39970,42922,41510.8,39917,43045
7.4363482,7.436294999999999,7.436535000000001,1.0600789785385132,1.0393482446670532,1.1013418436050415,-0.005075891339220107,-0.05507412552833557,0.015059877187013626,0.8698563575744629,0.8150619268417358,0.8981537818908691,41267.6,40370,42434,39504.2,38693,40393,40542.0,39080,41835,41865.8,41288,42446
7.456018000000002,7.455955000000002,7.456124000000001,1.0595510721206665,1.038549780845642,1.100560188293457,-0.004900245415046811,-0.055076971650123596,0.014925711788237095,0.8697078227996826,0.8150609731674194,0.8981255888938904,40397.2,39317,40833,39918.4,38910,40809,41482.4,39535,42653,41302.2,40510,42225
7.475744200000001,7.475684000000002,7.475845999999999,1.059131646156311,1.0378592014312744,1.100370168685913,-0.004776388872414827,-0.055079467594623566,0.01487343106418848,0.8697726130485535,0.8150724768638611,0.8986428380012512,40793.6,39971,42586,40042.0,39190,41620,41289.8,40489,42621,41367.0,40831,42621
7.495491000000001,7.495402999999999,7.495580000000002,1.0588804006576538,1.0374524593353271,1.1003308296203613,-0.004750022105872631,-0.055080026388168335,0.014846539124846458,0.8698468446731568,0.815060555934906,0.8990266919136047,40910.0,39526,42028,39425.4,38596,40062,41185.8,40400,42512,41946.2,40437,43398
7.515225200000001,7.515130000000002,7.515361,1.0581815481185912,1.0373787879943848,1.099554181098938,-0.004652447905391455,-0.05508175492286682,0.014837066642940044,0.8698086142539978,0.8150424361228943,0.8988332152366638,40675.0,40363,41292,39477.8,38178,40275,41079.8,39294,42778,41740.6,40637,42596
7.5349531999999995,7.534866999999999,7.535091000000001,1.0576905012130737,1.0366154909133911,1.0993669033050537,-0.004589451802894473,-0.05508436635136604,0.014838445000350475,0.870126461982727,0.8158290386199951,0.899045467376709,40933.4,39640,41789,39542.2,38699,41037,41083.8,40085,41502,41674.0,41044,43352
7.554646400000001,7.554586999999999,7.554752999999998,1.0569716453552247,1.036451816558838,1.0985535383224487,-0.004480366874486208,-0.05508533865213394,0.014849461615085602,0.8703671932220459,0.816021740436554,0.8990828394889832,41057.0,40374,41441,39257.0,38638,39938,40504.6,38848,41652,41701.6,40390,43499
7.574391800000001,7.574309,7.574573999999997,1.0564735889434815,1.0364383459091187,1.097842812538147,-0.004444449488073587,-0.05508522689342499,0.014405347406864166,0.8704997658729553,0.8160622715950012,0.8990346193313599,41170.0,40015,42449,39303.0,38017,40047,40511.4,38235,41735,41720.4,40465,43522
7.5941282,7.594018000000001,7.5942029999999985,1.0557390928268433,1.0361530780792236,1.0974150896072388,-0.004463158547878265,-0.055083923041820526,0.014029593206942081,0.8706550240516663,0.8161119222640991,0.8990216255187988,40666.6,39283,41897,39843.8,39224,40594,41006.0,40547,41675,41352.0,40607,41906
7.613839200000001,7.613758000000002,7.613923000000003,1.055187749862671,1.0353654623031616,1.0973215103149414,-0.0043708963319659235,-0.05508256331086159,0.013943267986178398,0.8707304716110229,0.8160884976387024,0.8990325331687927,40584.4,39956,41041,39340.4,38792,39673,40912.8,39760,41932,41731.6,40936,42446
7.633547399999999,7.633488000000001,7.633651999999998,1.0544642686843873,1.0352154970169067,1.0965384244918823,-0.004301499575376511,-0.055082011967897415,0.01394018717110157,0.8708480954170227,0.816047728061676,0.8990297317504883,40600.8,38221,42170,39618.6,38051,40869,41153.6,39763,42724,41354.4,40261,42882
7.6532746000000005,7.653216000000001,7.653367999999999,1.0538329601287841,1.0351260900497437,1.0951337814331055,-0.0043069272302091125,-0.05516327917575836,0.013953505083918571,0.8710061430931091,0.8160634636878967,0.8990315794944763,40666.2,39877,41595,39411.4,38857,39893,41078.2,39493,42583,41530.6,40548,43156
7.6730154000000015,7.672939000000002,7.673098999999999,1.053441333770752,1.0350894927978516,1.095351219177246,-0.0043945168145000935,-0.05508005991578102,0.013971480540931225,0.871046507358551,0.816085159778595,0.899024248123169,40505.2,39833,42075,39952.4,39230,41150,41423.6,40718,42492,41138.2,39749,41950
7.69277,7.692659,7.692993999999999,1.0528494119644165,1.0351309776306152,1.0945364236831665,-0.004210489615797996,-0.05507790669798851,0.013989821076393127,0.8713641166687012,0.8160709142684937,0.899806022644043,41154.6,39569,42025,39201.8,38078,39966,40437.0,39384,41150,41917.6,41338,42598
7.712454600000001,7.712385000000002,7.712548,1.052424693107605,1.035166621208191,1.0943471193313599,-0.0039562838152050975,-0.0550764799118042,0.01478034257888794,0.8714967966079712,0.8160805106163025,0.9000037312507629,40612.6,40193,41326,39568.2,38284,40322,41028.2,40120,42286,41386.2,40350,42252
7.732217800000001,7.732177,7.732344999999999,1.0518889904022217,1.0351976156234741,1.0935413837432861,-0.003893301635980606,-0.055076245218515396,0.014991996809840202,0.8718524932861328,0.8169190883636475,0.9000645279884338,40360.8,38678,41298,39403.6,38990,39855,41413.8,40204,42183,41569.4,40442,42757
7.7518958,7.7518389999999995,7.751999,1.0514694929122925,1.0352203845977783,1.0932902097702026,-0.003987119253724814,-0.05508723482489586,0.01505325734615326,0.872090482711792,0.8171077370643616,0.9000830054283142,40714.8,40083,41365,39372.6,38508,40594,40737.2,39572,42172,41721.4,41119,42543
7.7716386,7.771559000000001,7.771725999999999,1.0509881496429443,1.0352330207824707,1.0924781560897827,-0.004064451158046723,-0.055091895163059235,0.015073433518409729,0.872144365310669,0.8171428442001343,0.9000775814056396,40345.6,39533,40933,39744.4,39159,40743,41313.6,40091,42040,41158.0,39086,42758
7.791399200000001,7.791288000000001,7.79153,1.0506088256835937,1.0352373123168945,1.0918444395065308,-0.004080645181238652,-0.05508207529783249,0.015079888515174389,0.8722051739692688,0.8171665668487549,0.9000712633132935,40852.6,40090,41144,39523.8,38458,40923,40608.8,39519,41875,41423.0,40784,42226
7.811070200000001,7.8110120000000025,7.811168999999998,1.0502894401550293,1.0357714891433716,1.0914390087127686,-0.003980419877916574,-0.055077292025089264,0.015595056116580963,0.8724685907363892,0.817142903804779,0.9008401036262512,40791.0,40339,41677,39446.6,38569,40336,40855.0,39999,42130,41458.8,40303,42757
7.830842200000002,7.830744000000002,7.831049999999999,1.0500381708145141,1.0361727476119995,1.0908219814300537,-0.004005943797528744,-0.05507612228393555,0.015467224642634392,0.8726423025131226,0.8176772594451904,0.9010385870933533,40929.4,39935,41387,39079.0,36816,40013,40471.2,39216,41684,41600.2,40280,42964
7.850522000000001,7.850464,7.850625000000001,1.0499090433120728,1.0362712144851685,1.090437889099121,-0.0039616206660866736,-0.05507156252861023,0.015683967620134354,0.8727248668670654,0.8180792331695557,0.9010895490646362,40415.6,39359,41438,39612.8,37951,41160,41045.0,39361,42748,41132.8,39221,43566
7.8702646000000005,7.870178,7.870360000000002,1.0498042106628418,1.0362895727157593,1.0898308753967285,-0.0039003229700028895,-0.05507294833660126,0.015988722443580627,0.872836458683014,0.8181650638580322,0.9010934829711914,40507.2,38778,41943,39429.0,38671,40715,41071.0,39837,42566,41468.6,40874,42701
7.890008400000001,7.889911000000001,7.89012,1.0495386600494385,1.036286473274231,1.0889331102371216,-0.0037347431294620036,-0.05510663986206055,0.016055459156632423,0.8728966236114502,0.8181431293487549,0.9010776877403259,41051.8,39697,42374,39574.6,39114,40328,40379.2,40034,40994,41328.6,40042,43044
7.909696600000001,7.909633999999998,7.909794999999999,1.0495327234268188,1.0362685918807983,1.0891071557998657,-0.003737914515659213,-0.05454817786812782,0.016060132533311844,0.8728505849838257,0.8181363344192505,0.9010740518569946,40645.8,40342,41016,39457.0,38485,40331,41013.4,39458,42485,41338.4,40477,42322
7.929443600000001,7.92937,7.929556000000002,1.049529767036438,1.036784291267395,1.088510513305664,-0.0036394943948835135,-0.05467747151851654,0.01682225801050663,0.8729295372962952,0.8181204795837402,0.9018399715423584,40758.4,39950,42086,39649.2,38797,40545,40662.6,39635,41478,41201.4,40382,42210
7.949144000000001,7.949084000000002,7.949238999999999,1.0493623256683349,1.0371685028076172,1.0871866941452026,-0.003765803948044777,-0.054939135909080505,0.016999337822198868,0.8728911995887756,0.8180790543556213,0.9020252823829651,40506.4,39710,41192,39640.4,38623,40880,41139.4,38771,42265,41246.6,40005,42712
7.968894200000001,7.968806000000003,7.969009000000002,1.049428129196167,1.037244200706482,1.0873459577560425,-0.0038623610977083444,-0.05505567416548729,0.01702607423067093,0.8729641556739807,0.818061113357544,0.9020677804946899,40700.8,38875,42008,39780.6,38574,40812,41074.0,40279,41779,41265.6,40253,42188
7.988652,7.988529000000002,7.988717999999997,1.0492358922958374,1.037238359451294,1.0865758657455444,-0.0037831435445696117,-0.05507434904575348,0.017015155404806137,0.8730345726013183,0.8180484771728516,0.9020698070526123,41262.2,40249,41654,39211.4,38201,40155,40217.4,37662,42107,41632.8,39247,43298
8.0083158,8.008262000000002,8.00841,1.0493524551391602,1.0372157096862793,1.0863994359970093,-0.003921327088028193,-0.05508123338222504,0.01699584163725376,0.8732025623321533,0.8188275694847107,0.9020668864250183,40653.0,39122,41803,39606.2,38213,40677,41126.6,40149,42006,41066.2,40080,42117
8.028055600000002,8.028002,8.028147999999998,1.0491965293884278,1.0371917486190796,1.085180401802063,-0.003922984190285206,-0.055170364677906036,0.016976509243249893,0.8732341408729554,0.8190028071403503,0.9020512104034424,40646.6,40111,41213,39649.6,39116,40770,41093.8,39010,42152,41173.6,39756,42340
8.047769400000002,8.047701,8.047866999999998,1.0492494583129883,1.037169098854065,1.0848047733306885,-0.003918663645163178,-0.055173709988594055,0.016957402229309082,0.8732411861419678,0.8190490007400513,0.9020411968231201,40907.8,39492,42305,39332.2,37845,40087,40623.0,39224,42030,41501.8,40833,42688
8.067508,8.067425000000004,8.067593,1.0495615959167481,1.0375908613204956,1.0842149257659912,-0.00371426404453814,-0.05490877851843834,0.016935376450419426,0.8732329487800599,0.8190194368362427,0.9020255208015442,40918.4,39990,41762,39408.8,38322,40121,40663.4,38337,42077,41437.0,39538,43046
8.087258200000003,8.087162000000003,8.087330999999999,1.0494563579559326,1.037542462348938,1.083837866783142,-0.0038708864711225035,-0.055116184055805206,0.016917193308472633,0.8732299923896789,0.8190125226974487,0.9020149111747742,40859.4,39886,41983,39376.6,38749,40483,40876.6,40239,41873,41412.8,40606,42304
8.106950800000002,8.106876000000003,8.107039999999998,1.0493551969528199,1.0375648736953735,1.0829802751541138,-0.00392687190324068,-0.05517152324318886,0.016823112964630127,0.8732377171516419,0.819002628326416,0.9020079970359802,40827.0,39575,41473,39480.8,39159,39908,40969.2,40695,41360,41181.2,39693,42782
8.126686000000001,8.126627,8.126768,1.0494945049285889,1.0375661849975586,1.0828070640563965,-0.003937774291262031,-0.0551837757229805,0.016801904886960983,0.873130714893341,0.8189876079559326,0.9020064473152161,40761.4,40004,41456,39034.2,37607,40192,40878.6,39563,42014,41678.0,40904,42517
8.146389200000002,8.146326000000002,8.146481,1.049302840232849,1.0375630855560303,1.0819976329803467,-0.003732417384162545,-0.055184751749038696,0.01679004542529583,0.8731566786766052,0.8189720511436462,0.9020350575447083,40870.0,40295,41790,39610.2,37950,40722,41035.0,39884,42185,41256.2,39138,42780
8.166136,8.166051,8.166304,1.0495654344558716,1.03755784034729,1.0818328857421875,-0.003708322625607252,-0.05518060550093651,0.016375470906496048,0.8730043411254883,0.8189949989318848,0.9020258784294128,41099.4,40156,42113,39266.2,37909,40510,40662.4,39603,42173,41596.2,40681,42679
8.185864,8.185800999999998,8.185934999999999,1.049543023109436,1.0375523567199707,1.0810182094573975,-0.0038573177065700293,-0.05517023429274559,0.01598971337080002,0.8728570103645324,0.8190016150474548,0.9020323157310486,40923.8,40430,41238,39521.4,38719,40437,40985.6,39225,42065,41216.8,39648,42665
8.2055632,8.2055,8.20566,1.0495450496673584,1.03754723072052,1.0806444883346558,-0.0037943996023386715,-0.05519498512148857,0.015901263803243637,0.8728074193000793,0.819000244140625,0.9020333886146545,40783.2,39356,41454,39477.8,38520,40797,41181.0,40215,41979,41414.4,40829,42606
8.225346400000001,8.225297,8.225481,1.0495856046676635,1.0375419855117798,1.080015778541565,-0.003868766827508807,-0.05515070632100105,0.01588812656700611,0.8728061199188233,0.8190085887908936,0.9020314812660217,40481.8,39707,41509,39800.6,39475,40259,41582.6,40567,42739,41067.6,39641,42716
8.245015,8.244957000000003,8.245107,1.0494792461395264,1.037536859512329,1.0798664093017578,-0.003723883908241987,-0.0543336346745491,0.015896741300821304,0.8728179216384888,0.819023072719574,0.902031660079956,40816.8,39955,41320,39588.6,39068,40105,41125.6,39099,42213,41134.6,39978,42517
8.264758800000001,8.264674,8.264938999999998,1.0494278192520141,1.0375332832336426,1.0792691707611084,-0.003685183962807059,-0.054130494594573975,0.015911856666207314,0.8728189110755921,0.8190072774887085,0.9020391702651978,40763.8,38726,41652,39683.8,37693,40828,41318.6,40332,42115,41291.8,40221,43102
8.284482800000003,8.284397000000006,8.284572,1.0493715763092042,1.0375312566757202,1.0789761543273926,-0.003727230941876769,-0.0543484091758728,0.015412257984280586,0.8728208661079406,0.8190052509307861,0.902035653591156,41405.4,40024,42442,39081.2,37596,40627,40485.8,39410,41733,41681.8,41312,41993
8.304190600000002,8.304133,8.304292999999998,1.0492381572723388,1.0375304222106934,1.0783711671829224,-0.003421252127736807,-0.05413691699504852,0.015812920406460762,0.8728290319442749,0.8190154433250427,0.9020376205444336,40949.4,39945,41954,39383.0,38228,39811,41051.2,40390,41824,41357.0,40530,43053
8.3239324,8.323856,8.324033,1.0491532802581787,1.0375324487686157,1.078008770942688,-0.0032904607243835924,-0.05408807843923569,0.015926837921142578,0.8728229761123657,0.8190100193023682,0.9020398259162903,41006.6,40077,41455,39485.4,38994,40107,40888.8,39806,41667,41331.6,39880,42648
8.343637800000002,8.343582000000001,8.343734000000001,1.0491307020187377,1.0375359058380127,1.0779516696929932,-0.0034581257030367853,-0.054819315671920776,0.015705930069088936,0.8728161931037903,0.818998396396637,0.9020442366600037,41034.8,40092,41735,39240.2,38120,39851,40658.0,39692,42045,41537.0,40303,42889
8.3633578,8.363297,8.36346,1.048942255973816,1.037023663520813,1.077576994895935,-0.0034028478898108006,-0.05423787981271744,0.015918821096420288,0.8727141261100769,0.8190107345581055,0.9020492434501648,40723.8,39938,41534,40095.8,39111,40837,41358.2,39991,42187,40863.0,40265,42125
8.383101,8.383020000000002,8.383184999999997,1.0485801696777344,1.0366346836090088,1.076980471611023,-0.0032835510093718765,-0.05409231409430504,0.01598009653389454,0.8727404475212097,0.8190020322799683,0.9020475745201111,41191.2,40379,41815,39310.2,38206,40162,40795.8,39447,42053,41741.6,41144,42828
8.402809999999999,8.402749,8.402909,1.0483166456222535,1.0365363359451294,1.076025128364563,-0.003267259057611227,-0.05411294847726822,0.01600094698369503,0.8725427746772766,0.8190010786056519,0.9020424485206604,40698.2,39530,41293,39602.8,39073,40179,41427.2,40542,41897,41359.8,40412,42559
8.4225796,8.422480000000004,8.422778999999998,1.0482915878295898,1.0365126132965088,1.0759832859039307,-0.003252049768343568,-0.05405484512448311,0.016010263934731483,0.8724919438362122,0.8190026879310608,0.9020292162895203,40719.0,39517,41629,39301.6,38520,40704,41474.6,40563,41971,41507.2,40814,41933
8.442261400000001,8.442200000000003,8.442369,1.0478846549987793,1.0365098714828491,1.0750285387039185,-0.003267808444797993,-0.05412694811820984,0.016014764085412025,0.8724459767341614,0.8190053105354309,0.9020292162895203,40976.4,39241,41928,40031.6,39322,40791,41193.2,39940,42277,41032.8,40257,42107
8.4619838,8.46192,8.462089,1.047818946838379,1.036514401435852,1.0755019187927246,-0.003155628079548478,-0.054066888988018036,0.016530828550457954,0.8724310159683227,0.819000244140625,0.9020286798477173,40984.0,39049,41835,39252.8,38306,40471,41022.6,37648,43296,41565.0,40446,43368
8.481729800000002,8.481634000000003,8.481837,1.0475520372390748,1.0365222692489624,1.0749790668487549,-0.0030970728024840356,-0.054072145372629166,0.016918722540140152,0.8724604725837708,0.8190094828605652,0.9020369052886963,40649.0,39155,41985,39787.6,38685,40932,41576.6,40675,42577,41023.2,40198,41898
8.501436600000002,8.501373000000001,8.501536,1.0473784923553466,1.0365303754806519,1.0740599632263184,-0.0029299750458449125,-0.05415849760174751,0.017012305557727814,0.8728073120117188,0.819798469543457,0.9020451307296753,41273.0,40335,42035,38932.6,38226,40111,40394.6,39371,41665,41668.6,40747,42629
8.5211986,8.521112999999996,8.521361999999998,1.0470439195632935,1.0365389585494995,1.0734573602676392,-0.00289815659634769,-0.05416358634829521,0.017029322683811188,0.8727638244628906,0.8199991583824158,0.9020372629165649,40731.6,39519,41606,39271.0,37522,41066,41137.8,40505,42094,41215.6,40190,42756
8.540888,8.540824,8.541001000000001,1.0470599412918091,1.03654944896698,1.0730650424957275,-0.002886559534817934,-0.054165564477443695,0.017028216272592545,0.8727969884872436,0.8200551271438599,0.9020347595214844,41120.4,40062,41852,39495.0,38695,40246,40884.4,39488,42222,41073.6,39758,42506
8.5606054,8.560539000000002,8.560707999999998,1.0470646858215331,1.0365198850631714,1.0729948282241821,-0.002908369479700923,-0.054168254137039185,0.017019962891936302,0.87298743724823,0.8200730681419373,0.9020213484764099,41040.2,40152,42276,39243.2,37912,40873,40925.8,38773,42864,41428.4,40655,42538
8.580350200000002,8.580270000000002,8.58044,1.046734881401062,1.0365650653839111,1.0721991062164307,-0.002914119977504015,-0.05416964367032051,0.0170095544308424,0.8730140686035156,0.8200591802597046,0.9020258784294128,41507.6,40529,42304,39524.2,38694,40450,40442.4,38154,41517,41021.2,39467,42443
8.600059400000001,8.599999,8.600166999999997,1.0467363834381103,1.0365639925003052,1.0720244646072388,-0.0027963778469711543,-0.05416806787252426,0.01777338981628418,0.8728731989860534,0.8200511932373047,0.9020299911499023,40846.0,40136,41245,39263.6,38345,40290,41497.0,40724,42531,41339.8,40210,42717
8.619839200000001,8.619724999999999,8.620051,1.0464787244796754,1.0364922285079956,1.071476697921753,-0.002869025385007262,-0.054167740046978,0.01795830950140953,0.8728814005851746,0.8200412392616272,0.9020304679870605,41130.2,39473,41769,39406.4,37999,41926,40944.0,39922,42166,41160.6,40458,42664
8.639531199999999,8.639448999999999,8.639621,1.0464398622512818,1.0366296768188477,1.0711032152175903,-0.0030836373567581176,-0.0541657991707325,0.017994699999690056,0.8730305552482605,0.8200117349624634,0.9020406007766724,41179.0,39843,41964,39141.8,38043,39699,40770.2,39258,42343,41483.6,40605,43505
8.6592512,8.659169000000002,8.659338,1.0463690996170043,1.0365957021713257,1.071043848991394,-0.0031174616888165474,-0.05416502058506012,0.017993973568081856,0.873024833202362,0.82000333070755,0.9020450711250305,41063.0,39874,42043,39291.0,38579,39761,40798.2,40181,41683,41325.2,40364,42773
8.6790144,8.678906000000001,8.679246,1.0462525367736817,1.0365976095199585,1.0710656642913818,-0.003157617384567857,-0.05416855588555336,0.017984872683882713,0.8730645418167114,0.8200024366378784,0.9020524024963379,40536.2,39479,41442,39403.8,37845,40181,41327.6,40357,42038,41178.8,40475,42125
8.698688200000001,8.698614000000003,8.698791999999997,1.0461589813232421,1.0366003513336182,1.0711089372634888,-0.0031612398102879523,-0.05417195335030556,0.0179740097373724,0.8730792880058289,0.8199822902679443,0.9020501971244812,40933.0,39872,42574,39924.8,39140,40716,41074.2,39618,42631,40894.6,39253,43012
8.718446,8.718352,8.718593999999998,1.0459365129470826,1.036602258682251,1.0703449249267578,-0.0031600908376276495,-0.05417085438966751,0.017962899059057236,0.8729073882102967,0.8199715614318848,0.9020540118217468,40960.2,39870,41524,39246.2,37799,40420,40992.2,40091,41599,41472.6,40212,42477
8.738156,8.738074000000001,8.738242999999999,1.0462467908859252,1.0366002321243286,1.0706263780593872,-0.003115460556000471,-0.0540868304669857,0.01795085519552231,0.8728531241416931,0.8191931247711182,0.9020534157752991,40914.4,39988,41939,39410.8,38634,40315,41073.6,39321,42297,41161.8,40583,42430
8.7578754,8.757794,8.757963,1.0465518951416015,1.0373698472976685,1.0705903768539429,-0.0031260829884558914,-0.0540921688079834,0.017938433215022087,0.8728641152381897,0.8189970850944519,0.9020481705665588,41224.0,39614,42117,38765.8,37933,39451,40616.6,39907,41136,41796.2,40546,43133
8.777620000000002,8.777536000000001,8.777783,1.046791911125183,1.037562608718872,1.0706045627593994,-0.0031144835520535707,-0.054092515259981155,0.017411597073078156,0.8728976249694824,0.8189461827278137,0.902043879032135,40720.6,39409,41675,39355.4,37696,40526,41191.4,39894,42413,41159.0,40174,42473
8.7973106,8.797248,8.797413999999998,1.0466629981994628,1.0376083850860596,1.0706186294555664,-0.0031285318080335857,-0.05409259349107742,0.017012689262628555,0.8729069709777832,0.8192115426063538,0.9020282030105591,41042.8,40011,42168,39667.6,39371,39990,41242.6,39840,42061,40895.0,38995,42908
8.817066599999999,8.816963999999999,8.817301,1.046815323829651,1.0376168489456177,1.0706313848495483,-0.0032282473519444467,-0.05409076809883118,0.016908034682273865,0.8728561162948608,0.8190121650695801,0.902025043964386,40699.0,39272,41739,39772.0,38913,40833,41566.0,40447,42457,40916.8,39758,41776
8.836780000000001,8.83669,8.836865999999999,1.046642541885376,1.037613868713379,1.0698997974395752,-0.0034065513871610166,-0.05414384603500366,0.016880450770258904,0.8728381514549255,0.8189553618431091,0.902018129825592,40901.0,39943,41533,39204.4,38297,40795,41120.6,39756,43301,41401.4,40620,41924
8.856497800000001,8.856411999999999,8.856588,1.0464755296707153,1.0376102924346924,1.0694186687469482,-0.0033569833263754844,-0.05416068062186241,0.016874609515070915,0.8728449940681458,0.8189557194709778,0.9020177125930786,40735.0,39440,41409,39622.4,37632,40816,41349.0,40527,42202,41060.6,39986,42330
8.876238800000001,8.876169,8.876379999999997,1.0465026378631592,1.0376055240631104,1.0692640542984009,-0.003441401431336999,-0.05417155846953392,0.016361070796847343,0.8728515386581421,0.818971574306488,0.9020144939422607,41456.0,39759,43462,39121.4,37680,40711,40630.4,39885,41961,41486.2,40494,42178
8.895936600000002,8.895869999999999,8.896044999999999,1.046560025215149,1.03759765625,1.0692518949508667,-0.0035614132415503264,-0.05416841804981232,0.015976276248693466,0.8725895762443543,0.8181896805763245,0.9014860987663269,40592.6,39650,41582,39826.2,39464,40184,41785.2,40792,42667,40808.6,39218,42404
8.915670599999999,8.915594000000002,8.915823999999997,1.0468481540679933,1.0375903844833374,1.0700640678405762,-0.0035324524156749248,-0.05416698753833771,0.015886839479207993,0.8724697828292847,0.817995548248291,0.9010964632034302,41039.8,40770,41570,39396.4,38901,40626,41162.8,39112,42331,41282.0,39949,42110
8.9354028,8.935312000000003,8.935497,1.0469700813293457,1.0375853776931763,1.0702801942825317,-0.003413136908784509,-0.054167211055755615,0.01587512157857418,0.8724421262741089,0.8179612755775452,0.9010046124458313,40991.4,39472,41978,39164.4,36825,40506,41100.2,39762,42759,41412.6,40496,42323
8.955142400000002,8.955045000000002,8.955271000000002,1.0469937324523926,1.0375823974609375,1.0703421831130981,-0.003324262285605073,-0.054167669266462326,0.015883808955550194,0.872442078590393,0.8179418444633484,0.90098637342453,40919.4,40130,41669,39368.0,37783,40709,41360.0,39612,43050,41109.4,39300,42245
8.974868599999999,8.974784,8.974969999999997,1.0471534967422484,1.0375787019729614,1.0703617334365845,-0.0032973462715744973,-0.054168619215488434,0.015897085890173912,0.8725964665412903,0.818207323551178,0.9015032649040222,41242.4,39599,42413,39370.2,38460,39946,41000.8,40087,43013,41426.0,40242,43149
8.994556800000002,8.994490000000003,8.994662,1.047185754776001,1.0375710725784302,1.0703681707382202,-0.003286309679970145,-0.054170578718185425,0.015911968424916267,0.8725854635238648,0.8180442452430725,0.9016362428665161,40983.4,40712,41297,39606.6,38840,40749,41164.8,39440,41820,40987.8,39700,41635
9.014291000000002,9.014220000000002,9.014425,1.047292137145996,1.0375638008117676,1.0703721046447754,-0.003435556497424841,-0.05417288467288017,0.015152957290410995,0.8726455926895141,0.8180204033851624,0.9019554853439331,40855.2,39980,42460,39103.6,37711,40587,41025.2,39378,42757,41325.2,41115,41723
9.0340276,9.033946,9.034110999999998,1.0474539995193481,1.0375369787216187,1.0703734159469604,-0.0033651799894869328,-0.05417346581816673,0.014973392710089684,0.872652804851532,0.8180005550384521,0.902037501335144,40765.0,39448,41720,39269.8,38511,40821,41440.0,40267,42751,41221.2,39365,42190
9.053752,9.053669000000003,9.053839,1.0477476835250854,1.0375486612319946,1.0709048509597778,-0.003284154739230871,-0.0541706457734108,0.014937276020646095,0.8726436376571656,0.8179998397827148,0.9020598530769348,40989.2,40126,41810,39615.2,38754,40557,41246.8,39827,42292,40878.6,39966,42013
9.073481400000002,9.073412000000005,9.073603,1.0477440357208252,1.0375479459762573,1.070764183998108,-0.003263484686613083,-0.05416420102119446,0.014944271184504032,0.8725393772125244,0.8180103302001953,0.9020527601242065,40993.8,40412,41656,39637.2,38717,40556,41044.2,40026,41983,40800.0,39742,41940
9.093194800000001,9.093117000000003,9.093297,1.0478366136550903,1.0375444889068604,1.0704487562179565,-0.0032583710737526415,-0.054158229380846024,0.014957401901483536,0.8724530577659607,0.8180116415023804,0.9020468592643738,40993.8,39996,42048,39364.6,38346,40197,41168.0,39858,42061,41279.0,40333,43033
9.1129098,9.112848000000003,9.113026999999999,1.0480135679244995,1.0375406742095947,1.0711674690246582,-0.0031522860284894706,-0.054156508296728134,0.014970256946980953,0.8724385261535644,0.8180242776870728,0.902032732963562,41282.2,40168,42330,39098.6,37703,40906,40682.6,39068,42232,41613.0,40673,42792
9.1326446,9.132552,9.132743999999999,1.0480010032653808,1.037540078163147,1.0713424682617188,-0.0030786660965532063,-0.054154761135578156,0.01498081348836422,0.8722822189331054,0.8180251717567444,0.9012289643287659,40605.0,39576,41341,39419.0,38546,41082,41699.2,40724,42738,41204.6,39958,41806
9.152354800000001,9.152285,9.152472999999999,1.0478556871414184,1.0370581150054932,1.0713800191879272,-0.0031344367656856776,-0.05442190170288086,0.014990025199949741,0.8722667813301086,0.8180180191993713,0.9010236263275146,41188.4,40352,42341,39339.4,38632,40184,40953.2,39688,41544,41390.8,39972,42833
9.172127,9.172016,9.172190999999998,1.0482162475585937,1.037543773651123,1.071917176246643,-0.002920553181320429,-0.05422001704573631,0.014998906292021275,0.8723687529563904,0.8179931044578552,0.9009785056114197,41249.0,40049,42297,39394.4,38300,39923,41037.8,40022,42255,41300.0,40410,42927
9.191802800000001,9.191740000000003,9.191906999999999,1.048327088356018,1.0375458002090454,1.07231605052948,-0.002874745149165392,-0.05417298525571823,0.015007267706096172,0.8722822666168213,0.8180006742477417,0.900982141494751,40802.8,39829,41749,39674.6,38407,41052,41356.2,39559,42840,41005.4,39371,42149
9.2115456,9.211466000000001,9.211637,1.0483340740203857,1.037549376487732,1.0723514556884766,-0.0028234188444912433,-0.05445088818669319,0.015529293566942215,0.8723717451095581,0.8179949522018433,0.9009920358657837,41037.2,39200,42669,39094.8,38102,39463,40840.4,38643,42811,41538.4,40119,43203
9.231249400000001,9.231177000000002,9.231362999999998,1.048338198661804,1.0375531911849976,1.0724149942398071,-0.0028683357872068883,-0.05504123866558075,0.01592397876083851,0.8723992943763733,0.8179900050163269,0.9010074734687805,40699.4,39967,41482,39454.6,38732,40774,41261.4,40172,42658,41199.0,39288,42122
9.250971,9.250906999999998,9.251077999999998,1.0481727838516235,1.0375566482543945,1.0724189281463623,-0.002884529158473015,-0.05518694221973419,0.0160233024507761,0.8724530696868896,0.818003237247467,0.9010124802589417,40817.8,39764,41350,39226.2,38807,39470,41376.8,39190,42320,41586.4,40306,43037
9.270740000000002,9.270636000000003,9.27082,1.0482266902923585,1.0375604629516602,1.0729386806488037,-0.0027313727885484697,-0.055219050496816635,0.016045626252889633,0.8724647760391235,0.8180116415023804,0.9010165333747864,41188.0,39813,42142,38690.2,37092,39895,40547.2,38890,42019,41945.2,41012,43311
9.2904254,9.29036,9.290537,1.0482847690582275,1.037564992904663,1.0733225345611572,-0.0026955206878483294,-0.05521950125694275,0.016048649325966835,0.8725281834602356,0.8180017471313477,0.9010207056999207,40637.8,39080,42209,39456.8,38088,40862,41647.2,39860,43635,41201.6,40360,42246
9.310164000000002,9.310089000000005,9.310272999999997,1.0483016967773438,1.0371131896972656,1.0734025239944458,-0.002798385266214609,-0.055210988968610764,0.016047168523073196,0.8726950407028198,0.8180335164070129,0.9010287523269653,41468.4,40875,42351,39409.8,38128,40539,40456.0,39203,41253,41298.0,40375,41983
9.329877800000002,9.329811999999997,9.329994999999998,1.0482958793640136,1.0371155738830566,1.0733908414840698,-0.0028253458440303802,-0.055205088108778,0.01604316383600235,0.8726909041404725,0.818074107170105,0.9010376334190369,40606.2,40011,40995,39659.4,39083,40774,41482.0,39955,42410,40901.8,39272,41992
9.349602999999998,9.349535,9.349718999999997,1.048297071456909,1.03711998462677,1.0733851194381714,-0.002994568645954132,-0.0557282418012619,0.016036389395594597,0.8727186918258667,0.8180541396141052,0.901023805141449,41332.6,39644,42529,38937.4,37564,39894,40342.8,39860,41239,41706.2,41005,42875
9.369345400000004,9.369259000000003,9.369446,1.0484538316726684,1.0375723838806152,1.074170470237732,-0.0030657831579446793,-0.056121814996004105,0.01605875790119171,0.8726064682006835,0.8180141448974609,0.9010272026062012,40864.0,40388,41592,39262.6,38529,40527,41188.6,38892,42823,41356.2,39497,42098
9.3890514,9.388990999999997,9.389167999999998,1.0485799312591553,1.037575602531433,1.0743495225906372,-0.0029423559084534646,-0.05621354654431343,0.01601366326212883,0.8727984309196473,0.8180155754089355,0.9019181728363037,40704.8,38631,42314,39474.4,37810,40702,41280.4,40587,41792,41219.0,39958,42617
9.4088074,9.408707,9.408892,1.0484965324401856,1.037130355834961,1.0743730068206787,-0.0029395378660410643,-0.05622772127389908,0.01600133627653122,0.8728259444236756,0.8180235624313354,0.9020150899887085,40888.6,39194,41941,39529.6,38759,40285,41293.4,40143,42172,41197.2,39369,42958
9.428498600000001,9.428431,9.428614999999999,1.0484947443008423,1.0371298789978027,1.0743591785430908,-0.0029211101587861775,-0.05622396245598793,0.015989389270544052,0.8727377533912659,0.8180358409881592,0.9015190601348877,40678.6,39419,41779,39546.4,38880,41070,41402.0,40072,42675,41196.0,39413,42082
9.4482246,9.448164000000002,9.448338,1.0484927654266358,1.0371286869049072,1.0743414163589478,-0.003077774541452527,-0.05702008679509163,0.015979893505573273,0.8726775050163269,0.8180686831474304,0.9011145234107971,40454.6,39127,41686,39516.6,38431,40396,41695.6,41161,42839,41251.6,40169,42550
9.467951200000002,9.467882999999997,9.46807,1.0486533641815186,1.0371315479278564,1.0751296281814575,-0.003117173071950674,-0.057210784405469894,0.015973946079611778,0.8726560115814209,0.8180540204048157,0.9010825753211975,40730.6,39371,41599,39338.0,38138,40749,41240.8,40436,42751,41635.6,40256,42697
9.487676400000002,9.48761,9.487796,1.0486923217773438,1.0371347665786743,1.0753118991851807,-0.003125540120527148,-0.05724567547440529,0.01596996560692787,0.8726485848426819,0.8180364966392517,0.9010887742042542,40763.0,38891,41948,39465.4,37573,40490,41315.8,40870,41810,41503.6,40668,42196
9.5074162,9.507328000000001,9.507517,1.0485022783279419,1.0371397733688354,1.07533860206604,-0.00302577274851501,-0.057239923626184464,0.015967661514878273,0.8726658821105957,0.818053126335144,0.9010673761367798,40565.2,39751,41592,39617.8,38613,40763,41307.2,39386,43395,41232.0,38951,42355
9.5271244,9.527056000000002,9.527244,1.0485203504562377,1.0371438264846802,1.0753289461135864,-0.0030392034444957972,-0.05722590163350105,0.01548174861818552,0.8729443073272705,0.8180530071258545,0.9010543823242188,40702.2,38999,42591,39650.4,38402,40443,41363.2,39886,42681,41119.2,40254,42747
9.546850000000001,9.546785000000003,9.546967999999998,1.04819176197052,1.0371264219284058,1.0753146409988403,-0.003094830363988876,-0.057211652398109436,0.015092583373188972,0.8730069279670716,0.8180238604545593,0.9010419249534607,41101.0,40389,42474,39018.0,37567,39783,40516.8,38435,42021,41574.0,40860,42497
9.566598800000001,9.566562000000001,9.566699999999997,1.0483598947525024,1.0371469259262085,1.0758414268493652,-0.0031154600903391836,-0.05773434042930603,0.014946119859814644,0.8731983184814454,0.8180420994758606,0.9010434746742249,41085.0,39486,41762,39162.6,37583,40639,40497.2,40094,40950,41245.6,40375,41978
9.586302,9.586237,9.58643,1.0485921859741212,1.0371546745300293,1.076236605644226,-0.0031119920313358307,-0.05812394246459007,0.014951398596167564,0.8733378887176514,0.8180457949638367,0.9015613794326782,40918.0,40155,41595,38987.6,37722,40531,40481.6,38690,41719,41563.2,40224,42117
9.6060472,9.605961000000004,9.606149999999998,1.0487196445465088,1.0371594429016113,1.0763252973556519,-0.003209065366536379,-0.05820775777101517,0.014958015643060207,0.8733280897140503,0.8180198669433594,0.9019344449043274,40486.6,39257,41938,39892.4,38884,40698,41217.4,39780,42771,40877.2,39849,42042
9.625753,9.625682000000001,9.625873,1.0486970663070678,1.0371602773666382,1.0763354301452637,-0.0032852755859494208,-0.05821752920746803,0.014962700195610523,0.8729610085487366,0.8180240392684937,0.9012393951416016,41064.2,39967,41503,39406.8,38367,39934,40701.4,39451,42138,41574.8,39259,42543
9.645475999999999,9.645404,9.645608000000001,1.0485493183135985,1.0371564626693726,1.0763254165649414,-0.00341540165245533,-0.05874655768275261,0.014940127730369568,0.8727632641792298,0.8180402517318726,0.9010719656944275,41000.4,39409,42266,39444.4,37281,41084,40555.2,39342,42339,41376.8,40154,42736
9.665230600000001,9.665133,9.665401999999998,1.0484688043594361,1.0371527671813965,1.076311707496643,-0.0036117793060839176,-0.05913745239377022,0.014828157611191273,0.872810697555542,0.8180404901504517,0.9010343551635742,40625.2,39748,41086,39440.2,38707,40939,41279.8,39912,42297,41350.4,39460,42451
9.684935800000002,9.684853000000004,9.685063999999999,1.048755121231079,1.0371482372283936,1.0771045684814453,-0.0035539554432034493,-0.059228409081697464,0.014848302118480206,0.8729841828346252,0.8180432319641113,0.9010193347930908,40538.0,40089,41772,39594.6,39100,40079,41430.4,39481,42782,41325.0,39486,42940
9.704676800000001,9.704590000000003,9.704788,1.0488147020339966,1.0371429920196533,1.077293872833252,-0.003538638213649392,-0.059239666908979416,0.014972799457609653,0.8729340553283691,0.8180645704269409,0.9010172486305237,40608.8,39133,41325,39632.4,38666,40335,41316.6,40657,42257,41311.0,40247,42163
9.724409600000001,9.724320000000002,9.7245,1.048902726173401,1.0371383428573608,1.0776679515838623,-0.003508397564291954,-0.059116166085004807,0.015623871237039566,0.8728631854057312,0.8180694580078125,0.9010372161865234,41044.2,40828,41342,39451.4,37840,40590,40863.8,38952,41943,41443.4,40697,42302
9.7441042,9.744035000000004,9.744239999999998,1.0489771842956543,1.0371341705322266,1.0776417255401611,-0.0036141994409263135,-0.05963611975312233,0.01582448184490204,0.8730197191238404,0.8189066648483276,0.9010441899299622,40832.0,39633,42022,39363.8,37889,40420,41058.2,40530,41826,41520.2,40544,42567
9.763869000000003,9.763788000000005,9.764105,1.048905038833618,1.037126898765564,1.0776622295379639,-0.003843990247696638,-0.06000864505767822,0.01506801974028349,0.8728861093521119,0.818294882774353,0.9010536670684814,40683.0,39015,41657,39303.6,38129,40758,41031.0,40414,42222,41528.2,40338,42201
9.783552799999999,9.783479,9.783693,1.0489810228347778,1.0371274948120117,1.077660083770752,-0.0037449965253472327,-0.06009630858898163,0.01514310110360384,0.8729107618331909,0.818392813205719,0.9010530114173889,40983.6,39782,42003,39278.6,38238,40241,40805.8,39490,41345,41520.8,39630,42895
9.8032748,9.803203999999997,9.803415999999999,1.048688793182373,1.0365946292877197,1.077652096748352,-0.003661199379712343,-0.060110047459602356,0.015695465728640556,0.872866439819336,0.81871098279953,0.9010718464851379,40711.2,39596,41274,39492.6,38056,40130,41295.8,40542,42558,41372.2,40473,42873
9.823035800000001,9.822920999999997,9.82316,1.0486113786697389,1.0361969470977783,1.077539324760437,-0.003801985550671816,-0.06066806986927986,0.015830179676413536,0.8728550910949707,0.8190321326255798,0.9010833501815796,40861.0,39965,41428,39364.0,37946,40139,40819.2,39581,41318,41328.0,40275,42589
9.8427352,9.842647999999997,9.842862999999998,1.0488279342651368,1.0361016988754272,1.077233076095581,-0.0039072487968951465,-0.06113908812403679,0.015859846025705338,0.8729156136512757,0.8190990090370178,0.9018576741218567,40636.4,38584,41619,39479.6,38067,40801,41012.8,39994,41744,41372.4,40475,42328
9.862465799999999,9.862383999999999,9.862591,1.0487933874130249,1.0360828638076782,1.0772321224212646,-0.003912185924127698,-0.06121354550123215,0.015863921493291855,0.8728894114494323,0.8191094994544983,0.9020428657531738,40473.6,39425,41551,39603.0,38057,41053,41258.4,40382,42330,41225.6,40013,42050
9.8821752,9.882103999999998,9.882299999999999,1.0485685348510743,1.0360850095748901,1.077226996421814,-0.0038991727866232394,-0.06121637672185898,0.015861259773373604,0.8728524804115295,0.8191079497337341,0.9020898938179016,40746.4,39963,41554,39756.8,38648,40946,41252.2,40026,42372,41051.8,39507,42061
9.901900000000001,9.901838999999999,9.902031,1.0485946416854859,1.0360924005508423,1.0772193670272827,-0.0038996796123683453,-0.061201076954603195,0.015857141464948654,0.8728463530540467,0.8190937638282776,0.9020980000495911,40468.2,39164,41163,39470.0,38219,40302,41619.8,40803,42294,41324.2,40095,43708
9.921656200000001,9.921541000000001,9.921781,1.0484377145767212,1.0352946519851685,1.0772135257720947,-0.003997181495651603,-0.06171682849526405,0.016387734562158585,0.87285475730896,0.8191002011299133,0.9020833373069763,41093.4,40427,42056,39117.0,37267,40316,40643.2,38668,41815,41891.8,41071,42732
9.941378,9.941273999999996,9.941508000000002,1.0486642599105835,1.0351005792617798,1.0774810314178467,-0.004017352405935526,-0.06209985911846161,0.016784798353910446,0.8728030800819397,0.8190951347351074,0.9020690321922302,40545.8,39007,41355,39525.4,38504,40665,41405.0,41004,41851,41324.4,39688,42078
9.961113800000001,9.961029000000003,9.961214,1.0488070726394654,1.0350582599639893,1.0780868530273438,-0.00401512198150158,-0.06217915564775467,0.01687842234969139,0.8726751446723938,0.8190745711326599,0.902068555355072,41092.4,40572,42024,39471.4,38361,41235,40719.0,38676,41671,41372.0,39312,42558
9.9807948,9.980715,9.980927,1.0488069295883178,1.0350522994995117,1.0782407522201538,-0.004224675334990024,-0.0621829517185688,0.016898106783628464,0.8726559519767761,0.8190984129905701,0.9020649194717407,40682.6,38925,41839,39557.4,37884,41267,41192.8,40181,43104,41215.6,40430,42071
10.0005226,10.000452000000003,10.000652999999998,1.0487850427627563,1.0350123643875122,1.0782781839370728,-0.0041157822124660015,-0.06217121332883835,0.016893239691853523,0.872536039352417,0.818538248538971,0.9020573496818542,40807.6,40185,41257,39742.8,38341,40548,41289.8,39553,42639,41162.0,39930,42494
10.020295800000003,10.020164999999999,10.020479,1.0486310958862304,1.0345299243927002,1.0782825946807861,-0.004188649822026491,-0.062155209481716156,0.016889480873942375,0.8726018905639649,0.8189084529876709,0.9020443558692932,40566.4,39618,41799,39669.8,37935,40381,41369.8,39441,43162,41282.2,40262,42890
10.039990000000001,10.039900000000003,10.040105,1.0485937356948853,1.0341501235961914,1.0782785415649414,-0.004316938063129783,-0.06213388219475746,0.016876354813575745,0.8725208878517151,0.818452775478363,0.9020466208457947,41063.0,39474,41941,39219.6,37134,40752,40774.6,40323,41158,41663.6,41014,42756
10.059713200000001,10.059616000000002,10.059839,1.048579955101013,1.0340687036514282,1.0782719850540161,-0.004293823335319758,-0.06210921332240105,0.01686076447367668,0.8724623084068298,0.818043053150177,0.9020566344261169,41113.8,40108,41786,39467.2,37869,40583,40668.4,39102,41966,41447.8,39273,42683
10.0794206,10.079338,10.079541999999998,1.0488599061965942,1.0340656042099,1.0782625675201416,-0.004445209354162216,-0.06288895756006241,0.016845665872097015,0.8724380731582642,0.817943811416626,0.9020538926124573,40717.8,39263,41409,39635.4,38886,40473,41365.4,40609,42115,41210.6,39479,42496
10.0991462,10.099082000000003,10.099271999999997,1.0491046667099,1.0340837240219116,1.0782525539398193,-0.004317095782607794,-0.06306835263967514,0.017367666587233543,0.872427237033844,0.8179565072059631,0.902045726776123,40521.0,39212,41402,39497.4,38078,40361,41447.4,40039,43407,41394.2,40402,42017
10.118948399999999,10.118791000000002,10.119145000000001,1.0489774703979493,1.0341050624847412,1.0782418251037598,-0.00412670630030334,-0.06309673190116882,0.017759963870048523,0.8723133444786072,0.8179647922515869,0.9020463228225708,41527.6,40855,42203,39133.8,37940,39910,40228.8,38873,41624,41777.2,40526,42698
10.1386176,10.138531,10.138719999999998,1.048839020729065,1.0335900783538818,1.0782314538955688,-0.004239346971735359,-0.06308826804161072,0.017848340794444084,0.8724092364311218,0.8179864883422852,0.9020711183547974,40289.0,38810,41609,39634.2,38285,40363,41611.2,40963,43346,41113.4,39851,42555
10.158348800000002,10.158260000000002,10.158525999999998,1.0487494468688965,1.0332105159759521,1.0782212018966675,-0.004267814150080085,-0.06307221204042435,0.017860544845461845,0.8722176074981689,0.8179944157600403,0.902076005935669,40778.6,39585,41923,39365.0,37946,40212,41255.6,39984,41980,41595.2,39846,42378
10.178043200000001,10.177969999999998,10.178162,1.0487270832061768,1.0331356525421143,1.0782119035720825,-0.0042741828132420775,-0.06305483728647232,0.01785600185394287,0.8722070932388306,0.8179976940155029,0.902071475982666,40492.6,38951,41971,39844.6,38648,40645,41579.8,40518,43000,41172.0,39608,42268
10.1977914,10.197706000000004,10.197885999999999,1.0487212657928466,1.0331332683563232,1.078207015991211,-0.004274840885773301,-0.06304245442152023,0.017848683521151543,0.8722106695175171,0.8180184364318848,0.9020501971244812,41041.0,39379,42429,39515.6,37557,40637,40788.4,39544,41687,41404.2,40995,41943
10.2175286,10.21743,10.217706999999999,1.0488258123397827,1.0331478118896484,1.0782021284103394,-0.00427345591597259,-0.06303316354751587,0.017840253189206123,0.8721152186393738,0.8180354237556458,0.9015305042266846,40928.4,39856,41685,39661.8,38391,41013,40984.8,39494,42635,41158.2,40045,42540
10.2372166,10.237147,10.237339,1.0487491369247437,1.033166527748108,1.0781965255737305,-0.004484088160097599,-0.06302651762962341,0.0178308617323637,0.8719348430633544,0.8180295825004578,0.9011499285697937,40893.6,39137,42282,39252.6,37501,40456,41181.4,40055,43233,41681.4,41126,42186
10.256990400000001,10.256861999999998,10.257209999999999,1.0487282276153564,1.0331889390945435,1.0781913995742798,-0.004483565036207437,-0.06302233785390854,0.017819736152887344,0.8719378471374511,0.8185422420501709,0.9010470509529114,40613.6,39451,42397,39714.6,38704,40619,41377.6,39695,42551,41391.2,40101,43135
10.276667400000001,10.276598000000003,10.276792999999998,1.0487226009368897,1.0332120656967163,1.0781885385513306,-0.004480828531086445,-0.06301923096179962,0.017808666452765465,0.8718369007110596,0.8189513683319092,0.9010149240493774,41356.0,40030,42483,39201.4,38062,40554,40362.0,39171,42623,41909.4,41051,42334
10.2964076,10.296320999999999,10.296518,1.0487159729003905,1.0332293510437012,1.0781691074371338,-0.004476409219205379,-0.06301584094762802,0.01779969595372677,0.8718260407447815,0.8190569281578064,0.9010205864906311,40828.2,39798,42273,39859.0,38416,40937,41035.4,39323,42647,41203.0,40522,41794
10.3161392,10.316053,10.316272999999997,1.0486106634140016,1.0332435369491577,1.0776501893997192,-0.004632832296192646,-0.06301190704107285,0.01778898760676384,0.871834146976471,0.8191012740135193,0.9010431170463562,40786.6,39585,41219,39542.8,39092,40551,41226.8,38658,43669,41552.2,39393,42609
10.3358456,10.335763000000004,10.335965,1.0485254526138306,1.0332584381103516,1.0772486925125122,-0.004671375593170523,-0.06301315128803253,0.017776792868971825,0.871723747253418,0.8185224533081055,0.9010477066040039,40416.4,38561,41988,39521.4,37231,40891,41533.4,39971,43405,41465.8,39465,42363
10.355592,10.355503000000002,10.355681999999998,1.0485156536102296,1.033811092376709,1.0771501064300537,-0.004692231770604849,-0.06301780790090561,0.017764870077371597,0.8716485977172852,0.818061888217926,0.9010397791862488,40623.4,39402,41804,39582.2,38237,40771,41273.6,40029,43070,41392.6,40384,42213
10.375312200000002,10.375225999999998,10.375406,1.0486811637878417,1.0342333316802979,1.0771300792694092,-0.004679140541702509,-0.06302295625209808,0.01775553822517395,0.8716257333755493,0.817950963973999,0.901052713394165,40996.6,40138,41805,39479.6,37631,40725,40986.2,39442,42600,41618.2,40967,42129
10.3950364,10.394943000000005,10.395127999999998,1.048691201210022,1.034347653388977,1.0771350860595703,-0.004676078818738461,-0.06302625685930252,0.017747556790709496,0.8716216683387756,0.8178829550743103,0.9010612964630127,40740.8,38949,41426,39904.2,37965,41422,41073.4,40386,41997,41334.2,40155,42274
10.414778799999999,10.414686999999997,10.414878999999997,1.0486194849014283,1.0343774557113647,1.0771479606628418,-0.004682534746825695,-0.06303044408559799,0.01773820072412491,0.871638548374176,0.817892849445343,0.9011277556419373,40782.4,40009,41322,39576.2,39082,40859,41188.6,39861,42252,41515.2,39707,43154
10.434466400000002,10.434394000000005,10.434578999999998,1.0486247062683105,1.034382939338684,1.0771598815917969,-0.00467882864177227,-0.06303723901510239,0.017729103565216064,0.8718011975288391,0.8179163932800293,0.9019330739974976,40757.0,38981,42171,39667.2,38772,40270,41135.4,40463,42322,41415.6,40139,42898
10.4541992,10.454121999999998,10.454310999999999,1.0486280918121338,1.0343797206878662,1.0771710872650146,-0.004515404254198075,-0.06304451078176498,0.017723137512803078,0.8720053315162659,0.8179475665092468,0.9021113514900208,40389.6,39580,41024,39586.2,38114,40135,41183.6,39617,42154,41325.8,40123,42111
10.4739544,10.473855,10.474081,1.0487278938293456,1.0349076986312866,1.0771839618682861,-0.004472627118229866,-0.0630505308508873,0.017724979668855667,0.8717827558517456,0.8171387910842896,0.902167797088623,41177.8,39794,42090,39285.4,37921,40560,40483.4,39592,41088,41642.0,40512,42479
10.4936606,10.493565,10.493759999999998,1.0486988306045533,1.0355700254440308,1.0771993398666382,-0.004703541845083236,-0.06359057128429413,0.017075391486287117,0.8716853022575378,0.8169894814491272,0.9021558165550232,40633.2,39681,41876,39626.0,37984,40743,40991.4,39125,41882,41441.6,40690,42112
10.5134084,10.513311000000002,10.513584999999999,1.0486947774887085,1.0356584787368774,1.0772144794464111,-0.004850598098710179,-0.06399945914745331,0.016878927126526833,0.871652090549469,0.8169422745704651,0.9021183848381042,40896.2,40166,41476,39612.2,38293,40528,41041.6,39447,42610,41348.2,40151,43089
10.533094800000002,10.533019000000003,10.533203999999998,1.0487410068511962,1.0354162454605103,1.0772217512130737,-0.004894325789064169,-0.06409741938114166,0.016692204400897026,0.8716299772262573,0.8168891668319702,0.902105987071991,40629.0,39537,42188,39577.6,37772,40446,41273.2,40200,42375,41466.0,40697,42515
10.5528428,10.552808000000002,10.552929,1.0488427877426147,1.0359231233596802,1.0772289037704468,-0.004893040610477328,-0.06412205100059509,0.0166796687990427,0.8716358661651611,0.8169152140617371,0.9021156430244446,40887.0,39918,41985,39557.8,38392,40551,40798.2,39080,42114,41596.6,39918,42408
10.572555400000002,10.572466000000006,10.572653999999998,1.0489227533340455,1.03630530834198,1.0772325992584229,-0.004892763216048479,-0.06412295252084732,0.016687048599123955,0.8716363549232483,0.8169392943382263,0.9020988941192627,40843.6,38881,41900,39626.4,38489,40206,41141.6,39564,42159,41558.0,40125,43237
10.592286800000002,10.592193000000002,10.592386,1.0489354133605957,1.036380410194397,1.0772343873977661,-0.005001057405024767,-0.06411392241716385,0.016167227178812027,0.8716397762298584,0.8169563412666321,0.9020775556564331,40725.2,38817,41677,39801.0,38404,40838,40817.8,39927,41297,41418.8,40301,42006
10.612040799999999,10.611923,10.612264999999999,1.0489393949508667,1.0363802909851074,1.0772356986999512,-0.005187108460813761,-0.06463605165481567,0.015781428664922714,0.8713159918785095,0.8161414861679077,0.9020843505859375,40860.8,40037,41399,39748.2,38331,41197,41165.0,38481,42968,41376.8,39979,43184
10.6317202,10.631647000000005,10.631836999999999,1.0490549087524415,1.0363596677780151,1.0777689218521118,-0.005180376162752509,-0.06502492725849152,0.01570006087422371,0.8710529804229736,0.8159257769584656,0.9020994901657104,40584.2,38622,41577,39778.0,38049,41004,41452.6,40504,42821,41601.2,40746,42244
10.651483000000002,10.651424000000002,10.651639,1.0492422103881835,1.0368685722351074,1.078168272972107,-0.004962629452347755,-0.06430511176586151,0.015696344897150993,0.8711509585380555,0.8159003257751465,0.902080237865448,41303.6,40219,42648,39537.6,38316,40602,40859.0,39724,42572,41760.2,40230,43136
10.671165600000004,10.671090000000003,10.671278,1.0492328882217408,1.0372440814971924,1.0782679319381714,-0.005067301960662007,-0.06491778045892715,0.01571308635175228,0.8710721015930176,0.815905749797821,0.9020422697067261,41001.6,40057,42025,39494.2,38573,40147,40739.8,39009,41617,41697.2,40535,42511
10.690905600000002,10.690818000000004,10.691080999999999,1.04924418926239,1.0373157262802124,1.0786515474319458,-0.004920728923752904,-0.06501054763793945,0.01573454588651657,0.8709887027740478,0.8159084916114807,0.9020371437072754,40434.4,39307,41562,39986.2,39204,40662,41604.6,40048,42720,41276.8,39975,42382
10.710653200000001,10.710549000000004,10.710728,1.0491180181503297,1.0373101234436035,1.0786501169204712,-0.0050588164944201704,-0.06504383683204651,0.015756024047732353,0.8709762215614318,0.8159115314483643,0.9020470380783081,41096.2,39114,42129,39742.6,38339,40809,41000.6,40451,41580,41548.4,40082,42443
10.730337800000001,10.730270000000004,10.730446,1.0493045091629027,1.0372846126556396,1.0786346197128296,-0.005080552818253636,-0.06504829227924347,0.015778163447976112,0.8708707332611084,0.815914511680603,0.9020586609840393,40859.2,39905,42153,39787.0,38222,41374,41192.6,39716,42208,41296.0,39864,42148
10.750107400000001,10.750034000000003,10.750288999999997,1.0492741584777832,1.0372562408447266,1.0786548852920532,-0.00509553849697113,-0.06503991782665253,0.015797821804881096,0.8706876039505005,0.8159359693527222,0.9020335674285889,40690.6,39868,41795,39532.0,37978,40844,41276.4,39772,42753,41634.8,40700,42843
10.769785200000001,10.769707,10.769897999999998,1.049534559249878,1.0372300148010254,1.0786582231521606,-0.004957028618082404,-0.06503229588270187,0.015811439603567123,0.8705851912498475,0.8159336447715759,0.9020119309425354,41059.6,40284,42035,39485.8,38051,40533,41020.4,39483,42747,41865.4,40734,42709
10.789546,10.789436000000002,10.789788000000001,1.0494284868240356,1.03721022605896,1.0786572694778442,-0.004896449577063322,-0.06502542644739151,0.015816839411854744,0.8705802202224732,0.815951943397522,0.9020559191703796,40315.4,39272,42347,40491.2,39513,41057,41957.2,40737,43528,40935.2,39341,42592
10.809267600000002,10.809161000000003,10.809349,1.0495211839675904,1.0371942520141602,1.0786539316177368,-0.004861705750226974,-0.06501822173595428,0.01581909880042076,0.8705852270126343,0.8159594535827637,0.9020352959632874,40967.8,39767,41854,39737.2,38441,40779,40866.6,39755,41723,41659.8,40032,42309
10.8289654,10.828888,10.829079999999998,1.0494642019271851,1.0371793508529663,1.078649640083313,-0.00501839118078351,-0.06501210480928421,0.015282916836440563,0.8709173679351807,0.81600421667099,0.9025608897209167,40571.4,39000,41676,39805.6,38285,40722,41286.2,40476,41709,41479.6,40583,42247
10.848733200000002,10.848685000000001,10.848901999999999,1.0493906021118165,1.0371689796447754,1.0786455869674683,-0.004956668335944414,-0.06500792503356934,0.014874707907438278,0.8708505868911743,0.8160229325294495,0.9024485945701599,41090.2,39570,41753,39266.4,37605,40018,40692.4,39744,41977,41814.2,40881,42563
10.8684104,10.868339000000002,10.868526999999998,1.0494306087493896,1.037163496017456,1.0786422491073608,-0.004889029124751687,-0.06500555574893951,0.014769399538636208,0.8709002733230591,0.8160238862037659,0.9026877284049988,40702.2,39805,41626,39722.4,38024,40954,41060.6,39751,42743,41231.4,40591,41533
10.8881358,10.888059000000002,10.888258999999998,1.0496559619903565,1.0379703044891357,1.0786397457122803,-0.004874240700155496,-0.06500430405139923,0.014740146696567535,0.8710136890411377,0.8160253167152405,0.9030083417892456,40857.0,39979,41376,39339.0,37915,40356,41062.4,39487,42306,41665.2,39660,42664
10.907898800000002,10.907786999999999,10.907989999999998,1.0498190641403198,1.0381757020950317,1.0786367654800415,-0.005033019091933965,-0.06500305980443954,0.01473124697804451,0.8708658218383789,0.8159999251365662,0.9030594229698181,40869.8,40285,41568,39805.0,38475,40656,41092.0,38776,42008,41380.4,40090,42207
10.927581400000001,10.927508,10.927709,1.0499125480651856,1.0382260084152222,1.078633427619934,-0.005074637499637902,-0.06500232964754105,0.01473032683134079,0.8708394885063171,0.8160274624824524,0.9030590057373047,40939.4,39248,42108,39542.8,38710,40296,40768.6,39944,41217,41510.0,40218,42525
10.9473318,10.947237000000001,10.947472999999999,1.0499337434768676,1.0382366180419922,1.078629732131958,-0.005193083733320236,-0.0650017186999321,0.014200214296579361,0.8708344101905823,0.8160277605056763,0.9030720591545105,40872.0,39569,41507,39618.0,37209,40792,40979.8,39838,43440,41553.2,40953,41964
10.967029000000002,10.966949000000003,10.967152999999998,1.0497820138931275,1.0382367372512817,1.078627109527588,-0.005277983564883471,-0.06500124931335449,0.014120889827609062,0.8707303643226624,0.8160346746444702,0.9030795097351074,40623.0,39525,42245,39922.0,38666,40789,41112.8,39499,41962,41265.0,39725,42510
10.986754200000002,10.986674000000004,10.986885999999998,1.0497339963912964,1.0381948947906494,1.0786247253417969,-0.005302492645569146,-0.06500055640935898,0.01410727109760046,0.8707020044326782,0.8160482048988342,0.9030631184577942,40616.0,39576,41341,39442.4,38597,40237,41345.0,39651,42593,41497.0,39822,42704
11.006497999999999,11.0064,11.006611999999997,1.0497193813323975,1.0382225513458252,1.0786207914352417,-0.005511312372982502,-0.06551291793584824,0.014100859872996807,0.8705296516418457,0.815482497215271,0.9030508399009705,40826.2,39419,42070,39860.8,38849,40672,41257.8,40020,42089,41344.6,40291,41973
11.026202999999999,11.026125000000004,11.026337,1.0496083974838257,1.0381813049316406,1.0780999660491943,-0.005669114785268903,-0.06589820235967636,0.014087087474763393,0.8702672719955444,0.8150907754898071,0.9030534625053406,40918.2,39102,41996,39771.8,37589,41068,41149.6,39885,43453,41585.6,40393,42285
11.045951,11.045857000000005,11.046085999999999,1.0494243621826171,1.0381876230239868,1.0777044296264648,-0.005809100833721459,-0.06599149852991104,0.014079316519200802,0.8701936483383179,0.8149614334106445,0.9030616283416748,40942.2,39521,42080,39629.0,38328,41200,41092.0,40113,41826,41738.6,40085,42990
11.065650999999999,11.065574000000005,11.065772999999998,1.0494250774383544,1.038201093673706,1.0776015520095825,-0.006027731997892261,-0.06601005792617798,0.013275419361889362,0.870189654827118,0.8149405717849731,0.9030573964118958,40831.4,39721,42371,39770.2,38644,40637,41156.4,39447,42835,41661.6,40285,42892
11.085379800000002,11.085299000000003,11.085517,1.04950053691864,1.0381966829299927,1.077573299407959,-0.006030174449551851,-0.06574997305870056,0.01307709515094757,0.8701962828636169,0.8149287700653076,0.9030429720878601,41199.6,40023,42286,39572.8,38207,40355,40724.6,39038,41831,41677.4,40566,42755
11.105147599999999,11.105023,11.105225999999998,1.049360728263855,1.038187026977539,1.0775648355484009,-0.005960290785878897,-0.06516329199075699,0.013033084571361542,0.8702029347419739,0.8149515390396118,0.9030386805534363,40616.2,39321,41756,39994.2,38820,40449,41280.2,39622,42945,41273.4,39862,42492
11.124827,11.124748000000004,11.124952999999998,1.049472689628601,1.0381752252578735,1.0775624513626099,-0.005904221010860055,-0.06500960141420364,0.013026961125433445,0.8702147126197814,0.8149821758270264,0.9030474424362183,40978.4,39201,41954,39409.0,37996,40372,40965.4,39951,42236,41970.4,40733,43286
11.1446032,11.144489999999998,11.144837,1.0492622613906861,1.038162350654602,1.0767879486083984,-0.005867582932114601,-0.06496614217758179,0.01303197629749775,0.8701131463050842,0.8149687051773071,0.9025391340255737,40539.4,39088,41145,39541.8,38142,40784,41290.2,40091,41924,41557.6,40530,42561
11.164294400000001,11.164206000000004,11.164398999999998,1.0490993976593017,1.038153052330017,1.0765501260757446,-0.005860138928983361,-0.064946249127388,0.013038821518421173,0.8701968789100647,0.8149594068527222,0.902908444404602,41039.0,40336,41979,39636.4,39103,40407,40854.8,38625,42458,41566.0,39492,42439
11.1840236,11.183933000000003,11.184145000000001,1.0491676092147828,1.0381492376327515,1.076540231704712,-0.0059442028461489825,-0.06494394689798355,0.013049136847257614,0.8702086329460144,0.8149598240852356,0.9029902219772339,40729.2,39462,41567,39809.4,39085,40891,41242.6,39863,42002,41448.6,40071,43147
11.203764000000001,11.203665,11.203938999999998,1.0492660522460937,1.0381463766098022,1.076429009437561,-0.005904950003605336,-0.0649273619055748,0.013059182092547417,0.8703805923461914,0.8149791359901428,0.9030211567878723,40612.2,39089,41333,39923.2,38492,41019,41419.6,40205,42756,41249.8,40066,42700
11.223451,11.223373000000002,11.223578999999999,1.049124050140381,1.0386770963668823,1.0752878189086914,-0.005930882919346914,-0.06487497687339783,0.013068710453808308,0.8702755689620971,0.8149800300598145,0.9030405879020691,40558.2,38399,41599,39402.0,38147,40727,41191.6,40755,41919,41695.4,40438,42945
11.243208800000001,11.243105,11.243462,1.0491029739379882,1.0390782356262207,1.075081467628479,-0.005883585417177528,-0.06486936658620834,0.013079505413770676,0.8700850367546081,0.8149885535240173,0.9022525548934937,40674.2,40010,41616,39532.4,37884,40964,41305.2,38763,43549,41588.4,40300,43060
11.2629126,11.262822000000003,11.263012,1.049097228050232,1.039178490638733,1.0750435590744019,-0.00596992477949243,-0.06486508995294571,0.013091378845274448,0.8700323581695557,0.814996063709259,0.9020510911941528,40980.4,38619,42277,39646.6,38226,41021,40945.2,40501,41162,41551.8,40505,42740
11.282647800000001,11.282546,11.282762000000004,1.0489881753921508,1.039205551147461,1.0745091438293457,-0.005825977944368788,-0.06405817717313766,0.013110114261507988,0.8700306653976441,0.8150287866592407,0.9020171165466309,40760.0,39916,41427,39787.2,38172,40767,41287.8,39034,42314,41332.0,39879,42426
11.3023696,11.302285999999999,11.302503999999997,1.048804235458374,1.0392123460769653,1.0741180181503296,-0.005787984413655067,-0.06386317312717438,0.01312350295484066,0.8701460242271424,0.8150546550750732,0.9020165205001831,41069.4,38717,42810,39679.4,37693,41288,40732.6,39169,41908,41569.8,39827,42332
11.322072,11.321994,11.322199999999997,1.0485524654388427,1.0387682914733887,1.0740405321121216,-0.005675393610727042,-0.06382852792739868,0.013136126101016998,0.8700737714767456,0.8150693774223328,0.9020220041275024,40584.4,39456,42205,39280.8,37358,40808,41290.2,39554,42554,41636.8,40842,42549
11.3418002,11.341729999999998,11.341929,1.0487526655197144,1.038584589958191,1.0740435123443604,-0.0054894954897463325,-0.06329654902219772,0.013145888224244118,0.8701031327247619,0.8150761723518372,0.9020170569419861,40911.0,38757,41815,39735.6,38633,41043,40942.0,40396,41273,41407.0,39532,42711
11.361536000000001,11.361445000000003,11.361658,1.0486380815505982,1.0385388135910034,1.0737394094467163,-0.00546652430202812,-0.06301058083772659,0.01292660366743803,0.8699777007102967,0.8150604367256165,0.9015094041824341,40790.4,39493,41200,39335.6,37814,40289,41176.4,39947,42063,41675.0,40185,42679
11.381273800000002,11.381168000000002,11.381388000000003,1.0485891342163085,1.0385477542877197,1.0735623836517334,-0.0054024807177484035,-0.06291863322257996,0.013096033595502377,0.8697974801063537,0.8150550127029419,0.9011219143867493,41098.4,40598,42310,39726.2,37897,40562,40807.0,38249,42509,41243.2,40020,42112
11.40101,11.400908999999999,11.401123,1.0486375331878661,1.038557767868042,1.0730230808258057,-0.0053889188449829815,-0.06290458887815475,0.013155895285308361,0.8696966528892517,0.8150435090065002,0.9010278582572937,40549.6,38252,42174,39675.8,38063,41373,41403.4,40639,42510,41500.6,39994,42499
11.420698400000001,11.420627000000003,11.420826999999997,1.0487591981887818,1.038569450378418,1.0726345777511597,-0.005389045318588614,-0.06290755420923233,0.013174183666706085,0.869617509841919,0.8150123953819275,0.9010043740272522,41654.4,40143,43376,39134.0,36651,40485,39852.6,38272,41121,42085.4,41635,42668
11.440419800000003,11.440344,11.440555,1.0486907243728638,1.0381402969360352,1.0725451707839966,-0.005419484083540737,-0.0629151239991188,0.013179484754800797,0.8696089029312134,0.8150043487548828,0.9010105133056641,40648.0,40094,41278,39960.6,39045,40867,41533.4,38706,43082,41163.2,38965,42271
11.460177199999999,11.460071,11.460296,1.0487314701080321,1.0380805730819702,1.072531819343567,-0.005308841995429248,-0.06240750476717949,0.013094624504446983,0.8696067690849304,0.8150031566619873,0.901012122631073,41326.4,39445,42035,39316.0,37889,40308,40586.6,38986,41265,41716.0,40509,42308
11.479890800000002,11.479793,11.480007999999998,1.0485944032669068,1.0377037525177002,1.0717628002166748,-0.005126394354738295,-0.06202363967895508,0.013098997995257378,0.8696120858192444,0.814999520778656,0.9010202884674072,40108.4,38621,40782,39946.2,38558,40929,42157.2,39987,43256,41195.0,39585,42159
11.499616600000001,11.499533000000003,11.499742,1.04848256111145,1.0376150608062744,1.0715779066085815,-0.0051219270564615725,-0.0619337223470211,0.013172806240618229,0.8696248769760132,0.8149976134300232,0.901032030582428,41277.6,38315,42962,39492.4,37128,40608,40346.4,39272,41525,41698.8,40930,42368
11.5193254,11.519242000000002,11.519448,1.0483963251113892,1.0371774435043335,1.0715454816818237,-0.0052105295704677704,-0.061922378838062286,0.013169089332222939,0.8696851849555969,0.8150084614753723,0.9010505676269531,41021.6,39736,42270,39384.8,38095,40447,40897.0,38414,42259,41537.4,39609,42380
11.5390422,11.538965000000001,11.539175,1.0483781337738036,1.0376006364822388,1.0710352659225464,-0.005201130476780236,-0.06192968040704727,0.013163764961063862,0.8696355819702148,0.8150029182434082,0.9010183215141296,41260.8,40067,42260,39285.0,38343,40074,40679.8,38300,43158,41643.8,38942,43106
11.5587854,11.558689999999999,11.558900999999999,1.048007345199585,1.0371990203857422,1.070658564567566,-0.0051581706502474844,-0.06142669916152954,0.013157304376363754,0.869640052318573,0.8150109052658081,0.9010730385780334,40906.2,39668,41961,39693.0,37824,40836,41054.2,39163,42295,41300.0,40252,42178
11.5785138,11.578416999999998,11.578625,1.0480849504470826,1.0376156568527222,1.0705724954605103,-0.005194830091204495,-0.06182079389691353,0.013146594166755676,0.869521164894104,0.8150113224983215,0.9010477066040039,40474.2,37905,41584,39672.0,37621,40963,41476.6,40489,42743,41291.2,40139,42245
11.5982126,11.59814,11.598341999999997,1.0480027198791504,1.0372267961502075,1.0700465440750122,-0.005143101583234966,-0.06141243502497673,0.013132418505847454,0.8694995403289795,0.8150072693824768,0.9010840058326721,40820.4,39055,42052,39628.8,37913,40999,41323.8,39610,43078,41565.4,40029,42117
11.6179502,11.617874,11.618078999999998,1.0482434511184693,1.0376312732696533,1.069664478302002,-0.005044601007830352,-0.061054542660713196,0.013118784874677658,0.8695830941200257,0.8150072693824768,0.9010250568389893,40985.4,38542,43031,39585.8,38608,40563,41015.4,39457,42233,41335.6,39157,42775
11.63769,11.637599999999999,11.637810999999997,1.0482836008071899,1.0376392602920532,1.069579005241394,-0.005190365307498723,-0.060970738530159,0.012918001972138882,0.8694985628128051,0.8150062561035156,0.9010112285614014,40946.0,39873,41649,39694.0,37896,40623,41194.8,38948,43057,41286.6,39829,42728
11.6574116,11.657325,11.657526999999998,1.0481108903884888,1.0372711420059204,1.0695505142211914,-0.005411707842722535,-0.06095605343580246,0.012145107612013817,0.8693156242370605,0.8150045871734619,0.9004863500595093,40861.2,38944,42104,39354.2,38117,40331,41226.0,39863,42973,41720.6,39787,42346
11.6771186,11.677049,11.677252000000001,1.0480159997940064,1.0372779369354248,1.069579005241394,-0.005364104150794446,-0.06044763699173927,0.012035404331982136,0.8692185878753662,0.8150103688240051,0.9001023173332214,40697.6,39052,42060,39811.8,38225,40837,41427.0,39636,42485,41258.4,40078,41997
11.696884,11.696774000000001,11.696969999999999,1.0480174779891969,1.0372835397720337,1.0695984363555908,-0.0052944313734769825,-0.060066673904657364,0.012020307593047619,0.8691994309425354,0.8150062561035156,0.900032103061676,40764.2,38974,41500,39354.0,37319,40578,41175.6,39485,42072,41751.4,40569,42440
11.716567800000002,11.716498000000001,11.716700999999997,1.0478612899780273,1.0372885465621948,1.0688360929489136,-0.0052749764174222944,-0.059976726770401,0.012019636109471321,0.8691867113113403,0.8150014281272888,0.8999725580215454,41406.6,39412,42597,39273.4,37897,40350,40849.4,39196,42432,41626.8,40322,43041
11.7363204,11.736229000000002,11.736433999999997,1.0476650714874267,1.037290096282959,1.0686520338058472,-0.005427913542371243,-0.05996164679527283,0.012028247117996216,0.8691826105117798,0.8150026202201843,0.8999462723731995,41242.8,39363,42636,39402.0,37762,40828,40713.0,39112,41623,41618.0,40604,42329
11.7560202,11.755954,11.756149999999998,1.0476140975952148,1.0372934341430664,1.068615198135376,-0.005461679841391742,-0.059964846819639206,0.012046754360198975,0.8691861629486084,0.814990222454071,0.8999519348144531,41253.8,39357,42095,39453.4,38012,40391,40838.0,39125,41792,41520.4,40166,42497
11.775741199999999,11.775672000000004,11.775876,1.0476001262664796,1.0372920036315918,1.068617343902588,-0.005522889201529324,-0.05997181683778763,0.011917703785002232,0.8690262198448181,0.8149994015693665,0.8991329669952393,41025.4,38766,42016,39654.4,38323,41539,41004.6,39906,41766,41435.2,39979,42643
11.795504599999997,11.795399,11.795593999999998,1.0474412202835084,1.0372909307479858,1.0678528547286987,-0.005480932374484837,-0.059980034828186035,0.011927073821425438,0.868828022480011,0.8150016665458679,0.8989539742469788,41152.8,39752,41775,39444.6,37842,41145,40975.6,38561,42259,41773.8,40644,43179
11.815191,11.81512,11.815326999999998,1.0475076198577882,1.0378226041793823,1.0676674842834473,-0.005464909970760346,-0.05998846888542175,0.011935711838304996,0.8689337968826294,0.8149886131286621,0.8989151120185852,40977.0,38594,42237,39985.8,38959,41132,41269.8,40166,41658,41338.6,39718,42192
11.834932400000001,11.834848000000001,11.835047,1.047416877746582,1.0381879806518555,1.067629337310791,-0.005355080682784319,-0.05948156118392944,0.011943461373448372,0.8688109636306762,0.8149852752685547,0.8989405632019043,40553.2,39762,41222,39776.8,38018,40913,41814.0,39404,43262,41434.2,40493,42075
11.8546396,11.854569000000005,11.854766,1.0472986459732057,1.0383106470108032,1.0676285028457642,-0.005266284290701151,-0.05909941345453262,0.011950132437050343,0.8688029646873474,0.814982533454895,0.8989970684051514,41054.6,39441,42484,39584.0,37843,40841,41127.6,38944,43279,41511.8,40166,42654
11.874367800000002,11.874296000000001,11.874499,1.0471138954162598,1.0383328199386597,1.0671210289001465,-0.00523868203163147,-0.059008900076150894,0.01195572316646576,0.8688122987747192,0.8149735331535339,0.8990427851676941,41357.2,40007,42079,39186.4,37208,40277,40808.4,38186,41942,41873.2,40876,42748
11.894105000000003,11.894021000000006,11.894222999999998,1.0469687938690186,1.0383316278457642,1.0667400360107422,-0.005227246833965182,-0.058991868048906326,0.011960266157984734,0.868873906135559,0.8144496083259583,0.8998767733573914,40757.0,39131,41787,39671.6,38629,40785,41433.0,39190,42830,41333.8,39100,42626
11.913819000000002,11.913749000000003,11.913949999999998,1.046988272666931,1.038325548171997,1.066652536392212,-0.005221496568992734,-0.0589938722550869,0.011963865719735622,0.8689420819282532,0.8145923018455505,0.9000717401504517,41164.0,40133,41931,39495.6,37774,40565,40825.8,38524,41924,41440.0,40339,42507
11.933559200000001,11.933474000000004,11.933672999999999,1.0469864130020141,1.0383143424987793,1.0666401386260986,-0.005218441039323807,-0.05900023505091667,0.011965782381594181,0.8690144181251526,0.814889669418335,0.9001020193099976,40990.4,38504,42566,39221.4,37836,40643,41026.8,40310,41846,41731.4,39973,42942
11.953265600000002,11.953194,11.953408,1.0467530727386474,1.0382962226867676,1.0658668279647827,-0.005329604400321842,-0.05900412052869797,0.011964468285441399,0.8688869953155518,0.8149861693382263,0.9001002311706543,41374.8,39638,42792,39264.6,36911,40638,40271.4,38794,41371,41696.4,40913,42319
11.972991799999999,11.972921,11.973120999999999,1.0466996431350708,1.0388118028640747,1.0656774044036865,-0.005249341484159231,-0.05900907143950462,0.011962327174842358,0.868851613998413,0.8150132894515991,0.9001013040542603,40330.2,38689,40923,39694.2,38606,41150,41765.4,40022,42757,41211.8,39278,42321
11.992763199999999,11.992681000000001,11.99298,1.0466250419616698,1.0392014980316162,1.065637230873108,-0.00522735072299838,-0.05901438370347023,0.011960294097661972,0.8687280535697937,0.8144906759262085,0.900066077709198,41407.8,39731,42004,39566.4,37933,40529,40742.0,39164,42218,41464.8,39743,42589
12.0124364,12.012357999999999,12.012574999999998,1.0465317249298096,1.0390621423721313,1.0656342506408691,-0.005224297731183469,-0.05901924893260002,0.011961761862039566,0.868745231628418,0.814611554145813,0.9000282883644104,40841.2,39465,41368,39781.4,38927,40582,41377.6,39194,42706,41201.4,39492,43306
12.032183400000003,12.032092000000006,12.032301,1.0463561296463013,1.0390350818634033,1.064863681793213,-0.005225068796426058,-0.059022970497608185,0.01196194440126419,0.8686948776245117,0.814390242099762,0.9000121355056763,41196.4,38968,42847,39678.0,38497,40761,40920.4,39969,42193,41615.2,40325,42342
12.051888799999999,12.051818999999998,12.052020999999998,1.0464109659194947,1.0392744541168213,1.0646753311157227,-0.005111016798764467,-0.05851050838828087,0.011961021460592747,0.8685177087783813,0.8140676617622375,0.9000386595726013,41118.6,39672,42042,38946.0,37485,40042,40696.8,38643,41875,42136.8,40633,42958
12.0716126,12.071542,12.071746,1.0463980674743651,1.0392506122589111,1.0646357536315918,-0.005035336525179446,-0.05812259390950203,0.011960363015532494,0.8685830473899842,0.8139855861663818,0.9000577330589294,40801.6,38554,42241,39648.6,38099,41131,41280.4,40705,41590,41309.6,40441,42258
12.0913912,12.091285,12.091569,1.0463528633117676,1.0392273664474487,1.0641196966171265,-0.00485613401979208,-0.05802704021334648,0.012027274817228317,0.868602705001831,0.8139617443084717,0.900048553943634,40747.4,39667,41399,39437.0,37309,40244,41494.8,39463,43032,41651.2,40278,42728
12.111066600000001,12.110992000000003,12.111208,1.046237587928772,1.0392074584960938,1.063736915588379,-0.004811994917690754,-0.05800583213567734,0.012220261618494987,0.868606436252594,0.8139525055885315,0.9000366926193237,41357.6,39977,42055,39888.6,38951,40376,40942.8,39210,41762,41197.2,39542,42452
12.1308088,12.130723000000003,12.130929,1.046205425262451,1.0391910076141357,1.063633918762207,-0.0048028870020061735,-0.058004230260849,0.012258116155862808,0.8686134457588196,0.8139721751213074,0.9000394940376282,41074.6,39792,42064,39545.4,38311,40466,40965.6,38982,42675,41403.4,39395,42009
12.1505166,12.150441,12.150654999999999,1.0461129665374755,1.039169192314148,1.063621163368225,-0.004819510038942099,-0.058007702231407166,0.012253276072442532,0.8686360120773315,0.8139746189117432,0.9000635147094727,41034.6,38821,41855,39511.8,38166,40983,41017.2,40231,41603,41439.0,40170,42298
12.1702402,12.170171,12.170374,1.0461039304733277,1.039157748222351,1.0631132125854492,-0.004806929873302579,-0.05801199749112129,0.012235382571816444,0.8687332272529602,0.8144997358322144,0.9000627994537354,41222.0,39751,42645,39033.8,37330,40433,40600.0,38898,42225,41915.8,41076,42403
12.1900082,12.189936000000003,12.190188,1.0461250305175782,1.0391393899917603,1.063270092010498,-0.004712144867517054,-0.05750328674912453,0.0122140534222126,0.8688121676445008,0.8149111270904541,0.900050938129425,40978.0,39086,41776,39469.0,38059,40312,41208.2,39762,42314,41466.8,40134,42420
12.209691000000001,12.209618000000003,12.209831999999999,1.0460283041000367,1.0391267538070679,1.062801718711853,-0.004636744363233447,-0.05763290449976921,0.012193885631859303,0.8688363194465637,0.815027117729187,0.9000493884086609,40757.8,39590,42141,39646.4,38594,40457,41245.6,38955,42551,41210.6,39972,42120
12.229441400000002,12.229335000000003,12.229705999999998,1.0460060834884644,1.0391203165054321,1.0626935958862305,-0.004466352541930974,-0.057157404720783234,0.012174955569207668,0.8687347054481507,0.8147759437561035,0.900072455406189,41302.4,39610,42260,39232.8,38078,40384,40844.2,39211,42124,41709.8,40479,42337
12.2491718,12.249081000000004,12.249254999999998,1.045854091644287,1.0391154289245605,1.0624544620513916,-0.00442967617418617,-0.05704503133893013,0.01215661782771349,0.8685643315315247,0.8144620656967163,0.9000753164291382,40872.2,39630,42055,39360.8,37883,40368,41207.6,38937,42576,41455.6,39863,42460
12.2688904,12.268798000000004,12.269004999999998,1.045718264579773,1.0391113758087158,1.0621706247329712,-0.004425250855274498,-0.05701667070388794,0.012137140147387981,0.8686200976371765,0.8141070604324341,0.9000483155250549,41021.4,39553,42991,39364.8,38767,39615,41021.0,38886,43927,41534.4,40208,42794
12.288618,12.288536,12.288761,1.045540976524353,1.0390899181365967,1.06177818775177,-0.0044424131512641905,-0.05701548606157303,0.0121188685297966,0.8686178803443909,0.8140080571174622,0.9000228047370911,40933.4,40051,42393,39618.6,38284,40420,41296.0,38077,43150,41483.0,40890,42031
12.308314,12.308242,12.308458,1.0452742099761962,1.0385698080062866,1.0616888999938965,-0.004604474594816566,-0.05702230706810951,0.011934828944504261,0.8686371564865112,0.8139857053756714,0.9000427722930908,41173.0,39462,42113,39431.8,38263,40279,41074.4,39777,41943,41489.6,40346,42237
12.3280442,12.327964000000001,12.328199999999997,1.045215940475464,1.0381685495376587,1.061675786972046,-0.004639979638159275,-0.05702922120690346,0.011936977505683899,0.8686466574668884,0.8139949440956116,0.9000757932662964,41007.4,39618,42078,39435.6,38392,40170,40992.4,38492,41782,41503.2,40342,42473
12.347799,12.347712000000005,12.347895999999997,1.045151424407959,1.0380711555480957,1.0613452196121216,-0.004671085346490145,-0.05706996098160744,0.011895258910953999,0.8685873985290528,0.8140043020248413,0.8997997641563416,40831.0,38933,41613,39563.2,38634,40967,41447.0,40249,43080,41523.4,40500,42577
12.367522000000001,12.367415000000001,12.367652000000003,1.0449155569076538,1.0380538702011108,1.061145544052124,-0.004663076577708125,-0.05703984946012497,0.011919793672859669,0.8682692289352417,0.8140106797218323,0.8999935984611511,40717.2,39117,41788,39700.2,37459,41156,41515.4,40016,43201,41385.2,40271,42238
12.3872558,12.387144,12.387380999999998,1.0447783708572387,1.038058876991272,1.0607837438583374,-0.004664785042405128,-0.05703992769122124,0.011929814703762531,0.8682266235351562,0.8140072822570801,0.9000489711761475,40983.8,39868,41972,39938.0,39422,40569,41306.4,38653,42898,41297.0,39463,42471
12.406943800000002,12.406862999999998,12.407088,1.0446950912475585,1.0380724668502808,1.0606998205184937,-0.004668946983292699,-0.057041287422180176,0.011912703514099121,0.8680394172668457,0.8139663934707642,0.8992496132850647,41293.2,39471,42288,39497.0,38175,40608,41049.8,39918,41652,41869.4,40510,42584
12.4266672,12.426586000000004,12.426809999999998,1.0445531845092773,1.037550687789917,1.0603597164154053,-0.004673362080939114,-0.057089678943157196,0.011938823387026787,0.8680058360099793,0.8139806389808655,0.8990647196769714,41130.2,39956,41728,39234.8,38095,40093,41088.8,38995,42400,41862.4,40699,42422
12.446429,12.44634,12.446523999999998,1.0445379257202148,1.0371570587158203,1.0603728294372559,-0.004417833033949136,-0.05629459023475647,0.011925124563276768,0.8680142760276794,0.814005970954895,0.8990275263786316,41548.0,39745,42424,39228.2,38203,40357,40687.0,39345,41173,41865.4,41122,42427
12.4661324,12.46604,12.466256999999999,1.0445648193359376,1.0370676517486572,1.0607051849365234,-0.0043853523675352335,-0.05605193227529526,0.01196187175810337,0.8680153727531433,0.8140032887458801,0.8990201950073242,41003.4,39481,41693,39140.6,37770,40585,41061.6,39173,41965,41746.2,41020,42855
12.4858838,12.485758,12.486114999999998,1.0443984746932984,1.0370581150054932,1.0604221820831299,-0.0043483608402311805,-0.056063540279865265,0.011961703188717365,0.8680285930633544,0.8140166401863098,0.8990222215652466,41087.6,40399,42360,40001.6,39201,40523,41407.4,37795,43628,40952.0,39160,42628
12.505562799999998,12.505489999999998,12.505698999999998,1.0444282293319702,1.0370715856552124,1.06044602394104,-0.004432752123102545,-0.05606400594115257,0.01196399237960577,0.8680211544036865,0.8140247464179993,0.8989962339401245,41290.6,39414,42223,39626.6,38738,41078,40970.8,39047,42823,41641.0,40437,42768
12.525287400000002,12.525213000000004,12.52543,1.0440993785858155,1.0370886325836182,1.0599329471588135,-0.004353302391245961,-0.05607470124959946,0.011964164674282074,0.8679821968078614,0.8140161037445068,0.8990243077278137,40695.2,39748,41867,39723.2,38265,40966,41572.2,39648,42847,41350.0,40673,42368
12.545058000000001,12.544956000000003,12.545147999999998,1.0440715074539184,1.0371057987213135,1.0595471858978271,-0.004282459197565913,-0.05608890950679779,0.011963311582803726,0.867913031578064,0.8134745955467224,0.8990592956542969,41339.0,40320,42248,39006.2,37475,40134,40740.6,37726,42283,42001.4,40767,42693
12.564755600000002,12.564664000000004,12.564878999999998,1.0439674377441406,1.0371248722076416,1.0594617128372192,-0.004267684463411569,-0.05610262602567673,0.011964237317442894,0.8678492307662964,0.8130813837051392,0.8990546464920044,41595.8,39973,42628,39352.4,38520,40378,40929.4,38926,42204,41700.6,40022,43170
12.584512800000002,12.584372000000002,12.584768,1.0440516471862793,1.037145733833313,1.0594472885131836,-0.004423638992011547,-0.05691252276301384,0.011966386809945107,0.8676660299301148,0.8129867911338806,0.899026095867157,41096.2,39492,42165,39937.8,38986,40387,41286.2,39723,42317,41366.2,40018,42498
12.6041846,12.604110000000002,12.604322,1.0441148042678834,1.037163257598877,1.0597323179244995,-0.00448385551571846,-0.05641325190663338,0.011968557722866535,0.8677236318588257,0.8129645586013794,0.8990373015403748,40868.0,39694,41752,39948.6,39020,40914,41455.6,39604,43330,41196.8,40054,42982
12.623945799999998,12.623840999999999,12.624122,1.0439486026763916,1.0370664596557617,1.059388518333435,-0.004615125618875027,-0.05686299502849579,0.01196963433176279,0.8677995324134826,0.8129711151123047,0.8990501165390015,40886.0,39053,41862,39710.4,37921,41191,41512.8,40600,42843,41559.8,41186,42174
12.6436666,12.64358,12.643755999999998,1.0438894271850585,1.0366822481155396,1.0594598054885864,-0.004568042745813727,-0.05656929314136505,0.01197014655917883,0.8676563858985901,0.8129746913909912,0.8990315198898315,41155.8,40498,42537,39131.2,37765,40110,41205.4,38863,42516,41863.4,40459,43028
12.663381600000003,12.663284,12.663502000000001,1.0438258647918701,1.0365898609161377,1.0594751834869385,-0.004453585622832179,-0.05649241432547569,0.01197133120149374,0.8676175594329834,0.8129709362983704,0.8990334272384644,40855.8,38836,42007,39674.8,38037,40346,41578.2,40597,42310,41415.4,39353,42357
12.683120400000002,12.683041000000003,12.683338000000001,1.0436106681823731,1.0365703105926514,1.0594805479049683,-0.004348101792857051,-0.056200236082077026,0.011974003165960312,0.8677468419075012,0.8129830360412598,0.8990375995635986,41481.0,40214,42892,39755.4,39402,40167,40958.8,39032,42831,41354.6,39732,42738
12.702810000000001,12.702739000000001,12.702945,1.0435041666030884,1.0365689992904663,1.0594866275787354,-0.004284653067588806,-0.05612081661820412,0.011976450681686401,0.8678186178207398,0.8129967451095581,0.899034321308136,41028.0,40196,41824,39209.2,37431,40463,41124.4,38385,42541,41632.2,40525,42411
12.722552000000002,12.722467000000005,12.722670000000003,1.043394184112549,1.0365724563598633,1.0594966411590576,-0.004283494502305985,-0.056099358946084976,0.011977058835327625,0.8675676345825195,0.8129851818084717,0.8982030749320984,41101.8,38836,42214,39664.2,38299,41036,41296.2,39852,42415,41282.4,40793,42267
12.742283600000002,12.742179000000004,12.742403000000003,1.043435525894165,1.0365768671035767,1.0597429275512695,-0.004434749949723482,-0.056048598140478134,0.011976917274296284,0.8676145553588868,0.8129888772964478,0.8982940316200256,41328.6,39977,42050,39248.6,38331,40023,41067.4,38764,42069,41733.6,40560,42389
12.7619808,12.761908000000002,12.762107999999998,1.0432844877243042,1.036582112312317,1.0589759349822998,-0.004475647304207087,-0.05604221671819687,0.011977420188486576,0.8676299810409546,0.8129997253417969,0.8980396389961243,41353.2,40484,42253,39213.8,38328,39885,40950.6,38332,42244,41730.2,40406,43443
12.781724200000003,12.781646000000006,12.781842000000001,1.0433155059814454,1.0365914106369019,1.0587804317474365,-0.004283130075782538,-0.05603824928402901,0.01275121234357357,0.8676228523254395,0.8130035996437073,0.897994339466095,40514.0,39117,41332,40037.4,38945,40484,42118.8,40139,44413,41027.8,39690,41648
12.801428000000001,12.801359000000005,12.801564000000003,1.0430624723434447,1.0365997552871704,1.0587331056594849,-0.004293604660779238,-0.056034933775663376,0.012945601716637611,0.8676149845123291,0.8129978775978088,0.8979537487030029,41215.0,39415,42147,39419.4,38505,40792,41048.6,39211,42630,41784.6,41073,42918
12.821168800000004,12.821081,12.821289000000002,1.0428851127624512,1.0366052389144897,1.0587247610092163,-0.00428358456119895,-0.056031789630651474,0.012991159223020077,0.867678189277649,0.813007652759552,0.8982540965080261,41304.6,40236,42343,39465.4,37592,40784,40716.8,37904,42499,41507.4,40908,41926


==> figure_data/dr_3.csv <==
timestamp_mean,timestamp_min,timestamp_max,x_position_mean,x_position_min,x_position_max,y_position_mean,y_position_min,y_position_max,z_position_mean,z_position_min,z_position_max,pwm_m1_mean,pwm_m1_min,pwm_m1_max,pwm_m2_mean,pwm_m2_min,pwm_m2_max,pwm_m3_mean,pwm_m3_min,pwm_m3_max,pwm_m4_mean,pwm_m4_min,pwm_m4_max
0.0,0.0,0.0,0.03006356656551361,0.014433111995458603,0.047450534999370575,0.019770241156220437,-0.01413558330386877,0.06259177625179291,0.9718449354171753,0.9340088367462158,0.9960876703262329,39680.2,38489,41989,38217.0,36720,39684,40029.4,38766,41566,39696.4,37873,41849
0.019700999999998636,0.019640999999999575,0.01973400000000014,0.03015453666448593,0.01538274995982647,0.04772040620446205,0.019771845918148755,-0.014065025374293327,0.06280717253684998,0.9719359636306762,0.9340128302574158,0.9968939423561096,39198.0,38332,40069,38015.8,36294,39639,39971.8,38289,41902,39740.8,37731,42299
0.03942439999999907,0.039365999999998014,0.03945799999999844,0.030241233110427857,0.015248198062181473,0.04771672561764717,0.019577844999730587,-0.014003878459334373,0.06229822337627411,0.9719217181205749,0.9340210556983948,0.9970507621765137,39192.4,38205,40355,37548.2,36896,38774,39874.0,38480,41028,39932.2,37420,41473
0.059145999999999165,0.05909699999999818,0.05917099999999831,0.030283579602837563,0.015176793560385704,0.047715816646814346,0.01945264805108309,-0.013952748849987984,0.061915431171655655,0.9719842672348022,0.9334703683853149,0.9970795512199402,39019.2,38295,40702,37922.8,37430,38417,39863.0,39117,40747,39467.2,36757,41836
0.07886679999999906,0.07879999999999932,0.07890099999999789,0.030401308089494705,0.01559753343462944,0.04742099344730377,0.019357266277074812,-0.013138087466359138,0.061642102897167206,0.9719562292098999,0.9330927133560181,0.9970806241035461,39210.2,38556,39850,38024.4,36377,38974,39504.6,37857,41561,39259.2,37695,41335
0.09859359999999953,0.0985339999999999,0.09862700000000046,0.03034898787736893,0.015084339305758476,0.0477185994386673,0.019257997162640095,-0.012914997525513172,0.06180869787931442,0.9720855116844177,0.9330011606216431,0.9970510601997375,39104.2,37877,40696,37960.6,36877,39582,39400.2,38075,41167,39341.2,37304,41509
0.11835019999999866,0.11829399999999834,0.11839599999999706,0.03045517299324274,0.014978951774537563,0.0477222204208374,0.019307299982756376,-0.012078632600605488,0.061809077858924866,0.9720971822738648,0.932987630367279,0.996995747089386,39171.8,38050,40051,37533.2,35998,38702,39505.0,38095,41501,39597.8,38101,42065
0.13804779999999955,0.13799399999999862,0.13808000000000176,0.03029659166932106,0.014709170907735825,0.04772672802209854,0.01916430117562413,-0.011874893680214882,0.06181243062019348,0.9723440408706665,0.9329960346221924,0.9969807267189026,38881.0,37245,40832,37350.2,35781,39808,39547.8,38499,40381,39470.8,38031,41742
0.15776939999999956,0.1577160000000002,0.15781099999999793,0.030225442349910737,0.014657856896519661,0.047454264014959335,0.01903344914317131,-0.011046809144318104,0.06162312999367714,0.9724079370498657,0.9330017566680908,0.9969362020492554,38988.0,37970,39570,37490.4,36124,39953,39575.0,38146,41991,39554.0,38078,41299
0.17749239999999916,0.1774349999999978,0.17753499999999978,0.030231032893061636,0.014660004526376724,0.04747160151600838,0.01879304088652134,-0.010915115475654602,0.06163250282406807,0.9723008751869202,0.9330132007598877,0.9963257908821106,39001.4,37394,40354,37605.6,35765,38732,39828.8,37074,41547,39519.6,37995,41599
0.19721939999999885,0.19716699999999765,0.19725599999999766,0.030140771344304085,0.014675222337245941,0.04743850603699684,0.01857539303600788,-0.010094680823385715,0.06106317788362503,0.9720891952514649,0.9330313205718994,0.9958919882774353,39815.6,38010,41897,38065.0,37426,38881,39235.6,38813,40131,39187.4,36873,41735
0.2169713999999992,0.21693399999999752,0.21698899999999766,0.029996916837990283,0.015210186131298542,0.047489143908023834,0.018320824578404428,-0.009931981563568115,0.06068384274840355,0.9719542384147644,0.9330489635467529,0.9958291053771973,39237.6,38278,40373,37623.8,35223,39522,40170.6,38392,42586,39740.8,37546,41359
0.2366707999999999,0.2366229999999998,0.2367170000000005,0.030211655795574187,0.015621207654476166,0.04776029661297798,0.018153772782534362,-0.009936032816767693,0.060820408165454865,0.9720632314682007,0.9338446259498596,0.9958399534225464,40490.0,38857,42492,37365.6,36265,38151,39047.4,37677,40574,39993.4,36775,41911
0.25640199999999885,0.2563569999999964,0.2564289999999998,0.029928743839263916,0.015737783163785934,0.04776027798652649,0.018113764375448226,-0.009472216479480267,0.06079603731632233,0.9719796895980835,0.9340353012084961,0.9958609342575073,39188.0,38484,39832,38477.6,36725,39683,40859.0,38479,44248,39314.4,37671,41724
0.2761370000000004,0.27606199999999825,0.2761690000000021,0.029687062464654447,0.015269962139427662,0.04754737392067909,0.01772951977327466,-0.009303581900894642,0.06060314178466797,0.9717692136764526,0.9340736865997314,0.9959073066711426,40252.2,39169,41623,37366.2,35864,38689,39581.8,37677,42876,40200.8,38149,42915
0.2958439999999988,0.295792999999998,0.29587999999999726,0.02959478087723255,0.014789465814828873,0.04753651097416878,0.017673979001119732,-0.009245466440916061,0.06059802323579788,0.9717397809028625,0.9340643882751465,0.9959656596183777,39544.0,37329,42503,38211.0,36384,39256,40631.4,39410,42398,39549.4,36876,41557
0.3155693999999996,0.3155159999999997,0.3156119999999971,0.0297829432412982,0.013880115933716297,0.048078231513500214,0.017392925824970006,-0.009678428061306477,0.06007063016295433,0.9716037154197693,0.9340530037879944,0.9960169792175293,39876.0,38662,42598,37665.0,36316,39243,40063.2,38170,41931,40080.6,38191,42125
0.33529379999999875,0.33524299999999885,0.3353279999999974,0.029624363780021666,0.012883694842457771,0.04849725216627121,0.01699853506870568,-0.010249828919768333,0.05969325080513954,0.9716128587722779,0.934044599533081,0.9960472583770752,39138.4,38219,40633,38453.6,36822,40311,40781.6,38843,43099,39310.0,37489,41145
0.3550381999999984,0.3549779999999956,0.3550639999999987,0.02963128387928009,0.011888179928064346,0.04859989881515503,0.016957699647173287,-0.010270187631249428,0.05961518734693527,0.9716365456581115,0.9340322613716125,0.99605393409729,39358.8,38387,40249,37463.0,35199,39196,40164.0,38588,42584,40171.6,38084,42409
0.3747575999999994,0.37469199999999914,0.37478899999999715,0.029638421162962912,0.010916003957390785,0.048618752509355545,0.016657982626929878,-0.011109517887234688,0.05961126461625099,0.9716742634773254,0.9340322017669678,0.9960687756538391,39230.4,38302,40307,37686.2,35794,39710,40110.8,38883,42086,39869.8,37458,41836
0.39448859999999986,0.3944259999999997,0.3945289999999986,0.02955292761325836,0.010236116126179695,0.04861403629183769,0.016506050596944988,-0.011857306584715843,0.05962684378027916,0.9718105912208557,0.9340241551399231,0.9960600733757019,39479.8,38464,40750,37796.8,35844,40197,39752.4,38429,42566,39649.2,38194,41176
0.41419060000000024,0.414137999999999,0.4142319999999997,0.029498645663261415,0.009911300614476204,0.04860144853591919,0.016603225329890847,-0.012317423708736897,0.05964868888258934,0.9719076871871948,0.9340368509292603,0.9960402846336365,39520.6,38171,41152,37922.0,36027,39771,39454.8,37995,40415,39239.4,37950,41119
0.43391099999999855,0.43386299999999745,0.4339459999999997,0.02960861288011074,0.009151048958301544,0.04912152513861656,0.01649584441911429,-0.013210377655923367,0.05966905876994133,0.9720336198806763,0.9340428113937378,0.9960050582885742,38808.6,37032,40703,37444.2,36194,38960,39814.6,39190,40558,39399.6,37771,41805
0.4536567999999985,0.4535939999999976,0.4536809999999969,0.02955886721611023,0.008555259555578232,0.04951231926679611,0.016402842989191414,-0.013881602324545383,0.059683363884687424,0.9721062421798706,0.9340521693229675,0.9959794282913208,38852.6,38110,40120,37600.8,36571,39233,39641.6,38809,40983,39569.2,37746,41516
0.47338599999999936,0.4733129999999983,0.47343099999999705,0.029575601033866406,0.008270197547972202,0.049600645899772644,0.01648844701703638,-0.014372935518622398,0.059693723917007446,0.9722220540046692,0.934058666229248,0.995978057384491,38647.8,38079,39123,37579.4,36245,39736,39796.6,38437,42124,39541.2,38540,41331
0.4930878000000005,0.49303800000000075,0.49312500000000004,0.02974449936300516,0.00833046343177557,0.04961362108588219,0.01653240752639249,-0.015231197699904442,0.05970142036676407,0.9721179008483887,0.9340569972991943,0.9959708452224731,39471.4,38301,41157,37603.0,35795,39620,39063.6,38243,40387,39474.6,37934,41412
0.5128141999999986,0.5127599999999948,0.5128539999999995,0.02979697659611702,0.008472505956888199,0.04960436001420021,0.016563398973084988,-0.015931852161884308,0.059709031134843826,0.9720512628555298,0.9340477585792542,0.9959508180618286,39532.0,38719,41180,37651.4,36114,38951,39006.8,37840,39776,39605.2,38396,42155
0.5325373999999982,0.5324839999999966,0.532572,0.029820022732019426,0.00862550176680088,0.049506209790706635,0.01656367446994409,-0.016331154853105545,0.059653669595718384,0.9718283653259278,0.9340342879295349,0.9951114058494568,39480.8,37697,41466,38062.4,36984,39930,39611.6,38720,40825,39522.0,38336,41713
0.5522753999999993,0.5522140000000002,0.5522920000000009,0.029966675490140916,0.008770829066634178,0.04956981912255287,0.016692271851934493,-0.01716361939907074,0.05971190705895424,0.9717442512512207,0.9340401887893677,0.9949216842651367,39534.0,38810,40560,37637.4,36962,38278,39600.8,38063,40610,40052.8,38463,42322
0.5719809999999991,0.5719369999999979,0.572019,0.030175800994038583,0.009436076506972313,0.04957655817270279,0.016930481931194664,-0.01732558198273182,0.05972171574831009,0.9715587019920349,0.9340371489524841,0.9949312210083008,39608.4,38595,40333,38090.0,36082,39685,40089.6,37431,41992,39873.8,37805,41704
0.5917129999999984,0.5916599999999965,0.5917539999999972,0.030382742173969746,0.009948899038136005,0.049567267298698425,0.016917949402704836,-0.018184786662459373,0.05971730500459671,0.9713979840278626,0.9340368509292603,0.9949629306793213,39941.4,38727,41448,37693.4,36867,38601,39836.0,38004,42801,40261.4,38059,42891
0.6114631999999991,0.6113839999999984,0.6115369999999967,0.0307234775274992,0.010675668716430664,0.050353895872831345,0.0168821747880429,-0.018485357984900475,0.05890802666544914,0.9713129281997681,0.9340367913246155,0.9950050711631775,39866.2,38465,42220,38192.2,36813,39410,40460.0,39296,42085,39835.0,38497,41480
0.6311557999999983,0.6311009999999952,0.6311939999999994,0.030811148509383202,0.011692225933074951,0.04973280429840088,0.017085907980799675,-0.018460415303707123,0.05950740724802017,0.9712227940559387,0.9340358376502991,0.995075523853302,40016.0,38247,41997,38296.8,36474,39906,40129.8,38610,42602,39729.4,37535,42234
0.6509144000000001,0.6508269999999978,0.6510000000000002,0.031087313219904898,0.012229764834046364,0.05036885291337967,0.01726588453166187,-0.01835496723651886,0.05885171517729759,0.9712270498275757,0.9340350031852722,0.9951554536819458,39825.6,38347,42181,37908.6,36273,39657,40236.2,38064,42393,39987.8,38475,42137
0.6706091999999989,0.670553,0.6706430000000001,0.03129790872335434,0.013160847127437592,0.05051899701356888,0.01741926106624305,-0.018238775432109833,0.05868221074342728,0.9711316108703614,0.9340274930000305,0.9952015280723572,40193.0,38307,41709,37730.4,35972,39085,39540.6,37474,42487,40044.0,38360,41916
0.6903295999999994,0.6902819999999994,0.6903689999999987,0.03150313962250948,0.01417360920459032,0.05049966275691986,0.01762421606108546,-0.018120402470231056,0.058597784489393234,0.9709602475166321,0.9340153336524963,0.9952155351638794,39521.2,38553,41072,38190.4,36041,39958,40477.0,38721,42507,39763.4,37721,41671
0.7100691999999996,0.7100139999999993,0.7100910000000007,0.03175816144794226,0.015186912380158901,0.0507451668381691,0.017738832533359526,-0.018021035939455032,0.05879402160644531,0.9708809971809387,0.9340001940727234,0.9952107071876526,39849.8,38175,42215,38066.0,36834,39186,39867.8,38796,41471,39698.4,37801,42312
0.7297793999999987,0.7297319999999967,0.7298139999999984,0.03190953359007835,0.015983199700713158,0.05075938627123833,0.01775089921429753,-0.01794341951608658,0.05880894511938095,0.9709805250167847,0.9340023994445801,0.9952436685562134,39570.8,37864,41625,37861.2,36315,39494,40024.2,38036,41914,39400.0,38001,42031
0.7495211999999993,0.7494419999999957,0.7495550000000004,0.03194073662161827,0.016844063997268677,0.05060654878616333,0.018043366353958847,-0.01734873838722706,0.05870255455374718,0.9710492849349975,0.9340106248855591,0.9951559901237488,39606.2,37739,41027,37874.4,35544,39447,39782.2,38814,40819,39287.8,37360,41984
0.7692309999999991,0.7691739999999991,0.7692639999999993,0.0319195032119751,0.017764346674084663,0.050505682826042175,0.018148467782884835,-0.016907185316085815,0.05864041671156883,0.9711817741394043,0.9340111613273621,0.9951276779174805,38813.4,37846,40057,37677.8,36698,39497,40382.2,39153,42146,39480.0,37770,41708
0.7889579999999995,0.7888980000000014,0.788994999999999,0.03189537599682808,0.018156524747610092,0.05048602074384689,0.018001549411565065,-0.016793547198176384,0.05810270085930824,0.971260130405426,0.9340149164199829,0.9950911998748779,39584.6,38442,40518,37662.8,35957,39495,39523.6,38181,41547,39255.8,37808,41585
0.8086953999999992,0.8086349999999984,0.8087119999999994,0.03202643059194088,0.0185540858656168,0.05047385022044182,0.018211614713072775,-0.015971865504980087,0.05770328640937805,0.9714284181594849,0.9340246319770813,0.995007336139679,39265.2,38458,40420,37794.2,36354,40177,39638.6,38318,41931,38971.2,37819,40990
0.828404999999999,0.8283379999999965,0.8284449999999994,0.032142676413059235,0.01853335276246071,0.05046054348349571,0.018141790945082902,-0.01579628512263298,0.057612985372543335,0.9714576721191406,0.9340300559997559,0.9957571625709534,38983.2,38219,41319,37774.2,37308,38318,39745.8,38393,40868,39048.6,37174,42421
0.8481459999999992,0.8480729999999967,0.8481719999999986,0.032047114148736,0.01776093803346157,0.050447963178157806,0.01821464616805315,-0.014993167482316494,0.05760163813829422,0.9714365363121032,0.9340306520462036,0.995106041431427,39286.0,37496,41447,37442.4,36214,38827,39596.0,39305,40110,39386.4,38384,41394
0.8678543999999995,0.8677900000000012,0.8678919999999999,0.031998447328805926,0.017573939636349678,0.05043879523873329,0.018212609086185695,-0.014849182218313217,0.057610057294368744,0.9715805768966674,0.9340283870697021,0.9949474334716797,39447.0,38598,40353,37613.2,36555,38993,39599.0,38690,41343,39229.8,37700,41176
0.8875757999999994,0.8875159999999962,0.8876110000000006,0.0318606898188591,0.017021991312503815,0.050436295568943024,0.01835640808567405,-0.014073871076107025,0.05762440338730812,0.9716109871864319,0.9340341091156006,0.9949092268943787,38905.4,38377,39725,38042.8,36925,39475,40481.6,38970,42083,38982.2,37242,40629
0.9073121999999987,0.9072759999999982,0.9073420000000003,0.03178669176995754,0.016635077074170113,0.05060052126646042,0.018293056078255175,-0.013950575143098831,0.05774250999093056,0.9716950535774231,0.9340363144874573,0.9948785901069641,39993.2,39444,40556,37373.4,36319,38762,39483.4,37196,41143,39791.8,37923,41659
0.9270271999999992,0.9269649999999969,0.9270649999999985,0.031749550625681876,0.016552763059735298,0.05063924193382263,0.01800055606290698,-0.01399657316505909,0.0572454035282135,0.9716534495353699,0.934047520160675,0.9948821663856506,39543.6,38567,40631,38253.0,37039,38985,40405.2,39026,41182,39074.6,36613,41309
0.9467870000000003,0.9466800000000006,0.9468529999999991,0.03153886832296848,0.015775643289089203,0.050495415925979614,0.01768584009259939,-0.014089358039200306,0.05677230283617973,0.9716046690940857,0.9340522289276123,0.9949283599853516,39922.2,37729,41063,37477.2,35800,38684,39988.0,38769,42216,39643.0,37727,41254
0.9664788000000002,0.9664130000000006,0.9665180000000002,0.03147277049720287,0.01559889130294323,0.05045861750841141,0.017706574965268375,-0.013388116843998432,0.056667719036340714,0.9715991258621216,0.9345654249191284,0.9949912428855896,40015.2,38728,41583,37786.0,35960,39174,40056.6,38678,42284,39430.0,36823,41103
0.9862017999999996,0.9861339999999985,0.9862420000000016,0.031340953148901465,0.015575450845062733,0.05045054852962494,0.017708395794034004,-0.013288715854287148,0.05665912106633186,0.9715917229652404,0.9349564909934998,0.9950163960456848,39776.8,38814,41858,37913.2,35915,39753,40468.0,38315,42607,39489.2,37518,41183
1.005956199999999,1.005888999999999,1.0060409999999975,0.03112602382898331,0.015589891001582146,0.050607696175575256,0.017459100112318993,-0.013873408548533916,0.05676544830203056,0.9714411854743957,0.9350481033325195,0.9950501918792725,40182.0,38589,42359,37753.0,37154,38626,40083.6,38486,42163,39609.4,36684,42461
1.025654,1.0255849999999995,1.025691999999999,0.03082942795008421,0.015099291689693928,0.050489190965890884,0.017171616666018963,-0.014357236213982105,0.056714437901973724,0.9714160561561584,0.9350742101669312,0.9950724244117737,40054.0,38566,42053,38244.8,36361,40095,40316.4,38567,42679,38957.6,36881,40676
1.0454205999999986,1.0453059999999974,1.0455649999999985,0.030649711005389692,0.014735144563019276,0.05045938119292259,0.016997015569359064,-0.01453425083309412,0.056715935468673706,0.9714149117469788,0.9350783824920654,0.9950586557388306,39892.0,38498,42175,37815.6,36484,38969,40196.4,38393,42388,39475.2,37395,41701
1.0651317999999992,1.0650629999999985,1.0651829999999975,0.030344211123883726,0.014663449488580227,0.050454143434762955,0.016753039322793484,-0.014621173031628132,0.05672889202833176,0.971427321434021,0.9350717067718506,0.995042085647583,39793.8,38082,41342,37625.4,35519,38629,40190.2,38865,41472,39503.8,37311,41460
1.0848273999999998,1.0847580000000017,1.0848620000000007,0.030042445473372936,0.014302837662398815,0.0504559725522995,0.01656718160957098,-0.015208234079182148,0.056743692606687546,0.9714453339576721,0.9350932836532593,0.9950308799743652,39889.4,38862,40919,37337.6,35714,38994,39676.6,37886,40985,39506.6,37797,41382
1.1045761999999988,1.1044769999999993,1.1046679999999975,0.029895801655948163,0.01429103035479784,0.050458844751119614,0.01635907609015703,-0.015640009194612503,0.056758057326078415,0.9712797164916992,0.9350185990333557,0.9950405359268188,39849.6,38655,41624,37303.8,35993,38644,39789.8,38829,40678,39727.4,38022,41385
1.1242797999999996,1.1242109999999963,1.1243209999999997,0.02980980761349201,0.01389721967279911,0.050459928810596466,0.01631195954978466,-0.015787413343787193,0.05677132308483124,0.9712286591529846,0.9350066781044006,0.9950301647186279,39474.4,38461,41051,38067.2,35894,39325,40074.0,38182,41352,39080.4,36975,40901
1.1440033999999983,1.1439289999999964,1.1440459999999981,0.02967788726091385,0.01306916680186987,0.05061701685190201,0.016174138709902763,-0.016614345833659172,0.05684372037649155,0.9712049722671509,0.9350006580352783,0.9944416880607605,39685.8,39050,40655,37595.0,36455,39082,39529.6,38101,41978,39295.0,37434,41142
1.1637517999999987,1.1636989999999967,1.163802,0.029531951807439328,0.012409962713718414,0.05050849914550781,0.016104243602603673,-0.016763264313340187,0.05654853209853172,0.9713590979576111,0.935009777545929,0.9939935207366943,39471.0,38712,40625,37767.8,36055,39847,39927.4,37861,42863,39181.4,38052,40557
1.1834486000000002,1.1833790000000013,1.183488000000001,0.02946730423718691,0.012068106792867184,0.050483472645282745,0.015895011462271215,-0.017544038593769073,0.05620555952191353,0.9715640187263489,0.9350134134292603,0.9938914775848389,39268.0,38097,40724,37187.6,35688,39725,39830.0,38106,41545,39587.8,38802,40515
1.2031943999999997,1.2030990000000026,1.203236999999997,0.029499464295804502,0.012080809101462364,0.05062878504395485,0.01582305133342743,-0.017687054350972176,0.05592408403754234,0.9714901804924011,0.935019314289093,0.9939000010490417,39655.8,37676,41320,37177.6,35472,38732,39700.4,38703,41404,39570.6,38159,41095
1.2229013999999994,1.2228309999999984,1.222938999999998,0.029396972432732583,0.01165035367012024,0.05051983520388603,0.015762753132730723,-0.017662126570940018,0.0557825081050396,0.9714217782020569,0.9350188374519348,0.9939371347427368,39257.2,37308,40693,37456.0,35900,39121,40029.2,38471,41133,39559.0,37840,40945
1.2426388000000002,1.2425550000000003,1.242665000000001,0.029343840852379798,0.011376023292541504,0.05049610137939453,0.015504032280296088,-0.01839621737599373,0.05574487894773483,0.9714095234870911,0.9350146055221558,0.9939548969268799,39421.0,38728,40203,37841.2,36238,39750,40171.8,38805,42514,39195.8,38282,40580
1.2623883999999999,1.2623050000000005,1.262493999999999,0.029356744326651096,0.01141041237860918,0.050493672490119934,0.015455617103725672,-0.01851692609488964,0.055733807384967804,0.9712502241134644,0.9342303276062012,0.9939893484115601,39997.8,39031,41656,37638.8,36702,38784,39902.2,38883,41129,39519.4,38102,41260
1.2820791999999985,1.2820009999999966,1.2821199999999986,0.029326625168323517,0.011517895385622978,0.05049266666173935,0.015566556062549353,-0.018481366336345673,0.055733971297740936,0.9712092518806458,0.9340194463729858,0.9940524697303772,40259.6,39380,41300,37472.6,35870,38495,39979.2,38784,40789,39699.0,38161,41241
1.3018611999999998,1.3018159999999988,1.3019639999999995,0.029390747658908367,0.011630750261247158,0.050479937344789505,0.015661770291626454,-0.01840347610414028,0.055731434375047684,0.971055006980896,0.9339724183082581,0.9941226243972778,39778.6,39005,40962,37736.2,36456,39044,40544.6,38953,41956,39455.8,37698,41476
1.3215231999999995,1.321457999999999,1.3215659999999985,0.029429950192570685,0.011733971536159515,0.050491463392972946,0.0158059470821172,-0.01831653341650963,0.05573920160531998,0.9709254980087281,0.9339650869369507,0.9941582083702087,39708.4,38661,40665,37926.8,35501,39568,40689.0,39363,43715,39423.2,37302,40664
1.3412583999999996,1.3411800000000005,1.3412910000000013,0.029724867828190327,0.012359212152659893,0.05130111798644066,0.015905469376593828,-0.018233489245176315,0.05574345961213112,0.9710022330284118,0.9339694380760193,0.9949941635131836,39805.6,38746,41969,37814.8,36512,39258,40870.4,39140,42796,39615.2,37467,41967
1.3610057999999992,1.360904999999999,1.3611659999999977,0.030123442783951758,0.012839708477258682,0.051502108573913574,0.015936911292374133,-0.01816113293170929,0.05574734881520271,0.9710961937904358,0.9339801669120789,0.9952192902565002,40494.4,38880,42283,37600.8,35570,39227,40050.6,38075,42865,39466.0,37527,41358
1.3806993999999995,1.3806299999999974,1.3807380000000014,0.030389819480478763,0.01353155355900526,0.0515432246029377,0.016108961310237646,-0.01729801669716835,0.05575189366936684,0.9712548732757569,0.9340006709098816,0.9952870607376099,40375.0,38838,42191,37354.0,34997,39265,39983.2,38722,42678,39563.6,37356,41542
1.4004581999999994,1.4003529999999955,1.4005689999999995,0.030513417348265647,0.013994390144944191,0.05154452472925186,0.01625919695943594,-0.01705324463546276,0.0557577945291996,0.971303403377533,0.9340126514434814,0.9957860112190247,39853.8,38451,41397,37639.0,35087,39484,40329.6,38549,42667,39055.8,37741,41287
1.4201489999999986,1.4200819999999954,1.4201850000000014,0.030650771409273147,0.01464872620999813,0.05153878033161163,0.016346989665180445,-0.016974834725260735,0.05576290562748909,0.9713180065155029,0.934017539024353,0.9961286783218384,39855.2,38667,41504,37489.8,36033,38912,39966.2,39044,41711,39213.8,36927,41702
1.4398727999999987,1.4397979999999952,1.4399140000000004,0.030683356523513793,0.015069166198372841,0.05153137072920799,0.01652819672599435,-0.01614103652536869,0.0557648129761219,0.9715842247009278,0.9345994591712952,0.996164858341217,39331.2,38738,40483,38048.0,36782,39033,40437.6,39449,41973,38806.2,36426,41184
1.459624,1.4595539999999998,1.4597049999999983,0.03090655952692032,0.01594889909029007,0.05152123421430588,0.016737577877938746,-0.015933571383357048,0.05576359108090401,0.9716960310935974,0.9350012540817261,0.9961487054824829,39630.4,38955,40510,37186.6,35741,38052,39827.0,38977,41222,39317.8,37361,41639
1.479323999999999,1.4792480000000001,1.4793689999999988,0.031042226403951646,0.01665963977575302,0.051507581025362015,0.016859344951808453,-0.015362100675702095,0.0557623915374279,0.9718079209327698,0.9350444674491882,0.9961166977882385,40060.4,38858,41588,37431.0,35925,39225,39166.2,38094,40325,38752.2,37498,40171
1.4990855999999995,1.498979999999996,1.4991939999999997,0.0312747485935688,0.017053715884685516,0.05229853838682175,0.01713422778993845,-0.01497802883386612,0.05576501786708832,0.9718750715255737,0.9350499510765076,0.9960415363311768,39283.8,37344,41535,37615.2,35785,39161,39713.6,38287,40658,38567.8,37258,40393
1.5187683999999986,1.518697999999997,1.5188079999999968,0.031419990211725236,0.017623860388994217,0.05248723179101944,0.017397897224873303,-0.014386489987373352,0.05576835200190544,0.9719764709472656,0.9350494742393494,0.9959620833396912,39290.8,37883,41384,37286.6,36402,39055,39674.2,38115,40910,39077.8,37698,40634
1.5384955999999999,1.5384219999999988,1.5385370000000003,0.03147883526980877,0.01765589416027069,0.05252242088317871,0.017393710557371378,-0.014015348628163338,0.05576689913868904,0.9720429420471192,0.9350371360778809,0.9959209561347961,39433.2,37195,41301,37208.2,35632,38516,39388.0,38509,40475,39237.6,37516,41548
1.5582517999999994,1.5581729999999991,1.5583009999999993,0.031691647693514825,0.017180567607283592,0.05251706391572952,0.01750369379296899,-0.013436724431812763,0.055762000381946564,0.9722110152244567,0.9350542426109314,0.9959602952003479,39476.4,37407,41414,37464.2,36735,38791,39455.2,38356,40526,38871.8,37541,40676
1.577944999999999,1.5778750000000006,1.5779889999999974,0.03178761526942253,0.017359761521220207,0.05246488004922867,0.01769390972331166,-0.013090415857732296,0.055740922689437866,0.9719707608222962,0.9350255727767944,0.9954424500465393,39692.6,38511,41206,37516.4,36148,38931,39762.6,38818,41145,39095.4,37939,40663
1.5976959999999993,1.5976269999999966,1.5977649999999994,0.03180653266608715,0.017627665773034096,0.05247810482978821,0.017615277506411075,-0.01302761398255825,0.055755630135536194,0.9717949986457824,0.935012698173523,0.9950506687164307,39818.2,39193,41166,37887.8,36856,39649,40107.2,38746,41667,38996.8,37920,39842
1.6173973999999993,1.6173229999999972,1.6174459999999997,0.03178858682513237,0.016834646463394165,0.05246526747941971,0.017527538072317838,-0.012274730950593948,0.0549512580037117,0.971737289428711,0.9350124597549438,0.9949586987495422,40175.8,39632,41402,37702.6,36955,38947,39978.8,38276,40810,39330.4,37999,41520
1.6371169999999993,1.6370459999999953,1.6371610000000003,0.03175909370183945,0.016630779951810837,0.05244538187980652,0.017636491917073727,-0.012166406959295273,0.054746877402067184,0.9715915083885193,0.9350125193595886,0.9949517250061035,40229.6,38677,41640,37806.0,36650,39182,40164.6,39275,41903,39233.0,37969,41055
1.6568427999999984,1.6567699999999972,1.6568849999999986,0.03174604400992394,0.01658041402697563,0.052428968250751495,0.017490986548364163,-0.012197433039546013,0.05469643697142601,0.9714960813522339,0.9350005388259888,0.9949788451194763,40082.8,39557,40865,37419.8,35616,39374,40499.2,38497,42309,39643.0,38154,40916
1.6765654,1.676470000000001,1.6766139999999976,0.03162369802594185,0.016571780666708946,0.05240246281027794,0.01743397880345583,-0.012270472943782806,0.054680898785591125,0.9711824655532837,0.9341978430747986,0.9950085282325745,40923.0,39306,42782,37724.8,36013,39666,39951.6,38064,41285,39492.4,37832,42157
1.6963137999999993,1.6962589999999986,1.6963559999999993,0.03143629804253578,0.01580006442964077,0.05269472673535347,0.017331384494900702,-0.01235063187777996,0.05483940988779068,0.9711257934570312,0.9339936375617981,0.9950209856033325,39945.0,38846,41618,38278.2,36315,39902,41145.4,39384,43145,39140.6,37146,40999
1.7160155999999998,1.715921999999999,1.7160669999999993,0.031367276795208454,0.015612288378179073,0.05269624665379524,0.01723198462277651,-0.012426633387804031,0.054846253246068954,0.9710247159004212,0.9339419603347778,0.9950337409973145,40570.0,39686,42218,37469.6,36190,38691,40211.6,38360,42301,39581.6,37521,42034
1.7357437999999987,1.7356559999999952,1.7357849999999995,0.03125494495034218,0.01512661762535572,0.052699897438287735,0.016927538439631462,-0.012496660463511944,0.05485362187027931,0.9709859609603881,0.9338898658752441,0.9950544238090515,40230.0,38953,42270,37989.2,36098,39451,40604.8,38906,42364,39110.2,37176,41326
1.7554647999999993,1.755368999999999,1.7555200000000002,0.031127408146858215,0.015059100463986397,0.05269904062151909,0.016796392388641834,-0.012556214816868305,0.05485747754573822,0.9710359692573547,0.9339658617973328,0.9950661063194275,40097.8,39134,41225,36939.6,34790,38499,40199.8,38355,42304,39697.4,37905,41653
1.775193999999999,1.7750999999999983,1.7752439999999985,0.030966070108115674,0.014680490829050541,0.05269845202565193,0.01665079239755869,-0.013139971531927586,0.05486191064119339,0.9711738348007202,0.9339870810508728,0.9950498938560486,39880.8,38562,41809,37745.4,36379,39503,40481.8,39091,41311,38978.4,37239,41024
1.7949153999999994,1.794824000000001,1.794968999999997,0.03092434350401163,0.014599408023059368,0.05269730091094971,0.016405129432678224,-0.01357727125287056,0.0540919154882431,0.9713918805122376,0.9340035319328308,0.9950230717658997,39690.0,38883,40544,37545.8,36226,40139,40318.0,38704,43171,39043.6,37205,40618
1.814638999999999,1.8145389999999972,1.814696,0.03067427296191454,0.014169205911457539,0.052696410566568375,0.0161694111302495,-0.013693723827600479,0.053900107741355896,0.9716299891471862,0.9340420365333557,0.9950090050697327,39748.6,38254,41412,37343.0,35979,38624,39801.6,39215,40953,39089.0,37052,41489
1.8343610000000001,1.8342569999999982,1.834405999999999,0.030628008395433427,0.014665341004729271,0.0521802119910717,0.016042481549084185,-0.01425348874181509,0.05385570600628853,0.9717296004295349,0.9340232610702515,0.9950000643730164,39088.4,36580,40607,37102.2,35070,38450,39919.2,38126,41961,39011.8,37801,40627
1.854089599999999,1.8539949999999958,1.854143,0.03011716138571501,0.014131925068795681,0.05179028585553169,0.01579735763370991,-0.014646409079432487,0.05384981259703636,0.9718993425369262,0.9340207576751709,0.9949913620948792,39074.2,37584,40489,37387.2,35883,39511,40071.2,38467,42541,38786.0,36824,39908
1.8738101999999983,1.8737069999999951,1.8738569999999997,0.029942899011075497,0.013751575723290443,0.05169505625963211,0.01575054358690977,-0.014714311808347702,0.05385460704565048,0.9720211386680603,0.9340158700942993,0.9949716925621033,39876.4,37867,42616,37423.2,36181,38696,38878.4,37938,40472,38861.4,37652,40951
1.8935546000000003,1.8934170000000012,1.8936959999999998,0.02968507446348667,0.01332907471805811,0.05167350172996521,0.01556517593562603,-0.01549808494746685,0.05386298522353172,0.9720800161361695,0.9340230226516724,0.9949558973312378,38947.6,37480,40520,37846.8,36520,39419,40232.2,38133,43103,38449.0,36993,39957
1.9132545999999988,1.9131339999999986,1.9133139999999984,0.029648414440453054,0.01332009769976139,0.05167163163423538,0.015698391012847424,-0.01565253548324108,0.0538700670003891,0.9718856573104858,0.9340211153030396,0.9949453473091125,39276.8,37608,41797,37411.6,36457,38579,39746.0,38427,40861,39092.2,37701,41347
1.9329851999999985,1.9328569999999967,1.9330459999999987,0.029552137665450572,0.013345770537853241,0.05167620629072189,0.015589410439133644,-0.0156431645154953,0.053874414414167404,0.9718061208724975,0.9340246915817261,0.9949543476104736,39532.2,38271,40780,37096.0,35371,38837,39987.8,38817,42000,39492.6,38492,41291
1.9527441999999993,1.9526679999999983,1.9528519999999987,0.02965943291783333,0.013681646436452866,0.05219793692231178,0.015295044891536236,-0.01558928843587637,0.05310504883527756,0.9717500805854797,0.9340096712112427,0.994990885257721,39857.4,39184,41522,37926.2,36350,39589,39889.4,38990,40751,38767.0,37708,39376
1.9724329999999988,1.9723189999999962,1.972483,0.02952286135405302,0.013628135435283184,0.05182185769081116,0.015042591840028763,-0.01632465422153473,0.05291527137160301,0.9716982841491699,0.9340255856513977,0.9950093030929565,39967.2,38984,41083,37547.6,35702,39784,40062.8,38440,41664,39432.8,38480,40269
1.9921801999999993,1.992034999999997,1.992332999999999,0.02991481963545084,0.01365269348025322,0.05250683054327965,0.015024300757795572,-0.016446875408291817,0.052872974425554276,0.9715276598930359,0.9340259432792664,0.9944965839385986,39585.6,37689,40807,38503.2,36460,39493,40987.4,40221,41947,38956.4,37701,40441
2.0118859999999996,2.0117649999999996,2.011953999999998,0.029892242141067983,0.013695642352104187,0.05268534645438194,0.015056998562067747,-0.016414696350693703,0.05286584049463272,0.9714292407035827,0.9340193271636963,0.994365930557251,40112.0,37639,42428,37665.2,35933,38713,40401.2,39409,41834,39890.2,37815,42750
2.0316064000000007,2.0314910000000017,2.0316569999999996,0.029946316964924335,0.013741539791226387,0.052733518183231354,0.015147264953702689,-0.016347751021385193,0.05286716669797897,0.971268630027771,0.9340516328811646,0.9940726161003113,40418.4,38725,43103,37902.6,36307,38961,40353.8,38119,42545,39827.0,37628,41979
2.051352399999998,2.0512979999999956,2.051408999999999,0.03003577571362257,0.013786888681352139,0.052748292684555054,0.0152474919334054,-0.016278719529509544,0.05287119001150131,0.9710969805717469,0.9340670108795166,0.9940130114555359,40434.4,38945,42393,38101.0,35908,39575,40372.2,38341,43411,39474.8,38218,42154
2.0710619999999986,2.0709389999999983,2.0711229999999996,0.030178652517497538,0.013828129507601261,0.05275614559650421,0.015187639463692903,-0.015410495921969414,0.052101343870162964,0.971035647392273,0.9340766668319702,0.9940169453620911,40073.4,37987,42061,38124.8,36005,40018,40614.4,39059,43540,39394.6,37863,41272
2.0908143999999997,2.090654999999999,2.090919999999999,0.030424259044229983,0.014377993531525135,0.052760422229766846,0.015148682612925768,-0.015154307708144188,0.05191131308674812,0.9710710644721985,0.9349586367607117,0.9940276741981506,40278.4,39180,42301,37806.6,36145,39319,40255.4,38365,42645,39618.8,37704,42647
2.1105071999999985,2.1103849999999946,2.1105749999999968,0.03049080539494753,0.014797081239521503,0.05276088789105415,0.015282834228128196,-0.015058544464409351,0.05186891183257103,0.9710852146148682,0.9351052045822144,0.9940361976623535,39998.8,38228,41407,38234.0,35869,40185,40181.6,38036,42166,39239.6,36232,41565
2.1302285999999997,2.1301059999999996,2.130282999999999,0.03062568139284849,0.01491671334952116,0.05327330157160759,0.01533025735989213,-0.015016695484519005,0.05186258256435394,0.9711067199707031,0.9351450204849243,0.9940567016601562,39813.0,38496,41093,37870.8,36460,38813,39849.8,38712,40818,39222.4,37522,41100
2.1499755999999985,2.149911999999997,2.1500409999999976,0.03123849704861641,0.015730883926153183,0.053660035133361816,0.015507444366812706,-0.01419501006603241,0.051865801215171814,0.9712800502777099,0.9351238012313843,0.9940702319145203,39760.2,39251,40395,37542.8,35799,39715,39773.4,37230,42586,39196.4,37310,40471
2.1696821999999996,2.169561999999998,2.169741999999998,0.03149677999317646,0.015941601246595383,0.0537540502846241,0.015711726807057857,-0.013995368033647537,0.051871560513973236,0.9715427994728089,0.9351070523262024,0.9946452975273132,39289.8,38155,40526,37294.2,35027,39097,39801.8,38319,41034,39324.0,37208,40866
2.1894199999999993,2.1892739999999975,2.1894719999999976,0.03171040266752243,0.01664171926677227,0.053759682923555374,0.015759616810828447,-0.013429057784378529,0.05135614424943924,0.971908962726593,0.9350993633270264,0.9949893951416016,38972.8,36636,40838,37887.6,36464,39828,39736.8,38010,40772,38586.6,37180,40163
2.2091301999999997,2.2090000000000005,2.209188999999998,0.0320279635488987,0.017441261559724808,0.05376284942030907,0.015765388682484626,-0.01304630283266306,0.05097878724336624,0.9721040725708008,0.9350508451461792,0.9951373338699341,39202.6,37422,40579,37567.0,36410,38592,39138.0,37556,40440,38746.2,37049,40997
2.2288661999999997,2.2287269999999992,2.228914000000001,0.03230083920061588,0.017615437507629395,0.05375034362077713,0.015859858132898808,-0.012451590970158577,0.050884563475847244,0.9722880244255065,0.9350244402885437,0.9951679110527039,39037.2,37325,40042,37569.6,36295,39051,39166.4,36836,40793,38672.6,37021,40620
2.2486196,2.248540000000001,2.2487419999999987,0.03249023035168648,0.01762763410806656,0.05363376438617706,0.015912736766040325,-0.012076077982783318,0.05081125721335411,0.9721920013427734,0.9344478249549866,0.9951359033584595,39257.8,37868,40303,37240.2,35055,38656,39155.0,36330,40696,38967.0,37440,40773
2.2683041999999993,2.268180000000001,2.2683559999999994,0.032965070009231566,0.018133187666535378,0.05423754081130028,0.01576609378680587,-0.012032282538712025,0.05007850006222725,0.9721819281578064,0.934021532535553,0.9950818419456482,39178.2,37659,40131,37822.6,36629,39616,39484.6,37343,41204,38498.4,36986,39994
2.2880757999999988,2.287892999999997,2.2882369999999974,0.033225280791521074,0.01849757507443428,0.054396163672208786,0.015680908970534802,-0.012076121754944324,0.04974159225821495,0.9720620512962341,0.9339274764060974,0.9950240850448608,39484.0,38001,40677,37594.6,36110,39472,39620.8,38319,41376,39024.6,37707,40392
2.307752799999999,2.3076199999999956,2.307819,0.033379054814577105,0.018551483750343323,0.05446735769510269,0.01581165734678507,-0.011339342221617699,0.04970395192503929,0.9720017075538635,0.9339126944541931,0.994990348815918,39825.6,39303,40626,37983.8,36689,38803,39879.0,38916,41261,38914.8,36910,40930
2.3274838,2.3273470000000014,2.3275319999999993,0.033439825475215915,0.018526772037148476,0.054461900144815445,0.01582871740683913,-0.011213748715817928,0.049707669764757156,0.971873116493225,0.9339247941970825,0.9949974417686462,39489.8,38623,40266,38006.6,36452,39121,40541.8,39702,41357,39031.4,37716,40360
2.347251199999998,2.3471429999999964,2.3474209999999984,0.03342312127351761,0.018485836684703827,0.05444105342030525,0.015656810067594052,-0.011242970824241638,0.04972163215279579,0.97156263589859,0.9339234232902527,0.995013415813446,39788.6,38780,40499,38174.6,36843,40097,40630.8,39189,41924,39104.8,36676,40914
2.3669274000000002,2.366794999999999,2.3669939999999987,0.03365493491292,0.018977224826812744,0.05441693216562271,0.015493266563862563,-0.011307516135275364,0.04920043796300888,0.9712752819061279,0.9339495897293091,0.9950128197669983,40521.8,39713,41776,38098.4,35709,40153,40203.6,38357,42300,39482.8,38067,41175
2.3866893999999994,2.3865190000000007,2.3868099999999974,0.033734405785799025,0.01933606155216694,0.05438995733857155,0.015388142224401236,-0.011376334354281425,0.04881000146269798,0.9710582971572876,0.933987021446228,0.9950128793716431,40828.4,39601,43360,37416.0,35503,38620,39713.0,37255,41560,40131.0,36916,42661
2.406376399999999,2.406233999999997,2.406441999999999,0.03372305333614349,0.01939224638044834,0.05436303839087486,0.01519248764961958,-0.011442692019045353,0.04872407391667366,0.9708712577819825,0.9340046048164368,0.9950441718101501,39675.8,38138,41553,38750.6,37013,40381,41355.2,39767,43750,39228.6,37386,41742
2.4260993999999996,2.425959999999999,2.426162,0.033800237253308295,0.019379032775759697,0.05434171482920647,0.015136675350368023,-0.011505955830216408,0.048717692494392395,0.9706345796585083,0.9331756234169006,0.9950729012489319,40170.8,39335,41893,37952.4,35459,40582,40533.8,37963,43530,39786.6,37435,41575
2.4458597999999996,2.4457770000000023,2.445977999999999,0.03374138213694096,0.019349677488207817,0.053790975362062454,0.015120537765324116,-0.011560393497347832,0.04873204976320267,0.9705594301223754,0.9335341453552246,0.9950832724571228,40143.4,38958,43078,38619.8,36776,39820,40639.8,39001,42248,39188.2,36407,42035
2.4655496,2.4654170000000013,2.4656149999999983,0.033646132051944735,0.01932166889309883,0.053375259041786194,0.014955423213541508,-0.011603346094489098,0.047944944351911545,0.9704618096351624,0.9330951571464539,0.9950729012489319,39761.8,38253,41847,38174.4,36288,39780,40851.0,39571,42212,39452.8,37154,42354
2.4853177999999985,2.4851369999999955,2.4854670000000003,0.03349889144301414,0.019297637045383453,0.05326419696211815,0.014757296722382306,-0.012439215555787086,0.04776214808225632,0.9706221461296082,0.9329802393913269,0.995046854019165,39947.8,39059,41371,37821.4,35557,40484,40149.2,38650,42226,39524.4,37657,41067
2.5049975999999985,2.5048529999999953,2.505066999999999,0.03344623297452927,0.019277583807706833,0.05323319882154465,0.01471537509933114,-0.012657509185373783,0.04773366451263428,0.9708487629890442,0.9329657554626465,0.9950222373008728,39995.4,38599,41508,37361.4,35596,38850,39522.4,38548,40597,39574.8,37063,41461
2.524724999999999,2.5245789999999984,2.5247939999999978,0.033421792462468146,0.01926056668162346,0.0532284751534462,0.014609788171947002,-0.012708337046205997,0.04774453863501549,0.9710187554359436,0.9329900741577148,0.9950304627418518,39329.8,38753,40048,37891.8,35748,39380,40015.4,38971,42014,38791.4,37456,39797
2.544469199999999,2.544392999999997,2.5445380000000006,0.03340826220810413,0.01923319324851036,0.05323692038655281,0.014508581161499024,-0.012347035109996796,0.047228358685970306,0.9712128639221191,0.9330177307128906,0.9950157999992371,39625.0,38786,40566,37465.8,36355,38853,39111.6,37470,40491,39087.4,36929,40865
2.5641705999999997,2.564021999999998,2.5642350000000005,0.033376891538500784,0.019241252914071083,0.05324995145201683,0.014306254964321852,-0.012907478027045727,0.04684436321258545,0.971412193775177,0.933034360408783,0.994991660118103,39467.6,37645,40344,37153.6,35823,38931,39298.2,37171,40953,39262.6,37633,40506
2.5838987999999987,2.5837469999999962,2.5839699999999977,0.03335603512823582,0.01924273371696472,0.05326242744922638,0.014190450310707092,-0.01344871986657381,0.04676583781838417,0.9715463757514954,0.9330140352249146,0.9949778318405151,39138.0,36986,40640,37114.6,35898,38480,39237.6,37056,41935,38956.8,37248,41170
2.6036210000000004,2.603474000000002,2.6036949999999996,0.03317710235714912,0.01844405010342598,0.05327652394771576,0.014154464285820723,-0.013671895489096642,0.046764276921749115,0.9716539144515991,0.9330248832702637,0.9949709177017212,39019.6,35966,40846,37311.6,35258,39444,39556.4,37851,41455,38978.8,37278,40287
2.6233496000000005,2.623201000000001,2.6234239999999986,0.033147317543625834,0.018252812325954437,0.0532931350171566,0.014171470142900943,-0.013650815933942795,0.046782609075307846,0.9718145608901978,0.9330200552940369,0.9949787259101868,38939.6,37419,40074,37983.8,36511,39668,39825.2,36967,42227,38457.2,36640,40093
2.643104799999999,2.6429229999999952,2.6432109999999995,0.032704252004623416,0.018217051401734352,0.052772633731365204,0.014167318772524595,-0.01373977679759264,0.04680630937218666,0.9719040989875793,0.9338225722312927,0.994472861289978,39433.8,37751,41059,37549.6,36225,39609,39479.8,37772,41043,39027.2,37412,40427
2.6627931999999994,2.6626399999999997,2.6628600000000007,0.0325792595744133,0.01822061650454998,0.05238056927919388,0.013893024530261755,-0.014366298913955688,0.046025630086660385,0.971727979183197,0.9340238571166992,0.9940932393074036,39444.6,37740,41037,38127.8,36644,39934,40000.0,38621,41309,38534.4,37037,39873
2.6825241999999996,2.682367999999995,2.682601999999999,0.0326304916292429,0.01823565363883972,0.05263326317071915,0.013808060623705386,-0.01447391975671053,0.0459408164024353,0.9714938163757324,0.9335174560546875,0.9939895272254944,40217.8,39625,40826,37688.6,36102,39467,39514.4,37640,41349,39316.8,37665,40727
2.7022471999999995,2.7020990000000022,2.7023089999999974,0.03264494948089123,0.018252521753311157,0.05263802409172058,0.013693305291235447,-0.014455951750278473,0.04590870067477226,0.9712575316429138,0.9331116080284119,0.9939578771591187,39789.6,39240,40099,37987.8,36406,39486,40667.6,38714,42156,39329.8,37721,41312
2.7219732,2.7218249999999973,2.7220519999999992,0.03277343362569809,0.018807701766490936,0.05265524983406067,0.013830885756760836,-0.014411318115890026,0.04590963199734688,0.9711407780647278,0.9329881072044373,0.9939479827880859,40588.8,39273,41795,37447.0,35358,39651,39981.8,38380,42019,39778.0,38061,41136
2.7417242,2.741544000000002,2.7418149999999986,0.03287628702819347,0.01923525519669056,0.05266524478793144,0.013982903398573398,-0.01436298806220293,0.04591650888323784,0.9709745049476624,0.9329814910888672,0.9939813613891602,40237.4,38598,42927,38122.6,36399,39104,40847.8,38841,42015,39515.2,37369,42302
2.7614176,2.7612719999999973,2.761485000000001,0.03275774270296097,0.019359227269887924,0.05267399922013283,0.01408998491242528,-0.01350890751928091,0.04592474177479744,0.97080078125,0.9329906702041626,0.9940417408943176,40512.8,39285,43755,37699.6,35609,39809,40485.6,38322,42235,39992.4,37699,42200
2.7811463999999995,2.7809969999999957,2.781207999999999,0.032743004709482194,0.019403405487537384,0.05268437787890434,0.013962920289486647,-0.013260247185826302,0.04593295976519585,0.9706774950027466,0.9330025315284729,0.994068443775177,39906.4,38770,41941,38401.4,37055,40539,41116.2,38669,44049,39326.8,36970,41681
2.8009151999999986,2.800803,2.8010929999999967,0.03286093957722187,0.019428720697760582,0.05269564688205719,0.013936220481991769,-0.013172084465622902,0.04594060778617859,0.970512580871582,0.9330164790153503,0.994056224822998,40778.0,39614,43619,37883.8,35294,39954,40333.2,37911,43197,39656.0,37870,42757
2.8205893999999994,2.8204309999999975,2.8206640000000003,0.033117595687508584,0.019980276003479958,0.052706070244312286,0.014094065316021443,-0.013134021311998367,0.04594774171710014,0.9704378843307495,0.9330070614814758,0.9940465688705444,40685.8,39492,41839,37964.8,35432,40443,40264.4,38042,42783,39382.6,37173,41456
2.840338799999999,2.840161,2.8404089999999997,0.033191902190446855,0.020394545048475266,0.05271501839160919,0.014294725097715854,-0.012312386184930801,0.045953840017318726,0.9702778577804565,0.9330151081085205,0.9932388663291931,40348.8,39139,41642,37924.8,35673,39118,40317.8,38163,41734,39587.2,36519,42011
2.860042599999999,2.859887999999999,2.8601069999999997,0.03332487978041172,0.020499862730503082,0.05272287875413895,0.014234283287078143,-0.012108896858990192,0.045958418399095535,0.9702624797821044,0.9330371022224426,0.9930520057678223,39974.8,38019,41760,38092.2,36213,39512,40227.4,38924,41419,39140.2,37671,40878
2.8797717999999977,2.8796009999999956,2.879843999999997,0.033685341104865076,0.021332304924726486,0.05272989347577095,0.014265191229060292,-0.012072043493390083,0.04596322029829025,0.9704371333122254,0.9330563545227051,0.9930113554000854,39677.6,37324,41440,37619.8,35911,39006,40150.8,39331,41646,39266.2,38055,40281
2.8995349999999998,2.8993980000000015,2.899715,0.03388453349471092,0.021534323692321777,0.052736785262823105,0.014426485821604728,-0.011548597365617752,0.04596901312470436,0.9706328988075257,0.9330552220344543,0.9929907321929932,40064.8,37877,42260,37692.0,36721,39147,39420.6,37809,40917,39044.2,37404,40567
2.9192196000000004,2.919055,2.919295999999999,0.034040293842554095,0.021568911150097847,0.05274296924471855,0.014512183191254736,-0.011175456456840038,0.0459727980196476,0.9708410143852234,0.9330740571022034,0.9929907917976379,39606.8,37325,41116,37780.0,36406,38828,39619.4,37634,42063,38968.6,37611,40589
2.938966399999999,2.9387799999999995,2.9390799999999984,0.03418133370578289,0.022095853462815285,0.05274726822972298,0.014677167544141412,-0.01111964974552393,0.0467497743666172,0.9710537791252136,0.933068037033081,0.9930431246757507,39538.0,36839,41930,37308.6,35850,38809,39252.0,36915,41036,39038.4,38067,40601
2.9586628,2.9584899999999985,2.958745999999999,0.034578319266438486,0.022479306906461716,0.052749816328287125,0.014705400541424751,-0.011151584796607494,0.04694670811295509,0.9712186217308044,0.933064341545105,0.9931249618530273,38570.2,36046,40940,37985.8,37120,38707,40213.4,37371,42302,38490.4,36625,40071
2.9783865999999994,2.978231,2.978455999999998,0.03488406278192997,0.023086467757821083,0.05275217071175575,0.014859419548884034,-0.010404069907963276,0.04699544981122017,0.9713951230049134,0.9330511093139648,0.9936996698379517,39471.8,37516,41215,37280.8,35352,39436,39287.2,36282,41937,38908.8,38210,39773
2.9981524000000004,2.998038000000001,2.9983019999999994,0.03512269854545593,0.023479418829083443,0.0532708540558815,0.014853500807657839,-0.010422385297715664,0.04700613394379616,0.9713595986366272,0.9330357313156128,0.9935569167137146,39390.6,38260,40455,37751.4,35991,39949,39583.0,36646,43043,38666.6,36886,39992
3.0178383999999996,3.0176659999999975,3.017920999999998,0.0352783303707838,0.023495588451623917,0.05366397276520729,0.014895176235586404,-0.010172607377171516,0.047006238251924515,0.9711121678352356,0.9322161674499512,0.9940727353096008,39689.6,38100,41235,37294.8,35131,39178,39606.8,37392,42100,39206.4,37918,40373
3.037576599999999,3.037379999999998,3.037641,0.03565083630383015,0.024312710389494896,0.05375947803258896,0.014916068268939852,-0.010158690623939037,0.04700387641787529,0.9710084438323975,0.9320170879364014,0.9940773844718933,39519.0,38693,40628,37955.4,36826,38772,40261.8,38436,42935,38870.2,36398,40487
3.0572848,3.057114000000002,3.0573649999999977,0.03588075004518032,0.024486735463142395,0.053778719156980515,0.014599090069532394,-0.010173417627811432,0.04699757322669029,0.9708166360855103,0.9319959878921509,0.994097113609314,39901.6,38574,42087,38398.8,35998,39594,40278.4,38868,42011,38665.0,36941,40234
3.0770098,3.0768450000000014,3.077092000000001,0.036024144664406774,0.02448812872171402,0.05377812311053276,0.014515685918740927,-0.010197668336331844,0.046994056552648544,0.9706075429916382,0.9320116639137268,0.9940754771232605,40200.4,38768,41863,37829.0,35851,39478,40266.2,37816,42413,39345.2,37504,41919
3.096733199999999,3.096572,3.0968070000000005,0.03630705177783966,0.024984460324048996,0.05377458408474922,0.014494498516432941,-0.01022288203239441,0.046990636736154556,0.9705600619316102,0.9320254921913147,0.9940423965454102,40467.8,39266,42817,37893.6,35828,39615,40194.4,37913,42240,39552.6,37659,42420
3.1164575999999995,3.1162779999999985,3.116531999999999,0.03657030873000622,0.02534131333231926,0.05428572744131088,0.01464364267885685,-0.01024529617279768,0.047760747373104095,0.9703959584236145,0.9320369362831116,0.9940172433853149,39864.0,38176,41913,38301.8,36677,40478,41108.2,39735,44036,39460.4,37544,41662
3.1362066000000004,3.1360990000000024,3.136288000000001,0.036671385169029236,0.025394633412361145,0.054668959230184555,0.014424088760279119,-0.011037526652216911,0.04795156791806221,0.9700536489486694,0.932062029838562,0.9939879179000854,40281.4,38953,42522,38064.4,36511,40010,40800.0,38092,42622,39602.8,37723,42045
3.1559087999999997,3.1557249999999986,3.1559929999999983,0.036884930729866025,0.02536964789032936,0.054758116602897644,0.014318803721107543,-0.011246244423091412,0.0479944609105587,0.9698894858360291,0.9321038722991943,0.9934519529342651,40388.2,37748,43002,37843.8,36610,39532,40636.0,38770,42027,39632.8,37916,42179
3.1756526000000003,3.175472000000002,3.1757229999999983,0.037072145566344264,0.02532714046537876,0.05476178601384163,0.01414098390378058,-0.011301235295832157,0.04800061509013176,0.9698082327842712,0.93208909034729,0.9930469989776611,40200.0,38458,41366,38412.6,36321,39578,40917.4,39046,42588,39391.6,37204,41984
3.1953526000000005,3.1951690000000017,3.1954429999999996,0.037207909300923346,0.02528141438961029,0.05476686358451843,0.014100877242162824,-0.011314274743199348,0.0479973703622818,0.9698074460029602,0.932083785533905,0.9929438829421997,40580.8,39317,42234,37738.2,35974,38817,40200.0,38318,42812,39895.2,38335,42289
3.2150931999999983,3.2148929999999964,3.2151709999999984,0.03749038837850094,0.02604471705853939,0.05527094751596451,0.014026562636718153,-0.011644554324448109,0.04799117520451546,0.9698556423187256,0.9320701956748962,0.9929218888282776,39872.6,38612,41559,38395.0,37454,39557,40711.2,38521,41841,39194.8,37914,40417
3.2356355999999993,3.2347140000000003,3.238807000000001,0.03786311112344265,0.026615316048264503,0.05565753951668739,0.013923965906724334,-0.012165910564363003,0.047983620315790176,0.9699420809745789,0.9320213794708252,0.9929413199424744,40289.6,38148,42173,37574.6,35985,38803,39848.4,37786,41606,39582.2,38552,41206
3.2553176,3.254341000000001,3.258530999999999,0.037710849195718765,0.026226529851555824,0.055741988122463226,0.013806305034086109,-0.012287241406738758,0.04797655716538429,0.9700448393821717,0.9320347309112549,0.9929729700088501,39032.8,36118,40373,38054.8,36932,39198,40853.2,38514,43971,39046.4,37662,40331
3.275063999999999,3.274064999999995,3.2782510000000005,0.037864679098129274,0.02661237306892872,0.05576002597808838,0.013929559243842959,-0.012306541204452515,0.04822966083884239,0.9702253699302673,0.9320136904716492,0.993007481098175,39880.0,38996,42242,36701.2,35748,37621,39211.6,36648,41089,39942.0,38537,40927
3.294767399999999,3.2937869999999965,3.297976999999999,0.037770969420671464,0.02608484774827957,0.05575431510806084,0.013916599936783314,-0.012297537177801132,0.04854448512196541,0.9703723073005677,0.9320195317268372,0.9930342435836792,39499.4,37689,42072,37472.4,36344,38451,39603.4,37405,41356,39102.0,36981,40472
3.3144935999999996,3.313510999999999,3.317703000000001,0.037687835097312924,0.025683732703328133,0.055744294077157974,0.013972211023792624,-0.012279150076210499,0.04888080433011055,0.9704529285430908,0.9320096373558044,0.9930590391159058,39304.0,36782,41526,37548.0,36290,38540,39718.6,38091,41985,38863.0,37835,39875
3.3342642,3.333309999999998,3.3374340000000013,0.037692345306277276,0.025577614083886147,0.05651029944419861,0.013809235813096166,-0.012918722815811634,0.048962775617837906,0.9705656290054321,0.9320168495178223,0.9930751919746399,39611.8,36687,41980,37687.2,35701,39163,39540.4,38546,42055,38712.8,37739,39797
3.3539453999999993,3.352958999999996,3.357149000000001,0.037763141468167304,0.025547293946146965,0.05669797584414482,0.013751890091225506,-0.013176667504012585,0.0489799939095974,0.9704625606536865,0.9312369227409363,0.9930735230445862,39558.6,38618,41735,36934.0,35185,38157,39740.0,37725,41808,39410.2,37348,40423
3.3737087999999984,3.372682000000001,3.3768849999999984,0.03782984539866448,0.02553684078156948,0.05673869699239731,0.01374277165159583,-0.013224473223090172,0.048979099839925766,0.9701581835746765,0.9310377836227417,0.9930500984191895,39958.8,39042,42157,37742.2,36248,38781,39754.8,38535,41316,39060.6,37008,40360
3.3933939999999985,3.392405999999996,3.3966049999999997,0.03779902383685112,0.025533143430948257,0.05674164369702339,0.013803040701895952,-0.013445300981402397,0.04897378385066986,0.970021104812622,0.9309877753257751,0.9930265545845032,39420.8,37873,41165,37961.6,35397,39254,40786.4,39477,42914,38999.4,37605,40318
3.4131159999999987,3.4121299999999977,3.4163229999999998,0.037683840841054916,0.025016872212290764,0.05725245550274849,0.013922920171171426,-0.0132437227293849,0.048967909067869186,0.9699607372283936,0.9309824109077454,0.9930116534233093,40416.0,39263,41867,37856.6,36141,39589,40167.6,38708,42172,39274.6,37914,41035
3.4328887999999997,3.4320060000000012,3.436053,0.03760727047920227,0.0246273260563612,0.05763699486851692,0.01391747067682445,-0.013373070396482944,0.04896274581551552,0.9697861194610595,0.9309892058372498,0.9930027723312378,40646.6,39709,42246,37813.0,36438,39141,40309.2,38545,41752,39616.2,37897,41608
3.4525669999999993,3.4515780000000014,3.4557809999999987,0.0377929262816906,0.024533245712518692,0.05772729590535164,0.014302135165780782,-0.012252035550773144,0.048956938087940216,0.9695761919021606,0.930991530418396,0.9929900169372559,40329.8,39291,42003,37920.8,36301,40041,40836.2,39382,43012,39598.6,38198,41230
3.4723278,3.4713009999999995,3.4754969999999994,0.03777094967663288,0.024009382352232933,0.05774131789803505,0.01435042144730687,-0.012137966230511665,0.048950474709272385,0.9694789767265319,0.9309938549995422,0.9929773807525635,40573.0,38946,42620,38029.8,36234,39908,40839.6,39645,42247,39512.6,38164,41871
3.4920155999999993,3.4910239999999977,3.495232,0.037668587639927864,0.02400769293308258,0.057736366987228394,0.014337423071265221,-0.012106494978070259,0.0489446260035038,0.969322919845581,0.9310001134872437,0.9929744005203247,40612.0,38237,43353,37958.6,36322,39424,40564.6,38086,41932,39675.2,37336,42476
3.511737999999999,3.5107479999999995,3.5149520000000014,0.0374662060290575,0.02360391430556774,0.057728320360183716,0.014515286963433027,-0.012133621610701084,0.04893994331359863,0.9692247152328491,0.931003749370575,0.9924559593200684,40116.0,38652,41451,38371.8,36871,40181,41033.2,39211,43764,39355.4,37622,41672
3.5314803999999995,3.530559000000001,3.534667000000001,0.03749506399035454,0.02353784814476967,0.05823511630296707,0.014379255566745996,-0.012136003002524376,0.048936184495687485,0.9690387845039368,0.9309982657432556,0.9921579360961914,40471.2,38676,42398,38374.6,37170,39626,40709.2,39139,41607,39613.8,37279,42496
3.5511891999999987,3.550195999999996,3.5544010000000017,0.0376222625374794,0.02303885482251644,0.058616798371076584,0.014582472294569016,-0.011580564081668854,0.04893302544951439,0.9690088391304016,0.9309836626052856,0.9919960498809814,40155.4,39221,40993,38192.8,36402,40412,40818.4,38567,43039,39525.0,38323,41188
3.5709566,3.5699890000000014,3.574126,0.037785214558243754,0.022765368223190308,0.058705445379018784,0.014744234643876553,-0.011158304288983345,0.04893176630139351,0.9691826224327087,0.9309912323951721,0.9919788837432861,40161.0,38832,42204,37913.2,36115,38897,40439.4,39447,41040,39612.4,37924,41971
3.590678599999999,3.589731999999997,3.5938569999999994,0.03785388506948948,0.022583020851016045,0.058719195425510406,0.014624327328056097,-0.011061886325478554,0.048931341618299484,0.9693474531173706,0.9310011863708496,0.9919825196266174,39895.2,39327,41239,37841.8,36209,39191,40171.2,38881,41879,39416.8,37905,40562
3.610363199999999,3.6093660000000023,3.6135689999999996,0.0377627182751894,0.022076893597841263,0.05871403217315674,0.014792845584452152,-0.010565437376499176,0.048931337893009186,0.9695152759552002,0.9310128092765808,0.9920105934143066,39640.2,38032,40740,37919.2,36578,38626,40226.0,38349,42638,39308.6,37552,40794
3.6301177999999994,3.629089999999997,3.6332979999999986,0.037881741672754286,0.022086400538682938,0.05867718160152435,0.014940194692462683,-0.010089925490319729,0.0489259772002697,0.9697843313217163,0.931018590927124,0.9925571084022522,39507.8,38032,42058,37703.8,36362,38995,39921.6,37733,41023,39178.6,37692,40270
3.6498099999999987,3.648813999999999,3.65302,0.03804266005754471,0.022114722058176994,0.05939198285341263,0.014954587304964661,-0.010056720115244389,0.04891813173890114,0.9701110601425171,0.9310048222541809,0.9929619431495667,39352.8,37451,41469,38254.0,36956,39175,39784.2,37237,42040,38395.6,37374,39212
3.669539799999998,3.668536999999997,3.6727439999999985,0.038313853368163106,0.022143742069602013,0.05967415124177933,0.015058686817064881,-0.010065886192023754,0.04894145578145981,0.9702811360359191,0.931008517742157,0.9930735230445862,39587.6,36660,42363,37107.2,36286,37702,38922.2,37128,40741,39457.2,38176,41045
3.6892807999999997,3.6883620000000015,3.6924680000000003,0.03837165161967278,0.021635785698890686,0.05968565493822098,0.015127385081723333,-0.010088314302265644,0.04893909767270088,0.970347237586975,0.9310315251350403,0.9931138753890991,39280.6,37227,41563,38024.2,36947,39398,39504.8,36342,42057,38643.0,37528,39786
3.7089907999999987,3.707994999999996,3.7122010000000008,0.03821507357060909,0.021259894594550133,0.05968620628118515,0.015078846272081137,-0.009601469151675701,0.04894182085990906,0.9703166127204895,0.9310421943664551,0.9931170344352722,39070.2,37431,40707,37611.8,36108,39124,39733.2,37192,42507,38994.2,38052,40802
3.7287505999999992,3.727718999999998,3.7319190000000018,0.03824249505996704,0.0211922787129879,0.05967900529503822,0.01511092553846538,-0.009240580722689629,0.04894344508647919,0.9705794334411622,0.9310517311096191,0.9938746094703674,39692.6,38674,41502,37988.2,36519,39578,39392.0,37201,42170,38738.4,37416,39991
3.7484384,3.747453000000002,3.751651000000001,0.03854653835296631,0.021199267357587814,0.059669990092515945,0.015114077366888523,-0.009170404635369778,0.048945728689432144,0.970504891872406,0.9310604333877563,0.9940297603607178,39685.4,38401,43002,37583.8,36573,38720,39718.0,39216,40265,39422.4,37458,40786
3.7681605999999994,3.7671559999999955,3.7713660000000018,0.03851313591003418,0.021220721304416656,0.059660859405994415,0.015105849970132113,-0.009173035621643066,0.04894755780696869,0.9703959226608276,0.9310463070869446,0.9940553307533264,40188.0,39546,40974,37927.6,36101,40335,39734.8,37635,43300,39194.8,37363,41560
3.787906799999999,3.786985999999997,3.791099000000002,0.03868105225265026,0.021243833005428314,0.05991332232952118,0.01509822253137827,-0.009193088859319687,0.04894740507006645,0.9700643420219421,0.9310156106948853,0.994046151638031,40063.4,39093,42127,38110.8,36157,39715,40165.0,38606,41375,39466.6,37864,41237
3.8076161999999996,3.806623,3.8108240000000007,0.03882471770048142,0.021266115829348564,0.06022602692246437,0.01483074207790196,-0.009991014376282692,0.048947978764772415,0.969976282119751,0.931016743183136,0.9940203428268433,40174.8,39215,40857,38097.6,36339,39878,40322.0,37795,43416,39564.4,38142,41418
3.8273871999999995,3.8263430000000014,3.830538,0.03906621001660824,0.02128652296960354,0.06056103855371475,0.014867695095017553,-0.01021032128483057,0.048946499824523926,0.9698899745941162,0.931024968624115,0.9939878582954407,40141.2,39064,41626,38441.4,36966,39958,40861.6,38951,42251,39550.6,37612,41896
3.8470625999999988,3.846066999999996,3.8502760000000014,0.039124340191483496,0.02130316197872162,0.06064196676015854,0.014769682846963405,-0.010279884561896324,0.04894521087408066,0.969572377204895,0.9310673475265503,0.9939708113670349,40288.8,38600,42218,38455.6,36634,40088,40905.4,39272,43373,39570.2,38073,42096
3.8667861999999986,3.8657889999999977,3.8699999999999997,0.03913382701575756,0.02131577953696251,0.060657721012830734,0.014585408428683878,-0.010308070108294487,0.04894525557756424,0.9693868517875671,0.9310937523841858,0.9931954741477966,40157.6,39101,41560,38030.4,36616,39306,40858.0,38453,43663,39933.6,38460,42755
3.8865365999999995,3.8856319999999984,3.8897220000000012,0.039129751920700076,0.021323706954717636,0.06065689027309418,0.014495126856490969,-0.0110951391980052,0.04894585907459259,0.9693714261054993,0.9310988783836365,0.9930057525634766,40791.4,39212,42438,38121.4,36705,39844,40108.0,38034,41415,39714.2,38476,42067
3.9062371999999996,3.9052359999999977,3.9094469999999997,0.039202531427145006,0.021328357979655266,0.06065145507454872,0.014216557750478387,-0.01129626389592886,0.04843125119805336,0.9695626616477966,0.9310929179191589,0.9929632544517517,40113.2,38319,41758,38020.6,36938,40047,40517.4,38632,41946,39771.2,38191,41769
3.9259933999999985,3.9249599999999996,3.9291640000000005,0.039197015762329104,0.021332966163754463,0.06064673885703087,0.013962020352482795,-0.011859062127768993,0.04804040864109993,0.9696356654167175,0.931077778339386,0.992920458316803,40027.4,38692,41600,38014.8,36297,39915,40213.6,39169,41333,39487.2,38151,41293
3.945687999999999,3.944684999999998,3.9488929999999995,0.039301495626568796,0.021336199715733528,0.06064305081963539,0.013905256148427724,-0.012254551984369755,0.04794350266456604,0.9698656439781189,0.9310801029205322,0.9929866194725037,39586.8,37961,41489,38021.6,36010,39056,40258.0,37647,41718,39140.2,37310,41010
3.965410199999998,3.964407999999996,3.9686209999999993,0.03919175155460834,0.02133570797741413,0.06063995137810707,0.013729967502877116,-0.012378104962408543,0.047922056168317795,0.9699437499046326,0.9310802221298218,0.9930124878883362,39351.4,38481,41109,37332.8,35316,38806,40191.4,39075,42006,39720.0,38612,41467
3.9851506,3.984220999999998,3.988345000000001,0.039144742861390115,0.021330993622541428,0.06063716113567352,0.013467875774949789,-0.013463163748383522,0.047919753938913345,0.9699901819229126,0.9310893416404724,0.9930298328399658,40079.4,38970,42271,37746.2,36919,38868,38911.4,37309,40399,39111.0,37420,40248
4.004856399999999,4.003841999999997,4.00807,0.039157547801733014,0.022127097472548485,0.06063483655452728,0.013460199348628521,-0.013313188217580318,0.04792250320315361,0.9702618360519409,0.9310801029205322,0.9931030869483948,39457.4,37506,41282,37435.0,35957,38299,39494.2,37826,42014,39499.0,38371,40522
4.024614,4.023610000000001,4.027789,0.03924074992537498,0.022623199969530106,0.06063366308808327,0.013355928612872959,-0.013853800483047962,0.047925956547260284,0.9703508257865906,0.9310393333435059,0.99314945936203,39030.6,36408,41404,37958.2,36250,39176,39730.8,38385,41932,38688.0,37607,39777
4.044303999999999,4.043286999999997,4.047522000000001,0.03933557532727718,0.022364022210240364,0.06063335761427879,0.013160894345492124,-0.014215625822544098,0.04792957752943039,0.9703894257545471,0.9310522079467773,0.9930776357650757,39373.8,36920,42224,37438.2,35887,39328,39188.4,37514,40986,39199.6,38072,40467
4.0640284,4.063025000000001,4.067245999999999,0.03921488039195538,0.022371673956513405,0.0606314092874527,0.01309456555172801,-0.014278898015618324,0.04793481156229973,0.9706065893173218,0.9310411810874939,0.9931426048278809,39531.0,38059,41967,37428.0,35960,38342,39345.4,36269,41616,39342.0,37813,40761
4.083775,4.0828399999999965,4.086973000000002,0.03926290161907673,0.02236325293779373,0.06062895059585571,0.01307693743146956,-0.014265852980315685,0.04793988913297653,0.9704939484596252,0.9310511350631714,0.9931118488311768,39301.6,37736,40794,37842.4,35765,39506,39931.4,37786,42911,39110.0,38093,39643
4.103475400000001,4.102466999999997,4.106687000000001,0.03893052227795124,0.02268572896718979,0.05985260754823685,0.01321532903239131,-0.014234424568712711,0.047944169491529465,0.9704339981079102,0.9310272932052612,0.9930773377418518,39609.2,38267,42215,37783.0,35929,38755,39667.0,38310,41063,39355.6,38057,40672
4.1232272,4.122281999999999,4.126408,0.038785944879055026,0.02233869768679142,0.0596553310751915,0.013317818567156792,-0.014198841527104378,0.047948598861694336,0.9702933549880981,0.9305351972579956,0.9930505156517029,39344.8,38441,41250,37989.2,36505,38981,40403.6,39204,42579,39356.6,37388,40542
4.142928399999999,4.141913000000001,4.146139999999999,0.03870461843907833,0.02232544496655464,0.0595661886036396,0.013405941706150771,-0.014163218438625336,0.04795065522193909,0.9701818585395813,0.9301111102104187,0.9930257797241211,39877.0,38824,42251,37974.6,35921,39451,40116.2,38986,41086,39484.2,38298,40380
4.1626489999999965,4.161638999999996,4.165869999999998,0.0387490164488554,0.022308992221951485,0.05958644300699234,0.013383963797241449,-0.014129563234746456,0.04795953258872032,0.9700811028480529,0.9305765628814697,0.9929872751235962,40323.2,38645,41959,37620.6,35328,39060,39967.6,39283,41677,39893.8,38428,41456
4.182379999999998,4.181360999999997,4.185600999999998,0.0385541845113039,0.02148708701133728,0.059593576937913895,0.013566164020448922,-0.014099462889134884,0.047964535653591156,0.9700055718421936,0.9309743046760559,0.9929841756820679,40012.2,39284,40805,38037.8,36493,39500,40565.4,38376,43076,39761.6,38246,41990
4.2020995999999995,4.2010890000000005,4.205313000000002,0.038388101384043694,0.02127249352633953,0.05959906056523323,0.013485532253980637,-0.01407558936625719,0.04796754568815231,0.9699527144432067,0.9310815930366516,0.992970883846283,40167.6,38961,41421,38133.4,36624,40237,40409.2,38513,42214,39732.8,38428,41541
4.2218485999999995,4.220826999999998,4.225047999999999,0.038371259719133376,0.021215546876192093,0.059603817760944366,0.013633644115179777,-0.014059365727007389,0.04796983674168587,0.9699514508247375,0.9310993552207947,0.9929766058921814,40383.4,38421,41715,38109.4,36131,40050,40299.2,39261,41801,39652.4,38009,42135
4.2415484,4.240542999999998,4.244770000000001,0.03842320777475834,0.021199673414230347,0.059599749743938446,0.013671823218464852,-0.014050357975065708,0.04797178506851196,0.9697032332420349,0.9305566549301147,0.9929953813552856,40131.2,38939,41107,38094.2,36465,40709,40443.2,38478,42204,39805.6,38312,41398
4.2612724,4.260256000000002,4.264493999999999,0.038394421339035034,0.02119198627769947,0.0596129409968853,0.013728633522987366,-0.013532253913581371,0.04797431454062462,0.9696242094039917,0.9301374554634094,0.9930131435394287,40089.2,39057,41122,38202.6,35806,40231,40425.4,38715,42156,39844.0,37883,41969
4.2810004,4.279979,4.284218000000001,0.03839792795479298,0.021190157160162926,0.05962098389863968,0.013845123164355756,-0.01314297504723072,0.04797565937042236,0.9694661736488343,0.9300148487091064,0.9921998381614685,40158.2,39521,41166,38000.4,36583,39277,40085.8,38479,41413,39758.2,38225,42446
4.300725599999998,4.299710999999996,4.3039429999999985,0.038305745273828504,0.021189995110034943,0.05911148712038994,0.013874397519975901,-0.013050967827439308,0.04746154695749283,0.9695119619369507,0.9300115704536438,0.9922839999198914,39778.4,38481,41378,38077.8,34765,39976,40390.2,39391,41949,39556.0,37517,41175
4.320450599999999,4.319428999999997,4.3236609999999995,0.03828730992972851,0.020655911415815353,0.05872451886534691,0.013979223277419805,-0.013038920238614082,0.0478474460542202,0.9694993138313294,0.9300260543823242,0.992058515548706,40150.2,38416,41980,38198.8,36803,38795,39691.0,37861,41196,39494.4,37257,41760
4.340169399999999,4.339161999999997,4.343375,0.03823756016790867,0.020254431292414665,0.05862956494092941,0.013945860136300326,-0.013050636276602745,0.04768598824739456,0.9695128917694091,0.9300461411476135,0.9920110702514648,39586.0,37609,41357,38259.8,37461,39732,40367.6,38587,41615,39416.2,37626,40796
4.359897,4.358875,4.363117000000003,0.03823355585336685,0.020162666216492653,0.058610133826732635,0.01413771864026785,-0.012555130757391453,0.04764397442340851,0.9696792721748352,0.9300441145896912,0.9920327067375183,39226.4,37838,40440,37701.6,36056,39733,40261.8,38711,42550,39602.6,38554,41949
4.379622799999999,4.378597000000002,4.382842,0.03824022151529789,0.020154520869255066,0.0586107037961483,0.014227051939815282,-0.012188687920570374,0.04763265326619148,0.9697217345237732,0.9300496578216553,0.9920579791069031,39440.2,37366,42212,37799.8,35995,38977,39658.4,38788,41035,39476.2,37675,40906
4.399351599999999,4.398330999999999,4.4025669999999995,0.03851093128323555,0.020164605230093002,0.05861477181315422,0.01434556869789958,-0.012116963975131512,0.047889627516269684,0.9698475241661072,0.9306038618087769,0.9921180605888367,39404.0,38016,41098,37795.0,35635,38893,39815.8,37929,41803,39514.2,38401,40394
4.419075799999998,4.418053999999997,4.422283999999999,0.03852797001600265,0.019642002880573273,0.05861891061067581,0.014526981767266989,-0.012120445258915424,0.047953080385923386,0.9700758457183838,0.9310043454170227,0.9921687841415405,39779.6,38693,41621,37998.8,36928,38721,39456.4,37150,40880,39208.8,36956,40359
4.4387942,4.437779999999999,4.441998,0.03845810778439045,0.019252324476838112,0.058622073382139206,0.014562358520925045,-0.012157687917351723,0.04796754941344261,0.970112144947052,0.9311102628707886,0.9921649098396301,39802.8,38895,42166,37617.8,36306,38656,39250.6,37232,40797,39584.4,38037,41457
4.4585192,4.457500999999997,4.4617390000000015,0.038546996936202046,0.019170882180333138,0.05862509459257126,0.014547469094395638,-0.012171875685453415,0.04797026887536049,0.9700685977935791,0.9311121106147766,0.99211186170578,39270.2,36730,41224,37876.2,36363,38987,39972.8,38200,41971,39279.8,37772,41206
4.478241800000001,4.4772180000000015,4.481472000000002,0.038951370492577554,0.019591933116316795,0.05862811580300331,0.01453961841762066,-0.01219645794481039,0.047969937324523926,0.9701442122459412,0.9310482144355774,0.9926280975341797,39840.2,39082,42260,37765.2,36584,38469,39408.2,38303,40794,39824.0,37898,41853
4.497973599999999,4.4969439999999965,4.501192,0.03902775533497334,0.01958812028169632,0.05863233283162117,0.014424474071711301,-0.012212298810482025,0.04796755313873291,0.9702131748199463,0.9310358762741089,0.9930532574653625,40160.2,38607,41612,37906.4,35964,39403,39461.6,36936,40903,39786.0,38103,40910
4.517697399999998,4.5166729999999955,4.5209150000000005,0.03904445543885231,0.019606055691838264,0.05863557755947113,0.014179936237633228,-0.013003428466618061,0.047964032739400864,0.9702262639999389,0.9310194253921509,0.9931652545928955,39978.4,38968,41408,38229.6,36434,40136,39815.8,38739,41321,39519.6,37451,40588
4.5374218000000015,4.536396000000001,4.540649000000002,0.039074096456170083,0.01962069422006607,0.058257512748241425,0.014103141985833645,-0.013211533427238464,0.047921884804964066,0.9700590133666992,0.9310194253921509,0.9923425912857056,40260.8,39264,42304,37866.0,36799,38811,39531.2,38234,40491,39864.0,37466,41788
4.557144199999998,4.556110999999998,4.560369999999999,0.03918618373572826,0.019401151686906815,0.05826442688703537,0.014073866233229638,-0.013266000896692276,0.04791577160358429,0.9698992609977722,0.9310270547866821,0.9923685193061829,39892.6,38796,40654,37695.4,35973,38749,40218.2,38500,42044,40079.8,37905,42459
4.576871199999999,4.575839,4.580095000000002,0.03909110240638256,0.019337425008416176,0.05827431380748749,0.014061950240284204,-0.013277696445584297,0.047909218817949295,0.9697845578193665,0.9310063123703003,0.9920923709869385,39517.6,37905,41128,38366.2,36093,39881,40814.4,39158,41557,39835.4,38414,41805
4.5965963999999975,4.595559999999998,4.599819999999999,0.03911102600395679,0.019304070621728897,0.058202147483825684,0.013898174930363893,-0.014050459489226341,0.04789506644010544,0.9697832345962525,0.9309974312782288,0.9920453429222107,40243.6,39024,42142,38123.2,36191,40938,39856.4,38303,41162,39820.4,38178,41199
4.616358,4.6152929999999985,4.619626,0.039087196066975596,0.019329428672790527,0.05859789997339249,0.013869080971926451,-0.014237797819077969,0.047945786267519,0.9698080778121948,0.9310096502304077,0.9920475482940674,40490.8,39332,41614,37647.0,36140,39874,39497.0,38499,41144,40183.8,37815,41556
4.636042999999999,4.6350139999999955,4.639245999999998,0.039062239974737165,0.01934824325144291,0.05864604189991951,0.013700761366635561,-0.014273193664848804,0.047950200736522675,0.9697273969650269,0.9304705262184143,0.9920494556427002,39767.0,38468,41220,38174.2,36288,39483,40162.0,37958,41533,39855.4,38294,41744
4.655786599999999,4.6547399999999985,4.659049999999999,0.03913312628865242,0.019366156309843063,0.05827030912041664,0.013650592509657144,-0.014266911894083023,0.04789841175079346,0.9696705579757691,0.9300575852394104,0.9920551776885986,40049.0,38916,41684,37929.2,35965,39231,39820.6,38768,40887,39966.6,38470,41855
4.6755222,4.674555000000001,4.678719000000001,0.03916368670761585,0.019385768100619316,0.058636825531721115,0.013515928108245135,-0.014762547798454762,0.047948431223630905,0.9696738600730896,0.929955005645752,0.9921350479125977,39365.6,37942,41626,38379.0,35963,39528,40249.0,39572,40638,39517.0,38154,41217
4.695218399999999,4.694184000000002,4.698444,0.03915828801691532,0.01940171793103218,0.05826985836029053,0.013464043475687503,-0.015128850005567074,0.0478970892727375,0.9696988105773926,0.9299620985984802,0.9921364188194275,39555.6,39099,39867,38584.4,36813,40050,40043.6,38534,42874,39360.4,37774,40467
4.7149816,4.713913000000001,4.718159,0.03924394994974136,0.019411571323871613,0.05864804610610008,0.013470419961959124,-0.015201669186353683,0.04794512316584587,0.9699185371398926,0.930534303188324,0.9921401143074036,39363.6,38440,41632,37790.8,36566,39364,39926.2,38854,41691,39901.6,37816,41530
4.734670599999999,4.733623999999996,4.737893,0.03905544802546501,0.019412023946642876,0.058260831981897354,0.013466879446059465,-0.01520128920674324,0.04788326099514961,0.9699316501617432,0.9301572442054749,0.9921383857727051,39860.6,39331,40658,37914.0,36415,40091,39472.2,37674,42146,39512.2,37865,40693
4.754392,4.753349999999998,4.757612000000002,0.03902231343090534,0.01940682902932167,0.0582728236913681,0.013317979034036398,-0.01518325973302126,0.04788363352417946,0.9699219226837158,0.9300832748413086,0.9921250343322754,40582.6,39827,42222,37212.2,35124,38741,38465.2,36664,39672,40049.6,38442,41045
4.774133999999997,4.7731539999999955,4.777333999999998,0.03927541077136994,0.020206766203045845,0.058276303112506866,0.013288184441626072,-0.015161666087806225,0.04788057878613472,0.970130729675293,0.9306337833404541,0.9921240210533142,39024.0,37438,40229,38052.4,36090,39521,40237.4,37928,42603,39501.4,38141,40383
4.793844399999999,4.7928019999999965,4.797062000000002,0.039288551360368726,0.020408472046256065,0.05827685818076134,0.013179956097155809,-0.015141544863581657,0.04787711054086685,0.9702757716178894,0.931034505367279,0.992123007774353,39084.0,37915,41013,38313.4,36780,40001,39938.4,38076,41304,39333.6,37818,41337
4.8136144000000005,4.812508000000002,4.8168630000000014,0.03941657282412052,0.02045542560517788,0.05827543884515762,0.013133631274104118,-0.01525056827813387,0.04787503927946091,0.9702816009521484,0.9311532378196716,0.9921045303344727,39454.6,38010,40848,37783.2,36073,39050,39885.8,38841,41792,39607.6,37981,41015
4.833295999999999,4.8322489999999965,4.836516,0.03956067599356174,0.02099289372563362,0.058273009955883026,0.01321014305576682,-0.014592479914426804,0.04787308722734451,0.9702672481536865,0.9311730265617371,0.9920778274536133,39625.4,38435,41810,38088.8,36684,39491,39686.8,38293,41268,39588.6,37930,40957
4.853011399999999,4.851964999999997,4.856219000000001,0.0395728100091219,0.021382948383688927,0.058271072804927826,0.013283109478652477,-0.014189912006258965,0.047873612493276596,0.970070219039917,0.9311404228210449,0.9917709231376648,39957.0,39451,40915,37959.0,35868,40397,39798.6,38389,43288,39630.2,38534,41192
4.872803799999998,4.871856999999997,4.875957999999999,0.03957399502396584,0.02146347425878048,0.05826857313513756,0.013470565434545279,-0.014084016904234886,0.048684392124414444,0.9698414325714111,0.9311057329177856,0.9911463260650635,39943.8,38609,41788,38195.8,37368,39264,39868.0,38330,41011,39781.6,37818,41710
4.892464,4.891419999999998,4.895683,0.03957363292574882,0.02146518975496292,0.05826472118496895,0.01352375466376543,-0.014056247659027576,0.04889277368783951,0.9697776556015014,0.9310764074325562,0.9910001158714294,39957.4,38955,41443,37864.2,35916,39789,40098.6,38812,40963,40039.2,39008,41332
4.9122594,4.911134999999995,4.915574000000001,0.03937923833727837,0.02144816517829895,0.05826203525066376,0.013529330492019653,-0.014110002666711807,0.048945534974336624,0.9696676850318908,0.9310674071311951,0.9909783601760864,39772.2,37584,41954,39014.0,36571,42424,40623.6,39066,41719,39175.2,36308,42481
4.931914399999998,4.930877000000001,4.935131000000002,0.039342285692691804,0.021425556391477585,0.05826081708073616,0.013646199181675912,-0.013575260527431965,0.048958130180835724,0.9696350812911987,0.931071937084198,0.9909707903862,28266.2,24439,36679,48600.6,46029,52927,49599.2,47397,51488,24143.4,21240,27979
4.9516393999999995,4.9505899999999965,4.954859000000001,0.039482992887496945,0.02220642752945423,0.0582607127726078,0.01367554310709238,-0.013191141188144684,0.04896003007888794,0.9697263598442077,0.9311128258705139,0.9910258650779724,33867.6,28520,38898,44146.0,42671,46028,47046.4,44907,48756,28296.6,22785,33829
4.971405999999999,4.970402999999998,4.974581000000002,0.03967774771153927,0.022384917363524437,0.058279894292354584,0.013570398651063442,-0.013149265199899673,0.048958610743284225,0.9698819637298584,0.9312788248062134,0.991170346736908,45629.2,43279,47038,36263.8,34233,38991,42907.2,37901,46764,39647.4,36204,45772
4.991087199999998,4.990027999999999,4.9943159999999995,0.04071591943502426,0.02339259907603264,0.05919767916202545,0.013777603581547736,-0.013129046186804771,0.04895540326833725,0.9702143192291259,0.9322974681854248,0.9912773370742798,50598.0,47122,53082,29771.0,25164,33582,40311.6,35206,44549,47291.6,44399,50618
5.010855399999999,5.009760999999999,5.014117999999998,0.04278600104153156,0.025423090904951096,0.06105923652648926,0.013975577615201473,-0.013131900690495968,0.048949338495731354,0.9703957080841065,0.9326553344726562,0.9913986921310425,48758.0,43429,52315,29358.2,22538,38968,43439.8,38874,46564,47464.6,43645,50392
5.0305316,5.029481999999996,5.033746999999998,0.045657113939523694,0.028844978660345078,0.06365849077701569,0.01446690307930112,-0.01259399950504303,0.04892963543534279,0.9707794427871704,0.9334155917167664,0.991235613822937,45573.6,43373,49681,35245.6,29924,44483,47182.8,42999,50867,44340.6,42747,47258
5.050255600000002,5.049205000000002,5.053474000000001,0.04991995170712471,0.033163655549287796,0.06717894226312637,0.015152755938470364,-0.012172923423349857,0.04943644255399704,0.9713543295860291,0.9340197443962097,0.99134361743927,45485.2,41816,49847,39671.8,36466,43088,46838.2,41256,51182,42256.6,39325,47124
5.070025199999998,5.069034999999996,5.073190999999998,0.056467431038618086,0.040708161890506744,0.07215942442417145,0.016033361479640008,-0.012040086090564728,0.04980720207095146,0.972147536277771,0.9350025653839111,0.992367684841156,48305.0,46795,50508,41933.6,40182,44991,44131.2,39874,49789,41530.0,36612,48985
5.089710599999999,5.088669999999999,5.092922999999999,0.06344301924109459,0.04645558074116707,0.07869276404380798,0.01677501779049635,-0.012009012512862682,0.049880918115377426,0.9729776978492737,0.9359375834465027,0.9922836422920227,48193.8,44810,52394,40321.4,36366,42929,43838.6,40626,48226,43744.6,40025,47036
5.109434999999998,5.108392999999996,5.1126450000000006,0.07431932240724563,0.058990415185689926,0.08783461153507233,0.01786405574530363,-0.01207686960697174,0.049894701689481735,0.9739163756370545,0.9365308880805969,0.992978572845459,45954.8,42886,49642,38379.2,31497,44405,44627.0,41152,49584,45345.4,43210,47800
5.129154600000001,5.128112000000002,5.132370999999999,0.08491969704627991,0.0685889720916748,0.09774022549390793,0.01871866174042225,-0.012263108044862747,0.049942608922719955,0.9749460458755493,0.9373430609703064,0.992429792881012,44728.8,40578,48210,39167.4,34748,43201,44555.8,42127,47749,44951.4,41294,47204
5.148885399999999,5.147841000000001,5.152108,0.10023514181375504,0.0848364531993866,0.11014173179864883,0.0202404722571373,-0.012556290253996849,0.050020553171634674,0.9758685469627381,0.9376978278160095,0.993801474571228,43279.4,39677,46964,41185.8,37228,42928,44880.6,41868,47404,43047.4,39633,45799
5.168643599999999,5.167559999999998,5.1719170000000005,0.11666810661554336,0.10090117901563644,0.1267516016960144,0.021810852363705634,-0.013458235189318657,0.050934918224811554,0.9771618604660034,0.9384964108467102,0.9959071278572083,43378.0,40958,45671,42419.2,40301,43798,43758.6,40470,46945,42119.2,37911,44642
5.188330399999999,5.187290999999998,5.191545999999997,0.13292854875326157,0.11804946511983871,0.14536511898040771,0.022825183160603047,-0.014813574962317944,0.05126137286424637,0.9782597303390503,0.939117431640625,0.9975865483283997,43463.2,40587,45529,41644.4,39653,43573,42417.0,39864,46930,42800.8,39926,44919
5.208053999999999,5.207017999999996,5.211258000000001,0.15522055923938752,0.13864101469516754,0.16651658713817596,0.02481262423098087,-0.016304384917020798,0.052252475172281265,0.979111123085022,0.9394439458847046,0.9996564388275146,41692.4,38897,44174,40893.4,37723,42577,42852.6,41457,45137,43392.4,41550,45183
5.227776799999999,5.226737999999997,5.230992000000002,0.17738115191459655,0.1599649339914322,0.18969550728797913,0.02619146667420864,-0.019189702346920967,0.05341469123959541,0.9802110075950623,0.9399730563163757,1.0023483037948608,40729.0,37459,42796,41311.2,40001,43768,42568.4,40901,44837,42877.8,41067,45896
5.247501999999999,5.246451999999998,5.250718000000001,0.20124597251415252,0.18275830149650574,0.21474996209144592,0.027898113429546356,-0.022146256640553474,0.055144015699625015,0.9813990235328675,0.940302848815918,1.0051321983337402,39363.6,37827,41761,41913.2,39302,44574,42395.0,40328,43797,41893.0,40314,44863
5.267257599999999,5.266176999999997,5.270527000000001,0.2266053944826126,0.206513449549675,0.24081726372241974,0.029461411386728288,-0.02561373822391033,0.056455157697200775,0.9824743390083313,0.9403554201126099,1.007621169090271,39032.8,36692,41038,41863.6,39665,43112,41321.0,38506,44052,41295.2,39759,42413
5.286952999999999,5.285907999999996,5.290168000000001,0.2532892167568207,0.23136883974075317,0.2687568962574005,0.03087100125849247,-0.029677124693989754,0.05790664255619049,0.9836983919143677,0.9403442740440369,1.010528564453125,38306.8,34448,40793,41835.4,40223,44496,40389.4,36555,43956,40518.4,38686,42033
5.306680799999999,5.3056319999999975,5.3099029999999985,0.2810393810272217,0.25711140036582947,0.29743438959121704,0.03217712640762329,-0.03406449779868126,0.05963229387998581,0.9851379156112671,0.9409087300300598,1.0132243633270264,37242.8,31720,41375,40730.2,39082,42467,39492.0,34899,42593,40753.0,38615,43803
5.326437999999999,5.325356999999997,5.329628,0.3097359657287598,0.2839415371417999,0.32685208320617676,0.033663512021303174,-0.03841986879706383,0.061669256538152695,0.9864582657814026,0.9413228034973145,1.0155677795410156,35940.2,30235,39676,41342.0,39115,45293,39694.8,33120,44313,39495.6,37804,42090
5.3461289999999995,5.345081999999994,5.349354999999999,0.3359222710132599,0.3108554184436798,0.35730117559432983,0.03453557416796684,-0.04345281049609184,0.06321272999048233,0.9879363656044007,0.9414231181144714,1.0183262825012207,35422.4,29338,39548,40960.0,38894,44868,39103.2,32090,43245,39010.8,37229,41893
5.3659352,5.36496,5.369172999999998,0.36890130043029784,0.338143527507782,0.3889855742454529,0.035753213614225385,-0.048258230090141296,0.06638672202825546,0.9894670128822327,0.9414611458778381,1.0209027528762817,34620.0,28160,39413,41144.2,40047,42849,39377.2,32539,41532,38184.6,35202,40386
5.385581199999999,5.384536999999996,5.388791000000001,0.39906681776046754,0.3658943772315979,0.4220626950263977,0.0369360901415348,-0.052604224532842636,0.070091113448143,0.9911683797836304,0.94205641746521,1.023113489151001,34565.4,28385,38851,40404.2,38065,42007,38879.4,32263,41187,38178.8,36115,40286
5.405303999999999,5.4042489999999965,5.408529999999999,0.42958021759986875,0.39305976033210754,0.4587019979953766,0.03802989795804024,-0.056426551192998886,0.07317639142274857,0.9926337361335754,0.9424717426300049,1.0249738693237305,34274.0,29245,39440,40793.4,38754,42981,39141.2,31658,42394,37240.4,35380,40434
5.4250479999999985,5.423975999999996,5.428257,0.4589195430278778,0.4199317395687103,0.4893215000629425,0.03874497786164284,-0.06008516624569893,0.07551299780607224,0.9941060543060303,0.9425790309906006,1.0267847776412964,34346.0,31212,38715,40987.0,39426,42565,39251.8,30960,41982,36730.4,33774,39565
5.4447554,5.443703000000001,5.447975999999999,0.48773821592330935,0.44660046696662903,0.5207905769348145,0.03934891670942307,-0.06255102902650833,0.07735203206539154,0.9955610990524292,0.9434434175491333,1.0280323028564453,34240.0,30568,38017,41672.0,40211,44931,40094.8,33944,43233,35822.0,32981,38967
5.464559399999999,5.463512999999999,5.4677869999999995,0.5132975876331329,0.4588168263435364,0.5523761510848999,0.03967293128371239,-0.06424639374017715,0.07752728462219238,0.9967742085456848,0.9432799220085144,1.0294328927993774,35180.8,32618,39392,41132.8,40179,43351,39908.0,33748,42086,36494.6,32670,39349
5.4842027999999985,5.483152999999998,5.487423999999999,0.5386976480484009,0.4859629273414612,0.5837997198104858,0.04036322757601738,-0.06544795632362366,0.07834751904010773,0.9976436614990234,0.9441550374031067,1.0297834873199463,35186.6,32170,39217,41859.6,40648,46048,40814.4,35879,42430,35879.4,33544,38812
5.5039278,5.502862999999998,5.507159999999999,0.5670488595962524,0.5171821713447571,0.6141980886459351,0.04068977832794189,-0.06598448008298874,0.07812603563070297,0.9986954689025879,0.945066511631012,1.0304828882217407,35701.4,33552,38370,41218.0,39478,44714,40826.8,35795,42994,36634.6,34568,38336
5.523660199999999,5.522597999999999,5.526879000000001,0.5905042052268982,0.5447801351547241,0.6274741888046265,0.04047996252775192,-0.0653073787689209,0.07744376361370087,0.9995543837547303,0.9455922245979309,1.0312947034835815,35527.4,33367,37964,41640.2,39793,46072,41842.0,37788,44029,36465.6,35168,38054
5.5433797999999985,5.542316999999995,5.546611,0.6153477191925049,0.567240297794342,0.6561141610145569,0.04051374047994614,-0.06389927864074707,0.07589811831712723,1.0002934217453003,0.9463943243026733,1.0313630104064941,36477.6,34938,38710,41123.2,38811,45742,41258.0,37791,42541,36899.4,35924,37554
5.563143800000001,5.562120999999999,5.566336999999999,0.6383837342262269,0.587452232837677,0.6829236745834351,0.04052136763930321,-0.0620168000459671,0.07498965412378311,1.0006344199180603,0.9464402794837952,1.0312490463256836,36277.4,34516,37800,41645.8,38975,45381,42329.4,39804,44369,36705.6,35908,38036
5.582831399999997,5.5817659999999965,5.586063999999999,0.6572527766227723,0.6061440706253052,0.7079480290412903,0.040375515818595886,-0.05885407701134682,0.07491427659988403,1.000738537311554,0.9462946057319641,1.0310853719711304,37290.8,36321,39581,41102.0,38714,45405,41766.4,40063,42795,37348.4,36187,38256
5.6025735999999995,5.601485999999998,5.6058769999999996,0.6794483661651611,0.6240353584289551,0.7312203645706177,0.03988159522414207,-0.055770549923181534,0.0739508792757988,1.0007940530776978,0.9468899369239807,1.0309576988220215,37161.6,35847,38009,41397.8,38425,45278,42799.6,40971,45302,37237.6,35275,38799
5.622279399999999,5.621214999999998,5.625519000000001,0.6988638877868653,0.6407164335250854,0.7527781128883362,0.039594872295856474,-0.05178329348564148,0.07331734150648117,1.0002459049224854,0.9468626976013184,1.0299992561340332,38074.0,36389,39906,41210.0,38835,44912,42480.8,40701,43602,37786.0,33630,39610
5.6420238,5.640943,5.645311000000001,0.7162829279899597,0.6558105945587158,0.7721284627914429,0.03891992121934891,-0.04744026064872742,0.07518860697746277,0.999740719795227,0.9459061622619629,1.029685378074646,38280.6,36326,40072,41075.4,38244,44496,42967.2,40834,44214,38089.8,32977,40302
5.661748999999999,5.660703999999999,5.664957999999999,0.7324820160865784,0.670589029788971,0.7896517515182495,0.03827813416719437,-0.04236002638936043,0.07706621289253235,0.99898761510849,0.9455515742301941,1.0287895202636719,38871.6,36964,41349,40915.8,38738,43547,43055.4,40391,44604,38320.2,31719,42240
5.681452399999999,5.680383999999998,5.684680999999999,0.7470315456390381,0.6832648515701294,0.8049632906913757,0.037186223268508914,-0.03803776949644089,0.0781838670372963,0.9980992794036865,0.9445093870162964,1.028530478477478,38894.4,37691,40115,41092.0,37244,44393,43291.4,39729,46698,38176.6,31931,40504
5.701221399999999,5.700127999999998,5.704407999999999,0.759719717502594,0.6952419281005859,0.8184946775436401,0.03625718019902706,-0.03403986617922783,0.07912562042474747,0.9970997095108032,0.9433501362800598,1.028701901435852,40286.4,38441,42925,40521.0,36965,43404,42476.2,39260,44985,38624.2,31582,41272
5.720905399999999,5.719835,5.724130000000001,0.7711552262306214,0.7060706615447998,0.8303642272949219,0.035366283357143403,-0.030230708420276642,0.0800398513674736,0.9959902286529541,0.9422690868377686,1.0284032821655273,40043.6,38239,44113,39837.4,37508,41439,43131.0,40467,45328,39327.0,31673,42536
5.740634399999999,5.739568,5.743866000000001,0.7807352304458618,0.7153880000114441,0.8403573036193848,0.03449135757982731,-0.02628936804831028,0.08096090704202652,0.9950096487998963,0.9412464499473572,1.0280259847640991,40265.2,39087,43349,39820.6,35938,41679,43040.6,39866,47026,39173.2,33171,41719
5.760400599999999,5.759360000000001,5.763585999999998,0.7895635366439819,0.7244627475738525,0.8484182953834534,0.03323637209832668,-0.022924896329641342,0.08138083666563034,0.9942758917808533,0.940244197845459,1.02768075466156,40444.0,38606,44624,39280.4,36760,41304,43051.8,41451,46372,39579.8,33563,42462
5.780080999999998,5.779015999999997,5.783303999999999,0.7974136471748352,0.7328096628189087,0.8553254008293152,0.032225444167852405,-0.02027757093310356,0.08220147341489792,0.9931301593780517,0.9387336373329163,1.0265049934387207,40437.6,38709,43834,39075.0,36256,41080,42781.2,39957,47355,39365.8,34107,40988
5.7998536000000005,5.798741999999999,5.803115000000002,0.8042020320892334,0.7400234341621399,0.8610155582427979,0.03132617697119713,-0.018378959968686104,0.0831349715590477,0.9920003771781921,0.9377142190933228,1.024660587310791,40633.2,38760,44346,38760.4,36621,40645,42652.2,40543,46777,39701.6,35096,42228
5.8195245999999985,5.818464999999996,5.822744999999998,0.8101938247680665,0.7465404868125916,0.8657200932502747,0.030213554762303828,-0.01694895513355732,0.0833255872130394,0.9913741111755371,0.937372088432312,1.023253083229065,40487.0,37484,45876,38113.4,35358,40364,42612.2,40703,45040,40128.8,36277,42357
5.8392572,5.838195000000001,5.842486000000001,0.8155397415161133,0.7530128955841064,0.8692467212677002,0.029218684881925583,-0.016160311177372932,0.08384524285793304,0.9905949831008911,0.9366694688796997,1.0211836099624634,40710.6,38684,44412,38333.4,35796,39438,42146.4,39116,45658,39941.4,36923,42225
5.8590392,5.858074999999998,5.862209999999999,0.8205684900283814,0.758788526058197,0.872058629989624,0.02826443389058113,-0.016594180837273598,0.08419255167245865,0.9898144960403442,0.9358897805213928,1.0189517736434937,40804.4,38115,43917,37580.2,34347,40186,41448.0,38729,44675,40371.8,38539,42430
5.8787047999999995,5.877642,5.881931,0.82505704164505,0.7645087838172913,0.8747791051864624,0.02737500024959445,-0.017319323495030403,0.08422955870628357,0.9893330574035645,0.935864269733429,1.0169895887374878,40222.2,37814,43513,38212.4,34479,40410,41688.2,39031,43567,40007.8,37697,41470
5.8985046,5.897369999999995,5.901826,0.8293059229850769,0.7703276872634888,0.8767836093902588,0.026565933600068092,-0.0185567494481802,0.08418142795562744,0.9887951254844666,0.9354497790336609,1.01502525806427,40203.6,38565,41951,37611.2,35641,39895,41069.8,37905,42813,40444.0,38466,42534
5.9181488,5.917087,5.921377,0.8336448669433594,0.7762584686279297,0.8815616965293884,0.02588649531826377,-0.020384855568408966,0.08410651981830597,0.9881661295890808,0.9351851344108582,1.0131045579910278,40322.2,38613,42405,37780.8,35805,40455,40340.0,38529,42425,40111.6,38930,41970
5.9378763999999995,5.9368159999999985,5.941100999999998,0.8374439239501953,0.7796421051025391,0.8861072659492493,0.025199536979198457,-0.02307107299566269,0.084015853703022,0.9878118991851806,0.9350890517234802,1.0112247467041016,39482.8,38827,40443,37714.2,35923,40096,40397.8,38507,42462,40159.4,38029,42862
5.9576134000000005,5.956629000000001,5.960809000000001,0.8414972424507141,0.7859271764755249,0.8901219964027405,0.024432753585278986,-0.02587476372718811,0.0831412672996521,0.987654173374176,0.9359124302864075,1.009909749031067,39538.4,38843,40969,37983.2,35828,39975,39725.0,37484,41756,39662.0,37047,42541
5.977319399999999,5.976259999999995,5.980545999999999,0.8459927439689636,0.7924472689628601,0.8943818807601929,0.02383668664842844,-0.029130451381206512,0.08232656866312027,0.9871038556098938,0.9361376166343689,1.008455514907837,39746.2,38003,40953,37230.6,34401,40319,38833.4,35234,42283,40203.4,37493,42653
5.997091799999999,5.995987000000001,6.000373999999999,0.850900161266327,0.8006265163421631,0.8982363939285278,0.023575930017977954,-0.03238862007856369,0.08126594126224518,0.9868957757949829,0.9363275766372681,1.0074938535690308,38573.4,36218,40165,37789.4,34431,41640,39624.6,35159,43559,39721.0,36545,41815
6.016769999999999,6.015712000000001,6.019976999999999,0.8560001492500305,0.8084774613380432,0.9015457630157471,0.023466921877115965,-0.0360676608979702,0.08014607429504395,0.9866783380508423,0.9369412660598755,1.0081231594085693,39010.4,36416,41047,37300.4,34765,40864,38838.4,34164,42809,40198.4,37112,42980
6.0364960000000005,6.0354360000000025,6.039719,0.8612263917922973,0.8157874345779419,0.9053378701210022,0.02310810424387455,-0.03920729458332062,0.0782410278916359,0.9862566590309143,0.9367750287055969,1.008143424987793,38797.8,36608,41648,38164.2,35921,39792,38913.6,34851,41555,39759.2,36887,43628
6.056263199999998,6.055246999999996,6.059429999999999,0.8666500449180603,0.8231036067008972,0.9093143343925476,0.022841685451567173,-0.042111657559871674,0.07613995671272278,0.9857874631881713,0.9372447729110718,1.007975697517395,39258.6,37234,41525,38053.2,35851,41276,39118.8,35766,41844,40300.4,37105,42116
6.075942599999999,6.074881000000001,6.0791640000000005,0.87257981300354,0.8312000632286072,0.9133815765380859,0.02280327510088682,-0.04514613747596741,0.07399564236402512,0.9852638244628906,0.9373089075088501,1.006995677947998,39140.6,37548,41807,38372.0,36469,40187,39599.0,37539,41101,40423.8,39294,42665
6.095709999999999,6.094606999999996,6.098985000000001,0.8786900043487549,0.8394625186920166,0.9175866842269897,0.02265105526894331,-0.04760545492172241,0.0718512013554573,0.9845733165740966,0.9372965097427368,1.00529146194458,39743.4,38580,41440,39210.6,37723,40810,39956.4,38474,41699,39985.2,37180,42188
6.11541,6.114413000000001,6.1186029999999985,0.8852169990539551,0.8477200269699097,0.9224854111671448,0.02255990505218506,-0.04960298910737038,0.06920196115970612,0.9840086460113525,0.9372208118438721,1.0039589405059814,39943.6,38137,41736,38638.2,37418,39660,40167.2,38732,41539,40863.8,39403,43129
6.135114799999999,6.134047999999996,6.138339,0.8918820977210998,0.855922281742096,0.9273849725723267,0.02241849172860384,-0.051183559000492096,0.0661780834197998,0.9832704544067383,0.9371335506439209,1.0020040273666382,39664.2,37202,42527,40065.2,39478,40598,41374.2,40267,41983,40102.2,37718,41851
6.154878199999999,6.153771000000001,6.158150000000001,0.8987585067749023,0.8648620247840881,0.9320166707038879,0.02225098330527544,-0.05209844559431076,0.06307739019393921,0.9826820969581604,0.9370681643486023,1.0003167390823364,40140.4,38585,42053,39475.4,38325,41350,41077.8,39837,43785,40758.6,38731,42345
6.174562599999999,6.173483999999997,6.177780999999998,0.9059118509292603,0.873660683631897,0.9371079802513123,0.022222637943923474,-0.052586235105991364,0.05997730419039726,0.9820712089538575,0.9370332360267639,0.9999778866767883,40164.6,37569,43202,39619.0,38018,40727,41278.0,40108,43510,40621.4,37775,43880
6.194286799999999,6.193197999999997,6.197505000000001,0.9130829453468323,0.882097601890564,0.9422913789749146,0.02195122968405485,-0.05218145251274109,0.05690210685133934,0.9817385315895081,0.9370193481445312,0.9993815422058105,39856.2,37537,41881,40143.0,38151,42305,41652.0,39290,44560,39972.2,36057,42730
6.214028199999999,6.2130040000000015,6.217224999999997,0.9203749418258667,0.8906524777412415,0.9480168223381042,0.02198923323303461,-0.0507875457406044,0.05505380779504776,0.9817439675331116,0.9370083808898926,0.9998228549957275,39559.4,37968,41111,39932.4,38104,42056,41514.6,40062,44026,39843.2,36666,42472
6.233731999999998,6.232650999999999,6.236962999999999,0.9277585744857788,0.8989173769950867,0.9541186094284058,0.021821252442896365,-0.049478545784950256,0.05473725125193596,0.9814372777938842,0.9369919300079346,0.9999606609344482,39499.2,37586,41854,39763.4,38891,41186,40895.2,39265,41947,39608.6,35666,42649
6.253499799999999,6.2523649999999975,6.256792000000001,0.9350135803222657,0.9067901968955994,0.9602803587913513,0.021542059443891048,-0.04718049243092537,0.05343325808644295,0.981411612033844,0.936970055103302,0.9994732141494751,39235.6,38564,39761,39106.0,37694,40936,40451.4,38332,42410,39553.4,36669,41556
6.273182,6.272086999999999,6.276398,0.9422416090965271,0.9145251512527466,0.9664244651794434,0.021389492228627204,-0.044714488089084625,0.051923591643571854,0.9813833951950073,0.9369105696678162,0.9993541240692139,38830.4,37786,40777,39231.2,37506,40514,40327.2,39023,41388,39193.2,36598,41572
6.2929096,6.291803999999997,6.296123,0.9492733478546143,0.9221890568733215,0.9725239276885986,0.02121084276586771,-0.041490569710731506,0.04987017810344696,0.9815544724464417,0.9368741512298584,0.9995710849761963,38123.4,36521,39633,39161.8,37895,41662,40438.2,38629,42534,38865.0,37458,40727
6.312700799999997,6.311691,6.315856999999999,0.9560581922531128,0.9290106892585754,0.9785694479942322,0.02091541886329651,-0.03843710198998451,0.04746966063976288,0.9817546725273132,0.9368308186531067,1.0004644393920898,38054.0,34048,41355,38820.6,37225,39867,39957.2,38529,41112,38793.4,36818,41897
6.3323548,6.331244,6.335580000000002,0.9624409079551697,0.9350705742835999,0.9845618605613708,0.02037452757358551,-0.03497783839702606,0.04456228017807007,0.9817872047424316,0.9367854595184326,1.0006779432296753,37914.0,35044,40337,38932.0,37396,41907,39798.8,37038,41310,38685.2,35851,40485
6.352141999999999,6.350974999999998,6.355438999999999,0.9680041432380676,0.941463828086853,0.990507185459137,0.019649459421634673,-0.032909784466028214,0.04530731961131096,0.9820248484611511,0.9367667436599731,1.0011475086212158,37840.8,33471,40282,38656.2,38008,40674,39799.2,38185,41247,38651.8,35488,40882
6.371802399999999,6.370697,6.375026000000002,0.9736785888671875,0.9466134309768677,0.9964077472686768,0.019105390831828117,-0.02981737069785595,0.04534873366355896,0.9818408131599426,0.9361931085586548,1.0012847185134888,37686.0,34763,39167,38897.6,37006,41782,40405.8,37987,42619,38538.6,36245,40042
6.3915282,6.390417999999999,6.39475,0.9791333913803101,0.9517300724983215,1.002266526222229,0.01878024563193321,-0.02608196809887886,0.046027179807424545,0.9817985653877258,0.9357730150222778,1.002039909362793,38562.8,35587,40890,38297.8,37490,39621,39722.4,38556,40758,39143.8,35543,41897
6.411287800000001,6.410233,6.414474000000002,0.9841098785400391,0.9557980298995972,1.008088231086731,0.01825564168393612,-0.02294694073498249,0.0460701622068882,0.9816451072692871,0.9356495141983032,1.002162218093872,38680.8,37296,40180,38941.6,37519,41142,40192.4,38413,41460,38879.4,36142,40209
6.430978799999998,6.429871999999996,6.434203,0.9883816003799438,0.9585279226303101,1.0130748748779297,0.017877517733722925,-0.01999145932495594,0.04596993699669838,0.9814393043518066,0.9357430338859558,1.002121925354004,38892.6,37210,40724,38993.4,37800,40901,40422.0,39694,41147,39137.8,35439,40647
6.450767000000001,6.449593999999998,6.454015999999999,0.9926650643348693,0.9625819325447083,1.0178407430648804,0.017398818302899598,-0.01684403233230114,0.045844707638025284,0.9814685702323913,0.9356722235679626,1.002049446105957,39209.0,38262,39655,38855.6,37420,41470,40554.0,39158,42212,39454.0,37328,40656
6.470431399999998,6.469322,6.473652999999999,0.9964074850082397,0.9654764533042908,1.022813320159912,0.01685351589694619,-0.014182995073497295,0.04572576656937599,0.9810970783233642,0.9351202845573425,1.0019583702087402,39374.4,38609,40414,38726.8,37574,40061,40822.0,39685,41887,39770.6,36778,41258
6.4901618,6.489044999999999,6.493417000000001,0.9996468186378479,0.9674854874610901,1.02729332447052,0.01645662561058998,-0.011911477893590927,0.04562516510486603,0.9806828618049621,0.9347484111785889,1.0013571977615356,39528.6,39043,40808,38813.4,36596,41392,41057.6,39717,43163,39770.0,38178,40886
6.509906399999998,6.508854999999997,6.513102999999999,1.0025226712226867,0.9693853259086609,1.031387209892273,0.015963716292753817,-0.010006645694375038,0.044741079211235046,0.9803978204727173,0.9346966743469238,1.0009164810180664,39741.6,38746,41015,38718.8,37322,40159,40830.2,39072,42254,39984.6,37908,41593
6.529626799999998,6.5285959999999985,6.532829000000001,1.0051090359687804,0.9707798957824707,1.035125970840454,0.015438998444005847,-0.00897082220762968,0.04448438063263893,0.9801876068115234,0.9341839551925659,1.0008032321929932,39904.4,39057,40823,38526.4,35953,41040,40651.8,39252,42748,40090.6,38851,41641
6.549375599999999,6.548220999999998,6.552647,1.007071053981781,0.9718412160873413,1.0382617712020874,0.015110694814939051,-0.00788803305476904,0.04386474937200546,0.9797786951065064,0.9338222146034241,0.9999856352806091,39989.6,38563,42992,38868.2,36896,40523,40771.6,40017,41454,40053.8,37926,42474
6.569055399999999,6.567936999999999,6.5722809999999985,1.0088010430335999,0.9731444120407104,1.0399160385131836,0.015071323560550808,-0.007304907310754061,0.04379456117749214,0.9796137809753418,0.9337851405143738,0.9997953772544861,39822.4,38867,41078,38666.4,36008,41067,40639.0,38431,42270,40048.0,38392,41067
6.588787599999998,6.587665999999997,6.592044000000001,1.0102461099624633,0.9734923243522644,1.042773723602295,0.014806847111321986,-0.007088233716785908,0.042905617505311966,0.9793914675712585,0.9338389039039612,0.9992537498474121,40072.2,38843,41780,37904.4,36249,39411,39966.8,38838,41242,40668.4,38259,42469
6.6085275999999995,6.607474999999999,6.611740000000001,1.0116021633148193,0.9742785692214966,1.0453145503997803,0.014616838633082807,-0.007720086723566055,0.04192182794213295,0.9792033791542053,0.9339232444763184,0.9988971948623657,38971.4,38142,40817,38460.8,35888,40329,40919.8,39576,43124,40009.4,38182,41205
6.628227,6.627112999999998,6.631456000000002,1.0127338290214538,0.974808394908905,1.0475668907165527,0.01455488905776292,-0.008803151547908783,0.04168715327978134,0.9791111469268798,0.9339720606803894,0.9983437657356262,40499.4,39010,42116,37631.0,35787,39856,39091.2,37925,40285,40370.0,38744,41886
6.6479897999999995,6.646947000000001,6.651182,1.0136547684669495,0.9751344919204712,1.0495035648345947,0.014410464907996356,-0.009458868764340878,0.04087289422750473,0.9788907170295715,0.9340314269065857,0.9979404807090759,39236.4,37546,40928,38329.6,34662,40850,40082.6,38236,42269,39670.6,37711,40641
6.667675,6.666557999999998,6.670899,1.0143436670303345,0.9751845598220825,1.0506012439727783,0.014401915483176708,-0.011004664935171604,0.04017572104930878,0.9787920117378235,0.9341110587120056,0.9978482127189636,39417.8,37384,41161,38343.0,36952,39923,39406.2,37961,40459,39935.6,38262,41511
6.687404599999998,6.6862869999999965,6.690640999999999,1.014954924583435,0.9760141372680664,1.0517646074295044,0.014577737869694829,-0.012229390442371368,0.041018884629011154,0.9787718057632446,0.934421718120575,0.9977918267250061,39400.2,36925,40622,38339.4,35738,40550,39533.4,38061,41580,39895.8,37680,41353
6.707124999999998,6.706006999999998,6.710364,1.0155190825462341,0.9768062233924866,1.052701473236084,0.014531841792631894,-0.01411711610853672,0.0419791080057621,0.9789303064346313,0.9350668787956238,0.9977850914001465,39406.4,37577,41449,37790.6,35783,39615,38985.0,36692,40229,40083.8,38438,41724
6.726849999999999,6.725729999999997,6.730083999999998,1.0160390615463257,0.9773486852645874,1.0535999536514282,0.014578848716337234,-0.016141623258590698,0.04288814589381218,0.978756582736969,0.9352284073829651,0.9969804883003235,39292.4,37814,40273,37719.4,35535,39820,38957.8,36006,41819,39969.4,39066,41612
6.7466361999999975,6.745597999999999,6.749813999999999,1.0166165471076964,0.9781134724617004,1.0542480945587158,0.014688102534273639,-0.017656469717621803,0.04326557740569115,0.9785428762435913,0.935207724571228,0.9962504506111145,39357.4,37043,41559,38115.8,36340,39594,38913.4,37027,39856,39733.0,38531,41848
6.7663026,6.765184000000001,6.769536,1.0172754049301147,0.9792181253433228,1.0545954704284668,0.014650871459161862,-0.01926898956298828,0.04324927181005478,0.97836674451828,0.9351533651351929,0.9958451986312866,39731.4,37217,40781,37683.0,36271,39518,38749.6,37646,41417,40189.6,39398,41571
6.786018399999999,6.784898999999998,6.789254,1.017812466621399,0.9806858897209167,1.0546224117279053,0.014875754155218602,-0.021141741424798965,0.04390908405184746,0.9781667470932007,0.9351112842559814,0.9958608746528625,39283.6,37141,40328,38567.0,37817,39846,39270.2,38159,41294,39860.2,38773,41213
6.8057539999999985,6.804627,6.808990000000001,1.0186883687973023,0.9825061559677124,1.0548462867736816,0.01500364551320672,-0.022545229643583298,0.043452829122543335,0.9777432322502136,0.9350584149360657,0.9953500032424927,39271.8,37464,41340,38579.6,37299,39746,39243.8,38501,39763,40068.8,38830,41626
6.825477199999999,6.824352999999995,6.828714999999999,1.0193692445755005,0.9841394424438477,1.0551292896270752,0.01507552587427199,-0.024149158969521523,0.04297471046447754,0.977359127998352,0.9350127577781677,0.9949772357940674,39304.8,38597,40397,38760.4,37087,40394,39901.8,38528,41700,40211.6,39032,41842
6.845198400000001,6.844068,6.8484370000000006,1.0201471209526063,0.985968291759491,1.0554448366165161,0.0151314667891711,-0.02602275088429451,0.042247362434864044,0.9768584966659546,0.934169352054596,0.9948904514312744,39949.8,38204,40946,38548.4,36786,39247,39599.8,38819,40615,40556.4,39455,42097
6.864926399999999,6.8638010000000005,6.86816,1.0209749817848206,0.9880991578102112,1.0555177927017212,0.015310749784111977,-0.02667441964149475,0.04140518233180046,0.9763060092926026,0.9342148303985596,0.9940930008888245,39706.2,38003,41271,39061.6,38536,39713,39965.6,39474,40491,40328.0,38206,42306
6.884646399999999,6.883519999999997,6.8878840000000014,1.0218531966209412,0.9902788996696472,1.0555379390716553,0.015572982560843229,-0.02679561637341976,0.039555568248033524,0.9759143590927124,0.9339364171028137,0.9939026832580566,40149.8,38433,41820,38512.2,36961,40278,39730.2,38501,41428,40846.0,39183,42351
6.9043671999999985,6.903226999999999,6.907608,1.0231642127037048,0.9927111268043518,1.055886149406433,0.015737175662070512,-0.026476368308067322,0.038230642676353455,0.9756531953811646,0.9338812232017517,0.9938226938247681,39793.2,37738,41339,39686.2,39050,40494,40329.8,39068,41164,39995.2,37160,42173
6.924095800000001,6.922968000000001,6.927328000000001,1.0243518710136414,0.9946016669273376,1.0561978816986084,0.015727936942130327,-0.026114849373698235,0.03624937683343887,0.9755676031112671,0.9339399933815002,0.9936127662658691,39758.4,38574,41472,38710.8,37376,40024,40468.8,38703,43480,40957.0,38717,42280
6.943819599999999,6.942674999999996,6.947058,1.0257511734962463,0.9973360896110535,1.0565565824508667,0.015870286989957093,-0.0257731843739748,0.03603791445493698,0.9752254962921143,0.9339295625686646,0.9933242797851562,40384.6,39063,41822,38471.2,36451,39679,39489.0,37629,40603,40605.8,38792,42295
6.963543799999999,6.962413999999997,6.966774000000001,1.0268946528434753,0.9997759461402893,1.057182788848877,0.015978498663753272,-0.02466648258268833,0.036060720682144165,0.974993908405304,0.933142364025116,0.9929974675178528,39682.6,37873,41555,38324.2,37275,39046,40180.8,39228,41568,40617.2,38487,42296
6.983269399999999,6.9821389999999965,6.986506,1.0283676147460938,1.0026620626449585,1.0576235055923462,0.016238064412027596,-0.023412637412548065,0.03659406304359436,0.9750821948051452,0.9329515099525452,0.9929508566856384,39837.0,37495,41416,38914.2,37602,40366,39668.6,38640,40479,40085.8,38345,41114
7.0029927999999995,7.001864999999999,7.006229999999999,1.029927706718445,1.0053843259811401,1.0582727193832397,0.01619855556637049,-0.022166501730680466,0.036996856331825256,0.9749837040901184,0.9329164624214172,0.9929506182670593,39198.2,37888,41877,38403.0,37701,38941,39844.2,37406,41157,40040.6,37833,42235
7.022717599999998,7.021587999999996,7.02595,1.0313550233840942,1.007797122001648,1.0587176084518433,0.01618698500096798,-0.020435690879821777,0.037101373076438904,0.9751994132995605,0.932910680770874,0.9929580688476562,39255.2,37866,40468,38285.2,37582,40061,39393.4,37077,41381,40039.6,37821,41421
7.042442800000001,7.0413070000000015,7.0456769999999995,1.0331300020217895,1.010632038116455,1.0596213340759277,0.016121943853795527,-0.01836509071290493,0.03712551295757294,0.9749544024467468,0.9321337342262268,0.992188572883606,38950.2,37405,40804,38022.6,35889,39745,39384.2,35779,41238,39986.6,37885,41381
7.062166799999997,7.061028999999996,7.065404999999998,1.0344748497009277,1.0127875804901123,1.0603771209716797,0.015931746177375316,-0.017069200053811073,0.037901800125837326,0.9748790502548218,0.9319422841072083,0.9919949769973755,38786.8,36543,41464,38125.0,36680,40366,39331.0,35830,40859,39825.8,38722,41036
7.081891799999998,7.080748999999997,7.085129,1.0358630895614624,1.014760971069336,1.061350703239441,0.01576706189662218,-0.015208941884338856,0.038099341094493866,0.9748496890068055,0.9313835501670837,0.9919589757919312,38994.2,36778,41801,38044.4,37481,38764,38946.8,37110,40289,39970.6,38299,42466
7.1016314,7.100561000000003,7.104856,1.0374072313308715,1.0166821479797363,1.0623689889907837,0.01555095538496971,-0.01324842032045126,0.038129452615976334,0.9748774766921997,0.931246817111969,0.9911893010139465,38552.4,36116,41024,38874.4,37521,40007,39659.4,38288,41148,39486.0,38002,41651
7.121340399999999,7.120205000000002,7.124580000000002,1.038878870010376,1.0185853242874146,1.063658356666565,0.01542593091726303,-0.011301332153379917,0.038901060819625854,0.974804425239563,0.9309677481651306,0.9917966723442078,38737.6,37636,39473,38388.2,37239,40441,39748.6,36976,42798,39858.8,38597,41502
7.141108599999998,7.139926999999997,7.144392,1.0402188539505004,1.0204832553863525,1.0647448301315308,0.014954926632344722,-0.010196268558502197,0.03907616436481476,0.974345076084137,0.9303798675537109,0.991186261177063,38971.8,37424,40510,38399.2,37266,40759,39665.2,36858,41682,39958.4,38371,41231
7.1607883999999995,7.159652000000003,7.164027999999998,1.0412113189697265,1.021606683731079,1.0657740831375122,0.014662220329046249,-0.008521354757249355,0.039103131741285324,0.9742582321166993,0.9304964542388916,0.9910421967506409,39203.6,37832,41426,38628.4,37614,40003,39765.4,37194,41011,40053.4,38441,41635
7.180513599999998,7.179377999999998,7.1837469999999986,1.0424230575561524,1.0227971076965332,1.0672986507415771,0.014515411667525768,-0.0075262198224663734,0.03987153619527817,0.9740153312683105,0.9300224184989929,0.9910241365432739,39649.8,38514,41615,38694.2,37393,39666,39596.6,37828,40749,40117.6,38740,41770
7.200257799999998,7.199201999999998,7.203475999999998,1.0433319807052612,1.023748755455017,1.0684762001037598,0.013956291694194078,-0.0067152720876038074,0.04011012613773346,0.9736921072006226,0.9299270510673523,0.9910470247268677,39671.6,38224,40555,38887.0,38055,39992,40027.8,38409,41032,40232.0,38493,41930
7.219962799999999,7.218820999999997,7.223203000000002,1.0441091060638428,1.0246467590332031,1.0695288181304932,0.013437417149543763,-0.005960448645055294,0.04015280306339264,0.9734105467796326,0.9299201369285583,0.9910839200019836,39978.2,37819,40767,38919.4,36621,40760,39847.8,38366,41131,40341.0,38747,41646
7.2397212,7.23854,7.243006000000001,1.04468777179718,1.024766206741333,1.0705046653747559,0.013028282579034567,-0.005752721335738897,0.040121521800756454,0.9731407046318055,0.9294105172157288,0.9911031723022461,39445.8,38249,41267,38520.8,36972,39165,40396.4,38244,41432,40584.8,38660,42093
7.259412799999998,7.2582629999999995,7.262655999999998,1.0453745126724243,1.0254734754562378,1.071455478668213,0.012815864942967891,-0.005140612367540598,0.04061882942914963,0.9729452252388,0.929559588432312,0.9911260604858398,39613.8,38145,40555,38233.8,36484,40143,40119.8,37783,41732,40753.2,39120,42466
7.279132599999999,7.277985999999997,7.282360000000001,1.0457262992858887,1.0255686044692993,1.072392225265503,0.01239049369469285,-0.005210306961089373,0.0404524952173233,0.972764503955841,0.9293466806411743,0.9911224842071533,39578.8,38166,41011,38828.6,36920,40587,40211.4,38387,41364,40242.4,38566,41203
7.298902200000001,7.297807000000001,7.302159,1.046080183982849,1.0255181789398193,1.0726155042648315,0.012207885249517858,-0.005174108315259218,0.040799226611852646,0.9726731181144714,0.9290419220924377,0.9911761283874512,39439.4,37672,41374,38575.8,36057,39814,40133.8,38762,42206,40560.0,39366,41771
7.318583800000002,7.3174360000000025,7.321823999999999,1.046319341659546,1.0249282121658325,1.073561191558838,0.01199206974124536,-0.005305817816406488,0.0409914031624794,0.9728660345077514,0.9289818406105042,0.9918607473373413,39677.8,37796,40852,38960.6,36213,40969,39529.6,37956,40833,39882.8,38812,40823
7.338326799999999,7.337182999999998,7.341554,1.0464782238006591,1.0244710445404053,1.0744781494140625,0.011707150883739813,-0.006155700888484716,0.04101307690143585,0.9727271914482116,0.9289934039115906,0.9920725226402283,39646.6,37507,41648,37888.4,35560,39245,39198.0,38107,40250,40428.8,39390,41695
7.358031399999999,7.356890999999996,7.361274000000002,1.0463677167892456,1.0238072872161865,1.0745917558670044,0.011619815253652632,-0.007193980272859335,0.040999267250299454,0.9729268908500671,0.9290117025375366,0.9926486015319824,39342.8,37157,40739,38360.0,36360,40108,39397.4,38056,40549,39954.8,38429,41288
7.377758,7.376604,7.381003,1.0463533401489258,1.0228444337844849,1.0753120183944702,0.011665442551020533,-0.007488896604627371,0.040978673845529556,0.9728736042976379,0.9290304183959961,0.9930381178855896,38770.6,37192,40146,37981.0,35857,39590,39668.8,37848,40962,40251.4,39183,41227
7.397561399999999,7.396426,7.400813000000001,1.0461100816726685,1.0223350524902344,1.0753883123397827,0.011759048752719537,-0.008352674543857574,0.04175945371389389,0.9727434158325196,0.9290496110916138,0.9931035041809082,39122.4,37201,41141,37703.0,34829,39161,38905.6,37823,39814,40165.2,39439,41256
7.417206599999998,7.416059999999998,7.4204409999999985,1.0460107326507568,1.021618366241455,1.075843095779419,0.011759304229053668,-0.009857077151536942,0.04194111377000809,0.9727989077568054,0.9290772676467896,0.9930795431137085,39333.4,37933,40928,38164.0,37284,39561,38938.8,36921,40656,39857.4,38193,41366
7.436932599999999,7.4357929999999985,7.440165,1.0458479642868042,1.020749568939209,1.076137661933899,0.011876784538617357,-0.010476699098944664,0.04197460040450096,0.9728026390075684,0.9290910959243774,0.9930521249771118,39599.2,37406,41802,37954.4,36083,39285,38705.2,37185,39824,40002.2,39006,41419
7.4566576,7.455498999999996,7.459900000000001,1.045814538002014,1.020321011543274,1.0761299133300781,0.01194438561797142,-0.011372316628694534,0.04197222739458084,0.9727836370468139,0.929079532623291,0.9932949542999268,38950.8,37959,40079,38788.8,37201,41137,39535.8,36766,42711,39457.4,38421,40799
7.4763784,7.475229000000001,7.479617000000001,1.045302152633667,1.019476056098938,1.0760531425476074,0.012079153640661389,-0.01232602633535862,0.041960593312978745,0.9727622270584106,0.9290602803230286,0.9938579201698303,39345.6,37519,41161,37711.8,36128,39331,39260.4,38255,40714,40587.4,39591,42357
7.496168999999997,7.495042999999999,7.499428,1.0450231552124023,1.018041729927063,1.0759687423706055,0.012313812971115112,-0.013285210356116295,0.04194856062531471,0.972596263885498,0.9291048645973206,0.9939748644828796,39651.4,38384,41674,38240.4,37642,38873,39158.6,37848,40049,40069.8,38338,41907
7.515831799999998,7.5146709999999945,7.519074,1.0448734998703002,1.018349289894104,1.0753626823425293,0.01277279662899673,-0.013975640758872032,0.04193717986345291,0.9721592664718628,0.9290364980697632,0.9937337636947632,39330.8,37830,41206,38141.6,35408,39821,39714.8,38717,40917,40460.4,39496,41659
7.5355545999999975,7.534392999999996,7.5387900000000005,1.044741153717041,1.0175853967666626,1.075544834136963,0.013105439022183418,-0.01433691754937172,0.04196511581540108,0.9719603657722473,0.9290242195129395,0.993145227432251,39612.0,37885,40931,39032.8,37887,40062,40108.0,39275,42117,39887.6,38642,41058
7.555277799999999,7.554123999999996,7.558512999999998,1.044591450691223,1.017451524734497,1.0754121541976929,0.013450611755251885,-0.014865557663142681,0.04196031391620636,0.9715970158576965,0.9290363788604736,0.993013858795166,39976.4,38969,42347,38528.6,37316,41229,40000.8,38468,43081,40539.0,38723,41842
7.575003399999998,7.573845999999998,7.578249,1.0444611072540284,1.0174751281738281,1.0748728513717651,0.013987459894269704,-0.014406459406018257,0.041956692934036255,0.9714244723320007,0.9285075068473816,0.9929760098457336,40479.8,38760,41705,38414.0,36726,39806,39592.0,37777,41485,40691.8,39515,42238
7.594782999999998,7.593693,7.598041,1.0443837881088256,1.0170199871063232,1.0744729042053223,0.014482814632356168,-0.01421454455703497,0.04195437580347061,0.9710501074790955,0.9280949831008911,0.9929676055908203,39660.4,39086,40476,38621.2,37336,40322,40596.6,37746,43263,40658.4,39390,42065
7.6144544,7.613288999999998,7.617694999999999,1.0441694498062133,1.01669442653656,1.0735465288162231,0.01482055839151144,-0.014096048660576344,0.04195276275277138,0.970735239982605,0.9272042512893677,0.9929723143577576,40266.4,38633,41679,38631.2,37756,40320,39882.0,38274,41700,40406.8,38942,42091
7.634179599999999,7.633017999999996,7.6374200000000005,1.044101858139038,1.0166590213775635,1.0733566284179688,0.015338332951068878,-0.014005206525325775,0.04195772856473923,0.9705435395240783,0.926979124546051,0.9929885268211365,40183.0,37851,42367,39023.6,37676,40772,40123.0,39022,41133,40077.0,38849,41773
7.653902399999998,7.652735999999997,7.657145,1.0439935445785522,1.017471194267273,1.0728093385696411,0.015677401423454286,-0.013850667513906956,0.041964199393987656,0.9707093477249146,0.9277071356773376,0.992981493473053,40124.8,38591,42207,38410.4,36637,39719,39987.2,37659,41430,40475.8,39563,41685
7.673622199999999,7.6724669999999975,7.676869999999999,1.0442383289337158,1.0177136659622192,1.0724438428878784,0.01616679560393095,-0.013059915043413639,0.04197021201252937,0.9706198573112488,0.9271305203437805,0.9930037260055542,40122.4,38431,41540,38564.8,37825,39339,39635.0,37784,42094,40217.4,38098,42248
7.693383599999999,7.692180999999998,7.696674999999999,1.044143557548523,1.0175999402999878,1.0718553066253662,0.016489785350859164,-0.012322639115154743,0.041974056512117386,0.9706255674362183,0.9270123839378357,0.9930289387702942,39694.6,38427,41211,38017.4,36137,39849,39782.2,37365,42878,40269.8,39519,41699
7.7130758,7.711913000000001,7.716324,1.0444911241531372,1.0186235904693604,1.071468472480774,0.016925045289099216,-0.011347108520567417,0.04197847843170166,0.9707433342933655,0.9269809722900391,0.9930387139320374,39638.2,37907,41729,38470.6,37393,39344,39468.0,37733,40673,39597.8,38307,41674
7.732816999999999,7.731636999999996,7.736033999999998,1.0444664239883423,1.0188454389572144,1.071394681930542,0.017307180166244506,-0.010324252769351006,0.042499229311943054,0.9708610653877259,0.9269875288009644,0.9930405616760254,39541.0,37750,41033,37987.4,37497,39081,39345.2,38128,40935,39879.8,38517,41412
7.752521199999999,7.751358999999997,7.755761999999999,1.0446048498153686,1.0196799039840698,1.0706254243850708,0.01731562316417694,-0.009815786965191364,0.042380936443805695,0.9708109855651855,0.9269916415214539,0.9922474026679993,39066.4,37134,41814,38266.2,37608,38932,39541.0,38416,40138,39524.2,38226,41011
7.772249799999997,7.7710819999999945,7.775495999999999,1.0447693586349487,1.0204033851623535,1.0704584121704102,0.01740179304033518,-0.00919404998421669,0.042866408824920654,0.9706315398216248,0.9262040853500366,0.9920292496681213,39030.0,37890,39823,38022.2,36569,40477,39595.6,36744,42525,39587.0,38650,40218
7.7920236,7.790809999999999,7.795307000000001,1.0450401782989502,1.0208382606506348,1.0704447031021118,0.01763372141867876,-0.008027962408959866,0.04298976808786392,0.970674467086792,0.9260159730911255,0.9919722080230713,39573.4,37328,42409,37994.2,37114,38730,39047.0,38313,39533,39723.0,38855,42147
7.8116956,7.810527000000002,7.814932000000001,1.0452446937561035,1.0217074155807495,1.0699512958526611,0.01767353732138872,-0.007011544890701771,0.04302190989255905,0.9707927584648133,0.9259674549102783,0.9919557571411133,39087.4,37769,41071,37945.2,37172,38944,39704.4,37435,41246,39832.6,38963,41410
7.831422199999999,7.830259999999996,7.834656999999998,1.0451039791107177,1.0218034982681274,1.0695910453796387,0.01767716845497489,-0.006292437668889761,0.04380423575639725,0.9704733490943909,0.9259186387062073,0.9911669492721558,39334.6,37769,41144,38570.0,37409,39291,39818.2,38201,41065,39394.0,38311,41268
7.851182400000001,7.850061000000002,7.854399000000001,1.0451645851135254,1.0228248834609985,1.0695228576660156,0.017649170383810996,-0.005910058505833149,0.04400032013654709,0.9704362392425537,0.9259615540504456,0.9912473559379578,39424.6,37674,41139,37666.8,36465,38721,39698.0,38668,41235,40276.2,39407,41537
7.870869199999999,7.869701000000001,7.87411,1.0452387571334838,1.023667335510254,1.0687508583068848,0.017546727135777474,-0.00536227785050869,0.04404611140489578,0.9703282594680787,0.925962507724762,0.9910298585891724,39734.4,38575,41826,38665.2,37984,39229,39968.8,38301,41397,39572.4,38200,40758
7.890652399999999,7.889424999999996,7.893923999999998,1.0451688051223755,1.0238368511199951,1.068575143814087,0.017419586423784494,-0.00503048999235034,0.04456808790564537,0.9700450778007508,0.925438642501831,0.9909933805465698,39303.2,37873,40667,38389.2,37437,39129,40824.6,39563,41828,40074.2,39101,41660
7.910318399999999,7.909144999999997,7.913556,1.0452664136886596,1.024357795715332,1.0685479640960693,0.01700080307200551,-0.005013428162783384,0.04495421051979065,0.9696879267692566,0.9250563383102417,0.991017758846283,40198.6,39444,41352,38577.0,37305,39546,40274.4,37616,42204,39954.0,38878,40950
7.9300424000000005,7.928877,7.933292000000002,1.0451258420944214,1.0247082710266113,1.0685558319091797,0.016635669954121114,-0.005073154345154762,0.04504439979791641,0.9694286465644837,0.9249703884124756,0.9918256402015686,40147.6,37635,41966,38400.0,36591,39697,40384.0,39695,42121,40285.8,39229,41664
7.9497912,7.9486930000000005,7.9530090000000015,1.045118498802185,1.024755597114563,1.0685709714889526,0.016313323471695184,-0.005148695316165686,0.04505999758839607,0.9693948864936829,0.9249691367149353,0.99204021692276,39725.0,38628,41054,38592.0,37198,40083,40986.6,38612,43476,40120.6,38565,41678
7.969497399999999,7.968311999999999,7.972740000000002,1.0448501348495483,1.0247267484664917,1.0678081512451172,0.01587617490440607,-0.005222931504249573,0.04505870118737221,0.9691007137298584,0.9249783754348755,0.9921103119850159,39836.0,37129,42819,38665.4,37720,39499,40811.4,39870,42287,40051.4,37749,42434
7.9892658,7.988038999999997,7.9925479999999975,1.044557309150696,1.0243428945541382,1.0676220655441284,0.015370478853583336,-0.005288970656692982,0.045050736516714096,0.9689952492713928,0.9249902963638306,0.9921139478683472,40266.0,39016,41663,38091.4,36200,40564,40124.2,37440,43739,40329.6,38778,42103
8.008945999999998,8.007769999999997,8.012187,1.0443501710891723,1.0246286392211914,1.067579984664917,0.015022293198853731,-0.006418272387236357,0.04581509903073311,0.9690993309020997,0.9250112771987915,0.9926204085350037,39730.2,37800,41736,38235.8,36627,39512,40564.8,39071,42000,40184.4,38654,41793
8.028666,8.027489999999998,8.031908,1.0441156148910522,1.0241413116455078,1.0675338506698608,0.014716277923434972,-0.006529194302856922,0.04600585997104645,0.9692010641098022,0.9250298738479614,0.9930058121681213,40030.8,39005,41289,38089.4,36171,39819,39957.6,36469,41826,39946.0,38666,41157
8.048406799999999,8.047282,8.051625,1.044070291519165,1.024055004119873,1.0671753883361816,0.01437981752678752,-0.007113293278962374,0.04608312249183655,0.969010305404663,0.9250691533088684,0.9923000931739807,39451.8,37192,41474,38192.0,36844,39930,40077.0,38710,41415,39842.0,38217,41814
8.0681172,8.066939,8.071362,1.0438283681869507,1.0245063304901123,1.0663331747055054,0.014069173019379377,-0.008078714832663536,0.046076443046331406,0.9692046165466308,0.9250444173812866,0.9928679466247559,39830.4,37262,42354,37932.4,37585,38738,39329.0,38672,39791,40147.6,38280,42247
8.087875799999997,8.086653999999996,8.091184,1.0432979822158814,1.0239307880401611,1.0661232471466064,0.013998652249574662,-0.008538033813238144,0.046859778463840485,0.9690958023071289,0.9251047372817993,0.993011474609375,38868.8,37201,40419,38090.8,36330,39305,40194.0,38372,42715,39789.6,39263,40852
8.107564199999999,8.106384999999996,8.110802999999999,1.0431681156158448,1.0230804681777954,1.0660779476165771,0.01377176740206778,-0.009166666306555271,0.04703579470515251,0.9693304300308228,0.9251213073730469,0.9927626252174377,38958.4,37039,40813,38109.8,36607,39685,39775.2,38759,42323,39855.4,38592,40955
8.127290200000001,8.126104,8.130526000000001,1.0427780389785766,1.022853136062622,1.06607186794281,0.013560377852991223,-0.010417728684842587,0.04705969989299774,0.969472098350525,0.925113320350647,0.9929397702217102,39305.2,37625,42379,37844.2,36294,38946,39284.6,37429,40963,39962.6,38962,41521
8.1470144,8.145837,8.150260999999999,1.0421748399734496,1.0219911336898804,1.0660744905471802,0.01328396974131465,-0.011434569954872131,0.04704577848315239,0.9693038582801818,0.9250704646110535,0.9929345846176147,39542.6,38451,41557,37814.8,37100,39027,38992.4,36538,41220,39944.0,39271,41442
8.166742,8.165555999999997,8.169983,1.041965126991272,1.0212467908859253,1.0655468702316284,0.013413187209516763,-0.011845461092889309,0.04702237620949745,0.9693884372711181,0.9250798225402832,0.9928474426269531,39562.0,38315,41327,37898.0,37600,38879,39198.2,36693,41495,40156.8,39090,41323
8.186497,8.185434,8.189696999999999,1.0415261268615723,1.0202716588974,1.0651549100875854,0.013385332422330976,-0.011853359639644623,0.04753267765045166,0.9694114089012146,0.9250866174697876,0.9929635524749756,39678.2,38787,41076,38116.8,36849,38839,39163.2,37069,41564,39946.4,39193,41425
8.206185799999998,8.205006999999998,8.209421999999998,1.0412756681442261,1.0197885036468506,1.0650701522827148,0.013475292501971126,-0.012558686546981335,0.047912873327732086,0.9693669676780701,0.925068199634552,0.9929804801940918,39127.8,38113,40478,38323.4,37182,40017,40072.6,38817,43482,40082.4,39467,40673
8.225952399999999,8.224725,8.229227999999999,1.0409956693649292,1.019174575805664,1.065002679824829,0.013716116175055503,-0.012635142542421818,0.04798495024442673,0.9692121982574463,0.9250664114952087,0.9929705262184143,39475.2,38764,41202,38245.4,37507,39250,40086.8,39006,41717,40394.8,39521,41344
8.245637199999999,8.244445999999996,8.248875,1.04078528881073,1.0188026428222656,1.0642285346984863,0.01390991359949112,-0.01306784339249134,0.047994788736104965,0.9690266370773315,0.9245339632034302,0.9929977655410767,40121.0,38554,41352,38429.6,37476,39647,39659.0,38358,41670,40059.4,38814,41241
8.265361399999998,8.264165999999998,8.268603999999998,1.0406238079071044,1.017959713935852,1.0645461082458496,0.014162521716207266,-0.013227813877165318,0.04799265041947365,0.9687819004058837,0.9240914583206177,0.993001401424408,40687.4,38162,42741,37990.6,36347,39251,39204.0,37073,40227,40565.0,39385,42055
8.285137,8.283985000000001,8.288327,1.040387177467346,1.0172765254974365,1.0645346641540527,0.014442591462284327,-0.013189611956477165,0.04798527806997299,0.9685737609863281,0.924003005027771,0.993019163608551,39700.6,38194,41279,39116.8,38183,40793,40773.0,38794,42964,39858.6,38336,40853
8.304808999999999,8.303623999999996,8.308053,1.040220046043396,1.0169087648391724,1.0645414590835571,0.01486197505146265,-0.01313435286283493,0.047976791858673096,0.9683837771415711,0.924839973449707,0.9925052523612976,40155.4,38582,41206,38227.6,35365,40926,40118.0,38671,42648,40706.2,39924,41572
8.3245992,8.323345999999997,8.327932,1.0399824142456056,1.0168945789337158,1.064037799835205,0.015142394974827767,-0.013081572018563747,0.047968003898859024,0.9683144807815551,0.925059974193573,0.9925268292427063,40124.4,38419,42220,38686.8,37783,40004,40402.2,39078,42069,40266.6,38271,42207
8.344255399999998,8.343068999999996,8.347494999999999,1.0399416923522948,1.0161628723144531,1.0636588335037231,0.015622379630804062,-0.013037580996751785,0.04796019569039345,0.9681002020835876,0.9248322248458862,0.9920383095741272,40185.2,38038,42510,38679.4,37345,40317,40427.2,39270,42019,40322.0,38766,42083
8.3639798,8.362786,8.367218000000001,1.0398957014083863,1.0155208110809326,1.0635719299316406,0.01594500821083784,-0.013000001199543476,0.047955285757780075,0.9680487155914307,0.9245173335075378,0.9919532537460327,39909.0,38497,41444,38737.2,37712,39588,40441.4,38654,42189,40064.6,38112,42815
8.383744199999999,8.382587,8.386944999999999,1.0395246982574462,1.0151666402816772,1.0635573863983154,0.01616940423846245,-0.012969020754098892,0.04795197769999504,0.9681910276412964,0.9249739050865173,0.9919558167457581,40014.8,39033,41055,38591.4,37130,40481,39871.0,37834,42706,40143.2,39143,41519
8.403429399999998,8.402233,8.406670999999998,1.0395661830902099,1.0155775547027588,1.0630466938018799,0.01679287161678076,-0.012172297574579716,0.04794928431510925,0.9682592391967774,0.9250426292419434,0.9919818043708801,39533.8,37926,41130,38813.6,38046,39817,40150.4,38960,41002,39874.6,38292,41783
8.4232142,8.422049999999995,8.426491000000002,1.039511752128601,1.0155965089797974,1.0626648664474487,0.01714859567582607,-0.011451180092990398,0.04794742166996002,0.9684151411056519,0.9250558018684387,0.99197918176651,39908.8,38925,41098,38005.4,36742,40071,39327.6,37731,42251,40186.4,39509,41605
8.4428798,8.441688999999998,8.446125,1.039536452293396,1.0156376361846924,1.062577247619629,0.017473879270255566,-0.011013499461114407,0.047946590930223465,0.9686310648918152,0.9255915284156799,0.9920294880867004,39459.2,37277,41465,38319.2,37255,39102,39431.2,37580,40489,39683.8,38667,41183
8.4626074,8.461409999999997,8.465849000000002,1.0394387722015381,1.0153758525848389,1.0625635385513306,0.01783501524478197,-0.010399221442639828,0.0479474738240242,0.9687000513076782,0.925544798374176,0.9917545914649963,38952.4,38156,40124,38116.0,36562,39406,39729.0,38479,42373,39675.6,38104,40958
8.482368999999998,8.481222999999998,8.485574,1.0394417762756347,1.0157110691070557,1.062052607536316,0.01805814653635025,-0.010001948103308678,0.04794944077730179,0.9689496278762817,0.925682544708252,0.9919543862342834,39329.0,37607,41585,38023.6,37414,38725,38981.6,38502,39848,39564.4,38090,42036
8.502051199999997,8.500852999999996,8.505282999999999,1.0391022205352782,1.0157403945922852,1.061670184135437,0.0182360652834177,-0.009923922829329967,0.04795248061418533,0.9690022230148315,0.9259824156761169,0.9914985299110413,38936.2,37158,40426,38205.0,37129,39296,39605.6,38183,41812,39399.8,38666,40541
8.521815999999998,8.520585999999996,8.525102999999998,1.0391252517700196,1.015763521194458,1.0615829229354858,0.018556002341210843,-0.009930531494319439,0.048730019479990005,0.9691985845565796,0.926031768321991,0.9919198155403137,39483.6,38713,40235,37999.4,36581,40041,39151.6,37091,42604,39538.6,38617,40399
8.541501999999998,8.540303999999997,8.544742999999999,1.0390320301055909,1.0155696868896484,1.0615723133087158,0.018932967633008956,-0.009190529584884644,0.0489279180765152,0.9692640662193298,0.9260721802711487,0.992002010345459,39443.4,37414,41254,37690.6,36805,38550,39276.4,37711,41102,39969.4,39095,41920
8.5612246,8.560027999999999,8.56447,1.0391076326370239,1.0157934427261353,1.0615592002868652,0.01901973057538271,-0.009039598517119884,0.04897669702768326,0.9690706372261048,0.9252438545227051,0.9920269250869751,39647.2,38688,41138,38324.2,37042,39531,39420.0,38251,41518,39579.0,38824,40872
8.5809738,8.579824999999998,8.584192999999999,1.0389041900634766,1.0157997608184814,1.0610599517822266,0.01895848587155342,-0.009040705859661102,0.04898863658308983,0.9688838481903076,0.9250340461730957,0.9914518594741821,40157.6,38277,42184,38387.4,37780,39234,39077.4,37362,40376,39915.4,38113,41614
8.600673599999999,8.599470999999998,8.603920000000002,1.038836932182312,1.016574740409851,1.06069016456604,0.01889761406928301,-0.009079799987375736,0.04899140074849129,0.9686506390571594,0.9249929785728455,0.9910235404968262,39875.2,38782,42437,38669.8,37473,39634,39897.0,38592,41096,39623.8,38894,40506
8.6204526,8.619195999999997,8.623732,1.0385695695877075,1.016586422920227,1.0606048107147217,0.01865926422178745,-0.00912824459373951,0.04899043217301369,0.9685122489929199,0.9257903695106506,0.9909593462944031,40115.0,39170,41327,38020.6,37078,39846,39909.0,38099,42741,40563.4,39328,42299
8.640171999999998,8.639055999999997,8.643361,1.0384984016418457,1.0168089866638184,1.0605837106704712,0.0187907375395298,-0.009176328778266907,0.04898557811975479,0.9683628082275391,0.9259704947471619,0.9909437894821167,39828.0,37894,41470,39023.0,37844,40518,40683.8,39214,42951,40007.8,38530,41908
8.659846599999998,8.658646999999998,8.663094000000001,1.0383971691131593,1.0165965557098389,1.0605953931808472,0.018402141518890858,-0.009221605025231838,0.048980310559272766,0.9682005167007446,0.9260956645011902,0.9909862279891968,40193.4,38694,42193,38328.0,37369,39906,40234.6,38303,41761,40441.8,38741,42113
8.6796124,8.678362999999997,8.682931,1.0380243062973022,1.0165597200393677,1.0606043338775635,0.018144803680479528,-0.009259996004402637,0.04897540435194969,0.9679488658905029,0.9261158108711243,0.9910322427749634,40046.6,38528,41752,38157.2,36634,39493,40562.6,38621,42936,40515.8,38850,42439
8.699293599999999,8.698091999999997,8.702545999999998,1.0380554914474487,1.0173300504684448,1.0600982904434204,0.017794875800609587,-0.010066274553537369,0.048970870673656464,0.9679466605186462,0.9261296391487122,0.9910756945610046,40295.4,39138,43057,38365.4,36390,40048,40112.8,37885,42880,40276.2,38932,42088
8.7190426,8.717818,8.72227,1.0379512310028076,1.017728567123413,1.0597177743911743,0.017647271789610387,-0.010284180752933025,0.048966772854328156,0.967813503742218,0.9260649681091309,0.9911249279975891,39769.4,37900,41744,38400.8,36368,40119,40541.8,39297,43431,40449.8,38682,41879
8.7387904,8.737621999999996,8.741990000000001,1.0378022909164428,1.0174901485443115,1.059627890586853,0.017207269184291364,-0.010897228494286537,0.04896294325590134,0.9678332924842834,0.9261094331741333,0.9911447167396545,39652.6,38569,40452,38460.0,37146,39809,40482.6,38112,42843,40338.8,37943,41991
8.758466799999999,8.757265,8.761714,1.0375217199325562,1.0174535512924194,1.0596123933792114,0.016928423009812833,-0.011272924952208996,0.048959363251924515,0.9681470274925232,0.9260947704315186,0.9919832348823547,39646.2,38349,41835,38469.6,36859,39251,40091.8,39196,40985,40020.2,38931,41807
8.7782606,8.777028999999995,8.781571,1.0374009609222412,1.0174140930175781,1.0596158504486084,0.016189181059598923,-0.011875296011567116,0.04818098992109299,0.967991292476654,0.9260637760162354,0.9913882613182068,39976.8,39331,41738,37573.6,35474,40224,39257.6,37307,40619,40319.4,39579,41361
8.7979208,8.796712,8.801164,1.0372149229049683,1.0173801183700562,1.0596250295639038,0.015865458548069,-0.012274078093469143,0.04798104614019394,0.9682290196418762,0.926030158996582,0.9920282959938049,39182.2,37644,41551,38058.2,36746,39091,39967.6,38760,41176,39930.2,38165,40887
8.8176414,8.816426999999996,8.820895,1.0370158433914185,1.017345666885376,1.059635877609253,0.015548298880457879,-0.01286974735558033,0.047929391264915466,0.9685097694396972,0.9260276556015015,0.992139458656311,38988.4,38350,39651,37965.2,36890,39883,39803.4,37721,43087,40236.4,39212,41322
8.8373986,8.836244999999996,8.840613000000001,1.036711001396179,1.0167746543884277,1.0596457719802856,0.015181496180593968,-0.013254678808152676,0.047916390001773834,0.9687221765518188,0.9260331392288208,0.9921368360519409,39007.4,35993,41788,37658.4,35860,38328,39299.2,38818,40310,40035.6,39144,41677
8.857091399999998,8.855886999999996,8.860342,1.0367281675338744,1.0170085430145264,1.0596519708633423,0.014961408823728562,-0.013837413862347603,0.04791446775197983,0.9688021063804626,0.9260146021842957,0.9920881390571594,39126.0,36878,41148,37998.4,37008,39082,39244.4,37571,41092,39684.8,38575,40715
8.876898200000001,8.875693,8.880158,1.0365159273147584,1.0164347887039185,1.0596575736999512,0.014801825024187565,-0.01421435922384262,0.047916263341903687,0.9688850283622742,0.9260405898094177,0.9920073747634888,38961.2,35961,41130,38067.2,37179,38514,39415.6,38558,40872,39795.0,38280,41391
8.896538599999998,8.895322,8.899788,1.0363299608230592,1.01633882522583,1.059662938117981,0.014553119149059057,-0.014790923334658146,0.047919414937496185,0.9688771367073059,0.9260353446006775,0.9919614791870117,39306.6,37688,41127,37895.2,36411,39451,39271.4,37203,41044,39916.8,39379,40544
8.9162704,8.915055999999998,8.919545000000001,1.0360416889190673,1.0161731243133545,1.0593247413635254,0.014219187851995229,-0.015162095427513123,0.047842010855674744,0.9685659289360047,0.9252232313156128,0.9914084076881409,38780.8,37237,40252,38443.2,37246,39557,40294.0,37772,42852,39980.4,38807,41292
8.9359966,8.934767999999996,8.939245999999999,1.0359976768493653,1.0155718326568604,1.059334397315979,0.014179306291043758,-0.015218900516629219,0.04784756153821945,0.9683903694152832,0.9250317215919495,0.9909684062004089,39593.8,38036,41870,38146.2,37239,39125,39695.2,38737,40815,40404.4,39199,42231
8.9557156,8.954494999999996,8.958971000000002,1.036021637916565,1.0151851177215576,1.0596767663955688,0.014175928849726915,-0.015196616761386395,0.047927405685186386,0.9682120680809021,0.9249895215034485,0.990877628326416,39690.4,38135,40747,38309.4,37564,39511,40298.2,38467,42604,40272.0,39694,41024
8.975525199999998,8.974307000000001,8.978784,1.0359238386154175,1.0151257514953613,1.0596784353256226,0.01410635830834508,-0.015155958943068981,0.047932010143995285,0.9681180119514465,0.9250009059906006,0.9909275770187378,40107.4,39173,41653,38058.8,36395,39714,39843.8,38583,41260,40502.4,39435,41653
8.995165799999999,8.993947999999998,8.998415,1.0359582662582398,1.0151300430297852,1.0596492290496826,0.01412224555388093,-0.015113288536667824,0.047931522130966187,0.9679269790649414,0.9250493049621582,0.9909957051277161,39714.4,38166,40681,38269.8,36821,39180,40550.4,38868,42122,40594.4,39166,41721
9.0148926,9.013665000000001,9.018156,1.0358910322189332,1.0151532888412476,1.0596654415130615,0.014322895929217339,-0.015072567388415337,0.047942548990249634,0.9676738142967224,0.9256108999252319,0.9910372495651245,40356.4,39085,42181,38209.6,37236,39810,40135.4,38694,41777,40660.8,39707,41762
9.034615800000001,9.03339,9.037862,1.0360444784164429,1.0151867866516113,1.0596739053726196,0.0145570520311594,-0.014263511635363102,0.04795163869857788,0.9676954746246338,0.9260244369506836,0.9911145567893982,40491.0,38654,42540,38120.6,36452,40492,40072.6,38753,42580,40482.0,39417,41764
9.054339999999998,9.053117999999996,9.057589,1.03620183467865,1.0152256488800049,1.0596731901168823,0.014746715500950813,-0.014040620066225529,0.04795528203248978,0.9676871180534363,0.9258466362953186,0.9917035698890686,40055.0,38739,42519,38847.6,37304,41034,40693.6,38993,42629,39827.6,38760,41216
9.074115599999999,9.072913999999997,9.077382000000002,1.0359436750411988,1.0144572257995605,1.059451699256897,0.014838934503495693,-0.013974329456686974,0.04701819643378258,0.9677792191505432,0.9260876178741455,0.9921324849128723,40176.4,38882,41602,38236.0,35857,40215,40220.0,38339,43208,40380.4,38972,42915
9.093788800000002,9.092563000000002,9.097043000000001,1.0360235452651978,1.014291763305664,1.0601913928985596,0.015228904411196708,-0.013438768684864044,0.047480855137109756,0.9678134083747864,0.9261482954025269,0.9922162294387817,39866.6,38040,41588,38266.4,36951,39842,40248.0,38327,42947,40215.4,38344,42119
9.113506000000001,9.112271000000002,9.116742000000002,1.0360748291015625,1.015091061592102,1.0595693588256836,0.015339437685906888,-0.013044876046478748,0.047150105237960815,0.9677427530288696,0.926147997379303,0.992225170135498,40109.0,38739,41733,38211.0,36419,40553,39746.4,38540,41838,40053.2,38656,41770
9.133239,9.132013999999996,9.136481999999999,1.0360150814056397,1.014519214630127,1.0592907667160034,0.015660759806632996,-0.012954218313097954,0.046933066099882126,0.9676666259765625,0.9260960221290588,0.9921461343765259,39781.6,38493,41151,38432.6,36609,40777,39926.6,38324,41706,39646.4,38525,41215
9.152962799999997,9.151737,9.156218,1.036067295074463,1.0143998861312866,1.0592732429504395,0.015839207731187344,-0.012430607341229916,0.04689624533057213,0.9677109479904175,0.9252192378044128,0.9920830130577087,39663.4,37421,41657,38028.2,36480,39393,39804.2,38640,40849,40102.0,38470,42026
9.172731000000002,9.171540000000002,9.175940999999998,1.036335039138794,1.0143920183181763,1.060547113418579,0.016201252304017543,-0.012054668739438057,0.0469474196434021,0.9677188754081726,0.9249632358551025,0.9914959669113159,39511.0,38447,40781,38051.2,36352,39764,39826.6,38737,41621,39982.8,39462,40758
9.192410399999998,9.191176,9.195661,1.0363548517227172,1.0149472951889038,1.059739112854004,0.01642474178224802,-0.011961337178945541,0.046896662563085556,0.9678347706794739,0.9254404306411743,0.9910080432891846,39510.6,37724,41568,38121.6,37504,38659,39471.6,37998,40444,39925.4,38769,41600
9.212162799999998,9.210907999999996,9.215383000000001,1.0365769863128662,1.0153769254684448,1.0593812465667725,0.016824189014732836,-0.011211605742573738,0.04689984768629074,0.9678902387619018,0.9253154397010803,0.9908128976821899,39108.0,37194,40070,37883.2,36395,38813,39964.2,38100,43357,40004.4,39040,41668
9.231859199999999,9.230631999999998,9.235091,1.0367686033248902,1.0154991149902344,1.0605567693710327,0.017015855945646762,-0.011040403507649899,0.04695291072130203,0.9680105447769165,0.9252910614013672,0.9907594323158264,39486.0,37592,41782,38058.6,37655,38614,39363.0,37492,39983,39685.8,38895,41560
9.2515868,9.250354,9.25484,1.0366893053054809,1.0155344009399414,1.0602667331695557,0.01723569314926863,-0.011029629036784172,0.046912241727113724,0.9679503440856934,0.9250308275222778,0.9902326464653015,39206.8,36627,40461,37975.8,36954,39249,39652.8,37148,41722,39965.2,39215,40691
9.2713784,9.270163999999998,9.274563000000002,1.0366989612579345,1.0155413150787354,1.060662865638733,0.017257012985646726,-0.011112718842923641,0.04695821553468704,0.9678205847740173,0.9249771237373352,0.9898438453674316,40218.0,38903,41495,37826.4,36721,38752,38940.2,37127,39888,40079.4,39168,41564
9.291035599999997,9.289798999999999,9.294280999999998,1.036782932281494,1.0155386924743652,1.0603232383728027,0.01733853779733181,-0.011091075837612152,0.046918898820877075,0.9678943634033204,0.9249687194824219,0.9898151159286499,39910.8,38897,41555,38442.8,37717,39281,39641.8,38320,40844,39699.0,38982,40359
9.3107582,9.309525000000002,9.314008000000001,1.0369009733200074,1.016069769859314,1.0603317022323608,0.017618224024772644,-0.01126329880207777,0.046916477382183075,0.9679108023643493,0.9249905943870544,0.9899193644523621,39712.8,38632,40809,38323.4,36615,39537,40063.6,37918,43370,40022.8,39134,40941
9.3304876,9.329252999999998,9.333735,1.0369808197021484,1.0164207220077515,1.0603370666503906,0.01770856659859419,-0.011340735480189323,0.04691305011510849,0.9675925970077515,0.9249892234802246,0.9900380969047546,39454.6,38583,40776,38402.8,37237,39597,40613.6,39055,41969,40102.0,39200,40877
9.350208,9.348972000000002,9.353452,1.03690185546875,1.0165411233901978,1.06033456325531,0.017568004503846168,-0.01120101846754551,0.04691285640001297,0.9674176692962646,0.9249868988990784,0.9901459813117981,41035.6,39633,42940,37382.8,35960,38890,38970.2,37123,40083,40969.6,40038,42224
9.369943799999998,9.368678999999997,9.373162,1.0368264198303223,1.016761064529419,1.0603264570236206,0.01734633408486843,-0.012005079537630081,0.04691633954644203,0.9673296570777893,0.9249975681304932,0.9902236461639404,39334.4,37876,42121,38709.8,37633,40165,40917.2,39478,44460,39920.4,38589,41420
9.389647799999999,9.388421999999998,9.392886999999998,1.0367204904556275,1.0167689323425293,1.060319185256958,0.017273683845996857,-0.01222151517868042,0.046920642256736755,0.9671545267105103,0.925002932548523,0.9902401566505432,40520.0,37885,43158,38775.8,36867,39652,40066.6,38496,41674,39929.6,38874,42203
9.409378800000002,9.408144999999998,9.412612000000001,1.036668872833252,1.0167655944824219,1.0603164434432983,0.01713489480316639,-0.012285740114748478,0.04692301154136658,0.9669720292091369,0.9250062108039856,0.9902584552764893,40263.6,38850,42230,38032.2,36637,39108,40342.8,37604,43151,40511.8,38879,42892
9.429105199999999,9.427858999999998,9.432360000000001,1.0363937139511108,1.01675283908844,1.0599517822265625,0.01685624346137047,-0.013162754476070404,0.04688417539000511,0.9668992519378662,0.9247376918792725,0.9902559518814087,40571.4,38731,43392,38367.8,36241,40385,39984.6,38200,41858,40362.8,38834,41989
9.448827399999999,9.447589999999996,9.452069,1.0362435102462768,1.0167378187179565,1.0597070455551147,0.016907928884029387,-0.01357660349458456,0.04691697657108307,0.9667000651359559,0.924153208732605,0.9910163283348083,39625.8,37435,41661,38497.0,37401,40098,40697.2,37562,43019,40262.4,38128,41914
9.4685854,9.467305000000001,9.471803,1.0360469102859498,1.0167218446731567,1.0593576431274414,0.016709448583424092,-0.014203410595655441,0.046926386654376984,0.9666326999664306,0.9240013957023621,0.9911379814147949,40091.4,37535,42175,38530.0,36737,39859,40124.8,39037,42781,40287.0,38669,41901
9.4882764,9.487036999999997,9.491509,1.0359419584274292,1.0167040824890137,1.059264898300171,0.016394657827913762,-0.014604251831769943,0.04693131893873215,0.9666423320770263,0.9239664077758789,0.9911169409751892,39351.0,38125,41036,38695.6,37409,40041,40874.0,38575,42798,40078.8,38456,41158
9.5079988,9.506758999999999,9.511235000000001,1.0358064889907836,1.0166867971420288,1.0592375993728638,0.01606148574501276,-0.015201644971966743,0.04693499580025673,0.9665676593780518,0.923176109790802,0.9910506010055542,40143.0,38456,42199,38240.6,37105,38949,39562.0,38235,40775,40339.2,38891,41726
9.527725,9.526481999999996,9.530966,1.0355567455291748,1.0166720151901245,1.0592262744903564,0.015936549007892608,-0.015572880394756794,0.04693746566772461,0.9666293621063232,0.9229925870895386,0.9910049438476562,39797.2,38574,41209,37785.4,36349,38648,39742.8,37977,41946,40668.4,39914,41957
9.547448600000001,9.546214,9.550693999999998,1.0352337598800658,1.0161441564559937,1.0592213869094849,0.015817922167479993,-0.015609188005328178,0.046939417719841,0.9668757557868958,0.9229657053947449,0.9909824728965759,39378.6,36930,41985,37617.8,36221,38568,39509.8,37785,40288,40462.8,39503,42269
9.567187200000001,9.565932999999998,9.570420000000002,1.0352642297744752,1.0165168046951294,1.0592230558395386,0.015647188015282153,-0.016091937199234962,0.04694255441427231,0.9670409083366394,0.9229843020439148,0.9909730553627014,39207.2,37304,41183,38499.0,37766,39876,39901.8,38320,42094,39781.6,38663,40526
9.586895,9.585659,9.590146,1.0351285696029664,1.0158296823501587,1.059230089187622,0.015571529977023602,-0.01641584001481533,0.04694695398211479,0.967123830318451,0.9230060577392578,0.9909485578536987,39493.8,36967,41910,37539.4,36705,38934,39022.4,37067,40545,40457.2,39450,41296
9.6066164,9.605373,9.609855999999999,1.0349450349807738,1.0156508684158325,1.0592402219772339,0.015420759469270707,-0.016424668952822685,0.04694953188300133,0.9671126127243042,0.9230234622955322,0.9909899234771729,38764.8,36204,40563,38471.0,37375,39623,40058.0,38402,42911,39839.8,39455,41056
9.6263448,9.625102999999996,9.629586,1.0347481489181518,1.0156034231185913,1.0592328310012817,0.015406011044979096,-0.016354741528630257,0.0469478964805603,0.9671815752983093,0.9230403900146484,0.9910272359848022,39327.8,37878,41546,37689.6,35950,38585,39345.2,37634,41151,40424.4,39312,41648
9.646064599999999,9.644824999999997,9.649315999999999,1.034611415863037,1.015592098236084,1.0592576265335083,0.015272860229015351,-0.01626930572092533,0.04694864898920059,0.9675598621368409,0.9238321185112,0.991077721118927,39592.6,37920,41645,38283.0,36835,39084,39417.8,37866,41560,39870.4,38287,41235
9.6658262,9.664553,9.669117999999997,1.0344440937042236,1.0155951976776123,1.0592727661132812,0.01517216544598341,-0.016096334904432297,0.04694757238030434,0.9674156308174133,0.9240380525588989,0.9905862808227539,39618.4,38152,41701,38491.8,37313,39945,39546.6,38297,41577,39779.0,39055,40668
9.685512399999997,9.684265999999996,9.688762999999998,1.0342152118682861,1.0156025886535645,1.0592883825302124,0.015203596651554107,-0.016099141910672188,0.04748016968369484,0.9673490405082703,0.9240894913673401,0.990794837474823,39351.6,38340,41304,37945.2,36590,39446,39901.4,37506,41629,40330.4,39215,41262
9.705244399999998,9.703994999999995,9.708489,1.0340656042099,1.014838457107544,1.0593039989471436,0.015020783804357053,-0.01603027805685997,0.04734442010521889,0.9672512531280517,0.9240930080413818,0.991121768951416,39538.2,37881,40779,38301.0,37383,39707,40077.6,38729,42121,40363.8,38676,41377
9.7250158,9.723807,9.728212999999998,1.0339041233062745,1.0146539211273193,1.058954119682312,0.01517009101808071,-0.015448522754013538,0.04766850918531418,0.9671795964241028,0.9240646958351135,0.9911770224571228,39994.6,39019,41366,38458.0,37526,39540,40053.8,37347,42183,40256.2,38350,42049
9.744689599999997,9.743440999999999,9.747938999999999,1.033864641189575,1.0141032934188843,1.0592740774154663,0.015046753734350205,-0.014994703233242035,0.047092217952013016,0.9669881701469422,0.9240447282791138,0.9911958575248718,39708.4,37625,42034,39102.0,37221,41834,40535.6,39000,43449,39783.4,38451,41117
9.764480599999999,9.763167999999999,9.767828000000002,1.0338099718093872,1.0137144327163696,1.0593516826629639,0.015252398140728474,-0.014864706434309483,0.04776087775826454,0.966794741153717,0.92402583360672,0.9911884665489197,40087.8,38107,42184,38132.4,35695,39927,40240.4,38248,42547,40652.6,39673,42599
9.784142399999997,9.782886999999995,9.787399,1.0337161302566529,1.013627529144287,1.0593777894973755,0.015257433615624904,-0.01482710987329483,0.04738716036081314,0.9665607690811158,0.9240225553512573,0.991151750087738,39700.6,38178,41676,38603.6,37193,40617,40728.8,38523,43221,40481.6,38728,42165
9.803864999999998,9.802612999999997,9.807117999999997,1.0337639808654786,1.0136185884475708,1.0593891143798828,0.015530821122229099,-0.014019481837749481,0.047818828374147415,0.9665315508842468,0.9240114092826843,0.9916731715202332,39833.4,37435,42265,38195.0,36900,39147,40467.6,39256,41883,40962.8,39182,43518
9.8236186,9.82243,9.826826,1.0338372707366943,1.013595461845398,1.0593923330307007,0.01575841698795557,-0.013833209872245789,0.047923143953084946,0.9666184067726136,0.9240015745162964,0.9920526146888733,39766.0,38139,41039,38872.2,37114,40040,40409.0,38495,42422,40067.6,38335,42293
9.8433026,9.842042999999999,9.846559000000001,1.03358793258667,1.0135537385940552,1.0593910217285156,0.015978981368243696,-0.013007591478526592,0.04794541746377945,0.9665083050727844,0.9240041375160217,0.9912801384925842,40093.6,38447,42483,38281.8,37019,40756,39680.6,38265,40777,40611.4,39193,41690
9.863129599999999,9.861911000000001,9.866379,1.0337509870529176,1.0133060216903687,1.0593867301940918,0.016256581619381906,-0.012835606001317501,0.04794580861926079,0.966396713256836,0.9234707355499268,0.9910320043563843,39733.6,38551,41499,38629.8,37126,39824,40138.6,38493,41945,40205.4,39139,41040
9.8827624,9.881508000000002,9.886027999999998,1.0339820384979248,1.0133477449417114,1.060186505317688,0.016400698199868204,-0.012302730232477188,0.04793938994407654,0.9665397763252258,0.923902153968811,0.9909601211547852,39591.0,38015,41938,38221.2,37186,38945,39750.6,38922,40518,40416.4,39353,41674
9.902498399999999,9.901229999999996,9.905804999999999,1.0340256690979004,1.0133851766586304,1.0603842735290527,0.016720408387482167,-0.011953283101320267,0.047930844128131866,0.9668586373329162,0.924031138420105,0.9909478425979614,39702.4,38185,41409,37603.8,35888,38414,39343.6,38480,41608,40504.0,40071,41318
9.922237399999998,9.921040000000001,9.925456999999998,1.034110164642334,1.013420581817627,1.0604280233383179,0.01681457571685314,-0.01192696113139391,0.047922827303409576,0.9669878721237183,0.9240761995315552,0.9909523129463196,39104.0,37155,41890,38643.4,38056,39662,39559.0,37933,40765,39512.4,38470,40966
9.941937,9.940680999999998,9.945199,1.0341222763061524,1.0134499073028564,1.0604325532913208,0.01709502749145031,-0.011182946152985096,0.047915056347846985,0.9670912146568298,0.9232683777809143,0.9904031157493591,38990.8,37183,39963,38203.8,37421,39997,39400.6,36925,43256,39891.8,39162,40516
9.9617068,9.960403,9.965008000000001,1.0342382669448853,1.0134732723236084,1.0604231357574463,0.017094139754772187,-0.011063727550208569,0.047375522553920746,0.9669999718666077,0.9230472445487976,0.9900494813919067,38751.4,35811,41201,38466.0,38056,39241,39687.2,37795,41058,39704.8,39099,41227
9.9813818,9.980125999999997,9.984633,1.0343061447143556,1.0134918689727783,1.0603399276733398,0.017121266573667526,-0.01110305730253458,0.046954765915870667,0.9671788573265075,0.9230033159255981,0.9908175468444824,39378.0,37260,41332,37632.2,36428,38624,39071.4,36730,41191,40394.0,39104,41483
10.0011236,9.999851999999999,10.004434,1.0344361066818237,1.0135045051574707,1.0608946084976196,0.017161631025373936,-0.011181328445672989,0.04686567187309265,0.9672575712203979,0.9230144023895264,0.9904962182044983,39281.8,37754,41175,38084.2,36931,39260,39387.8,37233,41413,39882.8,39279,40587
10.0208532,10.019646999999997,10.024096,1.0345744371414185,1.0135136842727661,1.0615822076797485,0.01716375332325697,-0.011265245266258717,0.046925656497478485,0.9669761896133423,0.9230284094810486,0.9901752471923828,39607.8,38611,41029,38420.0,37299,39563,39371.2,38128,41548,39916.6,39098,40725
10.0405612,10.039303,10.043819,1.0346976518630981,1.0135245323181152,1.0616798400878906,0.017296861112117767,-0.011345548555254936,0.046925440430641174,0.9669524312019349,0.9230374097824097,0.990145742893219,39679.4,39130,40413,38390.6,37190,39292,39774.6,37951,42624,40049.0,38696,41173
10.0603292,10.059040999999997,10.063638999999998,1.0346213817596435,1.0135271549224854,1.0617018938064575,0.017515376210212708,-0.011415104381740093,0.0477043092250824,0.9667205691337586,0.9230545163154602,0.9904143810272217,39544.0,38681,41876,38436.8,36996,39049,40119.4,38255,41054,40097.2,39072,41134
10.080010399999999,10.078752999999997,10.083273,1.0345917224884034,1.0140624046325684,1.0616965293884277,0.01760125271975994,-0.012007026001811028,0.047904521226882935,0.9664953589439392,0.9230508804321289,0.9901961088180542,39872.2,38712,41368,37874.8,36417,39031,40147.4,38585,42794,40887.6,39262,43267
10.0997366,10.098464999999997,10.103003000000001,1.0348399877548218,1.0144580602645874,1.061683177947998,0.01765605788677931,-0.012453428469598293,0.0479578822851181,0.9663959503173828,0.9230571389198303,0.990146815776825,40068.8,39266,41677,38621.2,37292,40955,40159.6,37540,43317,40316.8,38634,41802
10.11948,10.118284000000001,10.122727,1.0350471973419189,1.014545202255249,1.0621837377548218,0.017497415468096734,-0.012580173090100288,0.047199785709381104,0.9662206053733826,0.9230626225471497,0.9900979399681091,39985.6,37905,43839,38601.8,37143,39509,40447.6,38976,43627,40662.6,39141,42860
10.139183,10.137917000000002,10.142453000000001,1.0349780559539794,1.0145527124404907,1.06256103515625,0.017335565015673637,-0.013149337843060493,0.047011300921440125,0.9660221099853515,0.9230574369430542,0.9900444149971008,40042.8,38359,41766,39001.4,36399,40648,40610.4,38780,43972,40074.0,38693,41823
10.158922799999997,10.157655999999996,10.162175,1.0349298954010009,1.0145400762557983,1.0626469850540161,0.01720953229814768,-0.013650958426296711,0.046968672424554825,0.9657947063446045,0.9225134253501892,0.9900559186935425,39998.0,37672,41677,38660.0,36959,39768,40433.4,38948,42564,40603.0,38950,43631
10.178633399999999,10.177369999999996,10.181898,1.0349247217178346,1.0145232677459717,1.0626585483551025,0.017034264840185644,-0.013650183565914631,0.04696200415492058,0.9658167600631714,0.9229311347007751,0.9900599718093872,40073.8,38296,42366,38521.2,37525,39983,40259.4,38146,41798,40768.6,39122,42462
10.1983582,10.197095000000001,10.201627,1.0349161148071289,1.0145025253295898,1.062650203704834,0.01698797829449177,-0.013597076758742332,0.04696166515350342,0.9660046458244324,0.9230313897132874,0.9900469183921814,39703.0,37805,41235,38416.0,36786,40867,40382.4,38334,42390,40632.6,39611,41930
10.218140199999999,10.216818999999996,10.221440999999999,1.0348079919815063,1.0144802331924438,1.062638282775879,0.017024890147149564,-0.013289554975926876,0.046963170170784,0.9662163615226745,0.9230750203132629,0.9900690317153931,39603.2,37265,40983,38215.0,37125,39882,40181.6,38381,41865,40420.4,38965,41320
10.2378088,10.236553999999996,10.241078000000002,1.0346423625946044,1.0144599676132202,1.0622375011444092,0.016878970339894293,-0.01391498651355505,0.04693276435136795,0.9663164138793945,0.9231049418449402,0.9901130199432373,39298.0,38195,40825,38280.6,37052,40186,40087.8,37863,42462,40105.6,39095,42066
10.257534999999999,10.256280999999996,10.260804,1.0346611976623534,1.0144433975219727,1.0625450611114502,0.01678553856909275,-0.014361048117280006,0.04696481302380562,0.9664479732513428,0.9231224060058594,0.9901216626167297,39332.2,37182,41337,38346.6,36810,39036,39607.0,38382,41844,39916.0,38784,41399
10.277254600000001,10.276000999999997,10.280517,1.0348287105560303,1.0152342319488525,1.0626088380813599,0.016668188385665417,-0.014383464120328426,0.04697385057806969,0.9666344165802002,0.9231313467025757,0.9901238679885864,39220.8,38273,40957,37776.0,36675,39285,39348.0,37632,42071,40339.6,39563,41363
10.296981399999998,10.295729999999997,10.300252,1.0348161697387694,1.015153408050537,1.0626219511032104,0.016698270104825497,-0.01431963499635458,0.04748973995447159,0.9668275952339173,0.9231233596801758,0.9901366829872131,39115.2,37665,41947,37907.0,37107,38383,39185.8,36564,40771,40136.0,39287,41710
10.316779,10.315532,10.320063999999999,1.0348671674728394,1.0153892040252686,1.0626219511032104,0.016458585485816003,-0.014249208383262157,0.04710559546947479,0.9669046401977539,0.9231148958206177,0.9901179671287537,38813.4,35205,41421,37745.2,36720,38668,39470.4,38391,41587,40159.6,39316,41244
10.33643,10.335178,10.339692,1.0348779678344726,1.015424370765686,1.062620997428894,0.01624529678374529,-0.014180817641317844,0.04700682684779167,0.9671645045280457,0.9231013655662537,0.9901080131530762,39253.4,37107,41085,38109.4,36931,39494,39083.0,37290,41711,39751.4,38839,40676
10.356154599999998,10.354894999999997,10.359426999999998,1.0349410772323608,1.0157119035720825,1.062621831893921,0.016270377859473228,-0.014118400402367115,0.046981535851955414,0.9671530961990357,0.92304527759552,0.9901276230812073,39538.2,38176,42030,38261.8,37020,39127,38885.2,37394,40645,39756.4,39210,40709
10.375902399999998,10.374712999999996,10.379143,1.0349302291870117,1.0157177448272705,1.062623143196106,0.01645707096904516,-0.013258062303066254,0.04697490483522415,0.9670583367347717,0.9230378270149231,0.9900670051574707,39053.0,37829,42108,38411.8,38130,38968,39775.2,38222,40896,40043.2,38552,41735
10.3956046,10.39435,10.398868999999998,1.0348588228225708,1.0157225131988525,1.0626237392425537,0.016353238746523856,-0.013011191040277481,0.04697180539369583,0.9670174360275269,0.9230349659919739,0.9900650978088379,39808.6,38638,41452,37952.0,37578,38282,39268.4,38217,41813,40479.0,38978,41755
10.4153764,10.414072999999997,10.41868,1.03474018573761,1.0152050256729126,1.062624216079712,0.016334338672459127,-0.012926877476274967,0.04696974158287048,0.9668381810188293,0.923025906085968,0.9900598526000977,39119.8,37263,41352,38571.4,36724,39285,40560.0,39443,41988,40246.2,39136,41358
10.4350482,10.433796999999998,10.438309,1.0348642826080323,1.0155880451202393,1.0634000301361084,0.01644150074571371,-0.01235990785062313,0.04696948826313019,0.966679573059082,0.9230243563652039,0.9895415902137756,39853.8,38619,41641,38376.0,36939,39628,40225.8,38014,42235,40471.0,39410,41532
10.4547706,10.453513999999997,10.458038,1.0348001956939696,1.0154248476028442,1.0635970830917358,0.016373096965253353,-0.011949636973440647,0.046971097588539124,0.9665855288505554,0.9230284690856934,0.9899245500564575,40040.6,38079,41843,38753.2,37266,40941,40376.6,38583,42970,40258.8,38995,41226
10.474519599999999,10.473305999999997,10.477760999999997,1.0346843004226685,1.0148680210113525,1.0636441707611084,0.01646567266434431,-0.011325616389513016,0.04697345197200775,0.9664196133613586,0.9230337738990784,0.9900149703025818,40430.6,38714,42901,38567.6,37113,39772,40165.6,38119,42006,40414.6,38856,43096
10.4942234,10.492956,10.497484,1.0347451210021972,1.0147268772125244,1.0635536909103394,0.016490843519568442,-0.010922042652964592,0.04696696624159813,0.9664576768875122,0.9230354428291321,0.9900397658348083,39897.6,37998,42517,38447.2,37645,39425,40465.8,38472,42536,40669.6,38683,43167
10.513980999999998,10.512680000000001,10.517304,1.0348211765289306,1.0146938562393188,1.0635476112365723,0.01639318373054266,-0.010855218395590782,0.046966612339019775,0.9664298057556152,0.9230368137359619,0.9900586009025574,40301.6,37816,42657,38055.6,36330,40281,39951.0,38492,42178,40892.8,39408,42659
10.5336672,10.532404999999999,10.536931000000001,1.034735083580017,1.0146888494491577,1.0635459423065186,0.016423962078988552,-0.010076760314404964,0.04696795344352722,0.9663280606269836,0.9232975840568542,0.9900590181350708,38984.2,37347,40956,39310.6,37120,40667,41469.4,39179,44036,39778.8,38450,41980
10.553389999999998,10.552133000000001,10.556653999999998,1.0345566987991333,1.014690637588501,1.0635457038879395,0.016376914642751216,-0.00992943998426199,0.046970516443252563,0.9663195371627807,0.9231098890304565,0.9900601506233215,40594.0,38084,42061,37960.2,36658,38918,39344.6,37626,41633,40675.4,39074,42818
10.573170199999998,10.572008000000002,10.576372999999998,1.0346194744110107,1.0146931409835815,1.0635439157485962,0.016521966829895974,-0.009146224707365036,0.04697294905781746,0.9664368391036987,0.9230573773384094,0.989280104637146,39810.0,37870,41583,38751.2,37991,39890,39892.4,38185,41753,40101.8,38504,41824
10.592844,10.591574000000001,10.596098000000001,1.0343173027038575,1.0139214992523193,1.063539981842041,0.016446369513869286,-0.009011270478367805,0.04644262045621872,0.9665288209915162,0.9230433702468872,0.9893545508384705,39571.8,37856,40756,38155.2,37290,39625,39839.4,38628,43293,40299.4,38570,42271
10.612603600000002,10.611292000000002,10.615925999999998,1.03443603515625,1.013991355895996,1.0643154382705688,0.016472853347659112,-0.009052927605807781,0.0465867854654789,0.9666546583175659,0.923821210861206,0.9890926480293274,39413.0,37776,42308,38401.6,36690,40550,39760.6,38225,40585,39885.0,39286,41139
10.6322894,10.631011999999995,10.635549,1.0343740463256836,1.013754963874817,1.064510703086853,0.016537963040173055,-0.009049735032022,0.04687986522912979,0.9668896555900574,0.924013078212738,0.9890172481536865,38868.0,37660,39881,38155.4,36257,39878,40126.8,38015,43999,40115.2,38676,40727
10.6520264,10.650729,10.655266,1.0344313383102417,1.0137022733688354,1.0644526481628418,0.01643668282777071,-0.009087050333619118,0.046384651213884354,0.9668898582458496,0.9240570068359375,0.9889992475509644,39667.8,38009,41722,37864.8,36727,39413,39103.8,37160,41046,40148.2,39416,41460
10.6717374,10.670455999999998,10.674992000000001,1.0344255685806274,1.0136960744857788,1.0643236637115479,0.016460400260984897,-0.00912303663790226,0.04599945247173309,0.9671958446502685,0.9240712523460388,0.9890034198760986,39230.4,37871,41216,37716.8,36137,38772,39361.4,36406,42071,40044.0,38765,40487
10.6914572,10.690170999999996,10.694715,1.0345963001251222,1.0137001276016235,1.0651448965072632,0.016414196230471134,-0.009158995933830738,0.04590737819671631,0.9673545360565186,0.9235450029373169,0.9892663955688477,39765.4,38072,41435,38094.0,37225,39746,39038.8,36096,42200,39870.4,38932,40506
10.711229999999997,10.709987000000002,10.714443,1.034628653526306,1.0137063264846802,1.0652990341186523,0.01650078147649765,-0.009193756617605686,0.04587388411164284,0.9675276279449463,0.9236608147621155,0.9898788928985596,38937.6,37405,41370,38160.8,36594,39237,39905.2,37537,42494,39972.4,38531,41557
10.730904,10.729614000000002,10.734152000000002,1.0343401193618775,1.0129387378692627,1.0648342370986938,0.016423194855451583,-0.009222281165421009,0.04534108564257622,0.9674013137817383,0.9234157800674438,0.9900349378585815,39134.2,37844,41993,37992.4,36950,38955,39817.6,38428,41429,40054.2,39368,41344
10.7506826,10.749341999999997,10.754046999999998,1.0343671560287475,1.0127499103546143,1.065239429473877,0.01650534402579069,-0.009245342575013638,0.04574046656489372,0.96737722158432,0.9230825304985046,0.990059494972229,39546.4,37288,41591,37950.4,36238,38682,39801.4,38961,42395,40225.6,39008,41145
10.7703758,10.769078000000002,10.773622,1.0344860315322877,1.013223648071289,1.0653300285339355,0.01651599705219269,-0.009262174367904663,0.045308955013751984,0.9673327088356019,0.923527181148529,0.9900725483894348,39520.4,37876,40886,38198.2,36825,39975,40246.4,38737,44261,40093.6,38723,41399
10.790081599999997,10.788784999999997,10.79334,1.0344588041305542,1.0130667686462402,1.0653334856033325,0.016516234539449216,-0.009271418675780296,0.04494086280465126,0.9671456575393677,0.9239228963851929,0.9900909662246704,40304.0,39040,41588,38577.4,37044,40219,39615.2,37172,42742,39867.4,38065,40740
10.809857799999998,10.808617999999996,10.813070999999999,1.0343687057495117,1.012633204460144,1.0653142929077148,0.016362883523106574,-0.010049647651612759,0.04485779628157616,0.9670050501823425,0.9240504503250122,0.9900923371315002,39745.4,37324,42728,38269.8,37128,38998,40180.4,39184,41198,40364.0,38607,41906
10.829533999999999,10.828231999999996,10.832795999999998,1.0343738794326782,1.0126898288726807,1.0652854442596436,0.01631581038236618,-0.010244139470160007,0.04485151171684265,0.9667974710464478,0.9240416884422302,0.9900707602500916,39893.2,38046,42353,38008.4,36185,39927,40292.0,36696,42501,40562.4,38843,41872
10.849285400000001,10.847964000000001,10.852597000000001,1.0342519521713256,1.0124815702438354,1.065260410308838,0.01628330983221531,-0.01080088596791029,0.04486318305134773,0.9667886137962342,0.9240840077400208,0.9900832176208496,40196.6,37745,42520,38502.6,36610,39842,40296.6,38466,42231,40299.8,39300,42456
10.868987200000001,10.867684000000002,10.872241,1.0342854261398315,1.0124390125274658,1.0652410984039307,0.016196160390973092,-0.011191093362867832,0.044343624264001846,0.9664672493934632,0.9240937232971191,0.990051805973053,40246.6,38217,41659,38755.8,37023,40708,40429.2,38501,43372,40280.4,38714,41699
10.888699399999998,10.887407999999997,10.891949,1.0342442035675048,1.012450098991394,1.0652213096618652,0.016016842611134053,-0.011273687705397606,0.0439591258764267,0.9663952469825745,0.924083948135376,0.9900265336036682,40286.4,37811,42373,39018.4,37404,40449,40570.4,39352,42549,40278.0,38739,42255
10.908448000000002,10.907233,10.911687,1.034179973602295,1.012461543083191,1.0651994943618774,0.015971246734261514,-0.011791149154305458,0.04388071596622467,0.9663935542106629,0.9240656495094299,0.9900225400924683,40434.8,38839,42812,38342.6,37214,40033,39892.8,38104,42518,40566.8,38505,42005
10.9281522,10.926847999999998,10.931418,1.034264326095581,1.012472152709961,1.0651789903640747,0.0160619406029582,-0.011386675760149956,0.04387849196791649,0.9665230512619019,0.9240552186965942,0.9905508160591125,40040.2,38499,41505,38118.4,37565,38654,40230.0,38302,42223,40615.2,38985,42634
10.947911399999999,10.946574999999998,10.951220000000001,1.0343388557434081,1.0124784708023071,1.0651638507843018,0.015929657220840453,-0.012036173604428768,0.04389430209994316,0.9664667010307312,0.923204779624939,0.9909718632698059,39706.6,38018,41523,38611.6,36287,40039,40272.6,39301,41314,40006.8,39149,41009
10.967606199999999,10.966299999999997,10.970864,1.0343755722045898,1.0124831199645996,1.0655502080917358,0.015885519422590734,-0.012236211448907852,0.04394875094294548,0.9665708541870117,0.9229726791381836,0.9911394119262695,39633.0,38496,41274,38105.0,37276,38934,39929.6,37769,42265,40355.2,38439,41071
10.9873236,10.986017999999996,10.990587,1.0342275142669677,1.0124849081039429,1.0655730962753296,0.015881926380097867,-0.012198292650282383,0.04396095871925354,0.9666614174842835,0.922914445400238,0.9911764860153198,39623.6,37930,41026,38097.0,35484,39509,39782.8,38056,42721,40032.6,39189,40631
11.0070736,11.005875999999997,11.010312,1.034326434135437,1.012485384941101,1.0655887126922607,0.015861641988158225,-0.012249802239239216,0.04397151991724968,0.9669642806053161,0.9229169487953186,0.991188108921051,39284.0,37646,41681,37759.6,36760,38911,39754.2,38215,41540,40144.6,38366,41327
11.0267698,11.025472000000002,11.030022,1.03422110080719,1.012485146522522,1.0655922889709473,0.015873567759990694,-0.012153320014476776,0.043980058282613754,0.9671884536743164,0.922944188117981,0.9911676049232483,38590.0,36214,41348,38620.0,37301,39440,40122.8,39365,41832,39297.6,37952,40769
11.0465362,11.045191999999997,11.049849000000002,1.0340969562530518,1.012485146522522,1.0650789737701416,0.015875408053398134,-0.012110703624784946,0.04398772120475769,0.9671854853630066,0.9230053424835205,0.9911258816719055,38779.8,37406,40592,37610.8,36589,38678,39725.2,37401,42930,40172.0,38789,41430
11.066245799999999,11.064926999999997,11.069479,1.0339077711105347,1.0116794109344482,1.064690113067627,0.015874571911990643,-0.012083380483090878,0.043995268642902374,0.967155659198761,0.9222211837768555,0.9910563826560974,38911.8,36538,40894,38011.4,36212,40063,39802.0,37941,42732,39670.6,38704,40445
11.085946399999997,11.084638999999996,11.089202,1.03390634059906,1.0114773511886597,1.0645941495895386,0.015713161043822765,-0.012065469287335873,0.04400256276130676,0.9670745372772217,0.922051191329956,0.9910071492195129,39479.4,38486,42150,37901.2,36357,40135,39463.6,37598,41132,39842.4,38475,40958
11.1056882,11.104458999999995,11.108932000000001,1.034087634086609,1.0114290714263916,1.064572811126709,0.015825359523296355,-0.011295095086097717,0.044008512049913406,0.9671993732452393,0.9220236539840698,0.9909688830375671,39552.0,37795,41130,38550.6,37792,39359,39859.0,38487,42201,39622.2,38180,41228
11.125395199999998,11.124091,11.128652,1.0341399431228637,1.0114153623580933,1.0645700693130493,0.01585801728069782,-0.011076930910348892,0.04401195049285889,0.9672213912010192,0.9220400452613831,0.9909541606903076,39688.2,38400,40527,37869.8,37395,38425,39863.8,37679,42614,40408.8,38870,41782
11.1451638,11.143864000000002,11.148456000000001,1.0341069459915162,1.0116835832595825,1.0640552043914795,0.015866920165717602,-0.011021861806511879,0.04401584714651108,0.9672122836112976,0.9228613972663879,0.9909806251525879,39529.4,37712,41374,38373.8,37551,39190,40476.0,39040,41784,40087.0,39003,40987
11.1648938,11.163627,11.168096,1.0343096733093262,1.0114858150482178,1.0644447803497314,0.01591601688414812,-0.011017819866538048,0.0447908453643322,0.9669824957847595,0.9228100776672363,0.9910303950309753,39904.4,38238,41691,37982.6,35469,39919,40462.2,37915,42840,40474.2,39710,41821
11.184566599999998,11.183265999999996,11.187824,1.034203577041626,1.0114375352859497,1.0637719631195068,0.015721270814538002,-0.011029763147234917,0.044214263558387756,0.9667191505432129,0.9222378730773926,0.9910948872566223,39562.6,37617,41715,38486.0,35781,41070,40989.0,38774,43304,40158.8,39453,40831
11.204351200000001,11.202989000000002,11.20768,1.0341742992401124,1.0114269256591797,1.0636063814163208,0.015568334609270096,-0.011044781655073166,0.044067129492759705,0.9663354516029358,0.9220929145812988,0.9911346435546875,40636.6,38279,43716,38217.4,36142,39672,40146.2,38380,42542,40570.8,39163,43074
11.2240176,11.22271,11.227277999999998,1.0341641187667847,1.0114266872406006,1.0635697841644287,0.015587311610579491,-0.01106355432420969,0.0440279096364975,0.9663086771965027,0.9220595955848694,0.9911350011825562,40412.8,38546,42049,38516.6,36845,40670,40497.2,38195,43096,40575.4,38561,42133
11.243744199999998,11.242434999999999,11.247009000000002,1.0341995716094972,1.0114293098449707,1.0635664463043213,0.015665162913501264,-0.010285397991538048,0.044790662825107574,0.9661392211914063,0.9220548868179321,0.9912430047988892,40486.8,38395,42443,38537.6,37200,39903,40442.6,38575,42420,40265.6,38096,42638
11.2634996,11.262239000000001,11.266721,1.0342270374298095,1.0114338397979736,1.063056230545044,0.015665906108915807,-0.010117122903466225,0.04498180374503136,0.9662323594093323,0.9220622777938843,0.9920650720596313,39636.4,37536,41640,38590.8,36726,40337,40934.0,39133,43072,40189.2,38362,41986
11.283189999999998,11.281884999999996,11.286456999999999,1.0342334270477296,1.0117229223251343,1.062672734260559,0.015702502243220805,-0.01010490395128727,0.04502730816602707,0.9662684440612793,0.922030508518219,0.9922304153442383,39852.2,38190,41641,38010.0,35614,40103,40328.2,37440,42784,40372.6,39165,41982
11.3029774,11.301601999999999,11.306265,1.0343683242797852,1.0117191076278687,1.0633604526519775,0.015651526115834712,-0.009595600888133049,0.04503297060728073,0.9665604114532471,0.9220305681228638,0.9922196269035339,39765.0,37965,42245,38100.6,35987,39031,39949.6,38234,41371,40219.6,38985,41778
11.3226382,11.321322999999998,11.325892,1.0342316627502441,1.011695384979248,1.0635435581207275,0.01568891517817974,-0.009227086789906025,0.045027729123830795,0.966695499420166,0.9220239520072937,0.9921925067901611,39490.2,37659,41594,38270.8,36268,39577,39715.0,38273,41863,39880.0,38332,41108
11.3423688,11.341049,11.345673999999999,1.0342643022537232,1.0115132331848145,1.0628225803375244,0.015674353949725627,-0.009167354553937912,0.045793987810611725,0.9668899297714233,0.9220413565635681,0.991335928440094,39563.4,37940,40787,37777.2,36537,38392,39427.6,37822,42707,40148.6,38403,41649
11.3621038,11.360831999999995,11.365352999999999,1.0341550588607789,1.011439323425293,1.0626482963562012,0.015611768513917924,-0.009988687932491302,0.04598010703921318,0.9668660283088684,0.9220432639122009,0.9910750985145569,38831.2,36533,40948,38292.6,37764,39319,39885.0,38611,42630,39576.8,37826,40522
11.3818154,11.3805,11.385081000000001,1.034123969078064,1.0114567279815674,1.0626126527786255,0.015493147633969783,-0.01022588461637497,0.04601888731122017,0.966775095462799,0.9214800000190735,0.9909456372261047,39024.6,37235,41927,38073.0,37246,38885,39524.8,37611,40833,39784.2,38759,40943
11.401584399999999,11.400222999999999,11.404886999999999,1.0340633630752563,1.0114670991897583,1.0626121759414673,0.015540407225489616,-0.010457546450197697,0.046020980924367905,0.9668500781059265,0.9210721850395203,0.990868866443634,38978.8,35404,41931,38217.2,36575,39250,39564.4,38192,40962,39640.8,38601,40242
11.421261399999999,11.419945999999996,11.424517,1.0341077327728272,1.0114790201187134,1.0626211166381836,0.015637772157788277,-0.010371777229011059,0.04601338133215904,0.9670041322708129,0.9218124747276306,0.9908643364906311,39017.2,37428,40740,38072.0,37173,38966,39658.2,36960,42256,39945.2,39291,41022
11.4409916,11.439670999999995,11.444286,1.034115195274353,1.0114864110946655,1.0626329183578491,0.015663526579737665,-0.010366978123784065,0.04600250720977783,0.9671900510787964,0.922020673751831,0.9909138679504395,39690.0,37448,41564,38128.4,37335,39238,39134.0,37420,41685,39942.6,38984,40790
11.4607368,11.459481,11.46398,1.034223461151123,1.011491060256958,1.062643051147461,0.01583214346319437,-0.010378568433225155,0.04599178582429886,0.9672360897064209,0.9220874905586243,0.9909881949424744,39459.6,37110,41682,38339.6,37503,39329,39571.6,37867,41362,39866.0,38525,41284
11.4804318,11.479121999999997,11.483692,1.0342430114746093,1.0117402076721191,1.0626343488693237,0.015720808878540993,-0.01039199996739626,0.04598144814372063,0.9672240138053894,0.92205411195755,0.9910362958908081,39463.8,37683,42083,38008.6,36671,39565,39906.2,37555,41842,40051.6,38652,41697
11.500197599999998,11.498843,11.503505,1.0339218139648438,1.0109689235687256,1.0626469850540161,0.01563963070511818,-0.010401277802884579,0.04597382992506027,0.9667864441871643,0.9212799668312073,0.9905398488044739,39434.6,36944,41074,38122.4,35466,39403,40392.4,39271,42798,40088.2,39384,40828
11.5198858,11.518564999999995,11.523151000000002,1.0337905883789062,1.0107818841934204,1.0626624822616577,0.015672333538532257,-0.010404872708022594,0.045968152582645416,0.9666223526000977,0.9210889339447021,0.9909989833831787,39615.4,36896,41543,38925.8,36612,40099,40715.4,39608,42358,39912.2,38806,41626
11.539609999999998,11.538280999999996,11.542878,1.0337589979171753,1.0107357501983643,1.0626680850982666,0.0158442510291934,-0.01039782352745533,0.0459635965526104,0.9663692474365234,0.9210501313209534,0.9911211729049683,39806.6,38567,41311,38721.0,37122,40422,40766.2,37764,43088,40095.2,38404,41183
11.5593728,11.558091999999997,11.562594,1.0337795734405517,1.0107250213623047,1.0624791383743286,0.01592128984630108,-0.0102090360596776,0.04593893140554428,0.9659909009933472,0.921032726764679,0.9905709624290466,39829.2,37435,41483,38791.0,36902,40008,40883.2,39344,42781,40156.8,38418,42152
11.5790538,11.577729,11.582327000000001,1.0337697744369507,1.0107221603393555,1.0624393224716187,0.015932892076671125,-0.010201352648437023,0.04593275487422943,0.9658004403114319,0.9210352897644043,0.9901467561721802,40447.2,38038,42660,38404.0,36524,40112,40359.6,38829,42782,40615.6,39168,42202
11.5988136,11.597464,11.602122,1.0335102796554565,1.0107223987579346,1.0624263286590576,0.01604430880397558,-0.010173354297876358,0.04593219235539436,0.9656204342842102,0.9210379719734192,0.9900497198104858,40229.4,37940,42098,38586.8,36107,40918,40687.4,38770,42819,40360.2,39400,41623
11.618506599999998,11.617189999999995,11.621762999999998,1.033447551727295,1.0107247829437256,1.0627062320709229,0.016124754399061202,-0.010166075080633163,0.04593624919652939,0.9657595872879028,0.921825647354126,0.9900229573249817,40478.4,37753,42723,38264.8,37079,39507,40294.6,39180,41641,40546.0,38822,42711
11.6382498,11.636906999999999,11.641491000000002,1.033449387550354,1.0107295513153076,1.0631542205810547,0.016117928177118303,-0.010280952788889408,0.04592632129788399,0.9657997012138366,0.9220277070999146,0.9900025129318237,39572.4,38307,41540,38499.4,37246,40893,40985.2,38533,43855,40213.0,38761,41207
11.658002,11.656718000000001,11.661209999999999,1.0334694385528564,1.0107346773147583,1.0633134841918945,0.016120305471122264,-0.010284739546477795,0.0459342785179615,0.9658429265022278,0.9220792651176453,0.9900325536727905,39949.4,37961,42237,38370.2,36892,39212,40311.2,39243,41541,40184.6,39218,42091
11.677678799999999,11.676350999999995,11.680938999999999,1.0333759784698486,1.0107401609420776,1.0633455514907837,0.016122954525053503,-0.010263117961585522,0.04594001546502113,0.96598801612854,0.9220870733261108,0.9900914430618286,39820.8,38264,41306,38305.4,36501,38995,40162.4,38480,42592,40148.2,39373,41349
11.6974486,11.696146999999998,11.700667000000001,1.0332937717437745,1.010744571685791,1.0633105039596558,0.016126979514956473,-0.010246221907436848,0.0464780293405056,0.9662444114685058,0.922866702079773,0.9901289343833923,40013.4,38756,42345,37570.4,36628,38880,39410.0,37803,40978,40479.0,39167,41737
11.717125,11.715790999999998,11.720385999999998,1.0333342552185059,1.0115227699279785,1.062772512435913,0.016128935478627683,-0.010233777575194836,0.046887390315532684,0.96645667552948,0.9230431914329529,0.9901405572891235,39264.6,37123,41805,38363.2,37803,39201,40090.0,39445,42015,39641.6,37939,41808
11.736850999999998,11.735523999999998,11.740114,1.0333552837371827,1.0117226839065552,1.0626455545425415,0.016287128999829294,-0.010225306265056133,0.04699103161692619,0.9666182279586792,0.9230773448944092,0.9901565313339233,39930.6,38690,43712,37202.0,36164,38139,38656.6,37306,39694,40266.6,39273,40752
11.756576599999999,11.755250999999998,11.759839,1.0332103967666626,1.0117747783660889,1.0623376369476318,0.016323092207312585,-0.010219001211225986,0.047019027173519135,0.9668115615844727,0.9230630397796631,0.9901865720748901,38710.8,36757,41741,38350.0,37131,40181,40087.2,38296,42269,39279.6,38053,40045
11.7762928,11.774970999999999,11.779549,1.0331180572509766,1.011770248413086,1.0622544288635254,0.01643244903534651,-0.009681236930191517,0.04702581837773323,0.967060673236847,0.9230520725250244,0.991025447845459,39225.0,36778,42856,37592.8,35699,39389,39330.2,37755,41064,39854.0,38832,41008
11.796067199999998,11.794780999999995,11.799292000000001,1.0328410625457765,1.0117864608764648,1.062222957611084,0.016509196907281875,-0.009280606172978878,0.04702312871813774,0.9671484947204589,0.9230300784111023,0.9912105202674866,39495.0,37408,42638,37753.6,36734,38493,39109.0,38156,41194,39820.4,38369,41326
11.8157456,11.814417000000002,11.819016,1.0325687408447266,1.0110182762145996,1.0622036457061768,0.016522408090531827,-0.009188003838062286,0.04701737314462662,0.9669242143630982,0.9230304956436157,0.990379273891449,39195.8,37697,42602,37891.2,36065,39783,39892.2,38734,41286,39772.8,39035,41455
11.835473,11.834142999999997,11.838740000000001,1.0325620889663696,1.0108206272125244,1.062190055847168,0.016533374972641467,-0.009175042621791363,0.04701196774840355,0.9671107530593872,0.9230285882949829,0.9906253814697266,38962.6,37779,41857,38134.8,37549,39181,40272.2,38236,42114,39685.6,38432,40704
11.855197200000001,11.853864999999999,11.858466,1.0323914527893066,1.0107685327529907,1.0613797903060913,0.01626958753913641,-0.009184811264276505,0.047007277607917786,0.9665648341178894,0.9222363233566284,0.9901698231697083,39919.4,38530,41192,38332.0,37553,39411,39937.6,38202,42469,39877.8,38477,41213
11.8749208,11.873580999999998,11.878188000000002,1.0322468757629395,1.0107539892196655,1.0611765384674072,0.016145265474915505,-0.009204015135765076,0.04700120538473129,0.9664657235145568,0.9225465059280396,0.9900486469268799,39759.6,38473,41494,38059.0,36975,38826,40366.8,38069,42200,40172.6,38828,41317
11.8946448,11.893311000000002,11.897903999999999,1.032159686088562,1.010749101638794,1.0611275434494019,0.01621376983821392,-0.008691933937370777,0.04699469730257988,0.96648690700531,0.9221128225326538,0.9905244708061218,40410.2,38350,41733,38325.6,37470,39451,40177.6,38436,41776,40392.2,39081,41713
11.9143662,11.913032999999997,11.917624,1.0322367429733277,1.0107455253601074,1.061570167541504,0.01628197804093361,-0.008312942460179329,0.0469956174492836,0.9664275050163269,0.922011137008667,0.990899920463562,39800.0,39086,41918,38286.0,36385,39961,40708.4,37210,44307,40299.6,39658,41517
11.934094199999999,11.932758999999999,11.937354,1.0323898553848267,1.0107423067092896,1.0615488290786743,0.01629499513655901,-0.008240452967584133,0.04777221754193306,0.96631840467453,0.9220032691955566,0.9907398223876953,40389.0,37501,43011,38496.8,37574,40007,40253.2,38649,42055,40463.4,39011,41956
11.9538188,11.952489000000002,11.957079000000002,1.032123613357544,1.0107388496398926,1.06076979637146,0.016293689794838428,-0.008247802965342999,0.047966353595256805,0.9660451054573059,0.9220088720321655,0.9901903867721558,39970.4,38233,41497,38427.6,36139,40394,40814.8,38239,43700,40478.8,39740,41720
11.973539599999999,11.972205000000002,11.976813999999997,1.0322728633880616,1.0107364654541016,1.060863971710205,0.01618562191724777,-0.00827519129961729,0.048007234930992126,0.9658863067626953,0.9220207333564758,0.9900496602058411,39900.4,37619,42151,38314.0,37582,39214,40769.8,39049,42629,40743.4,39192,42705
11.9932772,11.991926999999997,11.996538,1.0321531295776367,1.0107358694076538,1.0606263875961304,0.01615571156144142,-0.008302181959152222,0.04878903925418854,0.965805733203888,0.9220298528671265,0.9900240898132324,40009.6,37872,41835,38593.6,37412,39314,40629.4,39032,42276,40408.0,39096,42090
12.012994,12.011655999999995,12.016258,1.0321285724639893,1.0107362270355225,1.060584545135498,0.0160946287214756,-0.008326223120093346,0.04898162558674812,0.965811014175415,0.9220382571220398,0.9900302886962891,40207.6,38637,42714,38068.2,36798,39262,39990.2,37728,41259,40529.4,39233,41738
12.032716,12.031381000000001,12.035985,1.032071042060852,1.0107369422912598,1.0605803728103638,0.0160795284435153,-0.00834664050489664,0.049025196582078934,0.965945839881897,0.9220504760742188,0.9900445938110352,40315.2,39196,42668,38140.4,36176,39716,39521.0,37352,40947,40364.0,39500,41563
12.052435400000002,12.051097000000002,12.055705000000001,1.0319544076919556,1.0107383728027344,1.0600627660751343,0.016076367162168027,-0.008365388959646225,0.049029648303985596,0.9660580277442932,0.9220648407936096,0.9900429844856262,39005.2,37345,40305,38395.2,36864,39069,40480.0,39215,43668,40094.8,39054,40961
12.0721644,12.070824000000002,12.075425999999998,1.0318769693374634,1.0107390880584717,1.0596920251846313,0.016073875315487384,-0.008394264616072178,0.049021679908037186,0.9664170980453491,0.9220678806304932,0.9900510907173157,39419.0,37638,41456,38046.0,37391,39041,39606.2,37651,42326,40086.2,38465,40935
12.0918926,12.090547999999997,12.095152000000002,1.0320187091827393,1.0107396841049194,1.0596082210540771,0.01607708092778921,-0.008400952443480492,0.04978706315159798,0.9668779492378234,0.922583818435669,0.990844190120697,38838.2,36259,42654,38532.2,38017,39595,39867.0,38390,41372,39578.6,38094,40875
12.111610199999998,12.110265,12.114878000000001,1.0320482015609742,1.010742425918579,1.0595958232879639,0.015944715403020383,-0.008405057713389397,0.04997409135103226,0.967094111442566,0.9229735732078552,0.9905243515968323,39617.4,38135,41909,37079.2,35961,37976,38620.4,36695,41829,40222.4,39194,41365
12.1313366,12.129996,12.134599000000001,1.0320706129074098,1.0107465982437134,1.059086799621582,0.015892812795937062,-0.008400633931159973,0.05001259967684746,0.9672633647918701,0.9230554103851318,0.9908573031425476,38644.2,35532,42122,37900.6,35763,38498,39572.0,38215,41519,39561.6,38144,40987
12.1510588,12.149724000000003,12.154321,1.032076930999756,1.010751724243164,1.0587058067321777,0.015786349587142468,-0.008390967734158039,0.05001506581902504,0.9672932267189026,0.9230701923370361,0.9910049438476562,39339.8,37999,42300,37554.0,36758,37956,38900.0,36910,41156,39840.2,38187,41151
12.170789399999999,12.169445999999997,12.17406,1.0320557594299316,1.0107556581497192,1.0586204528808594,0.015855552442371846,-0.008378629572689533,0.05000758171081543,0.9673238515853881,0.9230715036392212,0.991054892539978,38694.6,36646,40763,38257.8,36600,39534,40018.4,38439,43206,39573.8,38525,40300
12.190582599999999,12.189195999999997,12.193937000000002,1.0320253372192383,1.010758876800537,1.0586116313934326,0.015896691009402275,-0.008365953341126442,0.05051160231232643,0.9673382878303528,0.9230618476867676,0.9910323619842529,39435.8,37489,41536,37961.4,36878,38775,39524.8,38238,42269,40047.4,38493,41122
12.210230999999999,12.208884,12.213506,1.0322677373886109,1.0107617378234863,1.0586215257644653,0.015917339362204075,-0.00835183821618557,0.05088915675878525,0.9671997904777527,0.9230467081069946,0.9910051822662354,39628.2,38433,41520,37623.8,36292,38744,39655.6,37219,42406,40533.2,39550,41378
12.229957,12.228614000000002,12.233224000000002,1.0320868015289306,1.010764241218567,1.0578551292419434,0.015899716690182687,-0.008334420621395111,0.050978098064661026,0.9667898178100586,0.9230326414108276,0.9904322028160095,39861.2,36763,42285,38272.4,36178,39514,40016.0,38944,41280,40160.0,39536,41378
12.249715999999998,12.248424,12.252944999999999,1.0321927070617676,1.011272668838501,1.0576668977737427,0.015916539914906026,-0.008314277976751328,0.0509936548769474,0.9667408704757691,0.9235594868659973,0.9903378486633301,39441.6,37562,41052,38509.2,37802,38919,40791.2,38504,43061,40321.6,38350,41724
12.269407399999997,12.268055999999998,12.272677,1.0321092844009399,1.0116643905639648,1.0576272010803223,0.01592498067766428,-0.008293909952044487,0.050991546362638474,0.966582989692688,0.923957884311676,0.9900428652763367,40340.8,37888,42477,37995.8,36628,38858,40184.0,38270,41930,40864.8,39970,42438
12.2891954,12.287782999999996,12.29249,1.0320934772491455,1.011797308921814,1.0576244592666626,0.015932378917932512,-0.008274940773844719,0.05098547413945198,0.9665470480918884,0.9240419864654541,0.9899647831916809,40330.4,38835,42040,38392.8,36911,40476,40383.2,37325,43212,40546.2,39787,41271
12.308856799999997,12.307502999999997,12.312128,1.032025933265686,1.011783242225647,1.0576295852661133,0.016039901599287986,-0.00825846754014492,0.05097946152091026,0.9664092540740967,0.924081027507782,0.9899654984474182,40342.2,38258,42133,38075.0,36452,39978,40289.2,37866,42964,40877.4,40043,42398
12.328592600000002,12.327224000000003,12.331918000000002,1.0320666074752807,1.011590600013733,1.05763578414917,0.016366878431290387,-0.007439687382429838,0.05148809403181076,0.966422688961029,0.9241527318954468,0.9899941086769104,40132.6,37333,42407,38514.6,37675,39696,40549.8,39307,42735,40246.8,38593,42330
12.348326399999998,12.347023999999998,12.351571,1.0322243928909303,1.0115926265716553,1.0576430559158325,0.016523853223770858,-0.007227430585771799,0.05187151953577995,0.9664353251457214,0.9241169691085815,0.9900205135345459,39897.0,37537,41664,37911.6,37166,38770,40322.6,38430,42245,40756.8,39315,42720
12.3680296,12.366680999999998,12.3713,1.0322442054748535,1.012312650680542,1.0574901103973389,0.01660931035876274,-0.007170465774834156,0.051932141184806824,0.9665590405464173,0.9245571494102478,0.9900322556495667,40044.6,38049,41982,38222.6,36306,40302,39913.6,37967,42183,40299.8,39477,41162
12.387810000000002,12.386398999999997,12.391111,1.032208800315857,1.012699842453003,1.0576329231262207,0.01669492870569229,-0.00715471338480711,0.051973890513181686,0.9666383147239686,0.9241475462913513,0.9900599122047424,39266.0,38264,40525,38419.4,37466,39964,40329.8,37732,42873,40074.0,38644,41099
12.407479599999998,12.406125000000001,12.410749,1.0321622848510743,1.0127942562103271,1.0576468706130981,0.01657474022358656,-0.007151608355343342,0.051977500319480896,0.9666428685188293,0.924026370048523,0.9900862574577332,39658.0,37892,41972,37986.4,35980,38790,39681.8,38217,41240,40091.4,39028,41420
12.4272186,12.425841999999998,12.430539,1.0319655656814575,1.0128134489059448,1.057081937789917,0.016620614938437937,-0.007155995815992355,0.05196978524327278,0.9667988896369935,0.9240010380744934,0.9900868535041809,39558.2,38496,41520,37955.6,36495,39223,39467.2,37818,42229,39951.8,37984,41785
12.4469662,12.445733,12.450203,1.0318197011947632,1.0128129720687866,1.0564652681350708,0.016783953178673983,-0.006361644249409437,0.05193782597780228,0.9668866515159606,0.9239984750747681,0.990098237991333,39509.8,37939,41429,37736.8,36742,38631,39088.4,37579,41857,40133.4,38620,41230
12.466652200000002,12.465290000000001,12.469923999999999,1.0317903995513915,1.0128066539764404,1.0563499927520752,0.016817455552518366,-0.006179130636155605,0.05191909521818161,0.9669502735137939,0.9240075349807739,0.990095317363739,39038.0,37106,41296,37792.6,36320,39056,39330.6,37693,41819,40016.4,38989,41479
12.486415,12.485017999999997,12.489735,1.0318870067596435,1.0127977132797241,1.0563266277313232,0.016923459339886905,-0.006154157686978579,0.05243628844618797,0.967054796218872,0.9240185618400574,0.9900776147842407,38838.4,37875,41119,38011.6,37071,38769,39553.0,36749,42464,39829.2,38756,41031
12.506102199999999,12.504741000000003,12.509365,1.0319282293319703,1.0127899646759033,1.056325912475586,0.017123946733772755,-0.006078103557229042,0.05282526835799217,0.9673463225364685,0.9248014092445374,0.9900460243225098,39157.6,36551,42058,38250.0,36986,39188,39432.8,38313,41551,39776.8,38954,41308
12.5258252,12.524458999999995,12.529097000000002,1.031961941719055,1.0135562419891357,1.056328296661377,0.016998560819774865,-0.006098999176174402,0.052912723273038864,0.9675474882125854,0.9250009059906006,0.9900283813476562,39218.6,37871,41774,37727.4,36586,38428,39549.4,36655,42073,40119.4,38039,41407
12.545588399999998,12.544277999999998,12.548809,1.031990146636963,1.0134745836257935,1.0563287734985352,0.017093788459897043,-0.005332455970346928,0.052925869822502136,0.9673417925834655,0.9250889420509338,0.9894930124282837,39345.6,37160,41881,38078.8,36348,39337,39755.2,38083,42020,39718.4,38877,40470
12.5652706,12.563909999999996,12.568536,1.0320005416870117,1.0135531425476074,1.0563280582427979,0.016959081590175628,-0.005151744000613689,0.05292248725891113,0.9672390937805175,0.925093948841095,0.9890987277030945,39573.2,38055,42526,38160.6,37681,38547,39680.8,37592,41334,39990.2,38942,41156
12.585034199999999,12.583633000000003,12.588345,1.031894588470459,1.0130183696746826,1.0563281774520874,0.016915374714881182,-0.005120130721479654,0.05291222408413887,0.9669924139976501,0.9245583415031433,0.9889988899230957,39782.0,37400,41676,38450.2,37366,39096,40142.4,38229,42122,40124.2,38592,40846
12.604722799999998,12.603352999999997,12.607999999999999,1.031914234161377,1.013448715209961,1.0563304424285889,0.016926372610032558,-0.005126449279487133,0.05289792641997337,0.9668738365173339,0.9245871305465698,0.9889923334121704,40319.0,38593,41661,38111.0,36826,39041,39914.4,37318,42708,40486.8,39645,41677
12.624471199999999,12.623083,12.627711999999999,1.0319616079330445,1.0136851072311401,1.0563324689865112,0.01691711163148284,-0.005142840091139078,0.05288298800587654,0.9667303204536438,0.9249266982078552,0.9890232086181641,40259.4,38170,41883,37830.6,36542,38626,40099.8,37969,41341,40645.0,39278,42689
12.644233199999999,12.642896,12.647542000000001,1.031803345680237,1.0137401819229126,1.0563350915908813,0.016912035178393126,-0.0051617869175970554,0.052869923412799835,0.9667481899261474,0.9250110387802124,0.9898387789726257,40269.0,38250,41784,38390.6,37255,40050,40183.6,37746,43211,40191.2,38257,42123
12.663927400000002,12.662525000000002,12.667312,1.0316861629486085,1.013484239578247,1.0563392639160156,0.01677314443513751,-0.005178413819521666,0.052858345210552216,0.9667186141014099,0.9250548481941223,0.9900571703910828,40203.2,38798,42088,38193.2,36172,39887,40101.6,37265,43113,40407.8,39192,42230
12.683622799999998,12.682254999999998,12.686889999999998,1.0317775011062622,1.0129363536834717,1.0563430786132812,0.016679864935576917,-0.005194045603275299,0.05284763127565384,0.9665120363235473,0.9242298603057861,0.9901266694068909,40244.0,38225,41879,38422.6,35903,39649,40055.0,37941,42225,40247.8,38873,42318
12.703346999999997,12.701985,12.706613,1.031924033164978,1.0133196115493774,1.0563468933105469,0.016652438882738353,-0.005207985173910856,0.0528375506401062,0.9664396405220032,0.9240336418151855,0.9901564121246338,39915.2,38500,41902,38095.0,36042,39645,40187.8,37962,41678,40432.8,38769,41970
12.7230674,12.721706999999995,12.726329000000002,1.0317066431045532,1.013137698173523,1.0563488006591797,0.01649608099833131,-0.005221756640821695,0.052832528948783875,0.9664414405822754,0.9239898920059204,0.9901450872421265,39626.4,37945,40945,38305.2,36932,39196,40495.6,39061,42305,40311.4,37979,42148
12.7428508,12.741421999999998,12.746153999999999,1.0315538406372071,1.012546420097351,1.056403398513794,0.016204376984387637,-0.005748450290411711,0.05283459648489952,0.9663601756095886,0.9239843487739563,0.9901174902915955,39691.2,37932,40926,38048.0,36872,39469,40161.8,39024,42124,40457.6,38163,41395
12.762519000000001,12.761142,12.765792000000001,1.031497597694397,1.0123735666275024,1.0563702583312988,0.016081883385777474,-0.006145933642983437,0.052822813391685486,0.9666429162025452,0.924015462398529,0.9908809065818787,39404.4,38043,40919,38426.6,37238,39146,40264.0,39116,42392,39767.8,37547,40830
12.782250399999999,12.780875999999997,12.785524,1.0314910650253295,1.0123447179794312,1.0563629865646362,0.016059290524572133,-0.0062456512823700905,0.05281982198357582,0.9667391061782837,0.924012303352356,0.9910616278648376,39383.6,38611,40986,37835.4,36790,39053,39825.4,38405,42058,40193.4,38043,40854
12.801968200000001,12.800591,12.805239,1.0316706418991088,1.0131487846374512,1.0564544200897217,0.016067032981663943,-0.006266348529607058,0.05284572392702103,0.9667696237564087,0.9240438342094421,0.9902908205986023,38683.0,36760,40423,37809.0,35904,39205,40362.6,39155,42977,40193.6,39177,41237
12.821691999999999,12.820314999999995,12.824941999999998,1.031802487373352,1.0133558511734009,1.0563874244689941,0.015755842532962562,-0.006780792027711868,0.05229715630412102,0.9668654084205628,0.9240419268608093,0.99005126953125,39664.6,37775,41598,37475.8,35828,38640,39106.0,36728,41415,40413.4,39693,42119


==> figure_data/dr_4.csv <==
timestamp_mean,timestamp_min,timestamp_max,x_position_mean,x_position_min,x_position_max,y_position_mean,y_position_min,y_position_max,z_position_mean,z_position_min,z_position_max,pwm_m1_mean,pwm_m1_min,pwm_m1_max,pwm_m2_mean,pwm_m2_min,pwm_m2_max,pwm_m3_mean,pwm_m3_min,pwm_m3_max,pwm_m4_mean,pwm_m4_min,pwm_m4_max
0.0,0.0,0.0,0.1094440020620823,0.030488677322864532,0.2313314527273178,0.03299095258116722,-0.08392172306776047,0.13016387820243835,0.8704022526741028,0.7880741357803345,0.9021640419960022,41976.2,39659,43181,39522.2,38057,41209,42330.2,39562,44053,40769.8,38920,42304
0.019708399999999404,0.019637999999998712,0.019735000000000724,0.10905452594161033,0.030520010739564896,0.22853189706802368,0.03298779465258121,-0.08393653482198715,0.1297825574874878,0.8705442786216736,0.7880691885948181,0.9021662473678589,41820.4,39742,43892,39102.2,37355,40249,42142.2,41226,43274,41009.0,39203,42893
0.039450199999999304,0.039364999999997874,0.03955399999999987,0.10872621014714241,0.030562929809093475,0.22635512053966522,0.03307536393404007,-0.08450648933649063,0.12969699501991272,0.8708200097084046,0.7885839343070984,0.9021523594856262,41915.2,40422,43503,39000.4,37881,40140,41920.6,40232,43516,41100.0,39259,42525
0.059191000000000306,0.05916900000000158,0.05923299999999987,0.10824914276599884,0.030612453818321228,0.22380006313323975,0.033182074502110484,-0.08495764434337616,0.12968671321868896,0.8711115479469299,0.7889665961265564,0.9021437168121338,41450.8,39486,44631,38609.4,36263,39872,41947.6,41519,42313,41087.6,39278,42541
0.07888119999999965,0.07881999999999945,0.07891100000000018,0.10778339840471744,0.03063671849668026,0.22141742706298828,0.03324080295860767,-0.08512653410434723,0.12917982041835785,0.8713597774505615,0.7890459299087524,0.9021092057228088,40973.0,38610,42254,39247.6,37685,40795,42305.4,40462,44847,40198.0,39454,41397
0.09862899999999933,0.09854499999999788,0.09872499999999862,0.10750234462320804,0.030837761238217354,0.21881625056266785,0.03341964855790138,-0.08508206158876419,0.12880165874958038,0.8713163375854492,0.7890469431877136,0.9020419716835022,41589.2,40376,43853,38864.8,38132,39870,41569.8,40221,43579,40404.8,38822,42286
0.1183682,0.11828800000000017,0.11850600000000133,0.10711932219564915,0.031136060133576393,0.216422900557518,0.03364602141082287,-0.08510218560695648,0.12871696054935455,0.8714277744293213,0.7890745997428894,0.90204256772995,41190.0,40052,42777,38697.4,36399,40373,41601.2,39783,43789,40630.2,39279,42148
0.1380989999999997,0.13800300000000032,0.1382249999999985,0.10703507289290429,0.031742632389068604,0.2138136625289917,0.03374778814613819,-0.08511880785226822,0.12870599329471588,0.8717072963714599,0.7891022562980652,0.9028641581535339,41282.2,39635,43771,38808.4,37085,39800,41581.2,38948,43498,40520.2,38240,42496
0.15778639999999927,0.1577239999999982,0.15781199999999806,0.1066643550992012,0.03190762177109718,0.2114175409078598,0.03365811444818974,-0.08590569347143173,0.12871411442756653,0.8716852068901062,0.7890757322311401,0.9032535552978516,41037.2,39381,43854,38798.0,36273,40659,41855.0,39545,43443,40777.0,39963,42704
0.17751039999999918,0.1774510000000009,0.17753500000000022,0.10651558712124824,0.03247201442718506,0.2100478559732437,0.033451737463474275,-0.08610871434211731,0.1279391199350357,0.871806800365448,0.7890312075614929,0.9040184020996094,41424.2,39342,43522,38847.2,37785,40321,41435.0,39255,44143,40575.4,38261,42285
0.19724879999999967,0.19716200000000006,0.19734000000000007,0.10613069161772729,0.03287671506404877,0.20772689580917358,0.03356540612876415,-0.08615732938051224,0.1277547925710678,0.8718698263168335,0.7898134589195251,0.9041104912757874,41031.0,39019,43145,39215.0,37650,41394,42014.8,40207,44259,40412.6,39320,41578
0.21698100000000026,0.21691500000000064,0.2170750000000008,0.10579278245568276,0.03297458216547966,0.2051791250705719,0.03359445296227932,-0.0869360938668251,0.1277318149805069,0.871810007095337,0.7900071144104004,0.9040210247039795,41763.0,39778,44485,39329.6,38184,40727,41365.6,39954,42905,40598.2,39284,42239
0.23670019999999914,0.23661699999999808,0.2367849999999998,0.10545478984713555,0.03350378945469856,0.20279358327388763,0.03360154144465923,-0.08711926639080048,0.1277344524860382,0.8716770648956299,0.7900483012199402,0.9033701419830322,41464.8,39565,44341,38949.2,36814,40222,41963.0,41239,42853,40985.2,40163,42287
0.2564057999999997,0.2563420000000005,0.25644299999999953,0.10496194437146186,0.033881500363349915,0.19993476569652557,0.03375767916440964,-0.08714620769023895,0.1279871165752411,0.8715851664543152,0.7900720834732056,0.9028666615486145,41467.8,40431,43009,39150.8,38528,39801,42203.0,40812,44590,41048.8,38722,42679
0.2761315999999992,0.27606399999999853,0.2761579999999997,0.10452365204691887,0.03395503759384155,0.19773218035697937,0.033524008095264436,-0.08790532499551773,0.12897373735904694,0.8714955806732178,0.790617048740387,0.9019882082939148,41625.2,40931,43903,39030.8,38001,39788,42248.4,40953,43716,41184.0,39161,42568
0.2958808000000005,0.2957880000000004,0.29599599999999926,0.10422134846448898,0.0344630628824234,0.1949218213558197,0.03358139880001545,-0.08807104825973511,0.12996292114257812,0.871216607093811,0.7910307049751282,0.9020191431045532,41610.2,40558,42808,39614.0,37490,40848,42428.0,41187,44061,40884.0,39629,41942
0.31562499999999993,0.31559599999999755,0.3157010000000011,0.10373578444123269,0.03456471860408783,0.1947394460439682,0.033702341839671135,-0.08808258920907974,0.13069328665733337,0.8709008812904357,0.7911492586135864,0.9020374417304993,41910.8,40172,44156,39522.6,36953,42092,42297.0,40401,43807,40977.0,39823,41632
0.3353254,0.3352449999999987,0.33540499999999884,0.1033092975616455,0.03482170030474663,0.19474592804908752,0.03389357924461365,-0.0880548283457756,0.13161808252334595,0.8706738710403442,0.7911675572395325,0.9020613431930542,41773.4,39857,43249,39444.2,36759,41105,42734.6,41807,44308,41301.2,39659,43301
0.35505,0.35496399999999984,0.355151000000002,0.10284525528550148,0.0348571315407753,0.1947489231824875,0.03399824984371662,-0.08801842480897903,0.13207915425300598,0.870624041557312,0.7919296622276306,0.9020807147026062,41944.0,40561,43695,39394.4,38088,40408,42541.6,40770,43684,41427.4,38617,44301
0.3747804000000003,0.3746939999999994,0.374883999999998,0.10237361490726471,0.03483772650361061,0.19475190341472626,0.0339707225561142,-0.08824146538972855,0.13294000923633575,0.8704712271690369,0.7921018004417419,0.9020720720291138,41784.4,39928,44331,39849.8,37931,40972,42857.6,41824,43763,41085.4,39008,43866
0.3945020000000003,0.3944069999999993,0.3946270000000003,0.10184909850358963,0.03480985015630722,0.1945013403892517,0.03391722366213799,-0.08801494538784027,0.133641317486763,0.8704264044761658,0.7926656603813171,0.9020727276802063,42409.8,40305,43704,39504.8,37718,41712,42369.2,40668,44605,41344.0,39287,43523
0.41425039999999996,0.41420800000000213,0.41432300000000044,0.10132451355457306,0.03478807955980301,0.194762721657753,0.03412224315106869,-0.08794137835502625,0.1345621794462204,0.8704141020774842,0.7930604815483093,0.9021108746528625,42023.4,40053,43828,39433.0,37877,41741,42692.0,40589,44373,41403.0,39295,43571
0.43394979999999916,0.4338679999999986,0.4340309999999987,0.10088380947709083,0.03477461263537407,0.19452790915966034,0.03416594415903092,-0.08791472017765045,0.13502398133277893,0.8703001379966736,0.7931531667709351,0.9021214246749878,42104.6,39781,44428,39573.0,36765,41597,42376.6,41161,43484,41198.2,39808,43378
0.45366940000000017,0.45365999999999973,0.45369499999999974,0.10043785348534584,0.034767813980579376,0.1945423036813736,0.034130021929740906,-0.08790720254182816,0.13562509417533875,0.870608103275299,0.7939638495445251,0.9029291272163391,41975.6,40426,43559,39256.6,38284,40019,42384.0,40746,44191,41275.0,38535,44533
0.4733767999999996,0.47330600000000045,0.4734059999999993,0.09993895366787911,0.03476879373192787,0.1945551484823227,0.034068670123815536,-0.08791147172451019,0.13600920140743256,0.8706803679466247,0.7941697239875793,0.9030442833900452,42488.6,39909,44289,39414.6,37524,40958,41839.0,40684,42886,40853.6,39149,42950
0.49312340000000043,0.4930420000000013,0.4932019999999975,0.09940446242690086,0.03477807715535164,0.19456589221954346,0.034193189814686775,-0.08792468160390854,0.13685370981693268,0.8708762764930725,0.7942212820053101,0.9030762910842896,41809.4,40409,42819,39498.6,37658,42307,42042.4,38500,44044,40609.4,39093,41716
0.5128591999999996,0.5128319999999982,0.5129370000000018,0.0990685097873211,0.03479510545730591,0.19530653953552246,0.03427003435790539,-0.08794483542442322,0.13703884184360504,0.8711866855621337,0.7950118184089661,0.9030709266662598,41578.6,39255,43919,39226.4,37785,40128,42139.0,41458,43362,40913.2,39053,42437
0.5325786,0.5324809999999998,0.5326409999999995,0.09882950335741043,0.03559073805809021,0.19569984078407288,0.03432178869843483,-0.08797021210193634,0.13757343590259552,0.8714300751686096,0.7951982021331787,0.9030954241752625,41485.2,40072,43535,39055.4,37114,40545,42081.8,40882,43411,40955.6,39598,42384
0.5523078000000008,0.5522829999999992,0.5523600000000006,0.09829092174768447,0.03580553084611893,0.19559058547019958,0.03433938920497894,-0.08799660950899124,0.13794466853141785,0.8717423796653747,0.7957354187965393,0.9030591249465942,41304.4,39993,44575,38693.8,37079,40439,41876.2,40166,44333,41045.8,39612,42545
0.5720081999999987,0.5719389999999982,0.5720499999999995,0.09791500419378281,0.0358760803937912,0.19582371413707733,0.03416660688817501,-0.08802036941051483,0.13852956891059875,0.8720119595527649,0.7961080074310303,0.9030323624610901,40807.2,38439,42554,39730.6,38562,41136,42333.4,40040,44758,39838.8,37943,41200
0.5917294000000001,0.5916609999999998,0.5917649999999997,0.09742825403809548,0.03641960024833679,0.1956501454114914,0.03403094448149204,-0.08855464309453964,0.13891559839248657,0.8722286224365234,0.7961896061897278,0.903044581413269,41815.4,40388,44040,38818.8,37541,39923,41089.0,38851,43468,40738.0,39457,42365
0.6114531999999999,0.6113869999999988,0.6114890000000015,0.09701920002698898,0.03682472184300423,0.19618062674999237,0.03400065489113331,-0.08844395726919174,0.13899105787277222,0.8724156498908997,0.7969836592674255,0.9030424952507019,41173.2,38371,44247,39106.6,36832,41162,41667.2,40226,43084,40403.4,39102,41516
0.6311724000000001,0.6311169999999984,0.6312050000000018,0.09667634218931198,0.0369313545525074,0.19657425582408905,0.03378964476287365,-0.0889354944229126,0.13898973166942596,0.8723892211914063,0.7971773147583008,0.9030154943466187,41282.0,39324,43773,39022.0,38084,39921,41572.2,38922,44675,40563.4,38984,42871
0.6509434000000007,0.6509109999999998,0.6510380000000007,0.09621771574020385,0.03747186437249184,0.1966276317834854,0.03371957503259182,-0.08906087279319763,0.13948723673820496,0.8727734327316284,0.798018217086792,0.9030085206031799,41398.0,38610,44235,39142.2,37968,41148,41425.2,39507,43247,40524.8,38894,42224
0.6706317999999999,0.6705570000000005,0.6706589999999997,0.09575229063630104,0.03786338493227959,0.19681471586227417,0.033610549941658976,-0.0890868678689003,0.1398581862449646,0.8726917862892151,0.7982132434844971,0.9029954671859741,41369.4,38804,44660,39302.2,37424,40839,41533.8,39995,42504,40522.8,39301,42325
0.6903877999999997,0.6903639999999975,0.6904379999999981,0.09551298171281815,0.03846725821495056,0.19722828269004822,0.03353906236588955,-0.08908308297395706,0.13993597030639648,0.8728016495704651,0.7990299463272095,0.9029847979545593,41047.6,39422,44543,39110.0,37117,40634,42109.8,39935,44035,40875.2,39707,42580
0.7100777999999999,0.7100099999999983,0.7101080000000004,0.09509768709540367,0.03886408358812332,0.19756625592708588,0.03351661898195744,-0.08906593918800354,0.1399405598640442,0.8727065682411194,0.7992167472839355,0.9030042886734009,41515.8,39793,44048,39410.6,38100,40537,41939.2,40424,43546,40805.6,38784,42751
0.7298178,0.7297360000000008,0.7298679999999984,0.09479501843452454,0.03894474729895592,0.19764241576194763,0.03352203406393528,-0.08904282748699188,0.13992883265018463,0.8726158261299133,0.8000309467315674,0.9030268788337708,40806.2,39186,43016,39939.4,38524,41042,42746.0,41682,44488,40338.8,38433,41682
0.7495577999999994,0.7494999999999998,0.749652000000002,0.09436219334602355,0.039716269820928574,0.19763436913490295,0.03342252671718597,-0.08901384472846985,0.13991492986679077,0.8724302649497986,0.8002083897590637,0.903032124042511,42191.4,40977,44062,39069.8,37268,41699,41719.2,39938,43274,41391.6,39446,42487
0.7692579999999994,0.7691899999999987,0.7692999999999994,0.09395048096776008,0.039883773773908615,0.19762705266475677,0.03335614316165447,-0.08897960186004639,0.13989999890327454,0.8722781062126159,0.8007382154464722,0.902511715888977,41501.8,39362,44561,39755.4,37828,41401,42456.0,41758,43049,40962.4,39457,42905
0.7890019999999996,0.7889120000000003,0.7890730000000001,0.09365272521972656,0.03989572077989578,0.19842098653316498,0.03334922343492508,-0.08894287049770355,0.13988512754440308,0.872074830532074,0.8011130690574646,0.9020830988883972,41847.6,40536,44580,40143.2,38918,41562,42557.4,41340,43920,40732.8,38430,42028
0.8087039999999993,0.8086359999999986,0.8087469999999994,0.09332451671361923,0.040312573313713074,0.19860227406024933,0.03335530832409859,-0.08890561759471893,0.139872744679451,0.8719795942306519,0.8017328381538391,0.9019864201545715,42971.8,39872,44454,39079.2,37267,40931,41548.4,39354,43454,41745.6,39991,43612
0.8284315999999998,0.8283610000000006,0.8284670000000003,0.0928873635828495,0.04030957818031311,0.19864368438720703,0.03320854417979717,-0.08887064456939697,0.13986244797706604,0.8718737006187439,0.8021456599235535,0.9020071625709534,41846.8,40486,43806,40135.4,39086,41681,42765.0,41014,45269,41068.2,38508,43230
0.8482396000000001,0.8481640000000006,0.8483369999999995,0.09247520193457603,0.04030987620353699,0.19864287972450256,0.033283187076449394,-0.08832696080207825,0.13985370099544525,0.8718612790107727,0.8030251860618591,0.9020096063613892,42060.6,39756,44844,39769.4,37517,42734,42597.4,40829,44464,41402.4,39852,42499
0.8678788,0.8678009999999992,0.8679210000000022,0.091915924847126,0.04031357541680336,0.19863301515579224,0.03325799256563187,-0.08791647851467133,0.13984492421150208,0.8720909237861634,0.8037757277488708,0.9020193815231323,42326.4,40746,44384,39529.8,37459,40927,42338.8,41377,43236,41577.8,39875,44605
0.8876123999999994,0.887537,0.8876490000000015,0.09163597002625465,0.040776465088129044,0.19862350821495056,0.033097948506474496,-0.08780868351459503,0.13983777165412903,0.8719701647758484,0.8042383193969727,0.9020419120788574,42326.4,40631,44389,39755.4,37381,42113,42122.0,40860,44581,41166.6,39289,43202
0.9073264000000002,0.907251,0.9073650000000018,0.09137362837791443,0.041277553886175156,0.19915179908275604,0.0330072958022356,-0.0870097354054451,0.13905809819698334,0.8720665097236633,0.805117130279541,0.9020544290542603,42252.6,39405,44379,39435.0,36604,41663,42268.8,39038,44085,41218.6,38552,43390
0.9270741999999998,0.9269899999999978,0.9271519999999982,0.09106268137693405,0.04137289524078369,0.1995476931333542,0.03298647925257683,-0.08681675791740417,0.13885892927646637,0.8723194479942322,0.8058287501335144,0.902070939540863,42129.4,40161,43588,39230.6,36974,40827,42212.0,41251,43357,41533.6,39877,43658
0.9468556000000004,0.9467849999999998,0.9469510000000008,0.09068646878004075,0.04138810932636261,0.19963622093200684,0.03298154249787331,-0.08678385615348816,0.13880716264247894,0.8726187467575073,0.8067806363105774,0.9021080732345581,41921.8,40911,43278,39287.6,38334,40777,41985.2,40014,43599,41267.6,38510,43239
0.9665082000000002,0.966435000000001,0.9665460000000023,0.09012650698423386,0.041330307722091675,0.19964459538459778,0.03312627375125885,-0.08602256327867508,0.13879404962062836,0.8729125022888183,0.8072721362113953,0.9020999670028687,41824.6,39468,43888,39284.6,37597,40941,42148.8,41510,43001,41222.8,39140,43490
0.9862254,0.9861589999999993,0.9862629999999992,0.08986243158578873,0.041792791336774826,0.19963452219963074,0.03305624611675739,-0.08585601300001144,0.13801445066928864,0.8733510971069336,0.8081558346748352,0.902580976486206,41512.4,40097,42843,39644.4,37638,41524,41993.0,40115,43845,40596.0,38481,41874
1.0059744,1.0058829999999976,1.0060499999999988,0.08954034224152566,0.04180532693862915,0.19962187111377716,0.033028556406497954,-0.08584293723106384,0.13781653344631195,0.8738254189491272,0.8091452121734619,0.902980387210846,41635.2,40012,43807,38712.2,36608,40744,41551.6,40302,42637,41139.4,39951,42022
1.025696200000001,1.0256130000000012,1.025761999999999,0.0892661191523075,0.04233280196785927,0.1996072381734848,0.033071703463792804,-0.08509384095668793,0.137766033411026,0.8742467761039734,0.809895396232605,0.9030750393867493,41563.2,39515,44129,39370.6,38378,40413,41382.0,39973,42419,40307.0,37801,42248
1.045464200000001,1.0454130000000004,1.045543000000002,0.08879450112581252,0.04272918030619621,0.19959011673927307,0.03287380188703537,-0.08492732793092728,0.13697819411754608,0.8745537519454956,0.8103041648864746,0.9030799269676208,41102.6,39298,43344,39216.0,37584,40638,41713.8,40197,43217,40481.8,39027,41913
1.0651281999999997,1.0650600000000012,1.0651589999999995,0.08848433569073677,0.0427393801510334,0.20010724663734436,0.03265900947153568,-0.08491829037666321,0.13678008317947388,0.8750268936157226,0.8111402988433838,0.9030846953392029,41656.8,40014,43981,38770.2,37592,40245,40923.4,38514,42720,40705.8,39283,42421
1.0848797999999995,1.0847829999999994,1.0849399999999987,0.08847020789980889,0.04350873455405235,0.20049382746219635,0.032293254509568214,-0.08493874967098236,0.13595567643642426,0.8754823923110961,0.8120906949043274,0.903065025806427,41431.4,39166,43086,39044.4,37859,40508,41169.8,39494,43641,40318.8,39195,41855
1.1046125999999998,1.1045299999999991,1.1047750000000018,0.08797216862440109,0.04369392246007919,0.20058023929595947,0.032175392657518384,-0.08496218919754028,0.13574783504009247,0.8757687449455261,0.8128193616867065,0.9030375480651855,41239.4,37257,44542,38813.4,37543,40318,41043.6,40134,42262,40631.6,39560,42275
1.1243429999999992,1.124226999999999,1.1244609999999988,0.08765636086463928,0.04372977465391159,0.20059145987033844,0.03204994611442089,-0.08498058468103409,0.13518187403678894,0.8758122444152832,0.8137580752372742,0.9025107026100159,40691.6,38754,42458,39181.0,38045,41109,41961.2,39601,44498,40363.0,39153,41423
1.144031399999999,1.1439549999999978,1.1440689999999996,0.08740456029772758,0.043728865683078766,0.2005397528409958,0.031842387095093724,-0.08498863130807877,0.1347820907831192,0.875777792930603,0.8142414689064026,0.9023576974868774,40734.0,38461,43742,39499.6,38292,40477,41784.6,39827,43096,40337.6,39024,42148
1.1637563999999998,1.1636889999999984,1.1637950000000021,0.08710044845938683,0.04371955990791321,0.20054882764816284,0.03159582689404487,-0.08498650044202805,0.1339086890220642,0.8758360505104065,0.8151344656944275,0.9020326733589172,41336.0,39452,44106,39036.0,37185,41282,41563.4,40204,42817,40804.8,40011,42071
1.1834798000000002,1.1834009999999977,1.1835180000000003,0.08681417256593704,0.04370675981044769,0.20076966285705566,0.031671594455838205,-0.08420101553201675,0.13316559791564941,0.8759424567222596,0.8158666491508484,0.9019581079483032,41199.4,39203,44687,39400.8,37118,40353,41941.0,40453,43394,40833.2,39639,42152
1.2032201999999992,1.2031409999999991,1.2033319999999987,0.08635074645280838,0.04369202256202698,0.2007676362991333,0.031582888960838315,-0.08398950845003128,0.13273368775844574,0.8758314847946167,0.8162620663642883,0.9019460082054138,41611.4,40046,43224,39559.8,38332,40770,42106.6,40914,43748,40834.8,38678,42086
1.2229493999999999,1.2228529999999993,1.2230289999999981,0.0860831968486309,0.043676652014255524,0.20061247050762177,0.03144483789801598,-0.08392197638750076,0.13185825943946838,0.8757897138595581,0.8168414235115051,0.9019367694854736,41790.0,40318,43342,39517.6,37925,40812,42071.6,41221,43801,41087.6,39636,43334
1.2426589999999997,1.242588,1.2426970000000006,0.0855790913105011,0.04366123303771019,0.2005080282688141,0.03111428990960121,-0.08376562595367432,0.13087207078933716,0.875871217250824,0.8180074691772461,0.9019661545753479,41946.4,40929,43362,39552.4,38404,40738,42175.4,41127,43515,41184.4,39310,42969
1.2623787999999994,1.262305,1.2624229999999992,0.08515202701091766,0.04442353919148445,0.19967597723007202,0.030752016976475716,-0.08385934680700302,0.13011638820171356,0.8756917119026184,0.8188109993934631,0.901462733745575,41812.2,40253,44096,39766.8,38160,41339,42277.8,40757,42917,41055.4,38463,42670
1.2821212,1.2820220000000009,1.2821839999999973,0.08472496569156647,0.044609155505895615,0.199456587433815,0.030777161568403245,-0.08305982500314713,0.12967510521411896,0.8754998207092285,0.8192564249038696,0.9010809659957886,41703.4,39445,43149,39931.8,38517,42374,42849.6,41008,43988,41173.2,38692,43165
1.3018676,1.301826000000001,1.301956999999999,0.08400217518210411,0.043872494250535965,0.19940099120140076,0.030636516585946082,-0.08284199982881546,0.12879939377307892,0.8753087759017945,0.8201272487640381,0.9009938836097717,42169.2,40562,43562,39873.4,37990,41027,42568.0,41270,44294,41354.6,39816,44298
1.3215675999999998,1.3214789999999996,1.3216499999999978,0.08356144949793816,0.04393937438726425,0.1993888020515442,0.030356846749782562,-0.08253805339336395,0.12781386077404022,0.8753360629081726,0.8210989236831665,0.9009829759597778,42926.2,40752,44132,39339.2,37857,41797,41714.0,40298,43220,41551.8,39818,43552
1.341328399999999,1.3411949999999995,1.341465,0.08332642540335655,0.044469188898801804,0.19938740134239197,0.030087684467434882,-0.08168891817331314,0.12680214643478394,0.8753481268882751,0.8221023678779602,0.9009903073310852,41953.0,38952,43987,39688.6,38313,41507,42891.8,42052,43838,41477.0,39175,44067
1.3610060000000004,1.3609229999999983,1.3610550000000003,0.08293020278215409,0.04460381343960762,0.19939196109771729,0.029747643694281577,-0.08174940198659897,0.12578588724136353,0.8755449771881103,0.822868824005127,0.9010136127471924,42753.6,40796,44951,39441.8,37879,41414,42052.2,40927,42492,41700.8,39640,43609
1.3807578,1.3806559999999988,1.380888999999999,0.08244897648692132,0.044378772377967834,0.19940155744552612,0.029617975279688836,-0.08096081018447876,0.12476913630962372,0.8755556583404541,0.823845624923706,0.9010297656059265,41969.0,40401,42791,40353.6,38469,43416,42528.2,40173,44682,40654.4,38494,42010
1.4004993999999997,1.4004510000000012,1.4005920000000005,0.08186772093176842,0.044323842972517014,0.19941571354866028,0.02944852001965046,-0.08078224211931229,0.12401402741670609,0.8756158471107482,0.8243300318717957,0.901028037071228,41763.6,40412,43804,39610.0,37691,41063,42695.2,41588,44091,41474.0,39441,44080
1.4201928,1.4200950000000012,1.4202789999999985,0.08144898787140846,0.04379909858107567,0.19943219423294067,0.029417063295841216,-0.07999022305011749,0.12306573987007141,0.875854778289795,0.8251744508743286,0.9010341167449951,41937.6,40099,43375,39400.8,36981,41291,42205.0,40694,43016,41306.4,39333,43253
1.439948400000001,1.4398950000000008,1.4400680000000023,0.08109198808670044,0.044170234352350235,0.19915078580379486,0.02898479551076889,-0.0796276181936264,0.12181034684181213,0.8761208057403564,0.8261045813560486,0.9010257124900818,42107.0,40323,43539,39492.2,37727,41081,42109.8,40751,43108,41108.8,39625,42282
1.4596278000000005,1.459544999999998,1.4596680000000015,0.08071461319923401,0.044547658413648605,0.19857104122638702,0.0286438949406147,-0.07980900257825851,0.12073887884616852,0.8765789628028869,0.8270922899246216,0.9010292291641235,41981.4,39913,43783,39839.0,37589,40977,41883.6,40084,44668,40469.0,38222,42386
1.4793683999999991,1.4792659999999995,1.479435999999998,0.08018280044198037,0.0446494035422802,0.19845245778560638,0.02841535657644272,-0.07966747134923935,0.11971540749073029,0.8769717812538147,0.8281152844429016,0.9010488986968994,41906.4,41084,44220,39243.4,37787,40373,41711.4,40836,42990,41077.2,39768,42631
1.4991020000000002,1.4990689999999995,1.499192999999999,0.07986398115754127,0.044681813567876816,0.19843381643295288,0.0281901840120554,-0.07897579669952393,0.11962476372718811,0.8772486209869385,0.8288766741752625,0.9010419249534607,41386.6,39438,43169,39456.8,38160,40673,41864.8,40531,42998,40519.0,37396,42387
1.5188316,1.5187259999999987,1.5188849999999978,0.07942880392074585,0.04249558225274086,0.19844268262386322,0.02789377048611641,-0.07892166823148727,0.11963018774986267,0.8777327418327332,0.82981938123703,0.9015508890151978,41333.2,40321,43828,39298.6,37462,41355,41768.6,39647,43007,40762.8,39369,41857
1.538573,1.5385249999999981,1.5386280000000006,0.07895563393831254,0.04011576250195503,0.19845780730247498,0.027510709315538406,-0.07892060279846191,0.11963558197021484,0.878053081035614,0.8302858471870422,0.9019485116004944,41195.0,38562,44456,39382.4,38712,40920,41418.8,40502,42325,40358.0,38878,42016
1.5582520000000002,1.5581789999999995,1.5583060000000009,0.07880494818091392,0.038033731281757355,0.19927802681922913,0.02722554951906204,-0.07895244657993317,0.11964283138513565,0.8784928441047668,0.8311546444892883,0.9020485877990723,41440.6,39443,43243,38722.2,36926,40451,41410.6,39171,43801,41002.0,40263,42577
1.5780043999999993,1.5778970000000005,1.5781389999999988,0.07834364995360374,0.03525197133421898,0.19949722290039062,0.026747435703873633,-0.07898784428834915,0.11911454796791077,0.8788749814033509,0.8321273922920227,0.9020389318466187,41370.6,38461,44477,39690.2,38573,41138,41325.2,40227,42069,39983.0,37458,41795
1.5977029999999999,1.5976260000000004,1.5977570000000014,0.07798367664217949,0.03306732699275017,0.19956575334072113,0.026264920458197595,-0.07900051027536392,0.11871342360973358,0.8791027784347534,0.8328543901443481,0.9024388194084167,41387.2,39183,43433,38445.4,36779,40041,41352.4,38621,43171,41220.6,40170,43172
1.6174265999999995,1.6173539999999993,1.6174789999999994,0.07781812585890294,0.031035037711262703,0.1995934098958969,0.025895890593528748,-0.07901601493358612,0.11861440539360046,0.8794248461723327,0.8337863087654114,0.9031414985656738,41157.8,38948,44039,39263.0,37696,41645,41516.4,39878,44335,40395.4,38865,41614
1.6371723999999996,1.6370740000000006,1.637242999999999,0.07738945707678795,0.02842998132109642,0.1995849311351776,0.025595950707793236,-0.0790083184838295,0.1185726448893547,0.8794854998588562,0.8342829942703247,0.9030283093452454,41688.8,39182,45049,39372.2,38624,40450,41238.8,39793,43394,40605.0,38902,43586
1.6568727999999997,1.6567900000000004,1.6569239999999992,0.07673724368214607,0.025292597711086273,0.19958551228046417,0.02511010132730007,-0.07900235056877136,0.118569515645504,0.8796745300292969,0.8354650139808655,0.9022707939147949,41391.0,39399,43726,39152.4,37896,41145,41718.0,40739,42794,40942.0,39394,42241
1.6766176000000002,1.676516,1.6766960000000002,0.07652692720293999,0.02312462404370308,0.1997876614332199,0.024742473289370535,-0.07898791134357452,0.11877790838479996,0.8798131585121155,0.8362430334091187,0.9020074009895325,41972.6,40073,43362,39322.0,38024,40911,41480.0,39951,43127,40876.2,39068,42864
1.6963208000000005,1.696245999999999,1.696365000000002,0.0766232542693615,0.02205510064959526,0.2005750834941864,0.024691725522279738,-0.07839846611022949,0.11878152936697006,0.8796401500701905,0.8362617492675781,0.9020076394081116,41467.0,40248,44155,39613.6,38195,40793,42006.8,41242,42458,40831.8,39590,42466
1.716061799999999,1.7159729999999978,1.716114999999998,0.07611927539110183,0.01926049217581749,0.20075306296348572,0.02435404360294342,-0.07821410149335861,0.11875531822443008,0.8795915842056274,0.8371443152427673,0.9019829630851746,41811.8,40380,43612,39728.4,37339,41286,42097.2,41076,43388,40799.6,38554,42098
1.7357891999999993,1.7356949999999993,1.7358519999999986,0.07570297457277775,0.01709611527621746,0.20079612731933594,0.02393670566380024,-0.07785507291555405,0.11875060200691223,0.8793933749198913,0.8380975127220154,0.9019795060157776,42424.4,40282,44375,39381.2,37705,41186,41811.8,41245,42780,41254.6,39779,42732
1.7555016,1.755417000000001,1.7555560000000003,0.07526630219072103,0.01506753545254469,0.2006988525390625,0.023671975918114187,-0.07772466540336609,0.11861977726221085,0.8792960524559021,0.8388245105743408,0.9019902348518372,41383.4,39913,42900,40475.8,39422,41725,42981.8,41495,45028,40614.8,37247,42841
1.7752412000000004,1.7751440000000005,1.7753209999999995,0.07500882185995579,0.013073598966002464,0.20147863030433655,0.023210265301167966,-0.07766035199165344,0.11806074529886246,0.8792290806770324,0.8392589092254639,0.9019939303398132,42727.6,40866,44158,39363.8,37493,41103,41948.4,40875,44331,41812.0,39978,44125
1.7949928,1.7949409999999988,1.795062000000002,0.07453190144151449,0.010570439510047436,0.2016650140285492,0.023068035207688808,-0.07681592553853989,0.11793331056833267,0.8792875528335571,0.8401315808296204,0.9019949436187744,42015.2,40175,43437,40106.2,38650,41921,42599.2,41334,44613,41051.8,38783,43308
1.814687999999999,1.814597999999998,1.8147509999999998,0.07425827383995057,0.00845375657081604,0.2016938477754593,0.022628304176032545,-0.0765899270772934,0.11763351410627365,0.8793796181678772,0.8411030173301697,0.9019985198974609,42126.6,39518,44019,39841.0,37862,42164,42629.6,41496,43924,41253.2,39879,43128
1.8344404,1.8343199999999995,1.8345420000000012,0.074067806545645,0.006175261456519365,0.20248465240001678,0.02237831801176071,-0.0762590765953064,0.1175619438290596,0.8795215010643005,0.8418324589729309,0.9020159244537354,41938.8,40084,43833,40285.6,38315,42211,42726.8,40431,44099,40716.8,37819,42796
1.8541255999999997,1.8540469999999982,1.8541690000000015,0.07369095478206873,0.00411613006144762,0.20263299345970154,0.022175801172852515,-0.07586843520402908,0.11751791834831238,0.8797409415245057,0.84275883436203,0.9020131826400757,42837.6,40882,44821,39238.8,36151,41364,41821.0,40819,42829,41631.4,40084,43561
1.8738518000000006,1.873771000000001,1.873905999999999,0.07321536978706718,0.002111963462084532,0.20266330242156982,0.0219320235773921,-0.0755581483244896,0.11755549907684326,0.8798578143119812,0.8432276248931885,0.9020045399665833,41897.6,40451,43460,39873.4,38639,41217,42678.8,41394,44372,41017.4,37742,43261
1.8936218,1.8935519999999997,1.8937600000000017,0.07281181019498036,0.00012160598998889327,0.20317627489566803,0.02155555207282305,-0.07503336668014526,0.11677191406488419,0.8799847602844239,0.844111979007721,0.9020161032676697,42268.2,39903,44624,39318.2,36843,41093,42222.2,41127,43132,41156.0,39857,42609
1.9133060000000008,1.9132330000000004,1.9133650000000015,0.07256525687407703,-0.0010913085425272584,0.20354758203029633,0.02115429174154997,-0.07469712197780609,0.11658749729394913,0.8800939321517944,0.8448320627212524,0.9020178318023682,41364.8,40504,41898,39538.0,38579,40247,42907.0,41638,44694,40957.0,38436,43112
1.9330551999999996,1.9329539999999974,1.9331229999999997,0.07220577201806008,-0.0028831635136157274,0.20361070334911346,0.020899563655257226,-0.07468371093273163,0.11655847728252411,0.8804553627967835,0.8457557559013367,0.9020088315010071,42366.6,40566,44571,39123.8,37856,40489,41399.8,39562,42152,40962.2,39000,42525
1.9527463999999999,1.9526660000000011,1.9528100000000013,0.07181637976318597,-0.004823743365705013,0.2035941779613495,0.020736517384648323,-0.07421467453241348,0.11656947433948517,0.8807229399681091,0.8462280035018921,0.9020044207572937,41506.6,39039,43023,39650.2,38017,41629,42308.2,40945,43736,40456.8,38943,41146
1.9724854000000007,1.9724000000000017,1.9725380000000006,0.07153042228892445,-0.006803517695516348,0.2040960192680359,0.020494079031050206,-0.07389459013938904,0.11659138649702072,0.8811064958572388,0.8471236824989319,0.9020099639892578,41848.0,40086,43643,39249.2,37709,40292,41609.4,40514,42759,40562.8,38837,42859
1.9922384000000004,1.9921949999999997,1.9923180000000031,0.07121649626642465,-0.00879353191703558,0.20446710288524628,0.02017168700695038,-0.0738823413848877,0.11607899516820908,0.8816080093383789,0.848105788230896,0.9020071029663086,41472.8,40095,43316,38884.8,37819,40927,41885.0,40462,42598,40747.6,39589,41877
2.0119216,2.0118499999999986,2.011967000000001,0.07084041889756917,-0.010787145234644413,0.20453667640686035,0.019830906949937343,-0.07394015043973923,0.1156952902674675,0.8819339394569397,0.8483033776283264,0.9019976854324341,41390.0,39884,42696,39094.6,38006,40935,41660.4,39742,43636,40495.6,39285,41952
2.0316646,2.0315730000000003,2.031734,0.07044833209365606,-0.012781892903149128,0.20453204214572906,0.01949091125279665,-0.07400083541870117,0.1156151294708252,0.8822928547859192,0.8491079211235046,0.9020039439201355,41120.4,39282,42740,39188.2,38083,40565,41862.6,40083,43287,40450.4,38510,42856
2.051368,2.051289,2.051423999999999,0.07009536195546388,-0.014547287486493587,0.2045130878686905,0.01903605740517378,-0.07405170053243637,0.11561068892478943,0.8824517607688904,0.8496075868606567,0.9020081758499146,41975.8,39823,44140,38870.8,37281,41142,40867.2,39317,42183,40544.8,38855,41866
2.0711275999999996,2.071024000000001,2.071256999999998,0.06994066871702671,-0.015868643298745155,0.20503093302249908,0.01869769636541605,-0.07408646494150162,0.11562421172857285,0.8827110409736634,0.8502324819564819,0.9021915793418884,41229.0,39441,43488,39337.8,38194,40154,41862.6,40002,43725,40323.8,38141,43205
2.090863,2.0907900000000006,2.0910400000000013,0.06963860616087914,-0.01776764541864395,0.20542332530021667,0.018448352999985217,-0.0741092711687088,0.11564041674137115,0.8828628659248352,0.8510751724243164,0.9021259546279907,42034.0,39505,44220,38778.0,37474,40553,41177.2,40114,42504,41087.2,40162,42555
2.1105780000000007,2.1104700000000007,2.1106260000000003,0.06926537826657295,-0.01974116638302803,0.2055145502090454,0.01808524187654257,-0.07411683350801468,0.1156560629606247,0.8829533934593201,0.85177081823349,0.9019855260848999,40561.2,38942,42308,39725.0,37787,41907,42595.4,41547,44086,40125.0,39333,41167
2.130281800000001,2.1302160000000003,2.1303320000000023,0.06889893226325512,-0.021804628893733025,0.20574718713760376,0.017812272161245347,-0.0741085335612297,0.1158190667629242,0.8828786253929138,0.8522211313247681,0.9019981622695923,42058.4,40584,44639,39004.8,37598,40887,41393.6,40652,42525,41137.2,39751,42645
2.1499992,2.1499189999999984,2.150054,0.06856022924184799,-0.023746170103549957,0.2057589888572693,0.017508655041456222,-0.07408301532268524,0.11583512276411057,0.8829265117645264,0.8530749678611755,0.9019901156425476,41514.8,39824,44119,39450.4,38410,40589,42156.8,40747,43324,40719.4,38918,42302
2.1697254,2.169649000000001,2.169772000000001,0.06853269450366498,-0.024946121498942375,0.20627889037132263,0.01715511456131935,-0.07404518127441406,0.11584647744894028,0.8828224897384643,0.8535927534103394,0.9019802212715149,42503.6,41462,44104,39357.8,38471,40425,41411.4,40284,42290,41010.6,39281,42736
2.1894693999999997,2.1893859999999985,2.189597000000002,0.06811372824013233,-0.026757890358567238,0.20666645467281342,0.01674299743026495,-0.07399850338697433,0.11585188657045364,0.8827528715133667,0.8540902137756348,0.9019902944564819,41642.2,40659,43580,39562.2,38311,41087,42528.4,40747,44758,41110.6,39152,43025
2.2091920000000007,2.209098999999998,2.2092710000000007,0.06786873266100883,-0.028393134474754333,0.2067619413137436,0.016402385011315346,-0.07394924759864807,0.1158544197678566,0.8826396703720093,0.8545630574226379,0.9020026922225952,42414.8,41100,43959,39567.2,36537,41801,41930.2,40706,42891,41167.8,40019,43238
2.228907,2.2288309999999982,2.228955000000002,0.06738635823130608,-0.03036746010184288,0.20678293704986572,0.01598022636026144,-0.07390168309211731,0.11585521697998047,0.8825154066085815,0.8554784655570984,0.9020122289657593,41771.4,39292,43555,39876.4,38624,41701,42809.6,42324,44083,41040.6,39403,42897
2.248621599999999,2.2485439999999977,2.2486759999999997,0.06727634593844414,-0.0318291001021862,0.206782266497612,0.01557080801576376,-0.07386145740747452,0.11585453897714615,0.8825623393058777,0.8562354445457458,0.9020163416862488,42442.0,40131,43964,39378.6,38309,41266,42155.8,39780,43633,41655.4,39626,43913
2.2683706,2.268275999999998,2.268418999999998,0.06703864708542824,-0.033721502870321274,0.20754840970039368,0.015152384899556637,-0.0738314837217331,0.11585424840450287,0.8825245857238769,0.8568158745765686,0.9020313024520874,42143.2,40223,43326,39668.6,37670,41953,42506.0,40583,44402,41147.4,39576,43463
2.2881170000000006,2.288056,2.288204000000002,0.06685572043061257,-0.03479640185832977,0.20773445069789886,0.014654489979147912,-0.07381509244441986,0.11533956974744797,0.8827173471450805,0.8574844002723694,0.9025633335113525,42811.6,41100,44178,39194.2,37923,40925,42007.6,39836,43959,41768.0,39567,44156
2.3078014000000002,2.3077160000000005,2.307863000000001,0.06648278832435608,-0.03669476509094238,0.20777373015880585,0.014164639078080654,-0.07381165772676468,0.11494889110326767,0.8828448057174683,0.8581152558326721,0.9029510021209717,41293.8,39664,43736,40117.8,38443,42569,43076.6,41964,44300,40877.2,39359,44579
2.3275794000000007,2.3274500000000002,2.3277270000000025,0.0661697044968605,-0.038273368030786514,0.20777598023414612,0.013897750340402127,-0.07301810383796692,0.11484936624765396,0.882937228679657,0.8586676716804504,0.9030306935310364,42406.6,41155,43885,38852.0,37377,40706,42013.8,40692,43305,41777.4,39972,44099
2.3472481999999997,2.3471630000000006,2.347302,0.06614482551813125,-0.03945111855864525,0.2085433006286621,0.013366101682186127,-0.07284218072891235,0.11482331901788712,0.883039677143097,0.8595083355903625,0.9030519723892212,41800.8,40495,43109,40024.6,38557,41798,42510.6,41407,44429,40707.4,38706,42505
2.3670044,2.366894,2.3671159999999984,0.06578579097986222,-0.041252750903367996,0.20872822403907776,0.012922706082463264,-0.07283300161361694,0.11481685191392899,0.8833107352256775,0.8602339625358582,0.9030528664588928,42413.4,40656,44277,38944.8,36296,40641,41680.2,39666,44002,41363.6,39225,43276
2.3867492000000006,2.3866759999999996,2.3868490000000024,0.0655594602227211,-0.042404655367136,0.2087639719247818,0.012394147738814355,-0.07287371903657913,0.11481723934412003,0.8834421277046204,0.86064612865448,0.9030349254608154,42118.0,40479,43527,39331.0,37805,40637,41823.4,40914,43423,41244.6,39146,43463
2.4064251999999993,2.406346999999998,2.4064749999999986,0.06541716679930687,-0.04366256296634674,0.20876295864582062,0.01178600750863552,-0.07293237000703812,0.1148219108581543,0.8837428331375122,0.8612271547317505,0.9030007123947144,41492.0,39241,43240,39383.4,37332,40664,42237.0,41677,42686,41006.2,40433,42365
2.4261956000000007,2.426130999999997,2.4263320000000017,0.06530659273266792,-0.045215923339128494,0.2095273733139038,0.01123774666339159,-0.07300174236297607,0.11482816934585571,0.8839227795600891,0.8616044521331787,0.9024362564086914,41639.6,40724,42441,39314.4,37613,41540,41750.4,39954,43475,40797.2,38690,42693
2.4458761999999994,2.445794999999998,2.4459229999999987,0.06520305648446083,-0.04631257429718971,0.20971043407917023,0.010834888368844987,-0.07307039201259613,0.11483410745859146,0.8841756701469421,0.8621777892112732,0.9020751118659973,41184.2,39851,42761,39575.2,38732,40498,42085.4,40783,43247,40527.2,39439,42895
2.4656192,2.465512999999999,2.465673999999999,0.06502701789140701,-0.0472920723259449,0.20974819362163544,0.010259717144072056,-0.07313112169504166,0.11483917385339737,0.8842564344406127,0.8625242710113525,0.9019665122032166,42073.4,40686,42904,39152.0,37647,41132,41249.8,39799,43708,40956.2,39504,42058
2.4853568,2.4853009999999998,2.485456000000002,0.06500236168503762,-0.04824008047580719,0.20975053310394287,0.009704039245843888,-0.07371623814105988,0.11484361439943314,0.8845191359519958,0.8634020090103149,0.9019261002540588,41127.2,38783,43434,39280.4,38232,40664,41879.0,40473,43252,40839.6,39810,42948
2.50505,2.504965,2.505111000000001,0.06496230438351631,-0.04918450489640236,0.21025945246219635,0.009105817414820194,-0.07415337860584259,0.11484774947166443,0.8847165822982788,0.8635876178741455,0.9019325971603394,41541.8,40077,43292,39045.8,38142,40763,41877.8,39155,43203,41311.0,40647,42946
2.5247880000000005,2.524675999999999,2.5248960000000005,0.06480709612369537,-0.05040077865123749,0.21064116060733795,0.008449328877031804,-0.07426932454109192,0.11485201865434647,0.884885597229004,0.86411052942276,0.9019560813903809,41620.8,39223,43240,39459.8,38394,40974,41427.8,39731,42901,40669.0,39317,42988
2.5453193999999995,2.5443980000000006,2.548583999999999,0.06471961364150047,-0.051150571554899216,0.21072937548160553,0.007576480880379677,-0.07431019097566605,0.11408193409442902,0.8849441528320312,0.8644806146621704,0.9019709229469299,41603.2,39732,43081,39148.0,37722,41697,41615.8,39658,43529,41043.4,39256,42433
2.5650516000000003,2.564141,2.5681759999999993,0.06477676257491112,-0.05151712894439697,0.21074289083480835,0.006889672949910164,-0.07482566684484482,0.11389055848121643,0.8852184414863586,0.8653929233551025,0.9020445942878723,41177.4,39134,42803,39179.2,38128,41467,41890.4,40518,43328,41087.0,39897,42503
2.5847328,2.5838469999999982,2.5878760000000005,0.06468207985162736,-0.052324019372463226,0.21125401556491852,0.006242646649479866,-0.07519633322954178,0.11384720355272293,0.8851985454559326,0.8655853271484375,0.9020907282829285,41448.0,39954,43065,39666.6,38756,40543,41883.0,40123,43384,40782.2,39269,43052
2.6044566,2.6035869999999997,2.607599999999999,0.06483267992734909,-0.05297565460205078,0.21163827180862427,0.005770860984921455,-0.0752483606338501,0.1138421893119812,0.8852546095848084,0.8664253950119019,0.9021019339561462,41783.8,39011,44464,39198.6,37481,40719,41465.6,40153,42628,40966.4,40010,42444
2.624201799999999,2.623311999999998,2.627405999999999,0.06474901810288429,-0.05336764454841614,0.21170777082443237,0.0051906339824199675,-0.07520880550146103,0.11383136361837387,0.8852596759796143,0.8671916127204895,0.9020947813987732,41609.4,40377,42727,39480.6,36688,40671,42067.2,40870,44410,41042.0,38306,42724
2.6439266000000003,2.643055,2.647047999999999,0.0646822765469551,-0.053712550550699234,0.21174205839633942,0.0049900984391570095,-0.07513966411352158,0.11384802311658859,0.8850628018379212,0.8672325611114502,0.9021245241165161,41412.8,38703,44693,39503.0,37689,41325,42173.2,41522,43108,41293.0,39873,42306
2.6636377999999996,2.6627520000000007,2.666767,0.06458493545651436,-0.054140083491802216,0.21174344420433044,0.004012531973421574,-0.07586631178855896,0.11385565251111984,0.8850493907928467,0.8682864904403687,0.9021269083023071,42243.4,41210,42966,39470.0,38508,40630,41678.2,39758,44055,41376.8,38869,43977
2.6833686000000005,2.682484,2.686494999999999,0.06482023745775223,-0.05447788164019585,0.21224983036518097,0.0033513065427541733,-0.07598880678415298,0.11386209726333618,0.8848828196525573,0.8686168193817139,0.9020862579345703,42158.0,39939,44754,39316.4,38301,40692,41708.6,40070,42846,41582.6,39125,43878
2.7030807999999995,2.7022099999999987,2.706222999999998,0.0649766132235527,-0.055030371993780136,0.21263112127780914,0.002740616910159588,-0.07596272975206375,0.1138681024312973,0.8848403215408325,0.8694390058517456,0.9020470976829529,41302.4,40673,42472,40763.0,38868,42560,42754.6,41102,44744,40346.4,37593,42675
2.7228283999999996,2.721921999999999,2.7260659999999985,0.06496281921863556,-0.0551043339073658,0.2127215713262558,0.002116229385137558,-0.07590953260660172,0.11387264728546143,0.8847441673278809,0.8701775074005127,0.9020261764526367,42229.8,40660,43877,39510.2,37465,42339,42049.6,41201,44400,41693.0,40566,43693
2.7425665999999995,2.741739999999998,2.745669999999998,0.06481584534049034,-0.0550525039434433,0.2127360999584198,0.0016422905027866364,-0.07586061954498291,0.11387623846530914,0.8846874713897706,0.8706005215644836,0.9020241498947144,42363.2,40666,43644,39964.4,38393,41640,41981.0,39877,44207,41431.2,39000,44947
2.762255,2.7613859999999986,2.7653950000000007,0.06475061625242233,-0.05497696250677109,0.21257321536540985,0.001064626732841134,-0.0758257806301117,0.11381164938211441,0.884695851802826,0.871472179889679,0.9019948244094849,42396.0,39729,44213,39686.8,37342,42069,42010.0,40617,43853,41711.8,40047,44040
2.7820084000000005,2.7811100000000004,2.785117999999999,0.06482162773609161,-0.05490044876933098,0.21239709854125977,0.0006245974218472838,-0.07580794394016266,0.11375176161527634,0.8847879528999328,0.8721730709075928,0.9020112156867981,42148.6,40065,44180,40436.4,39046,41535,42318.6,41459,43652,41102.6,36814,44523
2.8017014000000007,2.8008270000000013,2.804834999999999,0.06517737582325936,-0.054827749729156494,0.21292056143283844,0.000339197413995862,-0.07580813765525818,0.11457021534442902,0.8849026679992675,0.8725857734680176,0.9020441174507141,42053.4,40662,43636,40046.6,38322,42674,42296.2,40963,43732,41237.2,39541,43029
2.8214854,2.8205609999999974,2.824701000000001,0.06548838764429092,-0.0539526492357254,0.2133055031299591,-7.539782673120499e-05,-0.07582797110080719,0.11477922648191452,0.8850167989730835,0.8734691143035889,0.9020588994026184,42109.6,39572,43643,39989.8,37489,41755,42118.4,40863,43858,41365.6,40060,43549
2.841203399999999,2.8403679999999984,2.844294999999998,0.06557223871350289,-0.0536847785115242,0.21338245272636414,-0.00041865473613142965,-0.0753277912735939,0.11483292281627655,0.8850062012672424,0.8736425638198853,0.9020355939865112,41701.8,40157,43229,39723.6,38254,41602,42187.2,41569,43689,41446.4,39249,42769
2.8609172000000003,2.8600070000000017,2.8640169999999996,0.06581180617213249,-0.0530427023768425,0.21338216960430145,-0.000905352272093296,-0.07577324658632278,0.114846371114254,0.8853038072586059,0.8744271993637085,0.9020407199859619,41600.4,40546,42555,40368.0,38930,42273,42178.6,41565,42949,40753.0,39058,42344
2.8806301999999997,2.8798149999999985,2.883740999999998,0.06598280072212219,-0.05258109048008919,0.21336784958839417,-0.0015895742923021316,-0.07592508941888809,0.11484987288713455,0.8856190919876099,0.8749487400054932,0.9020764827728271,41556.8,40367,43631,39853.6,39283,40918,42000.8,41201,42941,41062.8,39004,42587
2.9003363999999996,2.8994549999999983,2.903458999999999,0.06613477766513824,-0.05190322920680046,0.2133524864912033,-0.0021096991375088693,-0.07600391656160355,0.11485008150339127,0.8858603477478028,0.8749861717224121,0.9020520448684692,41205.6,39868,42659,39801.4,37966,41100,42078.4,40971,42956,40900.8,39299,42558
2.9201051999999996,2.9191830000000007,2.923279999999999,0.06638169288635254,-0.050902359187603,0.21333599090576172,-0.0026542579755187033,-0.07606112211942673,0.11484780162572861,0.8861787438392639,0.8750432133674622,0.902018129825592,41720.6,40420,42928,38985.4,37014,41145,41442.4,40584,42134,41556.4,40312,42724
2.9398221999999996,2.9389809999999996,2.942900999999998,0.06674846783280372,-0.049827754497528076,0.21331970393657684,-0.0030980734154582024,-0.07610790431499481,0.11484448611736298,0.8864624977111817,0.8750689029693604,0.9015018343925476,41714.6,39367,43320,39702.4,37186,41272,41021.8,39842,42168,40641.6,38861,42246
2.9595148,2.9586290000000006,2.962681000000001,0.06690003201365471,-0.04928180202841759,0.21330948173999786,-0.003496817126870155,-0.07614472508430481,0.11484004557132721,0.886779522895813,0.8751069903373718,0.9018950462341309,40954.8,39150,42399,39833.8,39176,40705,41598.0,39843,42690,40609.0,38808,42863
2.979260200000001,2.9784449999999993,2.9823580000000005,0.06709853038191796,-0.04834397882223129,0.21330706775188446,-0.004047645814716816,-0.07697457075119019,0.11483461409807205,0.8869985461235046,0.8751385807991028,0.9011937975883484,41325.8,38433,42966,39438.0,36838,40628,41116.8,39359,42506,40880.2,39083,42894
2.9989599999999994,2.9980760000000006,3.002091,0.06752125695347785,-0.04677463695406914,0.21330957114696503,-0.004581576585769654,-0.0771857500076294,0.11482756584882736,0.8873240947723389,0.8756721615791321,0.9010206460952759,41044.6,39294,42861,39312.6,38382,40394,41553.4,38869,42714,41096.6,39678,42831
3.0187212,3.017808000000001,3.021908,0.06783495098352432,-0.04558296501636505,0.21331289410591125,-0.005059891194105148,-0.07724574208259583,0.11481888592243195,0.8876834273338318,0.8761062026023865,0.9012601375579834,41120.2,39406,43876,39032.8,37116,40302,41133.2,38634,42363,41153.4,39976,42660
3.038439,3.037555,3.0415349999999997,0.06830355450510979,-0.044496286660432816,0.21331685781478882,-0.005622917041182518,-0.07805398851633072,0.11480972915887833,0.8877685546875,0.8762385249137878,0.9011929035186768,41060.4,37809,42348,39659.6,38399,40884,41360.8,39874,42745,40807.8,39215,42261
3.058135800000001,3.0572570000000012,3.061268,0.06854464709758759,-0.043178386986255646,0.21278508007526398,-0.005803634598851204,-0.0780806690454483,0.11533873528242111,0.8877510666847229,0.8762492537498474,0.901039183139801,41317.6,39152,43540,39707.0,38214,41062,40991.2,39858,41838,40628.2,38687,41979
3.0778585999999994,3.0769739999999985,3.080988999999998,0.0689061164855957,-0.041540857404470444,0.2123895138502121,-0.006186229549348355,-0.07886917889118195,0.11573605239391327,0.8877101302146911,0.8762320876121521,0.9009910225868225,41442.8,38924,43476,39989.0,38693,41448,41263.0,40378,41951,40883.6,40024,41907
3.0975875999999993,3.096705999999998,3.1007099999999994,0.06919971257448196,-0.04036320000886917,0.21229955554008484,-0.0065668167546391485,-0.07904115319252014,0.11582709103822708,0.8876883149147033,0.8762177228927612,0.9010009169578552,40932.0,39956,42025,39800.8,38579,41316,41849.4,40611,43323,40921.8,39470,42069
3.1173213999999994,3.1164779999999994,3.120423999999999,0.06964986994862557,-0.038503654301166534,0.21262061595916748,-0.00693205688148737,-0.07905064523220062,0.11591098457574844,0.8876333236694336,0.8760848641395569,0.9009936451911926,41449.6,39660,43995,40131.8,39069,41197,41934.6,41299,42462,41247.2,40120,42720
3.1370385999999995,3.136151999999998,3.140162,0.06994936242699623,-0.03701460361480713,0.2126408815383911,-0.007303275913000107,-0.07979078590869904,0.11591380834579468,0.8874495387077331,0.8760513663291931,0.9010171890258789,41968.8,41023,42756,39855.4,37732,41802,41262.0,39417,42726,41043.8,39237,42272
3.1567615999999985,3.1558849999999983,3.1598809999999977,0.07038717046380043,-0.03532414138317108,0.2126569002866745,-0.007576851360499859,-0.07994157075881958,0.11591139435768127,0.8872508406639099,0.8760494589805603,0.9010356664657593,41878.6,41123,43968,39970.8,38803,41701,41821.6,40421,43127,41619.2,39735,43161
3.1765078000000004,3.175632999999998,3.1796110000000004,0.07089670524001121,-0.033394888043403625,0.2126619666814804,-0.007870170474052429,-0.07994293421506882,0.11590718477964401,0.8871494412422181,0.8760302662849426,0.9010298848152161,41571.2,40263,42622,39818.0,37149,42143,42189.8,41632,43090,41813.8,40323,43620
3.1962123999999994,3.1953339999999986,3.1993400000000003,0.0713548369705677,-0.031911563128232956,0.212666317820549,-0.0080711854621768,-0.07990936189889908,0.11590144783258438,0.8870295286178589,0.8760249614715576,0.9010401964187622,42295.2,40817,43540,40266.8,39156,41971,41625.8,40359,42964,41411.4,39503,43863
3.2159497999999997,3.215096999999998,3.219058999999998,0.07180201299488545,-0.03028210438787937,0.21267040073871613,-0.008248838968575001,-0.07987185567617416,0.11589493602514267,0.8869145393371582,0.876032292842865,0.9010535478591919,41577.4,39767,42913,40046.4,37535,42814,42336.4,40851,43647,41339.2,39889,43139
3.2356584000000006,3.2347939999999977,3.2387789999999983,0.07208449617028237,-0.028350386768579483,0.21267390251159668,-0.008424061723053456,-0.07984119653701782,0.11588845402002335,0.8868921160697937,0.876011848449707,0.901832103729248,42145.8,40039,43519,40456.2,38893,41908,41927.8,40546,43174,41380.0,39239,44603
3.2553855999999994,3.2545179999999996,3.258502,0.0725179135799408,-0.026348259299993515,0.21267728507518768,-0.008597547933459283,-0.07981923967599869,0.11588304489850998,0.887013041973114,0.876013457775116,0.9020246863365173,41427.4,39045,42687,40421.0,38771,42099,42447.4,41507,43961,41284.8,39680,44423
3.2751313999999994,3.274262999999999,3.2782269999999993,0.07297851666808128,-0.024333160370588303,0.21267861127853394,-0.00866814497858286,-0.07980871200561523,0.11588001251220703,0.8869613885879517,0.8760227560997009,0.9020718336105347,42448.4,41640,43557,39705.2,37774,42546,41546.8,40394,43542,41834.6,39838,43528
3.2948370000000002,3.2939710000000013,3.2979569999999985,0.07329046204686165,-0.022320106625556946,0.21267829835414886,-0.008668271452188491,-0.07903183251619339,0.11587655544281006,0.8869079232215882,0.8760194778442383,0.9020722508430481,41449.0,39524,42812,40041.6,37828,42748,42245.6,41738,43179,41436.4,39342,43074
3.3145830000000003,3.3137020000000015,3.317678,0.07361507266759873,-0.020317401736974716,0.2126794308423996,-0.008647598326206207,-0.07884258776903152,0.11587286740541458,0.8868994116783142,0.8760194182395935,0.9020488858222961,41707.6,39919,43542,40517.0,38197,42172,41996.6,41135,42741,40983.6,38468,43631
3.3342856000000003,3.333420999999998,3.337400999999998,0.07414950616657734,-0.01832522638142109,0.2126826047897339,-0.00862374622374773,-0.07880984246730804,0.11586979776620865,0.8870159745216369,0.8760181069374084,0.9020301699638367,41444.8,40251,42792,39895.8,38600,40823,42025.4,41659,42567,41499.6,39306,44253
3.3540060000000005,3.3531419999999996,3.357126,0.0744197640568018,-0.01714424602687359,0.21268461644649506,-0.008762428537011147,-0.07882250845432281,0.11586743593215942,0.8872616529464722,0.8760013580322266,0.9020089507102966,41733.8,39964,42675,40298.6,38410,41506,41702.2,40599,42205,40724.6,39028,42329
3.3737688000000015,3.3729350000000013,3.376857,0.0747842613607645,-0.015362760052084923,0.21268512308597565,-0.008782759867608547,-0.07884979248046875,0.11586597561836243,0.8874193787574768,0.8760013580322266,0.9019877314567566,41982.2,41534,42894,39551.8,38597,41078,41156.6,40393,42934,41475.0,39302,42964
3.393458,3.392604999999999,3.3965719999999964,0.07513389978557825,-0.013430333696305752,0.21268507838249207,-0.008684244751930238,-0.07888102531433105,0.11586526036262512,0.887337327003479,0.8754934668540955,0.9011269807815552,41444.4,39999,43125,39941.6,38168,41888,41421.0,40987,41698,41025.4,40319,41573
3.4132048,3.4123169999999994,3.4162979999999985,0.07568337470293045,-0.011465266346931458,0.21268793940544128,-0.00859412495046854,-0.07891280949115753,0.11586476117372513,0.8874090552330017,0.8750817775726318,0.9009156227111816,41217.0,39228,43392,40278.6,39169,41188,41752.8,40736,42475,40957.0,38701,42599
3.4329248,3.4321149999999983,3.4360269999999984,0.07611666396260261,-0.009500201791524887,0.21269261837005615,-0.008666490390896796,-0.07945500314235687,0.11586394160985947,0.8875804662704467,0.8749803304672241,0.9008750319480896,41114.2,39936,42992,39866.8,39093,40635,41533.8,39112,42436,41073.2,38932,42944
3.4526324,3.4517639999999994,3.4557530000000005,0.07640129737555981,-0.007538648322224617,0.21269600093364716,-0.00862861443310976,-0.07986543327569962,0.11586308479309082,0.8878125190734864,0.874977171421051,0.9008429050445557,41230.6,39387,42941,39952.0,37742,41883,41347.4,38902,43231,40605.2,38266,41817
3.4724016,3.4715639999999985,3.4754739999999984,0.0767015365883708,-0.005576153285801411,0.21269698441028595,-0.008453878574073315,-0.07997625321149826,0.11586294323205948,0.8880135774612427,0.8749920129776001,0.9011385440826416,41089.0,37748,42842,39933.8,37857,41665,41372.2,39719,42262,40888.0,39678,42265
3.492081199999999,3.4912219999999983,3.4951969999999966,0.07701688976958394,-0.004414533730596304,0.21269738674163818,-0.008079872652888297,-0.08000511676073074,0.11586374789476395,0.8879914164543152,0.8750086426734924,0.9018071293830872,41135.8,38626,45108,39365.8,37631,42217,41134.8,38721,43623,41372.8,40976,41741
3.5118312000000005,3.510951000000001,3.514929999999997,0.07741608223877847,-0.0026526276487857103,0.21269884705543518,-0.007820007391273975,-0.0800088495016098,0.11586436629295349,0.8882192492485046,0.8750256896018982,0.9022440910339355,40714.4,37996,43121,40351.2,38488,42109,41584.0,39497,43560,40616.8,38038,42653
3.531539200000001,3.530714,3.5346450000000003,0.07779890758683905,-0.0007498183404095471,0.21269938349723816,-0.007746338658034801,-0.08078289777040482,0.1158653050661087,0.8883498787879944,0.8750340342521667,0.9027101397514343,40990.2,38851,42819,39847.0,37341,41249,41300.8,38985,43261,40756.2,38052,42086
3.5512512000000003,3.550391,3.5543650000000016,0.07790580629371106,0.0006509840022772551,0.21269971132278442,-0.007557827979326248,-0.08093678206205368,0.11586685478687286,0.8883610963821411,0.8755720257759094,0.9021124839782715,41217.0,39220,42476,39681.2,38591,40579,41428.6,39685,43389,41144.2,39755,42742
3.5710167999999998,3.570128000000001,3.574105999999996,0.07809722467791289,0.0013080857461318374,0.2127012461423874,-0.007348203472793103,-0.08091618120670319,0.11586955934762955,0.8883926749229432,0.875973105430603,0.9017848372459412,41147.0,38780,43314,39794.0,37958,41858,41609.8,40834,42118,41204.6,40327,42859
3.5906996000000007,3.589838,3.593831999999998,0.07839844259433448,0.0025190243031829596,0.21267592906951904,-0.007120831310749054,-0.08084587007761002,0.11586112529039383,0.8883585691452026,0.8760955929756165,0.9015560746192932,41295.2,39863,43034,39799.4,38791,41763,41648.0,40372,42293,41340.6,39765,44286
3.6104437999999996,3.6095709999999994,3.613630999999997,0.0787318735383451,0.004104211460798979,0.21270090341567993,-0.006863501667976379,-0.08076062053442001,0.11587396264076233,0.8881756424903869,0.8761213421821594,0.9005404114723206,41262.4,40210,42688,39758.6,38001,41808,41766.0,40736,42456,41546.4,40212,42793
3.630175,3.6293309999999983,3.6332700000000004,0.07896044049412013,0.005013481713831425,0.21270796656608582,-0.006734196469187737,-0.08064717799425125,0.1158783957362175,0.8879377961158752,0.8761042952537537,0.9001238942146301,41508.2,39745,42455,39864.2,37784,41847,41763.4,40231,42863,41224.8,39000,43224
3.6498967999999996,3.649015999999999,3.653001999999997,0.07921457402408123,0.006770150735974312,0.21271198987960815,-0.006197764910757542,-0.0805557370185852,0.11587908864021301,0.8877332210540771,0.8760910034179688,0.9001085162162781,41154.2,39891,43513,40396.2,38469,42678,42134.0,41011,43787,40884.8,38448,42951
3.6696129999999996,3.668745999999999,3.6727239999999988,0.07952671870589256,0.00818970799446106,0.21271590888500214,-0.005832056887447834,-0.08048216253519058,0.11587885767221451,0.8877414703369141,0.8760655522346497,0.9009414315223694,42455.2,39457,43935,39763.4,37040,41823,41249.0,40340,42127,41772.6,39925,44634
3.6893262,3.688455999999998,3.6924480000000006,0.07973080929368734,0.00919416081160307,0.21271812915802002,-0.005277486331760883,-0.07960376888513565,0.11587794125080109,0.8876002550125122,0.8760486841201782,0.9011557102203369,41446.2,39877,42295,40108.0,38078,43426,42210.6,40833,43752,41300.4,39489,43176
3.7090620000000003,3.708190999999999,3.7122420000000016,0.07980815675109625,0.010126146487891674,0.21271710097789764,-0.004988738708198071,-0.0793452188372612,0.11587545275688171,0.8874302744865418,0.8760440349578857,0.9011634588241577,42223.6,40732,43291,39814.8,37735,42525,41628.6,40560,43190,41703.0,39656,44240
3.7288246000000007,3.727986000000001,3.7319010000000015,0.08001516461372375,0.011577252298593521,0.21271571516990662,-0.004504207707941532,-0.07872620224952698,0.11587246507406235,0.8873721957206726,0.8760323524475098,0.901168167591095,41610.2,40065,42811,40046.0,37028,43550,42100.8,40643,43756,41392.2,40432,43278
3.748514600000001,3.7476290000000003,3.7516210000000028,0.08025116585195065,0.012631038203835487,0.21348614990711212,-0.004081714898347855,-0.07829814404249191,0.115866519510746,0.8873908996582032,0.8760144114494324,0.9011818170547485,41999.2,40776,44116,40074.4,38551,41896,41910.8,40801,42729,41473.0,39422,44773
3.7682545999999997,3.767346999999998,3.7713389999999967,0.08029094561934472,0.013056624680757523,0.21368643641471863,-0.003624005988240242,-0.07820744812488556,0.1158653274178505,0.8873607754707337,0.8762837052345276,0.9011174440383911,42149.8,40361,44472,39773.2,36748,42203,41574.0,41294,42221,41519.4,39342,43893
3.787965,3.787078999999998,3.7910709999999996,0.08044427912682295,0.013866043649613857,0.21373458206653595,-0.0032179243862628937,-0.07741967588663101,0.11586090922355652,0.8872697114944458,0.8768652677536011,0.9010563492774963,41745.6,40690,42908,40649.8,39345,42372,41966.2,40929,43377,40967.2,38688,44101
3.8077053999999997,3.8067999999999995,3.810952999999998,0.08062897808849812,0.01478009857237339,0.21374383568763733,-0.0029911501333117485,-0.07728058099746704,0.11585602164268494,0.8873455286026001,0.8764872550964355,0.901033341884613,42069.6,39564,44531,39748.4,37515,42064,41329.4,40057,42232,41568.0,40529,43052
3.8274412000000013,3.826608,3.8305240000000014,0.08060769196599722,0.01491869892925024,0.21374347805976868,-0.002522316761314869,-0.07677673548460007,0.11585155874490738,0.8874222755432128,0.8769094347953796,0.9010148048400879,41675.2,40819,42760,39843.6,38492,41230,41804.0,40896,42286,41563.6,40088,43458
3.8471410000000006,3.846243999999999,3.8502440000000027,0.08080634661018848,0.01568174920976162,0.21373945474624634,-0.0021475959569215775,-0.07645045965909958,0.11584774404764175,0.887342381477356,0.8764937520027161,0.9009537100791931,41891.6,40377,44027,39560.0,38320,41065,41285.6,40524,42039,41631.0,39987,43550
3.8668910000000003,3.866048999999999,3.8699650000000005,0.08116153515875339,0.0166028905659914,0.21450893580913544,-0.0017183490097522735,-0.07643988728523254,0.11584454029798508,0.8875915884971619,0.8769051432609558,0.900933027267456,41311.0,39983,42835,40123.8,38689,41978,41627.0,40456,43240,40975.6,39039,42313
3.8865687999999983,3.8857059999999986,3.8896879999999987,0.08113447539508342,0.016767097637057304,0.2147001177072525,-0.0014321086928248405,-0.07596957683563232,0.11532668024301529,0.8877163887023926,0.8764863610267639,0.9009664058685303,41533.8,39855,43274,39910.4,38509,41414,41083.0,39393,42498,41081.0,39994,42572
3.9063331999999997,3.9054229999999985,3.909507999999998,0.08130660727620125,0.017551470547914505,0.2147434800863266,-0.001112167350947857,-0.07564246654510498,0.1149338111281395,0.8878100752830506,0.8761171698570251,0.9017977714538574,41314.4,39791,42590,39565.6,38945,40560,41161.8,38836,42995,41215.0,39499,43018
3.9260617999999994,3.9252170000000004,3.9291519999999984,0.08131447173655033,0.017695916816592216,0.214748814702034,-0.0007568612694740295,-0.07561306655406952,0.11483351141214371,0.8879231095314026,0.8760263323783875,0.9027848243713379,41810.8,39496,44130,39361.6,37452,41496,40613.0,37966,41826,41270.2,39802,42285
3.945760599999999,3.9448790000000007,3.948865999999998,0.08152689710259438,0.018221426755189896,0.2152601182460785,-0.0003783741965889931,-0.07564730197191238,0.11480849981307983,0.8879352927207946,0.8760088682174683,0.9036639332771301,40930.2,38799,42734,39806.0,38709,40865,41200.4,38208,42735,40914.4,38780,42795
3.965522800000001,3.9646869999999983,3.9685940000000013,0.0815760489553213,0.018580803647637367,0.21564362943172455,-0.00025936905294656756,-0.07568372786045074,0.11480354517698288,0.8879640221595764,0.8760080933570862,0.9042170643806458,40856.0,38448,42580,39567.8,37782,40967,41420.8,38553,42817,41277.0,40464,42857
3.985193800000001,3.9843230000000003,3.988316000000003,0.0815277025103569,0.018631745129823685,0.2157345712184906,-0.00014238394796848298,-0.0757049098610878,0.11402953416109085,0.8880478501319885,0.8760222792625427,0.904410183429718,41199.0,39137,43220,39276.4,37248,40533,41165.4,38161,42512,41547.6,40046,42822
4.0049364,4.004043000000001,4.008124999999996,0.0814928364008665,0.01861218921840191,0.21575014293193817,3.198273479938507e-05,-0.07567709684371948,0.11383682489395142,0.8881429433822632,0.8760298490524292,0.9047715067863464,40409.0,38338,42128,39523.6,38382,40686,41690.0,39554,43327,41209.4,39453,42650
4.0246559999999985,4.023791000000001,4.027766999999996,0.08155430369079113,0.01858012191951275,0.21574567258358002,0.0003413846716284752,-0.07584140449762344,0.11379294842481613,0.8878819704055786,0.8760367631912231,0.9041630029678345,41502.0,38846,43378,39703.0,38478,41036,40995.8,39734,41910,41156.0,39079,42283
4.0444452,4.0436250000000005,4.047549999999999,0.08153031021356583,0.018549766391515732,0.21625062823295593,0.0005650782492011786,-0.07584000378847122,0.11378762125968933,0.887960684299469,0.8768237233161926,0.9039440155029297,40929.6,39432,42281,39825.4,38554,40869,41374.2,40133,42936,40839.6,38522,42222
4.064095599999999,4.06321,4.067217999999997,0.08161921985447407,0.0185245294123888,0.2166299819946289,0.0007330242544412613,-0.07581956684589386,0.11327791959047318,0.8879467844963074,0.87702876329422,0.9038273096084595,41322.4,39701,43049,39522.4,37508,42064,41492.0,40948,42317,41494.2,40639,42236
4.083824399999999,4.082954999999998,4.086944,0.08151044026017189,0.018503159284591675,0.21669530868530273,0.0012793850502930582,-0.07501541823148727,0.11287489533424377,0.8876726508140564,0.87708580493927,0.9029724597930908,41103.2,39704,42918,40070.6,38254,42315,41659.8,41071,42861,41028.0,39098,43198
4.103561999999999,4.102673999999999,4.106668999999998,0.08152075372636318,0.019250413402915,0.21666957437992096,0.001386512813041918,-0.07478515803813934,0.1127508357167244,0.8874659657478332,0.87696373462677,0.9022052884101868,41319.2,39935,42382,39673.2,38108,41360,41836.4,40665,42920,41631.8,39503,44512
4.123267199999999,4.1223839999999985,4.1263869999999985,0.08153760060667992,0.018869735300540924,0.21705542504787445,0.001510335155762732,-0.07470052689313889,0.11264511197805405,0.8872561573982238,0.8768858909606934,0.901224672794342,42059.0,40324,43380,39628.4,37445,41316,41275.8,40509,41905,41675.6,39583,44277
4.1430028000000005,4.142109,4.146117000000002,0.08158754333853721,0.018777601420879364,0.21738211810588837,0.0017858544364571572,-0.07413961738348007,0.11180515587329865,0.8870579719543457,0.8763474225997925,0.9007583856582642,42013.4,40313,42758,40175.4,37644,43527,41331.0,40244,42526,41322.4,38924,42918
4.162752600000001,4.161825,4.165922000000002,0.08154841028153896,0.01875215582549572,0.21772323548793793,0.002106315130367875,-0.07371986657381058,0.1118365228176117,0.8868966579437256,0.8759511709213257,0.9005736708641052,41287.0,39978,42342,40156.4,37138,43088,42217.0,41273,43810,41492.8,38688,43820
4.1824446,4.181571999999999,4.185558000000001,0.08136784099042416,0.01874297671020031,0.21773092448711395,0.0024278640747070314,-0.07308962941169739,0.11178766191005707,0.8867649912834168,0.8758675456047058,0.900950014591217,41684.4,39798,43443,39780.0,37317,42428,41933.8,40694,43749,42067.6,39728,44786
4.2021878,4.201298999999999,4.205280999999999,0.08137380741536618,0.018738968297839165,0.2182491272687912,0.0027635223232209682,-0.07266626507043839,0.1117882952094078,0.8865924000740051,0.8750624656677246,0.9010359048843384,41683.8,40266,42964,40247.6,38543,42278,41944.0,41053,42929,41427.8,39472,44551
4.22189,4.2210149999999995,4.225005999999998,0.08127209208905697,0.017961909994482994,0.21863438189029694,0.0030993187800049784,-0.07178518176078796,0.1110209971666336,0.8865695357322693,0.8748465180397034,0.9010663032531738,42311.2,40895,44215,40150.8,37195,42088,41375.0,39948,43198,41455.2,38782,44055
4.2416236,4.240744999999999,4.244742999999999,0.08109159842133522,0.017763808369636536,0.2187241017818451,0.003434138186275959,-0.07105525583028793,0.11083492636680603,0.8864244103431702,0.8740132451057434,0.9010664224624634,42056.6,40274,43568,39455.4,37257,42563,41590.0,40453,42212,42171.8,40572,43667
4.2613704000000014,4.260468000000001,4.264547000000002,0.08078667595982551,0.01719915121793747,0.21846477687358856,0.0037250300869345666,-0.07063037157058716,0.11058251559734344,0.8864117860794067,0.87381911277771,0.9010583162307739,41523.2,39641,42715,39768.4,37450,42206,41971.6,41334,42662,41753.0,40217,43438
4.2810698,4.280188999999998,4.2841830000000005,0.08068466968834401,0.016795719042420387,0.2187749743461609,0.004156875610351563,-0.06977742910385132,0.11030973494052887,0.8862651586532593,0.8730084896087646,0.9010608196258545,41547.2,40325,43682,40219.2,38663,41076,41771.6,40842,44143,41206.6,38964,44081
4.300808199999999,4.299917000000001,4.303910999999997,0.08058932535350323,0.016177425161004066,0.21951572597026825,0.004340164549648762,-0.069597989320755,0.1099061518907547,0.8861361622810364,0.8723095059394836,0.9010385274887085,41721.6,40563,42877,39785.6,38000,41567,41551.4,40515,42703,41414.4,39517,42722
4.3205632,4.319704999999997,4.323630999999998,0.08046412207186222,0.015760844573378563,0.2196946144104004,0.004734500870108604,-0.06881843507289886,0.10981080681085587,0.8862180233001709,0.8718902468681335,0.9011971950531006,41561.8,40104,43581,39442.2,37612,41551,41588.4,40382,42565,41681.4,40596,42460
4.340238600000001,4.339357,4.343361000000001,0.08012631703168153,0.014882863499224186,0.21973083913326263,0.005180893093347549,-0.06866252422332764,0.10979348421096802,0.8862430930137635,0.8712727427482605,0.9027513265609741,40962.6,39671,42342,40237.4,39074,41316,41739.0,39653,43405,40940.8,39364,42525
4.359974599999999,4.359082999999998,4.363092000000001,0.07977997194975614,0.014148174785077572,0.21973249316215515,0.0056395018473267555,-0.06788770854473114,0.1097964271903038,0.8862511157989502,0.8708721995353699,0.9033967852592468,41121.2,39565,42085,39605.0,37713,41545,41568.8,39250,43346,41245.2,40823,42029
4.3796942,4.378817,4.382810000000001,0.07959848176687956,0.013704630546271801,0.2202405333518982,0.005797445774078369,-0.06772809475660324,0.1090298444032669,0.8863602399826049,0.8700165748596191,0.904818058013916,41081.2,39791,42801,39737.8,38643,41139,41275.8,37890,44168,41009.8,39173,42424
4.399446,4.398529999999999,4.402632999999998,0.07945295702666044,0.012821896933019161,0.22062163054943085,0.006083570793271065,-0.06772077828645706,0.10884222388267517,0.8864365100860596,0.8693068623542786,0.9058922529220581,41820.0,39499,43685,38688.0,36908,41257,40525.2,37664,42094,41788.6,40740,42459
4.4191876,4.418340000000001,4.422259999999999,0.07916194926947355,0.011313236318528652,0.2207101434469223,0.006351673603057861,-0.06774602830410004,0.1088019609451294,0.8866592884063721,0.8688905835151672,0.9068645238876343,40873.2,37837,41929,40225.2,38812,41298,41211.2,38519,43344,40467.4,38117,42366
4.438876400000001,4.437998,4.441988000000001,0.07883508335798979,0.010164710693061352,0.2207249402999878,0.006821876578032971,-0.06699826568365097,0.10880018025636673,0.8867021322250366,0.8682900667190552,0.9072657823562622,40776.8,38332,42320,39723.4,38820,40539,41406.2,38631,43075,40915.6,39204,42437
4.458591800000001,4.457703999999998,4.461706000000002,0.07840962670743465,0.009107766672968864,0.22079721093177795,0.007148734666407109,-0.06682350486516953,0.10885835438966751,0.8865883350372314,0.8678842782974243,0.908024787902832,40625.6,38272,42094,39472.6,38531,40503,41452.4,38436,43302,40967.8,39404,42147
4.478311999999999,4.477436999999998,4.481439999999998,0.0779438117519021,0.007814415730535984,0.2208116352558136,0.00732908695936203,-0.06678653508424759,0.10811156034469604,0.886491596698761,0.8669964075088501,0.908119797706604,41392.0,39671,43026,38898.4,35900,40522,41022.4,37978,42509,41633.0,40308,42639
4.4980892,4.497168999999998,4.501255999999998,0.07755112424492835,0.006205983459949493,0.22073468565940857,0.007568865083158016,-0.06676147133111954,0.10787523537874222,0.8863988757133484,0.8667871952056885,0.9080471992492676,41010.6,39704,41941,39626.4,38418,41735,41237.2,38350,43256,40910.2,39903,41783
4.517787199999999,4.516882999999998,4.520893999999997,0.07725047199055553,0.005037432070821524,0.22070999443531036,0.007915952056646348,-0.06658663600683212,0.10782376676797867,0.8861830234527588,0.8659689426422119,0.9078524112701416,41118.8,39326,42758,39843.4,37654,41382,41430.2,39906,43792,40835.2,39100,41661
4.5374989999999995,4.536619999999999,4.5406260000000005,0.07685965006239712,0.0032091590110212564,0.2207004725933075,0.008213712461292743,-0.06649652868509293,0.10781893134117126,0.8858830094337463,0.8652533292770386,0.9070795774459839,41758.8,40150,44323,39810.8,37950,41029,41159.2,40089,41859,41384.2,39805,42574
4.5572187999999985,4.556331999999998,4.560344999999997,0.07630071339663118,0.0012160836486145854,0.22146934270858765,0.008705452643334865,-0.06565221399068832,0.10782516747713089,0.885574460029602,0.8642880916595459,0.9065394401550293,41369.2,40137,42940,39512.2,37772,41754,41753.2,41110,43124,41649.4,40375,42848
4.5769416,4.576060000000002,4.580060999999998,0.07595443761674688,-0.00030308408895507455,0.22164809703826904,0.008983900211751461,-0.0654035359621048,0.10782554000616074,0.8852749586105346,0.8637775182723999,0.9055666327476501,41652.8,39865,44655,40019.0,38009,42463,41967.6,39861,43104,41508.2,39958,43273
4.5967016,4.5957789999999985,4.599880000000001,0.0754795154556632,-0.0019968831911683083,0.22170457243919373,0.009247278794646263,-0.06540343910455704,0.10732472687959671,0.8848644852638244,0.8628520369529724,0.9049647450447083,41282.4,40582,42004,40546.4,38221,42926,42234.0,40441,44304,41048.8,39450,43139
4.616417,4.615532999999999,4.619522999999997,0.07503691855818033,-0.003908163867890835,0.2217014729976654,0.00959024615585804,-0.06446883827447891,0.10693585127592087,0.8844389677047729,0.8621513247489929,0.9039450883865356,41859.6,40395,42943,40199.8,38730,42142,42070.6,40716,43324,41649.6,39712,43451
4.636181800000001,4.6352340000000005,4.639314000000002,0.0744641455821693,-0.005913353059440851,0.2217094451189041,0.009884661436080933,-0.0642000362277031,0.10685309767723083,0.8841538429260254,0.8612251281738281,0.9035230278968811,41879.4,40182,43253,40386.6,38693,42123,42128.2,41293,43349,41596.4,39769,44077
4.6558722,4.654964,4.658971999999998,0.07391490209847688,-0.008454098366200924,0.22170761227607727,0.010319400206208229,-0.06358227878808975,0.1068384200334549,0.8838059186935425,0.8602390289306641,0.9027678966522217,41641.0,40925,42429,39992.0,38657,42812,42466.8,41035,44014,41777.4,39837,43535
4.675570400000001,4.674685000000002,4.678698000000001,0.07321329601109028,-0.01087305136024952,0.22170400619506836,0.010630669631063938,-0.06315629184246063,0.10684043914079666,0.8836084008216858,0.859224796295166,0.90274977684021,41865.0,40271,43218,40095.6,38508,42198,42287.8,40895,43833,41720.0,40424,44842
4.695309399999999,4.694407999999999,4.698499999999997,0.07241270747035741,-0.013772175647318363,0.22138270735740662,0.010929318703711033,-0.06252913177013397,0.10669001191854477,0.8833895206451416,0.8587414622306824,0.9020956754684448,42362.4,40650,44039,39890.8,37859,42245,41631.4,40466,43142,41818.2,39769,43867
4.7150974,4.714222999999999,4.718138000000002,0.07172000072896481,-0.016527483239769936,0.2213563323020935,0.011259832419455051,-0.062134213745594025,0.10669989138841629,0.8832134008407593,0.8578734397888184,0.9020964503288269,41823.0,39448,43710,40378.0,38834,42282,42287.4,41724,42800,41318.6,39949,44176
4.7347628,4.733851999999999,4.737874,0.07086938023567199,-0.01950337365269661,0.22135667502880096,0.0116046704351902,-0.061476148664951324,0.1067211851477623,0.8832271814346313,0.8569112420082092,0.9031285047531128,41554.4,40374,42943,40200.6,38867,42273,42160.6,41082,44801,41150.6,39363,42882
4.7544873999999995,4.753584999999999,4.757596000000001,0.07022284790873527,-0.02253182977437973,0.22134660184383392,0.011863956600427628,-0.06118890643119812,0.10673725605010986,0.8832066535949707,0.8559166193008423,0.9035056233406067,42033.4,39648,44085,39829.2,38324,41590,41854.0,41044,42559,41697.4,39963,43309
4.7741922,4.773310999999998,4.777316000000003,0.06950473375618457,-0.02556840516626835,0.22133313119411469,0.012168481759727002,-0.06066124886274338,0.10675019025802612,0.8832390904426575,0.8548983931541443,0.9042544960975647,41605.4,40467,42762,39567.2,38460,41046,41735.6,40099,44587,41560.2,39631,43913
4.793953,4.793040000000001,4.797200999999998,0.06889410726726056,-0.02860329858958721,0.22166842222213745,0.012505429796874523,-0.06034665182232857,0.1068820208311081,0.8832587242126465,0.8538801074028015,0.9053024053573608,41647.8,40358,43499,39490.6,37019,41323,41485.8,40596,42930,41425.2,39518,42631
4.813720599999999,4.812845999999997,4.816768,0.06815750300884246,-0.031894102692604065,0.22130733728408813,0.01274154633283615,-0.06035684421658516,0.10677386075258255,0.8832778334617615,0.8528801202774048,0.9063838124275208,41032.4,39852,42404,40326.2,39179,41781,41982.4,40408,43673,40510.6,39277,41646
4.833366400000001,4.832487,4.836488000000001,0.06733597740530968,-0.03550131991505623,0.22129592299461365,0.012835288979113102,-0.06043926253914833,0.10678258538246155,0.8832934737205506,0.8518893122673035,0.9074374437332153,40712.0,38982,42403,39515.6,37897,41687,42009.0,40178,43769,41117.2,40391,41803
4.8531122,4.852275000000001,4.8562179999999975,0.06670108139514923,-0.038668353110551834,0.22181916236877441,0.012972829304635525,-0.06052669882774353,0.10678943246603012,0.8833051323890686,0.850896954536438,0.908446729183197,42104.6,40220,44052,39345.6,37571,40575,40653.8,38169,43426,41173.4,39766,42571
4.872813800000001,4.8719280000000005,4.875937999999998,0.06604381948709488,-0.042495884001255035,0.22221426665782928,0.013116700202226638,-0.06060181185603142,0.10679570585489273,0.8832800507545471,0.8498908281326294,0.9093769788742065,40974.2,38543,43903,39503.0,37849,41273,41428.6,38684,42676,41054.0,40137,41863
4.8925582,4.891653999999999,4.895746999999999,0.06536856144666672,-0.045973893254995346,0.22230690717697144,0.013233372941613197,-0.06066223978996277,0.10680124163627625,0.8831400632858276,0.848870038986206,0.9096999764442444,41175.2,39920,42252,38915.6,36949,40727,41109.0,37421,43826,41420.4,40027,42792
4.9123414,4.911462,4.915389999999996,0.06480306014418602,-0.04961295425891876,0.2223205268383026,0.0133495781570673,-0.060706622898578644,0.10680464655160904,0.8830842971801758,0.8478536009788513,0.9104281067848206,40823.8,38037,43321,40907.2,39635,42854,41503.2,38985,42467,40208.8,37778,42282
4.931987799999999,4.9311039999999995,4.935109000000001,0.06390420198440552,-0.05354819446802139,0.2223154753446579,0.01336906049400568,-0.06073286756873131,0.10680606216192245,0.882879114151001,0.8468493819236755,0.9104165434837341,37994.2,31721,48843,45296.4,40138,49101,42888.6,38056,47945,33742.0,28861,41175
4.951741199999999,4.950914000000001,4.954821,0.06307777613401414,-0.05755305662751198,0.22230777144432068,0.01336471177637577,-0.06074095144867897,0.10680709034204483,0.8827422022819519,0.8458623290061951,0.9107435941696167,39128.8,33767,46416,45238.6,42436,48308,44876.2,41169,48572,34859.2,29732,39717
4.971435,4.970556,4.974547999999999,0.06242891922593117,-0.06079186871647835,0.22230041027069092,0.013202404044568539,-0.060730062425136566,0.1068083867430687,0.8824095964431763,0.8448804020881653,0.9100915193557739,42792.0,37129,47445,42083.2,38763,45168,43819.6,41061,48114,39845.0,35034,44749
4.991181399999999,4.990276999999999,4.994361999999997,0.06211990639567375,-0.0640646368265152,0.22229884564876556,0.01312859244644642,-0.06085487827658653,0.10681038349866867,0.8822535872459412,0.844172477722168,0.9099615216255188,45605.4,40960,49654,37608.2,35148,41815,43782.0,39441,47705,46311.6,44000,47935
5.0109520000000005,5.010039000000001,5.013996000000002,0.06222744286060333,-0.06702376902103424,0.2223500907421112,0.013014134392142296,-0.060837164521217346,0.10681682080030441,0.8821985244750976,0.8437926173210144,0.9098953008651733,46281.4,42155,49478,37409.2,33681,45764,44805.4,41613,47878,47860.6,45479,50296
5.0306098,5.029723999999998,5.033717000000001,0.0630227968096733,-0.06902899593114853,0.22334980964660645,0.013047690875828266,-0.06079956516623497,0.10683242976665497,0.8821031928062439,0.842998206615448,0.9091084599494934,45508.8,42661,50042,40087.6,37030,45645,46893.4,45075,49010,46696.6,43320,48936
5.0503333999999995,5.04946,5.053437999999998,0.06463040560483932,-0.070182666182518,0.22538422048091888,0.013133410923182964,-0.06074301898479462,0.10684762895107269,0.8824822783470154,0.84288090467453,0.9089521765708923,46525.2,43976,50399,43791.8,42162,45364,46899.4,45563,48646,44165.4,39090,47509
5.070057799999999,5.069170999999999,5.073168000000001,0.06681444346904755,-0.0708024725317955,0.22742772102355957,0.013187715597450734,-0.05989674851298332,0.10693049430847168,0.8829285860061645,0.842902421951294,0.9089555740356445,48146.6,45512,49798,44128.6,41235,45954,46111.2,43147,49887,44567.4,40023,48805
5.089800799999999,5.088898000000002,5.092982999999997,0.0706060491502285,-0.06998021900653839,0.23130936920642853,0.013247107155621052,-0.05962526053190231,0.10689723491668701,0.8838408350944519,0.8429279923439026,0.9082369208335876,47770.0,43403,49600,43420.2,39082,45463,46737.2,44240,50178,45907.2,42773,49538
5.109533200000001,5.108626000000001,5.1126210000000025,0.07571556568145751,-0.06654948741197586,0.23659458756446838,0.013582699280232192,-0.05899429693818092,0.10684443265199661,0.8851755023002624,0.8428775072097778,0.90898597240448,47025.4,41785,50007,42013.8,36119,46211,47032.4,45438,48254,47179.4,45615,50523
5.129249600000001,5.128354,5.132335000000003,0.08224473744630814,-0.06233698129653931,0.243139386177063,0.014043645653873681,-0.05855228379368782,0.10677158832550049,0.8867523431777954,0.842795193195343,0.911873996257782,45755.0,41657,48977,42575.2,36753,45701,47742.6,46691,48801,45972.2,43789,49590
5.1490022,5.148074000000001,5.152170000000002,0.09010857045650482,-0.056650713086128235,0.25131767988204956,0.014633097779005766,-0.05767175555229187,0.10666121542453766,0.8886101484298706,0.8418691158294678,0.9150213003158569,46768.2,43494,48959,42378.4,38710,46792,46254.2,45030,48009,45353.4,42386,48512
5.168703599999999,5.167813999999998,5.171793000000001,0.0994446873664856,-0.049650147557258606,0.26121145486831665,0.015343909431248904,-0.05748560652136803,0.1065240204334259,0.8910009384155273,0.8415771126747131,0.9189816117286682,45912.8,44023,48055,44083.0,41823,48567,46006.6,43788,48828,42813.6,39100,46626
5.1884246,5.187525999999998,5.191511000000002,0.11019434705376625,-0.04203930124640465,0.2730529308319092,0.0162109493277967,-0.056729305535554886,0.10636493563652039,0.8937382936477661,0.8409234881401062,0.9232683181762695,44731.2,41669,48451,42917.6,40265,48276,45611.0,44373,47681,42702.6,38882,46077
5.2082004,5.20734,5.211255999999997,0.12236227840185165,-0.03319428116083145,0.28637900948524475,0.016908335592597724,-0.05663161724805832,0.10534977167844772,0.8965880155563355,0.8404390215873718,0.9277803897857666,44252.8,41710,48084,41474.0,38599,46229,44908.6,42907,46609,43077.2,39946,46917
5.227860400000002,5.2269700000000014,5.230960000000003,0.13572229593992233,-0.02287646383047104,0.30090388655662537,0.01779186651110649,-0.056722477078437805,0.10443580150604248,0.8998794436454773,0.8394534587860107,0.9325334429740906,43282.2,40463,47070,40090.8,36792,46607,43809.4,41321,45661,42481.8,39337,44368
5.247627200000001,5.246702000000001,5.250825000000001,0.15046665705740453,-0.01206640712916851,0.3169286549091339,0.018345060688443483,-0.05739261582493782,0.10326910763978958,0.9031997919082642,0.8386697173118591,0.9371628165245056,42083.8,38039,44649,40459.8,37162,46074,43152.0,39719,45838,40533.2,37918,42064
5.267331400000001,5.266432000000002,5.270408,0.16611793162301183,-0.000751191284507513,0.3344990015029907,0.019187554954987716,-0.05847703292965889,0.10206203907728195,0.906541383266449,0.8377116322517395,0.9417144656181335,40418.2,37284,43258,40089.4,36352,44002,42375.2,36730,46516,38831.4,35883,41043
5.2870508,5.286149000000002,5.290134999999998,0.18285609818995,0.011058660224080086,0.3530730605125427,0.0202945378201548,-0.05966079235076904,0.10086869448423386,0.9099327921867371,0.8367045521736145,0.9461750984191895,39907.4,33956,43409,39167.8,35647,42114,40774.0,36279,45396,38231.2,34882,40461
5.3068238,5.305961999999999,5.309865999999998,0.20015800483524798,0.02309703268110752,0.3719935417175293,0.021240004227729516,-0.061112500727176666,0.09889181703329086,0.9133098483085632,0.836277186870575,0.9503109455108643,37996.8,32160,42447,38134.6,35622,40172,40094.8,34708,45700,37286.2,33736,39962
5.3264906,5.325602999999999,5.329577999999998,0.21886093840003013,0.035310130566358566,0.39218389987945557,0.022295421484159306,-0.06286348402500153,0.09727738797664642,0.9164389729499817,0.8355168700218201,0.9545671939849854,37560.6,30436,43399,37790.6,35908,39435,38813.0,33488,45042,36397.8,32847,40393
5.3462476,5.345394000000001,5.349391999999996,0.2369796998798847,0.04824558272957802,0.4127904176712036,0.02298589715210255,-0.06569866091012955,0.09551922231912613,0.9193922400474548,0.8354528546333313,0.957148015499115,35904.6,29780,42886,37886.2,35790,40534,38655.4,33137,45099,35073.6,32298,38538
5.36595,5.365043999999999,5.369028000000002,0.25578749775886533,0.06125378608703613,0.4333241879940033,0.0237157101277262,-0.06800177693367004,0.1004079133272171,0.921720814704895,0.834746778011322,0.9595789313316345,35367.6,29332,42041,37979.0,36542,42247,38297.0,30472,44918,34514.0,32170,38212
5.3856842,5.384766000000001,5.388802,0.27509795576334,0.07419297844171524,0.454517662525177,0.024510459048724443,-0.07065226882696152,0.1071859672665596,0.9238425850868225,0.8346987366676331,0.9611871242523193,35243.4,27831,42943,37394.0,35116,40377,38215.2,31257,45111,35047.4,32304,38277
5.4054324,5.4045760000000005,5.408484999999997,0.294456472992897,0.08622987568378448,0.47574159502983093,0.025037379014247563,-0.07310742139816284,0.11321766674518585,0.9254773497581482,0.833914041519165,0.9626366496086121,35427.0,28822,43030,37881.0,36293,40512,38241.0,30557,43253,34920.0,32867,37452
5.4251103999999994,5.4242170000000005,5.4282100000000035,0.3139687553048134,0.09880591183900833,0.496847003698349,0.025543129805009814,-0.07600167393684387,0.11897116899490356,0.9264211893081665,0.8337779641151428,0.963516116142273,35666.4,28184,42522,37752.8,35728,40062,38462.4,32051,43562,35687.8,32434,37501
5.4448669999999995,5.443956999999999,5.448018999999997,0.3314015194773674,0.1106906458735466,0.5178161263465881,0.02609107824973762,-0.07872294634580612,0.12457878887653351,0.9270919680595398,0.833800196647644,0.9639758467674255,35713.6,30212,41388,39057.0,37178,40846,39432.8,32264,44484,35385.8,34074,36290
5.4645736,5.463669999999999,5.46766,0.35117010176181795,0.12240196764469147,0.5386452674865723,0.026457301166374236,-0.08120941370725632,0.1292945295572281,0.9270506739616394,0.8338115811347961,0.9642009735107422,35958.6,29906,41870,39566.4,36958,41047,40140.0,34762,44111,36003.6,33187,37881
5.484320400000001,5.483400000000001,5.487418000000002,0.3726189374923706,0.13327881693840027,0.559080183506012,0.026883963152067737,-0.0836864486336708,0.13402003049850464,0.9266060352325439,0.8329828381538391,0.9638938307762146,36722.6,31794,41657,40100.6,37597,42828,40690.0,35990,43642,36636.0,34912,38389
5.504047200000002,5.503168000000002,5.507102000000003,0.39464719891548156,0.14397194981575012,0.5790665745735168,0.02725544446147978,-0.08607333898544312,0.13766033947467804,0.9254760622978211,0.8327611684799194,0.9623982310295105,37554.0,33717,41934,40088.6,37741,42211,41436.8,37723,43656,37947.6,35470,40808
5.523728,5.522846999999999,5.526821,0.41090122163295745,0.1546558290719986,0.5980718731880188,0.027601030189543962,-0.08796487003564835,0.1410371959209442,0.9243865251541138,0.8326663374900818,0.9616419672966003,38171.2,34565,42249,40875.8,37851,43846,42183.6,39971,43296,38255.8,35941,40738
5.543484200000002,5.542605,5.5466429999999995,0.4297910392284393,0.16484272480010986,0.6174753308296204,0.027825120138004422,-0.08983273804187775,0.14384125173091888,0.9224819779396057,0.83174067735672,0.959997296333313,39423.2,37114,42195,41075.8,38258,44200,42529.6,41380,43353,39097.0,36113,41673
5.5631978,5.562289000000002,5.566270999999997,0.44675747454166415,0.1688569039106369,0.6350300312042236,0.028101152274757624,-0.0907922312617302,0.1448587328195572,0.9206975221633911,0.8317827582359314,0.9585517048835754,39663.8,38448,41530,41771.2,39090,44299,43470.4,42887,44600,39327.2,36735,42234
5.5829306,5.582022000000002,5.586003999999997,0.4652257591485977,0.17954246699810028,0.6433279514312744,0.028401603316888215,-0.09200993925333023,0.14655721187591553,0.9186849117279052,0.8308529257774353,0.9559966921806335,39998.6,38649,41656,41769.0,36992,44837,44198.8,42855,45096,40165.4,37339,43006
5.6026614,5.601765,5.605728999999997,0.48025935888290405,0.18889281153678894,0.6594229340553284,0.02852996694855392,-0.09287401288747787,0.14780768752098083,0.9166117310523987,0.8301351070404053,0.9555649757385254,41006.4,39209,42332,42126.6,37862,44467,44240.2,42863,45833,40585.6,38230,43042
5.622358799999999,5.621459999999999,5.625450999999998,0.49607019424438475,0.19802534580230713,0.6811719536781311,0.028679847670719027,-0.0929083451628685,0.14860759675502777,0.914259421825409,0.8291710019111633,0.9540329575538635,40934.0,38789,43108,42263.6,37272,45367,44909.8,42831,47085,41015.8,38557,43054
5.6420928,5.641190999999999,5.645160000000001,0.514982882142067,0.20789004862308502,0.696394681930542,0.029203521879389883,-0.0924714133143425,0.1488131284713745,0.9118402361869812,0.828078031539917,0.9520213007926941,41609.2,37945,44970,42558.4,37856,45584,45031.8,43235,47452,41159.4,38148,44559
5.661807199999998,5.660922999999999,5.664905999999998,0.5311196684837342,0.22159838676452637,0.7103055715560913,0.02963240584358573,-0.09153541177511215,0.14826342463493347,0.9096714377403259,0.8261642456054688,0.9510889053344727,41917.4,37691,45452,42422.8,36618,45924,45096.8,43053,48306,41716.0,39665,44745
5.681529799999998,5.680624,5.684624999999997,0.5444687217473984,0.23117695748806,0.7231917381286621,0.029817237984389067,-0.09089140594005585,0.14702430367469788,0.9078427314758301,0.8243973851203918,0.9507489800453186,41562.2,37852,46268,42993.8,37951,45956,45614.6,43001,48300,41253.4,38476,44641
5.7013096,5.700453999999999,5.704348999999999,0.561031037569046,0.2408163845539093,0.7347492575645447,0.030165980383753777,-0.08980661630630493,0.14561806619167328,0.9060238599777222,0.8231950998306274,0.9493743181228638,42082.0,38677,45407,42762.4,37744,48004,45269.0,41496,48956,41275.2,39154,43125
5.720980999999998,5.720091,5.724071999999996,0.57367502450943,0.24994677305221558,0.7464371919631958,0.03047253182157874,-0.0878605917096138,0.14369861781597137,0.9045892119407654,0.8213362693786621,0.9488807320594788,42019.6,39064,46481,42261.4,37673,46152,45008.2,40557,48176,41434.2,39079,43870
5.7407506,5.739821000000001,5.743804000000001,0.5888978958129882,0.25895261764526367,0.7577187418937683,0.03088026288896799,-0.08578422665596008,0.14224186539649963,0.9034160137176513,0.820149302482605,0.9474939703941345,42384.4,37262,46398,41750.4,37175,45215,44517.4,41889,47346,41738.0,38993,43998
5.7604314,5.759555000000001,5.763515999999999,0.6017527282238007,0.26819661259651184,0.7684563398361206,0.03135581985116005,-0.08450780063867569,0.14015811681747437,0.902371609210968,0.8182833790779114,0.9464814066886902,41399.0,37524,45148,41694.2,37463,45104,44725.6,40889,47757,41021.6,38809,43339
5.7801573999999984,5.779275999999998,5.783242999999999,0.6145657658576965,0.27776795625686646,0.7791403532028198,0.031268410384655,-0.08285198360681534,0.13715913891792297,0.9015354990959168,0.8162471652030945,0.9454551935195923,42410.0,39078,45185,40919.0,37916,43857,43361.4,39818,45944,41118.4,39130,42948
5.7999144,5.799066999999999,5.802975999999999,0.6261282086372375,0.28182297945022583,0.7893489003181458,0.03181752106174827,-0.08141814917325974,0.1364000141620636,0.9013324737548828,0.8158495426177979,0.9446521997451782,41336.2,37285,43367,40934.2,37502,43813,43516.2,40983,45757,40426.0,38393,42665
5.8196108,5.818735,5.822700000000001,0.6363995671272278,0.2915288209915161,0.7977245450019836,0.03178581604734063,-0.07986842840909958,0.13378176093101501,0.9010750889778137,0.8140471577644348,0.9441472291946411,41556.6,38517,43606,40332.2,37530,44115,42558.6,40386,45529,40493.0,39738,42174
5.839342199999999,5.838446000000001,5.842406999999996,0.648820412158966,0.30055874586105347,0.8085979223251343,0.03179815579205751,-0.07808162271976471,0.13137313723564148,0.9006200909614563,0.8120946884155273,0.9424334168434143,40784.0,38336,43260,39928.0,38208,43099,42608.4,40826,45155,40214.6,39238,42655
5.8590542,5.858169999999999,5.862147,0.6596159100532532,0.30980855226516724,0.8161137700080872,0.031586074829101564,-0.07711152732372284,0.12847349047660828,0.9003255367279053,0.8108716011047363,0.9407503604888916,40622.0,38851,42841,39312.6,37147,41840,42001.2,38760,45605,40319.4,38003,43396
5.8787816,5.877893,5.881878,0.6707406580448151,0.31936636567115784,0.8266309499740601,0.031254783645272254,-0.07614998519420624,0.12546060979366302,0.9001133799552917,0.8090723156929016,0.9392963647842407,39822.4,36657,42270,39443.6,37506,41998,42107.4,39044,45728,39685.0,36786,42796
5.8985374,5.897697000000001,5.901600000000002,0.6816477596759796,0.32874658703804016,0.8380085229873657,0.030993498116731643,-0.07525824010372162,0.12268832325935364,0.8998474597930908,0.807664155960083,0.9373904466629028,39660.0,35326,43374,38963.2,36852,41381,41754.6,38526,44952,39673.6,36111,42458
5.918226599999999,5.917348999999998,5.921321999999996,0.6921518981456757,0.33833417296409607,0.848338782787323,0.030559138022363187,-0.07466074824333191,0.12024132907390594,0.8995461225509643,0.8060920238494873,0.9378324151039124,39028.2,34825,42225,39547.8,36743,42453,41914.8,37783,45588,39042.8,35561,40643
5.937970000000002,5.9370829999999994,5.941028000000003,0.7017325401306153,0.34823286533355713,0.8575926423072815,0.029949688538908958,-0.07420097291469574,0.11736737936735153,0.8992651343345642,0.8047370910644531,0.9389798641204834,39474.8,34268,42410,39149.2,36965,40813,41480.2,37758,45303,39198.0,35057,41467
5.9576802,5.956797,5.960772999999998,0.7112582087516784,0.35743534564971924,0.8673738241195679,0.029364083148539066,-0.07368312031030655,0.11438842117786407,0.8985979676246643,0.8031776547431946,0.9395474195480347,39662.6,34724,42639,38910.6,37620,40720,41519.8,37668,44571,39519.8,34833,42424
5.9774056,5.976525999999998,5.980503000000001,0.7194641590118408,0.36723512411117554,0.8764748573303223,0.028353931941092016,-0.0738028883934021,0.11138682812452316,0.8979921221733094,0.8020732402801514,0.9399905800819397,39773.0,36517,42113,39208.8,37907,40739,41774.0,37196,44787,39474.4,35194,41825
5.9971688,5.996301000000001,6.000215999999996,0.7283429026603698,0.37640929222106934,0.8856611847877502,0.027746978029608727,-0.0730498731136322,0.10864195227622986,0.8971885442733765,0.8008145093917847,0.9394271373748779,40024.8,36229,42360,39230.6,37482,41583,41948.0,38930,44436,40048.4,36830,41401
6.016854800000002,6.015971000000002,6.019948000000001,0.737287849187851,0.3861987292766571,0.8951254487037659,0.02683901395648718,-0.0728951096534729,0.10570316016674042,0.8962520360946655,0.7997614145278931,0.9388190507888794,39932.2,37729,41798,39855.6,38528,41601,42499.2,39058,44968,39725.8,37513,40846
6.0365975999999995,6.035710999999999,6.039664999999998,0.7456226944923401,0.3956289291381836,0.9045435190200806,0.02599204108119011,-0.07288263738155365,0.10323263704776764,0.8951425909996032,0.7987660765647888,0.9371821284294128,40655.8,37926,42157,39551.2,38797,40509,42504.6,40879,44837,40586.8,38695,42111
6.0563068,6.0554310000000005,6.059399999999998,0.753830224275589,0.4052228629589081,0.912498950958252,0.025258764065802096,-0.07289562374353409,0.10036595165729523,0.8938690662384033,0.7972797155380249,0.9350577592849731,40577.2,38557,41630,39929.4,38395,41127,43115.0,42012,44917,40690.4,39842,42680
6.076027399999999,6.0751490000000015,6.079122999999996,0.7628628551959992,0.4156060516834259,0.9210823178291321,0.02445956002920866,-0.07199924439191818,0.09721392393112183,0.8925806283950806,0.7966663837432861,0.93178391456604,41066.2,39674,43282,39984.0,38245,40903,43333.8,42309,45175,41084.6,40519,41988
6.095778400000002,6.094900000000003,6.098842000000001,0.7706598699092865,0.4250583350658417,0.9295549392700195,0.023470713198184966,-0.0717727318406105,0.09415477514266968,0.8911309957504272,0.7956529259681702,0.9288026690483093,41586.4,40166,42811,40016.2,37876,41899,43099.4,41493,44867,41397.8,40667,42636
6.115477400000001,6.114595000000001,6.118575999999997,0.7772838115692139,0.4342239499092102,0.9377341270446777,0.02255025040358305,-0.07186563313007355,0.09165401011705399,0.8902201533317566,0.7948656678199768,0.9272254705429077,41081.2,39500,42235,40839.0,38604,42238,44094.4,42698,44995,41164.4,40042,42273
6.1352412,6.134316,6.138388000000003,0.7847566187381745,0.44350650906562805,0.945945680141449,0.022000305727124213,-0.07131447643041611,0.08927885442972183,0.8888708829879761,0.7939253449440002,0.9241880178451538,42042.0,40726,42923,40648.0,37939,44598,43628.0,41212,46333,41502.2,40727,43437
6.154968599999999,6.1541250000000005,6.158016999999996,0.791833221912384,0.45306485891342163,0.9535607695579529,0.021298387832939625,-0.07089215517044067,0.0864337757229805,0.8878016114234925,0.7932004332542419,0.9227311611175537,41906.6,40553,43824,40629.2,38720,42686,44073.4,41731,46400,41779.8,40116,44345
6.174666799999999,6.173771,6.177732999999996,0.798948484659195,0.4629543721675873,0.9602887034416199,0.020607107877731325,-0.07076623290777206,0.0842440128326416,0.886639392375946,0.7927865386009216,0.9227657318115234,41938.6,40778,44766,40545.2,38500,43187,44081.6,40549,46436,41811.4,40130,44287
6.1944058,6.193499000000001,6.197469999999997,0.8057638049125672,0.47215384244918823,0.9678133130073547,0.019915364682674408,-0.06994606554508209,0.08144588768482208,0.8856147050857544,0.7919375896453857,0.9220283031463623,42143.0,39850,44621,40544.6,38052,43552,44050.4,41988,47216,41943.6,39883,44335
6.2141085999999985,6.2132239999999985,6.217192999999996,0.8132720768451691,0.48195239901542664,0.974756121635437,0.01940543334931135,-0.06937185674905777,0.07875292003154755,0.8846561551094055,0.7912470698356628,0.9218761324882507,42916.8,41108,45208,40404.2,37638,43927,43298.6,40845,46797,42061.8,40407,44000
6.2338756,6.232951000000002,6.237079999999999,0.8192996442317962,0.4911292493343353,0.9815767407417297,0.018875222466886044,-0.06890761107206345,0.07634196430444717,0.8842209100723266,0.790852427482605,0.9218505024909973,41699.2,40083,44751,40834.0,38580,43422,44122.6,41558,47009,41540.6,40146,44539
6.2535978,6.252746,6.256639,0.8265001654624939,0.5009236931800842,0.9878565669059753,0.018469710275530814,-0.06755902618169785,0.07349029928445816,0.8835844159126282,0.7899938225746155,0.921885073184967,41941.8,39149,45752,40403.2,39108,41762,43774.8,42394,45334,41874.6,39772,45280
6.273294800000001,6.272400000000001,6.2763690000000025,0.8328550338745118,0.5101006627082825,0.9945631623268127,0.018127937335520983,-0.06684640049934387,0.0713014006614685,0.8832036972045898,0.7892600893974304,0.9218850135803223,42242.4,40574,45000,40048.0,38326,42957,43120.6,41043,44962,41677.8,40502,42898
6.293055999999999,6.2921949999999995,6.296088999999997,0.8394927740097046,0.5198934078216553,1.0005974769592285,0.01764923259615898,-0.0664871335029602,0.06850510835647583,0.8830132126808167,0.7888304591178894,0.9213480949401855,42002.0,40119,43759,40106.0,38598,42528,42906.0,40412,45247,41339.0,40267,42842
6.3127274,6.311852,6.315819999999997,0.8458523511886596,0.5290660262107849,1.0072894096374512,0.01734499242156744,-0.06596644967794418,0.06633113324642181,0.8828518390655518,0.7879762649536133,0.9209314584732056,42084.6,40357,44500,39967.8,39125,41011,42273.6,40704,43705,41194.0,40319,42356
6.332479200000002,6.331578000000002,6.335619000000003,0.8521230697631836,0.5383393168449402,1.0133591890335083,0.016875687427818774,-0.0656796470284462,0.06354010105133057,0.8829443335533143,0.7872800827026367,0.9208257794380188,40744.8,39082,41697,39408.6,38249,41276,42925.2,40980,45149,41127.6,40720,41791
6.352191800000002,6.351364999999998,6.3552630000000025,0.8584365844726562,0.5478941202163696,1.0192863941192627,0.01645871950313449,-0.0657249465584755,0.06136881560087204,0.8830719828605652,0.7868678569793701,0.92081218957901,41076.6,39873,42762,39354.6,38655,39842,42129.2,40719,44139,40853.2,40030,42423
6.371929400000001,6.371016000000001,6.375062000000002,0.8646358370780944,0.5570055246353149,1.0251952409744263,0.01615923016797751,-0.06504016369581223,0.05992516875267029,0.8831746697425842,0.7862646579742432,0.920818567276001,40344.4,39530,41676,39689.8,38690,40612,42154.2,40735,44546,39991.8,38191,41127
6.3916564000000005,6.390746,6.394704000000001,0.8707525491714477,0.5662606954574585,1.0305709838867188,0.015829960274277254,-0.06496968865394592,0.05997360870242119,0.8830688238143921,0.7858688831329346,0.9202799201011658,40965.0,38169,43005,39105.2,38656,39518,41180.2,39708,42644,40322.6,38301,41996
6.4113528,6.410473999999999,6.414435000000001,0.8765695452690124,0.5758070945739746,1.0360814332962036,0.015553140407428145,-0.0650012418627739,0.060014642775058746,0.8829476594924927,0.7850250601768494,0.9198665618896484,40288.8,37634,42387,39192.2,37388,39904,41524.6,39347,42631,40065.2,38895,40698
6.4310894,6.430200000000001,6.434232,0.8833783864974976,0.5849130749702454,1.0419028997421265,0.015323911351151765,-0.06513155251741409,0.060047321021556854,0.883064579963684,0.7843125462532043,0.9197361469268799,39619.4,37015,41358,39244.0,36595,40458,41781.8,38799,43446,39964.6,39208,40643
6.4508046,6.449938999999999,6.453884000000002,0.8892944574356079,0.593906819820404,1.0469989776611328,0.014748441567644478,-0.06520116329193115,0.06007044017314911,0.8829827308654785,0.7838769555091858,0.9191488027572632,39839.4,36772,41681,38981.2,36972,40503,41748.6,38914,43204,40402.0,38600,42026
6.4705699999999995,6.469655999999999,6.473668000000002,0.895440673828125,0.6028711199760437,1.0527167320251465,0.01456381706520915,-0.06524381786584854,0.060624971985816956,0.8827822923660278,0.7832682728767395,0.9187635779380798,40254.6,36503,42812,39337.8,38609,40192,41260.6,39197,43510,40107.0,37634,41497
6.490280799999999,6.489374,6.493336999999997,0.9009877920150757,0.6118277907371521,1.057793140411377,0.014398046443238855,-0.06512575596570969,0.06104104593396187,0.8824771404266357,0.7828887104988098,0.9187104105949402,40543.2,37328,42704,39014.8,37518,39881,41300.0,39355,42022,40608.0,39264,42193
6.5099768,6.509101999999999,6.513056999999996,0.9070205092430115,0.6203224658966064,1.0629793405532837,0.013979189097881317,-0.06520305573940277,0.061148062348365784,0.8820448756217957,0.7821974754333496,0.9187179207801819,39660.8,37334,41958,40020.4,39293,41268,42362.0,40502,44295,40102.4,38124,40837
6.5297158,6.5288129999999995,6.532861999999998,0.912676727771759,0.6291042566299438,1.0658259391784668,0.013692668080329895,-0.06523647904396057,0.06159340217709541,0.881327486038208,0.7818753719329834,0.9179143309593201,40115.6,37857,41398,39512.0,38987,40488,42242.0,41086,43148,41113.0,40418,42250
6.549427200000001,6.548574,6.552494000000003,0.9183536887168884,0.6379622220993042,1.0705629587173462,0.013310591224581003,-0.06520383059978485,0.06199460104107857,0.8806638479232788,0.7810331583023071,0.9177221059799194,40631.8,39384,41505,39707.2,38827,40523,42243.6,40968,44095,41101.4,39914,42179
6.569172599999999,6.568278999999999,6.572230999999997,0.923996365070343,0.6461580395698547,1.0753954648971558,0.01292498130351305,-0.0651543065905571,0.06209186464548111,0.8799208760261535,0.7808672785758972,0.917695939540863,40259.0,39389,40922,40301.0,39680,41000,42946.6,41400,43727,40944.2,40124,42158
6.588898800000001,6.587998000000001,6.591948,0.9294061422348022,0.6548658609390259,1.0799248218536377,0.01267391499131918,-0.06507444381713867,0.06263966858386993,0.8793755054473877,0.7808469533920288,0.9171863198280334,40977.6,39543,42252,40146.4,38934,41009,42593.2,41878,43599,41241.8,39731,42169
6.608606200000001,6.607719000000001,6.611681000000001,0.9351386308670044,0.6631264686584473,1.086290717124939,0.012346277944743633,-0.06499047577381134,0.06316330283880234,0.8784041404724121,0.7800957560539246,0.9167800545692444,40808.8,39398,42256,40836.8,39660,42241,43265.0,42498,45122,41087.0,40549,41841
6.628344199999999,6.627452000000002,6.631397999999997,0.9406741261482239,0.673484206199646,1.0904713869094849,0.011942734010517597,-0.06491277366876602,0.06380335986614227,0.8777647018432617,0.7798599004745483,0.9166979789733887,41857.0,40425,42591,40201.2,39022,41767,42420.4,40796,44530,41804.8,40252,43630
6.6480504,6.647165000000001,6.6511179999999985,0.9456509351730347,0.6815342307090759,1.094387412071228,0.01183600965887308,-0.0640345886349678,0.0642239972949028,0.8770834684371949,0.7798413038253784,0.9161492586135864,41157.0,38798,42899,40615.0,39481,41904,43347.6,42277,45433,41702.4,39668,43991
6.667779800000001,6.666913000000001,6.670844000000001,0.9500475525856018,0.6868178248405457,1.0987480878829956,0.011700641736388207,-0.06376764923334122,0.0651523768901825,0.8761298894882202,0.7791417837142944,0.9157479405403137,41334.6,40069,43699,40809.6,39169,42512,43314.8,41715,45280,41681.0,40208,43928
6.687522400000001,6.686625000000001,6.690662999999997,0.9549427509307862,0.6950730681419373,1.1024855375289917,0.01130620315670967,-0.06286315619945526,0.0653361901640892,0.8754427790641784,0.7789714336395264,0.9156749248504639,41655.0,40152,43718,40367.4,38959,42962,42964.6,42032,45805,41974.8,39827,43831
6.707226200000001,6.706351,6.710299000000003,0.9596624851226807,0.7030799984931946,1.1060599088668823,0.011117271520197392,-0.0626213401556015,0.06616930663585663,0.8747733473777771,0.7786692976951599,0.9148532152175903,41547.8,39352,44408,41116.6,40194,42466,43084.8,42022,45323,41584.0,39551,44505
6.726975,6.726076000000001,6.730016999999997,0.9641584515571594,0.710073709487915,1.1098791360855103,0.010980892553925514,-0.06176290288567543,0.0663568377494812,0.8743887901306152,0.7783546447753906,0.9146493077278137,42073.0,40776,43853,40482.2,38474,43021,42361.6,40439,45578,41976.2,40622,43537
6.746674799999999,6.745793000000003,6.749740000000001,0.9685345768928528,0.717786431312561,1.1137713193893433,0.010847942344844342,-0.06103946641087532,0.06718479841947556,0.8738480925559997,0.7780341506004333,0.9137862324714661,41128.6,39496,43946,40730.0,38754,42303,43261.0,41838,44783,41703.6,40239,43805
6.7664007999999995,6.765522000000001,6.769460000000002,0.9726626396179199,0.7248189449310303,1.1168816089630127,0.010705388337373733,-0.06010054424405098,0.06790609657764435,0.8735241174697876,0.7779005169868469,0.9135793447494507,40980.8,39600,42940,40246.0,39233,41901,43051.2,41857,44630,42146.8,40554,44239
6.7861462,6.785245999999999,6.789285999999997,0.9764377117156983,0.7321533560752869,1.1200798749923706,0.01063324250280857,-0.05966096743941307,0.0683312714099884,0.8733723998069763,0.7779424786567688,0.913268506526947,40890.8,40012,42827,40312.2,38963,41624,42915.6,41909,43790,41715.6,40034,43726
6.805850000000001,6.804968000000001,6.808924000000003,0.9805780291557312,0.739341676235199,1.123039960861206,0.01034291721880436,-0.05882483348250389,0.06894679367542267,0.87337247133255,0.7778807282447815,0.9128689169883728,41343.6,39938,42037,40529.2,39101,42480,42114.2,41080,43476,41265.8,39776,42462
6.825601200000001,6.824703000000001,6.828664000000002,0.9845056891441345,0.7465295791625977,1.1264817714691162,0.010041257366538048,-0.058702558279037476,0.06934218853712082,0.8731226682662964,0.7779033780097961,0.912031888961792,41068.6,40011,42399,39782.6,38574,41098,41997.2,41558,42652,41754.8,40653,44145
6.845350000000001,6.844489999999999,6.8483719999999995,0.9883204460144043,0.7534946799278259,1.1295186281204224,0.010004560649394988,-0.05795639380812645,0.07021557539701462,0.8729846954345704,0.7771452069282532,0.9117821455001831,40931.4,39993,41653,39957.8,38577,41562,41911.6,41232,42987,41453.0,40612,43693
6.865029,6.864142000000001,6.868096999999999,0.9922067403793335,0.7604114413261414,1.132461428642273,0.00953272432088852,-0.05785641074180603,0.07093862444162369,0.8728832006454468,0.7769793272018433,0.9110882878303528,40423.2,39412,41152,39897.0,38960,41552,41934.6,40179,42981,41389.6,40090,44132
6.8847778,6.883882000000002,6.887912,0.9958710312843323,0.7676704525947571,1.1353851556777954,0.009500735253095628,-0.057107098400592804,0.07135659456253052,0.8729770064353943,0.7769843339920044,0.9106738567352295,39748.4,38414,40521,39466.6,37843,42496,42287.6,40162,44109,41602.2,40024,43588
6.904478599999999,6.903587,6.9075479999999985,0.9993513584136963,0.7742347717285156,1.1383165121078491,0.00915926955640316,-0.05699140951037407,0.07223206013441086,0.8728331685066223,0.7769678831100464,0.9101366996765137,40978.4,38365,42105,39856.6,38315,41432,40954.0,39019,41797,41086.4,39080,44603
6.9242288,6.923316,6.927276000000001,1.002601182460785,0.7803530693054199,1.1412540674209595,0.009060784801840782,-0.05702412500977516,0.07322318106889725,0.8729409575462341,0.7770007848739624,0.9097819328308105,40309.8,37759,41609,39647.2,37765,41714,41554.6,39346,42492,41297.6,39407,44501
6.9439426,6.943040000000002,6.9469889999999985,1.005813443660736,0.7870869636535645,1.143662929534912,0.00927564948797226,-0.056275926530361176,0.07396985590457916,0.8729288697242736,0.7770354151725769,0.9097270965576172,40291.6,37298,41569,39758.0,38501,41484,41390.0,39506,42351,41270.8,38798,44731
6.963654599999998,6.9627669999999995,6.966721999999997,1.009015715122223,0.7937114834785461,1.1462053060531616,0.008996828645467757,-0.05611960217356682,0.07438727468252182,0.8725544691085816,0.776508092880249,0.9092234969139099,39778.6,37416,41072,40030.6,38076,42414,41902.8,40112,42994,41132.4,39777,44139
6.983415399999998,6.982490999999998,6.986554999999997,1.0120946288108825,0.8000239133834839,1.148519515991211,0.008996212482452392,-0.05609970539808273,0.07525922358036041,0.8723340392112732,0.7767031192779541,0.908849835395813,40424.2,38678,41692,39610.6,37239,42475,41458.0,39269,43161,41828.6,40675,44180
7.0031036,7.002204999999998,7.006172999999999,1.0149641513824463,0.8060518503189087,1.1503660678863525,0.008819375187158585,-0.0561005063354969,0.07598914206027985,0.8719947576522827,0.7763574719429016,0.9087604284286499,40405.6,38453,41147,40266.8,37999,42286,41558.0,40702,42050,41149.0,39217,44275
7.0228442,7.021937999999999,7.025891,1.0178840637207032,0.812511682510376,1.1527315378189087,0.008799196034669877,-0.05528932809829712,0.07673797756433487,0.871682631969452,0.7768926024436951,0.908231794834137,40502.8,39890,41532,40431.4,39147,42779,42037.0,40931,43098,41333.2,40295,43323
7.0425582,7.041666000000001,7.045617999999999,1.020627200603485,0.818827748298645,1.154711365699768,0.008604764938354492,-0.05507325381040573,0.07713813334703445,0.8713265895843506,0.7770541906356812,0.9078404903411865,40868.4,39759,41904,40492.2,39598,41365,41828.0,40645,42665,41471.0,39705,44923
7.062281400000001,7.061391,7.0653409999999965,1.023293662071228,0.8248436450958252,1.1566710472106934,0.00868866890668869,-0.05500364676117897,0.07799526304006577,0.8709544539451599,0.7770938873291016,0.9077460765838623,39994.8,38745,40775,40513.2,38934,42092,42894.8,41879,44006,41841.2,39899,44559
7.0820262,7.081115999999998,7.085164000000001,1.0258742690086364,0.8309616446495056,1.1586410999298096,0.008824728429317474,-0.054429791867733,0.07871320843696594,0.8702992081642151,0.7769176363945007,0.9077866673469543,40836.6,40243,41417,40527.4,38935,41796,42547.2,41245,43848,41931.8,40282,45186
7.1017244,7.100841000000001,7.104787,1.0284962892532348,0.836737871170044,1.161105990409851,0.008874138444662094,-0.053991083055734634,0.07964225113391876,0.8698892831802368,0.7770498991012573,0.9072873592376709,40918.4,39606,42203,40230.6,38836,42017,42338.8,40713,44383,42335.2,40089,44087
7.1214656000000005,7.120551000000001,7.12452,1.0307875871658325,0.8426418304443359,1.1631989479064941,0.0089299026876688,-0.05385636165738106,0.0806325152516365,0.8694239377975463,0.7771157026290894,0.906904935836792,41833.6,41074,42870,40670.4,38274,43422,41987.4,40879,44728,42007.4,40753,44752
7.1412092000000005,7.1403669999999995,7.144242000000002,1.0331934094429016,0.8485777974128723,1.1653715372085571,0.009239667654037475,-0.052997782826423645,0.08137167245149612,0.8691410899162293,0.7771329283714294,0.9068662524223328,41208.4,40389,43571,40767.0,39175,42407,42665.0,41678,45198,42108.0,40253,44843
7.1609182,7.160018000000001,7.163962999999999,1.0354817986488343,0.8545292019844055,1.1671022176742554,0.00933239534497261,-0.05277492105960846,0.08231981843709946,0.8688164353370667,0.7771273851394653,0.9069018363952637,41738.2,40200,44158,40080.4,37382,42314,42164.4,40283,44491,42645.2,41216,44814
7.1806496,7.1797249999999995,7.183696999999997,1.0376896977424621,0.8604863286018372,1.1689509153366089,0.0096258994191885,-0.05192060396075249,0.08301787823438644,0.8686407685279847,0.777126133441925,0.9069037437438965,40878.2,39134,43422,40881.0,39438,42590,42865.4,41600,45425,41967.2,39840,44140
7.200343200000001,7.199456,7.203408,1.0400578498840332,0.8664488792419434,1.1708871126174927,0.009971285983920098,-0.05118892714381218,0.08395304530858994,0.868506908416748,0.7771236896514893,0.9069442749023438,41324.2,39537,44090,40583.4,39126,42359,42448.4,41464,44705,42084.4,40378,45367
7.2201205999999996,7.219185999999999,7.223293999999997,1.0417181730270386,0.8716109991073608,1.172042965888977,0.010175517201423645,-0.05071353539824486,0.08494776487350464,0.8683907389640808,0.7771094441413879,0.9064128398895264,41669.0,40588,44828,40005.6,38951,40869,42033.4,41203,43517,42268.0,39907,44633
7.239845600000001,7.238992,7.242859999999997,1.043928897380829,0.8773794770240784,1.1738178730010986,0.010529284551739692,-0.05016668885946274,0.08595634251832962,0.8682353973388672,0.7771167159080505,0.9065352082252502,41218.6,39471,43926,40404.8,39161,42094,42325.8,41313,43521,41846.4,40266,44135
7.259536,7.258623,7.262587999999999,1.045936369895935,0.8833030462265015,1.175215482711792,0.010631125792860985,-0.04982157424092293,0.08642957359552383,0.8683666706085205,0.7771252393722534,0.9060420393943787,41693.6,40953,42598,39733.4,37880,41068,41550.8,40478,43867,42133.6,40670,44355
7.279291599999999,7.278420999999998,7.282316000000003,1.0476945400238038,0.8887306451797485,1.1767897605895996,0.011015691235661507,-0.04900392144918442,0.08730269223451614,0.8683478474617005,0.7771424651145935,0.9059818983078003,41117.2,39707,42127,40153.2,38608,41246,41803.2,40295,43496,41493.0,40085,44002
7.2989686,7.298076000000002,7.302037,1.0496502161026,0.8943026065826416,1.178148865699768,0.01106783226132393,-0.04887716844677925,0.08827368915081024,0.8683745265007019,0.7771594524383545,0.9054224491119385,40767.4,39945,41347,39984.8,38900,41006,42073.8,41263,42752,41671.6,39873,44114
7.3187299999999995,7.317806000000001,7.321846000000001,1.051557719707489,0.8996499180793762,1.179724097251892,0.011497347801923751,-0.04811914637684822,0.08926950395107269,0.8686405777931213,0.7777108550071716,0.9055529832839966,40841.8,40077,41438,39806.2,37937,41653,41784.4,41271,42685,41470.6,39900,43872
7.3384506,7.337603999999999,7.341488000000002,1.0534432768821715,0.9052076935768127,1.1810892820358276,0.011620968580245972,-0.04800184443593025,0.09026868641376495,0.8689334273338318,0.7781254053115845,0.9058696031570435,40429.2,39492,41974,39873.6,38089,42193,41818.2,40525,43079,41376.6,39976,43090
7.3581456,7.357254000000001,7.361210000000003,1.055135142803192,0.9102827906608582,1.1821266412734985,0.011897259578108787,-0.04804111644625664,0.09100208431482315,0.8690102219581604,0.7782512903213501,0.9051544070243835,40425.4,38569,41422,39690.8,38676,41491,41502.0,40993,41914,41085.6,39353,43363
7.377902799999999,7.376982,7.380937000000001,1.0568777441978454,0.9155098795890808,1.1835505962371826,0.011929352954030036,-0.0475756898522377,0.09132646769285202,0.8690002918243408,0.7782840728759766,0.9049779176712036,40806.2,39672,42034,39601.6,37094,41982,41063.0,39397,43011,41119.2,40116,43420
7.3975986,7.396702000000001,7.400655000000002,1.0586099863052367,0.9210457801818848,1.1846811771392822,0.012192082777619361,-0.047237999737262726,0.09222476929426193,0.8689466714859009,0.7782737612724304,0.9049456715583801,40703.2,38173,42418,39357.0,37969,40362,41180.0,40197,42899,41254.6,39125,44636
7.417340000000001,7.41643,7.420473000000001,1.0603651881217957,0.9261267781257629,1.1856719255447388,0.012273486703634262,-0.047194112092256546,0.09319806843996048,0.8688512086868286,0.7782599925994873,0.9041446447372437,40568.4,37537,42476,39524.0,37903,41724,41381.6,40762,43144,41292.0,39356,44330
7.437064799999999,7.436178,7.440092999999997,1.0621599078178405,0.9313638806343079,1.1868973970413208,0.012284177169203759,-0.04721233248710632,0.09392154961824417,0.8688309907913208,0.7782432436943054,0.9039678573608398,40278.8,38647,41220,39567.8,37616,41731,41682.4,40314,43036,41346.0,40169,43452
7.456772000000001,7.455882000000003,7.459829000000001,1.0637884140014648,0.9363716840744019,1.1879175901412964,0.012531840428709983,-0.047239772975444794,0.09485038369894028,0.8687831163406372,0.7790526747703552,0.9039366841316223,40401.4,38435,41914,39810.8,38247,41131,41720.2,41259,42382,41376.6,40027,44194
7.476522800000001,7.4756019999999985,7.479558999999998,1.0653171300888062,0.9413237571716309,1.1888859272003174,0.012639997527003288,-0.04724544659256935,0.09583398699760437,0.8685646057128906,0.779240071773529,0.9039279222488403,41118.8,40010,43180,39418.4,37957,40613,41343.6,39058,42822,41525.2,40291,44268
7.4962264,7.495334,7.499287000000001,1.0668717622756958,0.9468004703521729,1.189841389656067,0.012709423899650574,-0.04724050313234329,0.09629469364881516,0.8681719064712524,0.7792922258377075,0.9031544923782349,40861.0,39825,42723,39928.4,37984,41352,41947.2,40566,42562,41402.8,39653,44993
7.515964600000001,7.515059000000001,7.519096000000001,1.06832674741745,0.9513464570045471,1.1907964944839478,0.01261044442653656,-0.047227755188941956,0.09689391404390335,0.8679499506950379,0.7792840003967285,0.9029790163040161,40719.8,39700,41814,39679.4,37938,41464,42180.6,40260,43107,41773.2,40507,43573
7.535690600000001,7.534794999999999,7.538725000000003,1.0696463346481324,0.9564133882522583,1.191764235496521,0.012945999950170517,-0.04640796408057213,0.09779675304889679,0.867821204662323,0.7798208594322205,0.9029340744018555,41526.8,39922,42479,40017.0,39842,40295,41848.8,41154,42905,41766.2,40524,44218
7.555398600000001,7.554509999999999,7.558448,1.0712598323822022,0.9611554145812988,1.1927320957183838,0.013083060458302497,-0.04618798568844795,0.09878117591142654,0.8673630952835083,0.7802110314369202,0.9029474258422852,40938.2,40290,41721,39784.4,38669,40657,42475.6,41640,44084,41914.0,40617,43925
7.575144399999999,7.574234000000001,7.578185999999999,1.07256680727005,0.9660581946372986,1.1934473514556885,0.01290961615741253,-0.04612049460411072,0.09906700253486633,0.8670614004135132,0.7802795171737671,0.9029485583305359,42010.0,40896,42953,39728.4,38434,40348,41909.8,40693,43596,42126.2,40469,44779
7.594846999999999,7.593951000000001,7.597897999999997,1.073826789855957,0.9710061550140381,1.1943671703338623,0.013028730824589729,-0.046093910932540894,0.09992779046297073,0.8667412996292114,0.7802796363830566,0.9029802680015564,41167.4,39629,42635,40175.6,38804,41496,42707.8,41149,45139,41747.0,40207,44337
7.614614,7.6136800000000004,7.617706000000002,1.0752564311027526,0.9757005572319031,1.1948256492614746,0.012883483432233334,-0.04608091339468956,0.10063040256500244,0.866529381275177,0.7802343368530273,0.902998685836792,41915.2,40291,44132,39635.6,38443,40870,42013.2,39490,44199,42267.4,40485,43968
7.6343244,7.633486000000001,7.637353999999997,1.076590394973755,0.9800622463226318,1.1956853866577148,0.013002833724021912,-0.045272234827280045,0.10104250907897949,0.8665272235870362,0.7810434699058533,0.903005063533783,41785.2,40568,43535,39440.6,38597,39944,42251.4,41128,45247,42480.8,40260,44546
7.654026400000001,7.653127000000001,7.657071999999996,1.0777077794075012,0.9848868250846863,1.1963894367218018,0.012891095131635666,-0.045076388865709305,0.10189715772867203,0.8659263730049134,0.78122878074646,0.9022249579429626,41498.2,39535,42770,40435.4,39011,41374,42336.8,39766,45729,41465.0,40130,42869
7.6737774000000005,7.672853999999999,7.676935000000002,1.0789800882339478,0.9898357391357422,1.1967988014221191,0.01264130100607872,-0.04504219815135002,0.1020921841263771,0.8657777309417725,0.7812793254852295,0.9020360708236694,41375.2,39560,44257,40309.8,39540,41040,42540.2,41970,44262,41659.2,40078,43766
7.693522199999999,7.692657000000004,7.696526999999998,1.0802864670753478,0.9945488572120667,1.1973888874053955,0.012723867036402225,-0.04505591839551926,0.10289616137742996,0.8657948255538941,0.7818227410316467,0.9019869565963745,41560.4,40829,43150,39883.8,38622,41380,42277.6,41149,44983,41921.6,40818,43982
7.713215400000001,7.712310000000002,7.7162489999999995,1.0813437819480896,0.9989352822303772,1.1977715492248535,0.0125737139955163,-0.04509170353412628,0.1035938486456871,0.8658363938331604,0.7822311520576477,0.9019686579704285,41625.4,39972,43527,39718.2,38608,41137,42282.4,40022,43911,41877.0,40391,43505
7.732986200000001,7.732109000000001,7.735969999999998,1.0823873043060304,1.0035086870193481,1.1986216306686401,0.012575879506766797,-0.04433557763695717,0.10452140122652054,0.8658765435218811,0.7823171615600586,0.9019874334335327,41772.0,40296,43442,39325.4,38148,41111,41929.6,40951,43136,42149.4,40639,44513
7.7526513999999995,7.751775999999998,7.755694999999996,1.0834110498428344,1.0078648328781128,1.1988167762756348,0.012420699000358582,-0.044192034751176834,0.10499217361211777,0.8660195469856262,0.7828585505485535,0.9019894003868103,40770.4,39716,42750,40270.2,38858,41557,42589.0,41807,44074,41092.2,40110,42764
7.7723906,7.771489999999998,7.775516,1.0845792055130006,1.012703537940979,1.199361801147461,0.01222548820078373,-0.04421268776059151,0.1056051179766655,0.8660822749137879,0.7832414507865906,0.9019951224327087,41196.6,39866,42153,39452.4,38310,40052,42077.6,41531,42868,41802.6,39726,44890
7.7921448,7.791266,7.795145,1.0854911088943482,1.0168569087982178,1.1997394561767578,0.011940186470746994,-0.044418975710868835,0.10600093007087708,0.8662734031677246,0.7833161354064941,0.9020260572433472,41011.8,40504,41433,39707.4,38819,41109,41979.6,40519,43054,41089.4,39738,43355
7.811844600000001,7.810939999999999,7.814924000000003,1.0865629673004151,1.0213736295700073,1.199814796447754,0.011914553120732307,-0.04445170983672142,0.106594979763031,0.8663692951202393,0.7833042144775391,0.9020197987556458,40825.4,38494,41950,39198.8,37680,41323,41930.6,40268,43676,41464.8,40437,43982
7.831601600000002,7.8307230000000025,7.834592000000001,1.087676429748535,1.0257208347320557,1.2005888223648071,0.011589817143976689,-0.044960424304008484,0.1069844514131546,0.8665519595146179,0.7841095924377441,0.902018129825592,40945.2,40288,41666,39433.6,37652,41215,41611.2,40698,43193,41209.8,39888,43366
7.851267200000001,7.850394000000001,7.854317,1.0888062477111817,1.0297549962997437,1.2007681131362915,0.011188584286719561,-0.0453258715569973,0.1075771301984787,0.8666889309883118,0.7843104004859924,0.9019954204559326,40925.4,39990,41906,39922.4,37843,42258,41599.6,40698,42521,40815.6,39389,43930
7.871015,7.870124000000001,7.874136999999999,1.0899333238601685,1.0345171689987183,1.2013128995895386,0.010880062915384769,-0.04550416022539139,0.10796776413917542,0.8668657422065735,0.7843493223190308,0.901991069316864,40841.6,39490,41452,39133.0,37154,40832,41461.4,40497,43546,41357.4,39945,43996
7.890756999999999,7.889899999999999,7.893765999999999,1.0908448934555053,1.0386545658111572,1.2016953229904175,0.010807643737643957,-0.04558270797133446,0.10882169008255005,0.867051362991333,0.7849069833755493,0.9020067453384399,40809.8,39619,42397,39306.0,37315,40613,41624.4,40041,42663,41095.2,39688,44328
7.910485399999999,7.909572000000001,7.913533999999997,1.0916512966156007,1.0394902229309082,1.2017773389816284,0.010479382891207933,-0.04616998881101608,0.10901709645986557,0.8668776750564575,0.7852923274040222,0.9011990427970886,40923.4,39545,42449,39172.8,37201,40345,41596.8,41036,42112,41514.0,40294,43947
7.930186199999999,7.929293999999999,7.933228999999995,1.0925374984741212,1.0394563674926758,1.2017804384231567,0.010352364834398031,-0.046418868005275726,0.10982299596071243,0.8666868567466736,0.7853718400001526,0.900960385799408,40626.2,39502,42266,39765.8,37725,41677,42100.6,41974,42260,41095.8,40169,43456
7.949898999999999,7.949026999999999,7.952950999999997,1.0934735774993896,1.0394233465194702,1.202278971672058,0.009892938798293472,-0.04690524935722351,0.1100095734000206,0.8665949940681458,0.7862006425857544,0.9009249210357666,41094.6,40667,41356,39874.0,38685,41603,41860.8,41064,42949,41021.0,40094,42393
7.9696560000000005,7.968755000000002,7.972759000000002,1.0944377183914185,1.0393896102905273,1.2026499509811401,0.009766034269705414,-0.047290682792663574,0.11055567115545273,0.8664458274841309,0.7863853573799133,0.9009351134300232,40771.4,40187,41368,39875.2,37513,41399,42483.6,41535,44001,41304.6,40469,43095
7.9893963999999995,7.988520999999997,7.992391,1.0953989028930664,1.0401638746261597,1.2027158737182617,0.009474692400544882,-0.04736065864562988,0.110941581428051,0.8662946462631226,0.7869434952735901,0.9009659886360168,41754.2,41288,42323,39468.8,38225,40352,41743.2,40459,43217,41575.4,39966,43821
8.0090666,8.008185000000001,8.012121000000002,1.096220326423645,1.0403412580490112,1.202728033065796,0.009199323842767625,-0.04735175520181656,0.11153405159711838,0.8662053227424622,0.7873173952102661,0.9009726047515869,41310.2,40273,42398,40087.4,38948,40896,42481.6,40156,44969,41278.2,40403,43268
8.0288028,8.027921999999998,8.031844000000001,1.0967061996459961,1.0403717756271362,1.2027009725570679,0.009024139473331161,-0.04780493676662445,0.11193113029003143,0.8659871816635132,0.787190854549408,0.9009718298912048,41875.2,40311,43363,39603.0,38903,40602,41995.6,41310,43411,42029.8,40892,43849
8.0485146,8.047642,8.051560999999998,1.0975552797317505,1.0403716564178467,1.202694296836853,0.008959043759386987,-0.04818610101938248,0.1125294640660286,0.8659231543540955,0.7878395915031433,0.9009404182434082,41609.2,40266,43144,40153.4,39547,40539,42262.8,40000,44094,41365.8,40427,43336
8.0682656,8.067373,8.071385,1.0983594417572022,1.0403673648834229,1.202681303024292,0.00885124090127647,-0.04826647788286209,0.1129283756017685,0.8658243536949157,0.7882464528083801,0.9009801149368286,41476.8,40064,43544,39810.0,39120,40406,42720.2,42058,44290,41871.6,40830,43460
8.0879934,8.087143000000001,8.091018,1.0993040084838868,1.0403623580932617,1.2034432888031006,0.00851415004581213,-0.04827042669057846,0.11353100091218948,0.865647268295288,0.788326621055603,0.9009945392608643,42020.0,40294,43402,39814.6,39271,40462,42170.2,39139,44933,41801.4,40411,43598
8.1076868,8.106817,8.110742000000002,1.100089931488037,1.0408905744552612,1.2036274671554565,0.008174894424155355,-0.04877476394176483,0.11392904072999954,0.8657321691513061,0.7888801097869873,0.9010260701179504,41584.6,40302,43268,39649.6,37923,41422,42706.6,41549,45222,42249.8,41129,43317
8.1274374,8.126596999999999,8.130458999999998,1.1005966663360596,1.0412901639938354,1.2036577463150024,0.007791026309132576,-0.049153927713632584,0.11401744186878204,0.8655249118804932,0.7892701029777527,0.9010488986968994,41424.0,40042,43850,40309.2,39552,41167,42638.4,41140,44522,41547.6,40488,43131
8.1471362,8.146259999999998,8.150183,1.1012115955352784,1.0408529043197632,1.2036670446395874,0.007704881764948368,-0.049243684858083725,0.11480186879634857,0.8654877305030823,0.7893499135971069,0.9010574221611023,41583.8,40222,43060,39885.2,38886,41283,42366.2,40987,44829,41654.4,41042,42754
8.1668886,8.165979,8.169916,1.101913046836853,1.0412731170654297,1.2036641836166382,0.00748376976698637,-0.049261998385190964,0.11498961597681046,0.8654926657676697,0.7901617884635925,0.900239109992981,41007.6,40188,42702,40044.8,39425,40392,42990.4,41761,44771,41527.8,40152,43904
8.186583200000001,8.18571,8.189636000000002,1.1024166107177735,1.041368842124939,1.2036619186401367,0.007280483469367027,-0.049778684973716736,0.11553795635700226,0.8655202627182007,0.7903371453285217,0.9000648260116577,41177.4,38850,43035,39389.2,38339,40897,42558.4,40163,43823,41741.8,41364,42773
8.206306600000001,8.205427,8.209355999999996,1.1030873775482177,1.0413798093795776,1.2036619186401367,0.006973903812468052,-0.05016806721687317,0.11592162400484085,0.8656793117523194,0.7903412580490112,0.9000113606452942,41107.4,40114,42408,39620.4,38767,40696,42575.6,41517,43776,41451.6,40696,43117
8.226113600000001,8.225234999999998,8.229081000000003,1.1035403728485107,1.0413731336593628,1.203661561012268,0.006749813072383403,-0.05026593431830406,0.11600441485643387,0.8658851742744446,0.7911319136619568,0.9000096321105957,41276.0,38739,42714,39471.6,37852,40951,42162.8,41590,42881,41566.2,41188,42611
8.245754600000001,8.244882000000002,8.248810999999998,1.1043223142623901,1.0416913032531738,1.2036612033843994,0.006718302145600319,-0.050293050706386566,0.11678621172904968,0.8662057995796204,0.791299045085907,0.9005258679389954,41776.8,41507,42196,39390.0,38239,41234,41394.4,39707,42397,41083.6,39627,42609
8.265497800000002,8.264670000000002,8.268537,1.1048386812210083,1.0416786670684814,1.2036617994308472,0.006240431405603886,-0.05107678472995758,0.11697069555521011,0.8664427995681763,0.7918599843978882,0.9001461267471313,41299.2,40286,42165,39590.0,37769,40980,41853.2,39365,42660,40916.6,40000,42836
8.2852032,8.284317,8.288264,1.1054143905639648,1.0416747331619263,1.2036646604537964,0.0059130886569619175,-0.0512763112783432,0.11751846969127655,0.8666418194770813,0.7922637462615967,0.9000450968742371,41095.6,40387,41988,38897.6,36380,40504,41835.4,40414,43182,41609.8,40366,43568
8.3049336,8.304055,8.307992999999998,1.1059557437896728,1.0416674613952637,1.2036646604537964,0.0056309569627046585,-0.051841288805007935,0.11790462583303452,0.866735327243805,0.7923564314842224,0.9000325798988342,41529.8,39696,43275,39008.6,38186,40044,41310.0,40405,41948,41398.4,38759,43612
8.3247216,8.323838999999996,8.327702999999998,1.1064300060272216,1.041664958000183,1.2036614418029785,0.005408319085836411,-0.0522417388856411,0.11798922717571259,0.8669918060302735,0.7923430800437927,0.9007917046546936,40679.0,39925,41565,39298.0,36113,41092,42096.8,41142,42932,41108.6,40152,42796
8.344383800000001,8.343496,8.347441000000003,1.1069411039352417,1.0416624546051025,1.2036583423614502,0.005150255560874939,-0.052337419241666794,0.11799850314855576,0.8672468185424804,0.793131947517395,0.9010013937950134,40792.8,39333,42582,39213.4,37680,40495,42162.6,41771,42544,41318.8,39397,43739
8.364124200000001,8.363227,8.367162999999996,1.1076048374176026,1.0416581630706787,1.2036535739898682,0.004868490993976593,-0.05312895402312279,0.11850515007972717,0.867392897605896,0.793299674987793,0.9010590314865112,41708.4,40757,43128,39164.6,37958,40643,41395.0,37717,43084,41121.2,39476,43901
8.383833599999999,8.382948,8.386889999999996,1.1081782579421997,1.0416507720947266,1.2036505937576294,0.004669645428657531,-0.053316764533519745,0.118881456553936,0.8673552751541138,0.7932799458503723,0.9010744094848633,41275.2,40340,42713,39608.8,38042,40762,41804.0,40543,43204,40980.6,40143,43309
8.403554999999999,8.402674,8.406604999999999,1.1086040496826173,1.041643500328064,1.2036492824554443,0.004310984909534454,-0.05414247512817383,0.11948049813508987,0.8673732876777649,0.7937738299369812,0.90107262134552,40938.6,39611,42520,39317.2,38433,40236,42309.4,41154,43191,41332.2,39865,43740
8.423326,8.422419999999999,8.426333000000003,1.1091036319732666,1.0411219596862793,1.2036489248275757,0.004035554453730583,-0.05467349663376808,0.11987888813018799,0.8673760652542114,0.7941567897796631,0.9010644555091858,41208.8,39760,42027,39202.0,38274,41210,42248.4,41482,43035,41634.8,40827,42606
8.4430008,8.442117999999999,8.446050999999995,1.1094226598739625,1.0404387712478638,1.2036477327346802,0.003786980360746384,-0.054727695882320404,0.11996576189994812,0.867386770248413,0.7942101955413818,0.9010865688323975,41337.6,40480,41975,39939.2,39079,41195,42212.2,40353,43744,40904.8,40217,42357
8.462764199999999,8.461846000000001,8.465783999999996,1.1100490808486938,1.04062020778656,1.2036120891571045,0.003571127355098724,-0.05521692335605621,0.11997342854738235,0.8671599626541138,0.7941970825195312,0.9010283946990967,41254.6,40589,41840,39522.6,38468,40786,42354.0,39970,44060,41403.8,40360,43728
8.482450199999999,8.481571,8.485490000000002,1.1104171752929688,1.0405904054641724,1.2033036947250366,0.0033932596445083616,-0.05557284876704216,0.12046174705028534,0.8671078205108642,0.7947346568107605,0.9010236859321594,41626.8,40817,42320,39524.2,38127,40995,42348.4,40364,44295,41670.2,40893,43911
8.502178599999999,8.501289000000002,8.505228999999996,1.1108520030975342,1.040579915046692,1.2032480239868164,0.003097911179065704,-0.055622972548007965,0.12083219736814499,0.8671579837799073,0.7951192855834961,0.9010159373283386,41040.4,39218,42612,39491.0,38788,40880,42719.4,41520,44202,41704.8,40546,42396
8.5219318,8.521042000000001,8.524958000000002,1.1110875844955443,1.0397992134094238,1.203636646270752,0.003006598353385925,-0.055595990270376205,0.1209409311413765,0.8668440699577331,0.7950949668884277,0.9002298712730408,41342.8,39852,42750,39352.8,38578,40073,42676.2,41498,44359,41947.8,40622,43511
8.5416286,8.540739000000002,8.544681999999996,1.1115307569503785,1.0396002531051636,1.2036323547363281,0.0026913437992334365,-0.05635954067111015,0.120949387550354,0.8669284105300903,0.7951178550720215,0.9007924795150757,41573.4,40948,43580,39911.8,38598,41204,42394.8,40292,43686,41350.8,40426,42704
8.5613808,8.560465,8.564406,1.112137770652771,1.0395500659942627,1.2036409378051758,0.002431101351976395,-0.056519314646720886,0.12094186991453171,0.866989254951477,0.7957345843315125,0.900160014629364,41698.6,40005,42909,39872.4,39007,41102,42347.4,40198,44405,41259.2,40219,43445
8.581079,8.580201,8.584128999999997,1.1124597787857056,1.0387611389160156,1.2036412954330444,0.002287363260984421,-0.05653097853064537,0.12170670181512833,0.866794741153717,0.7958607077598572,0.899997889995575,41850.2,41290,42707,39295.0,38676,39930,42156.2,39204,44774,42026.2,41088,44113
8.600802,8.599924,8.603853999999997,1.1128310918807984,1.0385607481002808,1.2036408185958862,0.0020558204501867293,-0.056511782109737396,0.12189166992902756,0.8668777465820312,0.7961558699607849,0.8994422554969788,41984.8,40636,43078,39678.2,39278,40118,42131.6,40982,44463,41655.4,40844,43096
8.620572200000002,8.619717000000001,8.623569,1.1131694555282592,1.038512945175171,1.202866792678833,0.001959223300218582,-0.05648266524076462,0.12193047255277634,0.8667954325675964,0.7962079048156738,0.8995603322982788,41338.2,39319,43114,40042.0,38949,40941,42698.6,41763,44263,41169.2,39894,42967
8.64025,8.639368999999999,8.643304,1.1133418798446655,1.0377298593521118,1.2026740312576294,0.0016847852617502212,-0.05645798519253731,0.1219319999217987,0.8668425440788269,0.7962050437927246,0.899081289768219,42102.8,40807,43235,39455.0,38633,40910,41927.8,40309,43496,41771.0,40294,42468
8.660015399999999,8.659094000000001,8.663181,1.1136837005615234,1.0375350713729858,1.202629566192627,0.0013609077781438828,-0.057243846356868744,0.12192391604185104,0.8670239567756652,0.7969989776611328,0.8989668488502502,41004.6,39614,42570,39598.2,37681,41177,42799.0,41626,44607,41466.0,40963,42246
8.679718200000002,8.678814,8.682746999999999,1.1141223430633544,1.0374916791915894,1.2026211023330688,0.0012349583208560943,-0.057430949062108994,0.12268784642219543,0.8670933723449707,0.7971962094306946,0.8989601731300354,42285.2,41430,43462,39408.2,38309,41297,41687.4,39087,42631,41586.6,40153,43931
8.699447800000002,8.698542000000002,8.702484,1.1144853591918946,1.0369749069213867,1.2026230096817017,0.0011612486094236373,-0.05746779218316078,0.12287349253892899,0.8671168565750123,0.797248125076294,0.8989776372909546,41336.2,39528,42346,39985.8,39069,41009,42413.0,41642,43792,41043.4,40091,43083
8.719238200000001,8.718338999999997,8.722198,1.1148223638534547,1.0365699529647827,1.2026275396347046,0.000941167026758194,-0.057471562176942825,0.12291263788938522,0.8671715378761291,0.7977763414382935,0.8990067839622498,41540.2,40163,42774,39456.8,37819,40829,42099.0,41392,43046,41614.2,40335,43196
8.738877399999998,8.737979,8.741929999999996,1.1151373386383057,1.0365078449249268,1.202117919921875,0.000720132514834404,-0.057470839470624924,0.12291508913040161,0.8673484206199646,0.7981966137886047,0.8990322351455688,41640.0,41077,42536,39026.8,37718,40365,41976.2,40594,43108,41717.0,40420,43237
8.7586162,8.75771,8.761742000000002,1.1154396533966064,1.036504864692688,1.2017327547073364,0.0006380245089530945,-0.0574684739112854,0.12290800362825394,0.8673140048980713,0.7982265949249268,0.899049699306488,41542.8,40987,42114,39103.8,37840,40513,42032.8,40049,43375,41702.8,40820,43679
8.778339800000001,8.777439999999999,8.781363,1.115662932395935,1.0357431173324585,1.2016388177871704,0.00046841055154800415,-0.057461511343717575,0.12289922684431076,0.8672932147979736,0.7982264161109924,0.8990578651428223,41228.4,39616,42614,39873.8,39198,41363,42279.4,40059,43551,40895.4,39133,43804
8.7980628,8.797156,8.801098999999999,1.1160213232040406,1.0355666875839233,1.2016170024871826,0.00043379776179790496,-0.05745447054505348,0.12366804480552673,0.8675054430961608,0.7987436056137085,0.8990606665611267,41390.2,39628,42552,39645.6,38522,41478,42061.0,41074,43672,41333.2,40241,42898
8.817815399999999,8.816885,8.820825999999997,1.1162074327468872,1.035025954246521,1.2010984420776367,0.00027790963649749757,-0.05744726583361626,0.12385910749435425,0.8675713181495667,0.7991235256195068,0.8990620374679565,41887.0,40887,42810,38969.2,37417,40897,41434.0,39348,43062,41726.4,40680,43619
8.8375004,8.836616,8.840554000000001,1.116557788848877,1.034645915031433,1.2007073163986206,0.00019354559481143951,-0.05744088813662529,0.12390244007110596,0.867566990852356,0.7991970181465149,0.8990606069564819,40439.6,38521,41202,39693.4,37631,40695,42878.8,42354,43442,41350.0,40189,44439
8.8572488,8.856335,8.860378,1.1170008897781372,1.0345654487609863,1.200609803199768,-3.1159073114395144e-05,-0.05743394047021866,0.12390954047441483,0.8675008535385131,0.7992000579833984,0.8990656733512878,41613.8,40869,42370,39359.0,38014,40976,41877.4,39872,42859,41487.8,40048,43307
8.8769674,8.876072,8.879997999999997,1.1174129962921142,1.0345587730407715,1.200593113899231,-0.00023446567356586457,-0.057421453297138214,0.12390702217817307,0.8674686670303344,0.7991691827774048,0.8990567922592163,41146.6,40191,43180,39324.2,38469,39827,42145.6,40487,44097,41395.8,39936,44188
8.8967186,8.895774000000001,8.899802,1.1177500247955323,1.0345686674118042,1.1998202800750732,-0.00040172673761844634,-0.057407330721616745,0.12390371412038803,0.8675482511520386,0.799157977104187,0.8990505933761597,41508.8,40778,42757,39978.8,37562,42560,42083.6,39840,43769,41040.6,40553,41582
8.916415599999999,8.915508999999998,8.919450999999997,1.1181051015853882,1.0345829725265503,1.1996283531188965,-0.0004446279257535934,-0.057391539216041565,0.1246747076511383,0.8676079750061035,0.7991294860839844,0.8990345597267151,41410.2,39184,42807,39241.2,37787,40569,42147.6,41171,43443,41777.6,40384,43757
8.9361254,8.935243,8.939174999999999,1.118436622619629,1.0338194370269775,1.2008806467056274,-0.0006058532744646072,-0.05740172415971756,0.12486525624990463,0.8676132917404175,0.7999332547187805,0.8990311622619629,41628.4,40740,42857,39708.8,38476,40850,42093.4,39304,43787,41413.4,39920,43509
8.955880200000001,8.954960999999999,8.958992000000002,1.118730115890503,1.0341497659683228,1.203244686126709,-0.0006526213139295578,-0.05732503533363342,0.12490583956241608,0.867633605003357,0.8001495599746704,0.8990153670310974,41985.8,41098,43240,39074.4,38072,39801,41692.6,39693,43717,42062.8,40798,44373
8.975606200000001,8.974693,8.978624,1.1189343452453613,1.0339865684509277,1.205307126045227,-0.0009257413446903228,-0.05831419676542282,0.12491167336702347,0.867631483078003,0.800179660320282,0.8990187048912048,41484.4,39983,42601,39711.0,37812,40731,42235.8,40477,43543,41544.6,40381,43215
8.995316800000001,8.994411000000001,8.998361000000001,1.1190802574157714,1.0336898565292358,1.2072961330413818,-0.0010946597903966904,-0.05957416445016861,0.12542803585529327,0.8677463054656982,0.8002036213874817,0.8990275859832764,41049.0,39581,42607,39691.8,38589,41480,42541.6,40816,43924,41499.0,40656,42723
9.0150384,9.014132000000002,9.018088,1.1194350719451904,1.0341343879699707,1.2091188430786133,-0.0012105222791433333,-0.060512181371450424,0.1258135288953781,0.867630136013031,0.8002496361732483,0.8990189433097839,41708.8,41252,42216,39132.2,38091,40567,41866.4,39439,44597,41792.0,40311,43121
9.0347514,9.033861000000002,9.037814999999998,1.1196807861328124,1.033733606338501,1.2108635902404785,-0.0013463720679283142,-0.061791203916072845,0.12590546905994415,0.8675106406211853,0.8003084063529968,0.8990350365638733,41531.2,39940,43031,39719.2,38524,40405,42275.2,40686,43664,41479.0,40599,43526
9.054504799999998,9.053583,9.057624999999996,1.1200190305709838,1.0338923931121826,1.213187336921692,-0.0012851256877183914,-0.0626656711101532,0.1259239763021469,0.867557430267334,0.8001923561096191,0.8990241885185242,41643.0,39952,43120,39457.4,38642,40600,42025.6,40529,44416,41701.6,41103,43200
9.074212399999999,9.073298999999999,9.077257000000001,1.1203476905822753,1.0344475507736206,1.2152334451675415,-0.001264307275414467,-0.06362752616405487,0.126698836684227,0.8676204085350037,0.8001450896263123,0.8990277647972107,41410.8,40263,42466,39547.2,38692,40291,42375.6,40791,44314,41580.4,39721,43628
9.0939426,9.093032,9.096986999999997,1.12062566280365,1.0345890522003174,1.2172263860702515,-0.00140940360724926,-0.064612977206707,0.12688864767551422,0.8676413774490357,0.8001219034194946,0.899023175239563,41260.2,40107,41806,39690.4,38296,41208,42532.8,39176,44727,41395.8,40664,42628
9.113659,9.112766,9.116717999999997,1.1207914352416992,1.0346243381500244,1.2192096710205078,-0.001596473529934883,-0.0656042993068695,0.12693175673484802,0.8677050232887268,0.80039381980896,0.8990240693092346,41283.4,40313,42351,39712.2,39109,40724,42271.6,40361,44239,41299.2,40398,42380
9.1333882,9.132486000000002,9.136429999999997,1.12113299369812,1.0346322059631348,1.2211915254592896,-0.0017936486750841142,-0.06659328192472458,0.12693771719932556,0.8678333759307861,0.8009961843490601,0.8990302681922913,42139.6,40588,43499,38977.8,37036,41327,41550.0,38996,43112,41880.8,40237,43588
9.1531208,9.152214,9.156162,1.1213124752044679,1.0346330404281616,1.223172903060913,-0.001735377311706543,-0.06758146733045578,0.12770819664001465,0.8677058577537536,0.8008572459220886,0.8990360498428345,41764.4,38727,43587,39102.4,37890,40268,41963.0,41266,43153,41764.2,40795,43551
9.172825,9.171927,9.175885,1.121553611755371,1.034633755683899,1.2251522541046143,-0.0018192846328020096,-0.06857165694236755,0.12789613008499146,0.8677862763404847,0.8011163473129272,0.8990405797958374,40834.4,38604,41753,40015.6,38914,41110,42666.2,41383,44169,41047.4,40074,42746
9.1925488,9.191652999999999,9.195613000000002,1.1218621015548706,1.0346319675445557,1.2268644571304321,-0.0019918330013751983,-0.06956475228071213,0.1279357671737671,0.8677931308746338,0.8011508584022522,0.8990330696105957,41911.2,41025,42683,38852.4,37900,39790,41661.8,38738,43942,41916.6,39851,44298
9.212295399999999,9.211382000000002,9.215435000000001,1.1218183755874633,1.0345895290374756,1.228247880935669,-0.0021868560463190077,-0.0705573782324791,0.12793874740600586,0.8678513407707215,0.8011696934700012,0.8990439176559448,41269.6,40649,41754,39921.4,38248,41605,42514.4,40038,44278,41057.6,40034,42369
9.2319962,9.231102,9.235052,1.1219597339630127,1.0346113443374634,1.2300868034362793,-0.0022308949381113054,-0.07154929637908936,0.12870748341083527,0.8678653001785278,0.8011782765388489,0.8990355134010315,41884.8,39507,44067,38933.2,37436,39810,41571.6,40529,42701,41968.2,40265,44778
9.251743599999998,9.250828000000002,9.254800999999995,1.1222971677780151,1.034615397453308,1.2320423126220703,-0.0022895589470863344,-0.07253885269165039,0.12889429926872253,0.8679676651954651,0.801154375076294,0.8990396857261658,42097.8,38903,43674,38787.0,36975,39865,41708.2,40899,42990,41999.6,41259,43593
9.271444399999998,9.270551,9.274501999999996,1.122599458694458,1.0346155166625977,1.2340260744094849,-0.0024170108139514924,-0.0735296756029129,0.12886250019073486,0.867893373966217,0.8011459708213806,0.8990408182144165,41374.2,41111,41849,39535.6,37755,40618,42264.6,39483,44243,41276.8,38865,43167
9.291171599999998,9.290272000000002,9.294227999999999,1.1230362176895141,1.03538978099823,1.2360190153121948,-0.002428806945681572,-0.07452432811260223,0.12970484793186188,0.8678698182106018,0.801141083240509,0.8990464806556702,41398.4,40322,42564,39566.2,37687,40852,42222.4,39959,43570,41387.8,40084,42499
9.310934399999999,9.310005000000002,9.314035999999996,1.1233263731002807,1.035585641860962,1.2380142211914062,-0.0027425967156887053,-0.07551749050617218,0.12989121675491333,0.8678606748580933,0.8011478781700134,0.8990204930305481,40658.4,38629,42266,39722.6,37865,41160,42869.4,41726,44824,41256.2,39772,42383
9.3306202,9.329723999999999,9.333675,1.1235423326492309,1.0356334447860718,1.2392058372497559,-0.0029206227511167525,-0.07624080777168274,0.12992842495441437,0.8677539467811585,0.801174521446228,0.8984904289245605,42097.0,40669,43326,39092.0,37766,40484,41744.6,40050,42699,41687.2,40525,43038
9.3503668,9.349459999999999,9.353405000000002,1.1236939430236816,1.0356407165527344,1.2410008907318115,-0.0030146513134241106,-0.07716363668441772,0.13043935596942902,0.867674994468689,0.8011912703514099,0.8981106877326965,41859.2,39835,43326,39298.8,37394,40849,42056.8,41120,42660,41581.4,41029,43113
9.3700856,9.369171999999999,9.373109000000001,1.1239308834075927,1.0356359481811523,1.2429499626159668,-0.0029836151748895644,-0.07814051955938339,0.1308158040046692,0.8677546501159668,0.8017221093177795,0.8979994058609009,42089.0,41051,44206,39406.2,38165,40182,41844.8,39247,44022,41505.6,40415,42961
9.389793399999999,9.388903999999998,9.392846999999998,1.124291682243347,1.0356264114379883,1.2449363470077515,-0.003128892928361893,-0.0791342556476593,0.13089928030967712,0.8678282499313354,0.8021416664123535,0.8979824185371399,41335.2,40075,42218,39799.2,38662,40548,42579.8,40871,44341,41258.2,40052,43060
9.4095484,9.408636999999999,9.412689000000002,1.1243658304214477,1.0356167554855347,1.2461262941360474,-0.003318709507584572,-0.08013169467449188,0.13091188669204712,0.8678358554840088,0.8022289276123047,0.8979761004447937,41826.6,40234,43208,38916.4,38105,39452,42228.4,40929,44318,41914.4,39568,43536
9.429241000000001,9.428361,9.432291000000001,1.1244545698165893,1.035607099533081,1.2479248046875,-0.0034350164234638212,-0.0805952325463295,0.13078460097312927,0.8677412629127502,0.8022320866584778,0.8979817628860474,42292.0,41296,43462,39459.2,38410,40709,41742.2,39178,43430,41465.2,40127,42138
9.44899,9.448084,9.452016,1.12487633228302,1.0355985164642334,1.2498793601989746,-0.0035859521478414534,-0.08145927637815475,0.13088358938694,0.8676623463630676,0.8022212386131287,0.8979879021644592,41749.6,39250,43598,39637.4,37593,41079,42145.2,41257,43626,41436.4,40512,42666
9.4687076,9.467872,9.471727000000003,1.1250410318374633,1.0355920791625977,1.2510653734207153,-0.00370108000934124,-0.08242723345756531,0.13075819611549377,0.8676560759544373,0.802205502986908,0.898002564907074,41798.2,40868,43301,39046.0,38109,40070,42386.6,40190,43773,42010.0,41002,42989
9.488418,9.487517,9.491454999999998,1.1252946376800537,1.0363610982894897,1.2524781227111816,-0.003828728199005127,-0.08305050432682037,0.13086861371994019,0.8675313234329224,0.8021015524864197,0.8975005745887756,41309.8,40216,42317,39867.6,38869,40635,42731.0,40619,44607,41180.2,39612,42677
9.5081608,9.507247,9.511291000000002,1.1254460573196412,1.036553144454956,1.2539656162261963,-0.0041312526911497114,-0.0841047540307045,0.13070246577262878,0.8674589633941651,0.802107572555542,0.8971052765846252,41459.0,39985,42594,39481.0,39161,40270,42604.2,40611,45002,41431.6,40209,42896
9.52786,9.526955,9.530895999999997,1.1256272077560425,1.0361764430999756,1.2555257081985474,-0.004267941415309906,-0.08480896800756454,0.13084760308265686,0.8674299359321594,0.8020951151847839,0.8970121145248413,41853.6,40924,42877,39453.4,38374,41211,42450.2,40354,44097,41488.0,40554,42504
9.5476088,9.546699,9.550628000000001,1.1257376432418824,1.036193609237671,1.2568013668060303,-0.004530002549290657,-0.08591271936893463,0.13067464530467987,0.8672818899154663,0.8021414279937744,0.8969667553901672,42475.2,40509,44157,39298.2,37557,41092,41745.2,40012,43035,41682.6,40747,43158
9.567344,9.566481,9.570346999999998,1.1261045932769775,1.0361931324005127,1.2587240934371948,-0.004761209711432457,-0.08705714344978333,0.1306607872247696,0.8673589348793029,0.8027130961418152,0.8969458341598511,41721.2,41035,42538,39566.8,38228,40434,42490.2,39519,44475,41468.2,40675,42593
9.5870364,9.586138,9.590075,1.1264013528823853,1.036192536354065,1.2598917484283447,-0.004721704870462418,-0.08754629641771317,0.13082456588745117,0.8674381017684937,0.8031380772590637,0.8969655632972717,41947.4,39885,44303,39505.6,38825,40232,42303.0,41404,43037,41591.4,40184,43368
9.6067884,9.605864999999998,9.609926999999999,1.1264427661895753,1.0361922979354858,1.261694312095642,-0.004747839644551277,-0.0884263664484024,0.13117806613445282,0.8674812912940979,0.803242564201355,0.896992564201355,41870.2,40928,42660,39524.2,37917,40622,42382.0,40464,44304,41537.6,40951,42433
9.626487399999998,9.625591,9.629522999999997,1.1267151832580566,1.0366060733795166,1.262879729270935,-0.00497899204492569,-0.08943963795900345,0.13089056313037872,0.8674854516983033,0.8032715916633606,0.8970101475715637,41920.0,40422,43965,39404.8,38302,40016,42210.2,40147,43309,41323.4,39958,43194
9.6462316,9.645321000000001,9.649244999999999,1.1266883134841919,1.036187767982483,1.264127492904663,-0.005220635980367661,-0.09041455388069153,0.13067904114723206,0.8675667881965637,0.8032612204551697,0.8970473408699036,42203.0,41115,43489,39430.2,38418,41675,42057.8,39329,43990,41289.0,40136,42597
9.665980000000001,9.665119000000002,9.668960000000004,1.1269213199615478,1.0361875295639038,1.2656978368759155,-0.005375168845057487,-0.0911673903465271,0.13065484166145325,0.8680121183395386,0.803251326084137,0.897079586982727,41870.2,40792,43559,38942.2,37317,40117,42057.2,39962,43521,41543.2,40116,42976
9.685681,9.684769000000001,9.688698,1.1274190902709962,1.0376724004745483,1.266785979270935,-0.005605023354291916,-0.09210001677274704,0.1306496262550354,0.8681026577949524,0.8032235503196716,0.8970258831977844,41684.6,40632,43313,38904.2,37598,39922,42249.2,40303,43686,41508.8,40368,42167
9.705462,9.704566999999999,9.708425999999996,1.1273698091506958,1.0374877452850342,1.2680370807647705,-0.005891863256692886,-0.09309670329093933,0.13064740598201752,0.868130373954773,0.8032099008560181,0.8970630764961243,41561.2,40575,42992,39437.0,38052,40575,42294.2,39377,44368,40883.2,39913,42419
9.7251098,9.724220000000003,9.728147999999997,1.1275255918502807,1.0372862815856934,1.269598364830017,-0.0060543488711118695,-0.094108447432518,0.13118360936641693,0.8682981610298157,0.8039757013320923,0.8971113562583923,41689.6,40794,43140,39421.4,37796,40635,42198.6,40036,43917,41013.6,40356,41729
9.7448548,9.743949,9.747961,1.1276087760925293,1.0372368097305298,1.2707046270370483,-0.006085790321230888,-0.09458282589912415,0.13158954679965973,0.8683248400688172,0.8041611909866333,0.89711594581604,41835.0,39862,44148,39043.8,38070,40329,42045.4,40844,43963,41253.2,39314,42121
9.7646012,9.763746000000003,9.767609,1.1278396606445313,1.0378044843673706,1.2716964483261108,-0.006299248337745667,-0.09545864909887314,0.1314200460910797,0.8683119416236877,0.8041831254959106,0.8970953822135925,41747.2,39117,43049,39471.2,38677,40193,42358.6,41087,43839,41055.0,39453,41813
9.7842824,9.783387999999999,9.787316000000002,1.128233051300049,1.0386172533035278,1.2729345560073853,-0.0065451331436634065,-0.09643867611885071,0.13110744953155518,0.8683954954147339,0.8041515350341797,0.8970426917076111,41825.2,40282,43501,38726.4,37785,40454,42073.8,39554,44225,41626.4,40254,43721
9.804066599999999,9.803187999999999,9.807043999999998,1.1282235860824585,1.0383092164993286,1.2739652395248413,-0.006777255609631538,-0.09744542092084885,0.13102245330810547,0.8686267375946045,0.804139256477356,0.8970927000045776,42064.2,40215,44523,39501.2,37805,41076,42041.6,40440,43264,40941.2,40060,42079
9.823731,9.822841,9.826759999999998,1.1282331466674804,1.0383236408233643,1.274943232536316,-0.007038542255759239,-0.09846113622188568,0.13072620332241058,0.8686705231666565,0.80413419008255,0.8979041576385498,41329.0,40492,43292,39133.0,37630,40159,42685.8,40097,45859,41336.0,39748,42632
9.843497000000003,9.842560000000002,9.846575000000001,1.12833251953125,1.0391192436218262,1.2759078741073608,-0.007202506810426712,-0.09947611391544342,0.13091613352298737,0.8686623215675354,0.8041319847106934,0.8981070518493652,42039.0,40347,43334,38707.0,37320,40222,42154.4,40634,43560,41846.4,41301,42653
9.863202000000003,9.862309000000002,9.866210000000002,1.128460431098938,1.0393048524856567,1.2774096727371216,-0.007314780727028847,-0.10048765689134598,0.13068564236164093,0.8687595963478089,0.8041330575942993,0.8981131315231323,42046.8,40667,43678,39498.8,38098,40991,42297.2,40446,43497,41145.0,40639,41868
9.8829088,9.882019000000001,9.885944,1.128617525100708,1.0393345355987549,1.2785154581069946,-0.007505375519394874,-0.10149907320737839,0.13061882555484772,0.868687379360199,0.8041430115699768,0.8981025815010071,41766.0,40110,43170,39605.6,38520,40462,42440.8,40539,44359,41264.6,40595,42035
9.902651,9.901748,9.905670000000002,1.1286590576171875,1.0393247604370117,1.279520034790039,-0.007863706722855569,-0.1025111973285675,0.13059549033641815,0.8686664819717407,0.8046966195106506,0.8975450396537781,42061.8,40723,43553,39592.6,38558,40683,42293.8,40022,44273,41169.2,40582,41738
9.9223608,9.921473999999998,9.925388000000003,1.128979206085205,1.0401097536087036,1.2804992198944092,-0.008106770738959313,-0.1035214439034462,0.13058467209339142,0.8686665058135986,0.805129885673523,0.8971010446548462,42247.0,40361,45451,39476.4,38893,40195,42206.0,39392,44574,41225.0,39814,42945
9.9421204,9.941198,9.945204000000002,1.1290463924407959,1.0402851104736328,1.2814754247665405,-0.008324361220002175,-0.10453274101018906,0.1305568814277649,0.8687901854515075,0.8052289485931396,0.8975521922111511,41720.8,40465,43035,39230.4,37585,41059,42662.6,40552,44831,41627.6,41033,42536
9.961846,9.960939,9.964833000000002,1.1291523456573487,1.0403087139129639,1.28245210647583,-0.008557216450572013,-0.10554254800081253,0.13057446479797363,0.8688450217247009,0.8052448630332947,0.8979213237762451,42110.4,40587,44451,39168.4,38459,39672,42172.4,40481,44916,41489.2,40323,42570
9.981538599999999,9.980643,9.984567999999996,1.1292498588562012,1.0411018133163452,1.2833980321884155,-0.008638690039515496,-0.10610916465520859,0.13058146834373474,0.868912935256958,0.8056324124336243,0.8980224132537842,42201.0,40552,44278,39357.2,37677,41540,42329.4,40858,43731,41389.0,40270,43355
10.001259000000001,10.000359000000001,10.004287,1.1294122457504272,1.0412806272506714,1.284392237663269,-0.00894993580877781,-0.10767170041799545,0.13058364391326904,0.8691570162773132,0.8057700395584106,0.8980515599250793,41650.6,40659,43665,39537.6,38855,40544,42586.2,40619,45520,40870.6,39545,42184
10.020982199999999,10.020096000000002,10.024016999999997,1.129345679283142,1.0412997007369995,1.2848634719848633,-0.009328462183475494,-0.10876834392547607,0.12977708876132965,0.8692676663398743,0.8060498833656311,0.8980599045753479,41714.8,39940,44271,39087.4,38033,40697,42712.2,41541,44906,41550.8,40769,42723
10.040739400000001,10.039816,10.043812000000003,1.1294793367385865,1.0412760972976685,1.285723090171814,-0.009571213275194168,-0.1097940132021904,0.12957516312599182,0.8692907810211181,0.8061113357543945,0.898061990737915,41624.4,41016,42355,39020.6,38246,40160,42455.4,39427,44759,41250.6,40038,42709
10.0604794,10.059619999999999,10.063459,1.129734182357788,1.0420501232147217,1.28668212890625,-0.009742986410856247,-0.11080198734998703,0.12953075766563416,0.869186806678772,0.8061233758926392,0.8980622291564941,41584.4,40331,43718,39350.0,38031,39927,42779.8,41130,44475,41087.6,40100,41872
10.0801558,10.079253000000001,10.083194999999996,1.1299315452575684,1.042223572731018,1.287666916847229,-0.009993499517440796,-0.11206449568271637,0.12952862679958344,0.8693710803985596,0.8061193823814392,0.8980362415313721,41798.8,40772,43646,39420.2,37408,41142,42368.4,39711,44376,40843.4,40058,41770
10.0998798,10.098985,10.102912999999997,1.1299049615859986,1.0424671173095703,1.288399338722229,-0.010496633872389794,-0.11364565789699554,0.1295362114906311,0.869622278213501,0.8068892359733582,0.8980199694633484,42425.4,40342,44824,38767.8,37497,39992,41865.2,40900,42926,41405.8,39362,42657
10.119604200000001,10.118708,10.122630999999998,1.1299740314483642,1.0423014163970947,1.28932785987854,-0.010738013312220573,-0.1147930771112442,0.12901198863983154,0.8694522500038147,0.8070743083953857,0.8974658846855164,41304.8,39907,42363,39366.0,38257,40544,42887.6,40125,45035,40969.4,39496,42103
10.1393754,10.138430000000001,10.142518,1.129862117767334,1.0427794456481934,1.2897911071777344,-0.011115340515971184,-0.11582950502634048,0.12862275540828705,0.8693558692932128,0.807106614112854,0.8973075151443481,42140.8,40454,43519,39136.2,37365,40851,42105.8,41068,43604,41355.2,40013,43037
10.159105,10.158211,10.162083999999998,1.1301156282424927,1.0431519746780396,1.2906510829925537,-0.01121840812265873,-0.11709649860858917,0.12854060530662537,0.8694236874580383,0.8071052432060242,0.8978742957115173,41814.4,40758,43361,39216.0,37431,41085,42478.8,40641,43991,41114.6,40121,42386
10.1787782,10.177888,10.181810000000002,1.1301349401474,1.0431084632873535,1.2916134595870972,-0.011524621024727821,-0.11867693811655045,0.12853577733039856,0.8694281101226806,0.8070942759513855,0.8980255126953125,42257.6,40287,43940,39154.4,38317,40965,42260.2,40723,43365,41231.8,39597,42537
10.1985184,10.197600999999999,10.201624,1.130195689201355,1.0431841611862183,1.292340874671936,-0.011781337857246398,-0.11982139945030212,0.12855000793933868,0.8695970773696899,0.8078679442405701,0.8981087803840637,42106.8,40227,44668,39033.2,38350,39343,42360.0,41623,43633,41552.4,39995,42682
10.2182758,10.217407000000003,10.221257000000001,1.1301857709884644,1.0432051420211792,1.2927525043487549,-0.011996227502822875,-0.1211143508553505,0.12856829166412354,0.8696306586265564,0.8080539703369141,0.8980620503425598,41953.2,40857,43502,39031.6,37636,40745,42483.0,40805,44606,41339.2,40170,42133
10.237989800000001,10.237056,10.241052,1.1303189277648926,1.0431952476501465,1.2936005592346191,-0.012307825312018395,-0.12270043790340424,0.1285865753889084,0.8696443319320679,0.8080935478210449,0.8980562090873718,41739.6,40384,43211,39653.2,38033,40896,42679.2,40676,44260,40896.2,39521,42590
10.2577208,10.256853,10.260708999999999,1.1301753520965576,1.0431777238845825,1.2937867641448975,-0.012570390105247497,-0.12384598702192307,0.12860365211963654,0.86966313123703,0.8081011176109314,0.8980992436408997,42019.4,40478,43229,39018.8,37777,41183,42476.8,39699,44288,41290.0,40654,42231
10.2774086,10.276524000000002,10.280429999999997,1.1304203748703003,1.043692946434021,1.2945811748504639,-0.012991972640156746,-0.12565387785434723,0.12861822545528412,0.8696680188179016,0.8080980181694031,0.8980499505996704,41615.0,40612,43156,39352.6,38383,40223,42907.6,40975,44894,41100.4,40162,42199
10.297161599999999,10.296235000000001,10.300242999999998,1.130474829673767,1.044080138206482,1.2952697277069092,-0.013152163475751877,-0.12685462832450867,0.1286301463842392,0.8697727799415589,0.8086097240447998,0.8980499505996704,42255.2,40503,44223,38985.4,37512,40274,42360.6,40910,44441,41486.6,39810,42457
10.316890200000001,10.316026999999998,10.319882000000002,1.1305367946624756,1.044168472290039,1.295677661895752,-0.013761450722813606,-0.12867353856563568,0.12810680270195007,0.8698497295379639,0.8089918494224548,0.8980391025543213,41930.2,40314,43945,39613.2,38419,40483,42718.0,40539,44267,40955.4,39987,41748
10.3366114,10.335681000000001,10.33966,1.130445909500122,1.0441845655441284,1.295755386352539,-0.014061962440609931,-0.1298750340938568,0.127715066075325,0.869877028465271,0.8090803623199463,0.8980398774147034,42396.0,41759,43683,39369.4,38639,40253,42091.4,39248,44771,41005.8,40132,41836
10.3563208,10.355400999999999,10.359327999999998,1.1304146766662597,1.0441851615905762,1.296525001525879,-0.014437222853302956,-0.13169190287590027,0.12762099504470825,0.869911277294159,0.8090953826904297,0.8981027007102966,41754.4,39505,43818,38990.8,37300,40199,42728.2,41350,44565,41366.6,40313,41961
10.376022199999998,10.375122,10.379056999999998,1.1304859876632691,1.0441820621490479,1.2966965436935425,-0.014751195162534713,-0.13288995623588562,0.1276017725467682,0.8700044870376586,0.8090996146202087,0.898049533367157,41870.4,40710,43850,39258.8,38194,40904,42772.2,40886,44456,41085.0,40584,41518
10.3957744,10.394855,10.398871000000003,1.1305468320846557,1.044173240661621,1.297232985496521,-0.015143809467554092,-0.134705051779747,0.12760122120380402,0.8701323390007019,0.809358537197113,0.8980592489242554,41946.8,40785,43774,39578.0,39182,40282,42618.4,40476,44387,40651.2,39430,41471
10.415525200000001,10.414655999999999,10.418511000000002,1.1306479215621947,1.0441614389419556,1.2976093292236328,-0.015505354478955269,-0.1366753727197647,0.12778720259666443,0.8705215930938721,0.8099368810653687,0.8986063003540039,42026.4,41272,43961,39302.8,37546,40773,42424.2,40021,44968,40753.4,39478,41881
10.435219799999999,10.434299,10.438236999999997,1.130620265007019,1.0441534519195557,1.2976853847503662,-0.015685403347015382,-0.13791069388389587,0.1278013437986374,0.8707704186439514,0.8100740313529968,0.8990060091018677,41990.2,39721,44398,38777.6,38133,39186,42515.2,40866,44262,41470.2,40608,42553
10.454937999999999,10.454055,10.457961999999997,1.1305128812789917,1.0441527366638184,1.2976852655410767,-0.016120293736457826,-0.13973265886306763,0.12770767509937286,0.8709030866622924,0.8101023435592651,0.8990927934646606,41851.6,40155,44023,38953.2,37704,40732,42390.0,40805,44011,40910.6,40494,41217
10.4746584,10.473746,10.477681999999998,1.1307233572006226,1.0449590682983398,1.2984423637390137,-0.016496915370225906,-0.1417025625705719,0.12765571475028992,0.8707453012466431,0.8100952506065369,0.8991064429283142,42201.6,41202,43269,38732.4,37940,39563,42258.6,38854,45617,41106.8,40079,42082
10.494392199999998,10.493471999999999,10.497492999999999,1.130629563331604,1.0451568365097046,1.2986195087432861,-0.016658632457256316,-0.14293305575847626,0.1276312619447708,0.870898449420929,0.8100795149803162,0.9000532627105713,41706.4,39267,43499,39407.6,38346,41287,42662.8,39278,44325,40710.2,39662,42304
10.514121399999999,10.513209,10.517134999999998,1.130699634552002,1.045204997062683,1.2986425161361694,-0.016960978507995605,-0.14476530253887177,0.12762747704982758,0.8710776329040527,0.810592532157898,0.9006134271621704,42097.2,39674,44356,39222.2,38850,39694,42383.0,40728,43792,41009.2,39822,42315
10.5338422,10.532926,10.536852000000003,1.1305487632751465,1.045218825340271,1.2986427545547485,-0.01744800992310047,-0.14671440422534943,0.1270931363105774,0.8710594534873962,0.8107091784477234,0.900547444820404,41885.2,40050,44064,39541.0,37968,40085,42645.6,41568,43917,40760.2,40107,41763
10.553592999999998,10.552738999999999,10.556569999999995,1.130669617652893,1.045218825340271,1.2986289262771606,-0.01793113201856613,-0.1479347050189972,0.1266908198595047,0.871218204498291,0.8110015392303467,0.9010427594184875,42434.8,40454,43768,38747.0,37221,39588,42105.0,40459,44410,41397.8,40768,42035
10.573280800000001,10.572379000000002,10.576310000000001,1.1307068824768067,1.0452066659927368,1.2991291284561157,-0.01834392063319683,-0.14974544942378998,0.1265852004289627,0.8711803436279297,0.811073899269104,0.901299238204956,42033.4,40815,43597,39113.2,38396,40891,42597.2,39936,44797,40856.6,39100,42024
10.5930356,10.592114000000002,10.596187999999998,1.1306470870971679,1.0451903343200684,1.2995060682296753,-0.018622473999857902,-0.15170644223690033,0.12657441198825836,0.8710843205451966,0.8110764026641846,0.9012370705604553,41746.6,39912,43546,39349.6,38590,40964,42914.0,41237,44606,40940.4,39027,42087
10.6127418,10.611822,10.615759000000002,1.1308099508285523,1.045979380607605,1.299589991569519,-0.018982131406664847,-0.15370292961597443,0.1265755146741867,0.8712669491767884,0.8110734224319458,0.9016904234886169,42378.6,40563,43647,38863.0,38035,39837,42232.4,39900,44524,41330.0,40639,43491
10.6324686,10.631547999999999,10.63548,1.1306892395019532,1.046167016029358,1.2995994091033936,-0.019322826713323592,-0.15493234992027283,0.1265813261270523,0.8714096903800964,0.8110639452934265,0.9020146727561951,42147.2,39999,44112,39225.6,38291,41130,42602.0,40793,44082,40955.4,40408,41335
10.652247600000003,10.651363000000002,10.655202000000001,1.1307018756866456,1.0462061166763306,1.2995927333831787,-0.019583149626851083,-0.15674056112766266,0.12658971548080444,0.8714359998703003,0.8110535740852356,0.9020411968231201,42242.0,40596,43600,39288.4,38755,40293,42574.2,41077,44836,40942.6,39960,42360
10.671903,10.671004000000002,10.674925,1.1307308197021484,1.0466139316558838,1.2995822429656982,-0.02006818987429142,-0.15869709849357605,0.1265975683927536,0.8713524341583252,0.8110478520393372,0.9020999670028687,42749.4,41261,44643,39083.6,37940,41403,42215.6,40261,43727,41148.6,40607,41873
10.691668400000001,10.690806,10.694649000000002,1.130830669403076,1.0471174716949463,1.2995716333389282,-0.020529303699731827,-0.16068968176841736,0.12660400569438934,0.8713952541351319,0.811052143573761,0.9021255373954773,42112.0,40387,44196,39012.4,38113,39858,42905.2,41192,44337,41245.6,40608,42003
10.711346,10.710449,10.714378,1.1308600664138795,1.0472502708435059,1.299560308456421,-0.020736360922455788,-0.16191735863685608,0.12661103904247284,0.8718467473983764,0.8118402361869812,0.9029765129089355,41983.0,40125,43485,39216.4,37869,40941,42971.0,40808,44960,41071.2,40749,41420
10.731073400000001,10.730183000000002,10.734105999999997,1.1309231519699097,1.0475376844406128,1.2995506525039673,-0.02114120274782181,-0.16372732818126678,0.1258150339126587,0.8719199895858765,0.8120440244674683,0.903188169002533,41886.6,40959,43191,39120.8,38138,39961,42704.2,40685,44628,40790.0,39554,42049
10.750819799999999,10.749975999999998,10.753823999999996,1.130737805366516,1.047606110572815,1.2990597486495972,-0.021474028751254082,-0.16534841060638428,0.12562617659568787,0.8719493746757507,0.8121726512908936,0.9032198786735535,42077.2,41188,43513,39406.2,38063,40864,42664.8,41103,44936,40680.8,40125,41778
10.770523200000001,10.769630000000001,10.773547000000002,1.1307404041290283,1.047620177268982,1.2994409799575806,-0.021816378459334373,-0.16681869328022003,0.12558923661708832,0.8719383597373962,0.8121066093444824,0.9032284617424011,41784.6,39974,43963,38772.2,38090,40103,42920.6,41820,44394,41169.2,39944,41675
10.7903082,10.789431,10.793272000000002,1.1306362390518188,1.047609567642212,1.2990041971206665,-0.022148482501506805,-0.16869096457958221,0.12558689713478088,0.8719233989715576,0.8120835423469543,0.9032542705535889,41878.8,40253,44215,38951.6,37989,40114,42942.8,41800,44148,41054.4,40471,41553
10.809967199999999,10.809068,10.812992000000003,1.1307133436203003,1.0476067066192627,1.2986279726028442,-0.02237122617661953,-0.17066268622875214,0.12559379637241364,0.8720718622207642,0.812070369720459,0.9040818810462952,42303.0,41183,43765,39022.4,38606,39848,42290.8,40407,44160,40824.0,39341,41853
10.8296952,10.8288,10.832721000000001,1.1306267023086547,1.0470882654190063,1.2985272407531738,-0.02262124791741371,-0.1718849390745163,0.12560749053955078,0.8721587181091308,0.8120512962341309,0.9042915105819702,42244.2,40974,43343,39049.6,37883,40229,42629.6,40301,44865,40897.0,39157,42358
10.849437599999998,10.848554,10.852450999999997,1.1305519819259644,1.0467065572738647,1.2984975576400757,-0.023034920170903205,-0.17369051277637482,0.12562382221221924,0.8722774744033813,0.8120441436767578,0.9043253660202026,41970.6,40821,43939,38927.2,38029,39762,42758.6,41422,45738,41163.4,40323,41939
10.869145,10.868247,10.872170999999998,1.130530023574829,1.0466288328170776,1.2984859943389893,-0.023282302916049956,-0.17564630508422852,0.12563909590244293,0.8722881078720093,0.812047004699707,0.9042645692825317,42496.2,39772,45911,38868.0,37806,40494,42305.4,41397,43340,41331.8,40068,42597
10.8888902,10.887985,10.891897999999998,1.1305726528167725,1.0468196868896484,1.297965407371521,-0.023531640693545342,-0.17712484300136566,0.1256474256515503,0.8723718404769898,0.812037467956543,0.9046238660812378,41429.8,39632,43395,39684.6,38632,41312,43237.0,41354,46336,40247.4,39486,41218
10.908595400000001,10.907700000000002,10.911619000000002,1.130449366569519,1.046217441558838,1.2975726127624512,-0.023802381381392478,-0.1787356436252594,0.12563501298427582,0.8724612593650818,0.8120355606079102,0.9050347208976746,42176.2,39037,45318,39034.6,38188,40253,42727.0,40454,44216,41114.6,39850,41972
10.9283164,10.927424,10.931327999999997,1.130377197265625,1.045823097229004,1.2974729537963867,-0.02411229833960533,-0.18064089119434357,0.12565550208091736,0.8724748492240906,0.8120395541191101,0.9051242470741272,42419.2,41374,44219,38623.6,37708,39289,42314.8,39571,45777,41374.8,40908,42380
10.948083799999997,10.947168999999999,10.951073999999997,1.130243968963623,1.0456678867340088,1.2969324588775635,-0.024444514140486717,-0.18210521340370178,0.12486378848552704,0.8724828958511353,0.8120399117469788,0.9051923751831055,41954.6,39692,43574,38839.6,38239,39743,42721.4,40878,45175,41340.8,40354,42801
10.9677666,10.966868,10.970789999999997,1.1301603317260742,1.04567289352417,1.2965078353881836,-0.024728412553668023,-0.18374010920524597,0.12467337399721146,0.872494351863861,0.8120390176773071,0.9052424430847168,42165.6,40188,44052,39363.0,38443,41938,42453.6,40842,44219,40554.8,39936,41132
10.98751,10.986589,10.990503,1.130359148979187,1.0448954105377197,1.2964344024658203,-0.024880454316735266,-0.18562079966068268,0.12516656517982483,0.8724784016609192,0.8120348453521729,0.9052422046661377,42048.6,40814,44336,39452.4,38790,40402,42881.0,41320,44710,40625.2,39443,41674
11.0072154,11.006325000000002,11.010240999999999,1.1303122997283936,1.044724464416504,1.2956445217132568,-0.02511749677360058,-0.18681876361370087,0.1255609095096588,0.8726275801658631,0.8120337724685669,0.906042218208313,42217.0,41564,43604,38372.6,37766,38770,42565.2,40712,44840,41765.0,40158,42879
11.026936800000001,11.026043000000001,11.029950000000001,1.1303566932678222,1.0447027683258057,1.295446753501892,-0.025317846238613127,-0.18861737847328186,0.12565918266773224,0.8726538896560669,0.8120338916778564,0.9062185883522034,42193.4,40667,43274,39135.2,38248,40465,42561.8,39242,45224,40928.0,40404,41518
11.046704200000002,11.045844,11.049691000000003,1.1303707122802735,1.0447113513946533,1.2946263551712036,-0.025516765564680098,-0.18979491293430328,0.1256830245256424,0.8726505041122437,0.8120330572128296,0.9062514901161194,42098.4,40525,44550,39303.8,38027,40686,42744.0,41112,44051,40963.0,39807,42243
11.066391999999999,11.0655,11.069406999999996,1.1302150249481202,1.043919563293457,1.2944241762161255,-0.025708496570587158,-0.19158905744552612,0.12568624317646027,0.8726459264755249,0.8120352625846863,0.9062635898590088,42540.2,41106,44248,39191.8,38171,40274,42482.4,40974,44693,41157.6,40842,41650
11.0861342,11.085227,11.089122,1.130021858215332,1.0437346696853638,1.2936046123504639,-0.02579801678657532,-0.1927655041217804,0.12568236887454987,0.872656524181366,0.8120330572128296,0.9062700271606445,42105.8,40685,43839,38834.2,38326,39296,42705.2,40668,44665,41309.2,39355,42700
11.105840999999998,11.104954999999999,11.108844999999997,1.1300780534744264,1.0437095165252686,1.2934046983718872,-0.025967402383685112,-0.19404545426368713,0.1256757378578186,0.8726667046546936,0.8120391964912415,0.9062590599060059,41967.2,40304,43569,39201.4,38368,40497,43007.4,40624,46075,41085.0,40430,41514
11.1255592,11.124665000000002,11.128571999999997,1.13001229763031,1.0437300205230713,1.2921572923660278,-0.026017265394330025,-0.19519411027431488,0.1256725788116455,0.8727198481559754,0.8120860457420349,0.9070183634757996,42157.4,40645,43910,39513.6,38615,40474,42621.8,41278,44954,40902.8,39047,41805
11.145341400000001,11.144473000000001,11.148302999999997,1.1301568031311036,1.043757677078247,1.291877031326294,-0.02649129331111908,-0.19698859751224518,0.12486737221479416,0.8726550459861755,0.8120421171188354,0.9071558117866516,42534.6,40902,43538,39309.4,38292,40693,42526.8,40851,45172,41017.6,40673,41517
11.1650188,11.164132999999998,11.168030000000003,1.1301193714141846,1.0437867641448975,1.2914477586746216,-0.026758047565817834,-0.1980627328157425,0.12466508150100708,0.8726506352424621,0.8120468854904175,0.9071720242500305,41876.6,39797,44514,39571.4,38468,40383,43128.2,41917,44235,40672.4,39654,41279
11.18476,11.183852,11.187838999999997,1.1298393726348877,1.0432785749435425,1.290576696395874,-0.026918768882751465,-0.19957739114761353,0.12461349368095398,0.8726639032363892,0.81204754114151,0.9071875214576721,42228.4,40741,43658,38440.8,37984,39310,42808.0,41189,45217,41676.8,41131,42338
11.204499800000002,11.203657000000003,11.207477000000003,1.129726481437683,1.042897343635559,1.2898542881011963,-0.026999392360448838,-0.20069025456905365,0.12459982931613922,0.8728408217430115,0.8128228187561035,0.907224178314209,41711.0,40369,42835,39437.0,37495,41647,43235.2,41583,45651,40719.0,39180,41730
11.2242034,11.223291000000001,11.227202000000002,1.1296965599060058,1.0428178310394287,1.289426565170288,-0.027167529985308646,-0.20196010172367096,0.12459820508956909,0.8727439999580383,0.8122472763061523,0.9072584509849548,42384.6,40458,43963,38699.2,38405,39001,42404.2,40548,44688,41355.8,40566,42468
11.2439682,11.243109999999998,11.246927999999997,1.1296363353729248,1.0428099632263184,1.2885568141937256,-0.027196425572037698,-0.20301014184951782,0.12460312992334366,0.8729877471923828,0.8126195073127747,0.908051073551178,42003.4,40802,43780,39343.6,38695,40302,42756.0,41054,44417,40707.4,39935,41946
11.263640200000001,11.262756000000001,11.266639999999995,1.1296950340270997,1.0428205728530884,1.2876683473587036,-0.027300356701016427,-0.2040175050497055,0.12461120635271072,0.8730786561965942,0.8129392862319946,0.9082205295562744,42908.2,40576,46772,38761.2,37534,40006,41989.4,40232,44258,41090.6,40311,41826
11.2833972,11.282469,11.286461,1.129695749282837,1.0428345203399658,1.2874138355255127,-0.02755042873322964,-0.20564128458499908,0.12461847066879272,0.8729500770568848,0.8122563362121582,0.9082713723182678,41518.4,39231,43555,39249.6,37837,42230,43106.2,41048,45567,40686.4,39275,41971
11.303106600000001,11.302220000000002,11.306090999999997,1.1295433521270752,1.042846441268921,1.2866142988204956,-0.027720320224761962,-0.20683538913726807,0.12462392449378967,0.8730347394943238,0.8121280074119568,0.9088338017463684,42260.6,41540,43237,39233.0,38692,39775,42582.0,40279,45760,40911.0,39547,42097
11.3228448,11.321918000000002,11.325825,1.1293986082077025,1.0428581237792969,1.2858983278274536,-0.027773266658186913,-0.2079770714044571,0.12463158369064331,0.8730821967124939,0.8120009303092957,0.90926593542099,41805.8,40081,43860,38831.2,38386,39648,42779.0,40459,46216,41069.8,40212,41881
11.3425612,11.341646,11.345556999999998,1.129137349128723,1.0420582294464111,1.2854233980178833,-0.027768772467970847,-0.20897917449474335,0.12463991343975067,0.8730795502662658,0.8119794130325317,0.9093716144561768,41938.4,40779,43096,39549.2,38792,40255,42997.4,41241,46258,40551.6,39880,41578
11.3622638,11.361369,11.365274000000001,1.1289162635803223,1.0418816804885864,1.2845468521118164,-0.027814306318759918,-0.20996783673763275,0.12464803457260132,0.8731942057609559,0.8119723200798035,0.90985107421875,42280.2,40465,44377,39235.8,38121,41416,42494.2,40293,44435,40820.2,40475,41598
11.382018200000001,11.381098999999999,11.385088,1.1289832592010498,1.0418529510498047,1.2836530208587646,-0.027773578464984894,-0.21090665459632874,0.12481308728456497,0.8732606768608093,0.8119639754295349,0.9102110862731934,42012.4,40620,44317,38829.4,37998,39304,42702.6,41133,44877,41052.8,39420,42485
11.4017742,11.400908,11.404725999999998,1.1289619207382202,1.0418615341186523,1.2827814817428589,-0.02787078805267811,-0.21187618374824524,0.12480727583169937,0.8732760667800903,0.8119663596153259,0.9102760553359985,42220.8,40894,43607,39291.0,38613,40539,42626.8,40912,45312,40898.6,40138,41576
11.4214564,11.420532,11.424452999999998,1.1288342714309691,1.0418747663497925,1.2820671796798706,-0.02795561999082565,-0.2131180614233017,0.12472838908433914,0.8734016180038452,0.8120037913322449,0.9108190536499023,42024.4,40643,44288,39039.2,38343,39511,42654.4,40838,44517,41017.0,40357,42240
11.4411872,11.440267,11.444270999999997,1.1287470817565919,1.0418875217437744,1.2816613912582397,-0.02797413058578968,-0.21415969729423523,0.12468463182449341,0.8734958052635193,0.8120384216308594,0.9112122654914856,41980.8,40297,44101,38931.6,38392,40007,42697.6,40675,45161,41004.8,39903,41560
11.4608998,11.459989999999998,11.463902,1.1286988496780395,1.0418967008590698,1.2814804315567017,-0.027881981804966927,-0.2146839201450348,0.12465523183345795,0.8734914064407349,0.8120245933532715,0.9112874865531921,42201.8,41183,44154,39285.0,38061,40324,42655.8,40970,44898,40773.0,40042,41456
11.4806172,11.479724,11.483628000000001,1.1283511877059937,1.0419050455093384,1.279839277267456,-0.027965378016233444,-0.2158043533563614,0.12460827827453613,0.8733789920806885,0.8115188479423523,0.9112330079078674,42049.8,40588,43806,39331.8,38921,39972,42661.2,40783,44871,40758.2,39627,41601
11.500373200000002,11.499521000000001,11.503348999999998,1.128326654434204,1.041907548904419,1.2790910005569458,-0.027953119575977327,-0.2167712301015854,0.12468556314706802,0.8734516501426697,0.8111364841461182,0.9120073318481445,41811.2,39943,43549,38936.0,37653,40119,42879.4,40654,45032,41136.6,40796,41428
11.520076799999998,11.519158,11.523067999999995,1.1283257484436036,1.0419074296951294,1.2786803245544434,-0.027943911030888557,-0.2177446186542511,0.12470680475234985,0.8734694957733155,0.8110369443893433,0.9122105836868286,41836.0,39528,43281,39184.0,38494,40321,42869.4,39926,45607,41031.8,39632,43008
11.539830400000001,11.538975000000002,11.542878,1.1281152725219727,1.0411032438278198,1.2778199911117554,-0.028042294085025787,-0.21871905028820038,0.12471527606248856,0.8734746456146241,0.8110303282737732,0.9122399091720581,42438.6,41477,43644,39002.4,38476,40352,42312.0,40676,44970,41107.2,40058,41599
11.559521800000002,11.558624,11.562528000000002,1.128012204170227,1.0408982038497925,1.2771190404891968,-0.028061191365122796,-0.21969452500343323,0.12472142279148102,0.8734735608100891,0.8110297322273254,0.9122226238250732,41662.4,39460,43737,39613.8,39021,40490,43056.2,41913,45411,40644.8,39526,41289
11.5792368,11.578342000000001,11.582242000000003,1.1278284549713136,1.040844440460205,1.2761893272399902,-0.02795388028025627,-0.22013689577579498,0.1247253268957138,0.8734684586524963,0.8110324144363403,0.9121980667114258,42656.8,40738,45404,38674.0,37710,39959,42158.6,40698,43741,41635.4,40489,42556
11.5990072,11.598147999999998,11.601975000000003,1.127732801437378,1.0408337116241455,1.275735855102539,-0.027923093736171724,-0.22098208963871002,0.12472812086343765,0.8734589338302612,0.8110387921333313,0.9121514558792114,42616.8,41376,43823,38700.6,37670,39933,42219.4,40219,44997,41299.0,40431,41811
11.618685000000001,11.617791000000002,11.621692999999995,1.1277065038681031,1.0408384799957275,1.2751356363296509,-0.027750647440552712,-0.22166042029857635,0.1255345195531845,0.8734476685523986,0.8110173344612122,0.9121192097663879,41785.4,40895,42840,39312.4,38447,40153,42900.8,40584,45803,40970.2,40329,41731
11.638472400000001,11.637585000000003,11.641505,1.1278050184249877,1.0408486127853394,1.2747641801834106,-0.027594001963734627,-0.22203195095062256,0.12573547661304474,0.8734521269798279,0.8110023736953735,0.9121379256248474,42176.2,40771,44311,39074.6,37880,39533,42566.8,40617,44181,41208.2,40153,42129
11.6581262,11.657221999999999,11.661141999999996,1.1275383710861206,1.040323257446289,1.2739149332046509,-0.027766063623130322,-0.2228611707687378,0.12577973306179047,0.8735696911811829,0.810990035533905,0.9127291440963745,42517.2,40683,44578,39395.0,38320,39976,42238.2,40411,44234,40877.6,39770,41924
11.6778716,11.676953999999999,11.680888999999999,1.1273245096206665,1.0399261713027954,1.2732141017913818,-0.02775240335613489,-0.22353501617908478,0.12578320503234863,0.8736471891403198,0.8109871745109558,0.9131462574005127,41677.8,39704,44381,39540.0,38148,41527,43172.0,42175,44425,40746.4,40139,41462
11.6975792,11.696689999999998,11.700579000000001,1.1271160364151,1.0398321151733398,1.27227783203125,-0.02769330218434334,-0.22390596568584442,0.1257757693529129,0.8734962105751037,0.8109910488128662,0.9132304191589355,42723.2,42194,43423,39154.4,38478,39639,42114.4,39792,45231,41013.4,39521,42771
11.717303000000001,11.716405,11.720319999999996,1.1270161151885987,1.0398153066635132,1.2718130350112915,-0.027676579542458057,-0.22473999857902527,0.12576556205749512,0.873454475402832,0.8110164403915405,0.9132246971130371,42150.4,40816,44031,39235.8,38459,40725,42599.0,40517,44933,40946.4,40527,41233
11.737078800000003,11.736116999999998,11.740130999999998,1.1265150547027587,1.0390149354934692,1.2709311246871948,-0.027564151957631112,-0.22488979995250702,0.12575411796569824,0.8734476804733277,0.8110302090644836,0.9132333397865295,42655.2,41512,44481,38726.8,38069,40052,42279.8,40341,44610,41595.6,40637,42293
11.7567554,11.755859000000001,11.759772999999997,1.1264445543289185,1.0388232469558716,1.2702134847640991,-0.02764228656888008,-0.22567419707775116,0.12574224174022675,0.8734602928161621,0.8110512495040894,0.9132742285728455,42195.2,40083,44732,39683.8,39014,40640,42652.0,40595,44728,40831.6,39108,42349
11.7765158,11.775578000000001,11.779503,1.1263823986053467,1.0387884378433228,1.2698019742965698,-0.027500898204743864,-0.22581847012043,0.12573057413101196,0.8733093500137329,0.811063289642334,0.9132877588272095,41569.0,39607,44031,39654.6,38435,41862,43357.8,41591,45254,40834.4,39928,41630
11.796203199999999,11.795304,11.799217,1.1262704610824585,1.0387917757034302,1.2692033052444458,-0.02741122432053089,-0.2263386994600296,0.12571902573108673,0.8734833836555481,0.8110769391059875,0.9140481948852539,42149.6,41049,44323,39073.2,38484,39949,42728.0,41108,45227,41333.6,39898,42308
11.8159308,11.815017000000001,11.818942,1.1261970281600953,1.0387976169586182,1.268821120262146,-0.027281793765723705,-0.22668948769569397,0.12570688128471375,0.8733729600906373,0.8110849261283875,0.9142019748687744,41949.6,40368,43571,39303.2,38065,40640,42865.6,41756,45436,41082.4,40735,41573
11.835688399999999,11.834748,11.838751,1.1260162591934204,1.037979006767273,1.2679574489593506,-0.027038153260946274,-0.22672967612743378,0.12569716572761536,0.8734155774116517,0.8110982775688171,0.9142543077468872,42331.2,41101,44397,39192.4,38628,40116,42599.0,40546,45071,41136.4,39950,41804
11.85538,11.854476,11.858384000000003,1.1258235931396485,1.0377763509750366,1.2669726610183716,-0.026865840330719946,-0.2272319197654724,0.125691220164299,0.873489248752594,0.8110952973365784,0.9142590761184692,42224.4,40208,44749,39358.2,38418,40368,42610.2,41023,44735,40879.0,40184,42045
11.8751314,11.874206,11.878117999999999,1.1258142471313477,1.037366509437561,1.2667620182037354,-0.02687697922810912,-0.22758887708187103,0.12583297491073608,0.8734659075736999,0.811101496219635,0.9141157865524292,42374.6,40949,44883,38841.0,38636,39172,42465.0,41187,44541,41354.6,40178,42064
11.8948424,11.893987000000001,11.897842,1.125690770149231,1.036982536315918,1.2659416198730469,-0.02693121824413538,-0.2276431918144226,0.12530913949012756,0.8733496189117431,0.8110755085945129,0.914095938205719,42156.4,40953,44144,39332.4,38393,41454,42604.8,40001,44884,40802.6,40106,41596
11.914556600000003,11.913656,11.917564000000002,1.1255127906799316,1.036892056465149,1.2649682760238647,-0.026835583336651325,-0.22762423753738403,0.1249309778213501,0.873363196849823,0.8110666275024414,0.9140825271606445,42022.6,40651,43742,39385.0,38005,40365,42691.8,40746,45911,40860.2,39851,41829
11.934306000000001,11.933371,11.937391,1.1253686904907227,1.0368777513504028,1.2642276287078857,-0.026706588501110674,-0.22759215533733368,0.12483026832342148,0.8733519911766052,0.8110342025756836,0.9143078327178955,42307.8,40092,45455,38748.8,37804,40005,42416.4,40225,44113,41418.6,39983,42567
11.9540058,11.953104,11.957018,1.1251333236694336,1.0361104011535645,1.2638128995895386,-0.02651583719998598,-0.22756043076515198,0.12481071054935455,0.8732389807701111,0.8109922409057617,0.9140902757644653,42464.2,40652,44292,39234.2,38598,39924,42408.8,39319,45183,40883.0,39960,41563
11.9737532,11.972828000000002,11.976738000000001,1.1249752998352052,1.0359265804290771,1.2632167339324951,-0.026418878906406464,-0.22807034850120544,0.12480735778808594,0.8732233762741088,0.8109860420227051,0.9140304327011108,42210.6,40619,43993,39412.4,38852,40443,42720.4,41036,45540,40877.2,40596,41157
11.9934662,11.99261,11.996463999999996,1.124886441230774,1.0358909368515015,1.262815237045288,-0.02639481972437352,-0.22844602167606354,0.12480611354112625,0.8733809232711792,0.8109921813011169,0.9140181541442871,41826.0,40089,43806,39821.0,39066,40884,43216.6,41536,45633,40618.0,40058,41186
12.013183199999999,12.012284000000001,12.016177999999996,1.124615240097046,1.0353769063949585,1.261986255645752,-0.02623719889961649,-0.2285383641719818,0.12480215728282928,0.8734302878379822,0.810983419418335,0.9140461683273315,42237.2,41057,44046,39090.0,38389,40343,42755.2,40598,45162,41153.0,40752,41439
12.0329376,12.03201,12.036045999999999,1.124398446083069,1.0349973440170288,1.2610126733779907,-0.026234835392824608,-0.2285504937171936,0.12461848556995392,0.8734682917594909,0.8104507327079773,0.9145785570144653,42218.6,40343,44055,39235.6,38484,39977,42582.8,40845,44886,40973.2,39470,42869
12.052634399999999,12.051727999999999,12.055636999999999,1.1244151592254639,1.034911870956421,1.2608078718185425,-0.026125368603970855,-0.22854037582874298,0.12460755556821823,0.8734525799751282,0.8100353479385376,0.9149647951126099,41953.0,40234,44390,39259.0,38877,40127,43077.2,41630,45062,41173.6,40483,41503
12.0723752,12.071454999999998,12.075353999999995,1.124268388748169,1.0349012613296509,1.2599962949752808,-0.026207252813037485,-0.22852377593517303,0.12461034208536148,0.8735428094863892,0.8099296689033508,0.9150627851486206,42148.2,39825,44240,39362.6,37699,40531,42665.6,40808,44837,41041.0,40347,42241
12.092088,12.091214,12.095085000000003,1.1241923809051513,1.0343931913375854,1.2593048810958862,-0.026072484301403166,-0.22850319743156433,0.12461888045072556,0.8736249804496765,0.8099380731582642,0.9150946140289307,42395.2,40885,44850,39001.8,37896,40560,42616.0,40657,44958,41161.4,40650,42316
12.111805200000001,12.110900000000003,12.114816000000003,1.1240214109420776,1.0340136289596558,1.258908987045288,-0.02604726841673255,-0.22848233580589294,0.12382076680660248,0.8736434936523437,0.8099508285522461,0.9151064157485962,42377.6,41116,44062,39010.2,38306,40649,42408.6,40802,45065,40980.6,40461,41572
12.1315834,12.130628000000002,12.134617000000002,1.1238333463668824,1.0339281558990479,1.258049726486206,-0.025936564477160574,-0.22846703231334686,0.12362203747034073,0.8736454963684082,0.8099627494812012,0.9150927662849426,42299.8,40704,44329,38603.4,38273,39048,42530.8,41027,45450,41381.2,40742,42804
12.151254600000001,12.150359000000002,12.154259999999999,1.1237545728683471,1.033915400505066,1.2578792572021484,-0.025858845468610524,-0.22845035791397095,0.12357776612043381,0.8736437678337097,0.8099836111068726,0.9150500297546387,42155.0,40998,44301,39269.4,38735,40033,42651.2,40825,44984,40936.0,40523,41555
12.171003,12.170081999999999,12.174026999999999,1.123689842224121,1.0339210033416748,1.257082223892212,-0.02567404191941023,-0.22843340039253235,0.1235751211643219,0.8737386465072632,0.8099907040596008,0.915042519569397,42426.2,41314,44576,39167.6,38429,40418,42518.8,40409,44744,40871.4,40516,41144
12.1907362,12.189876,12.193696000000001,1.123403787612915,1.0331552028656006,1.2563940286636353,-0.025472845137119293,-0.22841259837150574,0.12358380854129791,0.8736573100090027,0.8100184798240662,0.9155676364898682,41827.8,40420,43733,39349.0,38415,40697,43121.2,41052,46074,40847.0,40244,41345
12.210446600000001,12.209538,12.213439000000003,1.1232882261276245,1.032968282699585,1.2559967041015625,-0.02558214720338583,-0.22839197516441345,0.12359533458948135,0.8736388444900512,0.810043454170227,0.9159684181213379,42421.4,41108,44620,39114.2,37843,40601,42575.2,40747,44760,41122.0,40203,42041
12.230187400000002,12.229266,12.233147,1.1232677221298217,1.032930850982666,1.2559400796890259,-0.025560162775218487,-0.22837191820144653,0.12307357043027878,0.8734573602676392,0.8092341423034668,0.9160740971565247,41955.4,40678,43446,39296.8,38717,39742,42855.8,41410,45819,40867.8,39583,41689
12.2498818,12.248997,12.252874999999996,1.12310950756073,1.0329296588897705,1.2551612854003906,-0.02545153023675084,-0.22835318744182587,0.1226828396320343,0.8734107613563538,0.8090534210205078,0.9160853028297424,42041.6,39462,43839,39557.0,37787,41241,42873.0,41682,45274,41080.4,39949,41876
12.2696392,12.268719,12.272694999999997,1.1232386350631713,1.0329374074935913,1.2550045251846313,-0.025319372303783894,-0.22833509743213654,0.12259541451931,0.8733548879623413,0.8092944025993347,0.9160692095756531,42329.6,40904,44282,39084.8,37713,40140,42666.6,40302,45185,41128.0,40317,41910
12.2893474,12.28844,12.292333000000003,1.1231663703918457,1.032381296157837,1.2542001008987427,-0.02525370307266712,-0.22831673920154572,0.12258188426494598,0.873237407207489,0.8090773820877075,0.9160938858985901,42541.4,41597,44911,39388.2,38538,40574,42703.6,41277,44784,41091.0,39505,42299
12.3090834,12.308167000000001,12.312056999999998,1.1231594800949096,1.032036304473877,1.2540373802185059,-0.02503077667206526,-0.2283017635345459,0.12258799374103546,0.8732106566429139,0.8090251684188843,0.9160783290863037,41944.2,40526,43909,39985.6,38288,41251,43135.8,40302,45865,40509.0,39459,41646
12.328795600000001,12.327892,12.331781,1.1230318546295166,1.0318844318389893,1.2534961700439453,-0.024864643439650537,-0.2282886505126953,0.12259848415851593,0.8733415126800537,0.809006929397583,0.9167218804359436,42595.2,40125,44292,38975.2,38609,39384,42493.0,40395,45255,41586.2,40736,42460
12.3485138,12.347672000000003,12.351492000000002,1.1229621171951294,1.031886100769043,1.2531208992004395,-0.02472091931849718,-0.22747375071048737,0.12260659784078598,0.873428750038147,0.8090160489082336,0.9171074628829956,42232.8,40936,43910,39340.4,39049,39728,42707.0,40208,45584,40872.0,40170,41394
12.3682526,12.36734,12.371316000000002,1.1229550123214722,1.0319052934646606,1.2530598640441895,-0.024583453498780727,-0.22726456820964813,0.12261204421520233,0.8734584212303161,0.8090392351150513,0.9171525239944458,42032.8,40821,43658,39445.4,38926,40172,42868.8,41189,45351,40928.8,40014,42035
12.387994,12.387117000000002,12.390946,1.1229553699493409,1.0319207906723022,1.25254225730896,-0.0246663723140955,-0.2272125482559204,0.12206945568323135,0.8734775424003601,0.8090298771858215,0.9171776175498962,41665.2,39966,43976,39654.4,38374,40697,43083.2,42006,45295,40818.8,40187,41184
12.4076802,12.406793000000002,12.410675,1.1226471662521362,1.0311278104782104,1.2521717548370361,-0.024583692848682403,-0.22719788551330566,0.12168481200933456,0.8733168005943298,0.8090425133705139,0.9171867966651917,42452.8,40400,45489,39658.8,39016,40613,42574.8,41515,44129,40726.8,39265,41542
12.427407000000002,12.426517,12.430395,1.1225758790969849,1.0309385061264038,1.2521032094955444,-0.024299591220915316,-0.22638541460037231,0.1215987503528595,0.8732670903205871,0.8090517520904541,0.9171223640441895,42212.6,41160,45465,39071.4,38816,39644,42655.6,40976,44757,41140.4,40489,42232
12.447131800000001,12.446266,12.450117999999998,1.1225547790527344,1.030901551246643,1.2515257596969604,-0.024171885289251804,-0.2261396199464798,0.1215849220752716,0.8733602046966553,0.8090513348579407,0.9170625805854797,41965.8,40925,43486,39267.4,38546,40119,42944.6,41161,45535,40914.4,40073,41663
12.466875,12.465966000000002,12.469925999999996,1.122555947303772,1.030896782875061,1.2511399984359741,-0.023879680410027505,-0.22555354237556458,0.12158761918544769,0.8734311699867249,0.8090493679046631,0.9170299768447876,42106.6,41456,43007,39163.8,38596,39823,42606.0,40524,46422,40850.4,40231,41880
12.486604,12.485745,12.489569,1.1225675106048585,1.0308995246887207,1.251103401184082,-0.02376475986093283,-0.22517450153827667,0.12159405648708344,0.8734539866447448,0.8090397715568542,0.9170138835906982,42392.4,40590,43808,39196.6,37678,40844,42406.4,40229,45074,40927.6,40277,41317
12.506295600000001,12.505416000000002,12.509293000000001,1.1225357532501221,1.030098557472229,1.2509527206420898,-0.023713678121566772,-0.22493897378444672,0.1207946166396141,0.8734603881835937,0.8090159296989441,0.9170052409172058,41940.4,40282,44702,39243.6,38286,40398,42766.4,40363,44992,40938.8,40076,42932
12.5260304,12.525142,12.529030000000002,1.1224700212478638,1.0299009084701538,1.2506221532821655,-0.0237457312643528,-0.22509664297103882,0.12059729546308517,0.8732869029045105,0.8090232014656067,0.9169616103172302,42495.6,41460,43375,39292.2,38201,40832,42349.2,39935,45328,40693.2,40302,41348
12.5457722,12.54491,12.548749,1.1224103450775147,1.0298590660095215,1.250291347503662,-0.02359805777668953,-0.22433878481388092,0.12055271863937378,0.8731207251548767,0.8090100884437561,0.9168911576271057,42378.8,41232,44882,39486.6,38936,40110,42632.2,41492,44043,40867.2,40233,41329
12.565507599999998,12.564587,12.568626,1.1225531101226807,1.0298537015914917,1.250229001045227,-0.023414697870612143,-0.22415895760059357,0.12055036425590515,0.8729125022888183,0.8084606528282166,0.9160533547401428,42134.4,40902,43505,39328.6,38385,40781,42804.6,41013,45118,41101.4,40744,41637
12.5852168,12.584347999999999,12.588189000000002,1.1225260019302368,1.0290553569793701,1.250231385231018,-0.02305435687303543,-0.22332118451595306,0.12055850774049759,0.872977876663208,0.8080605268478394,0.916420578956604,42466.8,41361,43944,39157.4,38400,39742,42533.2,40986,44821,41323.0,40761,41918
12.6049194,12.604038000000001,12.607923,1.1223570823669433,1.0288666486740112,1.250248670578003,-0.022972871363162995,-0.22312597930431366,0.12057086825370789,0.8728315353393554,0.8079656958580017,0.9160118699073792,42201.4,41271,43637,39439.2,38770,40017,42675.2,41496,44656,41101.2,40187,42089
12.6246926,12.623761,12.627639999999996,1.1223081588745116,1.028833031654358,1.249464511871338,-0.022801953181624413,-0.22228790819644928,0.12004838138818741,0.8728116273880004,0.8079583048820496,0.9159514307975769,42417.4,40752,44991,39337.2,38002,40646,42644.8,40612,43875,41428.6,40905,42642
12.644394200000002,12.643539,12.647355,1.1224654912948608,1.0288387537002563,1.249281406402588,-0.022768110781908036,-0.2220878005027771,0.11965610831975937,0.8728168368339538,0.8079817295074463,0.9159824848175049,42057.4,40870,43455,39538.2,39066,39734,42777.0,41328,45532,40982.2,39734,42008
12.664109999999999,12.663207,12.667181999999997,1.1224024295806885,1.028322696685791,1.249251127243042,-0.022392194345593454,-0.221513569355011,0.11956816911697388,0.8728193879127503,0.8079860210418701,0.9160633683204651,42404.6,40746,45002,39788.8,38719,40655,42786.2,41529,44261,40901.4,39923,41741
12.683860399999997,12.682988000000002,12.686817999999995,1.1224159002304077,1.0279396772384644,1.2488638162612915,-0.022117269411683082,-0.22070536017417908,0.11955665796995163,0.8728356122970581,0.8080137372016907,0.9161291122436523,41727.8,40537,42899,39366.2,37788,40934,43081.4,40235,45429,41107.0,40338,42290
12.703535400000002,12.702638,12.706545000000002,1.1225061893463135,1.0278602838516235,1.249214768409729,-0.02198023572564125,-0.2201305627822876,0.11956437677145004,0.8727436184883117,0.8080396056175232,0.9161546230316162,43034.4,41574,44790,38931.2,37613,39660,41812.6,40310,44488,41427.2,40719,42359
12.7233,12.722363000000001,12.726355999999996,1.1226817607879638,1.0278552770614624,1.2493021488189697,-0.021741148456931113,-0.21947075426578522,0.11957798153162003,0.8727757692337036,0.8080711960792542,0.9161791205406189,42258.4,41236,44745,39423.6,38812,39962,42701.6,41315,44298,41129.0,39856,42541
12.743027,12.742156,12.745990999999998,1.1224586248397828,1.0273330211639404,1.2485260963439941,-0.021898973360657693,-0.21905595064163208,0.11878790706396103,0.8728503465652466,0.8080742955207825,0.9162079691886902,42043.2,41097,43189,39526.4,38255,40762,42669.2,41060,45538,40887.0,39971,41683
12.762745599999999,12.761811999999999,12.765770999999997,1.122349238395691,1.0269453525543213,1.2483386993408203,-0.021842126548290253,-0.21843773126602173,0.11860016733407974,0.8727066040039062,0.8072499632835388,0.9161844849586487,42157.2,40806,44572,39371.2,38512,40591,42780.0,41795,43923,41089.6,40119,42448
12.782452800000002,12.781538000000001,12.785441000000002,1.122431755065918,1.0268628597259521,1.2483001947402954,-0.02161276191473007,-0.2180349975824356,0.11834358423948288,0.8727717280387879,0.8075920939445496,0.9161416888237,42396.6,41297,43466,39038.4,37755,40560,42328.6,40742,44900,41175.4,40468,41971
12.802155199999998,12.801264,12.805149000000002,1.1226678848266602,1.026857614517212,1.2482985258102417,-0.021246055513620375,-0.21715587377548218,0.11854046583175659,0.8724993348121644,0.8071315288543701,0.9160978198051453,42405.0,41267,44572,39009.8,38205,40066,42377.2,41086,43737,41280.8,40297,41920
12.821902,12.820989000000003,12.824960000000003,1.1226921558380127,1.0268654823303223,1.2483068704605103,-0.02091383785009384,-0.21642892062664032,0.11859993636608124,0.8726231455802917,0.8069990277290344,0.9169278144836426,42210.8,40732,43365,39544.6,38885,40605,42568.4,40929,45021,41006.0,40034,41639


==> figure_data/flip1.csv <==
time,x,y,z,vx,vy,vz,gyro_x,gyro_y,gyro_z,yaw,roll,pitch,pwm_m1,pwm_m2,pwm_m3,pwm_m4
0.0,-0.007270559668540955,-0.05072375386953354,1.1259766817092896,0.07120100408792496,0.12921127676963806,-0.013371506705880165,-0.028147663204995826,-0.20054004146935858,-0.23641733208182222,1.2703274573535017,0.44115431166276325,-0.9374729338118305,34079,36003,36541,36179
0.0012659999999996216,-0.007270559668540955,-0.05072375386953354,1.1259766817092896,0.07120100408792496,0.12921127676963806,-0.013371506705880165,-0.030956226648809586,-0.20875391270619229,-0.2406503267659623,1.2703274573535017,0.44115431166276325,-0.9374729338118305,34079,36003,36541,36179
0.003754000000000815,-0.007270559668540955,-0.05072375386953354,1.1259766817092896,0.07120100408792496,0.12921127676963806,-0.013371506705880165,-0.03323137973222649,-0.13379380099043425,-0.25191018849957414,1.2703274573535017,0.44115431166276325,-0.9374729338118305,34252,36023,36132,36078
0.005225999999998748,-0.007270559668540955,-0.05072375386953354,1.1259766817092896,0.07120100408792496,0.12921127676963806,-0.013371506705880165,-0.03927845109130668,-0.06285066414370807,-0.2520649680931782,1.2703274573535017,0.44115431166276325,-0.9374729338118305,34252,36023,36132,36078
0.00764600000000064,-0.007270559668540955,-0.05072375386953354,1.1259766817092896,0.07120100408792496,0.12921127676963806,-0.013371506705880165,-0.048929813460781096,-0.08593554784494938,-0.2473085124520262,1.2703274573535017,0.44115431166276325,-0.9374729338118305,34719,35373,35423,36558
0.009221999999997933,-0.006275230087339878,-0.049211546778678894,1.1259262561798096,0.07069583237171173,0.12930433452129364,-0.012292608618736267,-0.028358639658789743,-0.13172436669825296,-0.25528802551293295,1.2399394836984632,0.4290498770620535,-0.978041413773935,34719,35373,35423,36558
0.035336999999999535,-0.003600384807214141,-0.04558161646127701,1.125844955444336,0.0676906630396843,0.12613831460475922,-0.006537277717143297,0.05073825380494542,-0.07758365828462231,-0.19561261088622353,1.1186382924099079,0.46529734572792275,-1.0163260239166918,35272,35432,35136,36647
0.03693999999999869,-0.0032917982898652554,-0.04579757899045944,1.1259255409240723,0.06885230541229248,0.1252312809228897,-0.006110597401857376,0.05345943435608556,-0.04679644249649188,-0.1943229251940822,1.1576520048873749,0.4725727261867266,-1.0102942338191572,35272,35432,35136,36647
0.03956899999999951,-0.0032917982898652554,-0.04579757899045944,1.1259255409240723,0.06885230541229248,0.1252312809228897,-0.006110597401857376,0.05816817364064386,-0.004875611293986988,-0.19665473911028516,1.1576520048873749,0.4725727261867266,-1.0102942338191572,35096,35382,34978,36466
0.04084899999999834,-0.0032917982898652554,-0.04579757899045944,1.1259255409240723,0.06885230541229248,0.1252312809228897,-0.006110597401857376,0.05560707819934191,-0.0040131738827689735,-0.20247819024217736,1.1576520048873749,0.4725727261867266,-1.0102942338191572,35096,35382,34978,36466
0.043342000000000554,-0.0032917982898652554,-0.04579757899045944,1.1259255409240723,0.06885230541229248,0.1252312809228897,-0.006110597401857376,0.04982674530997377,-0.044592531052829204,-0.20606578448089355,1.1576520048873749,0.4725727261867266,-1.0102942338191572,35063,35458,35101,36373
0.04480500000000029,-0.0032917982898652554,-0.04579757899045944,1.1259255409240723,0.06885230541229248,0.1252312809228897,-0.006110597401857376,0.058334621208773814,-0.08852871773262998,-0.19920496552538822,1.1576520048873749,0.4725727261867266,-1.0102942338191572,35063,35458,35101,36373
0.04721800000000076,-0.0032917982898652554,-0.04579757899045944,1.1259255409240723,0.06885230541229248,0.1252312809228897,-0.006110597401857376,0.05641640037104938,-0.12999192215250757,-0.19721240504254775,1.1576520048873749,0.4725727261867266,-1.0102942338191572,34516,35634,35742,36221
0.04880400000000009,-0.002297392813488841,-0.0447818785905838,1.125935435295105,0.0683053657412529,0.12345282733440399,-0.005560946185141802,0.044022893379228864,-0.1496968341503288,-0.19686917351230698,1.1400102891409378,0.4959077465395337,-1.0149650995025994,34516,35634,35742,36221
0.05117699999999968,-0.002297392813488841,-0.0447818785905838,1.125935435295105,0.0683053657412529,0.12345282733440399,-0.005560946185141802,0.02050264733819225,-0.17395203983141624,-0.20333739258886419,1.1400102891409378,0.4959077465395337,-1.0149650995025994,34294,35792,35796,36059
0.05272000000000116,-0.002297392813488841,-0.0447818785905838,1.125935435295105,0.0683053657412529,0.12345282733440399,-0.005560946185141802,-0.000914815665109515,-0.18943635748892307,-0.21345772098154472,1.1400102891409378,0.4959077465395337,-1.0149650995025994,34294,35792,35796,36059
0.05513100000000122,-0.0016232419293373823,-0.043551698327064514,1.1258918046951294,0.06652224808931351,0.12258429080247879,-0.0031618154607713223,-0.0029131533739914675,-0.17767603785221492,-0.21101392114150394,1.0825361887429554,0.5072787220180939,-1.0570487464561507,34259,35866,35835,36097
0.056721999999997934,-0.0016232419293373823,-0.043551698327064514,1.1258918046951294,0.06652224808931351,0.12258429080247879,-0.0031618154607713223,0.011211709492449137,-0.157946175363931,-0.1978714708333151,1.0825361887429554,0.5072787220180939,-1.0570487464561507,34259,35866,35835,36097
0.059367999999998575,-0.0013028006069362164,-0.04378300532698631,1.1259480714797974,0.0677403062582016,0.12162293493747711,-0.002866357797756791,0.011893970792132707,-0.150346745324849,-0.186497792252616,1.1206098065996313,0.5147675039900723,-1.0505423244861594,34182,35510,35798,36164
0.0606359999999986,-0.0013028006069362164,-0.04378300532698631,1.1259480714797974,0.0677403062582016,0.12162293493747711,-0.002866357797756791,-0.0030357232825677627,-0.13884344570046872,-0.1849582188264412,1.1206098065996313,0.5147675039900723,-1.0505423244861594,34182,35510,35798,36164
0.06313000000000102,-0.0013028006069362164,-0.04378300532698631,1.1259480714797974,0.0677403062582016,0.12162293493747711,-0.002866357797756791,0.0006108775293106244,-0.09561272623224075,-0.18632265612142968,1.1206098065996313,0.5147675039900723,-1.0505423244861594,34437,35036,35377,36562
0.06458899999999994,-0.0013028006069362164,-0.04378300532698631,1.1259480714797974,0.0677403062582016,0.12162293493747711,-0.002866357797756791,0.020242023736014372,-0.0659943884913029,-0.18635311602639745,1.1206098065996313,0.5147675039900723,-1.0505423244861594,34437,35036,35377,36562
0.06701399999999921,-0.0006345640285871923,-0.04257126897573471,1.1259287595748901,0.06590487062931061,0.12072649598121643,-0.000996688730083406,0.03542803614251331,-0.0710302430203178,-0.18256989596085815,1.065059401723612,0.5165974640914484,-1.091411486355603,35301,34663,34542,37046
0.06860699999999997,-0.00030820624670013785,-0.042792726308107376,1.1259658336639404,0.06715576350688934,0.11977949738502502,-0.0008047496667131782,0.03635669289819155,-0.07514963723920919,-0.17814502052017786,1.1020616518903699,0.5244854767561314,-1.08457300681874,35301,34663,34542,37046
0.07096299999999973,-0.00030820624670013785,-0.042792726308107376,1.1259658336639404,0.06715576350688934,0.11977949738502502,-0.0008047496667131782,0.04495502888908102,-0.05484569708844507,-0.17045664090068724,1.1020616518903699,0.5244854767561314,-1.08457300681874,35746,34760,34265,36935
0.07250699999999778,-0.00030820624670013785,-0.042792726308107376,1.1259658336639404,0.06715576350688934,0.11977949738502502,-0.0008047496667131782,0.05598276284417882,-0.05744709364718048,-0.16219270223536003,1.1020616518903699,0.5244854767561314,-1.08457300681874,35746,34760,34265,36935
0.0749350000000013,0.00035413511795923114,-0.04159938916563988,1.125954031944275,0.06531200557947159,0.11889009922742844,-0.0015460377326235175,0.06823598366439021,-0.08023555087433916,-0.15803261158606088,1.0518043999016682,0.5359241268534536,-1.1029795441912582,35894,35341,34371,36553
0.07651800000000003,0.00017097179079428315,-0.041290998458862305,1.1254572868347168,0.06450334936380386,0.12008241564035416,-0.0042160991579294205,0.0696482247009456,-0.10798173630322173,-0.1574262930296339,1.0889712590197025,0.5296947264651554,-1.109786295827132,35894,35341,34371,36553
0.07915299999999843,0.00017097179079428315,-0.041290998458862305,1.1254572868347168,0.06450334936380386,0.12008241564035416,-0.0042160991579294205,0.05177862184597408,-0.14943466258576732,-0.15603355964806334,1.0889712590197025,0.5296947264651554,-1.109786295827132,35339,35945,35176,36121
0.08042099999999845,0.00017097179079428315,-0.041290998458862305,1.1254572868347168,0.06450334936380386,0.12008241564035416,-0.0042160991579294205,0.039840973131369466,-0.18007494678313105,-0.15240957997095395,1.0889712590197025,0.5296947264651554,-1.109786295827132,35339,35945,35176,36121
0.08292199999999866,0.00017097179079428315,-0.041290998458862305,1.1254572868347168,0.06450334936380386,0.12008241564035416,-0.0042160991579294205,0.05325752929475472,-0.17215948274644072,-0.1479567912730983,1.0889712590197025,0.5296947264651554,-1.109786295827132,34648,36345,36019,35904
0.0843780000000006,0.00017097179079428315,-0.041290998458862305,1.1254572868347168,0.06450334936380386,0.12008241564035416,-0.0042160991579294205,0.06466571661751636,-0.1445150550383344,-0.14985892079217375,1.0889712590197025,0.5296947264651554,-1.109786295827132,34648,36345,36019,35904
0.08679799999999886,0.0008065022993832827,-0.040094710886478424,1.1254152059555054,0.06260208040475845,0.11917690187692642,-0.004209592007100582,0.05214965844247096,-0.1365394368505219,-0.1553793707710422,1.045078804277309,0.5467694571460749,-1.1481292379857277,34307,35899,35992,36103
0.08838799999999901,0.0009054968832060695,-0.04004637151956558,1.1251989603042603,0.0629265084862709,0.11932241171598434,-0.00537667004391551,0.043436286376057676,-0.1497301236639548,-0.15097849706968625,1.082274461111442,0.5474027537217145,-1.1475277197579314,34307,35899,35992,36103
0.0907599999999984,0.0009054968832060695,-0.04004637151956558,1.1251989603042603,0.0629265084862709,0.11932241171598434,-0.00537667004391551,0.05176155264786235,-0.21238797910593032,-0.14140999229962695,1.082274461111442,0.5474027537217145,-1.1475277197579314,34252,35614,35726,36100
0.09229599999999846,0.0009054968832060695,-0.04004637151956558,1.1251989603042603,0.0629265084862709,0.11932241171598434,-0.00537667004391551,0.06621688311681141,-0.24391075166476225,-0.13619879357996553,1.082274461111442,0.5474027537217145,-1.1475277197579314,34252,35614,35726,36100
0.09471299999999974,0.0015246854163706303,-0.03885795176029205,1.1251577138900757,0.06090836971998215,0.11836197227239609,-0.0028717212844640017,0.07263695307309782,-0.2050757709904134,-0.14050192094693717,1.0404305153378524,0.5639337898772139,-1.1974635990158682,34210,35357,35460,35964
0.09632700000000113,0.001768662710674107,-0.03893161192536354,1.1250755786895752,0.061792563647031784,0.11801747977733612,-0.0033197959419339895,0.07337232675147436,-0.14540531650123426,-0.1364485065440525,1.0763552970946442,0.5677486244634817,-1.1936294821730828,34210,35357,35460,35964
0.0989539999999979,0.001768662710674107,-0.03893161192536354,1.1250755786895752,0.061792563647031784,0.11801747977733612,-0.0033197959419339895,0.06318897714831061,-0.12751295194132095,-0.13899354811740833,1.0763552970946442,0.5677486244634817,-1.1936294821730828,34714,34966,34691,36125
0.10021099999999933,0.001768662710674107,-0.03893161192536354,1.1250755786895752,0.061792563647031784,0.11801747977733612,-0.0033197959419339895,0.051527523205882435,-0.1464251740406801,-0.162756210477264,1.0763552970946442,0.5677486244634817,-1.1936294821730828,34714,34966,34691,36125
0.10270000000000072,0.001768662710674107,-0.03893161192536354,1.1250755786895752,0.061792563647031784,0.11801747977733612,-0.0033197959419339895,0.04414214890060477,-0.1484354611895264,-0.18747740277008804,1.0763552970946442,0.5677486244634817,-1.1936294821730828,35118,35078,34654,36293
0.10417299999999886,0.001768662710674107,-0.03893161192536354,1.1250755786895752,0.061792563647031784,0.11801747977733612,-0.0033197959419339895,0.03833544655525564,-0.1355081193960103,-0.18413250573046214,1.0763552970946442,0.5677486244634817,-1.1936294821730828,35118,35078,34654,36293
0.10658899999999995,0.001768662710674107,-0.03893161192536354,1.1250755786895752,0.061792563647031784,0.11801747977733612,-0.0033197959419339895,0.045135790948070145,-0.1131703480878879,-0.16603173217049333,1.0763552970946442,0.5677486244634817,-1.1936294821730828,35227,35042,35033,36841
0.10818000000000029,0.002181437099352479,-0.03788210079073906,1.1250255107879639,0.05882628262042999,0.11649978905916214,-0.0012995819561183453,0.06428367367557689,-0.10976635383919746,-0.1527225513333087,1.068629281658303,0.5900124666943509,-1.2459407008248562,35227,35042,35033,36841
0.11054699999999866,0.002181437099352479,-0.03788210079073906,1.1250255107879639,0.05882628262042999,0.11649978905916214,-0.0012995819561183453,0.08846399459576264,-0.14089190759906564,-0.14232840004629757,1.068629281658303,0.5900124666943509,-1.2459407008248562,35555,35485,35079,36696
0.11209400000000096,0.002181437099352479,-0.03788210079073906,1.1250255107879639,0.05882628262042999,0.11649978905916214,-0.0012995819561183453,0.09208631811956913,-0.176586405492209,-0.14477651087835292,1.068629281658303,0.5900124666943509,-1.2459407008248562,35555,35485,35079,36696
0.114512999999999,0.0027590706013143063,-0.03672213479876518,1.1250107288360596,0.056699879467487335,0.11549510061740875,-0.0016603781841695309,0.09299850072719171,-0.17967239333960874,-0.14880871986105781,1.0240827996834498,0.6095283450053298,-1.2834848792621478,35319,35995,35458,36161
0.11610699999999997,0.00288238562643528,-0.036865707486867905,1.1250051259994507,0.05711083859205246,0.11487618088722229,-0.0016926631797105074,0.09345832045652912,-0.18571508920824173,-0.15171372926762988,1.0602172039068907,0.6148960323124594,-1.2824290592478773,35319,35995,35458,36161
0.11874499999999898,0.00288238562643528,-0.036865707486867905,1.1250051259994507,0.05711083859205246,0.11487618088722229,-0.0016926631797105074,0.09341779047368946,-0.19645200597230286,-0.15944353768682806,1.0602172039068907,0.6148960323124594,-1.2824290592478773,34708,36334,35738,35599
0.12000600000000122,0.00288238562643528,-0.036865707486867905,1.1250051259994507,0.05711083859205246,0.11487618088722229,-0.0016926631797105074,0.10931890116417212,-0.15868247282631065,-0.16203276276714396,1.0602172039068907,0.6148960323124594,-1.2824290592478773,34708,36334,35738,35599
0.12249499999999898,0.00288238562643528,-0.036865707486867905,1.1250051259994507,0.05711083859205246,0.11487618088722229,-0.0016926631797105074,0.11919030721871432,-0.13093270045233488,-0.14825175300858137,1.0602172039068907,0.6148960323124594,-1.2824290592478773,34798,36117,35245,35656
0.12395799999999872,0.00288238562643528,-0.036865707486867905,1.1250051259994507,0.05711083859205246,0.11487618088722229,-0.0016926631797105074,0.09798584411247513,-0.17220304207502032,-0.1422123694465542,1.0602172039068907,0.6148960323124594,-1.2824290592478773,34798,36117,35245,35656
0.1263780000000006,0.0034424655605107546,-0.03572223335504532,1.1249903440475464,0.0549040362238884,0.11382031440734863,-0.0012714549666270614,0.09029824679655471,-0.1919353014082853,-0.143162002757006,1.0170086539496384,0.6448122781872205,-1.330682025318328,34528,35845,35347,35763
0.12796399999999994,0.0037288174498826265,-0.035865768790245056,1.1255160570144653,0.0559612475335598,0.11319953203201294,0.0015518419677391648,0.1129509452259574,-0.16592367440926337,-0.1401817590496392,1.0531772831462123,0.650138851974212,-1.325112235008238,34528,35845,35347,35763
0.13034200000000054,0.0037288174498826265,-0.035865768790245056,1.1255160570144653,0.0559612475335598,0.11319953203201294,0.0015518419677391648,0.11088998311499391,-0.16784135013120216,-0.15153837675460496,1.0531772831462123,0.650138851974212,-1.325112235008238,34678,35333,35036,36190
0.1318780000000006,0.0037288174498826265,-0.035865768790245056,1.1255160570144653,0.0559612475335598,0.11319953203201294,0.0015518419677391648,0.08120356831869092,-0.1918800741051798,-0.16711379116614933,1.0531772831462123,0.650138851974212,-1.325112235008238,34678,35333,35036,36190
0.13428800000000046,0.004276864230632782,-0.03473944589495659,1.125541090965271,0.05364565923810005,0.1120656207203865,0.003443013643845916,0.08570440210708731,-0.1719081802080781,-0.17497467704524985,1.0114913215380033,0.679605565153549,-1.3756212220220962,34654,35309,35032,36103
0.13588000000000103,0.004276864230632782,-0.03473944589495659,1.125541090965271,0.05364565923810005,0.1120656207203865,0.003443013643845916,0.11177554243409411,-0.13757310121574412,-0.17061469951138344,1.0114913215380033,0.679605565153549,-1.3756212220220962,34654,35309,35032,36103
0.13852899999999863,0.004648878704756498,-0.03487393260002136,1.1252591609954834,0.05508095771074295,0.11150094866752625,0.0019170636078342795,0.1034935192404896,-0.15621105933471713,-0.17130484106312066,1.0464026658847527,0.6845161281421847,-1.3677612275973434,35025,35404,34834,36170
0.13978900000000066,0.004648878704756498,-0.03487393260002136,1.1252591609954834,0.05508095771074295,0.11150094866752625,0.0019170636078342795,0.08150591200382058,-0.18785167677178505,-0.16939292442703915,1.0464026658847527,0.6845161281421847,-1.3677612275973434,35025,35404,34834,36170
0.14228499999999986,0.004648878704756498,-0.03487393260002136,1.1252591609954834,0.05508095771074295,0.11150094866752625,0.0019170636078342795,0.060656893518133706,-0.20058699632832802,-0.1688359575745627,1.0464026658847527,0.6845161281421847,-1.3677612275973434,34812,35934,35587,36110
0.1437520000000004,0.004648878704756498,-0.03487393260002136,1.1252591609954834,0.05508095771074295,0.11150094866752625,0.0019170636078342795,0.04724099482264257,-0.18782243193406462,-0.16507191226887197,1.0464026658847527,0.6845161281421847,-1.3677612275973434,34812,35934,35587,36110
0.14617199999999866,0.005187793634831905,-0.033764876425266266,1.1252859830856323,0.052699748426675797,0.11031200736761093,0.00344412075355649,0.049802265033891055,-0.14822701889995726,-0.16321961715169458,0.9980909237649007,0.7100993785999129,-1.416841336534405,34840,36044,35659,36420
0.14776099999999862,0.005605477374047041,-0.03388649597764015,1.1251369714736938,0.05429583042860031,0.10977556556463242,0.002629568101838231,0.04080287362759246,-0.1415187990749135,-0.18293125363126828,1.033146229450669,0.71528500203249,-1.40826901442785,34840,36044,35659,36420
0.150125,0.005605477374047041,-0.03388649597764015,1.1251369714736938,0.05429583042860031,0.10977556556463242,0.002629568101838231,0.022166265814515907,-0.18569766214785852,-0.19067299634110135,1.033146229450669,0.71528500203249,-1.40826901442785,34964,36140,36166,36881
0.15166999999999825,0.005605477374047041,-0.03388649597764015,1.1251369714736938,0.05429583042860031,0.10977556556463242,0.002629568101838231,0.024802335482287392,-0.20623319744491864,-0.1776524522318109,1.033146229450669,0.71528500203249,-1.40826901442785,34964,36140,36166,36881
0.15408799999999973,0.006136311683803797,-0.03279489651322365,1.1251659393310547,0.05186954513192177,0.10854633152484894,0.0031538375187665224,0.04511303340431758,-0.17069299644743177,-0.1605584201429193,0.9828282749034596,0.7266926798686045,-1.457084354274182,34910,36283,36193,36713
0.15568699999999808,0.0065803830511868,-0.0329011008143425,1.1256000995635986,0.05355766415596008,0.10806610435247421,0.005469633731991053,0.050788138141113964,-0.14306564625981558,-0.15793660462876352,1.0179799479261167,0.731440721051669,-1.447537841435046,34910,36283,36193,36713
0.15832800000000133,0.0065803830511868,-0.0329011008143425,1.1256000995635986,0.05355766415596008,0.10806610435247421,0.005469633731991053,0.034009490904314994,-0.13934807311514671,-0.16700420208729258,1.0179799479261167,0.731440721051669,-1.447537841435046,34836,35860,35846,36681
0.1595799999999981,0.0065803830511868,-0.0329011008143425,1.1256000995635986,0.05355766415596008,0.10806610435247421,0.005469633731991053,0.02460489329637704,-0.1316023190189217,-0.16992590618494807,1.0179799479261167,0.731440721051669,-1.447537841435046,34836,35860,35846,36681
0.16207800000000133,0.0065803830511868,-0.0329011008143425,1.1256000995635986,0.05355766415596008,0.10806610435247421,0.005469633731991053,0.052405151298361236,-0.08482885460921014,-0.159055381957949,1.0179799479261167,0.731440721051669,-1.447537841435046,35689,36354,35806,37194
0.16354200000000127,0.0065803830511868,-0.0329011008143425,1.1256000995635986,0.05355766415596008,0.10806610435247421,0.005469633731991053,0.10412826704155317,-0.008672522712302292,-0.1339679301138334,1.0179799479261167,0.731440721051669,-1.447537841435046,35689,36354,35806,37194
0.16595200000000113,0.0065803830511868,-0.0329011008143425,1.1256000995635986,0.05355766415596008,0.10806610435247421,0.005469633731991053,0.14391865675696794,0.04527275232950588,-0.11711022028217272,1.0179799479261167,0.731440721051669,-1.447537841435046,36541,35772,34882,37507
0.16753900000000066,0.007564583793282509,-0.031916480511426926,1.1258375644683838,0.05281863734126091,0.10639236122369766,0.007699606474488974,0.14661888572046972,0.05184695689506983,-0.11927325636429188,1.0070687555500748,0.7486590022931234,-1.4751671394747614,36541,35772,34882,37507
0.16992900000000008,0.007564583793282509,-0.031916480511426926,1.1258375644683838,0.05281863734126091,0.10639236122369766,0.007699606474488974,0.1314557036785344,0.031780984751866505,-0.12552390350216802,1.0070687555500748,0.7486590022931234,-1.4751671394747614,37708,36515,35119,38151
0.17145200000000113,0.007564583793282509,-0.031916480511426926,1.1258375644683838,0.05281863734126091,0.10639236122369766,0.007699606474488974,0.11072108876761245,-0.02216482188186238,-0.12663881092539447,1.0070687555500748,0.7486590022931234,-1.4751671394747614,37708,36515,35119,38151
0.1738610000000008,0.008079896681010723,-0.03085908852517605,1.1259238719940186,0.05024351179599762,0.10508638620376587,0.009567891247570515,0.09429823153006966,-0.10016300327075013,-0.13117986676862947,0.9726728654426905,0.7859533789543418,-1.4671617384935827,37532,37132,35983,37958
0.17545799999999873,0.008079896681010723,-0.03085908852517605,1.1259238719940186,0.05024351179599762,0.10508638620376587,0.009567891247570515,0.09906905991872965,-0.09574803146037358,-0.1290689787096054,0.9726728654426905,0.7859533789543418,-1.4671617384935827,37532,37132,35983,37958
0.17810699999999996,0.008553237654268742,-0.03093206323683262,1.1259633302688599,0.05207180604338646,0.10475542396306992,0.009764743968844414,0.11313762449599354,-0.03484958715077509,-0.12453055273794687,1.0067168238779896,0.7895775375626285,-1.4568678341645107,36787,37434,36972,37610
0.1793729999999996,0.008553237654268742,-0.03093206323683262,1.1259633302688599,0.05207180604338646,0.10475542396306992,0.009764743968844414,0.11109392299784515,0.0017485583608234832,-0.12179180780717982,1.0067168238779896,0.7895775375626285,-1.4568678341645107,36787,37434,36972,37610
0.18186699999999836,0.008553237654268742,-0.03093206323683262,1.1259633302688599,0.05207180604338646,0.10475542396306992,0.009764743968844414,0.09044331417455838,0.02409965626748078,-0.12762603641910844,1.0067168238779896,0.7895775375626285,-1.4568678341645107,37457,38343,38123,38684
0.18333299999999872,0.008553237654268742,-0.03093206323683262,1.1259633302688599,0.05207180604338646,0.10475542396306992,0.009764743968844414,0.0709879736603912,0.016951935799979067,-0.13623134240191334,1.0067168238779896,0.7895775375626285,-1.4568678341645107,37457,38343,38123,38684
0.18574399999999877,0.008553237654268742,-0.03093206323683262,1.1259633302688599,0.05207180604338646,0.10475542396306992,0.009764743968844414,0.05153925359824639,-0.017056742632143993,-0.14439379798495172,1.0067168238779896,0.7895775375626285,-1.4568678341645107,36883,37779,38509,39012
0.18734699999999793,0.009544262662529945,-0.02994765341281891,1.1260334253311157,0.051405616104602814,0.10312222689390182,0.01135615911334753,0.06697689103527119,-0.026188467137187,-0.1516717345461907,1.0050563572295013,0.8216727043406742,-1.4566738842610547,36883,37779,38509,39012
0.18971500000000013,0.009544262662529945,-0.02994765341281891,1.1260334253311157,0.051405616104602814,0.10312222689390182,0.01135615911334753,0.0815201515932741,-0.03245045351564199,-0.14629521177948424,1.0050563572295013,0.8216727043406742,-1.4566738842610547,37988,38505,38989,40198
0.19124299999999858,0.009544262662529945,-0.02994765341281891,1.1260334253311157,0.051405616104602814,0.10312222689390182,0.01135615911334753,0.06573897469800749,-0.05795912797864025,-0.14035536386319875,1.0050563572295013,0.8216727043406742,-1.4566738842610547,37988,38505,38989,40198
0.19364999999999782,0.010045296512544155,-0.028923774138092995,1.1261684894561768,0.048799727112054825,0.10165385901927948,0.01566319912672043,0.05772763270088511,-0.09141778978455359,-0.14373742864478806,0.9641716851989256,0.8410545547948585,-1.4631536982641247,38303,38729,38925,39769
0.19527400000000125,0.010536320507526398,-0.02896331064403057,1.1260805130004883,0.050686538219451904,0.10146840661764145,0.015159795060753822,0.08484473370720974,-0.13670935485044736,-0.12880366128600626,0.998345486275091,0.8435946875805155,-1.4531336706467428,38303,38729,38925,39769
0.19789600000000063,0.010536320507526398,-0.02896331064403057,1.1260805130004883,0.050686538219451904,0.10146840661764145,0.015159795060753822,0.11291193823836615,-0.15684078041922317,-0.11071168448001312,0.998345486275091,0.8435946875805155,-1.4531336706467428,37885,39275,39420,38814
0.19916400000000067,0.010536320507526398,-0.02896331064403057,1.1260805130004883,0.050686538219451904,0.10146840661764145,0.015159795060753822,0.10899169021236385,-0.15153669563416686,-0.12104772059861169,0.998345486275091,0.8435946875805155,-1.4531336706467428,37885,39275,39420,38814
0.20165499999999884,0.010536320507526398,-0.02896331064403057,1.1260805130004883,0.050686538219451904,0.10146840661764145,0.015159795060753822,0.10096798532211862,-0.1658623717699211,-0.14254488175340738,0.998345486275091,0.8435946875805155,-1.4531336706467428,39278,41401,41336,40082
0.20311699999999838,0.010536320507526398,-0.02896331064403057,1.1260805130004883,0.050686538219451904,0.10146840661764145,0.015159795060753822,0.07604801302105538,-0.21017857073133017,-0.1596121490733437,0.998345486275091,0.8435946875805155,-1.4531336706467428,39278,41401,41336,40082
0.20553499999999986,0.010536320507526398,-0.02896331064403057,1.1260805130004883,0.050686538219451904,0.10146840661764145,0.015159795060753822,0.06769693073143375,-0.21995109028564636,-0.16316655366697477,0.998345486275091,0.8435946875805155,-1.4531336706467428,39075,41815,42114,40065
0.2071239999999998,0.01101353857666254,-0.027979018166661263,1.1261260509490967,0.047866299748420715,0.09981787949800491,0.020662138238549232,0.09678667260788289,-0.16916996790952907,-0.15915679846121059,0.9958107491253679,0.8721140091164973,-1.4957654143025825,39075,41815,42114,40065
0.2095099999999984,0.01101353857666254,-0.027979018166661263,1.1261260509490967,0.047866299748420715,0.09981787949800491,0.020662138238549232,0.13925688481494672,-0.12796713742047716,-0.16850023282964458,0.9958107491253679,0.8721140091164973,-1.4957654143025825,40775,42727,43475,42301
0.21103199999999925,0.01101353857666254,-0.027979018166661263,1.1261260509490967,0.047866299748420715,0.09981787949800491,0.020662138238549232,0.17171525083185868,-0.11212524045235674,-0.17834131213727353,0.9958107491253679,0.8721140091164973,-1.4957654143025825,40775,42727,43475,42301
0.2134439999999995,0.011478391475975513,-0.026988890022039413,1.1263710260391235,0.045096658170223236,0.0982057973742485,0.028324289247393608,0.19064779617928648,-0.09390027203942776,-0.1768652384583403,0.9492428057038086,0.9039099147728747,-1.5437507270931832,41676,42628,43316,42265
0.2150420000000013,0.011478391475975513,-0.026988890022039413,1.1263710260391235,0.045096658170223236,0.0982057973742485,0.028324289247393608,0.19169906237483847,-0.07308703561969962,-0.1718735924034207,0.9492428057038086,0.9039099147728747,-1.5437507270931832,41676,42628,43316,42265
0.21768500000000132,0.0117464205250144,-0.026994995772838593,1.126177430152893,0.046102769672870636,0.09814140945672989,0.02723832242190838,0.17433884733499344,-0.06222020236752384,-0.18110843637840673,0.982471255428733,0.9059099500060873,-1.5391487084096982,41679,41971,42995,42196
0.2189480000000003,0.0117464205250144,-0.026994995772838593,1.126177430152893,0.046102769672870636,0.09814140945672989,0.02723832242190838,0.18012962480926173,-0.03375497176669828,-0.18985760299434634,0.982471255428733,0.9059099500060873,-1.5391487084096982,41679,41971,42995,42196
0.2214340000000011,0.0117464205250144,-0.026994995772838593,1.126177430152893,0.046102769672870636,0.09814140945672989,0.02723832242190838,0.20951163197059025,0.02636164542885321,-0.18498749695367525,0.982471255428733,0.9059099500060873,-1.5391487084096982,44107,44376,44653,44253
0.22290999999999986,0.0117464205250144,-0.026994995772838593,1.126177430152893,0.046102769672870636,0.09814140945672989,0.02723832242190838,0.24189906635634364,0.0809655399738867,-0.17415389079728744,0.982471255428733,0.9059099500060873,-1.5391487084096982,44107,44376,44653,44253
0.2253220000000001,0.0117464205250144,-0.026994995772838593,1.126177430152893,0.046102769672870636,0.09814140945672989,0.02723832242190838,0.25382619974583165,0.13847653700366147,-0.17934147892940958,0.982471255428733,0.9059099500060873,-1.5391487084096982,44435,44083,44473,44335
0.22691700000000128,0.012607814744114876,-0.02601091004908085,1.126765251159668,0.04473432898521423,0.09642673283815384,0.04060662165284157,0.25777403645625147,0.1792865678766835,-0.2003893398411737,0.9667316902993602,0.961473058480186,-1.5425277178258978,44435,44083,44473,44335
0.22928700000000027,0.012607814744114876,-0.02601091004908085,1.126765251159668,0.04473432898521423,0.09642673283815384,0.04060662165284157,0.2711610814658073,0.1754573749928267,-0.22025708749489648,0.9667316902993602,0.961473058480186,-1.5425277178258978,46205,45806,46336,46381
0.23082300000000033,0.012607814744114876,-0.02601091004908085,1.126765251159668,0.04473432898521423,0.09642673283815384,0.04060662165284157,0.298465822976874,0.18917135631570337,-0.225064226420544,0.9667316902993602,0.961473058480186,-1.5425277178258978,46205,45806,46336,46381
0.23324199999999837,0.01303958985954523,-0.025056343525648117,1.1272588968276978,0.04163303226232529,0.09446626156568527,0.058116886764764786,0.3238320328857152,0.260123244143324,-0.22539179523462374,0.9114833038561548,1.0363709988642245,-1.496988323237222,46710,45784,46802,46155
0.23483099999999832,0.01303958985954523,-0.025056343525648117,1.1272588968276978,0.04163303226232529,0.09446626156568527,0.058116886764764786,0.3231312886238881,0.3271607179322053,-0.22709005977225366,0.9114833038561548,1.0363709988642245,-1.496988323237222,46710,45784,46802,46155
0.23747000000000115,0.013533800840377808,-0.025027479976415634,1.1271235942840576,0.04356587678194046,0.09456577897071838,0.057336144149303436,0.31642564873615037,0.3404245251623177,-0.22859358065517152,0.9436843799389656,1.036970750224979,-1.4866426492356104,46501,45038,46621,45753
0.23874499999999899,0.013533800840377808,-0.025027479976415634,1.1271235942840576,0.04356587678194046,0.09456577897071838,0.057336144149303436,0.3190383762130862,0.3430705088633659,-0.24693041015626221,0.9436843799389656,1.036970750224979,-1.4866426492356104,46501,45038,46621,45753
0.2412390000000014,0.013533800840377808,-0.025027479976415634,1.1271235942840576,0.04356587678194046,0.09456577897071838,0.057336144149303436,0.33537793476515837,0.374591217472353,-0.28086336014637264,0.9436843799389656,1.036970750224979,-1.4866426492356104,48791,47686,48481,47762
0.24270300000000133,0.013533800840377808,-0.025027479976415634,1.1271235942840576,0.04356587678194046,0.09456577897071838,0.057336144149303436,0.34530500088648325,0.42472968578792053,-0.30168691631532485,0.9436843799389656,1.036970750224979,-1.4866426492356104,48791,47686,48481,47762
0.24511999999999898,0.013533800840377808,-0.025027479976415634,1.1271235942840576,0.04356587678194046,0.09456577897071838,0.057336144149303436,0.36003441224349353,0.4940411496078364,-0.3083464502266906,0.9436843799389656,1.036970750224979,-1.4866426492356104,48527,47104,48457,47790
0.24670000000000072,0.014492234215140343,-0.024045048281550407,1.1279106140136719,0.04257550090551376,0.09252206981182098,0.08118351548910141,0.37720993706174155,0.5566421132710252,-0.3138160171839817,0.9086253080212279,1.1279015970230912,-1.3796709935580027,48527,47104,48457,47790
0.24907800000000133,0.014492234215140343,-0.024045048281550407,1.1279106140136719,0.04257550090551376,0.09252206981182098,0.08118351548910141,0.3674979211984406,0.5572020428902144,-0.31920372522726653,0.9086253080212279,1.1279015970230912,-1.3796709935580027,50335,48625,49538,49852
0.2506140000000014,0.014492234215140343,-0.024045048281550407,1.1279106140136719,0.04257550090551376,0.09252206981182098,0.08118351548910141,0.3462590117679769,0.4883454136949703,-0.3379103679352284,0.9086253080212279,1.1279015970230912,-1.3796709935580027,50335,48625,49538,49852
0.25303600000000004,0.014492234215140343,-0.024045048281550407,1.1279106140136719,0.04257550090551376,0.09252206981182098,0.08118351548910141,0.327507694532729,0.43476680704129295,-0.36394513114622035,0.9086253080212279,1.1279015970230912,-1.3796709935580027,50308,48618,50340,49416
0.25461899999999876,0.014951803721487522,-0.023064322769641876,1.1289384365081787,0.039666641503572464,0.09021680057048798,0.11135633289813995,0.3192971688920147,0.4392086934234361,-0.37925221543318244,0.853648685622957,1.2283551665567525,-1.2326156127608523,50308,48618,50340,49416
0.25726800000000005,0.014951803721487522,-0.023064322769641876,1.1289384365081787,0.039666641503572464,0.09021680057048798,0.11135633289813995,0.3363392027606225,0.4571433190208976,-0.38673606428095497,0.853648685622957,1.2283551665567525,-1.2326156127608523,49317,48174,50673,48835
0.25853199999999926,0.014951803721487522,-0.023064322769641876,1.1289384365081787,0.039666641503572464,0.09021680057048798,0.11135633289813995,0.3594468856175084,0.4854245251903987,-0.39860693839241507,0.853648685622957,1.2283551665567525,-1.2326156127608523,49317,48174,50673,48835
0.26101599999999964,0.014951803721487522,-0.023064322769641876,1.1289384365081787,0.039666641503572464,0.09021680057048798,0.11135633289813995,0.3712531114935068,0.5331456421845013,-0.40785330053911567,0.853648685622957,1.2283551665567525,-1.2326156127608523,51439,50620,52005,50517
0.26248999999999795,0.014951803721487522,-0.023064322769641876,1.1289384365081787,0.039666641503572464,0.09021680057048798,0.11135633289813995,0.38486020018813044,0.5794429999703339,-0.40583392535304946,0.853648685622957,1.2283551665567525,-1.2326156127608523,51439,50620,52005,50517
0.26490599999999903,0.014951803721487522,-0.023064322769641876,1.1289384365081787,0.039666641503572464,0.09021680057048798,0.11135633289813995,0.3930924305917288,0.5976367178523465,-0.39325508315530544,0.853648685622957,1.2283551665567525,-1.2326156127608523,51329,50280,51819,50331
0.26650600000000124,0.015676571056246758,-0.02208586037158966,1.1301162242889404,0.038165103644132614,0.0875837653875351,0.14891290664672852,0.3945399918022414,0.5744876561300235,-0.38486572624739235,0.7760533789427027,1.3241500981590335,-1.0883961811804013,51329,50280,51819,50331
0.26886599999999816,0.015676571056246758,-0.02208586037158966,1.1301162242889404,0.038165103644132614,0.0875837653875351,0.14891290664672852,0.39448409870886336,0.504788269607824,-0.38819271352868745,0.7760533789427027,1.3241500981590335,-1.0883961811804013,52575,51730,52854,51852
0.27040299999999845,0.015676571056246758,-0.02208586037158966,1.1301162242889404,0.038165103644132614,0.0875837653875351,0.14891290664672852,0.38866895331062085,0.5026927945936087,-0.41122313142444744,0.7760533789427027,1.3241500981590335,-1.0883961811804013,52575,51730,52854,51852
0.2728169999999991,0.015676571056246758,-0.02208586037158966,1.1301162242889404,0.038165103644132614,0.0875837653875351,0.14891290664672852,0.37659754316907784,0.5765811004839075,-0.44711934712540746,0.7760533789427027,1.3241500981590335,-1.0883961811804013,52848,51305,52859,51659
0.27441300000000046,0.016536572948098183,-0.02111009508371353,1.1319186687469482,0.03754282370209694,0.08463943004608154,0.1944306343793869,0.3982756078632956,0.5679828185884777,-0.4627748061724655,0.6966388459717416,1.43300083997311,-0.917586613711565,52848,51305,52859,51659
0.27704899999999905,0.016536572948098183,-0.02111009508371353,1.1319186687469482,0.03754282370209694,0.08463943004608154,0.1944306343793869,0.4374215458844248,0.46707408027823494,-0.48917478863744823,0.6966388459717416,1.43300083997311,-0.917586613711565,52294,50762,52697,50932
0.2783169999999991,0.016536572948098183,-0.02111009508371353,1.1319186687469482,0.03754282370209694,0.08463943004608154,0.1944306343793869,0.4721146452734279,0.38436881367749715,-0.502085560575557,0.6966388459717416,1.43300083997311,-0.917586613711565,52294,50762,52697,50932
0.28081000000000134,0.016536572948098183,-0.02111009508371353,1.1319186687469482,0.03754282370209694,0.08463943004608154,0.1944306343793869,0.46764442951518903,0.4440201932753686,-0.4964306043168828,0.6966388459717416,1.43300083997311,-0.917586613711565,53634,53186,54046,51983
0.28227599999999803,0.01689995266497135,-0.02028251253068447,1.134124517440796,0.03525750711560249,0.0807712972164154,0.24672934412956238,0.4105188251846624,0.5785742768227501,-0.5195429477056763,0.5621539684033611,1.5537200523363655,-0.7758623573468845,53634,53186,54046,51983
0.28469900000000053,0.01689995266497135,-0.02028251253068447,1.134124517440796,0.03525750711560249,0.0807712972164154,0.24672934412956238,0.3616074749203761,0.6812445963255394,-0.5554447560449255,0.5621539684033611,1.5537200523363655,-0.7758623573468845,53342,52478,53434,52014
0.28627599999999803,0.01746651902794838,-0.020137054845690727,1.1345810890197754,0.0375560037791729,0.08135604858398438,0.24930019676685333,0.347476708886902,0.7270239359898379,-0.5826677551552836,0.5933397206365543,1.5508852419063923,-0.7624174070360586,53342,52478,53434,52014
0.28866799999999787,0.01746651902794838,-0.020137054845690727,1.1345810890197754,0.0375560037791729,0.08135604858398438,0.24930019676685333,0.3382060121057408,0.6900315631842013,-0.5989803492013187,0.5933397206365543,1.5508852419063923,-0.7624174070360586,54407,52953,54023,53954
0.2901939999999995,0.01746651902794838,-0.020137054845690727,1.1345810890197754,0.0375560037791729,0.08135604858398438,0.24930019676685333,0.32567287641020526,0.6583444735861115,-0.6067949293669654,0.5933397206365543,1.5508852419063923,-0.7624174070360586,54407,52953,54023,53954
0.292619999999999,0.01746651902794838,-0.020137054845690727,1.1345810890197754,0.0375560037791729,0.08135604858398438,0.24930019676685333,0.32077605553484934,0.7092093856680254,-0.6137979777694379,0.5933397206365543,1.5508852419063923,-0.7624174070360586,54643,52481,53876,54096
0.2941980000000003,0.01843353360891342,-0.019683312624692917,1.137701153755188,0.038107939064502716,0.07548642158508301,0.3113465905189514,0.31423047162862533,0.7566221751869241,-0.6255646224137349,0.4629048374444024,1.6634868100544962,-0.5588349973900265,54643,52481,53876,54096
0.296857,0.01843353360891342,-0.019683312624692917,1.137701153755188,0.038107939064502716,0.07548642158508301,0.3113465905189514,0.2956406418239771,0.7361820143464024,-0.6339297445557284,0.4629048374444024,1.6634868100544962,-0.5588349973900265,54153,51501,53489,54150
0.2981140000000014,0.01843353360891342,-0.019683312624692917,1.137701153755188,0.038107939064502716,0.07548642158508301,0.3113465905189514,0.27502299794155843,0.7409963438069932,-0.6435946890467622,0.4629048374444024,1.6634868100544962,-0.5588349973900265,54153,51501,53489,54150
0.30061699999999836,0.01843353360891342,-0.019683312624692917,1.137701153755188,0.038107939064502716,0.07548642158508301,0.3113465905189514,0.27904082585437695,0.8040150575766745,-0.6647734776156173,0.4629048374444024,1.6634868100544962,-0.5588349973900265,55535,53291,53933,54937
0.3020649999999987,0.018806682899594307,-0.018952051177620888,1.141136884689331,0.036753762513399124,0.07067599892616272,0.37579628825187683,0.2686628199814744,0.8090247299032225,-0.679876597052593,0.2821589745128367,1.7477650027561773,-0.34585021431486435,55535,53291,53933,54937
0.3044809999999998,0.018806682899594307,-0.018952051177620888,1.141136884689331,0.036753762513399124,0.07067599892616272,0.37579628825187683,0.21333516563713065,0.726215133966781,-0.6796757281273736,0.2821589745128367,1.7477650027561773,-0.34585021431486435,54941,53120,53834,54217
0.3060859999999993,0.019421739503741264,-0.01897701993584633,1.141065239906311,0.0393080934882164,0.07054503262042999,0.37536653876304626,0.17399907791416977,0.6886780115601685,-0.6721673449080587,0.31161576899919796,1.7495595480255046,-0.3311759443309789,54941,53120,53834,54217
0.3084549999999981,0.019421739503741264,-0.01897701993584633,1.141065239906311,0.0393080934882164,0.07054503262042999,0.37536653876304626,0.15210534710592602,0.7092469362393955,-0.6812403352677953,0.31161576899919796,1.7495595480255046,-0.3311759443309789,55288,54340,54912,55188
0.3099809999999998,0.019421739503741264,-0.01897701993584633,1.141065239906311,0.0393080934882164,0.07054503262042999,0.37536653876304626,0.14793585216902755,0.7113369850628897,-0.6941271720456069,0.31161576899919796,1.7495595480255046,-0.3311759443309789,55288,54340,54912,55188
0.31240999999999985,0.019809968769550323,-0.018297195434570312,1.145167350769043,0.03858523070812225,0.06535651534795761,0.44505634903907776,0.16961070442518036,0.6927122345584478,-0.6874982977762907,0.11698235798994575,1.805418377209906,-0.12055159679767312,55422,54274,54742,55018
0.3139880000000012,0.019809968769550323,-0.018297195434570312,1.145167350769043,0.03858523070812225,0.06535651534795761,0.44505634903907776,0.16202993315848577,0.6759303915283408,-0.6785205820045518,0.11698235798994575,1.805418377209906,-0.12055159679767312,55422,54274,54742,55018
0.3166310000000012,0.020423654466867447,-0.01814376749098301,1.1450797319412231,0.04117465391755104,0.06602148711681366,0.4445367753505707,0.1180660953764294,0.6635677314320839,-0.6896444727197583,0.14774827136463733,1.8018097238133248,-0.10507001337573674,54760,53712,54813,54843
0.3178970000000008,0.020423654466867447,-0.01814376749098301,1.1450797319412231,0.04117465391755104,0.06602148711681366,0.4445367753505707,0.10018648902261326,0.6891510555487939,-0.7070042882854398,0.14774827136463733,1.8018097238133248,-0.10507001337573674,54760,53712,54813,54843
0.320387999999999,0.020423654466867447,-0.01814376749098301,1.1450797319412231,0.04117465391755104,0.06602148711681366,0.4445367753505707,0.12458369112407236,0.7440475274678969,-0.7184737907311113,0.14774827136463733,1.8018097238133248,-0.10507001337573674,55871,54699,54899,55680
0.3218580000000002,0.020833807066082954,-0.017510881647467613,1.1499032974243164,0.04110783711075783,0.060508277267217636,0.5201833248138428,0.14044294857354872,0.7434841357392907,-0.7295801045831233,-0.051327031412076334,1.8405590187057166,0.09284172115580737,55871,54699,54899,55680
0.32429100000000105,0.020833807066082954,-0.017510881647467613,1.1499032974243164,0.04110783711075783,0.060508277267217636,0.5201833248138428,0.11416337427935119,0.6779811587257563,-0.7389708766399334,-0.051327031412076334,1.8405590187057166,0.09284172115580737,55662,54297,54295,55274
0.3258610000000008,0.02143501676619053,-0.017763929441571236,1.150475025177002,0.043637704104185104,0.05935031548142433,0.5233486294746399,0.08154017523572013,0.618393129072315,-0.7400608418950756,-0.021868778431858683,1.8485736409584255,0.10794677915789817,55662,54297,54295,55274
0.32823300000000016,0.02143501676619053,-0.017763929441571236,1.150475025177002,0.043637704104185104,0.05935031548142433,0.5233486294746399,0.0591326915248757,0.592449612418172,-0.7478923331336443,-0.021868778431858683,1.8485736409584255,0.10794677915789817,56001,55170,54874,55979
0.3297769999999982,0.02143501676619053,-0.017763929441571236,1.150475025177002,0.043637704104185104,0.05935031548142433,0.5233486294746399,0.023758650973463746,0.5558068460846354,-0.7664392527552287,-0.021868778431858683,1.8485736409584255,0.10794677915789817,56001,55170,54874,55979
0.3322010000000009,0.02143501676619053,-0.017763929441571236,1.150475025177002,0.043637704104185104,0.05935031548142433,0.5233486294746399,0.013208588249385282,0.5656713944993706,-0.7827038433226151,-0.021868778431858683,1.8485736409584255,0.10794677915789817,55944,55378,54935,55758
0.33377999999999886,0.022454624995589256,-0.017096275463700294,1.1560529470443726,0.04673653841018677,0.05401211604475975,0.6035364270210266,0.01691459224777181,0.5909091068856156,-0.7958890873005702,-0.2048908207707454,1.872112582520107,0.30900986404398156,55944,55378,54935,55758
0.3364310000000005,0.022454624995589256,-0.017096275463700294,1.1560529470443726,0.04673653841018677,0.05401211604475975,0.6035364270210266,-0.00020937977623826975,0.5407385474789126,-0.793866150136546,-0.2048908207707454,1.872112582520107,0.30900986404398156,55451,54912,54903,55721
0.3376850000000013,0.022454624995589256,-0.017096275463700294,1.1560529470443726,0.04673653841018677,0.05401211604475975,0.6035364270210266,-0.02757849158458625,0.47523683546689593,-0.7804487450905633,-0.2048908207707454,1.872112582520107,0.30900986404398156,55451,54912,54903,55721
0.3401899999999987,0.022454624995589256,-0.017096275463700294,1.1560529470443726,0.04673653841018677,0.05401211604475975,0.6035364270210266,-0.04199729305411459,0.5129555521703381,-0.762752372542123,-0.2048908207707454,1.872112582520107,0.30900986404398156,55965,55809,55355,56051
0.34165199999999823,0.022926922887563705,-0.016586029902100563,1.1625118255615234,0.04793904349207878,0.04803952947258949,0.6882426142692566,-0.03117953270621273,0.6127308491206431,-0.751737471694528,-0.4294131409192264,1.8714839387001783,0.46305005898418394,55965,55809,55355,56051
0.3440659999999989,0.022926922887563705,-0.016586029902100563,1.1625118255615234,0.04793904349207878,0.04803952947258949,0.6882426142692566,-0.03787713733759902,0.6130287236885684,-0.7553190238865211,-0.4294131409192264,1.8714839387001783,0.46305005898418394,55825,55253,54688,55904
0.34565799999999947,0.02348070777952671,-0.01628308743238449,1.1627659797668457,0.05034435912966728,0.049408528953790665,0.6896046996116638,-0.07829016163230672,0.5273186790089216,-0.7728170575127777,-0.400637940660192,1.862582304476451,0.478197756478981,55825,55253,54688,55904
0.34803499999999987,0.02348070777952671,-0.01628308743238449,1.1627659797668457,0.05034435912966728,0.049408528953790665,0.6896046996116638,-0.1344236302658596,0.4802107215662961,-0.8055656831213731,-0.400637940660192,1.862582304476451,0.478197756478981,56038,55706,55066,56407
0.3495619999999981,0.02348070777952671,-0.01628308743238449,1.1627659797668457,0.05034435912966728,0.049408528953790665,0.6896046996116638,-0.15487415246749736,0.4829566403872495,-0.834724966791787,-0.400637940660192,1.862582304476451,0.478197756478981,56038,55706,55066,56407
0.35199299999999856,0.02348070777952671,-0.01628308743238449,1.1627659797668457,0.05034435912966728,0.049408528953790665,0.6896046996116638,-0.15083876433624116,0.4894868778276919,-0.8326369153391103,-0.400637940660192,1.862582304476451,0.478197756478981,56121,55801,54824,56316
0.3535679999999993,0.024539189413189888,-0.015892688184976578,1.170944333076477,0.05455966293811798,0.042215634137392044,0.7866127490997314,-0.1547342033522137,0.48854049024481866,-0.8100107652968244,-0.6171763161386024,1.8428586745929414,0.6636583006321182,56121,55801,54824,56316
0.35621800000000076,0.024539189413189888,-0.015892688184976578,1.170944333076477,0.05455966293811798,0.042215634137392044,0.7866127490997314,-0.16870291603335644,0.502774387191506,-0.8011023582924548,-0.6171763161386024,1.8428586745929414,0.6636583006321182,55757,55463,54782,56249
0.35748199999999997,0.024539189413189888,-0.015892688184976578,1.170944333076477,0.05455966293811798,0.042215634137392044,0.7866127490997314,-0.20287435209908347,0.5041368936947042,-0.8073181096976725,-0.6171763161386024,1.8428586745929414,0.6636583006321182,55757,55463,54782,56249
0.35996800000000073,0.024539189413189888,-0.015892688184976578,1.170944333076477,0.05455966293811798,0.042215634137392044,0.7866127490997314,-0.22548633745332156,0.5184451261253183,-0.8086891050268453,-0.6171763161386024,1.8428586745929414,0.6636583006321182,56129,55938,54886,56523
0.3614439999999995,0.024539189413189888,-0.015892688184976578,1.170944333076477,0.05455966293811798,0.042215634137392044,0.7866127490997314,-0.25747959070822957,0.5260427585306646,-0.7957572608266112,-0.6171763161386024,1.8428586745929414,0.6636583006321182,56129,55938,54886,56523
0.36386200000000096,0.025095723569393158,-0.015500898472964764,1.179263710975647,0.05696246400475502,0.03622211888432503,0.8772739171981812,-0.32744910498874724,0.44136465548390974,-0.8057702804721184,-0.8493071209534216,1.7925280102134091,0.8080020223596056,55812,55702,54710,56279
0.36544700000000013,0.025562778115272522,-0.015241574496030807,1.1791260242462158,0.05904274061322212,0.03744003176689148,0.8764975666999817,-0.4052263251503479,0.3417635292688959,-0.8453499142767671,-0.8196894741055331,1.7849132581124985,0.8205568477444187,55812,55702,54710,56279
0.3678199999999997,0.025562778115272522,-0.015241574496030807,1.1791260242462158,0.05904274061322212,0.03744003176689148,0.8764975666999817,-0.44023467623338913,0.3513705167167069,-0.8707510781749156,-0.8196894741055331,1.7849132581124985,0.8205568477444187,55599,56042,55373,56686
0.36935099999999876,0.025562778115272522,-0.015241574496030807,1.1791260242462158,0.05904274061322212,0.03744003176689148,0.8764975666999817,-0.4392819636429269,0.4478260834996872,-0.8697892775472335,-0.8196894741055331,1.7849132581124985,0.8205568477444187,55599,56042,55373,56686
0.37177799999999844,0.025562778115272522,-0.015241574496030807,1.1791260242462158,0.05904274061322212,0.03744003176689148,0.8764975666999817,-0.4540511559687202,0.5003954852582791,-0.8619942716155988,-0.8196894741055331,1.7849132581124985,0.8205568477444187,55788,56053,54953,56660
0.37336200000000097,0.02659694105386734,-0.014950597658753395,1.1886905431747437,0.06385338306427002,0.031379856169223785,0.9709498286247253,-0.4882641539922093,0.4952141056204482,-0.8580639118998326,-1.0295548584111538,1.6809313382920799,0.9518635534775605,55788,56053,54953,56660
0.376012999999999,0.02659694105386734,-0.014950597658753395,1.1886905431747437,0.06385338306427002,0.031379856169223785,0.9709498286247253,-0.5208056522470238,0.47947419107732103,-0.871335375718079,-1.0295548584111538,1.6809313382920799,0.9518635534775605,55454,55584,54879,56748
0.37726800000000005,0.02659694105386734,-0.014950597658753395,1.1886905431747437,0.06385338306427002,0.031379856169223785,0.9709498286247253,-0.5575030133829069,0.478058621089403,-0.8850303487286751,-1.0295548584111538,1.6809313382920799,0.9518635534775605,55454,55584,54879,56748
0.3797649999999994,0.02659694105386734,-0.014950597658753395,1.1886905431747437,0.06385338306427002,0.031379856169223785,0.9709498286247253,-0.6253036992059344,0.39408549007270577,-0.8819433455511099,-1.0295548584111538,1.6809313382920799,0.9518635534775605,55632,55932,55002,56918
0.3812279999999992,0.02659694105386734,-0.014950597658753395,1.1886905431747437,0.06385338306427002,0.031379856169223785,0.9709498286247253,-0.6954519615298669,0.2227964948180711,-0.8598869122450191,-1.0295548584111538,1.6809313382920799,0.9518635534775605,55632,55932,55002,56918
0.38364800000000104,0.02659694105386734,-0.014950597658753395,1.1886905431747437,0.06385338306427002,0.031379856169223785,0.9709498286247253,-0.7418746543345013,0.16476401755734518,-0.8410586296542679,-1.0295548584111538,1.6809313382920799,0.9518635534775605,55110,56215,55519,56571
0.38524099999999817,0.028156109154224396,-0.014320610091090202,1.1989384889602661,0.07147981226444244,0.027617596089839935,1.0657460689544678,-0.7508551664253847,0.25466835786154196,-0.8561885804392261,-1.2485481350056993,1.520558836075844,1.1144825346759555,55110,56215,55519,56571
0.387625,0.028156109154224396,-0.014320610091090202,1.1989384889602661,0.07147981226444244,0.027617596089839935,1.0657460689544678,-0.722607749112214,0.41072671819725665,-0.87679925016854,-1.2485481350056993,1.520558836075844,1.1144825346759555,55194,56366,55222,56685
0.3891419999999998,0.028156109154224396,-0.014320610091090202,1.1989384889602661,0.07147981226444244,0.027617596089839935,1.0657460689544678,-0.6888532475598957,0.5461519883162302,-0.883563346442205,-1.2485481350056993,1.520558836075844,1.1144825346759555,55194,56366,55222,56685
0.3915780000000013,0.02888968028128147,-0.014070040546357632,1.2100701332092285,0.07537095248699188,0.02283276990056038,1.160596489906311,-0.6847658279188421,0.5762495369281927,-0.894114258048881,-1.4913646705240882,1.3152321584608533,1.208037703654544,55449,55969,54839,56876
0.393143,0.02946389466524124,-0.014033699408173561,1.2100335359573364,0.07803158462047577,0.02301310934126377,1.1603882312774658,-0.7172651816494061,0.5657640059262782,-0.9107931699028565,-1.4643008061601992,1.314293297583406,1.225023525010105,55449,55969,54839,56876
0.39580900000000113,0.02946389466524124,-0.014033699408173561,1.2100335359573364,0.07803158462047577,0.02301310934126377,1.1603882312774658,-0.7562595858045098,0.5817959693724462,-0.9177272424330958,-1.4643008061601992,1.314293297583406,1.225023525010105,55593,55626,54107,56881
0.3970570000000007,0.02946389466524124,-0.014033699408173561,1.2100335359573364,0.07803158462047577,0.02301310934126377,1.1603882312774658,-0.7885647285125797,0.5654581418750826,-0.9061623322413722,-1.4643008061601992,1.314293297583406,1.225023525010105,55593,55626,54107,56881
0.3995499999999993,0.02946389466524124,-0.014033699408173561,1.2100335359573364,0.07803158462047577,0.02301310934126377,1.1603882312774658,-0.829500510523324,0.5455183890033868,-0.8862476130839232,-1.4643008061601992,1.314293297583406,1.225023525010105,55575,55621,54318,57273
0.40101800000000004,0.02946389466524124,-0.014033699408173561,1.2100335359573364,0.07803158462047577,0.02301310934126377,1.1603882312774658,-0.8659924753601348,0.5579620424862957,-0.8782278363562858,-1.4643008061601992,1.314293297583406,1.225023525010105,55575,55621,54318,57273
0.4034480000000003,0.030264928936958313,-0.013825790956616402,1.2221155166625977,0.0824378952383995,0.01892227865755558,1.256024956703186,-0.9318386006801259,0.5398725873609597,-0.8898051302470783,-1.7175675485957278,1.1021194336639388,1.3933005555332987,55732,55825,53668,57017
0.40501800000000004,0.03116334043443203,-0.013397968374192715,1.2220550775527954,0.08673425763845444,0.020989002659916878,1.2556736469268799,-0.9852431031775394,0.5472369601443285,-0.8987683317908762,-1.6895269530910262,1.0888487404549692,1.4219149490353162,55732,55825,53668,57017
0.4073999999999978,0.03116334043443203,-0.013397968374192715,1.2220550775527954,0.08673425763845444,0.020989002659916878,1.2556736469268799,-0.9891259254678476,0.5970063476223247,-0.8979459476462597,-1.6895269530910262,1.0888487404549692,1.4219149490353162,55105,55695,54538,57209
0.4089300000000003,0.03116334043443203,-0.013397968374192715,1.2220550775527954,0.08673425763845444,0.020989002659916878,1.2556736469268799,-1.0003029462468012,0.6055519655071983,-0.8899677162316276,-1.6895269530910262,1.0888487404549692,1.4219149490353162,55105,55695,54538,57209
0.411362000000001,0.03116334043443203,-0.013397968374192715,1.2220550775527954,0.08673425763845444,0.020989002659916878,1.2556736469268799,-1.0221398685000422,0.5869369355407351,-0.879486646024539,-1.6895269530910262,1.0888487404549692,1.4219149490353162,55105,55998,54432,57049
0.41293599999999786,0.03254380822181702,-0.013099824078381062,1.2350473403930664,0.09415172040462494,0.01822197437286377,1.3528180122375488,-1.0685110291375837,0.600024907559875,-0.8752295830220473,-1.910947865255741,0.817097923734905,1.607730276455322,55105,55998,54432,57049
0.41558499999999915,0.03254380822181702,-0.013099824078381062,1.2350473403930664,0.09415172040462494,0.01822197437286377,1.3528180122375488,-1.1472835391775742,0.5790949913948878,-0.8885366666198735,-1.910947865255741,0.817097923734905,1.607730276455322,54877,55522,54373,57238
0.4168450000000012,0.03254380822181702,-0.013099824078381062,1.2350473403930664,0.09415172040462494,0.01822197437286377,1.3528180122375488,-1.2026980625077248,0.5659156729503582,-0.9082030460056727,-1.910947865255741,0.817097923734905,1.607730276455322,54877,55522,54373,57238
0.4193379999999997,0.03254380822181702,-0.013099824078381062,1.2350473403930664,0.09415172040462494,0.01822197437286377,1.3528180122375488,-1.2096575682263744,0.616165994031709,-0.9098329005928012,-1.910947865255741,0.817097923734905,1.607730276455322,54765,55769,54539,57162
0.42080299999999987,0.03254380822181702,-0.013099824078381062,1.2350473403930664,0.09415172040462494,0.01822197437286377,1.3528180122375488,-1.1881723829741058,0.6849270157438192,-0.9038229449608194,-1.910947865255741,0.817097923734905,1.607730276455322,54765,55769,54539,57162
0.4232239999999983,0.03254380822181702,-0.013099824078381062,1.2350473403930664,0.09415172040462494,0.01822197437286377,1.3528180122375488,-1.2109505329356078,0.7236879938293774,-0.902670328841033,-1.910947865255741,0.817097923734905,1.607730276455322,54847,55451,54110,57164
0.4248179999999993,0.03428344428539276,-0.01296724658459425,1.2495484352111816,0.10368088632822037,0.015775583684444427,1.4520490169525146,-1.2818386879893917,0.7535548794014254,-0.9147333833146559,-2.1297067744229063,0.5018555142303008,1.8139387001496499,54847,55451,54110,57164
0.4271859999999979,0.03428344428539276,-0.01296724658459425,1.2495484352111816,0.10368088632822037,0.015775583684444427,1.4520490169525146,-1.3209406838525346,0.8334437865703771,-0.9325174404419871,-2.1297067744229063,0.5018555142303008,1.8139387001496499,54796,55350,53802,57327
0.4287249999999985,0.03428344428539276,-0.01296724658459425,1.2495484352111816,0.10368088632822037,0.015775583684444427,1.4520490169525146,-1.3408483456330949,0.8395729852401672,-0.9317201565906447,-2.1297067744229063,0.5018555142303008,1.8139387001496499,54796,55350,53802,57327
0.4311519999999982,0.03535069525241852,-0.012817909941077232,1.2645395994186401,0.1101330891251564,0.014675840735435486,1.5462112426757812,-1.3891803252022343,0.7350525677280998,-0.9263231940625718,-2.3804851800636824,0.14726788959101578,2.0485237539144316,54805,55100,53854,57498
0.43273999999999796,0.036205437034368515,-0.012393404729664326,1.2647788524627686,0.11433190852403641,0.016822747886180878,1.5474424362182617,-1.442558196088747,0.7172243687057006,-0.9308112197106005,-2.3528883713390982,0.13273315047388373,2.0760509011203907,54805,55100,53854,57498
0.4353760000000002,0.036205437034368515,-0.012393404729664326,1.2647788524627686,0.11433190852403641,0.016822747886180878,1.5474424362182617,-1.4968287585726543,0.7492252452592291,-0.9231995724200178,-2.3528883713390982,0.13273315047388373,2.0760509011203907,54665,55079,53671,57327
0.436637999999999,0.036205437034368515,-0.012393404729664326,1.2647788524627686,0.11433190852403641,0.016822747886180878,1.5474424362182617,-1.5758150538691509,0.6814289536520001,-0.8994598215679153,-2.3528883713390982,0.13273315047388373,2.0760509011203907,54665,55079,53671,57327
0.4391319999999978,0.036205437034368515,-0.012393404729664326,1.2647788524627686,0.11433190852403641,0.016822747886180878,1.5474424362182617,-1.6563447841754029,0.5563892128360085,-0.8800552309172709,-2.3528883713390982,0.13273315047388373,2.0760509011203907,54122,55244,54479,57416
0.4405950000000012,0.036205437034368515,-0.012393404729664326,1.2647788524627686,0.11433190852403641,0.016822747886180878,1.5474424362182617,-1.686527454073707,0.5237463480122029,-0.8660312243539954,-2.3528883713390982,0.13273315047388373,2.0760509011203907,54122,55244,54479,57416
0.44302200000000086,0.036205437034368515,-0.012393404729664326,1.2647788524627686,0.11433190852403641,0.016822747886180878,1.5474424362182617,-1.6841187580257848,0.6282030161056764,-0.8509283046541015,-2.3528883713390982,0.13273315047388373,2.0760509011203907,53930,55623,54578,57127
0.44459400000000093,0.03822183981537819,-0.012109789997339249,1.2808667421340942,0.12580843269824982,0.017624402418732643,1.6420695781707764,-1.6602714820446702,0.7743003716609246,-0.8521989653892056,-2.5710496267162832,-0.29503727614234826,2.318453896899307,53930,55623,54578,57127
0.4469850000000006,0.03822183981537819,-0.012109789997339249,1.2808667421340942,0.12580843269824982,0.017624402418732643,1.6420695781707764,-1.664360765898487,0.8126080797289514,-0.8823402897115862,-2.5710496267162832,-0.29503727614234826,2.318453896899307,53905,55097,54126,57326
0.448507999999998,0.03822183981537819,-0.012109789997339249,1.2808667421340942,0.12580843269824982,0.017624402418732643,1.6420695781707764,-1.6969147144313976,0.8424961374316654,-0.9209129823080758,-2.5710496267162832,-0.29503727614234826,2.318453896899307,53905,55097,54126,57326
0.4509399999999987,0.03951886296272278,-0.01192859373986721,1.29775869846344,0.1339481621980667,0.01938886009156704,1.7363369464874268,-1.7116640994965835,0.9246280254497091,-0.924058575029623,-2.800822390964949,-0.7656137662956547,2.5468718051162367,54238,54754,53696,57508
0.4525400000000009,0.04028703644871712,-0.011446166783571243,1.2978841066360474,0.13780224323272705,0.02188960835337639,1.7369698286056519,-1.7250689876854428,0.9474067746224566,-0.8915174096699447,-2.7729829505897468,-0.7826608844774096,2.5719382356312632,54238,54754,53696,57508
0.45517799999999986,0.04028703644871712,-0.011446166783571243,1.2978841066360474,0.13780224323272705,0.02188960835337639,1.7369698286056519,-1.7687642706387,0.8607531053895674,-0.8683421158108844,-2.7729829505897468,-0.7826608844774096,2.5719382356312632,54381,54317,52989,57568
0.4564269999999997,0.04028703644871712,-0.011446166783571243,1.2978841066360474,0.13780224323272705,0.02188960835337639,1.7369698286056519,-1.829306444331689,0.7407942098802561,-0.8732461272211836,-2.7729829505897468,-0.7826608844774096,2.5719382356312632,54381,54317,52989,57568
0.4589179999999978,0.04028703644871712,-0.011446166783571243,1.2978841066360474,0.13780224323272705,0.02188960835337639,1.7369698286056519,-1.8903937670998177,0.6558942988042114,-0.8953855845742575,-2.7729829505897468,-0.7826608844774096,2.5719382356312632,54039,54575,53656,57599
0.46038599999999863,0.04028703644871712,-0.011446166783571243,1.2978841066360474,0.13780224323272705,0.02188960835337639,1.7369698286056519,-1.9110601634749416,0.6966200239839756,-0.9176862297523086,-2.7729829505897468,-0.7826608844774096,2.5719382356312632,54039,54575,53656,57599
0.46281000000000133,0.04170813784003258,-0.011214170604944229,1.3157222270965576,0.14682045578956604,0.025328854098916054,1.8306748867034912,-1.8518180118680745,0.8909042168289539,-0.9294610636169577,-3.005294906932708,-1.2827552115129672,2.832362201321227,54119,54742,53171,57397
0.46439300000000006,0.04237838461995125,-0.011103157885372639,1.3158665895462036,0.15021531283855438,0.025877544656395912,1.8314213752746582,-1.7938034443656794,1.06329749182959,-0.9115899211219809,-2.9774251854218488,-1.2861820810401654,2.8539007254389923,54119,54742,53171,57397
0.46676499999999943,0.04237838461995125,-0.011103157885372639,1.3158665895462036,0.15021531283855438,0.025877544656395912,1.8314213752746582,-1.7801120000435275,1.105827308910801,-0.8692537158520185,-2.9774251854218488,-1.2861820810401654,2.8539007254389923,53943,54051,53103,57669
0.46829599999999844,0.04237838461995125,-0.011103157885372639,1.3158665895462036,0.15021531283855438,0.025877544656395912,1.8314213752746582,-1.7993663884086912,1.0138122303503916,-0.829535664249713,-2.9774251854218488,-1.2861820810401654,2.8539007254389923,53943,54051,53103,57669
0.4707510000000002,0.043928321450948715,-0.010822867974638939,1.334648609161377,0.16024942696094513,0.031012650579214096,1.9249770641326904,-1.8551937017078044,0.8620898125197054,-0.8278990851808321,-3.2069732381825995,-1.7934533719114498,3.159306658125398,54242,54404,52642,57484
0.47230099999999947,0.043928321450948715,-0.010822867974638939,1.334648609161377,0.16024942696094513,0.031012650579214096,1.9249770641326904,-1.891412958848991,0.7968185305210078,-0.8592752507216551,-3.2069732381825995,-1.7934533719114498,3.159306658125398,54242,54404,52642,57484
0.4749579999999987,0.044484056532382965,-0.010395273566246033,1.3343108892440796,0.16303934156894684,0.03324400261044502,1.923179268836975,-1.9135231880091015,0.7764083302427496,-0.8879706117301772,-3.179277243908008,-1.8083923312916312,3.1768548930060008,53845,54040,52924,57598
0.47621600000000036,0.044484056532382965,-0.010395273566246033,1.3343108892440796,0.16303934156894684,0.03324400261044502,1.923179268836975,-1.9682713884345144,0.7385311887439614,-0.9062057417671405,-3.179277243908008,-1.8083923312916312,3.1768548930060008,53845,54040,52924,57598
0.47871500000000017,0.044484056532382965,-0.010395273566246033,1.3343108892440796,0.16303934156894684,0.03324400261044502,1.923179268836975,-2.024540919632635,0.7422999611605869,-0.9161428613215804,-3.179277243908008,-1.8083923312916312,3.1768548930060008,53709,54462,53295,57358
0.48017199999999866,0.044484056532382965,-0.010395273566246033,1.3343108892440796,0.16303934156894684,0.03324400261044502,1.923179268836975,-2.0115841082971815,0.8214156860860614,-0.9236499795393776,-3.179277243908008,-1.8083923312916312,3.1768548930060008,53709,54462,53295,57358
0.48259600000000136,0.044484056532382965,-0.010395273566246033,1.3343108892440796,0.16303934156894684,0.03324400261044502,1.923179268836975,-1.9393957979992211,0.931614828569532,-0.9199981864736336,-3.179277243908008,-1.8083923312916312,3.1768548930060008,53511,54173,53151,57229
0.48417299999999885,0.04659857600927353,-0.009495759382843971,1.354000210762024,0.17609156668186188,0.04294952005147934,2.0147178173065186,-1.9001783541028234,0.9768606039094332,-0.89208978956723,-3.3727571411873463,-2.367731381336843,3.447700586720526,53511,54173,53151,57229
0.4865659999999989,0.04659857600927353,-0.009495759382843971,1.354000210762024,0.17609156668186188,0.04294952005147934,2.0147178173065186,-1.8820647307905949,0.9448517378726345,-0.8545334258217419,-3.3727571411873463,-2.367731381336843,3.447700586720526,53439,53826,52868,57488
0.48809000000000013,0.04659857600927353,-0.009495759382843971,1.354000210762024,0.17609156668186188,0.04294952005147934,2.0147178173065186,-1.8750329202483498,0.858096801939295,-0.837004965580031,-3.3727571411873463,-2.367731381336843,3.447700586720526,53439,53826,52868,57488
0.49052400000000124,0.04841608554124832,-0.009027455933392048,1.3745954036712646,0.18785521388053894,0.05154736712574959,2.1043102741241455,-1.908197132145052,0.7429744732856768,-0.8417772836744257,-3.593156649995957,-2.901348617045658,3.74332057769381,53665,53660,52681,57566
0.49209000000000014,0.04841608554124832,-0.009027455933392048,1.3745954036712646,0.18785521388053894,0.05154736712574959,2.1043102741241455,-1.9662042427963948,0.6422967309104848,-0.8498828141891637,-3.593156649995957,-2.901348617045658,3.74332057769381,53665,53660,52681,57566
0.49475,0.049239035695791245,-0.009013370610773563,1.3748058080673218,0.1921621859073639,0.05159850791096687,2.105402946472168,-2.01658019850217,0.5633601701473454,-0.8546114564416811,-3.565834820793174,-2.901532299284775,3.7705056417358174,53358,53892,52703,57193
0.4960060000000012,0.049239035695791245,-0.009013370610773563,1.3748058080673218,0.1921621859073639,0.05159850791096687,2.105402946472168,-2.0310435600662817,0.4742595552153777,-0.8603240701379556,-3.565834820793174,-2.901532299284775,3.7705056417358174,53358,53892,52703,57193
0.4984919999999984,0.049239035695791245,-0.009013370610773563,1.3748058080673218,0.1921621859073639,0.05159850791096687,2.105402946472168,-2.009034664185649,0.41141311467871094,-0.8571519123845349,-3.565834820793174,-2.901532299284775,3.7705056417358174,52797,54061,53593,57116
0.4999609999999993,0.049239035695791245,-0.009013370610773563,1.3748058080673218,0.1921621859073639,0.05159850791096687,2.105402946472168,-1.9659324672071523,0.4356657903567628,-0.8451112284640687,-3.565834820793174,-2.901532299284775,3.7705056417358174,52797,54061,53593,57116
0.5023879999999991,0.049239035695791245,-0.009013370610773563,1.3748058080673218,0.1921621859073639,0.05159850791096687,2.105402946472168,-1.9342052970346568,0.4933711315670861,-0.8456629688629059,-3.565834820793174,-2.901532299284775,3.7705056417358174,52766,54396,53428,56791
0.5039809999999998,0.05214616656303406,-0.00821629073470831,1.396142601966858,0.20958931744098663,0.06307965517044067,2.192072868347168,-1.914753302116609,0.5498583096052936,-0.8617449331585402,-3.7449484455224247,-3.466618726334595,4.001870175082597,52766,54396,53428,56791
0.5063400000000001,0.05214616656303406,-0.00821629073470831,1.396142601966858,0.20958931744098663,0.06307965517044067,2.192072868347168,-1.9110830666603162,0.5673031132992622,-0.879006278342916,-3.7449484455224247,-3.466618726334595,4.001870175082597,52572,53541,53153,57094
0.5078839999999982,0.05214616656303406,-0.00821629073470831,1.396142601966858,0.20958931744098663,0.06307965517044067,2.192072868347168,-1.9096172627963366,0.5599559844839516,-0.8817044600013297,-3.7449484455224247,-3.466618726334595,4.001870175082597,52572,53541,53153,57094
0.5103189999999995,0.05430680140852928,-0.007529537659138441,1.4184964895248413,0.22280628979206085,0.07508166879415512,2.2786736488342285,-1.8939126018481394,0.543776848098043,-0.8675915038576456,-3.953360481430015,-4.008293123402924,4.188860394498512,52876,53064,52636,57244
0.511880000000001,0.05430680140852928,-0.007529537659138441,1.4184964895248413,0.22280628979206085,0.07508166879415512,2.2786736488342285,-1.8932240415482995,0.4695697285357482,-0.8458746235905399,-3.953360481430015,-4.008293123402924,4.188860394498512,52876,53064,52636,57244
0.5145289999999987,0.054666344076395035,-0.0072540282271802425,1.4187586307525635,0.22463184595108032,0.07656803727149963,2.2800612449645996,-1.9053313044960176,0.36922161892448074,-0.8282576798216112,-3.9264079156771903,-4.01854795074803,4.198665145849939,52723,52684,52243,57130
0.5157910000000011,0.054666344076395035,-0.0072540282271802425,1.4187586307525635,0.22463184595108032,0.07656803727149963,2.2800612449645996,-1.8951519038614077,0.3565144123621949,-0.8226416057148521,-3.9264079156771903,-4.01854795074803,4.198665145849939,52723,52684,52243,57130
0.518280999999999,0.054666344076395035,-0.0072540282271802425,1.4187586307525635,0.22463184595108032,0.07656803727149963,2.2800612449645996,-1.8756530373081746,0.3680754609703379,-0.8302272871848067,-3.9264079156771903,-4.01854795074803,4.198665145849939,52429,52522,52555,57220
0.5197579999999979,0.054666344076395035,-0.0072540282271802425,1.4187586307525635,0.22463184595108032,0.07656803727149963,2.2800612449645996,-1.8450274837205904,0.3988908313646175,-0.8439626070859175,-3.9264079156771903,-4.01854795074803,4.198665145849939,52429,52522,52555,57220
0.5221820000000007,0.054666344076395035,-0.0072540282271802425,1.4187586307525635,0.22463184595108032,0.07656803727149963,2.2800612449645996,-1.7852646841206128,0.47326553033850566,-0.8498231593807459,-3.9264079156771903,-4.01854795074803,4.198665145849939,52639,52672,52065,57052
0.5237530000000006,0.05803092196583748,-0.006203546654433012,1.441993236541748,0.24401511251926422,0.09140092134475708,2.365320920944214,-1.7202332197780767,0.5087249210416654,-0.8301336770724903,-4.098696673270586,-4.559565068234304,4.3943794662578215,52639,52672,52065,57052
0.5261460000000007,0.05803092196583748,-0.006203546654433012,1.441993236541748,0.24401511251926422,0.09140092134475708,2.365320920944214,-1.7042677022011063,0.44818497774608906,-0.7962444861480412,-4.098696673270586,-4.559565068234304,4.3943794662578215,52410,51991,51784,57161
0.5276650000000008,0.05803092196583748,-0.006203546654433012,1.441993236541748,0.24401511251926422,0.09140092134475708,2.365320920944214,-1.7199546531280545,0.33597305140025024,-0.7704304657019032,-4.098696673270586,-4.559565068234304,4.3943794662578215,52410,51991,51784,57161
0.5300979999999982,0.06054062396287918,-0.005217588506639004,1.4660581350326538,0.2581544518470764,0.10648714751005173,2.447592258453369,-1.7381781318352487,0.25219904160930684,-0.7804064674082583,-4.295086449601578,-5.05208304199361,4.557559307287561,52272,52022,52122,57018
0.5316859999999979,0.061299316585063934,-0.004583312198519707,1.4660279750823975,0.26219266653060913,0.10999022424221039,2.447413444519043,-1.7476870816654313,0.2548990874804837,-0.8202640020726567,-4.26639036738782,-5.075900466600411,4.582312426873696,52272,52022,52122,57018
0.5343240000000006,0.061299316585063934,-0.004583312198519707,1.4660279750823975,0.26219266653060913,0.10999022424221039,2.447413444519043,-1.7351385329250868,0.301176887677061,-0.8459922687316942,-4.26639036738782,-5.075900466600411,4.582312426873696,51797,51428,51849,56819
0.5355819999999986,0.061299316585063934,-0.004583312198519707,1.4660279750823975,0.26219266653060913,0.10999022424221039,2.447413444519043,-1.72610455787532,0.26039716690619547,-0.8407990380270124,-4.26639036738782,-5.075900466600411,4.582312426873696,51797,51428,51849,56819
0.5380720000000001,0.061299316585063934,-0.004583312198519707,1.4660279750823975,0.26219266653060913,0.10999022424221039,2.447413444519043,-1.7198722282923167,0.1742720519259029,-0.8191636504892632,-4.26639036738782,-5.075900466600411,4.582312426873696,51232,50953,52315,56923
0.5395459999999984,0.061299316585063934,-0.004583312198519707,1.4660279750823975,0.26219266653060913,0.10999022424221039,2.447413444519043,-1.6918897289285815,0.11441547576604082,-0.785499030623735,-4.26639036738782,-5.075900466600411,4.582312426873696,51232,50953,52315,56923
0.5419660000000004,0.061299316585063934,-0.004583312198519707,1.4660279750823975,0.26219266653060913,0.10999022424221039,2.447413444519043,-1.65710125508304,0.06086764526771064,-0.7525716403269681,-4.26639036738782,-5.075900466600411,4.582312426873696,51214,51374,52209,56662
0.5435499999999993,0.06451661139726639,-0.0031937428284436464,1.490958333015442,0.27960360050201416,0.1277959942817688,2.529719829559326,-1.6199722621134822,0.03146010713002559,-0.750497969944178,-4.4337613817561925,-5.573999269949167,4.70597500470885,51214,51374,52209,56662
0.5459320000000008,0.06451661139726639,-0.0031937428284436464,1.490958333015442,0.27960360050201416,0.1277959942817688,2.529719829559326,-1.562390191972116,0.05765818661427209,-0.77231378664578,-4.4337613817561925,-5.573999269949167,4.70597500470885,50546,50580,52303,56694
0.5474609999999993,0.06451661139726639,-0.0031937428284436464,1.490958333015442,0.27960360050201416,0.1277959942817688,2.529719829559326,-1.4916678186961898,0.05957036956646261,-0.7803739102639321,-4.4337613817561925,-5.573999269949167,4.70597500470885,50546,50580,52303,56694
0.549880000000001,0.06451661139726639,-0.0031937428284436464,1.490958333015442,0.27960360050201416,0.1277959942817688,2.529719829559326,-1.4373551782670593,-0.016529196427631815,-0.7756577182895107,-4.4337613817561925,-5.573999269949167,4.70597500470885,50912,50343,51741,56572
0.5514710000000014,0.06770481914281845,-0.0019183049444109201,1.5163143873214722,0.29605406522750854,0.14528243243694305,2.607895612716675,-1.402832088424144,-0.08244622425045713,-0.7731231878800823,-4.586496378069514,-6.02997090093116,4.768563579456353,50912,50343,51741,56572
0.5541110000000008,0.06770481914281845,-0.0019183049444109201,1.5163143873214722,0.29605406522750854,0.14528243243694305,2.607895612716675,-1.3797934813080321,-0.14888125771124885,-0.7823444497335089,-4.586496378069514,-6.02997090093116,4.768563579456353,50429,49968,51520,56190
0.5553719999999994,0.06770481914281845,-0.0019183049444109201,1.5163143873214722,0.29605406522750854,0.14528243243694305,2.607895612716675,-1.3532120709937878,-0.2569172309545457,-0.8020148238609432,-4.586496378069514,-6.02997090093116,4.768563579456353,50429,49968,51520,56190
0.5578569999999999,0.06770481914281845,-0.0019183049444109201,1.5163143873214722,0.29605406522750854,0.14528243243694305,2.607895612716675,-1.2922632326023433,-0.32959591243297376,-0.8152004007340345,-4.586496378069514,-6.02997090093116,4.768563579456353,49753,49757,52010,56131
0.5593309999999984,0.06770481914281845,-0.0019183049444109201,1.5163143873214722,0.29605406522750854,0.14528243243694305,2.607895612716675,-1.2019913927124724,-0.35184106399181025,-0.816115529463613,-4.586496378069514,-6.02997090093116,4.768563579456353,49753,49757,52010,56131
0.5617530000000006,0.06770481914281845,-0.0019183049444109201,1.5163143873214722,0.29605406522750854,0.14528243243694305,2.607895612716675,-1.1045590450206781,-0.36443954700259357,-0.7987992565817543,-4.586496378069514,-6.02997090093116,4.768563579456353,50127,50178,51456,55831
0.5633349999999991,0.07139497995376587,-0.0001787624496500939,1.5428953170776367,0.31430917978286743,0.16540293395519257,2.6860196590423584,-1.006391065656777,-0.3954632764626583,-0.779953530285863,-4.750666407776267,-6.433511304761332,4.773775271732469,50127,50178,51456,55831
0.5657200000000011,0.07139497995376587,-0.0001787624496500939,1.5428953170776367,0.31430917978286743,0.16540293395519257,2.6860196590423584,-0.9156045033072209,-0.43599439114576494,-0.7726151233231224,-4.750666407776267,-6.433511304761332,4.773775271732469,49327,49444,51392,55653
0.5672469999999994,0.07139497995376587,-0.0001787624496500939,1.5428953170776367,0.31430917978286743,0.16540293395519257,2.6860196590423584,-0.8391173849566819,-0.5511969808167355,-0.7753597105635308,-4.750666407776267,-6.433511304761332,4.773775271732469,49327,49444,51392,55653
0.5696850000000013,0.07461101561784744,0.0015731429448351264,1.5701329708099365,0.3287877142429352,0.18534022569656372,2.761483907699585,-0.7639728326906791,-0.6918427790415642,-0.7909737574556381,-4.951543377696076,-6.733562569405318,4.680058515570066,49139,49578,51521,55228
0.5712489999999998,0.07461101561784744,0.0015731429448351264,1.5701329708099365,0.3287877142429352,0.18534022569656372,2.761483907699585,-0.6781627197330724,-0.7851992918430466,-0.8029477957698252,-4.951543377696076,-6.733562569405318,4.680058515570066,49139,49578,51521,55228
0.5739069999999993,0.0748123899102211,0.00127404707018286,1.570063829421997,0.3297659754753113,0.18363475799560547,2.761108160018921,-0.5637731598533895,-0.8246461670673548,-0.8039671872560803,-4.924567887850635,-6.722462935399507,4.683509702333885,48325,49249,51272,54584
0.575161,0.0748123899102211,0.00127404707018286,1.570063829421997,0.3297659754753113,0.18363475799560547,2.761108160018921,-0.41452911302264456,-0.8018350604873629,-0.788538629533897,-4.924567887850635,-6.722462935399507,4.683509702333885,48325,49249,51272,54584
0.5776409999999996,0.0748123899102211,0.00127404707018286,1.570063829421997,0.3297659754753113,0.18363475799560547,2.761108160018921,-0.25653157193918863,-0.7832959971909943,-0.7705500416348477,-4.924567887850635,-6.722462935399507,4.683509702333885,48150,48561,50669,54545
0.5791179999999986,0.0748123899102211,0.00127404707018286,1.570063829421997,0.3297659754753113,0.18363475799560547,2.761108160018921,-0.13324920951464828,-0.827037419410137,-0.7620672743517001,-4.924567887850635,-6.722462935399507,4.683509702333885,48150,48561,50669,54545
0.5815380000000004,0.0748123899102211,0.00127404707018286,1.570063829421997,0.3297659754753113,0.18363475799560547,2.761108160018921,-0.038340036346946826,-0.9372289053054735,-0.7520329494174723,-4.924567887850635,-6.722462935399507,4.683509702333885,48834,48981,49637,54272
0.5831290000000008,0.07860611379146576,0.003622181946411729,1.5980185270309448,0.3458358943462372,0.2062336951494217,2.8336727619171143,0.07149831854903445,-1.052274934393861,-0.753308004368375,-5.1070280432817174,-6.909188161301421,4.488629258598344,48834,48981,49637,54272
0.5865240000000013,0.07860611379146576,0.003622181946411729,1.5980185270309448,0.3458358943462372,0.2062336951494217,2.8336727619171143,0.21234085779939274,-1.116024153250551,-0.7549477126515368,-5.1070280432817174,-6.909188161301421,4.488629258598344,2339,3599,39100,49174
0.5880230000000011,0.07860611379146576,0.003622181946411729,1.5980185270309448,0.3458358943462372,0.2062336951494217,2.8336727619171143,0.3732776132646714,-1.1953964737470546,-0.734537645531333,-5.1070280432817174,-6.909188161301421,4.488629258598344,2339,3599,39100,49174
0.5908630000000012,0.07860611379146576,0.003622181946411729,1.5980185270309448,0.3458358943462372,0.2062336951494217,2.8336727619171143,0.5395806050369462,-1.3183893755282385,-0.7097139881155682,-5.1070280432817174,-6.909188161301421,4.488629258598344,3870,6090,52125,59045
0.591982,0.0825822651386261,0.005897376220673323,1.626336693763733,0.36112773418426514,0.22710224986076355,2.901247501373291,0.7256748451606311,-1.39723212644198,-0.7033632810221108,-5.293098343976569,-6.913698812244502,4.206379728503366,3870,6090,52125,59045
0.594875,0.0825822651386261,0.005897376220673323,1.626336693763733,0.36112773418426514,0.22710224986076355,2.901247501373291,0.8864803733631961,-1.4781954193736968,-0.6891276863102285,-5.293098343976569,-6.913698812244502,4.206379728503366,4438,6582,45283,59432
0.5959989999999998,0.0825822651386261,0.005897376220673323,1.626336693763733,0.36112773418426514,0.22710224986076355,2.901247501373291,1.0481117478197948,-1.527755382521472,-0.6573518468688118,-5.293098343976569,-6.913698812244502,4.206379728503366,4438,6582,45283,59432
0.5987999999999992,0.0825822651386261,0.005897376220673323,1.626336693763733,0.36112773418426514,0.22710224986076355,2.901247501373291,1.2731404043950294,-1.5355091760352377,-0.6214017021557776,-5.293098343976569,-6.913698812244502,4.206379728503366,3065,24028,55389,56009
0.599900999999998,0.08625416457653046,0.008267621509730816,1.6556769609451294,0.37281861901283264,0.24668729305267334,2.9670629501342773,1.5370559399963557,-1.6121610774782253,-0.6019547006647737,-5.503629307807479,-6.72313095765677,3.7784730933197253,3065,24028,55389,56009
0.6027520000000004,0.08664117753505707,0.008649494498968124,1.6553243398666382,0.3747934401035309,0.24884392321109772,2.9651427268981934,1.843515474011698,-1.786363371228325,-0.5919930800283051,-5.473602351675747,-6.737822033717418,3.789025812609832,6732,28588,56314,52322
0.6039019999999983,0.08664117753505707,0.008649494498968124,1.6553243398666382,0.3747934401035309,0.24884392321109772,2.9651427268981934,2.234767926606291,-1.9723063438020934,-0.5670911256764919,-5.473602351675747,-6.737822033717418,3.789025812609832,6732,28588,56314,52322
0.6067589999999982,0.08664117753505707,0.008649494498968124,1.6553243398666382,0.3747934401035309,0.24884392321109772,2.9651427268981934,2.702913829354742,-2.0993694878353,-0.5416812399257733,-5.473602351675747,-6.737822033717418,3.789025812609832,12948,40821,58835,51558
0.6078339999999989,0.08664117753505707,0.008649494498968124,1.6553243398666382,0.3747934401035309,0.24884392321109772,2.9651427268981934,3.253001470419405,-2.15031056632439,-0.5368257313368273,-5.473602351675747,-6.737822033717418,3.789025812609832,12948,40821,58835,51558
0.6106589999999996,0.08664117753505707,0.008649494498968124,1.6553243398666382,0.3747934401035309,0.24884392321109772,2.9651427268981934,3.8712908027882342,-2.1675244406623353,-0.5428261994574257,-5.473602351675747,-6.737822033717418,3.789025812609832,14861,48323,57346,47023
0.6117769999999982,0.09073009341955185,0.011630184948444366,1.6851187944412231,0.38591042160987854,0.2685473561286926,3.019379138946533,4.522562586309368,-2.1885016279366716,-0.5509696800176972,-5.642089237141796,-6.196691537131862,3.205995536836074,14861,48323,57346,47023
0.614661,0.09073009341955185,0.011630184948444366,1.6851187944412231,0.38591042160987854,0.2685473561286926,3.019379138946533,5.203377348434969,-2.236617225667242,-0.5541762591282071,-5.642089237141796,-6.196691537131862,3.205995536836074,14625,52894,59697,42579
0.615780999999999,0.09073009341955185,0.011630184948444366,1.6851187944412231,0.38591042160987854,0.2685473561286926,3.019379138946533,5.916926621415387,-2.2844284240852164,-0.5503236304267577,-5.642089237141796,-6.196691537131862,3.205995536836074,14625,52894,59697,42579
0.6185839999999989,0.09073009341955185,0.011630184948444366,1.6851187944412231,0.38591042160987854,0.2685473561286926,3.019379138946533,6.644096365474907,-2.293041353366642,-0.5348033268050211,-5.642089237141796,-6.196691537131862,3.205995536836074,16524,53395,59332,40296
0.6196879999999982,0.09073009341955185,0.011630184948444366,1.6851187944412231,0.38591042160987854,0.2685473561286926,3.019379138946533,7.377384455822774,-2.255936861479113,-0.5037159477949036,-5.642089237141796,-6.196691537131862,3.205995536836074,16524,53395,59332,40296
0.6225429999999978,0.09534181654453278,0.01418850664049387,1.7152599096298218,0.39730989933013916,0.2820357382297516,3.06540584564209,8.093675719461539,-2.1566412997096718,-0.4509893529529697,-5.83746676339999,-4.859012690201042,2.4549118398789904,14496,50493,59952,46651
0.6237109999999993,0.09534181654453278,0.01418850664049387,1.7152599096298218,0.39730989933013916,0.2820357382297516,3.06540584564209,8.805421499751755,-1.9763346412669474,-0.38723567330145386,-5.83746676339999,-4.859012690201042,2.4549118398789904,14496,50493,59952,46651
0.6265499999999993,0.09534181654453278,0.01418850664049387,1.7152599096298218,0.39730989933013916,0.2820357382297516,3.06540584564209,9.506482677748574,-1.6889698391094186,-0.32571179185163407,-5.83746676339999,-4.859012690201042,2.4549118398789904,15134,43711,59308,52658
0.6276159999999982,0.09534181654453278,0.01418850664049387,1.7152599096298218,0.39730989933013916,0.2820357382297516,3.06540584564209,10.200133876328357,-1.3251286378247387,-0.24153957289869657,-5.83746676339999,-4.859012690201042,2.4549118398789904,15134,43711,59308,52658
0.6304569999999985,0.09534181654453278,0.01418850664049387,1.7152599096298218,0.39730989933013916,0.2820357382297516,3.06540584564209,10.83940652124203,-0.975709053054083,-0.17664707563079235,-5.83746676339999,-4.859012690201042,2.4549118398789904,18671,38654,57753,56139
0.6315699999999997,0.0996837243437767,0.017032405361533165,1.746061086654663,0.4046027362346649,0.29221394658088684,3.1111056804656982,11.378559222870827,-0.7475089045157002,-0.1610907694000693,-6.014078912239901,-2.5082640535203917,1.6524550533550635,18671,38654,57753,56139
0.6344530000000014,0.0996837243437767,0.017032405361533165,1.746061086654663,0.4046027362346649,0.29221394658088684,3.1111056804656982,11.883327319033393,-0.5842828957773895,-0.1516954533246492,-6.014078912239901,-2.5082640535203917,1.6524550533550635,18937,35724,56381,57736
0.6355720000000001,0.0996837243437767,0.017032405361533165,1.746061086654663,0.4046027362346649,0.29221394658088684,3.1111056804656982,12.467265868081837,-0.30651189842027593,-0.11639645982051786,-6.014078912239901,-2.5082640535203917,1.6524550533550635,18937,35724,56381,57736
0.638375,0.0996837243437767,0.017032405361533165,1.746061086654663,0.4046027362346649,0.29221394658088684,3.1111056804656982,13.126685859274176,0.12938026062914362,-0.06057234231471289,-6.014078912239901,-2.5082640535203917,1.6524550533550635,24330,29324,52002,58743
0.6394779999999991,0.10374997556209564,0.019985228776931763,1.7773821353912354,0.40850505232810974,0.29627805948257446,3.158738136291504,13.815482647818962,0.5706058991041513,-0.025802094477881544,-6.136982047687354,0.790171817985985,1.1144272833383457,24330,29324,52002,58743
0.6423349999999991,0.10439816862344742,0.019992167130112648,1.7771830558776855,0.411715567111969,0.29625657200813293,3.1576590538024902,14.484836229877297,0.8954789949494921,-0.00554696351602559,-6.114688994757905,0.7917250145069966,1.134003400337901,28244,25492,49370,59159
0.6434850000000005,0.10439816862344742,0.019992167130112648,1.7771830558776855,0.411715567111969,0.29625657200813293,3.1576590538024902,15.184653179012832,1.228716347409472,0.025017337886635453,-6.114688994757905,0.7917250145069966,1.134003400337901,28244,25492,49370,59159
0.6463450000000012,0.10439816862344742,0.019992167130112648,1.7771830558776855,0.411715567111969,0.29625657200813293,3.1576590538024902,15.956595987318764,1.6120477599738425,0.048629637755226336,-6.114688994757905,0.7917250145069966,1.134003400337901,31285,23404,45495,58592
0.6474099999999998,0.10439816862344742,0.019992167130112648,1.7771830558776855,0.411715567111969,0.29625657200813293,3.1576590538024902,16.776579025896417,1.9870129851317835,0.05443976475928974,-6.114688994757905,0.7917250145069966,1.134003400337901,31285,23404,45495,58592
0.6502479999999996,0.10439816862344742,0.019992167130112648,1.7771830558776855,0.411715567111969,0.29625657200813293,3.1576590538024902,17.628365534211795,2.3155173677024745,0.07172630178310205,-6.114688994757905,0.7917250145069966,1.134003400337901,34523,23240,40523,56661
0.6513610000000007,0.10877104103565216,0.02245195582509041,1.808463215827942,0.4154861867427826,0.28885453939437866,3.2050788402557373,18.474510402073953,2.5372343168831684,0.0739668108858073,-6.171407111107069,5.08267599768187,0.9888829114058529,34523,23240,40523,56661
0.6542419999999983,0.10877104103565216,0.02245195582509041,1.808463215827942,0.4154861867427826,0.28885453939437866,3.2050788402557373,19.32686682686261,2.7106883955250103,0.06891513551544165,-6.171407111107069,5.08267599768187,0.9888829114058529,35539,24727,35491,53150
0.6553669999999984,0.10877104103565216,0.02245195582509041,1.808463215827942,0.4154861867427826,0.28885453939437866,3.2050788402557373,20.188422875320835,2.85060102550174,0.07000913712411098,-6.171407111107069,5.08267599768187,0.9888829114058529,35539,24727,35491,53150
0.6581709999999985,0.10877104103565216,0.02245195582509041,1.808463215827942,0.4154861867427826,0.28885453939437866,3.2050788402557373,21.058673612105952,2.9212829187290974,0.07764015891162403,-6.171407111107069,5.08267599768187,0.9888829114058529,35855,24888,32897,50124
0.6592659999999996,0.11293790489435196,0.025278886780142784,1.8407162427902222,0.4181358218193054,0.27306562662124634,3.2588164806365967,21.937625428804576,2.958953864980486,0.10115122744987287,-6.252878236909238,10.548204673616626,1.1409793162984496,35855,24888,32897,50124
0.6621199999999989,0.11348795145750046,0.02461189590394497,1.8403427600860596,0.4207712411880493,0.26931747794151306,3.2567057609558105,22.80866020021461,2.979600021331325,0.11898250575228249,-6.240259550215884,10.572631199943052,1.1584305218671727,35529,26876,30372,45600
0.6632819999999993,0.11348795145750046,0.02461189590394497,1.8403427600860596,0.4207712411880493,0.26931747794151306,3.2567057609558105,23.655594429023868,2.8838135737722275,0.14764759827054008,-6.240259550215884,10.572631199943052,1.1584305218671727,35529,26876,30372,45600
0.6661280000000006,0.11348795145750046,0.02461189590394497,1.8403427600860596,0.4207712411880493,0.26931747794151306,3.2567057609558105,24.451937119237105,2.6673454487839705,0.16277641721203498,-6.240259550215884,10.572631199943052,1.1584305218671727,32928,29028,30658,42281
0.6671990000000005,0.11348795145750046,0.02461189590394497,1.8403427600860596,0.4207712411880493,0.26931747794151306,3.2567057609558105,25.20431208511757,2.4401178866756847,0.1584847664048859,-6.240259550215884,10.572631199943052,1.1584305218671727,32928,29028,30658,42281
0.6700420000000012,0.11348795145750046,0.02461189590394497,1.8403427600860596,0.4207712411880493,0.26931747794151306,3.2567057609558105,25.952068064403402,2.2959583137086055,0.14762755798333724,-6.240259550215884,10.572631199943052,1.1584305218671727,31929,31305,29771,37570
0.6711440000000002,0.11785705387592316,0.02604326605796814,1.871996521949768,0.42419180274009705,0.23428818583488464,3.3043901920318604,26.7218515816975,2.2566886718548425,0.12807834104074478,-6.334138713154418,17.30677135737982,1.2383807640700766,31929,31305,29771,37570
0.6740459999999985,0.11785705387592316,0.02604326605796814,1.871996521949768,0.42419180274009705,0.23428818583488464,3.3043901920318604,27.484706619099644,2.184910222048645,0.11308139018510084,-6.334138713154418,17.30677135737982,1.2383807640700766,28518,34635,27930,32837
0.6751559999999991,0.11785705387592316,0.02604326605796814,1.871996521949768,0.42419180274009705,0.23428818583488464,3.3043901920318604,28.170877530809612,2.0035324402154906,0.11235965688493256,-6.334138713154418,17.30677135737982,1.2383807640700766,28518,34635,27930,32837
0.6779609999999994,0.11785705387592316,0.02604326605796814,1.871996521949768,0.42419180274009705,0.23428818583488464,3.3043901920318604,28.769515663810857,1.6886155055263836,0.1164906524993226,-6.334138713154418,17.30677135737982,1.2383807640700766,25963,34878,27354,31128
0.6790560000000005,0.12211285531520844,0.028195131570100784,1.9051629304885864,0.4275202453136444,0.1925739049911499,3.354123115539551,29.309363983116384,1.2965518540637524,0.10814175899522187,-6.449574514653009,25.08561411912274,0.9935972801852408,25963,34878,27354,31128
0.6819079999999994,0.12257222831249237,0.027049612253904343,1.9035122394561768,0.42973852157592773,0.18610380589962006,3.3446390628814697,29.87057724595096,1.0349570636153482,0.08715788885102531,-6.451434765820574,25.125771082845063,1.0090669410899709,23126,36839,26780,27143
0.6830639999999985,0.12257222831249237,0.027049612253904343,1.9035122394561768,0.42973852157592773,0.18610380589962006,3.3446390628814697,30.4613452052988,0.8905857027625805,0.07272938140768039,-6.451434765820574,25.125771082845063,1.0090669410899709,23126,36839,26780,27143
0.6859170000000013,0.12257222831249237,0.027049612253904343,1.9035122394561768,0.42973852157592773,0.18610380589962006,3.3446390628814697,30.944082567659798,0.7325734976483723,0.06512941041400198,-6.451434765820574,25.125771082845063,1.0090669410899709,20372,36242,26475,26945
0.686987000000001,0.12257222831249237,0.027049612253904343,1.9035122394561768,0.42973852157592773,0.18610380589962006,3.3446390628814697,31.343122103281782,0.6134156144159297,0.04079673587351767,-6.451434765820574,25.125771082845063,1.0090669410899709,20372,36242,26475,26945
0.6898189999999995,0.12257222831249237,0.027049612253904343,1.9035122394561768,0.42973852157592773,0.18610380589962006,3.3446390628814697,31.72025341051234,0.6167535539472078,0.03053486671068321,-6.451434765820574,25.125771082845063,1.0090669410899709,20951,34990,23764,25691
0.6909300000000003,0.1274610161781311,0.027792254462838173,1.9349168539047241,0.4360165297985077,0.12789025902748108,3.3733651638031006,32.080694154559154,0.5552206510391954,0.04589956058156965,-6.536088431080985,33.76438811950238,0.34450525624518513,20951,34990,23764,25691
0.6938230000000003,0.1274610161781311,0.027792254462838173,1.9349168539047241,0.4360165297985077,0.12789025902748108,3.3733651638031006,32.400642066863526,0.3770200203865053,0.09339899022086919,-6.536088431080985,33.76438811950238,0.34450525624518513,18786,35567,21441,23133
0.6949500000000007,0.1274610161781311,0.027792254462838173,1.9349168539047241,0.4360165297985077,0.12789025902748108,3.3733651638031006,32.667113704479114,0.23173988910126156,0.14275157634351116,-6.536088431080985,33.76438811950238,0.34450525624518513,18786,35567,21441,23133
0.6977520000000004,0.1274610161781311,0.027792254462838173,1.9349168539047241,0.4360165297985077,0.12789025902748108,3.3733651638031006,32.90115656213302,0.07690471033184183,0.15794129845018479,-6.536088431080985,33.76438811950238,0.34450525624518513,19089,31770,19116,24244
0.6988529999999992,0.1318245828151703,0.02875697612762451,1.9686299562454224,0.43858474493026733,0.06369727849960327,3.40315318107605,33.12870343725601,-0.08753927016388147,0.15347186499551613,-6.494126178912773,42.9460560076141,-0.580365602970811,19089,31770,19116,24244
0.7016980000000003,0.13191400468349457,0.027319366112351418,1.9662127494812012,0.43884673714637756,0.05571321025490761,3.3890645503997803,33.35837231913557,-0.18427771458889872,0.1414660351958163,-6.49601375668247,42.99654962130476,-0.5763060366967703,18439,31131,17165,21808
0.7028590000000003,0.13191400468349457,0.027319366112351418,1.9662127494812012,0.43884673714637756,0.05571321025490761,3.3890645503997803,33.56539154857622,-0.1932038649040309,0.13396336112808824,-6.49601375668247,42.99654962130476,-0.5763060366967703,18439,31131,17165,21808
0.7057210000000014,0.13191400468349457,0.027319366112351418,1.9662127494812012,0.43884673714637756,0.05571321025490761,3.3890645503997803,33.725654191390575,-0.13829513412153505,0.13414430627940233,-6.49601375668247,42.99654962130476,-0.5763060366967703,17569,28657,15988,22477
0.7067959999999984,0.13191400468349457,0.027319366112351418,1.9662127494812012,0.43884673714637756,0.05571321025490761,3.3890645503997803,33.88919145708129,-0.08388869216538491,0.13712880272213485,-6.49601375668247,42.99654962130476,-0.5763060366967703,17569,28657,15988,22477
0.7096090000000004,0.13191400468349457,0.027319366112351418,1.9662127494812012,0.43884673714637756,0.05571321025490761,3.3890645503997803,34.058804991115124,-0.10327226048817445,0.14691136738718769,-6.49601375668247,42.99654962130476,-0.5763060366967703,18937,26891,13736,21174
0.710719000000001,0.13666220009326935,0.026204250752925873,1.9968676567077637,0.4421258866786957,-0.023809973150491714,3.386054515838623,34.15912733464285,-0.13799202477759198,0.1519204904367609,-6.281233681988867,52.56010546741678,-1.6648692340197957,18937,26891,13736,21174
0.7136260000000002,0.13666220009326935,0.026204250752925873,1.9968676567077637,0.4421258866786957,-0.023809973150491714,3.386054515838623,34.24420148303321,-0.13064330638800575,0.1573911892375153,-6.281233681988867,52.56010546741678,-1.6648692340197957,17266,27119,11706,18530
0.7147380000000012,0.13666220009326935,0.026204250752925873,1.9968676567077637,0.4421258866786957,-0.023809973150491714,3.386054515838623,34.33494496875213,-0.09611670450140303,0.15924782863622086,-6.281233681988867,52.56010546741678,-1.6648692340197957,17266,27119,11706,18530
0.7175429999999978,0.13666220009326935,0.026204250752925873,1.9968676567077637,0.4421258866786957,-0.023809973150491714,3.386054515838623,34.411518306942966,-0.11848676663774264,0.169663251922439,-6.281233681988867,52.56010546741678,-1.6648692340197957,17107,24101,10646,19279
0.7186480000000011,0.14106905460357666,0.02557283639907837,2.03053879737854,0.4419751465320587,-0.1005992516875267,3.384762763977051,34.487335307384214,-0.165711603562709,0.1784326252731496,-5.8619565426400735,62.305036894189136,-2.736124956842892,17107,24101,10646,19279
0.7214919999999984,0.14103233814239502,0.02475716359913349,2.0266005992889404,0.4416685998439789,-0.1044805720448494,3.361617088317871,34.58450446818128,-0.12538318872807094,0.2015463002424882,-5.864983066603004,62.33816824969265,-2.7325899428186347,15924,23765,9725,16980
0.7226409999999996,0.14103233814239502,0.02475716359913349,2.0266005992889404,0.4416685998439789,-0.1044805720448494,3.361617088317871,34.6787334991349,-0.09242093598815919,0.2075858502520835,-5.864983066603004,62.33816824969265,-2.7325899428186347,15924,23765,9725,16980
0.7254969999999994,0.14103233814239502,0.02475716359913349,2.0266005992889404,0.4416685998439789,-0.1044805720448494,3.361617088317871,34.72713485405043,-0.14411303422703012,0.19125276651041162,-5.864983066603004,62.33816824969265,-2.7325899428186347,14635,22323,9734,17108
0.7265689999999995,0.14103233814239502,0.02475716359913349,2.0266005992889404,0.4416685998439789,-0.1044805720448494,3.361617088317871,34.74127304364545,-0.23575513707677404,0.1797625080529943,-5.864983066603004,62.33816824969265,-2.7325899428186347,14635,22323,9734,17108
0.7294130000000004,0.14103233814239502,0.02475716359913349,2.0266005992889404,0.4416685998439789,-0.1044805720448494,3.361617088317871,34.74581320067182,-0.33256869928928834,0.18121268249032652,-5.864983066603004,62.33816824969265,-2.7325899428186347,14687,22005,9975,16004
0.7305200000000004,0.14572441577911377,0.022623950615525246,2.055274248123169,0.4414949417114258,-0.18868674337863922,3.3168764114379883,34.81496377627238,-0.3219129922937178,0.1978707051745017,-5.269003793922788,72.24892713085279,-3.7293245702645574,14687,22005,9975,16004
0.7334130000000004,0.14572441577911377,0.022623950615525246,2.055274248123169,0.4414949417114258,-0.18868674337863922,3.3168764114379883,34.97253556112131,-0.18221845856550856,0.21798431253110923,-5.269003793922788,72.24892713085279,-3.7293245702645574,13304,22550,8772,13907
0.7345210000000006,0.14572441577911377,0.022623950615525246,2.055274248123169,0.4414949417114258,-0.18868674337863922,3.3168764114379883,35.117309259035764,-0.04090752337486497,0.2309976827502133,-5.269003793922788,72.24892713085279,-3.7293245702645574,13304,22550,8772,13907
0.7373339999999989,0.14572441577911377,0.022623950615525246,2.055274248123169,0.4414949417114258,-0.18868674337863922,3.3168764114379883,35.17769483885666,0.02445430402030067,0.22773935509077178,-5.269003793922788,72.24892713085279,-3.7293245702645574,12703,20750,8502,14523
0.7384330000000009,0.15010981261730194,0.020305177196860313,2.088090658187866,0.4386943280696869,-0.26995572447776794,3.282649040222168,35.16825233489567,-0.038424799771017,0.23773974136585788,-4.4788997365076115,82.23750076277595,-4.640933711557564,12703,20750,8502,14523
0.7412789999999986,0.15005189180374146,0.020157169550657272,2.082819700241089,0.4382793605327606,-0.2693239450454712,3.251833915710449,35.17633769196515,-0.1683138614876095,0.22561198872250285,-4.484031119136466,82.25818762791906,-4.638053634926703,11772,20315,8005,13126
0.7424439999999995,0.15005189180374146,0.020157169550657272,2.082819700241089,0.4382793605327606,-0.2693239450454712,3.251833915710449,35.204156007447686,-0.27301941862970774,0.2351958898926142,-4.484031119136466,82.25818762791906,-4.638053634926703,11772,20315,8005,13126
0.7452920000000013,0.15005189180374146,0.020157169550657272,2.082819700241089,0.4382793605327606,-0.2693239450454712,3.251833915710449,35.251777588796045,-0.30584061537800783,0.22802519549952135,-4.484031119136466,82.25818762791906,-4.638053634926703,11311,18972,7807,13265
0.746369999999999,0.15005189180374146,0.020157169550657272,2.082819700241089,0.4382793605327606,-0.2693239450454712,3.251833915710449,35.27383495420852,-0.28401384642642274,0.23002180065826738,-4.484031119136466,82.25818762791906,-4.638053634926703,11311,18972,7807,13265
0.7491919999999991,0.15005189180374146,0.020157169550657272,2.082819700241089,0.4382793605327606,-0.2693239450454712,3.251833915710449,35.31063557941567,-0.25332950355777506,0.21137754249884064,-4.484031119136466,82.25818762791906,-4.638053634926703,11365,18633,8117,12829
0.750298999999999,0.15418972074985504,0.016507621854543686,2.109734058380127,0.4332176744937897,-0.34908196330070496,3.171694755554199,35.38044661896657,-0.23383253450681857,0.20632772301885965,-3.529352021839385,92.39080354091108,-5.392666309330319,11365,18633,8117,12829
0.7532039999999979,0.15418972074985504,0.016507621854543686,2.109734058380127,0.4332176744937897,-0.34908196330070496,3.171694755554199,35.43602785618096,-0.19372484579227767,0.22416562593448083,-3.529352021839385,92.39080354091108,-5.392666309330319,10675,18739,6846,11578
0.7543129999999982,0.15418972074985504,0.016507621854543686,2.109734058380127,0.4332176744937897,-0.34908196330070496,3.171694755554199,35.497655534334264,-0.1843547964576997,0.23183827625878317,-3.529352021839385,92.39080354091108,-5.392666309330319,10675,18739,6846,11578
0.7571229999999995,0.15418972074985504,0.016507621854543686,2.109734058380127,0.4332176744937897,-0.34908196330070496,3.171694755554199,35.53780961198604,-0.21618025391917592,0.24449518236598014,-3.529352021839385,92.39080354091108,-5.392666309330319,9971,17803,6671,11958
0.7582119999999996,0.15418972074985504,0.016507621854543686,2.109734058380127,0.4332176744937897,-0.34908196330070496,3.171694755554199,35.57607817158605,-0.2759174538831752,0.2368584181373666,-3.529352021839385,92.39080354091108,-5.392666309330319,9971,17803,6671,11958
0.7610740000000005,0.1587502509355545,0.012828418053686619,2.135230779647827,0.43019333481788635,-0.41882380843162537,3.073761224746704,35.595947483846906,-0.40618859183122075,0.23776672251665176,-2.4711695727557785,102.58469304528575,-5.987667098703255,9468,17121,6021,11142
0.7622170000000006,0.1587502509355545,0.012828418053686619,2.135230779647827,0.43019333481788635,-0.41882380843162537,3.073761224746704,35.61327720569227,-0.46643921596387367,0.23159203372649173,-2.4711695727557785,102.58469304528575,-5.987667098703255,9468,17121,6021,11142
0.7650770000000011,0.1587502509355545,0.012828418053686619,2.135230779647827,0.43019333481788635,-0.41882380843162537,3.073761224746704,35.662170712777254,-0.46526918942846096,0.246111654568631,-2.4711695727557785,102.58469304528575,-5.987667098703255,9515,15967,5379,11145
0.7661450000000004,0.1587502509355545,0.012828418053686619,2.135230779647827,0.43019333481788635,-0.41882380843162537,3.073761224746704,35.706362142641595,-0.5085477209606343,0.2437279256559283,-2.4711695727557785,102.58469304528575,-5.987667098703255,9515,15967,5379,11145
0.768989999999998,0.1587502509355545,0.012828418053686619,2.135230779647827,0.43019333481788635,-0.41882380843162537,3.073761224746704,35.71787125960848,-0.5520404372234772,0.25845257661249005,-2.4711695727557785,102.58469304528575,-5.987667098703255,9307,16050,5772,10833
0.7700969999999979,0.16300290822982788,0.009186356328427792,2.1594481468200684,0.4253985583782196,-0.47659286856651306,2.9618115425109863,35.795757003584505,-0.6145852747666926,0.26730916848890074,-1.2898033829265507,112.83879377424027,-6.435981747196496,9307,16050,5772,10833
0.7729830000000002,0.16300290822982788,0.009186356328427792,2.1594481468200684,0.4253985583782196,-0.47659286856651306,2.9618115425109863,35.83500560646566,-0.6312507376571631,0.2688683993728717,-1.2898033829265507,112.83879377424027,-6.435981747196496,9317,16097,4901,9937
0.774101999999999,0.16300290822982788,0.009186356328427792,2.1594481468200684,0.4253985583782196,-0.47659286856651306,2.9618115425109863,35.87732643198032,-0.6641738003171587,0.28707837918229057,-1.2898033829265507,112.83879377424027,-6.435981747196496,9317,16097,4901,9937
0.776911,0.16300290822982788,0.009186356328427792,2.1594481468200684,0.4253985583782196,-0.47659286856651306,2.9618115425109863,35.94953005545455,-0.6809832070645481,0.2628435966178127,-1.2898033829265507,112.83879377424027,-6.435981747196496,8634,16046,4979,10003
0.7780020000000004,0.16721667349338531,0.004091861192137003,2.1884374618530273,0.42143139243125916,-0.5318452715873718,2.8728644847869873,35.9615377161775,-0.7079994450057752,0.25584214611199435,-0.025843203702592354,123.16273081784429,-6.730387174084866,8634,16046,4979,10003
0.780857,0.16761942207813263,0.005099563393741846,2.1824707984924316,0.42303866147994995,-0.5247074961662292,2.839179515838623,36.019424185631465,-0.8007877723886891,0.2498973214134218,-0.042125100168799355,123.16673480802392,-6.738928153683713,8337,15517,4688,9644
0.782018,0.16761942207813263,0.005099563393741846,2.1824707984924316,0.42303866147994995,-0.5247074961662292,2.839179515838623,36.03421857811907,-0.8563839233051833,0.26033313452673584,-0.042125100168799355,123.16673480802392,-6.738928153683713,8337,15517,4688,9644
0.7848770000000004,0.16761942207813263,0.005099563393741846,2.1824707984924316,0.42303866147994995,-0.5247074961662292,2.839179515838623,36.06112289671549,-0.907389583450708,0.2734558607981013,-0.042125100168799355,123.16673480802392,-6.738928153683713,8593,14883,4181,9529
0.7859539999999979,0.16761942207813263,0.005099563393741846,2.1824707984924316,0.42303866147994995,-0.5247074961662292,2.839179515838623,36.13160079180334,-0.9477349426477816,0.2901176119078026,-0.042125100168799355,123.16673480802392,-6.738928153683713,8593,14883,4181,9529
0.7887700000000004,0.16761942207813263,0.005099563393741846,2.1824707984924316,0.42303866147994995,-0.5247074961662292,2.839179515838623,36.136266650033164,-0.9532119997456386,0.2950396662344871,-0.042125100168799355,123.16673480802392,-6.738928153683713,8207,15245,4753,9408
0.7898810000000013,0.1719033271074295,0.0008518281392753124,2.204357385635376,0.4194539785385132,-0.5594995617866516,2.7105324268341064,36.1736403875069,-1.0412727501404713,0.2928166590935707,1.2680776505028715,133.56239559115855,-6.862904552321348,8207,15245,4753,9408
0.7927799999999988,0.1719033271074295,0.0008518281392753124,2.204357385635376,0.4194539785385132,-0.5594995617866516,2.7105324268341064,36.157725336832584,-1.145298685217138,0.31284126693549913,1.2680776505028715,133.56239559115855,-6.862904552321348,8606,15256,4336,8974
0.7938990000000012,0.1719033271074295,0.0008518281392753124,2.204357385635376,0.4194539785385132,-0.5594995617866516,2.7105324268341064,36.18222215780357,-1.1894622850480856,0.30762579883571517,1.2680776505028715,133.56239559115855,-6.862904552321348,8606,15256,4336,8974
0.796696,0.1719033271074295,0.0008518281392753124,2.204357385635376,0.4194539785385132,-0.5594995617866516,2.7105324268341064,36.202394005164265,-1.2320205313739334,0.3075841536541691,1.2680776505028715,133.56239559115855,-6.862904552321348,7932,15913,4729,8921
0.7977920000000013,0.1760619431734085,-0.004959472455084324,2.230766534805298,0.41684436798095703,-0.5912483930587769,2.6090071201324463,36.203237694597604,-1.2441626817319316,0.3023948844016088,2.602020678875505,144.00161894272358,-6.822949811254531,7932,15913,4729,8921
0.8006450000000004,0.17602509260177612,-0.0023625849280506372,2.2246322631835938,0.4161838889122009,-0.5752707123756409,2.5748748779296875,36.23435619930296,-1.2421238987594214,0.2982590950972566,2.6040058841288096,143.97540906230813,-6.821289729204847,7774,15439,4700,8959
0.8017969999999986,0.17602509260177612,-0.0023625849280506372,2.2246322631835938,0.4161838889122009,-0.5752707123756409,2.5748748779296875,36.19693559019404,-1.2979605331223498,0.29701829505587507,2.6040058841288096,143.97540906230813,-6.821289729204847,7774,15439,4700,8959
0.8046529999999984,0.17602509260177612,-0.0023625849280506372,2.2246322631835938,0.4161838889122009,-0.5752707123756409,2.5748748779296875,36.179840226524604,-1.361136173659264,0.27640581104806844,2.6040058841288096,143.97540906230813,-6.821289729204847,8156,15159,4224,8903
0.8057239999999983,0.17602509260177612,-0.0023625849280506372,2.2246322631835938,0.4161838889122009,-0.5752707123756409,2.5748748779296875,36.17832328996769,-1.3873560598555301,0.29891726207115604,2.6040058841288096,143.97540906230813,-6.821289729204847,8156,15159,4224,8903
0.8085689999999995,0.1825835406780243,-0.009757227264344692,2.2594926357269287,0.41802695393562317,-0.601780116558075,2.482346773147583,36.156664333454295,-1.4529790122761725,0.29247767197631724,4.028592241844145,155.48327146764993,-6.562794841757947,7292,15213,4966,9522
0.8096729999999989,0.1825835406780243,-0.009757227264344692,2.2594926357269287,0.41802695393562317,-0.601780116558075,2.482346773147583,36.15007673818188,-1.4844386679171697,0.2828176876228137,4.028592241844145,155.48327146764993,-6.562794841757947,7292,15213,4966,9522
0.8125639999999985,0.1825835406780243,-0.009757227264344692,2.2594926357269287,0.41802695393562317,-0.601780116558075,2.482346773147583,36.10870612854415,-1.501544018440694,0.307623768175384,4.028592241844145,155.48327146764993,-6.562794841757947,8137,15291,4494,9181
0.8136830000000009,0.1825835406780243,-0.009757227264344692,2.2594926357269287,0.41802695393562317,-0.601780116558075,2.482346773147583,36.10949442422682,-1.5440276962560195,0.29742918752256065,4.028592241844145,155.48327146764993,-6.562794841757947,8137,15291,4494,9181
0.8164890000000014,0.1825835406780243,-0.009757227264344692,2.2594926357269287,0.41802695393562317,-0.601780116558075,2.482346773147583,36.123764706611894,-1.4512663333791427,0.2908757140016073,4.028592241844145,155.48327146764993,-6.562794841757947,7486,16134,5213,9230
0.8175869999999995,0.1825835406780243,-0.009757227264344692,2.2594926357269287,0.41802695393562317,-0.601780116558075,2.482346773147583,36.0529160995003,-1.481832498474418,0.30299692525553484,4.028592241844145,155.48327146764993,-6.562794841757947,7486,16134,5213,9230
0.8204330000000009,0.18526116013526917,-0.01160693634301424,2.268526077270508,0.4080673158168793,-0.5841759443283081,2.267871379852295,36.005166686419614,-1.6428879643452872,0.2938546927074563,5.308961048931309,165.89911265567116,-6.154782512468859,8270,16010,5128,9337
0.8215989999999983,0.18526116013526917,-0.01160693634301424,2.268526077270508,0.4080673158168793,-0.5841759443283081,2.267871379852295,35.93877088465063,-1.63222999366279,0.287744202744324,5.308961048931309,165.89911265567116,-6.154782512468859,8270,16010,5128,9337
0.8244470000000002,0.18526116013526917,-0.01160693634301424,2.268526077270508,0.4080673158168793,-0.5841759443283081,2.267871379852295,35.84276073155996,-1.6655639820789847,0.28928410906563506,5.308961048931309,165.89911265567116,-6.154782512468859,7689,17648,6196,9294
0.8255279999999984,0.18526116013526917,-0.01160693634301424,2.268526077270508,0.4080673158168793,-0.5841759443283081,2.267871379852295,35.79482809299628,-1.736670782658264,0.27343795103977053,5.308961048931309,165.89911265567116,-6.154782512468859,7689,17648,6196,9294
0.8283489999999983,0.18526116013526917,-0.01160693634301424,2.268526077270508,0.4080673158168793,-0.5841759443283081,2.267871379852295,35.784205276040176,-1.6290622967041952,0.29283543437925574,5.308961048931309,165.89911265567116,-6.154782512468859,8072,17604,6234,9355
0.8294579999999987,0.19151893258094788,-0.01891898550093174,2.2975409030914307,0.41127049922943115,-0.5828902721405029,2.153567314147949,35.74878736407099,-1.624347436310319,0.29607726708469556,6.663625511442837,178.31971288075823,-5.423994327329467,8072,17604,6234,9355
0.832357,0.19151893258094788,-0.01891898550093174,2.2975409030914307,0.41127049922943115,-0.5828902721405029,2.153567314147949,35.65340571699759,-1.7194393314571241,0.28359449842327616,6.663625511442837,178.31971288075823,-5.423994327329467,8270,17206,6187,10024
0.833469000000001,0.19151893258094788,-0.01891898550093174,2.2975409030914307,0.41127049922943115,-0.5828902721405029,2.153567314147949,35.612682788136965,-1.5978970535217065,0.2987000479947465,6.663625511442837,178.31971288075823,-5.423994327329467,8270,17206,6187,10024
0.8362720000000008,0.19151893258094788,-0.01891898550093174,2.2975409030914307,0.41127049922943115,-0.5828902721405029,2.153567314147949,35.54817463494863,-1.56307768700752,0.2966828699165796,6.663625511442837,178.31971288075823,-5.423994327329467,8137,18545,6910,10095
0.8373859999999986,0.19151893258094788,-0.01891898550093174,2.2975409030914307,0.41127049922943115,-0.5828902721405029,2.153567314147949,35.39832388673205,-1.6935728467375115,0.28595379283297734,6.663625511442837,178.31971288075823,-5.423994327329467,8137,18545,6910,10095
0.8402299999999996,0.1917620748281479,-0.01741062104701996,2.2930819988250732,0.41169866919517517,-0.576362133026123,2.12954044342041,35.39565007299761,-1.6585376310169742,0.2849926579955678,6.677498530148095,178.33989636685916,-5.437990107906942,8141,18596,7304,10539
0.8413869999999988,0.19626210629940033,-0.023759324103593826,2.315612554550171,0.4119262993335724,-0.5624281167984009,2.0092296600341797,35.36458270098519,-1.600251154767282,0.29393685122708524,7.749963683926042,-170.42561732432642,-4.539394882865168,8141,18596,7304,10539
0.8442409999999981,0.19626210629940033,-0.023759324103593826,2.315612554550171,0.4119262993335724,-0.5624281167984009,2.0092296600341797,35.220509947069644,-1.671893783357885,0.3075730682461316,7.749963683926042,-170.42561732432642,-4.539394882865168,8637,18382,7057,11141
0.8453129999999983,0.19626210629940033,-0.023759324103593826,2.315612554550171,0.4119262993335724,-0.5624281167984009,2.0092296600341797,35.1992813573884,-1.6993180841571396,0.3134176415744195,7.749963683926042,-170.42561732432642,-4.539394882865168,8637,18382,7057,11141
0.8481460000000006,0.19626210629940033,-0.023759324103593826,2.315612554550171,0.4119262993335724,-0.5624281167984009,2.0092296600341797,35.18922526111226,-1.6692854833862616,0.3193500326396528,7.749963683926042,-170.42561732432642,-4.539394882865168,8320,20528,8402,11147
0.8492520000000005,0.19611956179141998,-0.021812457591295242,2.3100473880767822,0.4106869101524353,-0.5529965758323669,1.9756187200546265,35.069069824314504,-1.6908700045471903,0.32121504435103526,7.774622604909078,-170.40838465249482,-4.54577760241225,8320,20528,8402,11147
0.8521490000000013,0.2002081722021103,-0.02730414643883705,2.3290865421295166,0.4113932251930237,-0.5323483347892761,1.865657925605774,35.02696844327366,-1.7385918539105927,0.3372566284666412,8.579194746159624,-160.32187198443683,-3.578635573446201,8689,20908,9336,11950
0.853255000000001,0.2002081722021103,-0.02730414643883705,2.3290865421295166,0.4113932251930237,-0.5323483347892761,1.865657925605774,34.954975742157764,-1.7038848727944074,0.33378363337858247,8.579194746159624,-160.32187198443683,-3.578635573446201,8689,20908,9336,11950
0.8560679999999993,0.2002081722021103,-0.02730414643883705,2.3290865421295166,0.4113932251930237,-0.5323483347892761,1.865657925605774,34.85134042623399,-1.6955398575186442,0.3258076989403905,8.579194746159624,-160.32187198443683,-3.578635573446201,9460,21473,8396,12111
0.8571689999999981,0.2002081722021103,-0.02730414643883705,2.3290865421295166,0.4113932251930237,-0.5323483347892761,1.865657925605774,34.716746395270256,-1.7689775898420153,0.3279293728018294,8.579194746159624,-160.32187198443683,-3.578635573446201,9460,21473,8396,12111
0.8600099999999984,0.19957730174064636,-0.025600647553801537,2.323805809020996,0.4080778956413269,-0.524305522441864,1.8328523635864258,34.62806952255723,-1.74356277724328,0.34772641352861056,8.607210138526334,-160.3039927957669,-3.565942480023006,8853,23608,9900,12405
0.8611800000000003,0.20364448428153992,-0.03077014721930027,2.3414382934570312,0.40951815247535706,-0.49673277139663696,1.7255192995071411,34.582371808780344,-1.6943546176755044,0.36344402409760834,9.231104693091451,-150.3412187093273,-2.5028528871383666,8853,23608,9900,12405
0.8640279999999985,0.20364448428153992,-0.03077014721930027,2.3414382934570312,0.40951815247535706,-0.49673277139663696,1.7255192995071411,34.51491500363307,-1.7564656595666595,0.3814778857351889,9.231104693091451,-150.3412187093273,-2.5028528871383666,9910,23425,11109,13469
0.8650920000000005,0.20364448428153992,-0.03077014721930027,2.3414382934570312,0.40951815247535706,-0.49673277139663696,1.7255192995071411,34.45565434305663,-1.7531939661674971,0.3874889399211204,9.231104693091451,-150.3412187093273,-2.5028528871383666,9910,23425,11109,13469
0.8679279999999999,0.20364448428153992,-0.03077014721930027,2.3414382934570312,0.40951815247535706,-0.49673277139663696,1.7255192995071411,34.3611440822919,-1.7010460762304376,0.3956542584023306,9.231104693091451,-150.3412187093273,-2.5028528871383666,9776,25834,12657,13490
0.8690400000000009,0.20330850780010223,-0.028819996863603592,2.336493968963623,0.4078499972820282,-0.48693934082984924,1.6945126056671143,34.27580148726366,-1.7283348221302068,0.43695499335095656,9.260196087033393,-150.32676493362587,-2.504001224701815,9776,25834,12657,13490
0.8719350000000013,0.20737788081169128,-0.03358606621623039,2.3527672290802,0.41003429889678955,-0.4535321891307831,1.5902974605560303,34.2183794731038,-1.697400741330337,0.42852335876073844,9.703120883322402,-140.49923349220765,-1.3626363786496734,10524,25495,13609,15030
0.8730449999999983,0.20737788081169128,-0.03358606621623039,2.3527672290802,0.41003429889678955,-0.4535321891307831,1.5902974605560303,34.145564387843294,-1.677317976708104,0.4314307317227779,9.703120883322402,-140.49923349220765,-1.3626363786496734,10524,25495,13609,15030
0.8758489999999983,0.20737788081169128,-0.03358606621623039,2.3527672290802,0.41003429889678955,-0.4535321891307831,1.5902974605560303,33.98083828704197,-1.7243338220665263,0.46124628486481456,9.703120883322402,-140.49923349220765,-1.3626363786496734,11323,26473,13015,15158
0.8769569999999985,0.20737788081169128,-0.03358606621623039,2.3527672290802,0.41003429889678955,-0.4535321891307831,1.5902974605560303,33.890880966476836,-1.7000109055147237,0.5129347129348082,9.703120883322402,-140.49923349220765,-1.3626363786496734,11323,26473,13015,15158
0.8797999999999992,0.20718032121658325,-0.03224939852952957,2.3481698036193848,0.40903618931770325,-0.4467412829399109,1.5609110593795776,33.79105290564743,-1.6544419555765413,0.5171359161334355,9.738561732983152,-140.47772991411205,-1.3678903718726736,10813,28230,14484,15707
0.8809559999999983,0.2112661451101303,-0.03659597039222717,2.3631420135498047,0.41195961833000183,-0.41027066111564636,1.4616601467132568,33.676208877327724,-1.748149939062887,0.5140354307028516,10.001590385914463,-130.7815229370675,-0.1720418222861613,10813,28230,14484,15707
0.8838090000000011,0.2112661451101303,-0.03659597039222717,2.3631420135498047,0.41195961833000183,-0.41027066111564636,1.4616601467132568,33.58894241472801,-1.7473206306994362,0.5285081133307782,10.001590385914463,-130.7815229370675,-0.1720418222861613,11774,27927,17252,17847
0.8848760000000002,0.2112661451101303,-0.03659597039222717,2.3631420135498047,0.41195961833000183,-0.41027066111564636,1.4616601467132568,33.53520621551683,-1.6397200010705832,0.5581708676052715,10.001590385914463,-130.7815229370675,-0.1720418222861613,11774,27927,17252,17847
0.8877200000000012,0.21112729609012604,-0.03524956852197647,2.3588709831237793,0.4113064408302307,-0.4030093252658844,1.4342665672302246,33.403471354299406,-1.6346498749872904,0.5837262951095629,10.037483492769375,-130.76211958754288,-0.1758380668841209,12073,29710,18234,18094
0.8888289999999979,0.21112729609012604,-0.03524956852197647,2.3588709831237793,0.4113064408302307,-0.4030093252658844,1.4342665672302246,33.316984665266865,-1.7032061661906008,0.5891970271998309,10.037483492769375,-130.76211958754288,-0.1758380668841209,12073,29710,18234,18094
0.8917239999999983,0.2152397781610489,-0.03913494944572449,2.37259840965271,0.4148673713207245,-0.3617681562900543,1.3376624584197998,33.29165906856465,-1.6528564426215626,0.6304761572541135,10.123118777381615,-121.21420043002433,1.0329680849599614,13410,29260,19853,20408
0.8928389999999999,0.2152397781610489,-0.03913494944572449,2.37259840965271,0.4148673713207245,-0.3617681562900543,1.3376624584197998,33.13151573536713,-1.568525449333386,0.6282602074900859,10.123118777381615,-121.21420043002433,1.0329680849599614,13410,29260,19853,20408
0.8956460000000006,0.2152397781610489,-0.03913494944572449,2.37259840965271,0.4148673713207245,-0.3617681562900543,1.3376624584197998,32.965438879260915,-1.5949831558149963,0.6188309527555241,10.123118777381615,-121.21420043002433,1.0329680849599614,14266,30299,19881,20759
0.8967409999999981,0.2152397781610489,-0.03913494944572449,2.37259840965271,0.4148673713207245,-0.3617681562900543,1.3376624584197998,32.89821643228957,-1.5280467323447267,0.6481974969377734,10.123118777381615,-121.21420043002433,1.0329680849599614,14266,30299,19881,20759
0.8995900000000001,0.2151165008544922,-0.038546353578567505,2.369136095046997,0.41446200013160706,-0.35841605067253113,1.3154547214508057,32.8253906943847,-1.4136041755593511,0.7041585009236084,10.160855327892442,-121.18900725263359,1.0297903255673364,14248,30847,20974,22133
0.9007530000000006,0.21926480531692505,-0.041955478489398956,2.3816940784454346,0.4188380837440491,-0.31107383966445923,1.221358060836792,32.692175115601195,-1.4133815352922205,0.7216775069434493,10.072637552826881,-111.77829074942093,2.249980327988007,14248,30847,20974,22133
0.9035930000000008,0.21926480531692505,-0.041955478489398956,2.3816940784454346,0.4188380837440491,-0.31107383966445923,1.221358060836792,32.498188331270946,-1.3661880570890899,0.7504281285445906,10.072637552826881,-111.77829074942093,2.249980327988007,15711,29694,24600,25835
0.9046589999999997,0.21926480531692505,-0.041955478489398956,2.3816940784454346,0.4188380837440491,-0.31107383966445923,1.221358060836792,32.41800587717084,-1.2307386187832237,0.7957087247157446,10.072637552826881,-111.77829074942093,2.249980327988007,15711,29694,24600,25835
0.9075159999999997,0.21912863850593567,-0.04145614057779312,2.3776586055755615,0.41835644841194153,-0.3077770471572876,1.195849895477295,32.31164348429082,-1.1607973506550178,0.8187114457361677,10.112926713001366,-111.75120867796518,2.2473221512569097,16873,30344,25011,26471
0.9086229999999996,0.21912863850593567,-0.04145614057779312,2.3776586055755615,0.41835644841194153,-0.3077770471572876,1.195849895477295,32.12810481354918,-1.1238794132018488,0.8308484029300404,10.112926713001366,-111.75120867796518,2.2473221512569097,16873,30344,25011,26471
0.9115089999999982,0.2233203947544098,-0.04434017837047577,2.3890492916107178,0.4236522316932678,-0.2569374740123749,1.1057593822479248,32.00578902047515,-0.9800836946187016,0.8219241501171848,9.870042633128069,-102.51208490149324,3.5014605017959295,19315,29327,27011,30015
0.912625,0.2233203947544098,-0.04434017837047577,2.3890492916107178,0.4236522316932678,-0.2569374740123749,1.1057593822479248,31.938852064372657,-0.8310512692260771,0.9065690635188546,9.870042633128069,-102.51208490149324,3.5014605017959295,19315,29327,27011,30015
0.9154330000000009,0.2233203947544098,-0.04434017837047577,2.3890492916107178,0.4236522316932678,-0.2569374740123749,1.1057593822479248,31.87781880377466,-0.7906548439151012,0.9260837758805737,9.870042633128069,-102.51208490149324,3.5014605017959295,21051,29762,26880,30244
0.916541000000001,0.2233203947544098,-0.04434017837047577,2.3890492916107178,0.4236522316932678,-0.2569374740123749,1.1057593822479248,31.758227957127996,-0.7290756352936351,0.9150495005360484,9.870042633128069,-102.51208490149324,3.5014605017959295,21051,29762,26880,30244
0.9193770000000004,0.2226426899433136,-0.04468299821019173,2.385878562927246,0.42128828167915344,-0.2584773004055023,1.086053729057312,31.645606070421852,-0.5813055482577081,0.9399769546552991,9.896780892507094,-102.48023996831417,3.5107177909734375,21648,29796,27766,31867
0.9205339999999996,0.22686883807182312,-0.047056715935468674,2.3962018489837646,0.4276944696903229,-0.20455926656723022,1.0005319118499756,31.57312760872313,-0.4666253709240702,0.9791292842630445,9.492648918389994,-93.40996916898581,4.815969977442144,21648,29796,27766,31867
0.923398000000001,0.22686883807182312,-0.047056715935468674,2.3962018489837646,0.4276944696903229,-0.20455926656723022,1.0005319118499756,31.446514538914148,-0.4249827859600189,1.011172172182769,9.492648918389994,-93.40996916898581,4.815969977442144,24182,28819,31038,35527
0.924469000000001,0.22686883807182312,-0.047056715935468674,2.3962018489837646,0.4276944696903229,-0.20455926656723022,1.0005319118499756,31.389525022115322,-0.31656286811131673,1.0072129837482025,9.492648918389994,-93.40996916898581,4.815969977442144,24182,28819,31038,35527
0.9272929999999978,0.22686883807182312,-0.047056715935468674,2.3962018489837646,0.4276944696903229,-0.20455926656723022,1.0005319118499756,31.36533286677304,-0.18635369859288592,1.0407633540029664,9.492648918389994,-93.40996916898581,4.815969977442144,26410,29333,30981,35544
0.9284170000000013,0.2264217883348465,-0.04806636646389961,2.3929567337036133,0.4260117709636688,-0.209680438041687,0.9810720086097717,31.326463498031117,-0.1403432631249957,1.0584457449556837,9.521661203513297,-93.37263158394526,4.8231446370077835,26410,29333,30981,35544
0.9312999999999992,0.23113104701042175,-0.050099197775125504,2.4031388759613037,0.43486157059669495,-0.14659979939460754,0.895261287689209,31.320397882332355,0.003296669636983219,1.0722558996834257,8.8826319625786,-83.52404903147311,6.302793162295058,29593,29892,32452,37496
0.9324140000000006,0.23113104701042175,-0.050099197775125504,2.4031388759613037,0.43486157059669495,-0.14659979939460754,0.895261287689209,31.352112935121887,0.12217751675680735,1.0977407534188302,8.8826319625786,-83.52404903147311,6.302793162295058,29593,29892,32452,37496
0.9352229999999981,0.23113104701042175,-0.050099197775125504,2.4031388759613037,0.43486157059669495,-0.14659979939460754,0.895261287689209,31.34882979013004,0.09991382293888118,1.155297656687895,8.8826319625786,-83.52404903147311,6.302793162295058,31357,31546,33206,36318
0.936321,0.23113104701042175,-0.050099197775125504,2.4031388759613037,0.43486157059669495,-0.14659979939460754,0.895261287689209,31.360223858537836,0.08686800376637019,1.1620182768567646,8.8826319625786,-83.52404903147311,6.302793162295058,31357,31546,33206,36318
0.939168999999998,0.2305467128753662,-0.05108892545104027,2.399386405944824,0.432521253824234,-0.15165050327777863,0.8723490834236145,31.371490095213307,0.0878525993885077,1.1170650497626085,8.910020974783862,-83.4901614021297,6.31096269060987,32302,32922,33689,36425
0.9403339999999989,0.23489995300769806,-0.05235368758440018,2.4076480865478516,0.4420459568500519,-0.09072062373161316,0.7999722957611084,31.42120172538516,0.1124483484716106,1.0895594559710793,8.140612885325027,-74.54541895625276,7.664822341386747,32302,32922,33689,36425
0.9431830000000009,0.23489995300769806,-0.05235368758440018,2.4076480865478516,0.4420459568500519,-0.09072062373161316,0.7999722957611084,31.552746969532972,0.28844997372270864,1.0579762296555026,8.140612885325027,-74.54541895625276,7.664822341386747,33890,33840,36656,38865
0.9442550000000011,0.23489995300769806,-0.05235368758440018,2.4076480865478516,0.4420459568500519,-0.09072062373161316,0.7999722957611084,31.612557306558408,0.35215262054983587,1.0450539062561657,8.140612885325027,-74.54541895625276,7.664822341386747,33890,33840,36656,38865
0.9470879999999997,0.23489995300769806,-0.05235368758440018,2.4076480865478516,0.4420459568500519,-0.09072062373161316,0.7999722957611084,31.656938353492357,0.18633918436494498,1.0196103980966849,8.140612885325027,-74.54541895625276,7.664822341386747,35765,35320,36487,37860
0.9481970000000001,0.23443621397018433,-0.05373218655586243,2.4046967029571533,0.4401857256889343,-0.0983882024884224,0.7828488349914551,31.804671356010108,0.1774111531922929,1.0492786784304402,8.16494872718007,-74.51139823046648,7.6700261267114485,35765,35320,36487,37860
0.9510910000000004,0.23887676000595093,-0.05443921685218811,2.412111520767212,0.45190784335136414,-0.033232882618904114,0.7199867963790894,32.02066011200215,0.2537730363925709,1.076188123611955,7.15703756241711,-65.45706296423867,8.940663747094082,37609,37810,38329,38386
0.9522039999999979,0.23887676000595093,-0.05443921685218811,2.412111520767212,0.45190784335136414,-0.033232882618904114,0.7199867963790894,32.11490831771562,0.19852895537218523,1.0240140681171854,7.15703756241711,-65.45706296423867,8.940663747094082,37609,37810,38329,38386
0.9549989999999998,0.23887676000595093,-0.05443921685218811,2.412111520767212,0.45190784335136414,-0.033232882618904114,0.7199867963790894,32.22528036593286,0.19827037907509534,0.9953672432195301,7.15703756241711,-65.45706296423867,8.940663747094082,37910,39964,39836,37242
0.9561130000000012,0.23887676000595093,-0.05443921685218811,2.412111520767212,0.45190784335136414,-0.033232882618904114,0.7199867963790894,32.44893263427772,0.2892723911568387,0.9841173184057356,7.15703756241711,-65.45706296423867,8.940663747094082,37910,39964,39836,37242
0.9589680000000007,0.23842282593250275,-0.05629612132906914,2.4089243412017822,0.4498513638973236,-0.043881796300411224,0.7021375894546509,32.55819893801036,0.19167958800936724,0.9280324108501846,7.179073469605417,-65.42025131613177,8.946327187422996,39844,40628,38940,37471
0.9601130000000012,0.24297365546226501,-0.05643271282315254,2.415593385696411,0.46434780955314636,0.02520681917667389,0.6519670486450195,32.57939343922965,0.00017876086832991744,0.8657007926417438,5.9300803996707,-56.12471490755523,10.068344366739215,39844,40628,38940,37471
0.9629779999999991,0.24297365546226501,-0.05643271282315254,2.415593385696411,0.46434780955314636,0.02520681917667389,0.6519670486450195,32.64144296209962,-0.0985062091447198,0.8303951329125089,5.9300803996707,-56.12471490755523,10.068344366739215,39306,42595,41886,39079
0.9640429999999979,0.24297365546226501,-0.05643271282315254,2.415593385696411,0.46434780955314636,0.02520681917667389,0.6519670486450195,32.73396117836897,-0.12465612078334411,0.8323542207893984,5.9300803996707,-56.12471490755523,10.068344366739215,39306,42595,41886,39079
0.9668839999999982,0.24297365546226501,-0.05643271282315254,2.415593385696411,0.46434780955314636,0.02520681917667389,0.6519670486450195,32.8272975177252,-0.18342373869585119,0.8116177832776055,5.9300803996707,-56.12471490755523,10.068344366739215,40994,43437,41367,38070
0.9679830000000001,0.24246759712696075,-0.058818917721509933,2.412680149078369,0.4618658423423767,0.010992017574608326,0.63600093126297,32.91708013492282,-0.23535547982093719,0.7818487688756179,5.943809128177305,-56.085923864390566,10.073533918430021,40994,43437,41367,38070
0.9708790000000008,0.24715210497379303,-0.05840139463543892,2.4187564849853516,0.47892332077026367,0.07984718680381775,0.5992778539657593,33.04422583694982,-0.30353584919162596,0.7588156212397407,4.450617270886408,-46.58905320410814,10.893446931825714,41593,45757,43210,38099
0.9719919999999984,0.24715210497379303,-0.05840139463543892,2.4187564849853516,0.47892332077026367,0.07984718680381775,0.5992778539657593,33.06053503546546,-0.43689493906837523,0.7585579604042755,4.450617270886408,-46.58905320410814,10.893446931825714,41593,45757,43210,38099
0.9747989999999991,0.24715210497379303,-0.05840139463543892,2.4187564849853516,0.47892332077026367,0.07984718680381775,0.5992778539657593,33.0899619002464,-0.45967981351162995,0.7267413745981806,4.450617270886408,-46.58905320410814,10.893446931825714,40461,46888,44738,37639
0.9758990000000013,0.24715210497379303,-0.05840139463543892,2.4187564849853516,0.47892332077026367,0.07984718680381775,0.5992778539657593,33.22306029994195,-0.32721907444959164,0.7329548623164717,4.450617270886408,-46.58905320410814,10.893446931825714,40461,46888,44738,37639
0.9787469999999994,0.24655097723007202,-0.06133009493350983,2.4157590866088867,0.4757483899593353,0.06198182702064514,0.5828864574432373,33.40205668312836,-0.16162513267279371,0.7590406583518523,4.455781778797425,-46.54739685178186,10.896783848235243,43169,46051,42940,38560
0.9799140000000006,0.2513882517814636,-0.060409415513277054,2.421382427215576,0.4953528344631195,0.12778489291667938,0.5611969232559204,33.55278094818248,-0.03795275862898966,0.6978221083210101,2.7978613871231883,-36.88380193537683,11.400216551543313,43169,46051,42940,38560
0.9827619999999988,0.2513882517814636,-0.060409415513277054,2.421382427215576,0.4953528344631195,0.12778489291667938,0.5611969232559204,33.605211133195084,-0.047068001703895905,0.6675996241644094,2.7978613871231883,-36.88380193537683,11.400216551543313,43194,46489,43154,40179
0.9838250000000007,0.2513882517814636,-0.060409415513277054,2.421382427215576,0.4953528344631195,0.12778489291667938,0.5611969232559204,33.5505140654626,-0.12259966107909855,0.6820929462907841,2.7978613871231883,-36.88380193537683,11.400216551543313,43194,46489,43154,40179
0.986668999999998,0.2513882517814636,-0.060409415513277054,2.421382427215576,0.4953528344631195,0.12778489291667938,0.5611969232559204,33.53730052539807,-0.08105729419581832,0.6743751720307617,2.7978613871231883,-36.88380193537683,11.400216551543313,45356,45406,41302,40866
0.987775999999998,0.25015223026275635,-0.06333915889263153,2.418576955795288,0.48994892835617065,0.10933471471071243,0.545447826385498,33.54824505221386,0.13550200244788152,0.6188712330670115,2.788172432353105,-36.843366995282004,11.39639763854544,45356,45406,41302,40866
0.9906729999999989,0.25514641404151917,-0.06196407601237297,2.423917055130005,0.5123314261436462,0.16901318728923798,0.5410498380661011,33.55959864057308,0.23828850235322552,0.6162671275741048,1.0140732475590564,-27.036766417395675,11.7028028010718,46239,46048,41463,40782
0.9917870000000003,0.25514641404151917,-0.06196407601237297,2.423917055130005,0.5123314261436462,0.16901318728923798,0.5410498380661011,33.54375602788042,0.19313537172974543,0.6374183524256777,1.0140732475590564,-27.036766417395675,11.7028028010718,46239,46048,41463,40782
0.9945789999999979,0.25514641404151917,-0.06196407601237297,2.423917055130005,0.5123314261436462,0.16901318728923798,0.5410498380661011,33.393383300090186,0.0843377427370643,0.6517579435781276,1.0140732475590564,-27.036766417395675,11.7028028010718,44527,45704,43449,41628
0.9956889999999985,0.25514641404151917,-0.06196407601237297,2.423917055130005,0.5123314261436462,0.16901318728923798,0.5410498380661011,33.17411779069291,-0.022944508064064312,0.6227672380047157,1.0140732475590564,-27.036766417395675,11.7028028010718,44527,45704,43449,41628
0.9985360000000001,0.2540304958820343,-0.06512939929962158,2.420830011367798,0.5069342255592346,0.14888671040534973,0.5233908295631409,33.07263004787217,0.05075017977320193,0.5962701833179996,1.0014547229125133,-26.996248042908572,11.696856353411883,45643,44493,42894,42025
0.9996990000000006,0.2592104375362396,-0.06339805573225021,2.4260494709014893,0.5320318341255188,0.19801278412342072,0.537102997303009,33.098315703953766,0.2311273287610297,0.6033278931018459,-0.8072770878397385,-17.2316279179179,11.745745861525537,45643,44493,42894,42025
1.002548999999999,0.2592104375362396,-0.06339805573225021,2.4260494709014893,0.5320318341255188,0.19801278412342072,0.537102997303009,33.12422932662467,0.41881876645897603,0.5765569988760423,-0.8072770878397385,-17.2316279179179,11.745745861525537,44276,44799,42968,42151
1.0036169999999984,0.2592104375362396,-0.06339805573225021,2.4260494709014893,0.5320318341255188,0.19801278412342072,0.537102997303009,33.04018848473726,0.6053152770653175,0.5601440036569112,-0.8072770878397385,-17.2316279179179,11.745745861525537,44276,44799,42968,42151
1.0064559999999982,0.2592104375362396,-0.06339805573225021,2.4260494709014893,0.5320318341255188,0.19801278412342072,0.537102997303009,32.906851465808046,0.6514518797898502,0.5605221059526753,-0.8072770878397385,-17.2316279179179,11.745745861525537,45190,42387,41249,43794
1.0075689999999995,0.25857123732566833,-0.06633753329515457,2.4223697185516357,0.5278854370117188,0.17917363345623016,0.5158038139343262,32.7331430552821,0.6253198113305294,0.5583965705076557,-0.8147954119753322,-17.195776911923335,11.744379658191932,45190,42387,41249,43794
1.0104609999999994,0.26397210359573364,-0.06437227874994278,2.427597999572754,0.5547151565551758,0.2122451215982437,0.5437135100364685,32.58695681672547,0.6926538447515478,0.5488344906137262,-2.607456802595997,-7.542062583466228,11.599093989626883,44218,42935,42128,42392
1.0115689999999995,0.26397210359573364,-0.06437227874994278,2.427597999572754,0.5547151565551758,0.2122451215982437,0.5437135100364685,32.57717342814495,0.8724450483652877,0.5702072904679937,-2.607456802595997,-7.542062583466228,11.599093989626883,44218,42935,42128,42392
1.014381999999998,0.26397210359573364,-0.06437227874994278,2.427597999572754,0.5547151565551758,0.2122451215982437,0.5437135100364685,32.54861794967269,1.063565139519143,0.5826487135534896,-2.607456802595997,-7.542062583466228,11.599093989626883,42028,40689,43594,44501
1.0154840000000003,0.26397210359573364,-0.06437227874994278,2.427597999572754,0.5547151565551758,0.2122451215982437,0.5437135100364685,32.442645443576254,1.14820139764727,0.5484188044570785,-2.607456802595997,-7.542062583466228,11.599093989626883,42028,40689,43594,44501
1.018333999999999,0.2629394829273224,-0.0678507536649704,2.424146890640259,0.5489816665649414,0.19003862142562866,0.5229200720787048,32.33692860094447,1.1889926365898502,0.5150821195902799,-2.626426506046945,-7.502898276102771,11.589710897554912,43601,37902,41713,44707
1.0195020000000004,0.26855695247650146,-0.06586908549070358,2.4295027256011963,0.5763273239135742,0.20314307510852814,0.5588301420211792,32.26610982123708,1.3130702438830233,0.48876659262136635,-4.356771384142359,2.0013298607063477,11.297355891425392,43601,37902,41713,44707
1.022333999999999,0.26855695247650146,-0.06586908549070358,2.4295027256011963,0.5763273239135742,0.20314307510852814,0.5588301420211792,32.15822196968467,1.3529445564622893,0.49034598030583787,-4.356771384142359,2.0013298607063477,11.297355891425392,41097,38702,41530,43142
1.0233999999999979,0.26855695247650146,-0.06586908549070358,2.4295027256011963,0.5763273239135742,0.20314307510852814,0.5588301420211792,31.98800123492229,1.22365807239303,0.4895621787075139,-4.356771384142359,2.0013298607063477,11.297355891425392,41097,38702,41530,43142
1.026244999999999,0.26855695247650146,-0.06586908549070358,2.4295027256011963,0.5763273239135742,0.20314307510852814,0.5588301420211792,31.849482769776216,1.1246402783252845,0.48879448923378493,-4.356771384142359,2.0013298607063477,11.297355891425392,40639,36125,41082,44257
1.0273559999999997,0.2677347660064697,-0.0690879374742508,2.42557692527771,0.5710487365722656,0.18261690437793732,0.5349842309951782,31.753724019092456,1.1277756178766347,0.4871792487431383,-4.375272793644602,2.0376408066626723,11.289081385583303,40639,36125,41082,44257
1.0302599999999984,0.27357354760169983,-0.06728462129831314,2.4310786724090576,0.597907543182373,0.17424257099628448,0.5724843144416809,31.626331175716295,1.137346353044107,0.45689671030395623,-6.029159717072746,11.382080349357473,10.807473433526635,38156,36949,41577,41737
1.0313640000000015,0.27357354760169983,-0.06728462129831314,2.4310786724090576,0.597907543182373,0.17424257099628448,0.5724843144416809,31.57526452918181,1.1666381955577796,0.4000942805717107,-6.029159717072746,11.382080349357473,10.807473433526635,38156,36949,41577,41737
1.0341620000000002,0.27357354760169983,-0.06728462129831314,2.4310786724090576,0.597907543182373,0.17424257099628448,0.5724843144416809,31.590855739467568,1.2529287427760365,0.38095204457795273,-6.029159717072746,11.382080349357473,10.807473433526635,34698,34980,42836,43350
1.0352690000000002,0.27357354760169983,-0.06728462129831314,2.4310786724090576,0.597907543182373,0.17424257099628448,0.5724843144416809,31.56572402089271,1.2077323690743562,0.3862802642603879,-6.029159717072746,11.382080349357473,10.807473433526635,34698,34980,42836,43350
1.038125,0.27222853899002075,-0.07080904394388199,2.427367925643921,0.5907432436943054,0.15206119418144226,0.5491989850997925,31.515155918114285,1.0553693278434513,0.3680002599590568,-6.056710967880154,11.422709684680944,10.786086682341619,35360,33137,40199,42147
1.039275999999998,0.2782612442970276,-0.06941866129636765,2.433013916015625,0.616378664970398,0.12206999212503433,0.5838066935539246,31.475474817872104,0.9623136856661206,0.36982951873280495,-7.602609738616463,20.59840718250505,10.041155633529863,35360,33137,40199,42147
1.0421319999999978,0.2782612442970276,-0.06941866129636765,2.433013916015625,0.616378664970398,0.12206999212503433,0.5838066935539246,31.46650955237846,0.8897096559219989,0.37142362038229915,-7.602609738616463,20.59840718250505,10.041155633529863,31553,35056,39190,38863
1.043201000000001,0.2782612442970276,-0.06941866129636765,2.433013916015625,0.616378664970398,0.12206999212503433,0.5838066935539246,31.463211493684508,0.7275961827290688,0.35874284569383236,-7.602609738616463,20.59840718250505,10.041155633529863,31553,35056,39190,38863
1.046030999999999,0.2782612442970276,-0.06941866129636765,2.433013916015625,0.616378664970398,0.12206999212503433,0.5838066935539246,31.45103126012292,0.5489563968126245,0.33215707445330295,-7.602609738616463,20.59840718250505,10.041155633529863,30387,32784,38154,39711
1.0471399999999995,0.2770758867263794,-0.0723486840724945,2.4288136959075928,0.6096935868263245,0.1037205308675766,0.5575658679008484,31.513894645022024,0.4751958560756223,0.31816163029271854,-7.628947926830439,20.634095709210623,10.023110073290368,30387,32784,38154,39711
1.050040000000001,0.2832901179790497,-0.07154534012079239,2.4345200061798096,0.6331435441970825,0.053490374237298965,0.5844545960426331,31.657287760227376,0.5187611767676835,0.3326222954062262,-9.024995073783625,29.710051544648415,8.927049796326724,27753,33556,36474,36176
1.0511460000000006,0.2832901179790497,-0.07154534012079239,2.4345200061798096,0.6331435441970825,0.053490374237298965,0.5844545960426331,31.79530129003077,0.5618235927773969,0.33352926820496626,-9.024995073783625,29.710051544648415,8.927049796326724,27753,33556,36474,36176
1.0539619999999996,0.2832901179790497,-0.07154534012079239,2.4345200061798096,0.6331435441970825,0.053490374237298965,0.5844545960426331,31.90238380166955,0.5384070831026027,0.3213664783485199,-9.024995073783625,29.710051544648415,8.927049796326724,25093,31740,36144,37001
1.0550699999999997,0.2832901179790497,-0.07154534012079239,2.4345200061798096,0.6331435441970825,0.053490374237298965,0.5844545960426331,32.021665721629766,0.45180654393346054,0.33257465811222736,-9.024995073783625,29.710051544648415,8.927049796326724,25093,31740,36144,37001
1.0579059999999991,0.28209060430526733,-0.07440578192472458,2.430577039718628,0.6264811158180237,0.03598662465810776,0.5595939755439758,32.15695430500579,0.3718726293420865,0.3350810255931282,-9.051231484272355,29.749113329815167,8.904552767770229,26402,30336,32388,35163
1.0590699999999997,0.28845566511154175,-0.07436337321996689,2.4362380504608154,0.6461204290390015,-0.02946930192410946,0.5710578560829163,32.243965104140855,0.2252117821896912,0.3065380972674996,-10.2609130872784,38.86827394408935,7.509686046849554,26402,30336,32388,35163
1.061916000000001,0.28845566511154175,-0.07436337321996689,2.4362380504608154,0.6461204290390015,-0.02946930192410946,0.5710578560829163,32.31081257803072,-0.02447479787712667,0.31562330487873674,-10.2609130872784,38.86827394408935,7.509686046849554,23464,32151,29337,31035
1.0629809999999997,0.28845566511154175,-0.07436337321996689,2.4362380504608154,0.6461204290390015,-0.02946930192410946,0.5710578560829163,32.44431364768308,-0.17131239778271376,0.35733103742095407,-10.2609130872784,38.86827394408935,7.509686046849554,23464,32151,29337,31035
1.065821,0.28845566511154175,-0.07436337321996689,2.4362380504608154,0.6461204290390015,-0.02946930192410946,0.5710578560829163,32.619658304382774,-0.205793825799326,0.36745557693710834,-10.2609130872784,38.86827394408935,7.509686046849554,22922,29857,27163,31649
1.0669330000000008,0.2871668338775635,-0.07731712609529495,2.4313957691192627,0.6386940479278564,-0.04720547795295715,0.5407283902168274,32.795028527428926,-0.19500103258664364,0.34797881462092284,-10.288093942187905,38.91442339294668,7.4832850428046225,22922,29857,27163,31649
1.0698339999999988,0.29363465309143066,-0.07817596942186356,2.4367916584014893,0.6540939807891846,-0.12484730780124664,0.5348376631736755,32.976711507523,-0.11723736957946719,0.34886082028444343,-11.250679594925396,48.10519474998729,5.729066507054188,20711,30195,24145,28058
1.0709419999999992,0.29363465309143066,-0.07817596942186356,2.4367916584014893,0.6540939807891846,-0.12484730780124664,0.5348376631736755,33.11309944379701,-0.0375297487793442,0.3705896181974272,-11.250679594925396,48.10519474998729,5.729066507054188,20711,30195,24145,28058
1.0737459999999992,0.29363465309143066,-0.07817596942186356,2.4367916584014893,0.6540939807891846,-0.12484730780124664,0.5348376631736755,33.18893561899811,-0.03358389279498511,0.38886299788554674,-11.250679594925396,48.10519474998729,5.729066507054188,19403,27920,23025,28786
1.074851999999999,0.29363465309143066,-0.07817596942186356,2.4367916584014893,0.6540939807891846,-0.12484730780124664,0.5348376631736755,33.253808092623565,-0.0803305175343357,0.3951548824084271,-11.250679594925396,48.10519474998729,5.729066507054188,19403,27920,23025,28786
1.0777049999999981,0.2917432188987732,-0.0807030126452446,2.4321811199188232,0.644823431968689,-0.13983264565467834,0.5057649612426758,33.35067897937854,-0.18656661832203775,0.40106127436351846,-11.276096625906938,48.1471101227135,5.689403458230854,20418,26635,21057,27664
1.078851999999999,0.29824933409690857,-0.08253412693738937,2.437135934829712,0.6554022431373596,-0.2246585190296173,0.47986501455307007,33.427292797617945,-0.39298011177275477,0.4112931392716029,-11.936918453652947,57.475774288169326,3.7494583091287863,20418,26635,21057,27664
1.0817030000000014,0.29824933409690857,-0.08253412693738937,2.437135934829712,0.6554022431373596,-0.2246585190296173,0.47986501455307007,33.432457199603824,-0.6769019792730289,0.42929507626561614,-11.936918453652947,57.475774288169326,3.7494583091287863,17773,28013,18588,23983
1.0827700000000005,0.29824933409690857,-0.08253412693738937,2.437135934829712,0.6554022431373596,-0.2246585190296173,0.47986501455307007,33.49361616140528,-0.8097706147455265,0.47367915254530857,-11.936918453652947,57.475774288169326,3.7494583091287863,17773,28013,18588,23983
1.0856239999999997,0.29758086800575256,-0.08486693352460861,2.4323530197143555,0.6502488255500793,-0.23779961466789246,0.45054543018341064,33.63117588855892,-0.7226915721075243,0.5251114178079502,-11.96098300100941,57.521521387469974,3.7285172226898546,16828,25863,18088,24810
1.086721999999998,0.29758086800575256,-0.08486693352460861,2.4323530197143555,0.6502488255500793,-0.23779961466789246,0.45054543018341064,33.71074901140162,-0.7292640539407581,0.5409978727900591,-11.96098300100941,57.521521387469974,3.7285172226898546,16828,25863,18088,24810
1.0896219999999994,0.3041183650493622,-0.08769804984331131,2.4366564750671387,0.656135618686676,-0.32448145747184753,0.4036928117275238,33.73418056793657,-0.8657511929653736,0.5367908439265473,-12.256649423478978,66.88205546854756,1.529969915034843,14237,26432,16904,21784
1.090732,0.3041183650493622,-0.08769804984331131,2.4366564750671387,0.656135618686676,-0.32448145747184753,0.4036928117275238,33.766095890440084,-0.9445665798989143,0.5489478081181091,-12.256649423478978,66.88205546854756,1.529969915034843,14237,26432,16904,21784
1.0935269999999981,0.3041183650493622,-0.08769804984331131,2.4366564750671387,0.656135618686676,-0.32448145747184753,0.4036928117275238,33.7891567349513,-1.030927301411895,0.5664716078279123,-12.256649423478978,66.88205546854756,1.529969915034843,13205,24809,17023,21823
1.0946359999999986,0.3041183650493622,-0.08769804984331131,2.4366564750671387,0.656135618686676,-0.32448145747184753,0.4036928117275238,33.8003441420585,-1.1609615345362212,0.5789268793510766,-12.256649423478978,66.88205546854756,1.529969915034843,13205,24809,17023,21823
1.0974939999999989,0.3019815981388092,-0.08942481875419617,2.432119846343994,0.6463030576705933,-0.33432066440582275,0.3754512071609497,33.869918692904605,-1.1565092618258266,0.5923789720702576,-12.272373865731867,66.9224535164415,1.4842332096763162,13599,24288,16898,20758
1.098655999999999,0.3084574043750763,-0.09322207421064377,2.435577392578125,0.6477026343345642,-0.41912248730659485,0.3087518811225891,34.046153910672814,-0.9769055447528283,0.6104043781713772,-12.162946451773362,76.3193766429859,-0.8528146344348784,13599,24288,16898,20758
1.101494999999999,0.3084574043750763,-0.09322207421064377,2.435577392578125,0.6477026343345642,-0.41912248730659485,0.3087518811225891,34.18896326096722,-0.8582332889451616,0.6489035009427534,-12.162946451773362,76.3193766429859,-0.8528146344348784,12613,24315,13852,18202
1.1025659999999988,0.3084574043750763,-0.09322207421064377,2.435577392578125,0.6477026343345642,-0.41912248730659485,0.3087518811225891,34.227966853028086,-0.8770825439294972,0.6800586906921271,-12.162946451773362,76.3193766429859,-0.8528146344348784,12613,24315,13852,18202
1.1054089999999996,0.30716949701309204,-0.09519224613904953,2.4305665493011475,0.6404483318328857,-0.4298693835735321,0.2785007059574127,34.21851156589387,-0.9388876551904294,0.7010399392871256,-12.177890444261038,76.37125767847579,-0.8885405420564624,12128,22135,13488,19167
1.1065169999999998,0.30716949701309204,-0.09519224613904953,2.4305665493011475,0.6404483318328857,-0.4298693835735321,0.2785007059574127,34.21845191108545,-0.9785377296059106,0.7115463761035972,-12.177890444261038,76.37125767847579,-0.8885405420564624,12128,22135,13488,19167
1.1094120000000003,0.3135669231414795,-0.09993342310190201,2.4329683780670166,0.6378715634346008,-0.5105409622192383,0.19363656640052795,34.23055757613652,-1.0025806147690914,0.7115070944775186,-11.648349495949196,85.89791856819109,-3.1757253612815446,10949,21444,12251,17384
1.1105269999999983,0.3135669231414795,-0.09993342310190201,2.4329683780670166,0.6378715634346008,-0.5105409622192383,0.19363656640052795,34.24937440713458,-1.033990469297704,0.736457451782144,-11.648349495949196,85.89791856819109,-3.1757253612815446,10949,21444,12251,17384
1.1133250000000008,0.3135669231414795,-0.09993342310190201,2.4329683780670166,0.6378715634346008,-0.5105409622192383,0.19363656640052795,34.23655927596912,-1.1542803291514847,0.7905630314365207,-11.648349495949196,85.89791856819109,-3.1757253612815446,10771,19705,11839,17460
1.114434000000001,0.3135669231414795,-0.09993342310190201,2.4329683780670166,0.6378715634346008,-0.5105409622192383,0.19363656640052795,34.17418804323946,-1.3126735660386561,0.8349234388720251,-11.648349495949196,85.89791856819109,-3.1757253612815446,10771,19705,11839,17460
1.1172779999999984,0.31222644448280334,-0.10100952535867691,2.4282777309417725,0.6308202743530273,-0.5161463022232056,0.16560609638690948,34.101973767120874,-1.4426960146751586,0.8522258633162154,-11.655787508624618,85.94184350857407,-3.209277372796028,10626,19849,12601,16761
1.1184369999999981,0.31851130723953247,-0.10658638924360275,2.4294726848602295,0.6249831318855286,-0.589815080165863,0.06462541222572327,34.070648601114925,-1.4575231640441748,0.8650140299756396,-10.708334325475866,95.51686257733972,-5.442328381376113,10626,19849,12601,16761
1.1212849999999999,0.31851130723953247,-0.10658638924360275,2.4294726848602295,0.6249831318855286,-0.589815080165863,0.06462541222572327,34.051273571552386,-1.4753462364814756,0.869930225347926,-10.708334325475866,95.51686257733972,-5.442328381376113,9773,20410,10832,14894
1.122386999999999,0.31851130723953247,-0.10658638924360275,2.4294726848602295,0.6249831318855286,-0.589815080165863,0.06462541222572327,33.978835589902225,-1.5444757731094254,0.8648198189531456,-10.708334325475866,95.51686257733972,-5.442328381376113,9773,20410,10832,14894
1.1252839999999997,0.31851130723953247,-0.10658638924360275,2.4294726848602295,0.6249831318855286,-0.589815080165863,0.06462541222572327,33.90573714430173,-1.6162688703016181,0.8773212963212228,-10.708334325475866,95.51686257733972,-5.442328381376113,9075,19501,10849,15402
1.1264170000000013,0.31719866394996643,-0.10732060670852661,2.4245214462280273,0.6179589033126831,-0.593384861946106,0.0354764424264431,33.888978404194084,-1.6792586221944448,0.8919515715066548,-10.71314792560918,95.56334570562728,-5.477849274207727,9075,19501,10849,15402
1.1291959999999999,0.3233420252799988,-0.11363037675619125,2.424349069595337,0.6095048785209656,-0.6579218506813049,-0.07903008162975311,33.88673708782067,-1.7019515510010643,0.9317618350617044,-9.368692527656453,105.13634584852468,-7.615850465769562,8209,18946,10143,14389
1.130311999999998,0.3233420252799988,-0.11363037675619125,2.424349069595337,0.6095048785209656,-0.6579218506813049,-0.07903008162975311,33.88690113854382,-1.718277793747686,0.9451085331807455,-9.368692527656453,105.13634584852468,-7.615850465769562,8209,18946,10143,14389
1.1331219999999993,0.3233420252799988,-0.11363037675619125,2.424349069595337,0.6095048785209656,-0.6579218506813049,-0.07903008162975311,33.84499363563033,-1.7606468224780838,0.9633292155687951,-9.368692527656453,105.13634584852468,-7.615850465769562,8396,17522,9542,14391
1.1342210000000015,0.3233420252799988,-0.11363037675619125,2.424349069595337,0.6095048785209656,-0.6579218506813049,-0.07903008162975311,33.809268927503574,-1.7336353116477916,0.9540187378188508,-9.368692527656453,105.13634584852468,-7.615850465769562,8396,17522,9542,14391
1.1370699999999998,0.3216073215007782,-0.11382178962230682,2.4199845790863037,0.6014624238014221,-0.6586705446243286,-0.10468955338001251,33.78085832499461,-1.7179492928272249,0.9526792343695683,-9.361842712919783,105.17694846791994,-7.653949466959763,8433,17203,10221,14265
1.1382870000000003,0.3275763690471649,-0.12073571979999542,2.418358325958252,0.591131329536438,-0.7125365138053894,-0.22984544932842255,33.730087821973335,-1.7303895840692576,0.9574739230171196,-7.644093228180572,114.80450135715104,-9.581517988176605,8433,17203,10221,14265
1.1410740000000006,0.3275763690471649,-0.12073571979999542,2.418358325958252,0.591131329536438,-0.7125365138053894,-0.22984544932842255,33.72810643012232,-1.7219620107997018,0.9807197906450671,-7.644093228180572,114.80450135715104,-9.581517988176605,8489,17036,8935,13248
1.1421830000000008,0.3275763690471649,-0.12073571979999542,2.418358325958252,0.591131329536438,-0.7125365138053894,-0.22984544932842255,33.69475726168791,-1.7475595162492163,0.9986234237053427,-7.644093228180572,114.80450135715104,-9.581517988176605,8489,17036,8935,13248
1.1449799999999997,0.3275763690471649,-0.12073571979999542,2.418358325958252,0.591131329536438,-0.7125365138053894,-0.22984544932842255,33.62041032616839,-1.7546140968187818,0.9721512029957916,-7.644093228180572,114.80450135715104,-9.581517988176605,7922,16636,9069,13529
1.1460989999999984,0.3262350559234619,-0.12034982442855835,2.4139926433563232,0.5845119953155518,-0.7099722027778625,-0.25502151250839233,33.562438635559545,-1.7993602631381842,1.0010737316452973,-7.637271901589692,114.84334125732015,-9.613723058624316,7922,16636,9069,13529
1.1489919999999985,0.3320292532444,-0.12772230803966522,2.410825729370117,0.5731219053268433,-0.7523089647293091,-0.38788411021232605,33.50998288420047,-1.8000205939304692,1.0221269521687553,-5.60018584177928,124.53202936921925,-11.226255052705902,7438,15998,8789,13276
1.1501090000000003,0.3320292532444,-0.12772230803966522,2.410825729370117,0.5731219053268433,-0.7523089647293091,-0.38788411021232605,33.47012921111965,-1.799556271794414,1.049888209424932,-5.60018584177928,124.53202936921925,-11.226255052705902,7438,15998,8789,13276
1.1530550000000004,0.3320292532444,-0.12772230803966522,2.410825729370117,0.5731219053268433,-0.7523089647293091,-0.38788411021232605,33.44449255720211,-1.84462627850237,1.0334857336921068,-5.60018584177928,124.53202936921925,-11.226255052705902,7687,15177,8149,13275
1.154125,0.3320292532444,-0.12772230803966522,2.410825729370117,0.5731219053268433,-0.7523089647293091,-0.38788411021232605,33.35041266326954,-1.8533232305161873,1.0153858922385195,-5.60018584177928,124.53202936921925,-11.226255052705902,7687,15177,8149,13275
1.1568640000000014,0.330970823764801,-0.12682227790355682,2.406740665435791,0.5676980018615723,-0.7469281554222107,-0.41110959649086,33.2994333684188,-1.8918885994196792,1.0258956580063536,-5.591962577787508,124.56749873458304,-11.251136939459737,7340,15367,9080,13271
1.1580220000000008,0.33659496903419495,-0.13451027870178223,2.4019882678985596,0.5558667778968811,-0.7780897617340088,-0.5490794777870178,33.21540957076237,-1.9493935710474877,1.0370508408643686,-3.2901723874456215,134.28719824679715,-12.517725859901363,7340,15367,9080,13271
1.160864999999998,0.33659496903419495,-0.13451027870178223,2.4019882678985596,0.5558667778968811,-0.7780897617340088,-0.5490794777870178,33.10578107712148,-1.9790707729708947,1.0421651754217567,-3.2901723874456215,134.28719824679715,-12.517725859901363,7693,15112,8336,12733
1.1619359999999979,0.33659496903419495,-0.13451027870178223,2.4019882678985596,0.5558667778968811,-0.7780897617340088,-0.5490794777870178,33.09406742938287,-2.014865655392377,1.0467747743735476,-3.2901723874456215,134.28719824679715,-12.517725859901363,7693,15112,8336,12733
1.1647710000000007,0.33659496903419495,-0.13451027870178223,2.4019882678985596,0.5558667778968811,-0.7780897617340088,-0.5490794777870178,32.99691531281678,-2.060109965993679,1.072337592149864,-3.2901723874456215,134.28719824679715,-12.517725859901363,7039,15546,9024,12749
1.1659179999999978,0.3352496027946472,-0.13372483849525452,2.3988606929779053,0.549784779548645,-0.7738127112388611,-0.567002534866333,32.957879762822834,-2.0696704479909545,1.0507227109525084,-3.2680121892361993,134.3189092702277,-12.541620186218553,7039,15546,9024,12749
1.168774999999998,0.3406939208507538,-0.14163513481616974,2.3925321102142334,0.5376495122909546,-0.7954224348068237,-0.7088419795036316,32.91574855437778,-2.0213833426861827,1.059748163886787,-0.7791388648368786,144.02721538375138,-13.450350867209226,6772,14982,9162,12880
1.1698889999999993,0.3406939208507538,-0.14163513481616974,2.3925321102142334,0.5376495122909546,-0.7954224348068237,-0.7088419795036316,32.8930285944861,-1.9761657968538362,1.0676206012271157,-0.7791388648368786,144.02721538375138,-13.450350867209226,6772,14982,9162,12880
1.1726949999999996,0.3406939208507538,-0.14163513481616974,2.3925321102142334,0.5376495122909546,-0.7954224348068237,-0.7088419795036316,32.90100316405423,-1.9686052156771559,1.0552775153648708,-0.7791388648368786,144.02721538375138,-13.450350867209226,7207,14469,8233,12720
1.1738100000000014,0.3406939208507538,-0.14163513481616974,2.3925321102142334,0.5376495122909546,-0.7954224348068237,-0.7088419795036316,32.81039603218312,-1.9768371797646451,1.05577905517716,-0.7791388648368786,144.02721538375138,-13.450350867209226,7207,14469,8233,12720
1.1766519999999983,0.3392977714538574,-0.140786811709404,2.3896429538726807,0.531369686126709,-0.7910357117652893,-0.725437343120575,32.76096776235125,-2.005160963222074,1.0423096519108936,-0.7502064493704995,144.05772046291983,-13.47388340231859,6750,14875,9394,12818
1.177804,0.3445580303668976,-0.14882805943489075,2.3817174434661865,0.5191174745559692,-0.8041092157363892,-0.8703839182853699,32.700616270992306,-2.008459021916028,1.0684208145556573,1.858591546604377,153.75881401360596,-13.954250558134799,6750,14875,9394,12818
1.1807560000000012,0.3445580303668976,-0.14882805943489075,2.3817174434661865,0.5191174745559692,-0.8041092157363892,-0.8703839182853699,32.61884657288252,-1.9860277486865086,1.0494846739407577,1.858591546604377,153.75881401360596,-13.954250558134799,7461,14289,8803,12730
1.1818179999999994,0.3445580303668976,-0.14882805943489075,2.3817174434661865,0.5191174745559692,-0.8041092157363892,-0.8703839182853699,32.59024635330393,-2.0057765529080456,1.037383070210356,1.858591546604377,153.75881401360596,-13.954250558134799,7461,14289,8803,12730
1.1845580000000009,0.34374573826789856,-0.14787912368774414,2.3792564868927,0.5149654150009155,-0.7991611957550049,-0.8842383027076721,32.52431500682906,-2.017206174516393,1.0619115827983128,1.88494090670379,153.78518103326107,-13.966240544828572,6979,15023,9629,12757
1.185667999999998,0.34374573826789856,-0.14787912368774414,2.3792564868927,0.5149654150009155,-0.7991611957550049,-0.8842383027076721,32.488594559760045,-1.997282400611238,1.054421175916356,1.88494090670379,153.78518103326107,-13.966240544828572,6979,15023,9629,12757
1.1885689999999995,0.3488467335700989,-0.1559571474790573,2.369748115539551,0.5035057067871094,-0.8035520315170288,-1.028667688369751,32.443940805130474,-1.9932913874016454,1.0516689986668408,4.525006226888376,163.4324285799627,-14.017288164986129,6906,14493,10004,13308
1.1896759999999995,0.3488467335700989,-0.1559571474790573,2.369748115539551,0.5035057067871094,-0.8035520315170288,-1.028667688369751,32.34513752868853,-2.0733245713226522,1.0651999875333154,4.525006226888376,163.4324285799627,-14.017288164986129,6906,14493,10004,13308
1.192488000000001,0.3488467335700989,-0.1559571474790573,2.369748115539551,0.5035057067871094,-0.8035520315170288,-1.028667688369751,32.322560314231275,-2.1042694379249367,1.0732474611362897,4.525006226888376,163.4324285799627,-14.017288164986129,7339,14615,9082,13038
1.1936059999999997,0.3488467335700989,-0.1559571474790573,2.369748115539551,0.5035057067871094,-0.8035520315170288,-1.028667688369751,32.26012303510659,-2.1059825162961303,1.0845920613268363,4.525006226888376,163.4324285799627,-14.017288164986129,7339,14615,9082,13038
1.1964300000000003,0.34840428829193115,-0.15494008362293243,2.3683152198791504,0.5011378526687622,-0.798156201839447,-1.0366581678390503,32.18867787991081,-2.2037964283931055,1.0854041257222287,4.548217353951801,163.44818606736655,-14.018915352908701,6720,15647,10677,13115
1.1975869999999995,0.35337185859680176,-0.1629716157913208,2.357290029525757,0.4904294013977051,-0.795433759689331,-1.1802144050598145,32.197568576893936,-2.173500041516255,1.0750985578309764,7.146216957519231,173.00393515009216,-13.66439016237983,6720,15647,10677,13115
1.2004439999999994,0.35337185859680176,-0.1629716157913208,2.357290029525757,0.4904294013977051,-0.795433759689331,-1.1802144050598145,32.135834372297026,-2.1003438053201053,1.0923090366385317,7.146216957519231,173.00393515009216,-13.66439016237983,7646,15076,10468,13414
1.201554,0.35337185859680176,-0.1629716157913208,2.357290029525757,0.4904294013977051,-0.795433759689331,-1.1802144050598145,32.09844359059231,-2.180369266073951,1.075082845180545,7.146216957519231,173.00393515009216,-13.66439016237983,7646,15076,10468,13414
1.2043529999999991,0.35337185859680176,-0.1629716157913208,2.357290029525757,0.4904294013977051,-0.795433759689331,-1.1802144050598145,32.043109494727084,-2.1841779859069277,1.0660699091033898,7.146216957519231,173.00393515009216,-13.66439016237983,7273,16409,11559,13347
1.205469000000001,0.35266152024269104,-0.16142648458480835,2.3560945987701416,0.4872887134552002,-0.787155032157898,-1.1870157718658447,31.993542740518524,-2.1394220990495465,1.0828331100058664,7.175985404279441,173.01733795622437,-13.671090731831955,7273,16409,11559,13347
1.2084789999999994,0.3574921488761902,-0.16931915283203125,2.3435614109039307,0.47666454315185547,-0.7783100605010986,-1.3321996927261353,31.979560079531176,-2.225621566158523,1.060655036816986,9.663746196638836,-177.53797956421343,-12.935448068921424,7495,15991,12378,14122
1.209548999999999,0.3574921488761902,-0.16931915283203125,2.3435614109039307,0.47666454315185547,-0.7783100605010986,-1.3321996927261353,31.899305187449418,-2.1909414829693477,1.0829772535998667,9.663746196638836,-177.53797956421343,-12.935448068921424,7495,15991,12378,14122
1.212275999999998,0.3574921488761902,-0.16931915283203125,2.3435614109039307,0.47666454315185547,-0.7783100605010986,-1.3321996927261353,31.846455288249015,-2.148108531577058,1.086459736199309,9.663746196638836,-177.53797956421343,-12.935448068921424,8127,16357,11193,13993
1.2133780000000005,0.3574921488761902,-0.16931915283203125,2.3435614109039307,0.47666454315185547,-0.7783100605010986,-1.3321996927261353,31.843723950235027,-2.219526522529713,1.0758326581854567,9.663746196638836,-177.53797956421343,-12.935448068921424,8127,16357,11193,13993
1.2162259999999987,0.35774654150009155,-0.16811136901378632,2.3427512645721436,0.47690191864967346,-0.7716778516769409,-1.3363511562347412,31.782511725211776,-2.196459685906046,1.101564853007102,9.677817122257153,-177.52977663918765,-12.93572141348932,7554,17697,12933,14232
1.217393,0.36247682571411133,-0.17582087218761444,2.328728675842285,0.4667736291885376,-0.7570070028305054,-1.4814989566802979,31.735358860215268,-2.198994882105747,1.100987479682773,11.98803554026035,-168.2209135469086,-11.833540765206742,7554,17697,12933,14232
1.220226999999999,0.36247682571411133,-0.17582087218761444,2.328728675842285,0.4667736291885376,-0.7570070028305054,-1.4814989566802979,31.699695937425798,-2.2392305856449366,1.0846092387158675,11.98803554026035,-168.2209135469086,-11.833540765206742,8638,17059,13594,15126
1.2213450000000012,0.36247682571411133,-0.17582087218761444,2.328728675842285,0.4667736291885376,-0.7570070028305054,-1.4814989566802979,31.659601514582437,-2.1445094025218707,1.1035247398323187,11.98803554026035,-168.2209135469086,-11.833540765206742,8638,17059,13594,15126
1.224137999999999,0.3617190420627594,-0.17435352504253387,2.3288674354553223,0.4641101360321045,-0.7491318583488464,-1.4810212850570679,31.605515908636235,-2.1871179825923206,1.111902245673381,12.021240484702826,-168.21492692288382,-11.836136813808668,8572,18799,14644,15015
1.2252479999999997,0.3617190420627594,-0.17435352504253387,2.3288674354553223,0.4641101360321045,-0.7491318583488464,-1.4810212850570679,31.555269515717494,-2.2477226074128724,1.0976348927654993,12.021240484702826,-168.21492692288382,-11.836136813808668,8572,18799,14644,15015
1.2281460000000006,0.3663266599178314,-0.18181222677230835,2.3134102821350098,0.4548110067844391,-0.7294284701347351,-1.6244875192642212,31.589739342338607,-2.1246789724129225,1.1093348918035173,14.105573887491154,-159.06192470067208,-10.39622129472191,9159,18265,15952,16507
1.2293679999999987,0.3663266599178314,-0.18181222677230835,2.3134102821350098,0.4548110067844391,-0.7294284701347351,-1.6244875192642212,31.539665522258503,-2.177201302799247,1.1111940445605015,14.105573887491154,-159.06192470067208,-10.39622129472191,47908,48373,49690,53963
1.2311919999999992,0.3663266599178314,-0.18181222677230835,2.3134102821350098,0.4548110067844391,-0.7294284701347351,-1.6244875192642212,31.464843478800507,-2.2810571284612853,1.1105423690417593,14.105573887491154,-159.06192470067208,-10.39622129472191,47908,48373,49690,53963
1.2336159999999983,0.3663266599178314,-0.18181222677230835,2.3134102821350098,0.4548110067844391,-0.7294284701347351,-1.6244875192642212,31.463528942486445,-2.202001191502283,1.1075158196209387,14.105573887491154,-159.06192470067208,-10.39622129472191,44038,36648,2074,3299
1.2351450000000004,0.36564576625823975,-0.18034932017326355,2.3137149810791016,0.4523884356021881,-0.7215899229049683,-1.6230922937393188,31.418868796270253,-2.2646240929549513,1.1144096784187179,14.140479077349344,-159.05687392551673,-10.399045859328629,44038,36648,2074,3299
1.2377069999999986,0.370588481426239,-0.18822142481803894,2.2950966358184814,0.4428778290748596,-0.6936216354370117,-1.7800629138946533,31.387905820172556,-2.384697504391136,1.1197258140077067,16.118132822554934,-149.15824269568793,-8.474177832732225,49244,52905,953,4031
1.2391460000000007,0.370588481426239,-0.18822142481803894,2.2950966358184814,0.4428778290748596,-0.6936216354370117,-1.7800629138946533,31.395443631321914,-2.30380638312496,1.0833861819852484,16.118132822554934,-149.15824269568793,-8.474177832732225,49244,52905,953,4031
1.2415319999999992,0.370588481426239,-0.18822142481803894,2.2950966358184814,0.4428778290748596,-0.6936216354370117,-1.7800629138946533,31.34269599750737,-2.3125647210019036,1.0131140826706273,16.118132822554934,-149.15824269568793,-8.474177832732225,56643,43669,2586,18293
1.2430560000000006,0.370588481426239,-0.18822142481803894,2.2950966358184814,0.4428778290748596,-0.6936216354370117,-1.7800629138946533,31.30374779919718,-2.3393997974099783,0.9643223083392857,16.118132822554934,-149.15824269568793,-8.474177832732225,56643,43669,2586,18293
1.2455420000000013,0.37029266357421875,-0.18705786764621735,2.2966196537017822,0.44246888160705566,-0.687033474445343,-1.771059274673462,31.238879586629466,-2.1991754444276546,0.9308844566405777,16.146636246317783,-149.16842808505493,-8.473953586687982,57335,46406,4326,20603
1.2470619999999981,0.37029266357421875,-0.18705786764621735,2.2966196537017822,0.44246888160705566,-0.687033474445343,-1.771059274673462,31.073769990631167,-2.176077981451452,0.8659109160517511,16.146636246317783,-149.16842808505493,-8.473953586687982,57335,46406,4326,20603
1.2495560000000006,0.37468910217285156,-0.19383099675178528,2.2782557010650635,0.434052050113678,-0.6533225178718567,-1.916916012763977,30.823507416674243,-2.2179960038512445,0.8136589630950967,17.595475915430182,-140.3135122055409,-6.496243301119161,62732,56737,7121,5601
1.250976999999999,0.37468910217285156,-0.19383099675178528,2.2782557010650635,0.434052050113678,-0.6533225178718567,-1.916916012763977,30.6046360551183,-2.1982217664412973,0.7396921272421542,17.595475915430182,-140.3135122055409,-6.496243301119161,62732,56737,7121,5601
1.253416000000001,0.37468910217285156,-0.19383099675178528,2.2782557010650635,0.434052050113678,-0.6533225178718567,-1.916916012763977,30.261222497817016,-2.2844606483344068,0.6369833916406404,17.595475915430182,-140.3135122055409,-6.496243301119161,63343,56639,16920,3982
1.2549320000000006,0.37485677003860474,-0.19339656829833984,2.280214309692383,0.43541720509529114,-0.6509292721748352,-1.9052515029907227,29.79610247869911,-2.432862370601873,0.5542664071311063,17.613284093882232,-140.32777777460583,-6.4906066153160955,63343,56639,16920,3982
1.257417999999998,0.37918195128440857,-0.1997431516647339,2.2604751586914062,0.4275093674659729,-0.6028808355331421,-2.056455612182617,29.41759058875946,-2.502472607806582,0.5102047730803952,18.632500120209635,-131.77820892715192,-4.381171046858177,61462,56869,22992,3367
1.2589359999999978,0.37918195128440857,-0.1997431516647339,2.2604751586914062,0.4275093674659729,-0.6028808355331421,-2.056455612182617,28.95445835307919,-2.614578107577359,0.4797730310411415,18.632500120209635,-131.77820892715192,-4.381171046858177,61462,56869,22992,3367
1.2613090000000011,0.37918195128440857,-0.1997431516647339,2.2604751586914062,0.4275093674659729,-0.6028808355331421,-2.056455612182617,28.33211808637624,-2.7561576100803693,0.3878459366652455,18.632500120209635,-131.77820892715192,-4.381171046858177,60798,55614,29009,4796
1.262845000000001,0.37918195128440857,-0.1997431516647339,2.2604751586914062,0.4275093674659729,-0.6028808355331421,-2.056455612182617,27.713116358415817,-2.833791685333378,0.2957126803314637,18.632500120209635,-131.77820892715192,-4.381171046858177,60798,55614,29009,4796
1.2653940000000001,0.37909433245658875,-0.19935603439807892,2.262315273284912,0.42774543166160583,-0.6008635759353638,-2.0459201335906982,27.01085995372177,-2.8777407675385196,0.19387401610283572,18.659436787137928,-131.79037034627063,-4.380669763532322,55430,54230,43538,8166
1.266857,0.37909433245658875,-0.19935603439807892,2.262315273284912,0.42774543166160583,-0.6008635759353638,-2.0459201335906982,26.25813132004854,-3.0366976624704063,0.09263826657786646,18.659436787137928,-131.79037034627063,-4.380669763532322,55430,54230,43538,8166
1.2692510000000001,0.3833475410938263,-0.2051287442445755,2.241154670715332,0.4216649830341339,-0.5381845235824585,-2.197324275970459,25.538142523552313,-3.194212189355906,0.01451675274248092,19.240699125447797,-123.86506338387704,-2.484346000279604,56281,51732,44659,11485
1.2707669999999998,0.3833475410938263,-0.2051287442445755,2.241154670715332,0.4216649830341339,-0.5381845235824585,-2.197324275970459,24.777134654682246,-3.2636362716004186,-0.06715509812408951,19.240699125447797,-123.86506338387704,-2.484346000279604,56281,51732,44659,11485
1.2731980000000003,0.3833475410938263,-0.2051287442445755,2.241154670715332,0.4216649830341339,-0.5381845235824585,-2.197324275970459,23.90156824836133,-3.337589059278611,-0.2036652110742961,19.240699125447797,-123.86506338387704,-2.484346000279604,55918,51803,47453,15080
1.2747200000000012,0.38317590951919556,-0.20506323873996735,2.2431604862213135,0.4216938018798828,-0.5380968451499939,-2.1859958171844482,23.011205319023933,-3.375063730557661,-0.3762694750122937,19.266286471699395,-123.878736980088,-2.482163394779723,55918,51803,47453,15080
1.2772789999999987,0.3873765170574188,-0.21013139188289642,2.220599889755249,0.4182048738002777,-0.4612027108669281,-2.3334012031555176,22.142739965433606,-3.396251307558113,-0.5590373936449561,19.45010659643242,-116.88960385339024,-1.0121323476927886,53107,49105,51491,20570
1.2787279999999992,0.3873765170574188,-0.21013139188289642,2.220599889755249,0.4182048738002777,-0.4612027108669281,-2.3334012031555176,21.25193388609082,-3.461590633322662,-0.7532129960964864,19.45010659643242,-116.88960385339024,-1.0121323476927886,53107,49105,51491,20570
1.2811130000000013,0.3873765170574188,-0.21013139188289642,2.220599889755249,0.4182048738002777,-0.4612027108669281,-2.3334012031555176,20.374132554983113,-3.4865324685117995,-0.9255964174010892,19.45010659643242,-116.88960385339024,-1.0121323476927886,52027,47380,53746,26922
1.2826349999999984,0.3873765170574188,-0.21013139188289642,2.220599889755249,0.4182048738002777,-0.4612027108669281,-2.3334012031555176,19.525824135051376,-3.4679175051243636,-1.0985653346713458,19.45010659643242,-116.88960385339024,-1.0121323476927886,52027,47380,53746,26922
1.285114999999998,0.3871900141239166,-0.2105865180492401,2.2228946685791016,0.41817665100097656,-0.46405571699142456,-2.3205456733703613,18.61777355501811,-3.4743780676127867,-1.2770853449177637,19.478083348517103,-116.90659038076471,-1.010333319474346,49739,44076,56204,34272
1.2866519999999981,0.3871900141239166,-0.2105865180492401,2.2228946685791016,0.41817665100097656,-0.46405571699142456,-2.3205456733703613,17.787726963313265,-3.4386528268538097,-1.4533690322178148,19.478083348517103,-116.90659038076471,-1.010333319474346,49739,44076,56204,34272
1.289042999999998,0.39136382937431335,-0.21482525765895844,2.1989948749542236,0.41744038462638855,-0.3712073862552643,-2.4624876976013184,16.980288478734323,-3.382970922150215,-1.6224486024530924,19.265564278272265,-111.06954496296147,-0.005961903071285191,50130,41232,57220,42416
1.2905570000000006,0.39136382937431335,-0.21482525765895844,2.1989948749542236,0.41744038462638855,-0.3712073862552643,-2.4624876976013184,16.147380586754295,-3.3702745679693713,-1.734756768782824,19.265564278272265,-111.06954496296147,-0.005961903071285191,50130,41232,57220,42416
1.2930550000000003,0.39136382937431335,-0.21482525765895844,2.1989948749542236,0.41744038462638855,-0.3712073862552643,-2.4624876976013184,15.418372196278186,-3.2708635581666754,-1.8343270356187065,19.265564278272265,-111.06954496296147,-0.005961903071285191,47488,39047,58414,45807
1.2945099999999985,0.3911815881729126,-0.2154405266046524,2.201082706451416,0.4172033369541168,-0.3749906122684479,-2.4509544372558594,14.756228323922912,-3.169121217145724,-1.93106769379638,19.295214417859878,-111.08640884500316,-0.005321015676022005,47488,39047,58414,45807
1.2969979999999997,0.3953535854816437,-0.2187170386314392,2.1759002208709717,0.41867709159851074,-0.2701144218444824,-2.5856621265411377,14.07317544121721,-3.163827119214756,-2.00759815509366,18.777710781792635,-106.38538148398524,0.608362412158615,44887,38334,59420,47287
1.2985190000000002,0.3953535854816437,-0.2187170386314392,2.1759002208709717,0.41867709159851074,-0.2701144218444824,-2.5856621265411377,13.486728194421913,-3.07275659731397,-2.049316307253642,18.777710781792635,-106.38538148398524,0.608362412158615,44887,38334,59420,47287
1.3009089999999996,0.3953535854816437,-0.2187170386314392,2.1759002208709717,0.41867709159851074,-0.2701144218444824,-2.5856621265411377,13.015164390730455,-2.899156577444392,-2.089497948622703,18.777710781792635,-106.38538148398524,0.608362412158615,41195,36470,60085,47765
1.3024300000000002,0.3953535854816437,-0.2187170386314392,2.1759002208709717,0.41867709159851074,-0.2701144218444824,-2.5856621265411377,12.513418449772908,-2.851094775567841,-2.1361855593767736,18.777710781792635,-106.38538148398524,0.608362412158615,41195,36470,60085,47765
1.305058000000001,0.39465898275375366,-0.21938851475715637,2.1775119304656982,0.4161973297595978,-0.2741391956806183,-2.577281951904297,12.108296254221184,-2.8249031188791296,-2.191169582716713,18.8217578245673,-106.40326961730227,0.6109257071962126,37782,35897,60521,47956
1.3064310000000006,0.39465898275375366,-0.21938851475715637,2.1775119304656982,0.4161973297595978,-0.2741391956806183,-2.577281951904297,11.862774107004599,-2.7184797396101463,-2.2276126785475205,18.8217578245673,-106.40326961730227,0.6109257071962126,37782,35897,60521,47956
1.3088450000000011,0.3988269865512848,-0.22158761322498322,2.1510889530181885,0.41907644271850586,-0.15740558505058289,-2.705648899078369,11.586616019872178,-2.664777628860916,-2.255272935419356,18.168147492837853,-102.58592636956672,0.9932654218996486,35944,36269,60855,48335
1.3103420000000006,0.3988269865512848,-0.22158761322498322,2.1510889530181885,0.41907644271850586,-0.15740558505058289,-2.705648899078369,11.35946116206165,-2.626550880890028,-2.2669429073160834,18.168147492837853,-102.58592636956672,0.9932654218996486,35944,36269,60855,48335
1.3127649999999995,0.3988269865512848,-0.22158761322498322,2.1510889530181885,0.41907644271850586,-0.15740558505058289,-2.705648899078369,11.324591861277026,-2.5485615399476025,-2.2422655240231912,18.168147492837853,-102.58592636956672,0.9932654218996486,34967,36646,60871,47907
1.3143009999999995,0.3984057307243347,-0.22232861816883087,2.153123378753662,0.4178631007671356,-0.16204652190208435,-2.695026397705078,11.299863877923421,-2.4789742059282682,-2.2339242371729537,18.20519391194565,-102.60317169088138,0.9910272826225922,34967,36646,60871,47907
1.3167779999999984,0.40259501338005066,-0.22334779798984528,2.1255481243133545,0.4217330813407898,-0.03459518402814865,-2.817533016204834,11.320034660019681,-2.349470807388222,-2.2446985879950874,17.494495512617394,-99.2447765923184,1.2874503139671725,34880,38076,60949,47459
1.318326000000001,0.40259501338005066,-0.22334779798984528,2.1255481243133545,0.4217330813407898,-0.03459518402814865,-2.817533016204834,11.525773441608228,-2.137895308796604,-2.2268175918040773,17.494495512617394,-99.2447765923184,1.2874503139671725,34880,38076,60949,47459
1.320772000000001,0.40259501338005066,-0.22334779798984528,2.1255481243133545,0.4217330813407898,-0.03459518402814865,-2.817533016204834,11.754041500754408,-2.002215373898392,-2.1989815663002967,17.494495512617394,-99.2447765923184,1.2874503139671725,38224,40140,60653,46935
1.322221999999998,0.40259501338005066,-0.22334779798984528,2.1255481243133545,0.4217330813407898,-0.03459518402814865,-2.817533016204834,11.972353598481435,-1.959586553803657,-2.174513906943248,17.494495512617394,-99.2447765923184,1.2874503139671725,38224,40140,60653,46935
1.324708999999999,0.4017774760723114,-0.22421349585056305,2.1273398399353027,0.41894039511680603,-0.03984813392162323,-2.8086440563201904,12.286677979828,-1.8713304605428671,-2.1520827668717835,17.5396186951692,-99.26106499202673,1.288511750813785,39969,42454,60347,46219
1.3262170000000006,0.4017774760723114,-0.22421349585056305,2.1273398399353027,0.41894039511680603,-0.03984813392162323,-2.8086440563201904,12.62787152604459,-1.7830784951817666,-2.1420927169906783,17.5396186951692,-99.26106499202673,1.288511750813785,39969,42454,60347,46219
1.3286319999999978,0.40598177909851074,-0.22395844757556915,2.098656415939331,0.4238429367542267,0.09805656224489212,-2.9251468181610107,12.973624404047397,-1.7133348336064447,-2.1205890227688333,16.820283734028177,-95.85925081821452,1.719319233965978,42735,45175,60003,46010
1.3301339999999982,0.40598177909851074,-0.22395844757556915,2.098656415939331,0.4238429367542267,0.09805656224489212,-2.9251468181610107,13.424067209765656,-1.5496616135420822,-2.0987602897359445,16.820283734028177,-95.85925081821452,1.719319233965978,42735,45175,60003,46010
1.3327119999999995,0.40598177909851074,-0.22395844757556915,2.098656415939331,0.4238429367542267,0.09805656224489212,-2.9251468181610107,13.9432355505745,-1.3508967187420728,-2.11560491678875,16.820283734028177,-95.85925081821452,1.719319233965978,45994,47175,59150,45047
1.3340930000000009,0.404964804649353,-0.22502723336219788,2.1003901958465576,0.42026498913764954,0.09166848659515381,-2.9168167114257812,14.42299975989453,-1.164973187244262,-2.1253763211443597,16.86835222636582,-95.87416408241674,1.7243183535876785,45994,47175,59150,45047
1.336572,0.40918833017349243,-0.22342056035995483,2.0706605911254883,0.426587849855423,0.23765450716018677,-3.026165246963501,14.954993884513195,-0.9744413883752052,-2.1159236971712323,16.12321253644995,-92.04788545306765,2.403253052485135,48263,48877,58372,44267
1.3380979999999982,0.40918833017349243,-0.22342056035995483,2.0706605911254883,0.426587849855423,0.23765450716018677,-3.026165246963501,15.52149085895049,-0.8095619560741187,-2.141904298343555,16.12321253644995,-92.04788545306765,2.403253052485135,48263,48877,58372,44267
1.340482,0.40918833017349243,-0.22342056035995483,2.0706605911254883,0.426587849855423,0.23765450716018677,-3.026165246963501,16.004482819511697,-0.7055092562284966,-2.165918687683072,16.12321253644995,-92.04788545306765,2.403253052485135,51660,50583,57004,43007
1.3420109999999985,0.40918833017349243,-0.22342056035995483,2.0706605911254883,0.426587849855423,0.23765450716018677,-3.026165246963501,16.51970222505617,-0.5945981842066206,-2.1749916780428085,16.12321253644995,-92.04788545306765,2.403253052485135,51660,50583,57004,43007
1.3444840000000005,0.4080657958984375,-0.22424817085266113,2.0723886489868164,0.42268985509872437,0.2326599508523941,-3.018200397491455,17.086485755626757,-0.42226506335710673,-2.1922990293350155,16.17521622598869,-92.05748353487121,2.405490825771986,53309,51471,55734,42749
1.3460370000000004,0.4080657958984375,-0.22424817085266113,2.0723886489868164,0.42268985509872437,0.2326599508523941,-3.018200397491455,17.561966536649503,-0.2442445955521605,-2.21222573271737,16.17521622598869,-92.05748353487121,2.405490825771986,53309,51471,55734,42749
1.3485349999999998,0.41232359409332275,-0.22118650376796722,2.04168963432312,0.43129226565361023,0.3889404237270355,-3.1188161373138428,18.03216999765615,-0.06050735286173655,-2.2333430022650442,15.327357835788927,-87.58130296627903,3.4581450757699415,55296,52295,54380,42933
1.3499279999999998,0.41232359409332275,-0.22118650376796722,2.04168963432312,0.43129226565361023,0.3889404237270355,-3.1188161373138428,18.589043373178335,0.18766087792443767,-2.2514249339603007,15.327357835788927,-87.58130296627903,3.4581450757699415,55296,52295,54380,42933
1.3523509999999987,0.41232359409332275,-0.22118650376796722,2.04168963432312,0.43129226565361023,0.3889404237270355,-3.1188161373138428,19.079768088280698,0.3677604423028951,-2.2654126549537237,15.327357835788927,-87.58130296627903,3.4581450757699415,56749,52397,52782,43121
1.353887999999999,0.4111318290233612,-0.22213587164878845,2.0434019565582275,0.42718085646629333,0.3832981288433075,-3.1110715866088867,19.44952350455617,0.40987314177837264,-2.2992752808462993,15.378768429675812,-87.58772298751389,3.459852822771725,56749,52397,52782,43121
1.3563539999999994,0.4154512584209442,-0.2175160050392151,2.011833906173706,0.439261257648468,0.5511195063591003,-3.2000863552093506,19.828403975990692,0.5198057684157535,-2.342891201599072,14.360099497872714,-82.4489888379482,4.862930794207695,57206,52250,52162,43715
1.3578849999999985,0.4154512584209442,-0.2175160050392151,2.011833906173706,0.439261257648468,0.5511195063591003,-3.2000863552093506,20.216055834791497,0.7400567805744133,-2.3629309561697003,14.360099497872714,-82.4489888379482,4.862930794207695,57206,52250,52162,43715
1.360316999999999,0.4154512584209442,-0.2175160050392151,2.011833906173706,0.439261257648468,0.5511195063591003,-3.2000863552093506,20.57260410258905,0.9211854236875909,-2.3982162427165963,14.360099497872714,-82.4489888379482,4.862930794207695,58599,52148,50046,44076
1.3618109999999979,0.4154512584209442,-0.2175160050392151,2.011833906173706,0.439261257648468,0.5511195063591003,-3.2000863552093506,20.901121002016865,1.0947885061924227,-2.4912519111857514,14.360099497872714,-82.4489888379482,4.862930794207695,58599,52148,50046,44076
1.364423999999999,0.4141969680786133,-0.21829450130462646,2.0139873027801514,0.43525394797325134,0.5463733673095703,-3.19051194190979,21.13181679881276,1.2738229725824166,-2.5972893984127823,14.411302380399992,-82.44883119752568,4.861105600890372,58793,51500,49104,45641
1.3658260000000009,0.4141969680786133,-0.21829450130462646,2.0139873027801514,0.43525394797325134,0.5463733673095703,-3.19051194190979,21.324288777114965,1.2761380585180224,-2.62026875019464,14.411302380399992,-82.44883119752568,4.861105600890372,58793,51500,49104,45641
1.3682049999999981,0.4186204671859741,-0.21200378239154816,1.9817012548446655,0.45199042558670044,0.7228606939315796,-3.264676094055176,21.602267401168564,1.263060739143243,-2.5631223732076105,13.148354515321282,-76.77392855132805,6.5143724994114205,59217,51351,48359,46518
1.3697119999999996,0.4186204671859741,-0.21200378239154816,1.9817012548446655,0.45199042558670044,0.7228606939315796,-3.264676094055176,21.886164634428756,1.384155739173582,-2.517763413521381,13.148354515321282,-76.77392855132805,6.5143724994114205,59217,51351,48359,46518
1.3722929999999978,0.4186204671859741,-0.21200378239154816,1.9817012548446655,0.45199042558670044,0.7228606939315796,-3.264676094055176,22.098889420188797,1.5487341676924622,-2.5218146141716096,13.148354515321282,-76.77392855132805,6.5143724994114205,59418,50893,47682,47262
1.3736739999999992,0.4172799587249756,-0.21304892003536224,1.9839224815368652,0.447758287191391,0.716660737991333,-3.254882574081421,22.276686315620232,1.6591452312196757,-2.534518158887397,13.197835439929191,-76.77119919164251,6.512588172317447,59418,50893,47682,47262
1.3761529999999984,0.42185676097869873,-0.20503632724285126,1.9510819911956787,0.4698970317840576,0.8969544768333435,-3.3118019104003906,22.39523107259071,1.6389293085429388,-2.5239920146788584,11.685577565335302,-70.6981553044702,8.259593010137637,59392,50588,47551,47702
1.3776719999999987,0.42185676097869873,-0.20503632724285126,1.9510819911956787,0.4698970317840576,0.8969544768333435,-3.3118019104003906,22.41204094539129,1.438073832287217,-2.5124666524293224,11.685577565335302,-70.6981553044702,8.259593010137637,59392,50588,47551,47702
1.3800649999999988,0.42185676097869873,-0.20503632724285126,1.9510819911956787,0.4698970317840576,0.8969544768333435,-3.3118019104003906,22.42366724144614,1.200059003025511,-2.507439669555689,11.685577565335302,-70.6981553044702,8.259593010137637,59440,50620,47601,47754
1.38159,0.42185676097869873,-0.20503632724285126,1.9510819911956787,0.4698970317840576,0.8969544768333435,-3.3118019104003906,22.489302444407798,1.0633956958947868,-2.5113787511240253,11.685577565335302,-70.6981553044702,8.259593010137637,59440,50620,47601,47754
1.3840789999999978,0.4203944206237793,-0.20658518373966217,1.9531060457229614,0.4651942253112793,0.8879808783531189,-3.302961587905884,22.567151969392995,0.9592564433137369,-2.5180457085969294,11.73156011503628,-70.69547951733878,8.259429204584615,58477,50434,49335,48721
1.3855849999999992,0.4203944206237793,-0.20658518373966217,1.9531060457229614,0.4651942253112793,0.8879808783531189,-3.302961587905884,22.648783183126103,0.7938950454343734,-2.519700064266087,11.73156011503628,-70.69547951733878,8.259429204584615,58477,50434,49335,48721
1.388065999999999,0.42517563700675964,-0.19686485826969147,1.9198803901672363,0.4929293990135193,1.06658136844635,-3.3415944576263428,22.723850237404385,0.5548735745701308,-2.545661357520506,10.014133369898886,-64.36656757608772,9.829149676222215,58515,51180,49604,47706
1.3895030000000006,0.42517563700675964,-0.19686485826969147,1.9198803901672363,0.4929293990135193,1.06658136844635,-3.3415944576263428,22.76576626243336,0.2946708184235111,-2.582629495560223,10.014133369898886,-64.36656757608772,9.829149676222215,58515,51180,49604,47706
1.3919259999999996,0.42517563700675964,-0.19686485826969147,1.9198803901672363,0.4929293990135193,1.06658136844635,-3.3415944576263428,22.831335418999984,0.0788350111018233,-2.589511370133097,10.014133369898886,-64.36656757608772,9.829149676222215,57906,51378,51064,47643
1.3934629999999997,0.42355313897132874,-0.19850367307662964,1.9225246906280518,0.4880461096763611,1.0570251941680908,-3.3300838470458984,22.951439723104812,-0.01941470234040825,-2.6004542990522324,10.05964188740304,-64.35491536684694,9.826257829537484,57906,51378,51064,47643
1.3959320000000006,0.4285907745361328,-0.1871154010295868,1.8891260623931885,0.5210555195808411,1.230414628982544,-3.3501968383789062,23.024031102833757,-0.10728206562820908,-2.619015466585649,8.142950618356432,-57.818446873012725,10.954148653672505,57318,51692,52058,47005
1.3974650000000002,0.4285907745361328,-0.1871154010295868,1.8891260623931885,0.5210555195808411,1.230414628982544,-3.3501968383789062,23.04445648313023,-0.3243318749328095,-2.6191038835338394,8.142950618356432,-57.818446873012725,10.954148653672505,57318,51692,52058,47005
1.3999969999999995,0.4285907745361328,-0.1871154010295868,1.8891260623931885,0.5210555195808411,1.230414628982544,-3.3501968383789062,23.06691651849952,-0.6775112439514118,-2.623730593295634,8.142950618356432,-57.818446873012725,10.954148653672505,57872,52382,51589,45377
1.4013780000000007,0.4285907745361328,-0.1871154010295868,1.8891260623931885,0.5210555195808411,1.230414628982544,-3.3501968383789062,23.07762455661051,-1.0230159153406237,-2.665297744221809,8.142950618356432,-57.818446873012725,10.954148653672505,57872,52382,51589,45377
1.4038479999999982,0.4242073893547058,-0.1917668879032135,1.8942142724990845,0.5083367228507996,1.202399492263794,-3.3294811248779297,23.071691033701814,-1.2791618116196986,-2.742679884435696,8.158436407991378,-57.81967089054385,10.967889290093739,56791,52614,52852,45362
1.4053790000000008,0.4242073893547058,-0.1917668879032135,1.8942142724990845,0.5083367228507996,1.202399492263794,-3.3294811248779297,23.081653386707583,-1.548810733573802,-2.825720443017675,8.158436407991378,-57.81967089054385,10.967889290093739,56791,52614,52852,45362
1.4077819999999992,0.42946869134902954,-0.1789657473564148,1.8609180450439453,0.5452440977096558,1.366843342781067,-3.331768035888672,23.10718777523926,-1.8616968747736689,-2.8854679294413845,6.0824218185552965,-51.1119311996708,11.591537792904395,56750,53367,53096,43391
1.4092969999999987,0.42946869134902954,-0.1789657473564148,1.8609180450439453,0.5452440977096558,1.366843342781067,-3.331768035888672,23.156475430165578,-2.1137132734664665,-2.9347081801002957,6.0824218185552965,-51.1119311996708,11.591537792904395,56750,53367,53096,43391
1.4117200000000012,0.42946869134902954,-0.1789657473564148,1.8609180450439453,0.5452440977096558,1.366843342781067,-3.331768035888672,23.19775868811955,-2.380802364980786,-2.9845859915241717,6.0824218185552965,-51.1119311996708,11.591537792904395,56508,53747,53691,42674
1.41325,0.4292326867580414,-0.17898012697696686,1.8625131845474243,0.5449516773223877,1.3671315908432007,-3.3243348598480225,23.24429583027203,-2.6205020431061308,-3.026871396996341,6.122999649856354,-51.0943404732251,11.571979838400239,56508,53747,53691,42674
1.4157649999999995,0.4348725378513336,-0.16458545625209808,1.8293631076812744,0.5843244791030884,1.5202524662017822,-3.3093810081481934,23.254758857562734,-2.7975737597727366,-3.089898832618592,3.9177410919029767,-44.29502049248583,11.55054311530581,55365,53879,54646,41979
1.4172569999999978,0.4348725378513336,-0.16458545625209808,1.8293631076812744,0.5843244791030884,1.5202524662017822,-3.3093810081481934,23.227076895928015,-3.087771233223728,-3.1683536941195634,3.9177410919029767,-44.29502049248583,11.55054311530581,55365,53879,54646,41979
1.4196409999999997,0.4348725378513336,-0.16458545625209808,1.8293631076812744,0.5843244791030884,1.5202524662017822,-3.3093810081481934,23.19786308403428,-3.444602328729047,-3.214255938668169,3.9177410919029767,-44.29502049248583,11.55054311530581,55646,54170,54519,40358
1.4211630000000004,0.4348725378513336,-0.16458545625209808,1.8293631076812744,0.5843244791030884,1.5202524662017822,-3.3093810081481934,23.114700020042157,-3.7995777335867986,-3.2599398040073884,3.9177410919029767,-44.29502049248583,11.55054311530581,55646,54170,54519,40358
1.423643,0.43340471386909485,-0.16584378480911255,1.831239104270935,0.5799318552017212,1.5132231712341309,-3.3013620376586914,22.98122451673626,-4.209996423914474,-3.3376268761660897,3.9610330176033486,-44.27947914409622,11.542890402491011,54342,54194,55345,40521
1.425165000000001,0.43340471386909485,-0.16584378480911255,1.831239104270935,0.5799318552017212,1.5132231712341309,-3.3013620376586914,22.88741093891269,-4.511053469342482,-3.424892007185261,3.9610330176033486,-44.27947914409622,11.542890402491011,54342,54194,55345,40521
1.427721999999998,0.4393932819366455,-0.1500645875930786,1.7983983755111694,0.6191286444664001,1.65067458152771,-3.272568464279175,22.812605939685675,-4.650972224589719,-3.512071650733441,1.715180323052241,-37.476986494252245,10.875677458099581,53521,54438,55734,38039
1.4290780000000014,0.4393932819366455,-0.1500645875930786,1.7983983755111694,0.6191286444664001,1.65067458152771,-3.272568464279175,22.732512967798193,-4.838814563652932,-3.5863368272075,1.715180323052241,-37.476986494252245,10.875677458099581,53521,54438,55734,38039
1.431507999999998,0.4393932819366455,-0.1500645875930786,1.7983983755111694,0.6191286444664001,1.65067458152771,-3.272568464279175,22.616000735371664,-5.202899577335408,-3.6273303332348714,1.715180323052241,-37.476986494252245,10.875677458099581,52925,54492,56298,37640
1.4330380000000005,0.4376639723777771,-0.15211567282676697,1.8012902736663818,0.6143913269042969,1.6391326189041138,-3.259892225265503,22.486170566965864,-5.629810159029509,-3.6729295100514263,1.7519986718640401,-37.44089423724041,10.861432622950565,52925,54492,56298,37640
1.4355020000000005,0.44398233294487,-0.13517159223556519,1.7689228057861328,0.6508436799049377,1.7573667764663696,-3.221484422683716,22.426854512638748,-5.894147539347503,-3.741982613956091,-0.44435774306349923,-30.81494518228828,9.51542096680495,50825,54403,57155,36839
1.4370459999999985,0.44398233294487,-0.13517159223556519,1.7689228057861328,0.6508436799049377,1.7573667764663696,-3.221484422683716,22.40882810785222,-5.997235309351162,-3.81573752876529,-0.44435774306349923,-30.81494518228828,9.51542096680495,50825,54403,57155,36839
1.4394350000000014,0.44398233294487,-0.13517159223556519,1.7689228057861328,0.6508436799049377,1.7573667764663696,-3.221484422683716,22.34566644891103,-6.070254392751173,-3.896358605496932,-0.44435774306349923,-30.81494518228828,9.51542096680495,51400,54523,56941,35060
1.4409520000000011,0.44398233294487,-0.13517159223556519,1.7689228057861328,0.6508436799049377,1.7573667764663696,-3.221484422683716,22.27570414181021,-6.16786670355363,-3.9702807668225883,-0.44435774306349923,-30.81494518228828,9.51542096680495,51400,54523,56941,35060
1.443436999999998,0.44143590331077576,-0.13821151852607727,1.7715365886688232,0.6430740356445312,1.740095853805542,-3.2108209133148193,22.229369399900577,-6.429769422003074,-4.010496629811657,-0.41030807260819224,-30.783560796339493,9.508256541709484,51674,54687,56632,35010
1.4449559999999984,0.44143590331077576,-0.13821151852607727,1.7715365886688232,0.6430740356445312,1.740095853805542,-3.2108209133148193,22.159232389432248,-6.81871504446144,-4.027825552708694,-0.41030807260819224,-30.783560796339493,9.508256541709484,51674,54687,56632,35010
1.4473539999999994,0.4480210244655609,-0.1203388124704361,1.7397297620773315,0.6754642724990845,1.841330885887146,-3.1602165699005127,22.09227412804104,-7.125944764664033,-4.0283352817413345,-2.4804122882464434,-24.360022047253675,7.591580813752243,51184,54953,56566,31432
1.4488760000000003,0.4480210244655609,-0.1203388124704361,1.7397297620773315,0.6754642724990845,1.841330885887146,-3.1602165699005127,22.084802363286716,-7.306061806037144,-4.02085233171043,-2.4804122882464434,-24.360022047253675,7.591580813752243,51184,54953,56566,31432
1.4512979999999989,0.4480210244655609,-0.1203388124704361,1.7397297620773315,0.6754642724990845,1.841330885887146,-3.1602165699005127,22.095448616060416,-7.44524819198461,-4.030044498528948,-2.4804122882464434,-24.360022047253675,7.591580813752243,51629,55551,56428,29686
1.4528280000000013,0.44545668363571167,-0.12328999489545822,1.742444634437561,0.6678149700164795,1.824691891670227,-3.1488678455352783,22.122725777209443,-7.549532253949932,-4.066946323857522,-2.449366019408597,-24.318976620565643,7.579185599976561,51629,55551,56428,29686
1.4554680000000007,0.4522562623023987,-0.10466721653938293,1.7112971544265747,0.6937620043754578,1.906609058380127,-3.09260892868042,22.129886484748447,-7.5953727131612485,-4.121451910307629,-4.297053108147498,-18.08169116635267,5.127786903071326,51394,55703,56256,28146
1.4568329999999987,0.4522562623023987,-0.10466721653938293,1.7112971544265747,0.6937620043754578,1.906609058380127,-3.09260892868042,22.093833675175393,-7.614187946262659,-4.168714763857156,-4.297053108147498,-18.08169116635267,5.127786903071326,51394,55703,56256,28146
1.459221999999998,0.4522562623023987,-0.10466721653938293,1.7112971544265747,0.6937620043754578,1.906609058380127,-3.09260892868042,22.089606705893218,-7.6093633636318705,-4.200409310306298,-4.297053108147498,-18.08169116635267,5.127786903071326,52074,55710,55774,26461
1.460740999999998,0.4522562623023987,-0.10466721653938293,1.7112971544265747,0.6937620043754578,1.906609058380127,-3.09260892868042,22.149410651332037,-7.52224816858207,-4.2066352483026845,-4.297053108147498,-18.08169116635267,5.127786903071326,52074,55710,55774,26461
1.4632289999999994,0.4495698809623718,-0.10796879231929779,1.7137168645858765,0.6855216026306152,1.888016939163208,-3.08271861076355,22.211443129971034,-7.422928238888655,-4.18183509328354,-4.2718942398764135,-18.038232221749677,5.112135182925258,53306,56071,54750,26440
1.4647479999999995,0.4495698809623718,-0.10796879231929779,1.7137168645858765,0.6855216026306152,1.888016939163208,-3.08271861076355,22.209054807105453,-7.356174508269166,-4.156447711244033,-4.2718942398764135,-18.038232221749677,5.112135182925258,53306,56071,54750,26440
1.467143,0.45650720596313477,-0.08880439400672913,1.6832720041275024,0.7033011317253113,1.9514617919921875,-3.0203866958618164,22.20696475828196,-7.223364262603568,-4.165113371115042,-5.87049322535027,-11.899498229398064,2.395803920669157,54455,56177,53432,23431
1.4686599999999999,0.45650720596313477,-0.08880439400672913,1.6832720041275024,0.7033011317253113,1.9514617919921875,-3.0203866958618164,22.177742424272736,-7.014703460666987,-4.203630669960858,-5.87049322535027,-11.899498229398064,2.395803920669157,54455,56177,53432,23431
1.471083999999999,0.45650720596313477,-0.08880439400672913,1.6832720041275024,0.7033011317253113,1.9514617919921875,-3.0203866958618164,22.077275204781714,-6.775333748200704,-4.2343909794996,-5.87049322535027,-11.899498229398064,2.395803920669157,55974,56562,51714,22870
1.4726229999999996,0.4531797766685486,-0.09203449636697769,1.685703158378601,0.6929217576980591,1.9332938194274902,-3.010497808456421,21.991050570800436,-6.51754614626765,-4.231616231959846,-5.847194988022866,-11.850504792311675,2.38542122933204,55974,56562,51714,22870
1.4750999999999985,0.4601476788520813,-0.07251090556383133,1.656016230583191,0.7013328075408936,1.9776761531829834,-2.9426236152648926,21.922036349047687,-6.305681028907486,-4.195972750246335,-7.16084858298311,-5.775971196061242,-0.32341422186556473,56128,56553,51197,23725
1.4766229999999996,0.4601476788520813,-0.07251090556383133,1.656016230583191,0.7013328075408936,1.9776761531829834,-2.9426236152648926,21.78934488036671,-6.1872491899672255,-4.15936094316047,-7.16084858298311,-5.775971196061242,-0.32341422186556473,56128,56553,51197,23725
1.4790119999999989,0.4601476788520813,-0.07251090556383133,1.656016230583191,0.7013328075408936,1.9776761531829834,-2.9426236152648926,21.614709689781417,-6.003646070727201,-4.153491069801826,-7.16084858298311,-5.775971196061242,-0.32341422186556473,56619,56456,50282,23230
1.480530999999999,0.4601476788520813,-0.07251090556383133,1.656016230583191,0.7013328075408936,1.9776761531829834,-2.9426236152648926,21.446847450480412,-5.63834612295543,-4.154470314134649,-7.16084858298311,-5.775971196061242,-0.32341422186556473,56619,56456,50282,23230
1.4830380000000005,0.4564915597438812,-0.07589332014322281,1.6585805416107178,0.6898084282875061,1.9587520360946655,-2.931915760040283,21.238543512129905,-5.31198372084949,-4.131062193417288,-7.1413248552107556,-5.717295977116057,-0.3331153816054762,57138,56423,49051,25442
1.4845400000000009,0.4564915597438812,-0.07589332014322281,1.6585805416107178,0.6898084282875061,1.9587520360946655,-2.931915760040283,20.964397709517147,-5.0961302534408235,-4.099749544268463,-7.1413248552107556,-5.717295977116057,-0.3331153816054762,57138,56423,49051,25442
1.4869290000000002,0.463384211063385,-0.0562129020690918,1.6296987533569336,0.6885794997215271,1.9828318357467651,-2.860792875289917,20.668739956883165,-4.838902980601122,-4.069570336479576,-8.17099310961294,0.19086273250366323,-2.829332799820161,57148,56276,48514,24695
1.4884520000000012,0.463384211063385,-0.0562129020690918,1.6296987533569336,0.6885794997215271,1.9828318357467651,-2.860792875289917,20.334189399689667,-4.546903878672692,-4.05045629670386,-8.17099310961294,0.19086273250366323,-2.829332799820161,57148,56276,48514,24695
1.4908770000000005,0.463384211063385,-0.0562129020690918,1.6296987533569336,0.6885794997215271,1.9828318357467651,-2.860792875289917,20.026768997153024,-4.228390877563651,-4.024649200476556,-8.17099310961294,0.19086273250366323,-2.829332799820161,57560,56224,47606,26628
1.4924049999999989,0.4601193070411682,-0.05974875018000603,1.6324330568313599,0.6783161759376526,1.9632359743118286,-2.8486170768737793,19.779962141026587,-3.8598309543015143,-3.990672591289325,-8.153027740889488,0.25780580209969,-2.8494278832745628,57560,56224,47606,26628
1.4948950000000005,0.46685558557510376,-0.04012063145637512,1.604398250579834,0.6679701209068298,1.9664746522903442,-2.774151086807251,19.473070109650216,-3.5332613582627657,-3.950401334549583,-8.930939975254272,5.843993979715857,-4.99768126374182,57453,55939,47436,28993
1.4964249999999992,0.46685558557510376,-0.04012063145637512,1.604398250579834,0.6679701209068298,1.9664746522903442,-2.774151086807251,19.082963881588793,-3.3093078863986234,-3.915879576287213,-8.930939975254272,5.843993979715857,-4.99768126374182,57453,55939,47436,28993
1.498797999999999,0.46685558557510376,-0.04012063145637512,1.604398250579834,0.6679701209068298,1.9664746522903442,-2.774151086807251,18.69768117089372,-3.130686476293701,-3.874413092850243,-8.930939975254272,5.843993979715857,-4.99768126374182,57647,55611,46693,29517
1.5003299999999982,0.46685558557510376,-0.04012063145637512,1.604398250579834,0.6679701209068298,1.9664746522903442,-2.774151086807251,18.32953004285891,-2.9220578986063104,-3.8423608838667036,-8.930939975254272,5.843993979715857,-4.99768126374182,57647,55611,46693,29517
1.502804,0.46334582567214966,-0.043705496937036514,1.606770634651184,0.6565660238265991,1.9466062784194946,-2.763657808303833,17.954318342142084,-2.7323745162815256,-3.8056249734740413,-8.919846548033902,5.909287524286342,-5.015990960672943,57860,55257,45797,32586
1.504327000000001,0.46334582567214966,-0.043705496937036514,1.606770634651184,0.6565660238265991,1.9466062784194946,-2.763657808303833,17.5580431677316,-2.5525690647559536,-3.7596106098435436,-8.919846548033902,5.909287524286342,-5.015990960672943,57860,55257,45797,32586
1.5067180000000007,0.46983063220977783,-0.024334289133548737,1.5795600414276123,0.6390489339828491,1.9307078123092651,-2.693026542663574,17.154265335898145,-2.3395063238535814,-3.7167523584208984,-9.500412161128676,11.082483350751971,-6.76023720474688,57918,55295,45250,31422
1.508237000000001,0.46983063220977783,-0.024334289133548737,1.5795600414276123,0.6390489339828491,1.9307078123092651,-2.693026542663574,16.75074316752934,-2.1509732939616564,-3.6815741309498233,-9.500412161128676,11.082483350751971,-6.76023720474688,57918,55295,45250,31422
1.5106810000000004,0.46983063220977783,-0.024334289133548737,1.5795600414276123,0.6390489339828491,1.9307078123092651,-2.693026542663574,16.33154030666215,-2.0287475157324697,-3.6416165945864925,-9.500412161128676,11.082483350751971,-6.76023720474688,58142,55303,44623,32951
1.5121990000000005,0.46684491634368896,-0.02780657634139061,1.5818541049957275,0.6292481422424316,1.9116182327270508,-2.682338237762451,15.909187458857609,-1.9112002457482797,-3.605925708605578,-9.490510249060994,11.148264964845307,-6.784389435634047,58142,55303,44623,32951
1.5146729999999988,0.4730307459831238,-0.008863745257258415,1.555419921875,0.6064273715019226,1.8791329860687256,-2.617384672164917,15.430262677913172,-1.752625114958656,-3.5545003342722565,-9.936916416642294,15.809476372109884,-8.213314654669725,57707,55046,45398,34866
1.5161990000000005,0.4730307459831238,-0.008863745257258415,1.555419921875,0.6064273715019226,1.8791329860687256,-2.617384672164917,14.91964627999679,-1.565047227791688,-3.4990410698357923,-9.936916416642294,15.809476372109884,-8.213314654669725,57707,55046,45398,34866
1.518589,0.4730307459831238,-0.008863745257258415,1.555419921875,0.6064273715019226,1.8791329860687256,-2.617384672164917,14.429784429087615,-1.4428279743071721,-3.440130614942695,-9.936916416642294,15.809476372109884,-8.213314654669725,57536,54743,45313,35404
1.520112000000001,0.4730307459831238,-0.008863745257258415,1.555419921875,0.6064273715019226,1.8791329860687256,-2.617384672164917,13.882852101282479,-1.3864971904039796,-3.3875702013527818,-9.936916416642294,15.809476372109884,-8.213314654669725,57536,54743,45313,35404
1.522596999999998,0.4699406027793884,-0.012580616399645805,1.55778968334198,0.5960654020309448,1.8588156700134277,-2.606030225753784,13.308000257873386,-1.3290951499523027,-3.3497146980378507,-9.929362323689874,15.879731261565874,-8.240939244669672,57416,54087,45352,38719
1.5241399999999994,0.4699406027793884,-0.012580616399645805,1.55778968334198,0.5960654020309448,1.8588156700134277,-2.606030225753784,12.7340975650768,-1.3132201798523948,-3.3120040706862195,-9.929362323689874,15.879731261565874,-8.240939244669672,57416,54087,45352,38719
1.5266209999999991,0.4757741689682007,0.005767457187175751,1.5320827960968018,0.5691107511520386,1.8120466470718384,-2.5460526943206787,12.180573380941498,-1.288086863380881,-3.26141040156133,-10.299546936950273,19.909673592343488,-9.389556034637133,56937,53799,46081,38765
1.5280339999999997,0.4757741689682007,0.005767457187175751,1.5320827960968018,0.5691107511520386,1.8120466470718384,-2.5460526943206787,11.695351821915677,-1.1674644412859765,-3.2281914617042267,-10.299546936950273,19.909673592343488,-9.389556034637133,56937,53799,46081,38765
1.5304470000000001,0.4757741689682007,0.005767457187175751,1.5320827960968018,0.5691107511520386,1.8120466470718384,-2.5460526943206787,11.205532581583943,-1.071413075777443,-3.1905319670455254,-10.299546936950273,19.909673592343488,-9.389556034637133,56812,53666,46573,40866
1.531989999999998,0.4728134274482727,0.00224300310947001,1.53411066532135,0.5589531064033508,1.79289972782135,-2.5362298488616943,10.64879875570288,-1.1047983300446218,-3.1415686851399824,-10.294509685152788,19.971070848247862,-9.417438049151563,56812,53666,46573,40866
1.534470000000001,0.47826242446899414,0.01988263614475727,1.509054183959961,0.5293326377868652,1.7356680631637573,-2.4832534790039062,10.061315006611323,-1.1344994338388124,-3.102429005547415,-10.655522681627016,23.252019257662738,-10.360775113428646,56240,53326,47624,42401
1.5359890000000014,0.47826242446899414,0.01988263614475727,1.509054183959961,0.5293326377868652,1.7356680631637573,-2.4832534790039062,9.511304064586055,-1.0817613874041911,-3.068642812378125,-10.655522681627016,23.252019257662738,-10.360775113428646,56240,53326,47624,42401
1.5384919999999984,0.47826242446899414,0.01988263614475727,1.509054183959961,0.5293326377868652,1.7356680631637573,-2.4832534790039062,9.024684878620159,-1.0464017320838548,-3.035247837572967,-10.655522681627016,23.252019257662738,-10.360775113428646,55668,53108,48273,43039
1.5398990000000012,0.47826242446899414,0.01988263614475727,1.509054183959961,0.5293326377868652,1.7356680631637573,-2.4832534790039062,8.537224133749799,-1.0688762151020608,-3.005211108902399,-10.655522681627016,23.252019257662738,-10.360775113428646,55668,53108,48273,43039
1.5423739999999997,0.4750506579875946,0.01629810966551304,1.5116206407546997,0.5182046294212341,1.7161797285079956,-2.4702377319335938,7.99686395488276,-1.1402429402037317,-2.9886742101135524,-10.654029457190335,23.321298908095553,-10.390703544016127,55543,52603,48612,45281
1.5439089999999998,0.4750506579875946,0.01629810966551304,1.5116206407546997,0.5182046294212341,1.7161797285079956,-2.4702377319335938,7.480663440792702,-1.1934258676984506,-2.9931541796992835,-10.654029457190335,23.321298908095553,-10.390703544016127,55543,52603,48612,45281
1.546293999999998,0.48007985949516296,0.03312993049621582,1.48719322681427,0.48611530661582947,1.650370717048645,-2.421158790588379,7.026360649390482,-1.1438889408941046,-2.9765720071719053,-11.05282224239408,25.846787033135744,-11.187358453938053,55168,52410,48974,45079
1.547821,0.48007985949516296,0.03312993049621582,1.48719322681427,0.48611530661582947,1.650370717048645,-2.421158790588379,6.622321827770201,-0.9674305502265443,-2.9466580502275903,-11.05282224239408,25.846787033135744,-11.187358453938053,55168,52410,48974,45079
1.5502409999999982,0.48007985949516296,0.03312993049621582,1.48719322681427,0.48611530661582947,1.650370717048645,-2.421158790588379,6.256277792789862,-0.7401157030135312,-2.922089057591064,-11.05282224239408,25.846787033135744,-11.187358453938053,55276,52178,49064,46723
1.5517769999999982,0.4774724543094635,0.029938949272036552,1.489169716835022,0.476827472448349,1.6332615613937378,-2.411034345626831,5.883639238318269,-0.5784632230052937,-2.8773924260679373,-11.050819384960732,25.898526808626197,-11.21566493137121,55276,52178,49064,46723
1.5543349999999991,0.48207417130470276,0.045904651284217834,1.4653245210647583,0.44201919436454773,1.5597785711288452,-2.3621041774749756,5.520359564549432,-0.4851014171711448,-2.842628852778588,-11.523963094893418,27.751722589046455,-11.850108571175925,55534,51195,48289,48011
1.5557819999999993,0.48207417130470276,0.045904651284217834,1.4653245210647583,0.44201919436454773,1.5597785711288452,-2.3621041774749756,5.1298559928533685,-0.5236896226809842,-2.8530905484887463,-11.523963094893418,27.751722589046455,-11.850108571175925,55534,51195,48289,48011
1.5581689999999981,0.48207417130470276,0.045904651284217834,1.4653245210647583,0.44201919436454773,1.5597785711288452,-2.3621041774749756,4.747863351368982,-0.5671385965229225,-2.8682204992737046,-11.523963094893418,27.751722589046455,-11.850108571175925,55557,51157,47833,48252
1.5596879999999982,0.48207417130470276,0.045904651284217834,1.4653245210647583,0.44201919436454773,1.5597785711288452,-2.3621041774749756,4.470765168371763,-0.4532219474738104,-2.846789775665728,-11.523963094893418,27.751722589046455,-11.850108571175925,55557,51157,47833,48252
1.5621719999999986,0.47946929931640625,0.0433511957526207,1.4672342538833618,0.43269288539886475,1.546080470085144,-2.3521883487701416,4.240725308152353,-0.2937266279485371,-2.8133284881494274,-11.528026847142574,27.788694363625872,-11.874175824108441,56020,50854,47069,49382
1.5636909999999988,0.47946929931640625,0.0433511957526207,1.4672342538833618,0.43269288539886475,1.546080470085144,-2.3521883487701416,3.9907801829973644,-0.2073488622045801,-2.797997202386059,-11.528026847142574,27.788694363625872,-11.874175824108441,56020,50854,47069,49382
1.5661810000000005,0.4836190640926361,0.05841920152306557,1.4439672231674194,0.39599522948265076,1.4673101902008057,-2.30403470993042,3.717950780911434,-0.14555223976962256,-2.777561435761336,-12.058486539138654,29.14681663003908,-12.28522724503798,56337,50919,45969,48720
1.5676100000000006,0.4836190640926361,0.05841920152306557,1.4439672231674194,0.39599522948265076,1.4673101902008057,-2.30403470993042,3.412953322334545,-0.05050164858684869,-2.7268282169953264,-12.058486539138654,29.14681663003908,-12.28522724503798,56337,50919,45969,48720
1.5700319999999992,0.4836190640926361,0.05841920152306557,1.4439672231674194,0.39599522948265076,1.4673101902008057,-2.30403470993042,3.076150263491058,0.033701981102789505,-2.6828935158600715,-12.058486539138654,29.14681663003908,-12.28522724503798,56234,51218,46451,49540
1.5715679999999994,0.4812459349632263,0.05559844896197319,1.4460656642913818,0.38725006580352783,1.4522478580474854,-2.2928943634033203,2.8126373978465518,0.23497682824819838,-2.6721468619132747,-12.057661639249813,29.187904961251736,-12.31339396420298,56234,51218,46451,49540
1.5740489999999991,0.48493558168411255,0.06971237808465958,1.4233776330947876,0.34967443346977234,1.3703413009643555,-2.246598958969116,2.671175873379832,0.5083535765171675,-2.6662045505729806,-12.63084362337984,30.160382234272983,-12.531402698852293,56169,50461,46181,50530
1.5755689999999996,0.48493558168411255,0.06971237808465958,1.4233776330947876,0.34967443346977234,1.3703413009643555,-2.246598958969116,2.5469545885458484,0.6903161885257035,-2.6422025449325326,-12.63084362337984,30.160382234272983,-12.531402698852293,56169,50461,46181,50530
1.5779530000000013,0.48493558168411255,0.06971237808465958,1.4233776330947876,0.34967443346977234,1.3703413009643555,-2.246598958969116,2.306649840220838,0.7914394111722386,-2.6311046200379544,-12.63084362337984,30.160382234272983,-12.531402698852293,56611,49775,44554,50733
1.579477999999999,0.48493558168411255,0.06971237808465958,1.4233776330947876,0.34967443346977234,1.3703413009643555,-2.246598958969116,1.9707522561479776,0.8722767365843948,-2.6531193748729853,-12.63084362337984,30.160382234272983,-12.531402698852293,56611,49775,44554,50733
1.5819660000000004,0.48240041732788086,0.06777802854776382,1.4257827997207642,0.34039631485939026,1.3597924709320068,-2.2338337898254395,1.6498689085107119,0.9269542966618933,-2.672692809936741,-12.641428563779474,30.18330723272829,-12.553015551407583,56736,49139,44255,52070
1.5834809999999997,0.48240041732788086,0.06777802854776382,1.4257827997207642,0.34039631485939026,1.3597924709320068,-2.2338337898254395,1.3765629337477114,0.9164117074336239,-2.677169850045273,-12.641428563779474,30.18330723272829,-12.553015551407583,56736,49139,44255,52070
1.5858719999999993,0.4856220483779907,0.08096423745155334,1.403661847114563,0.3033287823200226,1.2772599458694458,-2.191514730453491,1.1253401570597572,0.863395493823144,-2.6847952791944967,-13.25392596409784,30.866487151042243,-12.487361519494954,56477,49139,44423,52269
1.5874019999999982,0.4856220483779907,0.08096423745155334,1.403661847114563,0.3033287823200226,1.2772599458694458,-2.191514730453491,0.8704035356526603,0.8342086464354478,-2.685831515174647,-13.25392596409784,30.866487151042243,-12.487361519494954,56477,49139,44423,52269
1.5898199999999998,0.4856220483779907,0.08096423745155334,1.403661847114563,0.3033287823200226,1.2772599458694458,-2.191514730453491,0.5932565502284659,0.78585675973716,-2.6791664219145055,-13.25392596409784,30.866487151042243,-12.487361519494954,56072,49943,45660,52596
1.591351999999999,0.48376011848449707,0.07890062779188156,1.4059208631515503,0.29632437229156494,1.2662334442138672,-2.1793816089630127,0.30042224769267345,0.6993602835876126,-2.6648924111038985,-13.251155712994564,30.887382066008,-12.507705866699593,56072,49943,45660,52596
1.593923999999999,0.4865465462207794,0.09115378558635712,1.384320616722107,0.2604869306087494,1.1844000816345215,-2.1411030292510986,0.07505755012214128,0.6464993322686843,-2.644134135671167,-13.954151636192382,31.18787846874002,-12.336529242614986,55165,50545,47470,52685
1.595362000000001,0.4865465462207794,0.09115378558635712,1.384320616722107,0.2604869306087494,1.1844000816345215,-2.1411030292510986,-0.08263272875054674,0.6132678089754303,-2.625716778836615,-13.954151636192382,31.18787846874002,-12.336529242614986,55165,50545,47470,52685
1.5977469999999994,0.4865465462207794,0.09115378558635712,1.384320616722107,0.2604869306087494,1.1844000816345215,-2.1411030292510986,-0.3103576029028912,0.4841742043481201,-2.616770421786712,-13.954151636192382,31.18787846874002,-12.336529242614986,54358,50742,48611,52810
1.5992680000000001,0.4865465462207794,0.09115378558635712,1.384320616722107,0.2604869306087494,1.1844000816345215,-2.1411030292510986,-0.6222128344447885,0.2832345389124383,-2.625990285480566,-13.954151636192382,31.18787846874002,-12.336529242614986,54358,50742,48611,52810
1.601739999999998,0.4847227931022644,0.08951230347156525,1.3862369060516357,0.25356343388557434,1.175686001777649,-2.1307854652404785,-0.9122386671635242,0.19377136788757,-2.6214916737672045,-13.956484125280356,31.19493356436636,-12.354717455750416,53801,51364,49804,53180
1.6032700000000004,0.4847227931022644,0.08951230347156525,1.3862369060516357,0.25356343388557434,1.175686001777649,-2.1307854652404785,-1.130142102821279,0.25429796208818234,-2.5819983263818744,-13.956484125280356,31.19493356436636,-12.354717455750416,53801,51364,49804,53180
1.605686999999998,0.4870836138725281,0.1008557677268982,1.3651212453842163,0.21813151240348816,1.0932568311691284,-2.092186212539673,-1.3558458041538215,0.27709077608043686,-2.5485431641360807,-14.724801720317803,31.12066797259028,-12.20448451168583,53386,50928,50014,53469
1.607183000000001,0.4870836138725281,0.1008557677268982,1.3651212453842163,0.21813151240348816,1.0932568311691284,-2.092186212539673,-1.621258169445827,0.187437888117414,-2.5454728057153284,-14.724801720317803,31.12066797259028,-12.20448451168583,53386,50928,50014,53469
1.609619999999999,0.4870836138725281,0.1008557677268982,1.3651212453842163,0.21813151240348816,1.0932568311691284,-2.092186212539673,-1.849162440787102,0.10145111603337262,-2.540842900160226,-14.724801720317803,31.12066797259028,-12.20448451168583,52867,50938,50728,54062
1.6111409999999997,0.48498275876045227,0.09936847537755966,1.3671414852142334,0.21005111932754517,1.085294246673584,-2.081296443939209,-1.9816059691705956,0.08083627679247697,-2.512481033499209,-14.734028923691753,31.11974534116933,-12.225733170802236,52867,50938,50728,54062
1.6136229999999996,0.48690831661224365,0.10980411618947983,1.346529245376587,0.17467735707759857,1.0023585557937622,-2.040494918823242,-2.099986542259871,-0.001012563820014106,-2.49121995325267,-15.555045023402368,30.683339586313753,-12.055904112679368,52699,50748,50867,54408
1.6151499999999979,0.48690831661224365,0.10980411618947983,1.346529245376587,0.17467735707759857,1.0023585557937622,-2.040494918823242,-2.2359245374677124,-0.1196457410546315,-2.476316637476478,-15.555045023402368,30.683339586313753,-12.055904112679368,52699,50748,50867,54408
1.6176029999999992,0.48690831661224365,0.10980411618947983,1.346529245376587,0.17467735707759857,1.0023585557937622,-2.040494918823242,-2.376569270428105,-0.2312331228353331,-2.46328579026272,-15.555045023402368,30.683339586313753,-12.055904112679368,52584,51278,51089,54157
1.6190609999999979,0.48690831661224365,0.10980411618947983,1.346529245376587,0.17467735707759857,1.0023585557937622,-2.040494918823242,-2.5175793890900566,-0.329370609004753,-2.4706627464822395,-15.555045023402368,30.683339586313753,-12.055904112679368,52584,51278,51089,54157
1.621536,0.4854110777378082,0.10834415256977081,1.348858118057251,0.16878242790699005,0.9945750832557678,-2.0279572010040283,-2.684886092987669,-0.3715521511944091,-2.50008668178598,-15.553646093326266,30.68056146164706,-12.069412263554554,52703,52001,51343,54148
1.6230629999999984,0.4854110777378082,0.10834415256977081,1.348858118057251,0.16878242790699005,0.9945750832557678,-2.0279572010040283,-2.8295713739539297,-0.39329885886572363,-2.511276219422057,-15.553646093326266,30.68056146164706,-12.069412263554554,52703,52001,51343,54148
1.6254510000000009,0.48692288994789124,0.11786985397338867,1.3287960290908813,0.13319559395313263,0.9113635420799255,-1.9835067987442017,-2.9271067194008826,-0.40929546884842083,-2.4904263312478268,-16.408080148860023,29.992448238720808,-11.937945312439766,52410,52256,51640,54096
1.6269739999999984,0.48692288994789124,0.11786985397338867,1.3287960290908813,0.13319559395313263,0.9113635420799255,-1.9835067987442017,-2.994621048827699,-0.41880415236249424,-2.465322309548304,-16.408080148860023,29.992448238720808,-11.937945312439766,52410,52256,51640,54096
1.6294019999999982,0.48692288994789124,0.11786985397338867,1.3287960290908813,0.13319559395313263,0.9113635420799255,-1.9835067987442017,-3.05588227601501,-0.43394458934424457,-2.451642982609112,-16.408080148860023,29.992448238720808,-11.937945312439766,52384,52491,51797,54122
1.6309330000000009,0.48541826009750366,0.11689628660678864,1.3309853076934814,0.12728197872638702,0.9062114953994751,-1.9717622995376587,-3.108775851057292,-0.44921245858415526,-2.429232482036095,-16.411821223459203,29.973534746194513,-11.95009747106639,52384,52491,51797,54122
1.633416000000001,0.4865139424800873,0.12554027140140533,1.31150221824646,0.09151347726583481,0.8236096501350403,-1.923711895942688,-3.137660496240291,-0.44360061224562664,-2.4032935593348324,-17.299024399974726,29.101230570247857,-11.817507779271283,52483,52481,51676,54312
1.6349399999999987,0.4865139424800873,0.12554027140140533,1.31150221824646,0.09151347726583481,0.8236096501350403,-1.923711895942688,-3.166719578474691,-0.42763569387990136,-2.401509507720588,-17.299024399974726,29.101230570247857,-11.817507779271283,52483,52481,51676,54312
1.6373369999999996,0.4865139424800873,0.12554027140140533,1.31150221824646,0.09151347726583481,0.8236096501350403,-1.923711895942688,-3.211368006782087,-0.48424817364739703,-2.4077421036197006,-17.299024399974726,29.101230570247857,-11.817507779271283,52649,52458,51222,54237
1.6388460000000014,0.4865139424800873,0.12554027140140533,1.31150221824646,0.09151347726583481,0.8236096501350403,-1.923711895942688,-3.21741258350824,-0.5704680139387124,-2.397644994662774,-17.299024399974726,29.101230570247857,-11.817507779271283,52649,52458,51222,54237
1.6413389999999999,0.48521947860717773,0.12473966181278229,1.3133244514465332,0.08637984097003937,0.819539487361908,-1.9138646125793457,-3.2021990094650534,-0.5795780222376009,-2.382145397118513,-17.300743009614415,29.076830881700197,-11.82769258066164,53152,53002,50867,54148
1.6428509999999987,0.4859038293361664,0.13251864910125732,1.29444420337677,0.05020313709974289,0.7374029159545898,-1.860981822013855,-3.1710727815925344,-0.47163873838663073,-2.376066731930407,-18.178237248207296,28.14553795374384,-11.685040240596257,53152,53002,50867,54148
1.6452829999999994,0.4859038293361664,0.13251864910125732,1.29444420337677,0.05020313709974289,0.7374029159545898,-1.860981822013855,-3.107864251016158,-0.32336261745407513,-2.3781599765472095,-18.178237248207296,28.14553795374384,-11.685040240596257,53505,53011,49915,53884
1.6467639999999992,0.4859038293361664,0.13251864910125732,1.29444420337677,0.05020313709974289,0.7374029159545898,-1.860981822013855,-3.048255248969132,-0.24786967378321953,-2.3767847201602925,-18.178237248207296,28.14553795374384,-11.685040240596257,53505,53011,49915,53884
1.6491939999999996,0.4859038293361664,0.13251864910125732,1.29444420337677,0.05020313709974289,0.7374029159545898,-1.860981822013855,-3.0163364643562054,-0.26777607056226205,-2.371054662758878,-18.178237248207296,28.14553795374384,-11.685040240596257,54050,53164,49179,53808
1.650721999999998,0.4849231541156769,0.131729856133461,1.2962968349456787,0.04626678302884102,0.7334580421447754,-1.8509435653686523,-2.99453502872449,-0.2693387635556501,-2.3767964380690887,-18.173137714641555,28.12090750803761,-11.689664851446528,54050,53164,49179,53808
1.653203999999998,0.48520293831825256,0.13864779472351074,1.2780765295028687,0.009493069723248482,0.6512784957885742,-1.7919286489486694,-2.9309395408417247,-0.17810041257191903,-2.391649420100679,-19.031424410008604,27.23681376139551,-11.49831736761932,54398,53281,48602,53787
1.6547259999999988,0.48520293831825256,0.13864779472351074,1.2780765295028687,0.009493069723248482,0.6512784957885742,-1.7919286489486694,-2.8505288538361993,-0.01955700668878095,-2.396291309880687,-19.031424410008604,27.23681376139551,-11.49831736761932,54398,53281,48602,53787
1.6571179999999985,0.48520293831825256,0.13864779472351074,1.2780765295028687,0.009493069723248482,0.6512784957885742,-1.7919286489486694,-2.821625832841678,0.11056786545877043,-2.399290828216443,-19.031424410008604,27.23681376139551,-11.49831736761932,54883,52987,47306,53671
1.6586369999999988,0.48520293831825256,0.13864779472351074,1.2780765295028687,0.009493069723248482,0.6512784957885742,-1.7919286489486694,-2.865055598634254,0.1882454750732237,-2.4044813291810074,-19.031424410008604,27.23681376139551,-11.49831736761932,54883,52987,47306,53671
1.6611290000000007,0.4840671718120575,0.13779094815254211,1.2801212072372437,0.004824832547456026,0.6469029188156128,-1.7808247804641724,-2.9128950265597835,0.2867179203287483,-2.401410171811928,-19.028168793449662,27.211193227295258,-11.505272435573087,55391,52744,46542,54214
1.6626359999999987,0.4839336574077606,0.14385168254375458,1.262616515159607,-0.03157040476799011,0.5662646293640137,-1.719001293182373,-2.9554821681834587,0.39215766104911104,-2.3927421150959383,-19.870413977561512,26.42257212353374,-11.21742177637632,55391,52744,46542,54214
1.6650370000000003,0.4839336574077606,0.14385168254375458,1.262616515159607,-0.03157040476799011,0.5662646293640137,-1.719001293182373,-3.0442663662884115,0.44195484527098494,-2.3771080279166283,-19.870413977561512,26.42257212353374,-11.21742177637632,55215,52095,46147,54735
1.6665560000000006,0.4839336574077606,0.14385168254375458,1.262616515159607,-0.03157040476799011,0.5662646293640137,-1.719001293182373,-3.156940717268029,0.4965314049641423,-2.358213698930843,-19.870413977561512,26.42257212353374,-11.21742177637632,55215,52095,46147,54735
1.668983,0.4839336574077606,0.14385168254375458,1.262616515159607,-0.03157040476799011,0.5662646293640137,-1.719001293182373,-3.2523524580617527,0.600974257909461,-2.3489565509817276,-19.870413977561512,26.42257212353374,-11.21742177637632,54847,51672,46902,55546
1.6705119999999989,0.4829375445842743,0.1434098780155182,1.264379620552063,-0.03558238595724106,0.5641827583312988,-1.709421157836914,-3.352945112440117,0.682704341498039,-2.3407068768729893,-19.86717166013249,26.38784860906429,-11.221004022457034,54847,51672,46902,55546
1.6730089999999982,0.4824047386646271,0.1486552357673645,1.2475939989089966,-0.07076533138751984,0.4858734905719757,-1.646560788154602,-3.458465413783454,0.7035934447193208,-2.318688659928541,-20.698900669195815,25.582176583332345,-10.774772985908104,54597,51194,47221,56091
1.6745159999999997,0.4824047386646271,0.1486552357673645,1.2475939989089966,-0.07076533138751984,0.4858734905719757,-1.646560788154602,-3.5810821440606646,0.7108985621684354,-2.3010840998586812,-20.698900669195815,25.582176583332345,-10.774772985908104,54597,51194,47221,56091
1.6769160000000012,0.4824047386646271,0.1486552357673645,1.2475939989089966,-0.07076533138751984,0.4858734905719757,-1.646560788154602,-3.763844503344551,0.6969804162584906,-2.2976350399309196,-20.698900669195815,25.582176583332345,-10.774772985908104,53793,50736,48236,56515
1.6784249999999992,0.4824047386646271,0.1486552357673645,1.2475939989089966,-0.07076533138751984,0.4858734905719757,-1.646560788154602,-3.9874155452761584,0.6918476393105536,-2.2963596520848806,-20.698900669195815,25.582176583332345,-10.774772985908104,53793,50736,48236,56515
1.680917999999998,0.48168039321899414,0.14831514656543732,1.24988853931427,-0.07374607026576996,0.4842888116836548,-1.6342394351959229,-4.1470552747115415,0.7604444105624331,-2.2890503401570492,-20.692616124749062,25.540402030955246,-10.770250371424998,53216,50623,49306,57218
1.6824269999999997,0.4807713031768799,0.15276899933815002,1.2338697910308838,-0.10761643946170807,0.4076317846775055,-1.5682332515716553,-4.23828318943275,0.8693503885995885,-2.2749169442519985,-21.524240687824932,24.596070715593026,-10.194343456436352,53216,50623,49306,57218
1.684828999999998,0.4807713031768799,0.15276899933815002,1.2338697910308838,-0.10761643946170807,0.4076317846775055,-1.5682332515716553,-4.355809287286275,0.8989735949318941,-2.261049598139847,-21.524240687824932,24.596070715593026,-10.194343456436352,52814,49777,49136,57538
1.6863420000000005,0.4807713031768799,0.15276899933815002,1.2338697910308838,-0.10761643946170807,0.4076317846775055,-1.5682332515716553,-4.492071522356833,0.8605955794110892,-2.2406359357521715,-21.524240687824932,24.596070715593026,-10.194343456436352,52814,49777,49136,57538
1.6887969999999988,0.4807713031768799,0.15276899933815002,1.2338697910308838,-0.10761643946170807,0.4076317846775055,-1.5682332515716553,-4.612750003992683,0.8296785428421958,-2.2210989859953503,-21.524240687824932,24.596070715593026,-10.194343456436352,52352,49829,49836,57795
1.6903050000000004,0.47985827922821045,0.15237197279930115,1.2355022430419922,-0.11136709153652191,0.40598639845848083,-1.5592241287231445,-4.711688036385781,0.7835442703836168,-2.222299272698649,-21.51763014107857,24.55734183684174,-10.197366468790129,52352,49829,49836,57795
1.6927969999999986,0.4785822331905365,0.15605668723583221,1.2202404737472534,-0.14316333830356598,0.33228886127471924,-1.4917293787002563,-4.79473658445103,0.7398283479319117,-2.253927506436648,-22.351024310939486,23.448275299577148,-9.495001231416598,52072,50301,50092,57777
1.6943090000000012,0.4785822331905365,0.15605668723583221,1.2202404737472534,-0.14316333830356598,0.33228886127471924,-1.4917293787002563,-4.828754738951266,0.7515904652023556,-2.2906809936925048,-22.351024310939486,23.448275299577148,-9.495001231416598,52072,50301,50092,57777
1.6967150000000002,0.4785822331905365,0.15605668723583221,1.2202404737472534,-0.14316333830356598,0.33228886127471924,-1.4917293787002563,-4.81343091003895,0.8307922102310397,-2.3071822061227447,-22.351024310939486,23.448275299577148,-9.495001231416598,51940,50503,49913,57651
1.6982180000000007,0.4785822331905365,0.15605668723583221,1.2202404737472534,-0.14316333830356598,0.33228886127471924,-1.4917293787002563,-4.791329868784601,0.9272296009395803,-2.312130093112003,-22.351024310939486,23.448275299577148,-9.495001231416598,51940,50503,49913,57651
1.7007340000000004,0.4782829284667969,0.1560307890176773,1.2221988439559937,-0.1442771553993225,0.3326564133167267,-1.4811433553695679,-4.804653663718267,0.9372610629756363,-2.328811335231932,-22.339772522722658,23.399429740793146,-9.480696007272071,52752,51011,49077,57673
1.7022150000000003,0.4766882658004761,0.1589961051940918,1.2077317237854004,-0.17388185858726501,0.26187440752983093,-1.410874843597412,-4.8324357602099735,0.8824135266415634,-2.3401148561626646,-23.185361440578053,22.20764767506869,-8.729191428459288,52752,51011,49077,57673
1.7046100000000006,0.4766882658004761,0.1589961051940918,1.2077317237854004,-0.17388185858726501,0.26187440752983093,-1.410874843597412,-4.820451535304617,0.8739087217003952,-2.3370580798634717,-23.185361440578053,22.20764767506869,-8.729191428459288,52570,51239,48478,57501
1.7061319999999978,0.4766882658004761,0.1589961051940918,1.2077317237854004,-0.17388185858726501,0.26187440752983093,-1.410874843597412,-4.790463808798107,0.8800735401497652,-2.343016370170306,-23.185361440578053,22.20764767506869,-8.729191428459288,52570,51239,48478,57501
1.7085629999999983,0.4766882658004761,0.1589961051940918,1.2077317237854004,-0.17388185858726501,0.26187440752983093,-1.410874843597412,-4.791760768248976,0.8646219460841528,-2.3667645765588694,-23.185361440578053,22.20764767506869,-8.729191428459288,52631,51778,48311,57543
1.7100910000000002,0.4763345718383789,0.15900298953056335,1.209435224533081,-0.17519702017307281,0.26255500316619873,-1.4015474319458008,-4.772430479792744,0.8691630352169013,-2.384967815241779,-23.17507819149953,22.158415409994962,-8.716645749786691,52631,51778,48311,57543
1.7125780000000013,0.4744412302970886,0.16128073632717133,1.195783257484436,-0.20262040197849274,0.19449345767498016,-1.3275059461593628,-4.766245021844926,0.7984979199044118,-2.381313425593972,-24.018696330706,20.985497687252856,-7.935504713626065,52874,52374,47721,57236
1.7140989999999983,0.4744412302970886,0.16128073632717133,1.195783257484436,-0.20262040197849274,0.19449345767498016,-1.3275059461593628,-4.79014902315726,0.6402555510929936,-2.3653826622692273,-24.018696330706,20.985497687252856,-7.935504713626065,52874,52374,47721,57236
1.7164959999999991,0.4744412302970886,0.16128073632717133,1.195783257484436,-0.20262040197849274,0.19449345767498016,-1.3275059461593628,-4.746808206945092,0.6062019765502593,-2.343525832886838,-24.018696330706,20.985497687252856,-7.935504713626065,51696,52864,48695,57019
1.7180040000000008,0.4744412302970886,0.16128073632717133,1.195783257484436,-0.20262040197849274,0.19449345767498016,-1.3275059461593628,-4.636897418228649,0.7808910295685982,-2.334716628633074,-24.018696330706,20.985497687252856,-7.935504713626065,51696,52864,48695,57019
1.7205010000000003,0.4742155373096466,0.16166073083877563,1.197459101676941,-0.20332911610603333,0.19725589454174042,-1.3183759450912476,-4.551283713401436,0.9622301289869194,-2.341277858610702,-24.007963755015076,20.92474248547879,-7.919556647919487,52013,52742,47980,57424
1.7220089999999981,0.47205278277397156,0.16330094635486603,1.1846539974212646,-0.22837983071804047,0.13230647146701813,-1.2413874864578247,-4.534790224138358,0.9102406305556923,-2.3433396779266413,-24.833650904348296,19.775324733141236,-7.165638162406097,52013,52742,47980,57424
1.724405999999999,0.47205278277397156,0.16330094635486603,1.1846539974212646,-0.22837983071804047,0.13230647146701813,-1.2413874864578247,-4.569007050455913,0.659905352301007,-2.32395852309359,-24.833650904348296,19.775324733141236,-7.165638162406097,51915,52561,46632,56978
1.7259219999999986,0.47205278277397156,0.16330094635486603,1.1846539974212646,-0.22837983071804047,0.13230647146701813,-1.2413874864578247,-4.551326856611095,0.48294295839714924,-2.2861413692983557,-24.833650904348296,19.775324733141236,-7.165638162406097,51915,52561,46632,56978
1.7283839999999981,0.47202757000923157,0.1636696457862854,1.1869176626205444,-0.22819842398166656,0.13496017456054688,-1.2291394472122192,-4.475918385081066,0.5072421395257366,-2.261919652867976,-24.81939824443239,19.710843790243207,-7.139748696904984,51023,53075,47341,56822
1.7298849999999983,0.47202757000923157,0.1636696457862854,1.1869176626205444,-0.22819842398166656,0.13496017456054688,-1.2291394472122192,-4.3906551522533075,0.6260814754022921,-2.2660025451351764,-24.81939824443239,19.710843790243207,-7.139748696904984,51023,53075,47341,56822
1.7323849999999985,0.4696272015571594,0.1647004634141922,1.1750255823135376,-0.2510409951210022,0.07272166758775711,-1.148120403289795,-4.302686147758028,0.6557520194229739,-2.2553088880940724,-25.6079087520787,18.61334682495562,-6.419511001433751,51401,53281,45963,56430
1.7338859999999987,0.4696272015571594,0.1647004634141922,1.1750255823135376,-0.2510409951210022,0.07272166758775711,-1.148120403289795,-4.258637197012008,0.5398059084651669,-2.2015528483327684,-25.6079087520787,18.61334682495562,-6.419511001433751,51401,53281,45963,56430
1.7362880000000005,0.4696272015571594,0.1647004634141922,1.1750255823135376,-0.2510409951210022,0.07272166758775711,-1.148120403289795,-4.239418228689343,0.4339946567727381,-2.136516989774434,-25.6079087520787,18.61334682495562,-6.419511001433751,50884,53525,45714,55723
1.7377949999999982,0.4696272015571594,0.1647004634141922,1.1750255823135376,-0.2510409951210022,0.07272166758775711,-1.148120403289795,-4.188777687929267,0.4431392861657977,-2.096324828919067,-25.6079087520787,18.61334682495562,-6.419511001433751,50884,53525,45714,55723
1.7402880000000005,0.4698234498500824,0.16538457572460175,1.1765751838684082,-0.2497207373380661,0.0773414820432663,-1.1396931409835815,-4.16896856310904,0.45336419356553426,-2.09531202875651,-25.590959586434373,18.545838607604793,-6.391102401195222,50555,53639,46116,56101
1.7417979999999988,0.4672187864780426,0.1658528447151184,1.1655973196029663,-0.27040910720825195,0.017808005213737488,-1.0548205375671387,-4.194800160418373,0.3135247006502407,-2.1051465500299544,-26.320442004891497,17.51221051708925,-5.7263953836654204,50555,53639,46116,56101
1.7442659999999997,0.4672187864780426,0.1658528447151184,1.1655973196029663,-0.27040910720825195,0.017808005213737488,-1.0548205375671387,-4.234660225085807,0.117475880622219,-2.0840469905035293,-26.320442004891497,17.51221051708925,-5.7263953836654204,49545,53816,45355,55236
1.7457150000000001,0.4672187864780426,0.1658528447151184,1.1655973196029663,-0.27040910720825195,0.017808005213737488,-1.0548205375671387,-4.246473741365289,0.06609652904148584,-2.029462574485156,-26.320442004891497,17.51221051708925,-5.7263953836654204,49545,53816,45355,55236
1.7481440000000001,0.4672187864780426,0.1658528447151184,1.1655973196029663,-0.27040910720825195,0.017808005213737488,-1.0548205375671387,-4.196104310404184,0.16203276276714396,-1.9764342434917161,-26.320442004891497,17.51221051708925,-5.7263953836654204,48588,53720,46133,55504
1.7496719999999986,0.46710851788520813,0.16645725071430206,1.167370319366455,-0.2705376446247101,0.021990995854139328,-1.0451563596725464,-4.158343082991842,0.2380213040721065,-1.95124113905373,-26.30695761838542,17.442960521609066,-5.705989676226312,48588,53720,46133,55504
1.7521549999999988,0.4643070697784424,0.16638892889022827,1.1573456525802612,-0.289043664932251,-0.03409570828080177,-0.958778440952301,-4.169270299260546,0.23267547423696322,-1.9502614952467445,-26.990210540476355,16.38542930687306,-5.116973670038386,48559,53584,45595,55496
1.753672999999999,0.4643070697784424,0.16638892889022827,1.1573456525802612,-0.289043664932251,-0.03409570828080177,-0.958778440952301,-4.184022081170713,0.21820347404406593,-1.938261690849011,-26.990210540476355,16.38542930687306,-5.116973670038386,48559,53584,45595,55496
1.7562099999999992,0.4643070697784424,0.16638892889022827,1.1573456525802612,-0.289043664932251,-0.03409570828080177,-0.958778440952301,-4.180272084039773,0.21233960944263178,-1.9026866523755144,-26.990210540476355,16.38542930687306,-5.116973670038386,47585,52635,45109,55847
1.757583999999999,0.4643070697784424,0.16638892889022827,1.1573456525802612,-0.289043664932251,-0.03409570828080177,-0.958778440952301,-4.154260989672968,0.2346813838147677,-1.866368059325668,-26.990210540476355,16.38542930687306,-5.116973670038386,47585,52635,45109,55847
1.7600669999999992,0.4641517102718353,0.16723479330539703,1.1592495441436768,-0.2893120348453522,-0.028599759563803673,-0.9484317898750305,-4.153251651619828,0.22407679286736987,-1.8361447762207401,-26.97671967058594,16.307304971572236,-5.095915765374002,48161,52398,44224,56345
1.7615900000000002,0.46117305755615234,0.16667945683002472,1.1501953601837158,-0.30566641688346863,-0.08094269037246704,-0.8614761829376221,-4.175376661323988,0.21682094389842174,-1.8190861641743465,-27.608884331033124,15.272208077866283,-4.490887527113349,48161,52398,44224,56345
1.763989999999998,0.46117305755615234,0.16667945683002472,1.1501953601837158,-0.30566641688346863,-0.08094269037246704,-0.8614761829376221,-4.19590137752912,0.26242165203260326,-1.7991769044971322,-27.608884331033124,15.272208077866283,-4.490887527113349,47583,51762,42300,55709
1.7654989999999997,0.46117305755615234,0.16667945683002472,1.1501953601837158,-0.30566641688346863,-0.08094269037246704,-0.8614761829376221,-4.214824202338569,0.2861337892331531,-1.7698704145974642,-27.608884331033124,15.272208077866283,-4.490887527113349,47583,51762,42300,55709
1.7679320000000007,0.46117305755615234,0.16667945683002472,1.1501953601837158,-0.30566641688346863,-0.08094269037246704,-0.8614761829376221,-4.228750404310812,0.25546665704305,-1.740606934749401,-27.608884331033124,15.272208077866283,-4.490887527113349,46907,51656,42526,56241
1.7694619999999994,0.46108710765838623,0.16737575829029083,1.1516578197479248,-0.30563005805015564,-0.07610548287630081,-0.8533896803855896,-4.249822666436064,0.17988589563524904,-1.7128478746011235,-27.59242922015115,15.203267540967175,-4.472111767197615,46907,51656,42526,56241
1.771987000000001,0.4579565227031708,0.1663656383752823,1.143549919128418,-0.319698691368103,-0.12441881000995636,-0.7673390507698059,-4.274425481218434,0.1423209931295158,-1.6901335073477288,-28.175934050853385,14.167570729721346,-3.8467908502413035,46413,52356,42864,55854
1.7734629999999998,0.4579565227031708,0.1663656383752823,1.143549919128418,-0.319698691368103,-0.12441881000995636,-0.7673390507698059,-4.2589200247197745,0.20888307601906111,-1.6646511836153601,-28.175934050853385,14.167570729721346,-3.8467908502413035,46413,52356,42864,55854
1.7758659999999982,0.4579565227031708,0.1663656383752823,1.143549919128418,-0.319698691368103,-0.12441881000995636,-0.7673390507698059,-4.228964522462454,0.2968788119937822,-1.6331490505549764,-28.175934050853385,14.167570729721346,-3.8467908502413035,44826,51512,42544,55987
1.7773739999999998,0.4579565227031708,0.1663656383752823,1.143549919128418,-0.319698691368103,-0.12441881000995636,-0.7673390507698059,-4.215950453163564,0.3489090235001739,-1.602236275043827,-28.175934050853385,14.167570729721346,-3.8467908502413035,44826,51512,42544,55987
1.7798640000000014,0.45850124955177307,0.1672263890504837,1.1453481912612915,-0.31656646728515625,-0.11858606338500977,-0.7574819326400757,-4.207305565949058,0.36277750145578874,-1.5645010134521127,-28.1534671666731,14.09297856982414,-3.8050746330325715,45256,51211,41521,56342
1.7813790000000007,0.45527252554893494,0.16580964624881744,1.1382025480270386,-0.328344464302063,-0.16326631605625153,-0.670861005783081,-4.2296984896588805,0.2676106216795409,-1.521376579078514,-28.68573919340919,13.05859264013007,-3.1609824588700834,45256,51211,41521,56342
1.783880000000001,0.45527252554893494,0.16580964624881744,1.1382025480270386,-0.328344464302063,-0.16326631605625153,-0.670861005783081,-4.299116180316776,0.05010867003968308,-1.471834592268097,-28.68573919340919,13.05859264013007,-3.1609824588700834,43495,50790,40066,55524
1.7852929999999978,0.45527252554893494,0.16580964624881744,1.1382025480270386,-0.328344464302063,-0.16326631605625153,-0.670861005783081,-4.347470397281018,-0.11423752667095309,-1.4223555892174604,-28.68573919340919,13.05859264013007,-3.1609824588700834,43495,50790,40066,55524
1.7877239999999983,0.45527252554893494,0.16580964624881744,1.1382025480270386,-0.328344464302063,-0.16326631605625153,-0.670861005783081,-4.3504765735195,-0.10359562650115892,-1.394043523668828,-28.68573919340919,13.05859264013007,-3.1609824588700834,40778,51295,41148,55429
1.7892489999999999,0.45513585209846497,0.1669597625732422,1.1396613121032715,-0.3284653127193451,-0.15585751831531525,-0.6627887487411499,-4.317133796671707,0.027078052406841337,-1.3721143894628431,-28.669826772611817,12.974428821618655,-3.1426931469669004,40778,51295,41148,55429
1.7917409999999983,0.45179951190948486,0.16518989205360413,1.1334600448608398,-0.3380124866962433,-0.19657601416110992,-0.5767335891723633,-4.2802937566804236,0.11784863162866763,-1.3357346768659792,-29.137295609503216,11.89929786392635,-2.536671306438059,40975,51540,39881,55256
1.7932540000000008,0.45179951190948486,0.16518989205360413,1.1334600448608398,-0.3380124866962433,-0.19657601416110992,-0.5767335891723633,-4.261330984454624,0.09066394874849304,-1.2844465884868517,-29.137295609503216,11.89929786392635,-2.536671306438059,40975,51540,39881,55256
1.795650999999998,0.45179951190948486,0.16518989205360413,1.1334600448608398,-0.3380124866962433,-0.19657601416110992,-0.5767335891723633,-4.248405864736141,0.006228141866219014,-1.2144066502402582,-29.137295609503216,11.89929786392635,-2.536671306438059,38970,50665,39537,55210
1.7971620000000004,0.45179951190948486,0.16518989205360413,1.1334600448608398,-0.3380124866962433,-0.19657601416110992,-0.5767335891723633,-4.282241592701707,-0.09811887733130299,-1.140793415601051,-29.137295609503216,11.89929786392635,-2.536671306438059,38970,50665,39537,55210
1.7996499999999978,0.4524271488189697,0.16666461527347565,1.1347845792770386,-0.33431196212768555,-0.1872355341911316,-0.5694087743759155,-4.351775130867022,-0.2357045203713057,-1.0878031678111995,-29.114739904352003,11.809053138986423,-2.4935416076966797,38133,50919,39691,55619
1.8011670000000013,0.4490441381931305,0.16460473835468292,1.1294969320297241,-0.34154075384140015,-0.2232862114906311,-0.48748108744621277,-4.405175239148637,-0.39994634197315676,-1.0511301080202633,-29.507278157004823,10.737742144749507,-1.8947474444411962,38133,50919,39691,55619
1.8035639999999984,0.4490441381931305,0.16460473835468292,1.1294969320297241,-0.34154075384140015,-0.2232862114906311,-0.48748108744621277,-4.407017880306863,-0.43555633443596053,-1.0015280669272648,-29.507278157004823,10.737742144749507,-1.8947474444411962,35190,50712,38568,54295
1.805083999999999,0.4490441381931305,0.16460473835468292,1.1294969320297241,-0.34154075384140015,-0.2232862114906311,-0.48748108744621277,-4.383317610817921,-0.37362728631579883,-0.9325085854313626,-29.507278157004823,10.737742144749507,-1.8947474444411962,35190,50712,38568,54295
1.8075099999999984,0.4490441381931305,0.16460473835468292,1.1294969320297241,-0.34154075384140015,-0.2232862114906311,-0.48748108744621277,-4.388802391082939,-0.38806092034424217,-0.8612876018203462,-29.507278157004823,10.737742144749507,-1.8947474444411962,33567,50324,38600,54747
1.8090380000000004,0.449025958776474,0.16586318612098694,1.1308027505874634,-0.3410772979259491,-0.21513035893440247,-0.48018530011177063,-4.397402803507241,-0.45330021112034513,-0.7966007505228666,-29.48788558454499,10.65128426232654,-1.8746283546310356,33567,50324,38600,54747
1.8116189999999988,0.4455859363079071,0.16354665160179138,1.1263890266418457,-0.3462968170642853,-0.24669033288955688,-0.4019785225391388,-4.377809927367528,-0.5174945107742146,-0.7325326181256396,-29.79059636596164,9.499764506102535,-1.3516698522591184,33043,51090,38599,54429
1.8130449999999982,0.4455859363079071,0.16354665160179138,1.1263890266418457,-0.3462968170642853,-0.24669033288955688,-0.4019785225391388,-4.359285245141046,-0.612781049707191,-0.6482747951884129,-29.79059636596164,9.499764506102535,-1.3516698522591184,33043,51090,38599,54429
1.8154379999999983,0.4455859363079071,0.16354665160179138,1.1263890266418457,-0.3462968170642853,-0.24669033288955688,-0.4019785225391388,-4.365287743921975,-0.7320304791021052,-0.5514246810899373,-29.79059636596164,9.499764506102535,-1.3516698522591184,29844,50332,38429,54420
1.8169520000000012,0.4455859363079071,0.16354665160179138,1.1263890266418457,-0.3462968170642853,-0.24669033288955688,-0.4019785225391388,-4.387700108707755,-0.8884774112856193,-0.457564997289998,-29.79059636596164,9.499764506102535,-1.3516698522591184,29844,50332,38429,54420
1.8194419999999991,0.4458056390285492,0.16535665094852448,1.1277506351470947,-0.3446236550807953,-0.23547229170799255,-0.3944445550441742,-4.387957902701275,-0.9817746021738202,-0.37461392092064594,-29.76942194244604,9.395118854631058,-1.3231473796066644,29132,51058,38151,53809
1.8209520000000012,0.44233930110931396,0.16285985708236694,1.1241743564605713,-0.3481203317642212,-0.26243290305137634,-0.3203006386756897,-4.320529859693776,-0.9049306868162378,-0.31620893400244515,-29.956757445387723,8.204807615255325,-0.8779491251790531,29132,51058,38151,53809
1.8233400000000002,0.44233930110931396,0.16285985708236694,1.1241743564605713,-0.3481203317642212,-0.26243290305137634,-0.3203006386756897,-4.199197305694202,-0.7431655550938899,-0.26532344900111043,-29.956757445387723,8.204807615255325,-0.8779491251790531,27779,50204,35765,52911
1.8248739999999999,0.44233930110931396,0.16285985708236694,1.1241743564605713,-0.3481203317642212,-0.26243290305137634,-0.3203006386756897,-4.06246928374899,-0.6147621086630738,-0.19590907064981977,-29.956757445387723,8.204807615255325,-0.8779491251790531,27779,50204,35765,52911
1.827304,0.442687064409256,0.16450729966163635,1.1251274347305298,-0.34582093358039856,-0.25208476185798645,-0.31495368480682373,-3.962878776888822,-0.6233490721238708,-0.09893794916931369,-29.932266441271047,8.110898252284924,-0.8487202322362026,28358,49190,33828,53751
1.828826000000001,0.442687064409256,0.16450729966163635,1.1251274347305298,-0.34582093358039856,-0.25208476185798645,-0.31495368480682373,-3.9024897349585124,-0.7113701414184612,0.0052563569851923515,-29.932266441271047,8.110898252284924,-0.8487202322362026,28358,49190,33828,53751
1.8313189999999995,0.43921637535095215,0.16186752915382385,1.1223218441009521,-0.3478533625602722,-0.2745872735977173,-0.24576105177402496,-3.8425342556536677,-0.7462779248808383,0.08588916723008996,-30.000394940988777,6.985027367046115,-0.4417069089441338,30239,50023,32282,53519
1.8328319999999985,0.43921637535095215,0.16186752915382385,1.1223218441009521,-0.3478533625602722,-0.2745872735977173,-0.24576105177402496,-3.760041242991809,-0.7274011061792204,0.14451410628719605,-30.000394940988777,6.985027367046115,-0.4417069089441338,30239,50023,32282,53519
1.8352200000000012,0.43921637535095215,0.16186752915382385,1.1223218441009521,-0.3478533625602722,-0.2745872735977173,-0.24576105177402496,-3.6430576310523346,-0.6992811877032372,0.2045535750349193,-30.000394940988777,6.985027367046115,-0.4417069089441338,29295,49153,31163,53581
1.836744999999999,0.43921637535095215,0.16186752915382385,1.1223218441009521,-0.3478533625602722,-0.2745872735977173,-0.24576105177402496,-3.5361836449269095,-0.6749417595526761,0.27299911202639593,-30.000394940988777,6.985027367046115,-0.4417069089441338,29295,49153,31163,53581
1.8392560000000011,0.43962785601615906,0.163511261343956,1.1231980323791504,-0.3452489972114563,-0.2642570436000824,-0.24084798991680145,-3.4384706666352485,-0.6424223655349093,0.35880166826440946,-29.974318294795225,6.892148338230082,-0.411637402819741,30428,49722,30131,53115
1.840745999999999,0.43616944551467896,0.1607697308063507,1.1211177110671997,-0.34603458642959595,-0.28294798731803894,-0.174907848238945,-3.3095385161490243,-0.5545807267187629,0.4602256616665553,-29.922433931261065,5.881089897404644,-0.06158415151556933,30428,49722,30131,53115
1.843136999999999,0.43616944551467896,0.1607697308063507,1.1211177110671997,-0.34603458642959595,-0.28294798731803894,-0.174907848238945,-3.1686160154869363,-0.44859600337082917,0.556729797849916,-29.922433931261065,5.881089897404644,-0.06158415151556933,29136,49034,28742,52407
1.8446589999999996,0.43616944551467896,0.1607697308063507,1.1211177110671997,-0.34603458642959595,-0.28294798731803894,-0.174907848238945,-3.0651415544929974,-0.4348797916505395,0.6369791971619235,-29.922433931261065,5.881089897404644,-0.06158415151556933,29136,49034,28742,52407
1.847089,0.43616944551467896,0.1607697308063507,1.1211177110671997,-0.34603458642959595,-0.28294798731803894,-0.174907848238945,-3.0089848081670416,-0.5097859909989803,0.6959408513269781,-29.922433931261065,5.881089897404644,-0.06158415151556933,28332,48174,28344,52828
1.8486189999999987,0.4366052746772766,0.16246375441551208,1.1220999956130981,-0.34331023693084717,-0.272419273853302,-0.16946975886821747,-2.945743787025366,-0.5654466902823952,0.744728164863494,-29.894901159681595,5.78702120407744,-0.031085936481567083,28332,48174,28344,52828
1.8511179999999985,0.43317174911499023,0.15965940058231354,1.1207058429718018,-0.3430463671684265,-0.28760430216789246,-0.10916750133037567,-2.8526005268481716,-0.5324827480996669,0.7997842267109201,-29.721044192028852,4.938488149072317,0.2880667245926254,29102,48609,27047,52263
1.8526280000000006,0.43317174911499023,0.15965940058231354,1.1207058429718018,-0.3430463671684265,-0.28760430216789246,-0.10916750133037567,-2.7572503050756287,-0.5455208191378815,0.8676005586053519,-29.721044192028852,4.938488149072317,0.2880667245926254,29102,48609,27047,52263
1.8551790000000001,0.43317174911499023,0.15965940058231354,1.1207058429718018,-0.3430463671684265,-0.28760430216789246,-0.10916750133037567,-2.668097791791918,-0.624887180811446,0.9383242634618231,-29.721044192028852,4.938488149072317,0.2880667245926254,26979,47628,26679,51731
1.8565329999999995,0.43317174911499023,0.15965940058231354,1.1207058429718018,-0.3430463671684265,-0.28760430216789246,-0.10916750133037567,-2.552283041254879,-0.6469886215399592,1.0043063431554629,-29.721044192028852,4.938488149072317,0.2880667245926254,26979,47628,26679,51731
1.8590159999999996,0.43360552191734314,0.16089002788066864,1.1213819980621338,-0.3404374420642853,-0.2796490788459778,-0.10534273833036423,-2.450711142543693,-0.6642578230495507,1.071468269791035,-29.692436618455652,4.864007296940473,0.3139968880344976,26912,47988,26160,50780
1.8605319999999992,0.430205374956131,0.1580282300710678,1.12060546875,-0.33934465050697327,-0.2920140027999878,-0.04980750381946564,-2.3921120111820255,-0.7269236679747965,1.1338396356787452,-29.423307773036893,4.111466835075618,0.5439797543382352,26912,47988,26160,50780
1.8629229999999988,0.430205374956131,0.1580282300710678,1.12060546875,-0.33934465050697327,-0.2920140027999878,-0.04980750381946564,-2.3751964108861694,-0.8634642699582953,1.186430941937303,-29.423307773036893,4.111466835075618,0.5439797543382352,24911,47585,25645,49432
1.8644480000000003,0.430205374956131,0.1580282300710678,1.12060546875,-0.33934465050697327,-0.2920140027999878,-0.04980750381946564,-2.352400284587309,-1.003857999985948,1.2338334782860048,-29.423307773036893,4.111466835075618,0.5439797543382352,24911,47585,25645,49432
1.8669079999999993,0.4306214451789856,0.15958689153194427,1.1213337182998657,-0.3368542790412903,-0.2823527455329895,-0.04574854299426079,-2.2669231999240167,-1.0077172533006091,1.2841923897608036,-29.394621625060093,4.0260432102142385,0.5686340079363194,23160,47306,26785,49391
1.8684049999999988,0.4306214451789856,0.15958689153194427,1.1213337182998657,-0.3368542790412903,-0.2823527455329895,-0.04574854299426079,-2.128202867167315,-0.9289764348775905,1.3397882743611889,-29.394621625060093,4.0260432102142385,0.5686340079363194,23160,47306,26785,49391
1.8708919999999998,0.4272603392601013,0.15671074390411377,1.1211333274841309,-0.335243284702301,-0.2922658324241638,0.005773880984634161,-2.038751547209298,-0.921760400166939,1.412932526332433,-29.036863993253704,3.3209682474988145,0.6694201342656715,24628,47311,25550,49182
1.8724140000000007,0.4272603392601013,0.15671074390411377,1.1211333274841309,-0.335243284702301,-0.2922658324241638,0.005773880984634161,-1.9805937016402564,-0.9818991715338087,1.4751980315668127,-29.036863993253704,3.3209682474988145,0.6694201342656715,24628,47311,25550,49182
1.8748019999999996,0.4272603392601013,0.15671074390411377,1.1211333274841309,-0.335243284702301,-0.2922658324241638,0.005773880984634161,-1.9241140470321285,-1.0266503312802548,1.5019067409811628,-29.036863993253704,3.3209682474988145,0.6694201342656715,23743,46107,25165,48906
1.876322,0.42764753103256226,0.15843401849269867,1.122106909751892,-0.33293527364730835,-0.28179389238357544,0.011077696457505226,-1.8478779981933566,-0.9909824816427691,1.5264477704262431,-29.0071905692564,3.228558525707497,0.6926421467456627,23743,46107,25165,48906
1.8788139999999984,0.42764753103256226,0.15843401849269867,1.122106909751892,-0.33293527364730835,-0.28179389238357544,0.011077696457505226,-1.7556033280056917,-0.9783096298585453,1.5801597348715062,-29.0071905692564,3.228558525707497,0.6926421467456627,24984,45321,24101,49202
1.8803240000000006,0.42432689666748047,0.1555754542350769,1.1224473714828491,-0.3311414420604706,-0.2894376218318939,0.05709093064069748,-1.688734016194892,-1.030416840009954,1.6525396596098978,-28.573518326670772,2.6098459604455964,0.7134312803941749,24984,45321,24101,49202
1.8827399999999979,0.42432689666748047,0.1555754542350769,1.1224473714828491,-0.3311414420604706,-0.2894376218318939,0.05709093064069748,-1.6407682212756385,-1.085014438675723,1.7126478712032587,-28.573518326670772,2.6098459604455964,0.7134312803941749,24614,44824,22833,47933
1.8842360000000007,0.42432689666748047,0.1555754542350769,1.1224473714828491,-0.3311414420604706,-0.2894376218318939,0.05709093064069748,-1.5741349986954745,-1.1091238362871285,1.7674513322212908,-28.573518326670772,2.6098459604455964,0.7134312803941749,24614,44824,22833,47933
1.8868309999999984,0.42432689666748047,0.1555754542350769,1.1224473714828491,-0.3311414420604706,-0.2894376218318939,0.05709093064069748,-1.5080743557496774,-1.122760219753743,1.7993397567977905,-28.573518326670772,2.6098459604455964,0.7134312803941749,24164,44355,23139,48326
1.8882000000000008,0.42432689666748047,0.1555754542350769,1.1224473714828491,-0.3311414420604706,-0.2894376218318939,0.05709093064069748,-1.4534505249471712,-1.182672422690874,1.8178491258480047,-28.573518326670772,2.6098459604455964,0.7134312803941749,24164,44355,23139,48326
1.8906980000000002,0.421396404504776,0.15455101430416107,1.1235288381576538,-0.327362060546875,-0.2844366729259491,0.0996333658695221,-1.3753472007100902,-1.197085450510383,1.855887987803988,-28.039309761304875,1.9716728324598336,0.6702873148240618,23813,45119,23593,47529
1.892201000000001,0.421396404504776,0.15455101430416107,1.1235288381576538,-0.327362060546875,-0.2844366729259491,0.0996333658695221,-1.269973639542816,-1.1630786144447796,1.9135588743677086,-28.039309761304875,1.9716728324598336,0.6702873148240618,23813,45119,23593,47529
1.8946179999999986,0.421396404504776,0.15455101430416107,1.1235288381576538,-0.327362060546875,-0.2844366729259491,0.0996333658695221,-1.2037148574119172,-1.211083690990112,1.9596360885999324,-28.039309761304875,1.9716728324598336,0.6702873148240618,22942,44169,23155,47277
1.896112000000001,0.42171144485473633,0.1563563495874405,1.1242960691452026,-0.3256019353866577,-0.27369871735572815,0.10377447307109833,-1.1850262576203405,-1.330111412224277,1.9913526061280675,-28.009716963499358,1.8792215174488265,0.6859379180880352,22942,44169,23155,47277
1.8985989999999984,0.42171144485473633,0.1563563495874405,1.1242960691452026,-0.3256019353866577,-0.27369871735572815,0.10377447307109833,-1.144523971656034,-1.4199366399993414,2.019475720397359,-28.009716963499358,1.8792215174488265,0.6859379180880352,22762,44238,23181,45968
1.900114999999998,0.4184633791446686,0.15359756350517273,1.1255075931549072,-0.32407987117767334,-0.27776938676834106,0.13855673372745514,-1.0876566273722177,-1.4697342902744062,2.051917017216159,-27.44936658759787,1.3949801498568586,0.5350845672555087,22762,44238,23181,45968
1.9025060000000011,0.4184633791446686,0.15359756350517273,1.1255075931549072,-0.32407987117767334,-0.27776938676834106,0.13855673372745514,-1.03034813045383,-1.5346596276475024,2.103410834789495,-27.44936658759787,1.3949801498568586,0.5350845672555087,21433,43604,22686,44864
1.9040279999999985,0.4184633791446686,0.15359756350517273,1.1255075931549072,-0.32407987117767334,-0.27776938676834106,0.13855673372745514,-0.9524844907148562,-1.5678581943222667,2.1650323876722934,-27.44936658759787,1.3949801498568586,0.5350845672555087,21433,43604,22686,44864
1.906464,0.41874322295188904,0.15537798404693604,1.1257656812667847,-0.32255515456199646,-0.2672841548919678,0.14002928137779236,-0.8418136358233054,-1.5174600012213892,2.2109990807192794,-27.41997324241994,1.3078976604709318,0.5468888506120492,20977,42917,22693,44699
1.9079840000000003,0.41874322295188904,0.15537798404693604,1.1257656812667847,-0.32255515456199646,-0.2672841548919678,0.14002928137779236,-0.7490400889844413,-1.481034748569885,2.2382457486738256,-27.41997324241994,1.3078976604709318,0.5468888506120492,20977,42917,22693,44699
1.9104739999999985,0.4155237674713135,0.15269054472446442,1.1273149251937866,-0.32145753502845764,-0.2699786424636841,0.16983172297477722,-0.6895310220573209,-1.501409262489536,2.27445222264178,-26.80289633661506,0.8676666372545155,0.28572271534219196,22128,42614,21914,44578
1.9119969999999993,0.4155237674713135,0.15269054472446442,1.1273149251937866,-0.32145753502845764,-0.2699786424636841,0.16983172297477722,-0.6524243330618926,-1.5519588562983846,2.317852693662365,-26.80289633661506,0.8676666372545155,0.28572271534219196,22128,42614,21914,44578
1.9143790000000007,0.4155237674713135,0.15269054472446442,1.1273149251937866,-0.32145753502845764,-0.2699786424636841,0.16983172297477722,-0.6418985883275179,-1.661567642547212,2.3619035086211477,-26.80289633661506,0.8676666372545155,0.28572271534219196,21784,41675,21839,44582
1.9159130000000004,0.4152529537677765,0.15442177653312683,1.1276726722717285,-0.3227246403694153,-0.2598660886287689,0.17176860570907593,-0.6324553519972332,-1.7896796725757462,2.390946345572898,-26.774474184618473,0.7808431748905367,0.2773677640084101,21784,41675,21839,44582
1.9183919999999999,0.4152529537677765,0.15442177653312683,1.1276726722717285,-0.3227246403694153,-0.2598660886287689,0.17176860570907593,-0.580436225898879,-1.8400142161265707,2.4270188625380213,-26.774474184618473,0.7808431748905367,0.2773677640084101,21858,41961,22142,43900
1.919900999999998,0.4120287001132965,0.15181469917297363,1.1295173168182373,-0.3222784101963043,-0.2613876163959503,0.19716858863830566,-0.5254026677626641,-1.838629771833893,2.4500099322286752,-26.1019396671352,0.40415725126242064,-0.06356302906964728,21858,41961,22142,43900
1.9223270000000012,0.4120287001132965,0.15181469917297363,1.1295173168182373,-0.3222784101963043,-0.2613876163959503,0.19716858863830566,-0.466253693504436,-1.8602710183260405,2.4873655602069986,-26.1019396671352,0.40415725126242064,-0.06356302906964728,20999,41673,22146,42677
1.9238240000000004,0.4120287001132965,0.15181469917297363,1.1295173168182373,-0.3222784101963043,-0.2613876163959503,0.19716858863830566,-0.3839722024121571,-1.8460545317949795,2.5225238139698978,-26.1019396671352,0.40415725126242064,-0.06356302906964728,20999,41673,22146,42677
1.9262419999999985,0.4120287001132965,0.15181469917297363,1.1295173168182373,-0.3222784101963043,-0.2613876163959503,0.19716858863830566,-0.2941378865998726,-1.8269314372715566,2.5616296714166213,-26.1019396671352,0.40415725126242064,-0.06356302906964728,20780,41166,22391,42575
1.927775999999998,0.4120136797428131,0.15348081290721893,1.1297699213027954,-0.3223864734172821,-0.25170302391052246,0.1985604614019394,-0.23738402626800736,-1.8370830078727751,2.5775977189966275,-26.073038899169077,0.3215766243737258,-0.06586364771671542,20780,41166,22391,42575
1.9302779999999984,0.4084666073322296,0.15070804953575134,1.1320773363113403,-0.3227370083332062,-0.2523031234741211,0.22095438838005066,-0.19393030867037728,-1.8358037584431555,2.5903776964356995,-25.28320542416089,-0.04307241451035063,-0.5345048569823072,21297,40812,21888,42341
1.931780999999999,0.4084666073322296,0.15070804953575134,1.1320773363113403,-0.3227370083332062,-0.2523031234741211,0.22095438838005066,-0.17126342890816992,-1.8162424407623599,2.5576652898179293,-25.28320542416089,-0.04307241451035063,-0.5345048569823072,21297,40812,21888,42341
1.9341769999999996,0.4084666073322296,0.15070804953575134,1.1320773363113403,-0.3227370083332062,-0.2523031234741211,0.22095438838005066,-0.1404407348208926,-1.8486628317666032,2.5302464484989096,-25.28320542416089,-0.04307241451035063,-0.5345048569823072,21779,39708,20948,42257
1.9357210000000014,0.40874412655830383,0.15243688225746155,1.1320385932922363,-0.321388840675354,-0.24213822185993195,0.22084762156009674,-0.10830454471685297,-1.8853586615848594,2.531577230095622,-25.256461815804524,-0.12513156618331325,-0.5276420936725076,21779,39708,20948,42257
1.938322,0.40874412655830383,0.15243688225746155,1.1320385932922363,-0.321388840675354,-0.24213822185993195,0.22084762156009674,-0.04321077488837681,-1.9203641830592424,2.5825778302350755,-25.256461815804524,-0.12513156618331325,-0.5276420936725076,22527,39359,20354,41649
1.939701000000001,0.40874412655830383,0.15243688225746155,1.1320385932922363,-0.321388840675354,-0.24213822185993195,0.22084762156009674,0.0473256958288747,-1.9621710184835244,2.6604896731897796,-25.256461815804524,-0.12513156618331325,-0.5276420936725076,22527,39359,20354,41649
1.9420910000000005,0.4055250883102417,0.15001672506332397,1.1343142986297607,-0.3225543200969696,-0.24185067415237427,0.23426833748817444,0.10555120233436091,-2.0575603887240916,2.70236947922793,-24.525497357453872,-0.383346770247294,-0.9966163809245305,21619,39446,20648,40398
1.9436069999999999,0.4055250883102417,0.15001672506332397,1.1343142986297607,-0.3225543200969696,-0.24185067415237427,0.23426833748817444,0.11365843893667217,-2.1462051703459784,2.712164053085023,-24.525497357453872,-0.383346770247294,-0.9966163809245305,21619,39446,20648,40398
1.9461709999999985,0.4055250883102417,0.15001672506332397,1.1343142986297607,-0.3225543200969696,-0.24185067415237427,0.23426833748817444,0.1558243184101672,-2.155919449896206,2.701767072189354,-24.525497357453872,-0.383346770247294,-0.9966163809245305,20276,39860,21893,39797
1.9475649999999987,0.40577027201652527,0.15157730877399445,1.1341522932052612,-0.32148900628089905,-0.23287244141101837,0.23351939022541046,0.2284315273028402,-2.11600492358448,2.724889968353967,-24.49771745509418,-0.4565889243474234,-0.9934367959956524,20276,39860,21893,39797
1.9500540000000002,0.4025462865829468,0.1492527574300766,1.1365208625793457,-0.3234154284000397,-0.23203787207603455,0.24016553163528442,0.2813163305582815,-2.113613937557807,2.723925904039358,-23.728407862289426,-0.6678847797548755,-1.5562499507530787,20525,39761,21816,39558
1.9515730000000002,0.4025462865829468,0.1492527574300766,1.1365208625793457,-0.3234154284000397,-0.23203787207603455,0.24016553163528442,0.30457957531234164,-2.2001184697696514,2.7475643881910106,-23.728407862289426,-0.6678847797548755,-1.5562499507530787,20525,39761,21816,39558
1.9539559999999982,0.4025462865829468,0.1492527574300766,1.1365208625793457,-0.3234154284000397,-0.23203787207603455,0.24016553163528442,0.320715202303941,-2.262056805664115,2.759742224907616,-23.728407862289426,-0.6678847797548755,-1.5562499507530787,20360,39492,21933,38812
1.955482,0.4025462865829468,0.1492527574300766,1.1365208625793457,-0.3234154284000397,-0.23203787207603455,0.24016553163528442,0.34637885401703045,-2.2621777131776044,2.7796975572716884,-23.728407862289426,-0.6678847797548755,-1.5562499507530787,20360,39492,21933,38812
1.9579670000000005,0.4027799963951111,0.15068913996219635,1.1367712020874023,-0.3224615156650543,-0.22385480999946594,0.24153099954128265,0.3763230045502043,-2.2438663501544376,2.7903382174071,-23.69956857947424,-0.7378149744989906,-1.5541012430797436,20888,38834,21655,38867
1.959505000000001,0.4027799963951111,0.15068913996219635,1.1367712020874023,-0.3224615156650543,-0.22385480999946594,0.24153099954128265,0.4003398573137296,-2.2585768530677086,2.792878074138709,-23.69956857947424,-0.7378149744989906,-1.5541012430797436,20888,38834,21655,38867
1.9620279999999983,0.39954161643981934,0.1484571248292923,1.1392033100128174,-0.3253076374530792,-0.2225750833749771,0.24485762417316437,0.4216140203391232,-2.279993195605799,2.8065773747860763,-22.914248365720738,-0.9031029159342503,-2.1731532042442976,20856,37902,21219,38269
1.963398000000001,0.39954161643981934,0.1484571248292923,1.1392033100128174,-0.3253076374530792,-0.2225750833749771,0.24485762417316437,0.4612482822356321,-2.2420474111299136,2.7981106530484965,-22.914248365720738,-0.9031029159342503,-2.1731532042442976,20856,37902,21219,38269
1.9658209999999998,0.39954161643981934,0.1484571248292923,1.1392033100128174,-0.3253076374530792,-0.2225750833749771,0.24485762417316437,0.5009606080415939,-2.212973548351464,2.816254236922988,-22.914248365720738,-0.9031029159342503,-2.1731532042442976,21364,37258,21316,38907
1.9673600000000007,0.3997773230075836,0.15030476450920105,1.139098882675171,-0.3243940770626068,-0.21254666149616241,0.24439258873462677,0.5338815401727174,-2.1673117872492926,2.818161859211812,-22.886788156343624,-0.9831626518137156,-2.172371742231877,21364,37258,21316,38907
1.969857,0.3965144753456116,0.14818784594535828,1.1415506601333618,-0.3282600939273834,-0.21088433265686035,0.2459089457988739,0.5566978732063487,-2.0780749849170808,2.8386476932650284,-22.08804290937508,-1.1057035554014745,-2.814933641149678,21850,36459,21094,39258
1.9713580000000002,0.3965144753456116,0.14818784594535828,1.1415506601333618,-0.3282600939273834,-0.21088433265686035,0.2459089457988739,0.5701261306337735,-1.9784473269597072,2.8216359528538204,-22.08804290937508,-1.1057035554014745,-2.814933641149678,21850,36459,21094,39258
1.9738539999999993,0.3965144753456116,0.14818784594535828,1.1415506601333618,-0.3282600939273834,-0.21088433265686035,0.2459089457988739,0.5933676706249494,-1.924936963808963,2.826090622409196,-22.08804290937508,-1.1057035554014745,-2.814933641149678,23162,35664,20382,39917
1.9752690000000002,0.3962455689907074,0.14965525269508362,1.1412653923034668,-0.32979804277420044,-0.2028648853302002,0.244495689868927,0.6077494728806772,-1.9173528136566353,2.8435953139381778,-22.0631916738014,-1.1719679854662637,-2.832016215380722,23162,35664,20382,39917
1.9777599999999984,0.3962455689907074,0.14965525269508362,1.1412653923034668,-0.32979804277420044,-0.2028648853302002,0.244495689868927,0.6131899115135455,-1.941171860130195,2.844673095231333,-22.0631916738014,-1.1719679854662637,-2.832016215380722,24223,35403,20191,39694
1.979268,0.3962455689907074,0.14965525269508362,1.1412653923034668,-0.32979804277420044,-0.2028648853302002,0.244495689868927,0.60262615015461,-1.9751155792779636,2.851663360460573,-22.0631916738014,-1.1719679854662637,-2.832016215380722,24223,35403,20191,39694
1.9816689999999981,0.39292436838150024,0.14763620495796204,1.1436887979507446,-0.3344683349132538,-0.20102089643478394,0.24013978242874146,0.5909233547974475,-1.9835030719731135,2.829112244982,-21.25382693682059,-1.2247228628946834,-3.4202889395870955,23607,35474,20818,39046
1.9831919999999992,0.39292436838150024,0.14763620495796204,1.1436887979507446,-0.3344683349132538,-0.20102089643478394,0.24013978242874146,0.5956779628705933,-1.9925963023571347,2.8346167326390845,-21.25382693682059,-1.2247228628946834,-3.4202889395870955,23607,35474,20818,39046
1.9856100000000005,0.39292436838150024,0.14763620495796204,1.1436887979507446,-0.3344683349132538,-0.20102089643478394,0.24013978242874146,0.6043020108495696,-1.9851314618216425,2.831775938704297,-21.25382693682059,-1.2247228628946834,-3.4202889395870955,22783,35934,21906,38764
1.9871450000000004,0.39296162128448486,0.14887019991874695,1.1438515186309814,-0.33451440930366516,-0.19423075020313263,0.24102871119976044,0.624658881326999,-2.027994773250359,2.84578523130255,-21.22655420804468,-1.2832698321698397,-3.42621515237877,22783,35934,21906,38764
1.9897520000000004,0.38958925008773804,0.14693808555603027,1.146226167678833,-0.3399662375450134,-0.19228291511535645,0.23384419083595276,0.6386414091562965,-2.1089396903705544,2.843562290740661,-20.416505966386907,-1.3249146811793808,-4.020663127418636,21700,35951,22725,37822
1.9911509999999981,0.38958925008773804,0.14693808555603027,1.146226167678833,-0.3399662375450134,-0.19228291511535645,0.23384419083595276,0.6432456817859072,-2.2027181144677326,2.84888302028253,-20.416505966386907,-1.3249146811793808,-4.020663127418636,21700,35951,22725,37822
1.9935349999999998,0.38958925008773804,0.14693808555603027,1.146226167678833,-0.3399662375450134,-0.19228291511535645,0.23384419083595276,0.6686850620456984,-2.236476078129468,2.8484252228911453,-20.416505966386907,-1.3249146811793808,-4.020663127418636,20696,36476,23508,36580
1.995060999999998,0.38958925008773804,0.14693808555603027,1.146226167678833,-0.3399662375450134,-0.19228291511535645,0.23384419083595276,0.7564371520701909,-2.1552426075051625,2.85008037750863,-20.416505966386907,-1.3249146811793808,-4.020663127418636,20696,36476,23508,36580
1.9975479999999988,0.3897993862628937,0.14853279292583466,1.146109700202942,-0.339270681142807,-0.18391816318035126,0.2332994043827057,0.8414511130199183,-2.0830515008880575,2.8634403914331212,-20.390406734549696,-1.3923918877856878,-4.022943973565422,21568,35923,22456,36155
1.999058000000001,0.3897993862628937,0.14853279292583466,1.146109700202942,-0.339270681142807,-0.18391816318035126,0.2332994043827057,0.8802399877178951,-2.0768796250617987,2.8558953897488175,-20.390406734549696,-1.3923918877856878,-4.022943973565422,21568,35923,22456,36155
2.001535,0.38637611269950867,0.14670416712760925,1.1483864784240723,-0.34534013271331787,-0.18190898001194,0.22199372947216034,0.8831404364611005,-2.1604433616399237,2.861928248566174,-19.575020283645383,-1.4106195025880637,-4.671161593573104,22682,35551,21493,35344
2.0029759999999985,0.38637611269950867,0.14670416712760925,1.1483864784240723,-0.34534013271331787,-0.18190898001194,0.22199372947216034,0.8897354885845727,-2.2322902546861356,2.8491924796011974,-19.575020283645383,-1.4106195025880637,-4.671161593573104,22682,35551,21493,35344
2.0054039999999986,0.38637611269950867,0.14670416712760925,1.1483864784240723,-0.34534013271331787,-0.18190898001194,0.22199372947216034,0.9033735365268685,-2.2309987547155017,2.8487623790851493,-19.575020283645383,-1.4106195025880637,-4.671161593573104,22969,35712,22041,35551
2.0069389999999987,0.38617879152297974,0.14790143072605133,1.148186206817627,-0.3465389311313629,-0.17549225687980652,0.221000537276268,0.9336723202487,-2.2307639970654116,2.8352889144982205,-19.54975638660783,-1.4649964845910108,-4.686741317342098,22969,35712,22041,35551
2.0094310000000006,0.38267824053764343,0.14615747332572937,1.1503344774246216,-0.3535180687904358,-0.1734079122543335,0.2085658758878708,0.9570658601590922,-2.2546433641376615,2.832609241809383,-18.729741901812005,-1.427882284919212,-5.363752995236269,22823,35339,22339,35730
2.010940999999999,0.38267824053764343,0.14615747332572937,1.1503344774246216,-0.3535180687904358,-0.1734079122543335,0.2085658758878708,0.9853676725375278,-2.30130727275803,2.8329032547937274,-18.729741901812005,-1.427882284919212,-5.363752995236269,22823,35339,22339,35730
2.0133359999999993,0.38267824053764343,0.14615747332572937,1.1503344774246216,-0.3535180687904358,-0.1734079122543335,0.2085658758878708,1.0003954910946815,-2.331554657470823,2.830224114737108,-18.729741901812005,-1.427882284919212,-5.363752995236269,22861,36163,23300,35192
2.014847999999998,0.38267824053764343,0.14615747332572937,1.1503344774246216,-0.3535180687904358,-0.1734079122543335,0.2085658758878708,0.9945884017587364,-2.3363914906426246,2.8280222131478303,-18.729741901812005,-1.427882284919212,-5.363752995236269,22861,36163,23300,35192
2.0174079999999996,0.3828418552875519,0.14763684570789337,1.1501612663269043,-0.35308006405830383,-0.1657983809709549,0.2077142894268036,1.000404878737524,-2.305412269262278,2.7984440808169744,-18.704489427572014,-1.4895091760723789,-5.3687087737535775,22173,36181,24376,35068
2.018850999999999,0.3828418552875519,0.14763684570789337,1.1501612663269043,-0.35308006405830383,-0.1657983809709549,0.2077142894268036,0.9879720443465436,-2.2719166269679154,2.7768700791423515,-18.704489427572014,-1.4895091760723789,-5.3687087737535775,22173,36181,24376,35068
2.021238000000001,0.3792721927165985,0.14598961174488068,1.1521613597869873,-0.360759437084198,-0.16376373171806335,0.1922166645526886,0.9763584648858987,-2.295301844499901,2.753864628381811,-17.889660393542638,-1.428061096982725,-6.0832181385404,22146,35978,24424,34868
2.022762999999999,0.3792721927165985,0.14598961174488068,1.1521613597869873,-0.360759437084198,-0.16376373171806335,0.1922166645526886,0.9365262968308834,-2.2861485598332987,2.7457880597439277,-17.889660393542638,-1.428061096982725,-6.0832181385404,22146,35978,24424,34868
2.025191999999999,0.3791286051273346,0.14703762531280518,1.1520780324935913,-0.36171069741249084,-0.1582150161266327,0.19181415438652039,0.9258810427425914,-2.2565254200800204,2.7353961388543295,-17.86466185127026,-1.4758160730768874,-6.097278541247995,22439,35494,24698,35345
2.0267210000000015,0.3791286051273346,0.14703762531280518,1.1520780324935913,-0.36171069741249084,-0.1582150161266327,0.19181415438652039,0.9347055601726234,-2.235264073517373,2.7381929906311306,-17.86466185127026,-1.4758160730768874,-6.097278541247995,22439,35494,24698,35345
2.029289000000001,0.3754686117172241,0.14546582102775574,1.1539069414138794,-0.3701629340648651,-0.15627361834049225,0.17387287318706512,0.932465641958785,-2.210153127599016,2.747887695947346,-17.06991210679607,-1.4107628092213005,-6.799696172639901,22322,34360,24686,35468
2.030732,0.3754686117172241,0.14546582102775574,1.1539069414138794,-0.3701629340648651,-0.15627361834049225,0.17387287318706512,0.945127441624485,-2.1832906206317135,2.747720449430889,-17.06991210679607,-1.4107628092213005,-6.799696172639901,22322,34360,24686,35468
2.033124,0.3754686117172241,0.14546582102775574,1.1539069414138794,-0.3701629340648651,-0.15627361834049225,0.17387287318706512,0.909777640000182,-2.144927785129122,2.7320799706649628,-17.06991210679607,-1.4107628092213005,-6.799696172639901,22922,34330,24506,35385
2.0346399999999996,0.3754686117172241,0.14546582102775574,1.1539069414138794,-0.3701629340648651,-0.15627361834049225,0.17387287318706512,0.8796447046352353,-2.1483329028988973,2.7131539500622055,-17.06991210679607,-1.4107628092213005,-6.799696172639901,22922,34330,24506,35385
2.037124,0.37522292137145996,0.14678390324115753,1.1534359455108643,-0.3716149926185608,-0.14961779117584229,0.17145878076553345,0.8489817336343354,-2.13118933601373,2.7040693749517275,-17.04500484240558,-1.4644754198069805,-6.819275082085884,23282,34499,24912,35380
2.038644,0.37522292137145996,0.14678390324115753,1.1534359455108643,-0.3716149926185608,-0.14961779117584229,0.17145878076553345,0.8291839272487408,-2.088931627416898,2.706407364072708,-17.04500484240558,-1.4644754198069805,-6.819275082085884,23282,34499,24912,35380
2.041031999999999,0.3714594841003418,0.1452978253364563,1.155055284500122,-0.38094091415405273,-0.1477377563714981,0.15229585766792297,0.8265796220187523,-2.053257386192796,2.702782002880783,-16.254586897824506,-1.3941745164812225,-7.487067857176315,23446,34569,25605,35361
2.042553,0.3714594841003418,0.1452978253364563,1.155055284500122,-0.38094091415405273,-0.1477377563714981,0.15229585766792297,0.8037345601348619,-2.0021276227404736,2.677034028829679,-16.254586897824506,-1.3941745164812225,-7.487067857176315,23446,34569,25605,35361
2.045059000000001,0.3714594841003418,0.1452978253364563,1.155055284500122,-0.38094091415405273,-0.1477377563714981,0.15229585766792297,0.793738784457413,-1.9767524912419807,2.662047356111367,-16.254586897824506,-1.3941745164812225,-7.487067857176315,24041,34745,26239,35838
2.046512999999999,0.3712185025215149,0.14670205116271973,1.155026912689209,-0.38237735629081726,-0.14077575504779816,0.1521659940481186,0.7732978246685642,-1.9365327666693315,2.66089500630769,-16.230372912469388,-1.44992549031489,-7.505878344687476,24041,34745,26239,35838
2.0489959999999994,0.3673434853553772,0.1453041285276413,1.1564468145370483,-0.3924919664859772,-0.13896292448043823,0.1316976398229599,0.7665381226106979,-1.8638947816213112,2.674449164675648,-15.453243411670723,-1.3844946189963712,-8.12332452429498,23910,33844,26577,36236
2.0505159999999996,0.3673434853553772,0.1453041285276413,1.1564468145370483,-0.3924919664859772,-0.13896292448043823,0.1316976398229599,0.7567004055439452,-1.756517324891807,2.6704371124934436,-15.453243411670723,-1.3844946189963712,-8.12332452429498,23910,33844,26577,36236
2.05291,0.3673434853553772,0.1453041285276413,1.1564468145370483,-0.3924919664859772,-0.13896292448043823,0.1316976398229599,0.7391650876624275,-1.6512082122229126,2.6547995632047163,-15.453243411670723,-1.3844946189963712,-8.12332452429498,24734,33396,26478,36664
2.0544259999999994,0.3673434853553772,0.1453041285276413,1.1564468145370483,-0.3924919664859772,-0.13896292448043823,0.1316976398229599,0.740908592649075,-1.5689519545819621,2.631095565290248,-15.453243411670723,-1.3844946189963712,-8.12332452429498,24734,33396,26478,36664
2.0569089999999997,0.36716264486312866,0.1467040777206421,1.1562148332595825,-0.393638551235199,-0.1321459263563156,0.13050486147403717,0.7341924332750315,-1.4974090613741826,2.6031323738444163,-15.430736120903484,-1.438325477886208,-8.140620904274021,25841,32744,25829,37109
2.0584259999999994,0.36716264486312866,0.1467040777206421,1.1562148332595825,-0.393638551235199,-0.1321459263563156,0.13050486147403717,0.7159976501285829,-1.4561291323715728,2.586707061505243,-15.430736120903484,-1.438325477886208,-8.140620904274021,25841,32744,25829,37109
2.060892,0.3631705641746521,0.14539238810539246,1.1574186086654663,-0.40467748045921326,-0.1303548514842987,0.11015874147415161,0.6840598904928894,-1.4074738450460977,2.5660808788625795,-14.66079560001293,-1.3548726950888725,-8.658224828948116,26366,32517,25939,37362
2.0623420000000006,0.3631705641746521,0.14539238810539246,1.1574186086654663,-0.40467748045921326,-0.1303548514842987,0.11015874147415161,0.6741282969977114,-1.3711529883093245,2.5755153933402943,-14.66079560001293,-1.3548726950888725,-8.658224828948116,26366,32517,25939,37362
2.0647819999999992,0.3630795180797577,0.14622943103313446,1.1572011709213257,-0.40537670254707336,-0.12606829404830933,0.10903188586235046,0.6911355766140936,-1.3161187643828371,2.5766544273385215,-14.636176097304006,-1.3920705597906584,-8.671353607853261,26665,32983,26774,37503
2.0663009999999993,0.3630795180797577,0.14622943103313446,1.1572011709213257,-0.40537670254707336,-0.12606829404830933,0.10903188586235046,0.7092741004825144,-1.2128142130664454,2.566482483554964,-14.636176097304006,-1.3920705597906584,-8.671353607853261,26665,32983,26774,37503
2.0687860000000002,0.35896655917167664,0.14497818052768707,1.158189058303833,-0.4171399474143982,-0.12434933334589005,0.08846022188663483,0.7294926197413142,-1.0928820823260894,2.5459417883832915,-13.883706225670378,-1.2943698487027424,-9.096680048311146,26876,32448,26737,37492
2.0703050000000003,0.35896655917167664,0.14497818052768707,1.158189058303833,-0.4171399474143982,-0.12434933334589005,0.08846022188663483,0.7286311537077008,-1.0320580130317152,2.5342363964440664,-13.883706225670378,-1.2943698487027424,-9.096680048311146,26876,32448,26737,37492
2.0727779999999982,0.35896655917167664,0.14497818052768707,1.158189058303833,-0.4171399474143982,-0.12434933334589005,0.08846022188663483,0.7257432884006461,-1.038729298141391,2.5288402994433477,-13.883706225670378,-1.2943698487027424,-9.096680048311146,27479,32905,27098,37332
2.0742180000000006,0.35898062586784363,0.1460285782814026,1.1580909490585327,-0.41741713881492615,-0.11920834332704544,0.08794760704040527,0.7227825856377778,-1.0292905226059321,2.5237283617309405,-13.860893066586105,-1.3368457929883468,-9.107470259469322,27479,32905,27098,37332
2.0766990000000005,0.35898062586784363,0.1460285782814026,1.1580909490585327,-0.41741713881492615,-0.11920834332704544,0.08794760704040527,0.7134478731219138,-1.0267192405734606,2.5324358332310637,-13.860893066586105,-1.3368457929883468,-9.107470259469322,27532,33161,27583,37137
2.0782200000000013,0.35898062586784363,0.1460285782814026,1.1580909490585327,-0.41741713881492615,-0.11920834332704544,0.08794760704040527,0.7017111224608528,-1.0311715798628824,2.5073208925710713,-13.860893066586105,-1.3368457929883468,-9.107470259469322,27532,33161,27583,37137
2.080601999999999,0.35474371910095215,0.1448456197977066,1.1588711738586426,-0.42991676926612854,-0.11754793673753738,0.06802476942539215,0.6996953092527446,-1.0109212358290562,2.482625133466658,-13.113650559029333,-1.2039148679247558,-9.448153748451306,27305,33587,28239,36622
2.082131999999998,0.35474371910095215,0.1448456197977066,1.1588711738586426,-0.42991676926612854,-0.11754793673753738,0.06802476942539215,0.693816447725422,-0.9529494786411841,2.4450442020601133,-13.113650559029333,-1.2039148679247558,-9.448153748451306,27305,33587,28239,36622
2.084565999999999,0.3548729419708252,0.14596377313137054,1.1584181785583496,-0.429686039686203,-0.11219946295022964,0.06564369052648544,0.682267050447048,-0.9163290828608042,2.428321947259397,-13.091218159647491,-1.2470835965251332,-9.457154235182848,27155,33684,29065,36721
2.086091,0.3548729419708252,0.14596377313137054,1.1584181785583496,-0.429686039686203,-0.11219946295022964,0.06564369052648544,0.7127161030333873,-0.9139590692277154,2.421658984528128,-13.091218159647491,-1.2470835965251332,-9.457154235182848,27155,33684,29065,36721
2.0886460000000007,0.3505111038684845,0.14485026895999908,1.1589741706848145,-0.44263991713523865,-0.11066686362028122,0.045488931238651276,0.7626788692960368,-0.8946603392304017,2.4246124301770258,-12.365000782364412,-1.1115177346530958,-9.770561146871763,26617,33242,29410,36479
2.090095000000001,0.3505111038684845,0.14485026895999908,1.1589741706848145,-0.44263991713523865,-0.11066686362028122,0.045488931238651276,0.780898885893814,-0.8516236560147212,2.4267243169214585,-12.365000782364412,-1.1115177346530958,-9.770561146871763,26617,33242,29410,36479
2.0924890000000014,0.3505111038684845,0.14485026895999908,1.1589741706848145,-0.44263991713523865,-0.11066686362028122,0.045488931238651276,0.7967418314816136,-0.7988103087002781,2.409210038012552,-12.365000782364412,-1.1115177346530958,-9.770561146871763,27275,33437,29209,36359
2.094005000000001,0.3505111038684845,0.14485026895999908,1.1589741706848145,-0.44263991713523865,-0.11066686362028122,0.045488931238651276,0.8012548908438891,-0.7965829073435631,2.416265018056281,-12.365000782364412,-1.1115177346530958,-9.770561146871763,27275,33437,29209,36359
2.0965,0.35024404525756836,0.14596544206142426,1.158988118171692,-0.4441142678260803,-0.10539872199296951,0.04557078704237938,0.7898231387066694,-0.8187971329442411,2.3996085433344896,-12.342883690713958,-1.1535281887132613,-9.788994365011327,27876,33754,29093,35982
2.098005000000001,0.35024404525756836,0.14596544206142426,1.158988118171692,-0.4441142678260803,-0.10539872199296951,0.04557078704237938,0.788756875585229,-0.8268291602128928,2.395562402690332,-12.342883690713958,-1.1535281887132613,-9.788994365011327,27876,33754,29093,35982
2.1005540000000003,0.3457352817058563,0.14491935074329376,1.159345269203186,-0.4576064348220825,-0.10398060083389282,0.02578877843916416,0.8043751169560531,-0.7750875355001248,2.3631706406678075,-11.621397404672905,-0.9810511839879366,-10.069775985756474,27977,34186,29812,35664
2.1019219999999987,0.3457352817058563,0.14491935074329376,1.159345269203186,-0.4576064348220825,-0.10398060083389282,0.02578877843916416,0.8323105449475211,-0.6801491715901625,2.337440776112116,-11.621397404672905,-0.9810511839879366,-10.069775985756474,27977,34186,29812,35664
2.1043529999999993,0.3457352817058563,0.14491935074329376,1.159345269203186,-0.4576064348220825,-0.10398060083389282,0.02578877843916416,0.8594043474554968,-0.5844067327680781,2.307802456340624,-11.621397404672905,-0.9810511839879366,-10.069775985756474,28646,34372,30225,35924
2.1058790000000007,0.34586861729621887,0.1459982842206955,1.159165859222412,-0.45738503336906433,-0.09892898052930832,0.02481846883893013,0.8662178453673827,-0.5398576403693416,2.2883874793617283,-11.599411072818294,-1.0216563102563117,-10.078237982566542,28646,34372,30225,35924
2.1083669999999985,0.34122318029403687,0.14501617848873138,1.1593263149261475,-0.4716883599758148,-0.09765221923589706,0.007213047705590725,0.857885147211661,-0.5620497617329719,2.2840268193928326,-10.894521244128002,-0.823156574094024,-10.315960072017948,28868,33708,30319,36283
2.109901999999998,0.34122318029403687,0.14501617848873138,1.1593263149261475,-0.4716883599758148,-0.09765221923589706,0.007213047705590725,0.8518826484307315,-0.5831032485725388,2.2689024612461637,-10.894521244128002,-0.823156574094024,-10.315960072017948,28868,33708,30319,36283
2.1123460000000014,0.34122318029403687,0.14501617848873138,1.1593263149261475,-0.4716883599758148,-0.09765221923589706,0.007213047705590725,0.8683326615890147,-0.5404198336754573,2.266529584714903,-10.894521244128002,-0.823156574094024,-10.315960072017948,28987,34309,31138,36138
2.1137969999999986,0.3411051034927368,0.14604459702968597,1.1591566801071167,-0.472489595413208,-0.09287762641906738,0.006321095861494541,0.9086178999244797,-0.431230728324913,2.2306374969136327,-10.87269588833501,-0.8612592065481864,-10.330397701298681,28987,34309,31138,36138
2.1162880000000004,0.3411051034927368,0.14604459702968597,1.1591566801071167,-0.472489595413208,-0.09287762641906738,0.006321095861494541,0.9339965601114171,-0.32529717095942234,2.214695415154255,-10.87269588833501,-0.8612592065481864,-10.330397701298681,29566,34095,30749,36232
2.1177959999999985,0.3411051034927368,0.14604459702968597,1.1591566801071167,-0.472489595413208,-0.09287762641906738,0.006321095861494541,0.9540905765892558,-0.2512126899653256,2.1862071814995137,-10.87269588833501,-0.8612592065481864,-10.330397701298681,29566,34095,30749,36232
2.120183000000001,0.336306095123291,0.14512193202972412,1.1591359376907349,-0.48731178045272827,-0.09180781245231628,-0.010501756332814693,0.9669541107075292,-0.23614490734706395,2.2014022465731244,-10.186304378255041,-0.6330407000376139,-10.51214521158349,30433,34292,30510,35911
2.1217099999999993,0.336306095123291,0.14512193202972412,1.1591359376907349,-0.48731178045272827,-0.09180781245231628,-0.010501756332814693,0.9873366806894779,-0.24455398829180044,2.1929202116592763,-10.186304378255041,-0.6330407000376139,-10.51214521158349,30433,34292,30510,35911
2.1242979999999987,0.3361450135707855,0.14661119878292084,1.1590653657913208,-0.48831790685653687,-0.08517098426818848,-0.010875292122364044,0.9867539144639413,-0.22174870737669303,2.1795745788046714,-10.166690702192858,-0.6825458099760043,-10.528463506299063,30226,34787,31461,35655
2.125672999999999,0.3361450135707855,0.14661119878292084,1.1590653657913208,-0.48831790685653687,-0.08517098426818848,-0.010875292122364044,0.9852342481669148,-0.14890113155088358,2.1586738242536203,-10.166690702192858,-0.6825458099760043,-10.528463506299063,30226,34787,31461,35655
2.128165000000001,0.33118733763694763,0.14576426148414612,1.1588668823242188,-0.5032292008399963,-0.08435079455375671,-0.028828328475356102,0.993408022184586,-0.08596306162796126,2.135956660681081,-9.49113841203342,-0.4131451697778492,-10.639258601915806,30106,34373,31415,35703
2.1296769999999996,0.33118733763694763,0.14576426148414612,1.1588668823242188,-0.5032292008399963,-0.08435079455375671,-0.028828328475356102,0.9842819017611025,-0.060417084184350475,2.1320801633983617,-9.49113841203342,-0.4131451697778492,-10.639258601915806,30106,34373,31415,35703
2.132060999999998,0.33118733763694763,0.14576426148414612,1.1588668823242188,-0.5032292008399963,-0.08435079455375671,-0.028828328475356102,0.9825632307516199,-0.027266279639261093,2.0990539032461255,-9.49113841203342,-0.4131451697778492,-10.639258601915806,30552,34787,31864,35667
2.1335900000000003,0.33108821511268616,0.14692172408103943,1.1584161520004272,-0.5038987398147583,-0.07914938777685165,-0.03119254857301712,0.9586902552659861,0.02292868722271356,2.0873963150484673,-9.470816293511602,-0.4535315053248894,-10.654229475032485,30552,34787,31864,35667
2.136072,0.33108821511268616,0.14692172408103943,1.1584161520004272,-0.5038987398147583,-0.07914938777685165,-0.03119254857301712,0.9405737690555858,0.04975981258163951,2.0494338858157692,-9.470816293511602,-0.4535315053248894,-10.654229475032485,30167,34522,32948,36091
2.1376090000000003,0.33108821511268616,0.14692172408103943,1.1584161520004272,-0.5038987398147583,-0.07914938777685165,-0.03119254857301712,0.9575295830839023,0.07434315715972753,2.055406024560272,-9.470816293511602,-0.4535315053248894,-10.654229475032485,30167,34522,32948,36091
2.1400910000000004,0.32597312331199646,0.1461334377527237,1.1580183506011963,-0.5191458463668823,-0.0786384791135788,-0.04837794229388237,0.9715505935909514,0.14718973430012822,2.045730760320014,-8.817377359932427,-0.1748020685833897,-10.704488124307177,30398,34757,33388,35956
2.1415030000000006,0.32597312331199646,0.1461334377527237,1.1580183506011963,-0.5191458463668823,-0.0786384791135788,-0.04837794229388237,0.976442820513427,0.2565106494798747,2.0351962271540422,-8.817377359932427,-0.1748020685833897,-10.704488124307177,30398,34757,33388,35956
2.143934000000001,0.32597312331199646,0.1461334377527237,1.1580183506011963,-0.5191458463668823,-0.0786384791135788,-0.04837794229388237,0.9620855859187554,0.3585454055885166,2.0137616419624846,-8.817377359932427,-0.1748020685833897,-10.704488124307177,31260,34396,33069,36299
2.145459999999999,0.3259839117527008,0.1471000462770462,1.1580085754394531,-0.519425094127655,-0.07426910102367401,-0.04847025126218796,0.9662036984913721,0.46813991063599825,2.0112859674131474,-8.796508834168193,-0.2095364212526965,-10.714866170169369,31260,34396,33069,36299
2.147940999999999,0.3207108676433563,0.14635887742042542,1.157449722290039,-0.5352237224578857,-0.07409639656543732,-0.06327730417251587,0.9790689636643541,0.5712897988720835,2.0075507508262564,-8.160488396253193,0.08052322009397882,-10.682387073490833,32137,33519,32399,36727
2.149463,0.3207108676433563,0.14635887742042542,1.157449722290039,-0.5352237224578857,-0.07409639656543732,-0.06327730417251587,0.9977793347978421,0.6592381638689149,1.9883458972573682,-8.160488396253193,0.08052322009397882,-10.682387073490833,32137,33519,32399,36727
2.152018,0.3207108676433563,0.14635887742042542,1.157449722290039,-0.5352237224578857,-0.07409639656543732,-0.06327730417251587,1.0137032404827802,0.7437834750458157,1.9885911743937643,-8.160488396253193,0.08052322009397882,-10.682387073490833,33435,33397,31886,37099
2.153375,0.32085704803466797,0.14720876514911652,1.1572153568267822,-0.5349295139312744,-0.07025985419750214,-0.06456308811903,1.0250205432721535,0.8200480862872785,1.9754613907455103,-8.139223277947615,0.04934619661973393,-10.690310589067874,33435,33397,31886,37099
2.1558559999999996,0.32085704803466797,0.14720876514911652,1.1572153568267822,-0.5349295139312744,-0.07025985419750214,-0.06456308811903,1.0161379023513306,0.874665658661223,1.9855446512647683,-8.139223277947615,0.04934619661973393,-10.690310589067874,34461,33547,31843,37405
2.157375,0.32085704803466797,0.14720876514911652,1.1572153568267822,-0.5349295139312744,-0.07025985419750214,-0.06456308811903,1.0100987185263852,0.9406635175843214,1.9676464776847273,-8.139223277947615,0.04934619661973393,-10.690310589067874,34461,33547,31843,37405
2.1597609999999987,0.3154270648956299,0.14650580286979675,1.1565066576004028,-0.5511345863342285,-0.07046422362327576,-0.07711730152368546,1.0056474445013994,1.0212434484771216,1.9420729406850235,-7.510489510389681,0.368502132944242,-10.52187255184623,34965,33750,32425,37411
2.1612890000000005,0.3154270648956299,0.14650580286979675,1.1565066576004028,-0.5511345863342285,-0.07046422362327576,-0.07711730152368546,0.9914213705904142,1.1237506493631435,1.899834806322203,-7.510489510389681,0.368502132944242,-10.52187255184623,34965,33750,32425,37411
2.163732,0.3157186806201935,0.1472797989845276,1.1567623615264893,-0.5503367781639099,-0.06694450974464417,-0.07588915526866913,0.9754799546213089,1.2035004729441658,1.869948013621007,-7.4904185869899065,0.33907673749209843,-10.524367053517155,34855,33965,33366,37625
2.1652479999999996,0.3157186806201935,0.1472797989845276,1.1567623615264893,-0.5503367781639099,-0.06694450974464417,-0.07588915526866913,0.9743085632158375,1.2194520089254135,1.8528810126171795,-7.4904185869899065,0.33907673749209843,-10.524367053517155,34855,33965,33366,37625
2.1678189999999997,0.3101351857185364,0.14660780131816864,1.1559442281723022,-0.566447377204895,-0.06757510453462601,-0.08763997256755829,0.9796972699445311,1.233524418441501,1.8431193287995487,-6.88551000655147,0.6657589352082163,-10.245803989940487,34587,33833,33673,37550
2.1692569999999978,0.3101351857185364,0.14660780131816864,1.1559442281723022,-0.566447377204895,-0.06757510453462601,-0.08763997256755829,0.9681035976130347,1.2768164988057202,1.8497282293606894,-6.88551000655147,0.6657589352082163,-10.245803989940487,34587,33833,33673,37550
2.171643,0.3101351857185364,0.14660780131816864,1.1559442281723022,-0.566447377204895,-0.06757510453462601,-0.08763997256755829,0.9677828864387619,1.3306030317615054,1.8456089849446091,-6.88551000655147,0.6657589352082163,-10.245803989940487,34294,33900,34132,37375
2.173165000000001,0.3100622594356537,0.1478441059589386,1.155972957611084,-0.5670842528343201,-0.06225256994366646,-0.08753706514835358,0.9756808901255554,1.37673643869273,1.8324910523632059,-6.865945781221226,0.6262689574985193,-10.258850732470794,34294,33900,34132,37375
2.175650999999998,0.3100622594356537,0.1478441059589386,1.155972957611084,-0.5670842528343201,-0.06225256994366646,-0.08753706514835358,0.9755331512640832,1.3949926742813323,1.8006412436225123,-6.865945781221226,0.6262689574985193,-10.258850732470794,34119,33795,34126,37065
2.177166000000001,0.3100622594356537,0.1478441059589386,1.155972957611084,-0.5670842528343201,-0.06225256994366646,-0.08753706514835358,0.9792188330546984,1.3975361262804125,1.7899928603199395,-6.865945781221226,0.6262689574985193,-10.258850732470794,34119,33795,34126,37065
2.1797129999999996,0.30431243777275085,0.1472168117761612,1.155043363571167,-0.5829687118530273,-0.06331875175237656,-0.09827058762311935,0.9758247674034469,1.4054912547725882,1.7842295134048989,-6.283831697684973,0.9517712596906329,-9.914761612024904,34269,34074,34244,36383
2.1810809999999985,0.30431243777275085,0.1472168117761612,1.155043363571167,-0.5829687118530273,-0.06331875175237656,-0.09827058762311935,0.9716073189221701,1.440638589575018,1.7811991024004978,-6.283831697684973,0.9517712596906329,-9.914761612024904,34269,34074,34244,36383
2.1835099999999983,0.3046635687351227,0.1481388509273529,1.1550196409225464,-0.5818881988525391,-0.059299860149621964,-0.09852457791566849,0.9773192002491449,1.4644364639179115,1.7773032971998755,-6.264509794597731,0.9200489550154143,-9.917005581879982,34091,34395,34678,36001
2.185041000000001,0.3046635687351227,0.1481388509273529,1.1550196409225464,-0.5818881988525391,-0.059299860149621964,-0.09852457791566849,0.9889807166094111,1.5032801331553167,1.7666812791920943,-6.264509794597731,0.9200489550154143,-9.917005581879982,34091,34395,34678,36001
2.187522000000001,0.298766553401947,0.1475386768579483,1.1539907455444336,-0.5975936055183411,-0.060846950858831406,-0.10715213418006897,0.9833072513811608,1.5346106254834448,1.7699925205334444,-5.699447987051587,1.2464105651558928,-9.535678047482909,34491,34128,34468,36038
2.1890420000000015,0.298766553401947,0.1475386768579483,1.1539907455444336,-0.5975936055183411,-0.060846950858831406,-0.10715213418006897,0.9940513087458946,1.5743459210538087,1.758016285111358,-5.699447987051587,1.2464105651558928,-9.535678047482909,34491,34128,34468,36038
2.191422999999999,0.298766553401947,0.1475386768579483,1.1539907455444336,-0.5975936055183411,-0.060846950858831406,-0.10715213418006897,0.9995360224318857,1.6187161821853464,1.7477944070573614,-5.699447987051587,1.2464105651558928,-9.535678047482909,35075,34202,34754,36264
2.192953999999998,0.2988840639591217,0.14829497039318085,1.1539947986602783,-0.5974165201187134,-0.05748754367232323,-0.10721622407436371,0.9911467321029998,1.6470809783235623,1.7351402639797955,-5.679611378507448,1.2186632915487572,-9.542178577091015,35075,34202,34754,36264
2.1954389999999986,0.2988840639591217,0.14829497039318085,1.1539947986602783,-0.5974165201187134,-0.05748754367232323,-0.10721622407436371,0.9842562022565833,1.675047765036866,1.7368683892111478,-5.679611378507448,1.2186632915487572,-9.542178577091015,35404,34175,35170,36526
2.196959999999999,0.2988840639591217,0.14829497039318085,1.1539947986602783,-0.5974165201187134,-0.05748754367232323,-0.10721622407436371,0.9812909721198618,1.737981057914583,1.720927639032315,-5.679611378507448,1.2186632915487572,-9.542178577091015,35404,34175,35170,36526
2.199339,0.29283270239830017,0.14771032333374023,1.1528912782669067,-0.6129231452941895,-0.059555813670158386,-0.11337412148714066,0.9932521606817891,1.7785995908604715,1.70902623843686,-5.124971686026942,1.5488000147262413,-9.109497957960452,36128,34062,35182,36615
2.2008689999999986,0.29283270239830017,0.14771032333374023,1.1528912782669067,-0.6129231452941895,-0.059555813670158386,-0.11337412148714066,0.9769226555628321,1.7836844974878143,1.6979951588856428,-5.124971686026942,1.5488000147262413,-9.109497957960452,36128,34062,35182,36615
2.203304,0.29283270239830017,0.14771032333374023,1.1528912782669067,-0.6129231452941895,-0.059555813670158386,-0.11337412148714066,0.9415771815753005,1.7634745669235299,1.6839104988285407,-5.124971686026942,1.5488000147262413,-9.109497957960452,35932,34485,35779,36199
2.204827000000001,0.29283270239830017,0.14771032333374023,1.1528912782669067,-0.6129231452941895,-0.059555813670158386,-0.11337412148714066,0.9147927052279374,1.743059439797255,1.6712654104986808,-5.124971686026942,1.5488000147262413,-9.109497957960452,35932,34485,35779,36199
2.207477999999999,0.2866281569004059,0.14710207283496857,1.1517366170883179,-0.6280404925346375,-0.06220952793955803,-0.11743874102830887,0.9227204031608853,1.7649674018725738,1.6564122953090366,-4.589339882758195,1.870444634250806,-8.629130081242199,35373,34630,36284,35838
2.2088319999999984,0.2866281569004059,0.14710207283496857,1.1517366170883179,-0.6280404925346375,-0.06220952793955803,-0.11743874102830887,0.9192495718912124,1.8063551888993319,1.6427066030750526,-4.589339882758195,1.870444634250806,-8.629130081242199,35373,34630,36284,35838
2.211221999999998,0.2866281569004059,0.14710207283496857,1.1517366170883179,-0.6280404925346375,-0.06220952793955803,-0.11743874102830887,0.8682478399082956,1.8085532289050288,1.6271540086250988,-4.589339882758195,1.870444634250806,-8.629130081242199,34926,34812,36789,35469
2.212741999999998,0.2866281569004059,0.14710207283496857,1.1517366170883179,-0.6280404925346375,-0.06220952793955803,-0.11743874102830887,0.8303963313349993,1.8191334352836954,1.5988320893804333,-4.589339882758195,1.870444634250806,-8.629130081242199,34926,34812,36789,35469
2.2152279999999993,0.2868230938911438,0.14866772294044495,1.1518796682357788,-0.6273376941680908,-0.0532567985355854,-0.1165754646062851,0.8214712129947896,1.853684088843893,1.5634914090828638,-4.575986222220293,1.8092850880543299,-8.635445830570317,34416,34611,37374,35430
2.21675,0.2868230938911438,0.14866772294044495,1.1518796682357788,-0.6273376941680908,-0.0532567985355854,-0.1165754646062851,0.8154459441865398,1.9021256574918892,1.5466840662853192,-4.575986222220293,1.8092850880543299,-8.635445830570317,34416,34611,37374,35430
2.2191179999999986,0.28047746419906616,0.14812013506889343,1.1506990194320679,-0.641832709312439,-0.05636930838227272,-0.11943474411964417,0.8106949313808657,1.9549870082849812,1.534765754616942,-4.070318551423591,2.1005075558410806,-8.136954983506493,34768,34046,37257,35501
2.2206640000000006,0.28047746419906616,0.14812013506889343,1.1506990194320679,-0.641832709312439,-0.05636930838227272,-0.11943474411964417,0.8112484694134386,2.00061587934769,1.5245743697574268,-4.070318551423591,2.1005075558410806,-8.136954983506493,34768,34046,37257,35501
2.2231100000000006,0.28047746419906616,0.14812013506889343,1.1506990194320679,-0.641832709312439,-0.05636930838227272,-0.11943474411964417,0.8283714633791849,2.077190948593229,1.5182835837884963,-4.070318551423591,2.1005075558410806,-8.136954983506493,35332,33755,36609,35441
2.2246179999999987,0.28074511885643005,0.14909979701042175,1.150855541229248,-0.6408697366714478,-0.05145186558365822,-0.11861477047204971,0.8694567153061098,2.168793170605649,1.5328986123766875,-4.052875972960375,2.064095775099886,-8.138502428275144,35332,33755,36609,35441
2.227096999999998,0.2742679715156555,0.1485680341720581,1.149657130241394,-0.6546003222465515,-0.0549948513507843,-0.12093474715948105,0.8896925451119951,2.2463862331778706,1.5448729835860109,-3.576671202384214,2.340885691559195,-7.577238866360952,36929,33222,35147,35760
2.228620999999999,0.2742679715156555,0.1485680341720581,1.149657130241394,-0.6546003222465515,-0.0549948513507843,-0.12093474715948105,0.8866819080786879,2.295673089155858,1.5338914388310692,-3.576671202384214,2.340885691559195,-7.577238866360952,36929,33222,35147,35760
2.2310099999999986,0.2742679715156555,0.1485680341720581,1.149657130241394,-0.6546003222465515,-0.0549948513507843,-0.12093474715948105,0.8819775005920901,2.347261182631783,1.498601891226429,-3.576671202384214,2.340885691559195,-7.577238866360952,37707,33270,34970,35828
2.232536,0.2742679715156555,0.1485680341720581,1.149657130241394,-0.6546003222465515,-0.0549948513507843,-0.12093474715948105,0.8908123377713463,2.413972568989941,1.4620362899854775,-3.576671202384214,2.340885691559195,-7.577238866360952,37707,33270,34970,35828
2.2351589999999995,0.27412691712379456,0.14982816576957703,1.1493133306503296,-0.6554539203643799,-0.049343083053827286,-0.12293105572462082,0.9016706447468446,2.4689026633178064,1.4446379917420444,-3.5582345107065727,2.3008856889723632,-7.5936245928875445,38498,33616,35014,36239
2.2365420000000014,0.27412691712379456,0.14982816576957703,1.1493133306503296,-0.6554539203643799,-0.049343083053827286,-0.12293105572462082,0.9103102056391706,2.508350736964605,1.4375914006557493,-3.5582345107065727,2.3008856889723632,-7.5936245928875445,38498,33616,35014,36239
2.238916000000001,0.2675078809261322,0.14931531250476837,1.1480768918991089,-0.6683961749076843,-0.05331401526927948,-0.124215267598629,0.9295851669237554,2.5509740975791053,1.440202896420681,-3.0921891271525106,2.5970364640949883,-6.935295095419347,39013,33894,35428,36216
2.240451000000001,0.2675078809261322,0.14931531250476837,1.1480768918991089,-0.6683961749076843,-0.05331401526927948,-0.124215267598629,0.9394858011712612,2.6006425845413013,1.442923848106415,-3.0921891271525106,2.5970364640949883,-6.935295095419347,39013,33894,35428,36216
2.242882999999998,0.26775896549224854,0.1501864492893219,1.1480354070663452,-0.66764897108078,-0.04956674203276634,-0.12457948178052902,0.9303931034194581,2.66713079800011,1.4405175489034738,-3.0729202129704567,2.568289621932325,-6.938602798499748,38654,34215,36045,35872
2.2444059999999992,0.26775896549224854,0.1501864492893219,1.1480354070663452,-0.66764897108078,-0.04956674203276634,-0.12457948178052902,0.9292821657707316,2.781627816429778,1.421198978356039,-3.0729202129704567,2.568289621932325,-6.938602798499748,38654,34215,36045,35872
2.2469069999999993,0.2610229253768921,0.1496688574552536,1.1467880010604858,-0.6795969009399414,-0.0540279783308506,-0.12477710098028183,0.9303938357887579,2.873482372955483,1.3998353664075325,-2.6261926787811514,2.8733576080479013,-6.202725149243503,38941,33371,35402,36221
2.248411,0.2610229253768921,0.1496688574552536,1.1467880010604858,-0.6795969009399414,-0.0540279783308506,-0.12477710098028183,0.9367737044961517,2.9068730867028965,1.3873527309041676,-2.6261926787811514,2.8733576080479013,-6.202725149243503,38941,33371,35402,36221
2.2507999999999995,0.2610229253768921,0.1496688574552536,1.1467880010604858,-0.6795969009399414,-0.0540279783308506,-0.12477710098028183,0.9408259704108163,2.9219527037432522,1.3806853739570997,-2.6261926787811514,2.8733576080479013,-6.202725149243503,39238,32942,34904,36195
2.2523240000000007,0.26152345538139343,0.1503564566373825,1.1468963623046875,-0.6779116988182068,-0.051135241985321045,-0.1244005411863327,0.919389254690387,2.9309768250969856,1.3719876229949552,-2.6076913481871475,2.8496442252136958,-6.198796604607421,39238,32942,34904,36195
2.254807000000001,0.26152345538139343,0.1503564566373825,1.1468963623046875,-0.6779116988182068,-0.051135241985321045,-0.1244005411863327,0.8862782394364591,2.9247836439820065,1.362967230066748,-2.6076913481871475,2.8496442252136958,-6.198796604607421,38929,32525,34924,36116
2.256328000000001,0.26152345538139343,0.1503564566373825,1.1468963623046875,-0.6779116988182068,-0.051135241985321045,-0.1244005411863327,0.872806306167157,2.940429449070113,1.360367319052558,-2.6076913481871475,2.8496442252136958,-6.198796604607421,38929,32525,34924,36116
2.2587010000000007,0.25468990206718445,0.14982017874717712,1.145662546157837,-0.6888152956962585,-0.05619175732135773,-0.12223536521196365,0.8644955790904285,2.9712201186452822,1.3442818260684795,-2.181729729146928,3.1495461043716,-5.377469781579941,39023,32582,35060,35729
2.260240999999998,0.25468990206718445,0.14982017874717712,1.145662546157837,-0.6888152956962585,-0.05619175732135773,-0.12223536521196365,0.8346679751444592,2.9997425739200305,1.3200470601487584,-2.181729729146928,3.1495461043716,-5.377469781579941,39023,32582,35060,35729
2.262697,0.2548467516899109,0.15042947232723236,1.1458369493484497,-0.6884939670562744,-0.05363784357905388,-0.1214553639292717,0.7940704811711823,3.022309135732926,1.2910725332789688,-2.1614528736332423,3.1284093759895546,-5.380856201281489,38466,32620,35566,35365
2.264203999999998,0.2548467516899109,0.15042947232723236,1.1458369493484497,-0.6884939670562744,-0.05363784357905388,-0.1214553639292717,0.7641114502254177,3.016561235152208,1.2719540992874534,-2.1614528736332423,3.1284093759895546,-5.380856201281489,38466,32620,35566,35365
2.2666800000000005,0.24791382253170013,0.1498652845621109,1.144640564918518,-0.6980831027030945,-0.05926351249217987,-0.11770012229681015,0.7481052528627962,3.0120945813719273,1.2613315486474546,-1.7608312625635376,3.3955331090688157,-4.532331331801639,38484,32795,35905,35447
2.2682000000000007,0.24791382253170013,0.1498652845621109,1.144640564918518,-0.6980831027030945,-0.05926351249217987,-0.11770012229681015,0.7260897656584654,3.034498424042219,1.24656032566133,-1.7608312625635376,3.3955331090688157,-4.532331331801639,38484,32795,35905,35447
2.270595000000001,0.24791382253170013,0.1498652845621109,1.144640564918518,-0.6980831027030945,-0.05926351249217987,-0.11770012229681015,0.6986448919397901,3.0463417677259104,1.2316113366724426,-1.7608312625635376,3.3955331090688157,-4.532331331801639,38429,32443,36076,35816
2.272112000000001,0.2484697550535202,0.15096570551395416,1.1448251008987427,-0.6962583065032959,-0.05484643578529358,-0.11698061972856522,0.6728383949237315,3.032176946519997,1.2159840405539122,-1.744201594240119,3.3621077821926475,-4.528335588974319,38429,32443,36076,35816
2.2746110000000006,0.2484697550535202,0.15096570551395416,1.1448251008987427,-0.6962583065032959,-0.05484643578529358,-0.11698061972856522,0.6578886735655445,2.9968200209397775,1.2150169136040498,-1.744201594240119,3.3621077821926475,-4.528335588974319,38365,32575,36307,35765
2.276125,0.2484697550535202,0.15096570551395416,1.1448251008987427,-0.6962583065032959,-0.05484643578529358,-0.11698061972856522,0.6490327308346494,2.944238302061144,1.2066146403648499,-1.744201594240119,3.3621077821926475,-4.528335588974319,38365,32575,36307,35765
2.278505000000001,0.24146676063537598,0.15038731694221497,1.1436741352081299,-0.7043298482894897,-0.06088097393512726,-0.11312389373779297,0.6271070587380816,2.8973224584016544,1.193914291442371,-1.3744409481451212,3.5870251449131425,-3.668677718221432,38232,32779,36649,35120
2.280025999999998,0.24146676063537598,0.15038731694221497,1.1436741352081299,-0.7043298482894897,-0.06088097393512726,-0.11312389373779297,0.6046401657289824,2.877419856627165,1.179122562115853,-1.3744409481451212,3.5870251449131425,-3.668677718221432,38232,32779,36649,35120
2.282463,0.2417382299900055,0.15121899545192719,1.1438418626785278,-0.7035894393920898,-0.057498954236507416,-0.11241886019706726,0.5996584565938802,2.868075356994295,1.156840692223487,-1.3562210506396575,3.5605095493847263,-3.670433053237366,37288,33411,37162,34067
2.283986000000001,0.2417382299900055,0.15121899545192719,1.1438418626785278,-0.7035894393920898,-0.057498954236507416,-0.11241886019706726,0.6088652042193659,2.8593503086309777,1.1425167471424413,-1.3562210506396575,3.5605095493847263,-3.670433053237366,37288,33411,37162,34067
2.286493999999999,0.23466944694519043,0.15061216056346893,1.1427388191223145,-0.7101460099220276,-0.06390668451786041,-0.10811150819063187,0.626395861568976,2.8572922177405644,1.1446721765706969,-1.0083562521994387,3.7544039881534057,-2.847158112870186,37545,33573,36567,33699
2.2879890000000014,0.23466944694519043,0.15061216056346893,1.1427388191223145,-0.7101460099220276,-0.06390668451786041,-0.10811150819063187,0.6448043633929034,2.825855465284942,1.146119604623155,-1.0083562521994387,3.7544039881534057,-2.847158112870186,37545,33573,36567,33699
2.2904029999999986,0.23466944694519043,0.15061216056346893,1.1427388191223145,-0.7101460099220276,-0.06390668451786041,-0.10811150819063187,0.6408158801863463,2.7913246522748656,1.1200627038856017,-1.0083562521994387,3.7544039881534057,-2.847158112870186,37466,33677,36704,33308
2.291901999999998,0.234836608171463,0.15132810175418854,1.1428732872009277,-0.7098082304000854,-0.060975994914770126,-0.10755542665719986,0.6263111730463115,2.790606397728871,1.0884670272919288,-0.989555992644257,3.730865123383291,-2.851350303615936,37466,33677,36704,33308
2.294380000000001,0.234836608171463,0.15132810175418854,1.1428732872009277,-0.7098082304000854,-0.060975994914770126,-0.10755542665719986,0.623437888546225,2.785670761280627,1.0748934944270403,-0.989555992644257,3.730865123383291,-2.851350303615936,37456,33545,36457,33292
2.295905999999999,0.234836608171463,0.15132810175418854,1.1428732872009277,-0.7098082304000854,-0.060975994914770126,-0.10755542665719986,0.6432193830701427,2.746730818769816,1.0767895985441494,-0.989555992644257,3.730865123383291,-2.851350303615936,37456,33545,36457,33292
2.298292999999998,0.22771283984184265,0.15068478882312775,1.1418218612670898,-0.7149136066436768,-0.06771823018789291,-0.1026851087808609,0.6702589902499353,2.7424910663144098,1.075161874485893,-0.6620672306275819,3.9235611851922183,-2.0491124631134428,38007,33748,36317,32900
2.2998199999999995,0.22771283984184265,0.15068478882312775,1.1418218612670898,-0.7149136066436768,-0.06771823018789291,-0.1026851087808609,0.6739680412791159,2.765469885464049,1.069842010471378,-0.6620672306275819,3.9235611851922183,-2.0491124631134428,38007,33748,36317,32900
2.3022489999999998,0.2283724993467331,0.15136303007602692,1.1419122219085693,-0.7126529812812805,-0.06495526432991028,-0.10243014991283417,0.6642802601817346,2.786696344616417,1.058130892735809,-0.6447218535206539,3.900708678271262,-2.041655792359138,37816,33639,36127,32470
2.303779999999999,0.2283724993467331,0.15136303007602692,1.1419122219085693,-0.7126529812812805,-0.06495526432991028,-0.10243014991283417,0.6558863758999683,2.8018750312493235,1.0504687785425693,-0.6447218535206539,3.900708678271262,-2.041655792359138,37816,33639,36127,32470
2.306261999999999,0.22122769057750702,0.1506786048412323,1.1409088373184204,-0.7162830829620361,-0.0719488188624382,-0.09821172803640366,0.6444582856092476,2.831877671457938,1.038872775945119,-0.33354585103984696,4.097580332199469,-1.2505163016017495,38292,33632,35703,32602
2.3077789999999987,0.22122769057750702,0.1506786048412323,1.1409088373184204,-0.7162830829620361,-0.0719488188624382,-0.09821172803640366,0.6293070295355688,2.8571689133820937,1.0119737170918555,-0.33354585103984696,4.097580332199469,-1.2505163016017495,38292,33632,35703,32602
2.310162,0.22122769057750702,0.1506786048412323,1.1409088373184204,-0.7162830829620361,-0.0719488188624382,-0.09821172803640366,0.6222304778870102,2.8287572456086925,0.9944432594793271,-0.33354585103984696,4.097580332199469,-1.2505163016017495,38466,33051,35614,33197
2.311697,0.2216225415468216,0.15187455713748932,1.1409541368484497,-0.7150346040725708,-0.06720684468746185,-0.09818559139966965,0.5987698928961752,2.8085289392328865,0.9790370057312732,-0.3168597546655806,4.063165684496153,-1.2501035998008705,38466,33051,35614,33197
2.314179,0.2216225415468216,0.15187455713748932,1.1409541368484497,-0.7150346040725708,-0.06720684468746185,-0.09818559139966965,0.5654484213371038,2.829785225789463,0.9626379255288378,-0.3168597546655806,4.063165684496153,-1.2501035998008705,38272,33204,35985,33162
2.3157020000000013,0.2216225415468216,0.15187455713748932,1.1409541368484497,-0.7150346040725708,-0.06720684468746185,-0.09818559139966965,0.5753119710664303,2.9032682318513654,0.9481979997823191,-0.3168597546655806,4.063165684496153,-1.2501035998008705,38272,33204,35985,33162
2.318112000000001,0.2144610583782196,0.15116631984710693,1.1399909257888794,-0.7172454595565796,-0.07444746047258377,-0.09444990754127502,0.6010934343682421,2.978613320147451,0.9474736199658176,-0.028462123004744405,4.240959588197423,-0.4391978503387016,38818,32492,35485,33410
2.3196090000000003,0.2144610583782196,0.15116631984710693,1.1399909257888794,-0.7172454595565796,-0.07444746047258377,-0.09444990754127502,0.6048272527955605,2.989448124726329,0.9309716751662779,-0.028462123004744405,4.240959588197423,-0.4391978503387016,38818,32492,35485,33410
2.3220380000000005,0.21473580598831177,0.15211154520511627,1.1399939060211182,-0.7164580821990967,-0.07063804566860199,-0.09460823982954025,0.5731280458145108,2.9513691821959402,0.8982071371701692,-0.009182953656977804,4.211986670458747,-0.44129729446141314,38757,32844,35256,32675
2.3235679999999994,0.21473580598831177,0.15211154520511627,1.1399939060211182,-0.7164580821990967,-0.07063804566860199,-0.09460823982954025,0.5512551708865537,2.955519985070938,0.867345361193895,-0.009182953656977804,4.211986670458747,-0.44129729446141314,38757,32844,35256,32675
2.3260709999999998,0.2075672745704651,0.1513674408197403,1.1390694379806519,-0.717227578163147,-0.07818153500556946,-0.0902857556939125,0.5479681976006371,2.9869966849429113,0.8533679599496958,0.25438830777007015,4.377358816573694,0.40682087266277817,39079,32746,34566,32639
2.3275679999999994,0.2075672745704651,0.1513674408197403,1.1390694379806519,-0.717227578163147,-0.07818153500556946,-0.0902857556939125,0.5227267900783796,2.968465344813704,0.8476568775710482,0.25438830777007015,4.377358816573694,0.40682087266277817,39079,32746,34566,32639
2.329958999999999,0.2075672745704651,0.1513674408197403,1.1390694379806519,-0.717227578163147,-0.07818153500556946,-0.0902857556939125,0.48016151966515686,2.94299114372266,0.8310987400725078,0.25438830777007015,4.377358816573694,0.40682087266277817,38858,33029,34960,32602
2.3314840000000006,0.20830243825912476,0.1522091031074524,1.139031171798706,-0.7146161794662476,-0.07477675378322601,-0.09070123732089996,0.44573586822862493,2.9585972677105246,0.8207599492466566,0.27181964883992343,4.350116848527242,0.41647341749314104,38858,33029,34960,32602
2.3340119999999986,0.20830243825912476,0.1522091031074524,1.139031171798706,-0.7146161794662476,-0.07477675378322601,-0.09070123732089996,0.433629470808261,3.0027231838120474,0.8124329768872787,0.27181964883992343,4.350116848527242,0.41647341749314104,38489,32648,35111,32940
2.335493999999999,0.20830243825912476,0.1522091031074524,1.139031171798706,-0.7146161794662476,-0.07477675378322601,-0.09070123732089996,0.41481253994165623,3.034062730887882,0.7926110023147916,0.27181964883992343,4.350116848527242,0.41647341749314104,38489,32648,35111,32940
2.3378679999999985,0.2011599987745285,0.15142256021499634,1.1381434202194214,-0.7138599753379822,-0.08252251148223877,-0.08688598871231079,0.37433791756317286,3.0533842309125157,0.7686173856317773,0.5084473812741429,4.48355838359474,1.2694514290393737,38644,32163,35448,33466
2.3393940000000004,0.2011599987745285,0.15142256021499634,1.1381434202194214,-0.7138599753379822,-0.08252251148223877,-0.08688598871231079,0.3318128275928966,3.0909409275531403,0.7539753925375489,0.5084473812741429,4.48355838359474,1.2694514290393737,38644,32163,35448,33466
2.341823,0.20158995687961578,0.15223586559295654,1.1380670070648193,-0.7124466300010681,-0.07922552525997162,-0.08746085315942764,0.282374937091588,3.0939324564056263,0.7462797890936014,0.5274987983403668,4.45773613550876,1.2714341726045866,38578,31436,35023,33896
2.3433539999999993,0.20158995687961578,0.15223586559295654,1.1380670070648193,-0.7124466300010681,-0.07922552525997162,-0.08746085315942764,0.2216973083676545,3.047100236004365,0.737435897166639,0.5274987983403668,4.45773613550876,1.2714341726045866,38578,31436,35023,33896
2.3459490000000005,0.19447675347328186,0.15140414237976074,1.137208104133606,-0.71019446849823,-0.08710239827632904,-0.08435824513435364,0.16584001786152125,2.98578361506638,0.7169167735997964,0.7424654530778829,4.541470532209475,2.1512287144114106,38763,31589,34984,34015
2.3473580000000003,0.19447675347328186,0.15140414237976074,1.137208104133606,-0.71019446849823,-0.08710239827632904,-0.08435824513435364,0.12451027110177024,2.9287570803284044,0.7035709410081097,0.7424654530778829,4.541470532209475,2.1512287144114106,38763,31589,34984,34015
2.3497609999999987,0.19447675347328186,0.15140414237976074,1.137208104133606,-0.71019446849823,-0.08710239827632904,-0.08435824513435364,0.0887917215350321,2.893909617464718,0.7012926732745741,0.7424654530778829,4.541470532209475,2.1512287144114106,38084,31677,35773,33977
2.3512700000000004,0.19525809586048126,0.15222644805908203,1.1376179456710815,-0.7074294686317444,-0.08381716907024384,-0.08241373300552368,0.06154905664449945,2.919631492537139,0.6978585270489169,0.7597184587252523,4.514497830173544,2.1640743391291317,38084,31677,35773,33977
2.353764999999999,0.19525809586048126,0.15222644805908203,1.1376179456710815,-0.7074294686317444,-0.08381716907024384,-0.08241373300552368,0.03501299497019207,2.989704320823195,0.6777946042913963,0.7597184587252523,4.514497830173544,2.1640743391291317,37596,31860,36185,33733
2.355280999999999,0.19525809586048126,0.15222644805908203,1.1376179456710815,-0.7074294686317444,-0.08381716907024384,-0.08241373300552368,-0.009754457912579503,3.0323071750973014,0.6568692820792894,0.7597184587252523,4.514497830173544,2.1640743391291317,37596,31860,36185,33733
2.357667000000001,0.18820299208164215,0.1513482928276062,1.1368097066879272,-0.7035893201828003,-0.09179291874170303,-0.07930408418178558,-0.056417519730945054,3.0077357856157945,0.6393631923907352,0.9594042211541457,4.529336055252997,3.009969337747423,37956,31047,35964,34395
2.3591840000000013,0.18820299208164215,0.1513482928276062,1.1368097066879272,-0.7035893201828003,-0.09179291874170303,-0.07930408418178558,-0.0915516635636005,2.970352727078243,0.630559514196233,0.9594042211541457,4.529336055252997,3.009969337747423,37956,31047,35964,34395
2.361690999999999,0.18861044943332672,0.15219973027706146,1.1369069814682007,-0.7022942304611206,-0.08835427463054657,-0.07896129041910172,-0.11225655093885445,2.95963190579402,0.6118813673119351,0.9776684642941464,4.502388834956469,3.0115773445627503,38000,31087,35873,34323
2.363144,0.18861044943332672,0.15219973027706146,1.1369069814682007,-0.7022942304611206,-0.08835427463054657,-0.07896129041910172,-0.1355706287802215,2.961844992659876,0.594766362829459,0.9776684642941464,4.502388834956469,3.0115773445627503,38000,31087,35873,34323
2.3656409999999997,0.18161417543888092,0.15127640962600708,1.1361321210861206,-0.696966826915741,-0.09628761559724808,-0.07609349489212036,-0.14794613862873796,2.978684692864665,0.5924864306202423,1.159566562519662,4.46273585441752,3.866142777603357,38787,30699,34762,34727
2.367147000000001,0.18161417543888092,0.15127640962600708,1.1361321210861206,-0.696966826915741,-0.09628761559724808,-0.07609349489212036,-0.1750660401153964,2.970536485193459,0.580016644869137,1.159566562519662,4.46273585441752,3.866142777603357,38787,30699,34762,34727
2.369543999999998,0.18161417543888092,0.15127640962600708,1.1361321210861206,-0.696966826915741,-0.09628761559724808,-0.07609349489212036,-0.22637691516660086,2.952426190832593,0.5514499811202931,1.159566562519662,4.46273585441752,3.866142777603357,39033,30822,34954,34980
2.371059000000001,0.18232512474060059,0.15216509997844696,1.1360615491867065,-0.6944534182548523,-0.0926787331700325,-0.07664713263511658,-0.25644924697199156,2.9351752985554955,0.5326169048395797,1.1770766018647776,4.434000629164879,3.874996253729587,39033,30822,34954,34980
2.3736100000000007,0.18232512474060059,0.15216509997844696,1.1360615491867065,-0.6944534182548523,-0.0926787331700325,-0.07664713263511658,-0.2752733517287827,2.885872463610968,0.5256802357272775,1.1770766018647776,4.434000629164879,3.874996253729587,38456,30906,35499,35031
2.3750699999999996,0.18232512474060059,0.15216509997844696,1.1360615491867065,-0.6944534182548523,-0.0926787331700325,-0.07664713263511658,-0.30039864542751266,2.8030542789800106,0.5145710589770938,1.1770766018647776,4.434000629164879,3.874996253729587,38456,30906,35499,35031
2.3774559999999982,0.17541451752185822,0.1511995941400528,1.1353039741516113,-0.6876912117004395,-0.10039857774972916,-0.07497024536132812,-0.32962184496408836,2.7361040070720724,0.4975345178782342,1.342488341098901,4.3532829546621485,4.715657149745312,38022,31510,36573,34909
2.378973999999998,0.17541451752185822,0.1511995941400528,1.1353039741516113,-0.6876912117004395,-0.10039857774972916,-0.07497024536132812,-0.3485372129224852,2.714061821677814,0.4748125606157327,1.342488341098901,4.3532829546621485,4.715657149745312,38022,31510,36573,34909
2.381411,0.17622825503349304,0.15212751924991608,1.1351438760757446,-0.6847745776176453,-0.09666316211223602,-0.07599600404500961,-0.3540786186501812,2.7201692490056923,0.4584166096275781,1.3595897129337946,4.324609285139136,4.726601298752217,37542,31627,36620,34661
2.3829320000000007,0.17622825503349304,0.15212751924991608,1.1351438760757446,-0.6847745776176453,-0.09666316211223602,-0.07599600404500961,-0.3635895658511812,2.709269729612325,0.4426584857204975,1.3595897129337946,4.324609285139136,4.726601298752217,37542,31627,36620,34661
2.3854310000000005,0.16942182183265686,0.15112321078777313,1.1343916654586792,-0.6765309572219849,-0.10417483747005463,-0.07453913241624832,-0.376692052098262,2.6895082753756103,0.4237165527302271,1.5068674375831672,4.207141347466399,5.506986642028426,37678,31800,36213,34413
2.386936999999998,0.16942182183265686,0.15112321078777313,1.1343916654586792,-0.6765309572219849,-0.10417483747005463,-0.07453913241624832,-0.3847864972049625,2.6539526779780713,0.4067175289132241,1.5068674375831672,4.207141347466399,5.506986642028426,37678,31800,36213,34413
2.3893590000000002,0.16942182183265686,0.15112321078777313,1.1343916654586792,-0.6765309572219849,-0.10417483747005463,-0.07453913241624832,-0.4068626046136062,2.6075476286156585,0.39296779465271314,1.5068674375831672,4.207141347466399,5.506986642028426,37582,31302,36023,34628
2.3908489999999984,0.17023172974586487,0.1515754610300064,1.1347070932388306,-0.6736224293708801,-0.10231102257966995,-0.07298990339040756,-0.42602361589304916,2.542122815380118,0.3843893533074044,1.5246453873813852,4.188802023013262,5.520471200114323,37582,31302,36023,34628
2.3933369999999994,0.17023172974586487,0.1515754610300064,1.1347070932388306,-0.6736224293708801,-0.10231102257966995,-0.07298990339040756,-0.4317308033986026,2.5005711107882655,0.37232183803895563,1.5246453873813852,4.188802023013262,5.520471200114323,37342,31571,35999,34366
2.3948590000000003,0.17023172974586487,0.1515754610300064,1.1347070932388306,-0.6736224293708801,-0.10231102257966995,-0.07298990339040756,-0.41985340454247183,2.496380094180808,0.36630429239786705,1.5246453873813852,4.188802023013262,5.520471200114323,37342,31571,35999,34366
2.397236000000001,0.1635444313287735,0.1505153775215149,1.1339915990829468,-0.6638367176055908,-0.10967867076396942,-0.07022112607955933,-0.40764617318533475,2.487813237586241,0.3603542911799257,1.6523707202333064,4.051653344723884,6.261489659798781,37832,31096,35518,34836
2.3987710000000004,0.1635444313287735,0.1505153775215149,1.1339915990829468,-0.6638367176055908,-0.10967867076396942,-0.07022112607955933,-0.41092046316655995,2.451927141897423,0.357242753630818,1.6523707202333064,4.051653344723884,6.261489659798781,37832,31096,35518,34836
2.4012659999999997,0.1635444313287735,0.1505153775215149,1.1339915990829468,-0.6638367176055908,-0.10967867076396942,-0.07022112607955933,-0.4193912129352886,2.4374296918713587,0.3470652837879984,1.6523707202333064,4.051653344723884,6.261489659798781,37872,31702,35619,34336
2.4027210000000014,0.16429132223129272,0.15128082036972046,1.1339945793151855,-0.6611711978912354,-0.10656493902206421,-0.07033487409353256,-0.4226204954940914,2.433598202011062,0.33488511680543925,1.6718967993208085,4.025954434118982,6.272005107752491,37872,31702,35619,34336
2.4052259999999985,0.15773499011993408,0.15017978847026825,1.1333034038543701,-0.6500992774963379,-0.11361131072044373,-0.06803358346223831,-0.40902329378501473,2.4120383150902165,0.31971927992479227,1.7894949221356742,3.8847767382725076,6.973188191903509,38346,31763,35192,34621
2.4067259999999986,0.15773499011993408,0.15017978847026825,1.1333034038543701,-0.6500992774963379,-0.11361131072044373,-0.06803358346223831,-0.4023745456760638,2.3804726656378343,0.3039874880229898,1.7894949221356742,3.8847767382725076,6.973188191903509,38346,31763,35192,34621
2.409114999999998,0.15773499011993408,0.15017978847026825,1.1333034038543701,-0.6500992774963379,-0.11361131072044373,-0.06803358346223831,-0.4093930404128586,2.3494183431147473,0.2835311817683595,1.7894949221356742,3.8847767382725076,6.973188191903509,38621,31910,35373,34860
2.4106409999999996,0.15838365256786346,0.15111848711967468,1.1331440210342407,-0.6478338837623596,-0.10977194458246231,-0.06901450455188751,-0.4053961016698404,2.323638144814453,0.2673139621788629,1.808902868659964,3.85439983585265,6.980235501597568,38621,31910,35373,34860
2.4131159999999983,0.15838365256786346,0.15111848711967468,1.1331440210342407,-0.6478338837623596,-0.10977194458246231,-0.06901450455188751,-0.3896892769032575,2.302082785267461,0.26600015823409956,1.808902868659964,3.85439983585265,6.980235501597568,38546,32000,35167,34822
2.4146460000000007,0.15838365256786346,0.15111848711967468,1.1331440210342407,-0.6478338837623596,-0.10977194458246231,-0.06901450455188751,-0.36201793462338455,2.2793601622146866,0.27023418489316203,1.808902868659964,3.85439983585265,6.980235501597568,38546,32000,35167,34822
2.4170220000000007,0.15196643769741058,0.14998720586299896,1.1324615478515625,-0.6356209516525269,-0.11645849794149399,-0.0676136240363121,-0.3415571675739284,2.278456817972932,0.26577585349128763,1.9093462709907574,3.7161693290690057,7.65046699754868,38673,32088,35243,34801
2.4185560000000006,0.15196643769741058,0.14998720586299896,1.1324615478515625,-0.6356209516525269,-0.11645849794149399,-0.0676136240363121,-0.3369828222170674,2.2654912182058813,0.23875189238289932,1.9093462709907574,3.7161693290690057,7.65046699754868,38673,32088,35243,34801
2.4209929999999984,0.15249599516391754,0.15102414786815643,1.1327403783798218,-0.6338056325912476,-0.11232374608516693,-0.06626354157924652,-0.35379539146825123,2.2187455505400475,0.21790698099095604,1.9278712910020883,3.6847218253177996,7.655595487079043,38518,32029,34771,34425
2.422511999999999,0.15249599516391754,0.15102414786815643,1.1327403783798218,-0.6338056325912476,-0.11232374608516693,-0.06626354157924652,-0.3652202193866367,2.1810446437263953,0.21633901160965827,1.9278712910020883,3.6847218253177996,7.655595487079043,38518,32029,34771,34425
2.4250109999999987,0.1462249904870987,0.14986884593963623,1.1320850849151611,-0.6204078793525696,-0.11870953440666199,-0.06494581699371338,-0.37108100470806044,2.144575049442741,0.2062706647925047,2.014248730496777,3.561145637095845,8.295306192173765,38478,32303,34680,34249
2.4265159999999995,0.1462249904870987,0.14986884593963623,1.1320850849151611,-0.6204078793525696,-0.11870953440666199,-0.06494581699371338,-0.3681528923790319,2.0917101033821774,0.18247442163577882,2.014248730496777,3.561145637095845,8.295306192173765,38478,32303,34680,34249
2.4289429999999994,0.1462249904870987,0.14986884593963623,1.1320850849151611,-0.6204078793525696,-0.11870953440666199,-0.06494581699371338,-0.3472787028598546,2.0742032813243236,0.1701266585968696,2.014248730496777,3.561145637095845,8.295306192173765,38322,31999,34781,34554
2.4304330000000007,0.14662125706672668,0.15096738934516907,1.132039189338684,-0.6191442608833313,-0.1142703965306282,-0.06532896310091019,-0.33662898797673674,2.0308637966927012,0.17743909973898192,2.0343917038970902,3.5276921809681343,8.296185627644894,38322,31999,34781,34554
2.4329099999999997,0.14662125706672668,0.15096738934516907,1.132039189338684,-0.6191442608833313,-0.1142703965306282,-0.06532896310091019,-0.356768344772134,1.9810648148370915,0.17810339198338856,2.0343917038970902,3.5276921809681343,8.296185627644894,37992,32421,35032,34227
2.434436999999998,0.14662125706672668,0.15096738934516907,1.132039189338684,-0.6191442608833313,-0.1142703965306282,-0.06532896310091019,-0.37292820652965303,1.9687547521723636,0.15750102798772425,2.0343917038970902,3.5276921809681343,8.296185627644894,37992,32421,35032,34227
2.436804,0.1405029296875,0.1497938334941864,1.131395936012268,-0.6045234799385071,-0.12041666358709335,-0.06346676498651505,-0.38805682573406614,1.9386068365262852,0.1475654064613975,2.1056309503727597,3.402673556009864,8.883720157324316,37974,31985,35161,34813
2.4383460000000015,0.1405029296875,0.1497938334941864,1.131395936012268,-0.6045234799385071,-0.12041666358709335,-0.06346676498651505,-0.4202852694027418,1.853027486477134,0.14618264328915795,2.1056309503727597,3.402673556009864,8.883720157324316,37974,31985,35161,34813
2.4407789999999987,0.1412709802389145,0.15041637420654297,1.131189227104187,-0.6017935276031494,-0.11780862510204315,-0.06461423635482788,-0.45316089450582037,1.7567185267121623,0.1334218822218263,2.124486335449742,3.3802813917795653,8.893927912712568,37445,32478,35799,34451
2.442304,0.1412709802389145,0.15041637420654297,1.131189227104187,-0.6017935276031494,-0.11780862510204315,-0.06461423635482788,-0.48876898946634745,1.6995716170929152,0.11862843848535645,2.124486335449742,3.3802813917795653,8.893927912712568,37445,32478,35799,34451
2.444810999999998,0.135330468416214,0.14920911192893982,1.1305464506149292,-0.5863198041915894,-0.1236233189702034,-0.06405892968177795,-0.508114191624683,1.6976983495821534,0.10781677844082654,2.1875930946531192,3.237318899723993,9.417441989309111,37081,32421,36012,34627
2.446305,0.135330468416214,0.14920911192893982,1.1305464506149292,-0.5863198041915894,-0.1236233189702034,-0.06405892968177795,-0.5039357584533759,1.7063220646659933,0.11261699314763987,2.1875930946531192,3.237318899723993,9.417441989309111,37081,32421,36012,34627
2.448691999999999,0.135330468416214,0.14920911192893982,1.1305464506149292,-0.5863198041915894,-0.1236233189702034,-0.06405892968177795,-0.512630413490753,1.6852030640636106,0.12386294818693444,2.1875930946531192,3.237318899723993,9.417441989309111,37275,32069,36158,35234
2.450221999999998,0.13618779182434082,0.15013211965560913,1.1307817697525024,-0.5831828117370605,-0.11990021169185638,-0.06286279112100601,-0.520004207206478,1.6557010981399307,0.11211808320692715,2.207360449657695,3.2071422961329485,9.430782769887355,37275,32069,36158,35234
2.4527299999999994,0.13618779182434082,0.15013211965560913,1.1307817697525024,-0.5831828117370605,-0.11990021169185638,-0.06286279112100601,-0.5355747779937898,1.6035912914064594,0.0884704777285413,2.207360449657695,3.2071422961329485,9.430782769887355,37309,31832,35846,35275
2.4542340000000005,0.13043788075447083,0.14890553057193756,1.1301549673080444,-0.5668116807937622,-0.12539973855018616,-0.06261101365089417,-0.5483154738067834,1.5625823390447653,0.06728309630398145,2.2672820419510855,3.0388865938295444,9.904490654987733,37309,31832,35846,35275
2.456595000000001,0.13043788075447083,0.14890553057193756,1.1301549673080444,-0.5668116807937622,-0.12539973855018616,-0.06261101365089417,-0.5611536080261602,1.5262902444477648,0.05208535974690236,2.2672820419510855,3.0388865938295444,9.904490654987733,37580,31815,35899,35588
2.458131000000001,0.13043788075447083,0.14890553057193756,1.1301549673080444,-0.5668116807937622,-0.12539973855018616,-0.06261101365089417,-0.5811575430801269,1.4724159603340614,0.040509193538383975,2.2672820419510855,3.0388865938295444,9.904490654987733,37580,31815,35899,35588
2.4605740000000007,0.13043788075447083,0.14890553057193756,1.1301549673080444,-0.5668116807937622,-0.12539973855018616,-0.06261101365089417,-0.6075500686940575,1.4076474831491708,0.030447845841470273,2.2672820419510855,3.0388865938295444,9.904490654987733,37605,32185,35768,35330
2.4620920000000006,0.13123933970928192,0.14998523890972137,1.1300734281539917,-0.5639547109603882,-0.12102143466472626,-0.06310674548149109,-0.6259441894480985,1.387638754405242,0.014470546897568045,2.287292689923392,3.0052583338384427,9.915006651839917,37605,32185,35768,35330
2.4645879999999996,0.12568674981594086,0.1487489491701126,1.129448652267456,-0.5465654730796814,-0.12622061371803284,-0.06196249648928642,-0.622757251150628,1.3974386545845157,0.00900019763670672,2.3327743964307572,2.8191568381407355,10.332364670001086,37507,32579,36147,35359
2.466095000000001,0.12568674981594086,0.1487489491701126,1.129448652267456,-0.5465654730796814,-0.12622061371803284,-0.06196249648928642,-0.5967381673005537,1.3940324715503043,0.008027975310665066,2.3327743964307572,2.8191568381407355,10.332364670001086,37507,32579,36147,35359
2.4684749999999984,0.12568674981594086,0.1487489491701126,1.129448652267456,-0.5465654730796814,-0.12622061371803284,-0.06196249648928642,-0.5856188039592004,1.381745312070951,0.0065795220452170506,2.3327743964307572,2.8191568381407355,10.332364670001086,37622,32219,36221,35919
2.4700099999999985,0.1263606697320938,0.14939400553703308,1.1297355890274048,-0.5441394448280334,-0.1235848069190979,-0.06043482571840286,-0.5979680150919524,1.334337449400069,0.0002526107447276641,2.3523367096492858,2.796197907055753,10.341125491685817,37622,32219,36221,35919
2.472486000000001,0.1263606697320938,0.14939400553703308,1.1297355890274048,-0.5441394448280334,-0.1235848069190979,-0.06043482571840286,-0.5973511604044628,1.263131579228239,-0.006138561345497425,2.3523367096492858,2.796197907055753,10.341125491685817,37629,32357,36112,35885
2.4740119999999988,0.12100966274738312,0.1481339931488037,1.1291354894638062,-0.5260649919509888,-0.12840479612350464,-0.059684962034225464,-0.5934030240884203,1.1980674911623497,-0.009990523216377108,2.388648390035519,2.6045932054967675,10.723644061065785,37629,32357,36112,35885
2.476400999999998,0.12100966274738312,0.1481339931488037,1.1291354894638062,-0.5260649919509888,-0.12840479612350464,-0.059684962034225464,-0.5792405331484607,1.1630735544387085,-0.015412187603857722,2.388648390035519,2.6045932054967675,10.723644061065785,37715,32365,36018,36022
2.4779229999999988,0.12100966274738312,0.1481339931488037,1.1291354894638062,-0.5260649919509888,-0.12840479612350464,-0.059684962034225464,-0.5621030249547735,1.144200797057753,-0.02975256938225624,2.388648390035519,2.6045932054967675,10.723644061065785,37715,32365,36018,36022
2.4803899999999994,0.12151691317558289,0.14909614622592926,1.1290644407272339,-0.5243450999259949,-0.12447728216648102,-0.06011350452899933,-0.5543273269410419,1.0872060205157763,-0.038357176285275005,2.4091119312511684,2.574387292449012,10.727799119826742,37677,32673,35856,35518
2.4818790000000006,0.12151691317558289,0.14909614622592926,1.1290644407272339,-0.5243450999259949,-0.12447728216648102,-0.06011350452899933,-0.5586945782336356,1.0271089941989937,-0.04405879195848529,2.4091119312511684,2.574387292449012,10.727799119826742,37677,32673,35856,35518
2.484380000000001,0.11636673659086227,0.14782926440238953,1.128464698791504,-0.505694568157196,-0.12889137864112854,-0.05993424728512764,-0.5631112311644503,1.0328819950729857,-0.05937128579141158,2.435872298533187,2.3938696078844903,11.045788071101592,37332,33202,36058,35059
2.485883999999998,0.11636673659086227,0.14782926440238953,1.128464698791504,-0.505694568157196,-0.12889137864112854,-0.05993424728512764,-0.5514875316916632,1.0818659164769768,-0.07040684694340069,2.435872298533187,2.3938696078844903,11.045788071101592,37332,33202,36058,35059
2.4882819999999994,0.11636673659086227,0.14782926440238953,1.128464698791504,-0.505694568157196,-0.12889137864112854,-0.05993424728512764,-0.5392892885032051,1.077950736779424,-0.070688526162947,2.435872298533187,2.3938696078844903,11.045788071101592,37703,32303,35812,36173
2.489797999999999,0.11720499396324158,0.14894847571849823,1.1282227039337158,-0.5026766061782837,-0.1243336871266365,-0.06122900918126106,-0.523970186701824,1.0259744209955928,-0.07443386276197994,2.4549402970740277,2.3596765638457287,11.05798896417423,37703,32303,35812,36173
2.492280999999999,0.11720499396324158,0.14894847571849823,1.1282227039337158,-0.5026766061782837,-0.1243336871266365,-0.06122900918126106,-0.5108864757404282,0.9487302325261715,-0.0883821023922427,2.4549402970740277,2.3596765638457287,11.05798896417423,38104,32445,35454,36266
2.493808000000001,0.11227522790431976,0.147684708237648,1.1276158094406128,-0.4832776188850403,-0.1284136027097702,-0.06023518741130829,-0.4970235904231025,0.906517131877598,-0.11048491631319286,2.4679603485766037,2.1889892289652444,11.34838273541057,38104,32445,35454,36266
2.4961879999999983,0.11227522790431976,0.147684708237648,1.1276158094406128,-0.4832776188850403,-0.1284136027097702,-0.06023518741130829,-0.46761919606386054,0.9082705571393062,-0.13301955348252098,2.4679603485766037,2.1889892289652444,11.34838273541057,38408,32321,35338,36726
2.4977109999999993,0.11227522790431976,0.147684708237648,1.1276158094406128,-0.4832776188850403,-0.1284136027097702,-0.06023518741130829,-0.4533035067821941,0.9342929033617157,-0.14949128804844514,2.4679603485766037,2.1889892289652444,11.34838273541057,38408,32321,35338,36726
2.500142,0.11264623701572418,0.14836323261260986,1.1278156042099,-0.48203855752944946,-0.12560361623764038,-0.05917465686798096,-0.45326439160368354,0.9276387290620437,-0.1586593199695838,2.4873579316639596,2.1652539299743174,11.349849800898548,38747,32501,34916,36686
2.501668999999998,0.11264623701572418,0.14836323261260986,1.1278156042099,-0.48203855752944946,-0.12560361623764038,-0.05917465686798096,-0.45376916049879445,0.8772440646496106,-0.17070275027492418,2.4873579316639596,2.1652539299743174,11.349849800898548,38747,32501,34916,36686
2.504167000000001,0.10792609304189682,0.14708833396434784,1.1272324323654175,-0.4619879722595215,-0.1293766051530838,-0.05754450708627701,-0.44221719992787134,0.800234700409307,-0.18197421340403466,2.4766138355933056,2.017079663691947,11.605786694086527,38658,33044,35024,36322
2.5056759999999993,0.10792609304189682,0.14708833396434784,1.1272324323654175,-0.4619879722595215,-0.1293766051530838,-0.05754450708627701,-0.42054176510523006,0.7205908706396698,-0.18831083903322834,2.4766138355933056,2.017079663691947,11.605786694086527,38658,33044,35024,36322
2.5080829999999987,0.10792609304189682,0.14708833396434784,1.1272324323654175,-0.4619879722595215,-0.1293766051530838,-0.05754450708627701,-0.3937426413718717,0.6601244638796933,-0.1818097632067223,2.4766138355933056,2.017079663691947,11.605786694086527,38195,33455,35741,36274
2.50959,0.10847622156143188,0.14807428419589996,1.1271113157272339,-0.4601143002510071,-0.1253265142440796,-0.05819035694003105,-0.36984479861955927,0.6064708892413301,-0.17254715577737217,2.4967757657358858,1.9857517101151119,11.610880325149044,38195,33455,35741,36274
2.5120679999999993,0.10847622156143188,0.14807428419589996,1.1271113157272339,-0.4601143002510071,-0.1253265142440796,-0.05819035694003105,-0.3508477714842379,0.5621233981371127,-0.17166293636119545,2.4967757657358858,1.9857517101151119,11.610880325149044,37839,33928,35718,35804
2.5135950000000014,0.10397730022668839,0.14680378139019012,1.1265361309051514,-0.439669132232666,-0.1287802755832672,-0.0569065697491169,-0.33884227457967436,0.5255336287092687,-0.18289671576088132,2.4709559526492892,1.859948888592053,11.80201447379319,37839,33928,35718,35804
2.515977999999999,0.10397730022668839,0.14680378139019012,1.1265361309051514,-0.439669132232666,-0.1287802755832672,-0.0569065697491169,-0.3216502381626678,0.5040124574927702,-0.19535817913358008,2.4709559526492892,1.859948888592053,11.80201447379319,37681,34009,35763,35774
2.517501,0.10397730022668839,0.14680378139019012,1.1265361309051514,-0.439669132232666,-0.1287802755832672,-0.0569065697491169,-0.3103602993534949,0.5013055539817864,-0.211467673856983,2.4709559526492892,1.859948888592053,11.80201447379319,37681,34009,35763,35774
2.519936999999998,0.10450169444084167,0.1479359120130539,1.1267775297164917,-0.4378260374069214,-0.12417871505022049,-0.05561923608183861,-0.30679013217516193,0.480869288014359,-0.22804080828141193,2.493279608314172,1.8245984372244164,11.806214713844998,37660,33457,35362,36002
2.5214609999999995,0.10450169444084167,0.1479359120130539,1.1267775297164917,-0.4378260374069214,-0.12417871505022049,-0.05561923608183861,-0.3115456390651756,0.44201995955963735,-0.2319596165359499,2.493279608314172,1.8245984372244164,11.806214713844998,37660,33457,35362,36002
2.5240390000000006,0.10022755712270737,0.14667826890945435,1.1262286901474,-0.4170009195804596,-0.1273616999387741,-0.0541841946542263,-0.32776136062655903,0.3770509130551502,-0.23724386077088513,2.4544915819276913,1.724849871352122,11.944477556164044,37716,33251,35065,36171
2.5254710000000014,0.10022755712270737,0.14667826890945435,1.1262286901474,-0.4170009195804596,-0.1273616999387741,-0.0541841946542263,-0.3399704229069455,0.29225802776541293,-0.24580395959418594,2.4544915819276913,1.724849871352122,11.944477556164044,37716,33251,35065,36171
2.5278549999999997,0.10022755712270737,0.14667826890945435,1.1262286901474,-0.4170009195804596,-0.1273616999387741,-0.0541841946542263,-0.330591967970177,0.20945941736846788,-0.2537600701270136,2.4544915819276913,1.724849871352122,11.944477556164044,37706,33147,35386,36724
2.529377,0.10113772749900818,0.14736023545265198,1.1261110305786133,-0.4136618971824646,-0.12452244013547897,-0.05468156188726425,-0.32236483086216333,0.14639439788533287,-0.26565832486343105,2.473792749558249,1.7012881697880085,11.959034742556051,37706,33147,35386,36724
2.5318630000000013,0.10113772749900818,0.14736023545265198,1.1261110305786133,-0.4136618971824646,-0.12452244013547897,-0.05468156188726425,-0.31139447138379994,0.09700362869056188,-0.2685819098186064,2.473792749558249,1.7012881697880085,11.959034742556051,37302,33789,35938,36353
2.533385999999999,0.09710743278265,0.14610010385513306,1.1255754232406616,-0.3923971652984619,-0.1275177001953125,-0.05244659632444382,-0.3035624808025268,0.06457608460207838,-0.25660885354507135,2.421948265276041,1.6027057687203583,12.024171427086047,37302,33789,35938,36353
2.535790000000001,0.09710743278265,0.14610010385513306,1.1255754232406616,-0.3923971652984619,-0.1275177001953125,-0.05244659632444382,-0.28554586313300445,0.06000521799939131,-0.2479200741068493,2.421948265276041,1.6027057687203583,12.024171427086047,37026,34179,36307,36271
2.537289000000001,0.09710743278265,0.14610010385513306,1.1255754232406616,-0.3923971652984619,-0.1275177001953125,-0.05244659632444382,-0.2782716882868052,0.037758576734820054,-0.250426541456291,2.421948265276041,1.6027057687203583,12.024171427086047,37026,34179,36307,36271
2.5397239999999983,0.09756505489349365,0.14707978069782257,1.1257966756820679,-0.39079129695892334,-0.12350228428840637,-0.05123785510659218,-0.2776564481407265,0.00022500461907569056,-0.2630644226064507,2.442517680189561,1.5714986637874093,12.027366019883804,37149,34189,36256,36362
2.5412520000000005,0.09756505489349365,0.14707978069782257,1.1257966756820679,-0.39079129695892334,-0.12350228428840637,-0.05123785510659218,-0.27600860057148313,-0.029226917559128842,-0.27241399889014867,2.442517680189561,1.5714986637874093,12.027366019883804,37149,34189,36256,36362
2.543741999999998,0.09376353025436401,0.14583106338977814,1.1252928972244263,-0.3695160746574402,-0.12625887989997864,-0.04950379207730293,-0.26894892670633297,-0.05765941000389785,-0.27731481450713974,2.386206106933927,1.4873955584227725,12.033295706733387,37280,34023,35889,36433
2.5452530000000007,0.09376353025436401,0.14583106338977814,1.1252928972244263,-0.3695160746574402,-0.12625887989997864,-0.04950379207730293,-0.2739488452053886,-0.13138304931504569,-0.2800132125473921,2.386206106933927,1.4873955584227725,12.033295706733387,37280,34023,35889,36433
2.5476399999999995,0.09376353025436401,0.14583106338977814,1.1252928972244263,-0.3695160746574402,-0.12625887989997864,-0.04950379207730293,-0.28889302385955695,-0.2101587801154795,-0.2800794253899942,2.386206106933927,1.4873955584227725,12.033295706733387,37479,34017,35816,36670
2.549165000000001,0.09439729154109955,0.14694951474666595,1.1251410245895386,-0.36731505393981934,-0.1216752678155899,-0.05025511607527733,-0.2853350406432111,-0.23518746764566684,-0.28551034322196556,2.406080164113898,1.4532993035726498,12.04038225133323,37479,34017,35816,36670
2.5516419999999997,0.09439729154109955,0.14694951474666595,1.1251410245895386,-0.36731505393981934,-0.1216752678155899,-0.05025511607527733,-0.2676215073504966,-0.23154341439184095,-0.29166104691755806,2.406080164113898,1.4532993035726498,12.04038225133323,37323,33993,35878,36719
2.5531699999999984,0.0908302515745163,0.14572013914585114,1.1246453523635864,-0.3460966944694519,-0.12422026693820953,-0.04886465147137642,-0.24701669657558079,-0.24169734854852695,-0.2814205933149581,2.3417727660084955,1.3740700121393152,11.990342607360207,37323,33993,35878,36719
2.555547999999999,0.0908302515745163,0.14572013914585114,1.1246453523635864,-0.3460966944694519,-0.12422026693820953,-0.04886465147137642,-0.22636769397132647,-0.27225614001653425,-0.27750012058473883,2.3417727660084955,1.3740700121393152,11.990342607360207,37211,33976,36003,36851
2.5570809999999984,0.0908302515745163,0.14572013914585114,1.1246453523635864,-0.3460966944694519,-0.12422026693820953,-0.04886465147137642,-0.196786748676569,-0.2933118738982709,-0.28614900254088016,2.3417727660084955,1.3740700121393152,11.990342607360207,37211,33976,36003,36851
2.559508999999998,0.09142905473709106,0.14638091623783112,1.1243103742599487,-0.3440929055213928,-0.12142840027809143,-0.05055120587348938,-0.1704979864766107,-0.2974291209435334,-0.2855264553465605,2.361890079173113,1.3515496215001401,11.996652023707737,37656,33875,35695,37155
2.5610370000000002,0.09142905473709106,0.14638091623783112,1.1243103742599487,-0.3440929055213928,-0.12142840027809143,-0.05055120587348938,-0.16062087127048164,-0.31668740418179153,-0.27581247540195564,2.361890079173113,1.3515496215001401,11.996652023707737,37656,33875,35695,37155


==> figure_data/flip2.csv <==
time,x,y,z,vx,vy,vz,gyro_x,gyro_y,gyro_z,yaw,roll,pitch,pwm_m1,pwm_m2,pwm_m3,pwm_m4
0.0,0.014850546605885029,0.02397099882364273,1.1269689798355103,-0.01577579788863659,-0.0031511744018644094,-0.005305872298777103,-0.031734939112737955,0.021440069638927136,8.910913600715862e-05,-0.9230026143558978,0.1394537592153397,-0.49308736058255065,32764,36673,34712,36461
0.0023879999999990103,0.01468854770064354,0.023938287049531937,1.1269181966781616,-0.016624251380562782,-0.003390760160982609,-0.004842814058065414,-0.02542946830710902,0.0256170838447159,0.017871598145194484,-0.9293280517507111,0.11296201127069037,-0.5143953130158214,33136,36151,33954,36559
0.003904999999998836,0.01484717894345522,0.02396979369223118,1.1269607543945312,-0.016181129962205887,-0.003293992718681693,-0.004627738147974014,-0.01489096224574528,-0.018079104167192894,0.02481881795272146,-0.9293280517507111,0.11296201127069037,-0.5143953130158214,33136,36151,33954,36559
0.006394000000000233,0.01484717894345522,0.02396979369223118,1.1269607543945312,-0.016181129962205887,-0.003293992718681693,-0.004627738147974014,-0.00991284317662816,-0.05207321739680728,0.006507558439136065,-0.9293280517507111,0.11296201127069037,-0.5143953130158214,33553,36349,33363,36158
0.00790099999999802,0.01484717894345522,0.02396979369223118,1.1269607543945312,-0.016181129962205887,-0.003293992718681693,-0.004627738147974014,-0.025975376799277833,-0.04751968214715175,-0.021111019441491033,-0.9293280517507111,0.11296201127069037,-0.5143953130158214,33553,36349,33363,36158
0.010324000000000524,0.01484717894345522,0.02396979369223118,1.1269607543945312,-0.016181129962205887,-0.003293992718681693,-0.004627738147974014,-0.03819946721447188,-0.027589514574785656,-0.021264018046116082,-0.9293280517507111,0.11296201127069037,-0.5143953130158214,33907,36337,32850,36201
0.035572999999996684,0.014835583977401257,0.02396675944328308,1.1269795894622803,-0.01744595170021057,-0.0035395491868257523,-0.0005897085648030043,0.05802083009214602,0.10994337082790366,-0.022432059694278823,-0.9372259265840611,0.12019690875409267,-0.4993036761910642,33659,36841,33266,35879
0.03805199999999604,0.014835583977401257,0.02396675944328308,1.1269795894622803,-0.01744595170021057,-0.0035395491868257523,-0.0005897085648030043,0.09500545060229702,0.17720765439549724,-0.02820581582411123,-0.9372259265840611,0.12019690875409267,-0.4993036761910642,34029,36496,32658,36190
0.039570999999996276,0.014835583977401257,0.02396675944328308,1.1269795894622803,-0.01744595170021057,-0.0035395491868257523,-0.0005897085648030043,0.1160453220307909,0.20261777317281113,-0.03214158300524704,-0.9372259265840611,0.12019690875409267,-0.4993036761910642,34029,36496,32658,36190
0.04196600000000035,0.01465690042823553,0.023930346593260765,1.1269679069519043,-0.018291354179382324,-0.0037424226757138968,-0.0017470067832618952,0.11288306790767401,0.1616626499546502,-0.020239693470060553,-0.9440975979562228,0.13961714301020983,-0.472041334813455,34597,35888,32262,36665
0.04348700000000099,0.014831763692200184,0.023965980857610703,1.1269845962524414,-0.01779090240597725,-0.0036254257429391146,-0.001665202435106039,0.11576976808175177,0.09652568282105513,-0.006107163612512961,-0.9440975979562228,0.13961714301020983,-0.472041334813455,34597,35888,32262,36665
0.045968999999997325,0.014831763692200184,0.023965980857610703,1.1269845962524414,-0.01779090240597725,-0.0036254257429391146,-0.001665202435106039,0.11080902301785552,0.02567614360307761,0.0008296762385836745,-0.9440975979562228,0.13961714301020983,-0.472041334813455,34421,36310,32640,36369
0.04747999999999593,0.014831763692200184,0.023965980857610703,1.1269845962524414,-0.01779090240597725,-0.0036254257429391146,-0.001665202435106039,0.07728272940382178,0.008686400278295127,-0.025716981513918293,-0.9440975979562228,0.13961714301020983,-0.472041334813455,34421,36310,32640,36369
0.04989099999999598,0.014831763692200184,0.023965980857610703,1.1269845962524414,-0.01779090240597725,-0.0036254257429391146,-0.001665202435106039,0.02572286751604629,0.02445416253986776,-0.06161448302234213,-0.9440975979562228,0.13961714301020983,-0.472041334813455,34137,36605,32731,36278
0.05139600000000064,0.014831763692200184,0.023965980857610703,1.1269845962524414,-0.01779090240597725,-0.0036254257429391146,-0.001665202435106039,0.0006375655763399859,0.030443008459021495,-0.06820468736039258,-0.9440975979562228,0.13961714301020983,-0.472041334813455,34137,36605,32731,36278
0.05383099999999831,0.014649839140474796,0.023928537964820862,1.126964807510376,-0.01859429106116295,-0.0038626021705567837,-0.0022817905992269516,0.001992522642026156,0.03023520283140045,-0.046452370406032055,-0.9511175869099501,0.1645874307011076,-0.45288325237089233,33631,36967,33605,36174
0.05536000000000058,0.014828565530478954,0.0239651408046484,1.1269830465316772,-0.018054362386465073,-0.0037380235735327005,-0.0021913156379014254,0.03333569450376813,0.04381163396456912,-0.025418035439773095,-0.9511175869099501,0.1645874307011076,-0.45288325237089233,33631,36967,33605,36174
0.057839999999996505,0.014828565530478954,0.0239651408046484,1.1269830465316772,-0.018054362386465073,-0.0037380235735327005,-0.0021913156379014254,0.05393574487823543,0.032742554433547844,-0.021292493063833916,-0.9511175869099501,0.1645874307011076,-0.45288325237089233,33046,36614,34054,36273
0.059360999999997145,0.014828565530478954,0.0239651408046484,1.1269830465316772,-0.018054362386465073,-0.0037380235735327005,-0.0021913156379014254,0.041497259592316996,0.021572591031483,-0.025193108599175285,-0.9511175869099501,0.1645874307011076,-0.45288325237089233,33046,36614,34054,36273
0.06173199999999633,0.014644082635641098,0.023926328867673874,1.1269690990447998,-0.018842101097106934,-0.004024452064186335,-0.0006080378661863506,0.03211711105154273,0.05873393308590677,-0.03151764805432811,-0.9613585396540428,0.1724896607424588,-0.443799022454685,33183,36347,33618,36505
0.06327100000000065,0.014825765043497086,0.023964082822203636,1.1269851922988892,-0.018291421234607697,-0.0038938296493142843,-0.0005289889522828162,0.04595663961387062,0.11776684761606697,-0.03351846017535862,-0.9613585396540428,0.1724896607424588,-0.443799022454685,33183,36347,33618,36505
0.06576199999999517,0.014825765043497086,0.023964082822203636,1.1269851922988892,-0.018291421234607697,-0.0038938296493142843,-0.0005289889522828162,0.05756582069752758,0.15077764478922384,-0.035078974786198786,-0.9613585396540428,0.1724896607424588,-0.443799022454685,34422,35746,32153,37051
0.0672699999999968,0.014825765043497086,0.023964082822203636,1.1269851922988892,-0.018291421234607697,-0.0038938296493142843,-0.0005289889522828162,0.037440095957960204,0.1266883956559404,-0.04238313516179664,-0.9613585396540428,0.1724896607424588,-0.443799022454685,34422,35746,32153,37051
0.06968899999999849,0.014825765043497086,0.023964082822203636,1.1269851922988892,-0.018291421234607697,-0.0038938296493142843,-0.0005289889522828162,0.015662623574568747,0.08865780614409316,-0.043940185582625094,-0.9613585396540428,0.1724896607424588,-0.443799022454685,34692,35974,31979,36513
0.07118799999999464,0.014825765043497086,0.023964082822203636,1.1269851922988892,-0.018291421234607697,-0.0038938296493142843,-0.0005289889522828162,-0.006405281089858063,0.06446515562029817,-0.04128279606197076,-0.9613585396540428,0.1724896607424588,-0.443799022454685,34692,35974,31979,36513
0.07361699999999836,0.014825765043497086,0.023964082822203636,1.1269851922988892,-0.018291421234607697,-0.0038938296493142843,-0.0005289889522828162,-0.015263025615678065,0.04100861114417949,-0.024974677374923746,-0.9613585396540428,0.1724896607424588,-0.443799022454685,34150,36339,32675,36469
0.07514600000000064,0.014823269098997116,0.023962805047631264,1.126993179321289,-0.01850188709795475,-0.0040543763898313046,0.0007009630207903683,-0.012240490702141348,0.019206676169759435,-0.0071813095867503405,-0.9719007109875262,0.1832429246220376,-0.41448337836040433,34150,36339,32675,36469
0.07764400000000023,0.014823269098997116,0.023962805047631264,1.126993179321289,-0.01850188709795475,-0.0040543763898313046,0.0007009630207903683,0.004436293743853995,0.027920195958389432,0.0037335398877160514,-0.9719007109875262,0.1832429246220376,-0.41448337836040433,33593,36683,33599,36433
0.07915399999999499,0.014823269098997116,0.023962805047631264,1.126993179321289,-0.01850188709795475,-0.0040543763898313046,0.0007009630207903683,0.015501419104834888,0.0549635835785731,0.004916646341166175,-0.9719007109875262,0.1832429246220376,-0.41448337836040433,33593,36683,33599,36433
0.08153800000000047,0.014823269098997116,0.023962805047631264,1.126993179321289,-0.01850188709795475,-0.0040543763898313046,0.0007009630207903683,0.029624005280632665,0.08936049784246737,0.004225389070573833,-0.9719007109875262,0.1832429246220376,-0.41448337836040433,33667,36578,33635,36560
0.08306699999999546,0.014821179211139679,0.023961374536156654,1.126998782157898,-0.01864280365407467,-0.004222022369503975,0.00016958816559053957,0.022047470104546957,0.10023268654514773,-0.0078259017211715,-0.9754322861526153,0.1822556293276269,-0.4034137126243926,33667,36578,33635,36560
0.0855570000000007,0.014821179211139679,0.023961374536156654,1.126998782157898,-0.01864280365407467,-0.004222022369503975,0.00016958816559053957,-0.01073271812415507,0.10992735024947116,-0.026566891925114255,-0.9754322861526153,0.1822556293276269,-0.4034137126243926,33810,36340,33331,36613
0.08705900000000111,0.014821179211139679,0.023961374536156654,1.126998782157898,-0.01864280365407467,-0.004222022369503975,0.00016958816559053957,-0.02498359688398091,0.10385994523934929,-0.033510148199925135,-0.9754322861526153,0.1822556293276269,-0.4034137126243926,33810,36340,33331,36613
0.08947499999999854,0.014821179211139679,0.023961374536156654,1.126998782157898,-0.01864280365407467,-0.004222022369503975,0.00016958816559053957,-0.024789321363054232,0.08276718509608211,-0.024178096764556622,-0.9754322861526153,0.1822556293276269,-0.4034137126243926,34033,36027,32719,36777
0.09098199999999633,0.014821179211139679,0.023961374536156654,1.126998782157898,-0.01864280365407467,-0.004222022369503975,0.00016958816559053957,-0.044499191417811126,0.06688120448954248,-0.0252182338595845,-0.9754322861526153,0.1822556293276269,-0.4034137126243926,34033,36027,32719,36777
0.09341799999999785,0.014821179211139679,0.023961374536156654,1.126998782157898,-0.01864280365407467,-0.004222022369503975,0.00016958816559053957,-0.04439896917585088,0.059548048947576385,-0.042947042877864106,-0.9754322861526153,0.1822556293276269,-0.4034137126243926,33921,35914,32757,36699
0.09493999999999506,0.014819483272731304,0.023959869518876076,1.1269996166229248,-0.018763676285743713,-0.004382282495498657,-0.00010684406151995063,-0.01757678621252271,0.054208261159156196,-0.0419149431197823,-0.9802090301523475,0.18198433210186293,-0.3763984594767667,33921,35914,32757,36699
0.09741500000000088,0.014819483272731304,0.023959869518876076,1.1269996166229248,-0.018763676285743713,-0.004382282495498657,-0.00010684406151995063,-0.0016416160583743139,0.046188359595842735,-0.03432784892609335,-0.9802090301523475,0.18198433210186293,-0.3763984594767667,33716,36099,32886,36470
0.09893999999999505,0.014819483272731304,0.023959869518876076,1.1269996166229248,-0.018763676285743713,-0.004382282495498657,-0.00010684406151995063,0.0005092367769621381,0.03960407663002851,-0.026018877871208598,-0.9802090301523475,0.18198433210186293,-0.3763984594767667,33716,36099,32886,36470
0.10133099999999831,0.014819483272731304,0.023959869518876076,1.1269996166229248,-0.018763676285743713,-0.004382282495498657,-0.00010684406151995063,-0.009556076338206517,0.028375292737981145,-0.028026456085883594,-0.9802090301523475,0.18198433210186293,-0.3763984594767667,33446,36483,33201,36221
0.10285599999999977,0.014818152412772179,0.023958351463079453,1.1269997358322144,-0.018839040771126747,-0.004538132343441248,4.9802947614807636e-05,-0.0157984603946223,0.04501433831879492,-0.043035201832324135,-0.9903795610928335,0.17604813321917218,-0.3609455065903014,33446,36483,33201,36221
0.10533499999999912,0.014818152412772179,0.023958351463079453,1.1269997358322144,-0.018839040771126747,-0.004538132343441248,4.9802947614807636e-05,-0.010678576891431599,0.02178215060035321,-0.04144742519041889,-0.9903795610928335,0.17604813321917218,-0.3609455065903014,33625,36723,33212,36346
0.10685199999999895,0.014818152412772179,0.023958351463079453,1.1269997358322144,-0.018839040771126747,-0.004538132343441248,4.9802947614807636e-05,0.006137471634074824,-0.013406189600782657,-0.032608826296123036,-0.9903795610928335,0.17604813321917218,-0.3609455065903014,33625,36723,33212,36346
0.10926599999999598,0.014818152412772179,0.023958351463079453,1.1269997358322144,-0.018839040771126747,-0.004538132343441248,4.9802947614807636e-05,0.01705517490411167,-0.043832410782260946,-0.0326678257172413,-0.9903795610928335,0.17604813321917218,-0.3609455065903014,33611,37067,33312,35902
0.1107719999999972,0.014818152412772179,0.023958351463079453,1.1269997358322144,-0.018839040771126747,-0.004538132343441248,4.9802947614807636e-05,0.02296565730818982,-0.05535635822746776,-0.02516807488492854,-0.9903795610928335,0.17604813321917218,-0.3609455065903014,33611,37067,33312,35902
0.11320899999999529,0.014626656658947468,0.023911455646157265,1.1270025968551636,-0.019460076466202736,-0.004840903449803591,0.0005241862963885069,0.026693577249812563,-0.05126437376185818,-0.01129700242784543,-1.0003421912686021,0.1757076401118308,-0.3591619881864631,33365,37089,33353,35734
0.11473500000000059,0.014817198738455772,0.02395688183605671,1.1270012855529785,-0.018885798752307892,-0.004678512457758188,0.0005126501200720668,0.03192335567926646,-0.03221067122958858,-0.011587361888069725,-1.0003421912686021,0.1757076401118308,-0.3591619881864631,33365,37089,33353,35734
0.1172109999999957,0.014817198738455772,0.02395688183605671,1.1270012855529785,-0.018885798752307892,-0.004678512457758188,0.0005126501200720668,0.03765669001717851,-0.010781706764347617,-0.014868691561129492,-1.0003421912686021,0.1757076401118308,-0.3591619881864631,33338,36843,33218,35816
0.11872899999999936,0.014817198738455772,0.02395688183605671,1.1270012855529785,-0.018885798752307892,-0.004678512457758188,0.0005126501200720668,0.04491580551965119,-0.004957618970507315,-0.015736780127359844,-1.0003421912686021,0.1757076401118308,-0.3591619881864631,33338,36843,33218,35816
0.12111899999999878,0.014625221490859985,0.023908570408821106,1.1270134449005127,-0.01950988918542862,-0.004983887076377869,0.001930970000103116,0.04432204959342883,-0.03142654921969599,-0.026528675563471615,-1.004539527194798,0.18492630286251943,-0.3682230297315823,33558,36555,32928,36033
0.12264199999999982,0.01481651421636343,0.02395549789071083,1.1270064115524292,-0.018931875005364418,-0.004814227111637592,0.0018900991417467594,0.031191516931118088,-0.08072394965112448,-0.037846981199443075,-1.004539527194798,0.18492630286251943,-0.3682230297315823,33558,36555,32928,36033
0.125125,0.01481651421636343,0.02395549789071083,1.1270064115524292,-0.018931875005364418,-0.004814227111637592,0.0018900991417467594,0.021867858614372526,-0.10897865736777927,-0.03804179143318238,-1.004539527194798,0.18492630286251943,-0.3682230297315823,33385,36754,33134,35881
0.12664899999999762,0.01481651421636343,0.02395549789071083,1.1270064115524292,-0.018931875005364418,-0.004814227111637592,0.0018900991417467594,0.014409092374819864,-0.11114989099262884,-0.023018055002637133,-1.004539527194798,0.18492630286251943,-0.3682230297315823,33385,36754,33134,35881
0.12905999999999768,0.01481651421636343,0.02395549789071083,1.1270064115524292,-0.018931875005364418,-0.004814227111637592,0.0018900991417467594,0.013751216684164635,-0.069992001346972,-0.004040653075895602,-1.004539527194798,0.18492630286251943,-0.3682230297315823,33231,36810,33314,36017
0.1305570000000007,0.01481651421636343,0.02395549789071083,1.1270064115524292,-0.018931875005364418,-0.004814227111637592,0.0018900991417467594,0.021553676345959633,0.007164808390964858,-0.0016083052186536568,-1.004539527194798,0.18492630286251943,-0.3682230297315823,33231,36810,33314,36017
0.13297999999999593,0.01481651421636343,0.02395549789071083,1.1270064115524292,-0.018931875005364418,-0.004814227111637592,0.0018900991417467594,0.053789146182604976,0.11767688270549273,-0.0052317950457715255,-1.004539527194798,0.18492630286251943,-0.3682230297315823,33785,36305,32821,36416
0.1345179999999964,0.014815975911915302,0.02395414561033249,1.1270133256912231,-0.018980324268341064,-0.004955570213496685,0.002321901498362422,0.0716281476521758,0.18459706089311284,-0.010248124754896127,-1.0114740239935596,0.19187979170966418,-0.3896413307400102,33785,36305,32821,36416
0.137,0.014815975911915302,0.02395414561033249,1.1270133256912231,-0.018980324268341064,-0.004955570213496685,0.002321901498362422,0.06698762274222636,0.20422059667487533,-0.012927079638596297,-1.0114740239935596,0.19187979170966418,-0.3896413307400102,34781,35620,31930,37016
0.13852300000000103,0.014815975911915302,0.02395414561033249,1.1270133256912231,-0.018980324268341064,-0.004955570213496685,0.002321901498362422,0.0354649126012325,0.17491265868136463,-0.015934699809731268,-1.0114740239935596,0.19187979170966418,-0.3896413307400102,34781,35620,31930,37016
0.14091100000000006,0.014622865244746208,0.02390296198427677,1.1270323991775513,-0.019642464816570282,-0.005281074438244104,0.0014958693645894527,-0.011312522623276247,0.13318730766406076,-0.026012569508376472,-1.014031478088841,0.20781908646311348,-0.3484071350175384,35176,35640,31950,37439
0.14242899999999645,0.014815348200500011,0.02395281381905079,1.1270155906677246,-0.019061947241425514,-0.005095735192298889,0.0014034206978976727,-0.04926307478169089,0.10461042403453362,-0.042734302079848005,-1.014031478088841,0.20781908646311348,-0.3484071350175384,35176,35640,31950,37439
0.1449099999999962,0.014815348200500011,0.02395281381905079,1.1270155906677246,-0.019061947241425514,-0.005095735192298889,0.0014034206978976727,-0.05960563980614935,0.10832205500102024,-0.04810861109389835,-1.014031478088841,0.20781908646311348,-0.3484071350175384,34892,36020,32536,37512
0.14643999999999505,0.014815348200500011,0.02395281381905079,1.1270155906677246,-0.019061947241425514,-0.005095735192298889,0.0014034206978976727,-0.038388847096300936,0.10468015724320166,-0.03894499003331514,-1.014031478088841,0.20781908646311348,-0.3484071350175384,34892,36020,32536,37512
0.1488359999999957,0.014815348200500011,0.02395281381905079,1.1270155906677246,-0.019061947241425514,-0.005095735192298889,0.0014034206978976727,-0.030670573493574164,0.0981572934300274,-0.03433029986653406,-1.014031478088841,0.20781908646311348,-0.3484071350175384,34427,36778,33462,37102
0.15034999999999854,0.014815348200500011,0.02395281381905079,1.1270155906677246,-0.019061947241425514,-0.005095735192298889,0.0014034206978976727,-0.04555397381823984,0.10239265999201332,-0.035071305714497195,-1.014031478088841,0.20781908646311348,-0.3484071350175384,34427,36778,33462,37102
0.1527809999999954,0.014815348200500011,0.02395281381905079,1.1270155906677246,-0.019061947241425514,-0.005095735192298889,0.0014034206978976727,-0.06113823907921951,0.10659887326244127,-0.03794733659945783,-1.014031478088841,0.20781908646311348,-0.3484071350175384,33536,36903,34157,36817
0.1543090000000011,0.014814784750342369,0.023951664566993713,1.1270112991333008,-0.01907244883477688,-0.00523005984723568,9.387516183778644e-05,-0.0585340378789611,0.09656390750507617,-0.02650298854251996,-1.0246420290824032,0.1983362329570542,-0.316231290622205,33536,36903,34157,36817
0.15679599999999483,0.014814784750342369,0.023951664566993713,1.1270112991333008,-0.01907244883477688,-0.00523005984723568,9.387516183778644e-05,-0.06130666737341021,0.07642733870644514,-0.019985902540554407,-1.0246420290824032,0.1983362329570542,-0.316231290622205,33246,36828,34122,36806
0.15831199999999807,0.014814784750342369,0.023951664566993713,1.1270112991333008,-0.01907244883477688,-0.00523005984723568,9.387516183778644e-05,-0.06277133107154813,0.07413858477611741,-0.028092610671836844,-1.0246420290824032,0.1983362329570542,-0.316231290622205,33246,36828,34122,36806
0.1606949999999997,0.014814784750342369,0.023951664566993713,1.1270112991333008,-0.01907244883477688,-0.00523005984723568,9.387516183778644e-05,-0.07039318992043563,0.07109788731200581,-0.03324004540874226,-1.0246420290824032,0.1983362329570542,-0.316231290622205,33903,36764,33644,37183
0.16222000000000117,0.014814533293247223,0.023950213566422462,1.1270043849945068,-0.019036633893847466,-0.005375467240810394,-0.0005580111755989492,-0.0789934358971694,0.06322134287793348,-0.02404532153945936,-1.0330877149406583,0.18205842056592533,-0.28963255062101323,33903,36764,33644,37183
0.1647059999999983,0.014814533293247223,0.023950213566422462,1.1270043849945068,-0.019036633893847466,-0.005375467240810394,-0.0005580111755989492,-0.086019603866855,0.0035052143958364886,-0.009354449036254998,-1.0330877149406583,0.18205842056592533,-0.28963255062101323,34031,36758,33479,37034
0.16622000000000117,0.014814533293247223,0.023950213566422462,1.1270043849945068,-0.019036633893847466,-0.005375467240810394,-0.0005580111755989492,-0.08574962591134822,-0.05358901378787472,0.00012592387583804982,-1.0330877149406583,0.18205842056592533,-0.28963255062101323,34031,36758,33479,37034
0.1686339999999982,0.014814533293247223,0.023950213566422462,1.1270043849945068,-0.019036633893847466,-0.005375467240810394,-0.0005580111755989492,-0.08405081209674349,-0.0541416696483366,-0.0016469070104462448,-1.0330877149406583,0.18205842056592533,-0.28963255062101323,33885,37418,34467,37117
0.17013699999999518,0.014814533293247223,0.023950213566422462,1.1270043849945068,-0.019036633893847466,-0.005375467240810394,-0.0005580111755989492,-0.08529308519910297,-0.0050534849675204115,-0.015284589938426602,-1.0330877149406583,0.18205842056592533,-0.28963255062101323,33885,37418,34467,37117
0.17257299999999667,0.014814533293247223,0.023950213566422462,1.1270043849945068,-0.019036633893847466,-0.005375467240810394,-0.0005580111755989492,-0.09422705854993729,0.025885528402001284,-0.03260579486978847,-1.0330877149406583,0.18205842056592533,-0.28963255062101323,34116,37322,34610,37499
0.17409599999999772,0.014814930036664009,0.02394881844520569,1.1270005702972412,-0.018934275954961777,-0.005495757330209017,-9.281292295781896e-05,-0.10050420414065972,0.03584757139917406,-0.03440123565888185,-1.0372971398354127,0.15909002671096478,-0.28686540033411806,34116,37322,34610,37499
0.17657600000000093,0.014814930036664009,0.02394881844520569,1.1270005702972412,-0.018934275954961777,-0.005495757330209017,-9.281292295781896e-05,-0.10198646966912739,0.027928104298470206,-0.027425927824232938,-1.0372971398354127,0.15909002671096478,-0.28686540033411806,34503,37157,34659,37961
0.1780969999999943,0.014814930036664009,0.02394881844520569,1.1270005702972412,-0.018934275954961777,-0.005495757330209017,-9.281292295781896e-05,-0.09392694526222059,-0.028146433573586267,-0.015159382876192748,-1.0372971398354127,0.15909002671096478,-0.28686540033411806,34503,37157,34659,37961
0.18048999999999796,0.014623093418776989,0.02389247715473175,1.127007246017456,-0.01943296752870083,-0.005771579220890999,0.0014301075134426355,-0.07555704262934246,-0.07907258171581519,-0.001109367710062466,-1.0450316653832417,0.1316508442554442,-0.2818097977617738,35133,38126,35520,38464
0.18200699999999778,0.014623093418776989,0.02389247715473175,1.127007246017456,-0.01943296752870083,-0.005771579220890999,0.0014301075134426355,-0.06285870356124874,-0.08273653377641098,-0.007445403620723729,-1.0450316653832417,0.1316508442554442,-0.2818097977617738,35133,38126,35520,38464
0.18448899999999413,0.01430068351328373,0.02394763194024563,1.1264833211898804,-0.020864300429821014,-0.005576498340815306,-0.0013268782058730721,-0.052441453512970373,-0.009453360503616223,-0.013466805643906383,-1.0430499510594926,0.13093723590813464,-0.294351153605319,35089,38370,35451,38063
0.186015999999996,0.01430068351328373,0.02394763194024563,1.1264833211898804,-0.020864300429821014,-0.005576498340815306,-0.0013268782058730721,-0.0518075962063963,0.06710532614002945,0.0015023199897212349,-1.0430499510594926,0.13093723590813464,-0.294351153605319,35089,38370,35451,38063
0.18841799999999784,0.01430068351328373,0.02394763194024563,1.1264833211898804,-0.020864300429821014,-0.005576498340815306,-0.0013268782058730721,-0.050449571303970035,0.06394975904796218,0.026692226943916108,-1.0430499510594926,0.13093723590813464,-0.294351153605319,36138,38732,35612,38905
0.1899300000000003,0.01430068351328373,0.02394763194024563,1.1264833211898804,-0.020864300429821014,-0.005576498340815306,-0.0013268782058730721,-0.06511319425967692,-0.025190738801924035,0.035400326783608875,-1.0430499510594926,0.13093723590813464,-0.294351153605319,36138,38732,35612,38905
0.19236599999999454,0.01430068351328373,0.02394763194024563,1.1264833211898804,-0.020864300429821014,-0.005576498340815306,-0.0013268782058730721,-0.07491061853137457,-0.09825814401155733,0.02415831655167898,-1.0430499510594926,0.13093723590813464,-0.294351153605319,35684,39175,36603,38457
0.19388099999999395,0.014041809365153313,0.02394697070121765,1.1267497539520264,-0.02172962948679924,-0.005583468358963728,0.001770241535268724,-0.07332551337293781,-0.08668172397049755,-0.002144592911347396,-1.0425036991415766,0.11364819042921359,-0.29672472538353856,35684,39175,36603,38457
0.196375,0.014041809365153313,0.02394697070121765,1.1267497539520264,-0.02172962948679924,-0.005583468358963728,0.001770241535268724,-0.061719607145183805,-0.04869664122377705,-0.015505193303442235,-1.0425036991415766,0.11364819042921359,-0.29672472538353856,35275,38863,36836,38626
0.197887999999999,0.014041809365153313,0.02394697070121765,1.1267497539520264,-0.02172962948679924,-0.005583468358963728,0.001770241535268724,-0.06263560140211656,-0.06528528440036648,-0.008521622907481628,-1.0425036991415766,0.11364819042921359,-0.29672472538353856,35275,38863,36836,38626
0.20027499999999418,0.014041809365153313,0.02394697070121765,1.1267497539520264,-0.02172962948679924,-0.005583468358963728,0.001770241535268724,-0.06787639033820225,-0.0950932849839992,0.007110193822969518,-1.0425036991415766,0.11364819042921359,-0.29672472538353856,36314,40112,37835,39389
0.20179799999999523,0.013911917805671692,0.023946702480316162,1.126372218132019,-0.022068869322538376,-0.005558142438530922,0.0013869772665202618,-0.0545050330119427,-0.09127062516719149,0.025777643330123255,-1.0409797026837266,0.09377559102643133,-0.31583640325316814,36314,40112,37835,39389
0.20427699999999457,0.013911917805671692,0.023946702480316162,1.126372218132019,-0.022068869322538376,-0.005558142438530922,0.0013869772665202618,-0.03158816148597176,-0.06166222850726021,0.03821122673516026,-1.0409797026837266,0.09377559102643133,-0.31583640325316814,36102,40009,38139,39165
0.2058070000000007,0.013911917805671692,0.023946702480316162,1.126372218132019,-0.022068869322538376,-0.005558142438530922,0.0013869772665202618,-0.013762774387176657,-0.04217989435873156,0.04234303378144493,-1.0409797026837266,0.09377559102643133,-0.31583640325316814,36102,40009,38139,39165
0.2082089999999953,0.013911917805671692,0.023946702480316162,1.126372218132019,-0.022068869322538376,-0.005558142438530922,0.0013869772665202618,-0.00022826076588187809,-0.03210000648332278,0.03690920311703132,-1.0409797026837266,0.09377559102643133,-0.31583640325316814,37194,40843,38993,40125
0.2097129999999961,0.013911917805671692,0.023946702480316162,1.126372218132019,-0.022068869322538376,-0.005558142438530922,0.0013869772665202618,0.039260091924541954,0.0026281883754205337,0.03988268905313204,-1.0409797026837266,0.09377559102643133,-0.31583640325316814,37194,40843,38993,40125
0.21213899999999558,0.013911917805671692,0.023946702480316162,1.126372218132019,-0.022068869322538376,-0.005558142438530922,0.0013869772665202618,0.06408079905716169,0.04850745275665134,0.04534656766478231,-1.0409797026837266,0.09377559102643133,-0.31583640325316814,38514,40709,38251,40426
0.2136800000000003,0.013847190886735916,0.023946745321154594,1.1261943578720093,-0.022178156301379204,-0.0055040051229298115,0.004130163230001926,0.07859758196826433,0.08703578291504517,0.04500897454591194,-1.0327624561104387,0.08424604494479027,-0.33353440314218524,38514,40709,38251,40426
0.21616399999999703,0.013847190886735916,0.023946745321154594,1.1261943578720093,-0.022178156301379204,-0.0055040051229298115,0.004130163230001926,0.08709003649987714,0.08340753385781326,0.03644394471340527,-1.0327624561104387,0.08424604494479027,-0.33353440314218524,39053,40363,38114,40562
0.21767699999999604,0.013847190886735916,0.023946745321154594,1.1261943578720093,-0.022178156301379204,-0.0055040051229298115,0.004130163230001926,0.09588543392786486,0.07430665520803663,0.027007459912602824,-1.0327624561104387,0.08424604494479027,-0.33353440314218524,39053,40363,38114,40562
0.22006399999999848,0.013847190886735916,0.023946745321154594,1.1261943578720093,-0.022178156301379204,-0.0055040051229298115,0.004130163230001926,0.10276302247585928,0.10666353814265976,0.018764481157292394,-1.0327624561104387,0.08424604494479027,-0.33353440314218524,40759,42169,39588,41849
0.2215919999999969,0.013815084472298622,0.02394707128405571,1.1266491413116455,-0.022203324362635612,-0.0054399012587964535,0.01263146847486496,0.09231181296249319,0.15120624727715848,0.004886725830348866,-1.0213206225231648,0.10579432024967249,-0.31612833022223524,40759,42169,39588,41849
0.22407099999999627,0.013815084472298622,0.02394707128405571,1.1266491413116455,-0.022203324362635612,-0.0054399012587964535,0.01263146847486496,0.07487151167524243,0.17717890890048119,-0.013945451633496581,-1.0213206225231648,0.10579432024967249,-0.31612833022223524,40528,41844,39981,41999
0.2255969999999943,0.013815084472298622,0.02394707128405571,1.1266491413116455,-0.022203324362635612,-0.0054399012587964535,0.01263146847486496,0.09407897847095048,0.23100948388279371,-0.028882346125964624,-1.0213206225231648,0.10579432024967249,-0.31612833022223524,40528,41844,39981,41999
0.22800299999999699,0.013815084472298622,0.02394707128405571,1.1266491413116455,-0.022203324362635612,-0.0054399012587964535,0.01263146847486496,0.14207223723894558,0.3367966339673572,-0.03109056856164187,-1.0213206225231648,0.10579432024967249,-0.31612833022223524,41927,42685,41292,43822
0.22950799999999436,0.013815084472298622,0.02394707128405571,1.1266491413116455,-0.022203324362635612,-0.0054399012587964535,0.01263146847486496,0.17277776888301624,0.41458893427863047,-0.030657623872773654,-1.0213206225231648,0.10579432024967249,-0.31612833022223524,41927,42685,41292,43822
0.23193499999999767,0.013815084472298622,0.02394707128405571,1.1266491413116455,-0.022203324362635612,-0.0054399012587964535,0.01263146847486496,0.16663894954378822,0.4267837153576714,-0.040410610804969806,-1.0213206225231648,0.10579432024967249,-0.31612833022223524,42755,42130,40954,44102
0.2334629999999961,0.013799634762108326,0.023947494104504585,1.1269164085388184,-0.02211884595453739,-0.0054193101823329926,0.02313658781349659,0.1304090064687276,0.3963016062843016,-0.0602722539941314,-1.023840349887076,0.13667124513311849,-0.25817315223180354,42755,42130,40954,44102
0.23596199999999953,0.013799634762108326,0.023947494104504585,1.1269164085388184,-0.02211884595453739,-0.0054193101823329926,0.02313658781349659,0.10855075395963079,0.37619384123733546,-0.07686583650230508,-1.023840349887076,0.13667124513311849,-0.25817315223180354,42340,41873,41056,43937
0.2374669999999969,0.013799634762108326,0.023947494104504585,1.1269164085388184,-0.02211884595453739,-0.0054193101823329926,0.02313658781349659,0.11230252375717195,0.372452199774315,-0.08548859451262843,-1.023840349887076,0.13667124513311849,-0.25817315223180354,42340,41873,41056,43937
0.23985499999999593,0.013799634762108326,0.023947494104504585,1.1269164085388184,-0.02211884595453739,-0.0054193101823329926,0.02313658781349659,0.1310364638663071,0.3604714702678891,-0.08067271708965407,-1.023840349887076,0.13667124513311849,-0.25817315223180354,43936,43942,42750,45217
0.24138099999999393,0.013792628422379494,0.023947466164827347,1.1271045207977295,-0.021912354975938797,-0.005489546339958906,0.036577872931957245,0.13503465928846464,0.3131159720019408,-0.07935740679439915,-1.0405554775240196,0.1781182997873061,-0.14483985438108452,43936,43942,42750,45217
0.24386599999999453,0.013792628422379494,0.023947466164827347,1.1271045207977295,-0.021912354975938797,-0.005489546339958906,0.036577872931957245,0.12728226393427125,0.23994324085178945,-0.0968701793528137,-1.0405554775240196,0.1781182997873061,-0.14483985438108452,42831,44394,43678,43957
0.2453859999999986,0.013792628422379494,0.023947466164827347,1.1271045207977295,-0.021912354975938797,-0.005489546339958906,0.036577872931957245,0.14107366834346355,0.21706738616779495,-0.11323597836400154,-1.0405554775240196,0.1781182997873061,-0.14483985438108452,42831,44394,43678,43957
0.24778399999999964,0.013792628422379494,0.023947466164827347,1.1271045207977295,-0.021912354975938797,-0.005489546339958906,0.036577872931957245,0.1711658240542185,0.25952997507623843,-0.12178363523158464,-1.0405554775240196,0.1781182997873061,-0.14483985438108452,43480,46180,45818,45133
0.24929299999999785,0.013792628422379494,0.023947466164827347,1.1271045207977295,-0.021912354975938797,-0.005489546339958906,0.036577872931957245,0.19515691073419733,0.2913498232546687,-0.13157934925451975,-1.0405554775240196,0.1781182997873061,-0.14483985438108452,43480,46180,45818,45133
0.251726999999999,0.013792628422379494,0.023947466164827347,1.1271045207977295,-0.021912354975938797,-0.005489546339958906,0.036577872931957245,0.1953255387654698,0.2871864036540069,-0.14883898002894386,-1.0405554775240196,0.1781182997873061,-0.14483985438108452,43978,46163,46030,45011
0.25325,0.013791101984679699,0.023946668952703476,1.1277910470962524,-0.021449964493513107,-0.005679237190634012,0.056497231125831604,0.18447184238760866,0.2522608935256239,-0.16147965749824814,-1.0688899229319768,0.22037001502697484,-0.06460131020675833,43978,46163,46030,45011
0.25574099999999456,0.013791101984679699,0.023946668952703476,1.1277910470962524,-0.021449964493513107,-0.005679237190634012,0.056497231125831604,0.17009563277017017,0.20255607105930537,-0.16525087669412528,-1.0688899229319768,0.22037001502697484,-0.06460131020675833,43733,45592,45872,44858
0.2572569999999978,0.013791101984679699,0.023946668952703476,1.1277910470962524,-0.021449964493513107,-0.005679237190634012,0.056497231125831604,0.16186147157478142,0.1864841934862998,-0.17108719422303392,-1.0688899229319768,0.22037001502697484,-0.06460131020675833,43733,45592,45872,44858
0.25965499999999886,0.01357591524720192,0.02388753369450569,1.128474473953247,-0.021559009328484535,-0.006169682834297419,0.08019576966762543,0.1747177985133549,0.19820914301478035,-0.18481395871914297,-1.1136099458685438,0.2738142883001584,0.004487818823250142,45741,47288,47427,46760
0.261166999999994,0.013792693614959717,0.023945234715938568,1.1282272338867188,-0.02086655981838703,-0.005963226314634085,0.07883691042661667,0.20712087897051248,0.21634021003214882,-0.21113139983509008,-1.1136099458685438,0.2738142883001584,0.004487818823250142,45741,47288,47427,46760
0.2636579999999958,0.013792693614959717,0.023945234715938568,1.1282272338867188,-0.02086655981838703,-0.005963226314634085,0.07883691042661667,0.23146974469818665,0.2420600211547253,-0.24171221231636095,-1.1136099458685438,0.2738142883001584,0.004487818823250142,45541,46732,47055,46311
0.26516999999999824,0.013792693614959717,0.023945234715938568,1.1282272338867188,-0.02086655981838703,-0.005963226314634085,0.07883691042661667,0.24166700515685685,0.26750760727962525,-0.25749070940578067,-1.1136099458685438,0.2738142883001584,0.004487818823250142,45541,46732,47055,46311
0.26757400000000053,0.013792693614959717,0.023945234715938568,1.1282272338867188,-0.02086655981838703,-0.005963226314634085,0.07883691042661667,0.24366011491667217,0.2877849158194886,-0.26098737333802746,-1.1136099458685438,0.2738142883001584,0.004487818823250142,47141,48054,48303,48181
0.2690879999999961,0.013792693614959717,0.023945234715938568,1.1282272338867188,-0.02086655981838703,-0.005963226314634085,0.07883691042661667,0.23973874336958498,0.3123168239378353,-0.2715481386407367,-1.1136099458685438,0.2738142883001584,0.004487818823250142,47141,48054,48303,48181
0.2715179999999964,0.013792693614959717,0.023945234715938568,1.1282272338867188,-0.02086655981838703,-0.005963226314634085,0.07883691042661667,0.23770412158627807,0.36852943006765554,-0.2835601103557005,-1.1136099458685438,0.2738142883001584,0.004487818823250142,47791,48127,48528,48276
0.2730400000000009,0.013796795159578323,0.023942913860082626,1.1290791034698486,-0.020130140706896782,-0.006380564067512751,0.10827899724245071,0.25615679859478724,0.40583558982873075,-0.29913743891427835,-1.1796167239260877,0.337674808875148,0.07273883485108394,47791,48127,48528,48276
0.27553899999999704,0.013796795159578323,0.023942913860082626,1.1290791034698486,-0.020130140706896782,-0.006380564067512751,0.10827899724245071,0.2844045987373646,0.4084942901239841,-0.3177348587280333,-1.1796167239260877,0.337674808875148,0.07273883485108394,47571,47285,48154,48267
0.2770509999999995,0.013796795159578323,0.023942913860082626,1.1290791034698486,-0.020130140706896782,-0.006380564067512751,0.10827899724245071,0.3192358496079156,0.45416290886596267,-0.3304124043336784,-1.1796167239260877,0.337674808875148,0.07273883485108394,47571,47285,48154,48267
0.2794449999999997,0.013596348464488983,0.02387513779103756,1.1303449869155884,-0.019889559596776962,-0.00722465617582202,0.1448945254087448,0.35843538374598266,0.5386279923150248,-0.3514110966338169,-1.265849987417115,0.41609058143713434,0.18282981545507862,50022,49052,48968,49815
0.2809559999999983,0.013802804984152317,0.02393944375216961,1.1306864023208618,-0.019216567277908325,-0.006970245856791735,0.14676377177238464,0.39911683387262437,0.6295814682859014,-0.3778463659832432,-1.265849987417115,0.41609058143713434,0.18282981545507862,50022,49052,48968,49815
0.2834389999999985,0.013802804984152317,0.02393944375216961,1.1306864023208618,-0.019216567277908325,-0.006970245856791735,0.14676377177238464,0.41735629154635906,0.7183461587358693,-0.4082763769677884,-1.265849987417115,0.41609058143713434,0.18282981545507862,49985,48042,47921,49283
0.2849589999999953,0.013802804984152317,0.02393944375216961,1.1306864023208618,-0.019216567277908325,-0.006970245856791735,0.14676377177238464,0.40610237199092947,0.7632170941523418,-0.43516784581194523,-1.265849987417115,0.41609058143713434,0.18282981545507862,49985,48042,47921,49283
0.2873669999999984,0.013802804984152317,0.02393944375216961,1.1306864023208618,-0.019216567277908325,-0.006970245856791735,0.14676377177238464,0.38497614756408977,0.6922449829451934,-0.4535712210507743,-1.265849987417115,0.41609058143713434,0.18282981545507862,51263,49164,48817,50982
0.28887199999999574,0.013802804984152317,0.02393944375216961,1.1306864023208618,-0.019216567277908325,-0.006970245856791735,0.14676377177238464,0.35510836317517397,0.5303963611226716,-0.47189879606707696,-1.265849987417115,0.41609058143713434,0.18282981545507862,51263,49164,48817,50982
0.2913079999999973,0.013802804984152317,0.02393944375216961,1.1306864023208618,-0.019216567277908325,-0.006970245856791735,0.14676377177238464,0.3446611816929566,0.40955312968388596,-0.47635160140968946,-1.265849987417115,0.41609058143713434,0.18282981545507862,50852,50152,50083,50110
0.2928289999999979,0.01381079014390707,0.023934295400977135,1.1326967477798462,-0.017994971945881844,-0.0078078024089336395,0.1910993754863739,0.39356184602336897,0.4628406195409041,-0.4591309693004782,-1.3823963075090786,0.5317807741394349,0.3679073850089138,50852,50152,50083,50110
0.29531399999999847,0.01381079014390707,0.023934295400977135,1.1326967477798462,-0.017994971945881844,-0.0078078024089336395,0.1910993754863739,0.475437271628438,0.5768098660215454,-0.46744951941290885,-1.3823963075090786,0.5317807741394349,0.3679073850089138,49444,49546,50373,49597
0.2968359999999957,0.01381079014390707,0.023934295400977135,1.1326967477798462,-0.017994971945881844,-0.0078078024089336395,0.1910993754863739,0.4721136132985055,0.6446232018597507,-0.5444019252953983,-1.3823963075090786,0.5317807741394349,0.3679073850089138,49444,49546,50373,49597
0.2992339999999967,0.01381079014390707,0.023934295400977135,1.1326967477798462,-0.017994971945881844,-0.0078078024089336395,0.1910993754863739,0.3739906746465401,0.6996648160582631,-0.6325133423299697,-1.3823963075090786,0.5317807741394349,0.3679073850089138,51247,50977,51107,51012
0.3007549999999974,0.01382180955260992,0.02392691560089588,1.134925365447998,-0.016348574310541153,-0.008959662169218063,0.2387910634279251,0.31738382080684724,0.720246124436559,-0.6642742680692819,-1.5208281735994824,0.6524209163404359,0.5123648373447992,51247,50977,51107,51012
0.30323099999999975,0.01382180955260992,0.02392691560089588,1.134925365447998,-0.016348574310541153,-0.008959662169218063,0.2387910634279251,0.36821218100279984,0.6429585930203967,-0.6098567656722296,-1.5208281735994824,0.6524209163404359,0.5123648373447992,50593,49877,50706,50944
0.30475099999999655,0.01382180955260992,0.02392691560089588,1.134925365447998,-0.016348574310541153,-0.008959662169218063,0.2387910634279251,0.4543701027987708,0.579327019304861,-0.5429505690803323,-1.5208281735994824,0.6524209163404359,0.5123648373447992,50593,49877,50706,50944
0.3071599999999962,0.01382180955260992,0.02392691560089588,1.134925365447998,-0.016348574310541153,-0.008959662169218063,0.2387910634279251,0.4927683250543467,0.5662861186579882,-0.535888065606524,-1.5208281735994824,0.6524209163404359,0.5123648373447992,51728,51008,51337,52116
0.30866399999999705,0.01382180955260992,0.02392691560089588,1.134925365447998,-0.016348574310541153,-0.008959662169218063,0.2387910634279251,0.4830479868126392,0.596490626477231,-0.5656340436650823,-1.5208281735994824,0.6524209163404359,0.5123648373447992,51728,51008,51337,52116
0.31110199999999893,0.01382180955260992,0.02392691560089588,1.134925365447998,-0.016348574310541153,-0.008959662169218063,0.2387910634279251,0.4606848239279986,0.6408757347318458,-0.5990616421935934,-1.5208281735994824,0.6524209163404359,0.5123648373447992,52459,50942,50598,51746
0.3126209999999992,0.014352113008499146,0.023917051032185555,1.1378017663955688,-0.012093093246221542,-0.010441483929753304,0.2945327162742615,0.4500920008236675,0.6667596631565984,-0.6195410180811665,-1.6903834315759374,0.7719117399824091,0.706788141527842,52459,50942,50598,51746
0.3151209999999992,0.014352113008499146,0.023917051032185555,1.1378017663955688,-0.012093093246221542,-0.010441483929753304,0.2945327162742615,0.4597060123588536,0.6901332959378423,-0.6262874043335824,-1.6903834315759374,0.7719117399824091,0.706788141527842,51706,50267,50554,51592
0.316625,0.014352113008499146,0.023917051032185555,1.1378017663955688,-0.012093093246221542,-0.010441483929753304,0.2945327162742615,0.47132185550642497,0.6939643863239758,-0.6450929168970135,-1.6903834315759374,0.7719117399824091,0.706788141527842,51706,50267,50554,51592
0.3190199999999968,0.014352113008499146,0.023917051032185555,1.1378017663955688,-0.012093093246221542,-0.010441483929753304,0.2945327162742615,0.4686433146610505,0.6477455585007869,-0.6720556918793572,-1.6903834315759374,0.7719117399824091,0.706788141527842,53267,51805,51462,52812
0.32054299999999786,0.014630836434662342,0.02390388771891594,1.1410225629806519,-0.00848337635397911,-0.012314890511333942,0.354389488697052,0.4696777530074645,0.6069611106189864,-0.6854067176351697,-1.8643332448607728,0.9083660017713109,0.8979004764659956,53267,51805,51462,52812
0.32303499999999624,0.014630836434662342,0.02390388771891594,1.1410225629806519,-0.00848337635397911,-0.012314890511333942,0.354389488697052,0.477607714627339,0.6031386089273685,-0.6863073987158345,-1.8643332448607728,0.9083660017713109,0.8979004764659956,52625,51499,51224,51972
0.3245439999999944,0.014630836434662342,0.02390388771891594,1.1410225629806519,-0.00848337635397911,-0.012314890511333942,0.354389488697052,0.4850435599964628,0.6189734984528706,-0.688880811277178,-1.8643332448607728,0.9083660017713109,0.8979004764659956,52625,51499,51224,51972
0.32695299999999405,0.014630836434662342,0.02390388771891594,1.1410225629806519,-0.00848337635397911,-0.012314890511333942,0.354389488697052,0.4977023968954501,0.6247984975471464,-0.7022524765314386,-1.8643332448607728,0.9083660017713109,0.8979004764659956,53176,52155,52025,53365
0.3284519999999975,0.014630836434662342,0.02390388771891594,1.1410225629806519,-0.00848337635397911,-0.012314890511333942,0.354389488697052,0.5035048589890011,0.5983511108147602,-0.7185369742279735,-1.8643332448607728,0.9083660017713109,0.8979004764659956,53176,52155,52025,53365
0.330887999999999,0.014558647759258747,0.023767948150634766,1.1448826789855957,-0.005766644142568111,-0.015035058371722698,0.4176225960254669,0.4988460248465574,0.567994536497274,-0.730564542080071,-2.063513879156556,1.0520634624899272,1.071487575488329,53141,52261,51575,52301
0.3324089999999997,0.014784866012632847,0.02337135747075081,1.1449438333511353,-0.004964324180036783,-0.016763312742114067,0.41796261072158813,0.49671313241902654,0.5533913589759335,-0.7393756771256255,-2.062613192501266,1.0635043228201915,1.0737739178538894,53141,52261,51575,52301
0.3349019999999946,0.014784866012632847,0.02337135747075081,1.1449438333511353,-0.004964324180036783,-0.016763312742114067,0.41796261072158813,0.5061781733807363,0.5481763569293404,-0.7566934813251109,-2.062613192501266,1.0635043228201915,1.0737739178538894,52047,51394,51806,52286
0.33641399999999705,0.014784866012632847,0.02337135747075081,1.1449438333511353,-0.004964324180036783,-0.016763312742114067,0.41796261072158813,0.5094485019098399,0.5181462528719842,-0.7823871934690048,-2.062613192501266,1.0635043228201915,1.0737739178538894,52047,51394,51806,52286
0.3388179999999993,0.014750795438885689,0.023188304156064987,1.1494636535644531,-0.0016716774553060532,-0.020030243322253227,0.485986590385437,0.5002395238869414,0.44801863004649994,-0.8049042870646519,-2.278994110401941,1.2134403285359712,1.227858207349116,53797,53257,52050,53101
0.3403249999999971,0.014877812005579472,0.023090995848178864,1.1492220163345337,-0.0012945736525580287,-0.02043599635362625,0.4846561849117279,0.45781803088306916,0.3453794695284646,-0.817478135835352,-2.278994110401941,1.2134403285359712,1.227858207349116,53797,53257,52050,53101
0.3428240000000005,0.014877812005579472,0.023090995848178864,1.1492220163345337,-0.0012945736525580287,-0.02043599635362625,0.4846561849117279,0.40325968055386524,0.2574399096079874,-0.818520497086009,-2.278994110401941,1.2134403285359712,1.227858207349116,52502,52933,52535,52641
0.3443260000000009,0.014877812005579472,0.023090995848178864,1.1492220163345337,-0.0012945736525580287,-0.02043599635362625,0.4846561849117279,0.3695777501412516,0.19011258402396464,-0.8231842247869559,-2.278994110401941,1.2134403285359712,1.227858207349116,52502,52933,52535,52641
0.34674499999999536,0.014877812005579472,0.023090995848178864,1.1492220163345337,-0.0012945736525580287,-0.02043599635362625,0.4846561849117279,0.3802352214810443,0.17684082060009562,-0.8406692089238711,-2.278994110401941,1.2134403285359712,1.227858207349116,52907,54200,53737,53302
0.3482409999999945,0.014877812005579472,0.023090995848178864,1.1492220163345337,-0.0012945736525580287,-0.02043599635362625,0.4846561849117279,0.406210463041673,0.2312510658831775,-0.859143357668669,-2.278994110401941,1.2134403285359712,1.227858207349116,52907,54200,53737,53302
0.35067399999999904,0.014877812005579472,0.023090995848178864,1.1492220163345337,-0.0012945736525580287,-0.02043599635362625,0.4846561849117279,0.3818189368022872,0.2266135203846976,-0.8713674668092144,-2.278994110401941,1.2134403285359712,1.227858207349116,52748,53611,53649,53014
0.35219900000000054,0.015458274632692337,0.02293640747666359,1.1547240018844604,0.004773532971739769,-0.0238963533192873,0.5572750568389893,0.3562399403223486,0.18234832095816356,-0.8731325434006917,-2.5150014366831352,1.337068074396128,1.3185374298822294,52748,53611,53649,53014
0.3546999999999971,0.015458274632692337,0.02293640747666359,1.1547240018844604,0.004773532971739769,-0.0238963533192873,0.5572750568389893,0.342615407922585,0.15004282871020053,-0.8743199803517308,-2.5150014366831352,1.337068074396128,1.3185374298822294,52122,53184,53366,52978
0.35620299999999405,0.015458274632692337,0.02293640747666359,1.1547240018844604,0.004773532971739769,-0.0238963533192873,0.5572750568389893,0.31872635360186985,0.10405995695959264,-0.8847243515194251,-2.5150014366831352,1.337068074396128,1.3185374298822294,52122,53184,53366,52978
0.3586100000000006,0.015525824390351772,0.022677356377243996,1.1606669425964355,0.008789571933448315,-0.028059646487236023,0.6312943696975708,0.2936182372921709,0.048493500289252846,-0.9067897064151677,-2.7674511523826677,1.4429161000579251,1.3657052803742082,53433,54068,53688,53988
0.36011499999999796,0.015769198536872864,0.022844189777970314,1.1608405113220215,0.009660940617322922,-0.027361230924725533,0.6322473287582397,0.2922417491932498,0.03727576643513471,-0.9196071678465827,-2.7674511523826677,1.4429161000579251,1.3657052803742082,53433,54068,53688,53988
0.3626019999999989,0.015769198536872864,0.022844189777970314,1.1608405113220215,0.009660940617322922,-0.027361230924725533,0.6322473287582397,0.29820536582226426,0.056637767314283806,-0.9266436389207355,-2.7674511523826677,1.4429161000579251,1.3657052803742082,52816,53722,53077,53092
0.3641229999999996,0.015769198536872864,0.022844189777970314,1.1608405113220215,0.009660940617322922,-0.027361230924725533,0.6322473287582397,0.3067443258044126,0.08413353653810407,-0.9331691825397568,-2.7674511523826677,1.4429161000579251,1.3657052803742082,52816,53722,53077,53092
0.3665279999999984,0.015769198536872864,0.022844189777970314,1.1608405113220215,0.009660940617322922,-0.027361230924725533,0.6322473287582397,0.327701372923005,0.14745911304438972,-0.9339993564305616,-2.7674511523826677,1.4429161000579251,1.3657052803742082,53647,54102,53305,54272
0.3680309999999954,0.015769198536872864,0.022844189777970314,1.1608405113220215,0.009660940617322922,-0.027361230924725533,0.6322473287582397,0.3376638590868279,0.14483443463206214,-0.9338201922682267,-2.7674511523826677,1.4429161000579251,1.3657052803742082,53647,54102,53305,54272
0.37046899999999733,0.015769198536872864,0.022844189777970314,1.1608405113220215,0.009660940617322922,-0.027361230924725533,0.6322473287582397,0.3148855759672712,0.07260202405092575,-0.934724468616363,-2.7674511523826677,1.4429161000579251,1.3657052803742082,53871,54310,53089,53954
0.371987000000001,0.015943221747875214,0.022265033796429634,1.16778564453125,0.0139031782746315,-0.03319082036614418,0.7113854885101318,0.3091548527755842,0.044818816521701874,-0.9373115964573205,-3.03175574113459,1.5395242564278007,1.3808676735003884,53871,54310,53089,53954
0.3744719999999943,0.015943221747875214,0.022265033796429634,1.16778564453125,0.0139031782746315,-0.03319082036614418,0.7113854885101318,0.3282855705976275,0.0840350661567984,-0.9354285418295527,-3.03175574113459,1.5395242564278007,1.3808676735003884,53280,53650,52749,53880
0.37599699999999575,0.015943221747875214,0.022265033796429634,1.16778564453125,0.0139031782746315,-0.03319082036614418,0.7113854885101318,0.32793802807537215,0.131227437483601,-0.9354004454800524,-3.03175574113459,1.5395242564278007,1.3808676735003884,53280,53650,52749,53880
0.3783949999999968,0.0161038376390934,0.021909069269895554,1.1753040552139282,0.018239347264170647,-0.038145262748003006,0.792299747467041,0.33389971391259626,0.16935718813416165,-0.9438511216720645,-3.3019803607356524,1.633219468793665,1.4013420886849994,54532,54366,52709,54499
0.37990299999999844,0.0161038376390934,0.021909069269895554,1.1753040552139282,0.018239347264170647,-0.038145262748003006,0.792299747467041,0.3445929049005097,0.1888414239461562,-0.9450739120865744,-3.3019803607356524,1.633219468793665,1.4013420886849994,54532,54366,52709,54499
0.3823960000000006,0.016565585508942604,0.021956276148557663,1.1751455068588257,0.020167438313364983,-0.0379110649228096,0.79143226146698,0.3356279723020032,0.12939643101038745,-0.9413372307610842,-3.3000808654330602,1.6316135805768657,1.4116551237936317,53952,53767,52077,53866
0.38391100000000006,0.016565585508942604,0.021956276148557663,1.1751455068588257,0.020167438313364983,-0.0379110649228096,0.79143226146698,0.32673184912816167,0.08366418768549123,-0.9357215561284887,-3.3000808654330602,1.6316135805768657,1.4116551237936317,53952,53767,52077,53866
0.3863070000000007,0.016565585508942604,0.021956276148557663,1.1751455068588257,0.020167438313364983,-0.0379110649228096,0.79143226146698,0.31215979730206145,0.09533212892188728,-0.9353587004299654,-3.3000808654330602,1.6316135805768657,1.4116551237936317,54191,54400,52803,54606
0.3878199999999997,0.016565585508942604,0.021956276148557663,1.1751455068588257,0.020167438313364983,-0.0379110649228096,0.79143226146698,0.28939126800999715,0.09554617217212398,-0.9429279368801886,-3.3000808654330602,1.6316135805768657,1.4116551237936317,54191,54400,52803,54606
0.390265999999996,0.016565585508942604,0.021956276148557663,1.1751455068588257,0.020167438313364983,-0.0379110649228096,0.79143226146698,0.2832917635863614,0.11588038913553093,-0.9567719137537748,-3.3000808654330602,1.6316135805768657,1.4116551237936317,54280,54512,52581,54422
0.3917779999999984,0.016896484419703484,0.021783577278256416,1.1837488412857056,0.024957729503512383,-0.04213665425777435,0.876060962677002,0.2988728205704654,0.1738503070777752,-0.977006678295224,-3.571356403141565,1.720366099388,1.4428199379721534,54280,54512,52581,54422
0.3942769999999946,0.016896484419703484,0.021783577278256416,1.1837488412857056,0.024957729503512383,-0.04213665425777435,0.876060962677002,0.3173558243258878,0.23197348161837514,-0.9968194649619503,-3.571356403141565,1.720366099388,1.4428199379721534,53734,53599,51976,54385
0.39578399999999964,0.016896484419703484,0.021783577278256416,1.1837488412857056,0.024957729503512383,-0.04213665425777435,0.876060962677002,0.2907568704379625,0.24124179819931207,-1.0059939217592189,-3.571356403141565,1.720366099388,1.4428199379721534,53734,53599,51976,54385
0.3981820000000007,0.017169013619422913,0.021334854885935783,1.192929744720459,0.029601039364933968,-0.04774780198931694,0.9601128101348877,0.25524509868511225,0.24624354762161715,-1.0126865787366424,-3.8532461222569343,1.8084868323445522,1.486529160350297,54689,54102,52088,55067
0.39969700000000014,0.017169013619422913,0.021334854885935783,1.192929744720459,0.029601039364933968,-0.04774780198931694,0.9601128101348877,0.23210094716604904,0.24231796495105629,-1.0117695192152736,-3.8532461222569343,1.8084868323445522,1.486529160350297,54689,54102,52088,55067
0.4021859999999942,0.017597468569874763,0.02167915739119053,1.192966341972351,0.03143535926938057,-0.04613175988197327,0.9603132605552673,0.19598668515083878,0.20938563116151587,-1.0083551469607104,-3.8518407268742094,1.7978032447281411,1.496616305840178,54063,53443,51499,54566
0.40369900000000053,0.017597468569874763,0.02167915739119053,1.192966341972351,0.03143535926938057,-0.04613175988197327,0.9603132605552673,0.1443945636437651,0.14614171383215477,-1.0140285456099334,-3.8518407268742094,1.7978032447281411,1.496616305840178,54063,53443,51499,54566
0.40609699999999427,0.017597468569874763,0.02167915739119053,1.192966341972351,0.03143535926938057,-0.04613175988197327,0.9603132605552673,0.0693049432364344,0.024085210699161703,-1.0207909774079171,-3.8518407268742094,1.7978032447281411,1.496616305840178,53971,53992,52440,55182
0.40761399999999415,0.017597468569874763,0.02167915739119053,1.192966341972351,0.03143535926938057,-0.04613175988197327,0.9603132605552673,-0.01589166687158587,-0.10442294581617044,-1.0291685498280065,-3.8518407268742094,1.7978032447281411,1.496616305840178,53971,53992,52440,55182
0.4100509999999995,0.017935769632458687,0.021189086139202118,1.2029950618743896,0.03627646714448929,-0.05197357386350632,1.045425534248352,-0.0927652494275928,-0.20330909650228207,-1.0310781694876479,-4.143712242501639,1.8514192989375353,1.540369967623346,53006,54504,52943,54140
0.4115729999999967,0.01848478987812996,0.02109110727906227,1.2029976844787598,0.03866425156593323,-0.05244828760623932,1.0454466342926025,-0.11337283155451798,-0.1786493067173412,-1.0255381952090379,-4.142954917761494,1.8548722812450404,1.5535389111107143,53006,54504,52943,54140
0.4140570000000007,0.01848478987812996,0.02109110727906227,1.2029976844787598,0.03866425156593323,-0.05244828760623932,1.0454466342926025,-0.028009509642853363,-0.032032191582877435,-1.0148299573609654,-4.142954917761494,1.8548722812450404,1.5535389111107143,51276,53670,53752,54110
0.4155740000000005,0.01848478987812996,0.02109110727906227,1.2029976844787598,0.03866425156593323,-0.05244828760623932,1.0454466342926025,0.052340906698252275,0.07918936965199357,-1.0051771968319188,-4.142954917761494,1.8548722812450404,1.5535389111107143,51276,53670,53752,54110
0.4179689999999973,0.01848478987812996,0.02109110727906227,1.2029976844787598,0.03866425156593323,-0.05244828760623932,1.0454466342926025,0.02708712379930442,0.039211659843405335,-1.0045002212828207,-4.142954917761494,1.8548722812450404,1.5535389111107143,53373,54431,52530,54559
0.41949199999999837,0.018948089331388474,0.020776791498064995,1.2139441967010498,0.043646760284900665,-0.057251594960689545,1.1320664882659912,-0.07494662114036107,-0.11820402215376029,-1.0217859343911706,-4.434220676357088,1.8312496101633,1.524204071250737,53373,54431,52530,54559
0.42197699999999894,0.018948089331388474,0.020776791498064995,1.2139441967010498,0.043646760284900665,-0.057251594960689545,1.1320664882659912,-0.1869504131246318,-0.23844542912045844,-1.040441977038421,-4.434220676357088,1.8312496101633,1.524204071250737,52392,53874,52644,54363
0.423489999999998,0.018948089331388474,0.020776791498064995,1.2139441967010498,0.043646760284900665,-0.057251594960689545,1.1320664882659912,-0.19083017277968647,-0.17702541095315175,-1.0482544266751956,-4.434220676357088,1.8312496101633,1.524204071250737,52392,53874,52644,54363
0.4258969999999972,0.018948089331388474,0.020776791498064995,1.2139441967010498,0.043646760284900665,-0.057251594960689545,1.1320664882659912,-0.13950410938789012,-0.11286268640295649,-1.0411708176497485,-4.434220676357088,1.8312496101633,1.524204071250737,53326,54287,52316,54938
0.427403999999995,0.018948089331388474,0.020776791498064995,1.2139441967010498,0.043646760284900665,-0.057251594960689545,1.1320664882659912,-0.1533229942905807,-0.22666154050810308,-1.0273376931576044,-4.434220676357088,1.8312496101633,1.524204071250737,53326,54287,52316,54938
0.4298479999999981,0.01940908096730709,0.020174823701381683,1.2256954908370972,0.0484883077442646,-0.06310765445232391,1.2182090282440186,-0.2145212876523815,-0.3872074105043854,-1.0179522474229743,-4.728398290107947,1.7982245691559249,1.4939112773967613,52584,53986,52232,53778
0.4313580000000002,0.01971319131553173,0.020084360614418983,1.2258541584014893,0.04974060133099556,-0.06353355944156647,1.219085931777954,-0.2677199777318023,-0.4364510566936863,-1.0012658121389193,-4.726623605461856,1.8008606660177235,1.4995353440906765,52584,53986,52232,53778
0.43385699999999633,0.01971319131553173,0.020084360614418983,1.2258541584014893,0.04974060133099556,-0.06353355944156647,1.219085931777954,-0.2503860780524786,-0.33108338777032387,-0.9811177334909521,-4.726623605461856,1.8008606660177235,1.4995353440906765,50996,53930,53228,53750
0.43536299999999756,0.01971319131553173,0.020084360614418983,1.2258541584014893,0.04974060133099556,-0.06353355944156647,1.219085931777954,-0.18608734919436437,-0.17964937364093636,-0.9695548872490733,-4.726623605461856,1.8008606660177235,1.4995353440906765,50996,53930,53228,53750
0.4377559999999939,0.01971319131553173,0.020084360614418983,1.2258541584014893,0.04974060133099556,-0.06353355944156647,1.219085931777954,-0.15705671284935815,-0.12081705755869719,-0.9737184732973032,-4.726623605461856,1.8008606660177235,1.4995353440906765,52626,54293,52347,54476
0.439278999999995,0.020629238337278366,0.01972094550728798,1.2387497425079346,0.05612412840127945,-0.06774508208036423,1.3070927858352661,-0.19351490547459535,-0.17035876973062683,-0.9812474960150662,-5.0105269033705415,1.7193093671313102,1.4198689738774855,52626,54293,52347,54476
0.4417749999999942,0.020629238337278366,0.01972094550728798,1.2387497425079346,0.05612412840127945,-0.06774508208036423,1.3070927858352661,-0.2623147094700798,-0.2667826948309057,-0.9830723605730158,-5.0105269033705415,1.7193093671313102,1.4198689738774855,52115,53616,51515,54313
0.4432749999999942,0.020629238337278366,0.01972094550728798,1.2387497425079346,0.05612412840127945,-0.06774508208036423,1.3070927858352661,-0.32813030830607587,-0.36788198231714364,-0.9721955446279414,-5.0105269033705415,1.7193093671313102,1.4198689738774855,52115,53616,51515,54313
0.44567899999999644,0.020629238337278366,0.01972094550728798,1.2387497425079346,0.05612412840127945,-0.06774508208036423,1.3070927858352661,-0.363245119253693,-0.4351804625376095,-0.9591586387227038,-5.0105269033705415,1.7193093671313102,1.4198689738774855,52355,54100,52241,54534
0.4471889999999985,0.020629238337278366,0.01972094550728798,1.2387497425079346,0.05612412840127945,-0.06774508208036423,1.3070927858352661,-0.37671801791889026,-0.4440841757205578,-0.947540598467233,-5.0105269033705415,1.7193093671313102,1.4198689738774855,52355,54100,52241,54534
0.4496229999999996,0.020629238337278366,0.01972094550728798,1.2387497425079346,0.05612412840127945,-0.06774508208036423,1.3070927858352661,-0.3865558348541839,-0.45586383656468266,-0.9321066478438423,-5.0105269033705415,1.7193093671313102,1.4198689738774855,51459,53956,52628,53903
0.451150999999998,0.021619200706481934,0.01900787092745304,1.2521212100982666,0.06236410140991211,-0.07319130003452301,1.392878770828247,-0.40974134859392736,-0.4939445434392938,-0.916750727840391,-5.285865534678913,1.637507508830878,1.3579062001159783,51459,53956,52628,53903
0.4536389999999956,0.021619200706481934,0.01900787092745304,1.2521212100982666,0.06236410140991211,-0.07319130003452301,1.392878770828247,-0.3997251331551121,-0.41749757224218775,-0.9155551016689999,-5.285865534678913,1.637507508830878,1.3579062001159783,50588,53653,52536,53643
0.45515099999999803,0.021619200706481934,0.01900787092745304,1.2521212100982666,0.06236410140991211,-0.07319130003452301,1.392878770828247,-0.36316262783892783,-0.27452768326831734,-0.9204784209972021,-5.285865534678913,1.637507508830878,1.3579062001159783,50588,53653,52536,53643
0.4575619999999981,0.022264713421463966,0.018249589949846268,1.266481876373291,0.0665522888302803,-0.0782976821064949,1.4792699813842773,-0.3753356375760574,-0.2288789383659735,-0.9159318723842189,-5.548209133231988,1.5149031679900848,1.2472220140729684,51498,53417,52100,54306
0.4590619999999981,0.022264713421463966,0.018249589949846268,1.266481876373291,0.0665522888302803,-0.0782976821064949,1.4792699813842773,-0.41546974151966054,-0.2688943152592295,-0.920597797193065,-5.548209133231988,1.5149031679900848,1.2472220140729684,51498,53417,52100,54306
0.46155500000000027,0.02264394797384739,0.018120331689715385,1.2667518854141235,0.0682157501578331,-0.07892188429832458,1.4807595014572144,-0.44575138114197466,-0.28739046837253424,-0.9295497468812574,-5.546121655511013,1.518712465435251,1.255558999042966,51041,52612,50840,53818
0.4630629999999946,0.02264394797384739,0.018120331689715385,1.2667518854141235,0.0682157501578331,-0.07892188429832458,1.4807595014572144,-0.44080649020894275,-0.25833386620689974,-0.9308528316026331,-5.546121655511013,1.518712465435251,1.255558999042966,51041,52612,50840,53818
0.4654629999999961,0.02264394797384739,0.018120331689715385,1.2667518854141235,0.0682157501578331,-0.07892188429832458,1.4807595014572144,-0.4298513773278201,-0.2316452969482933,-0.9258613353505248,-5.546121655511013,1.518712465435251,1.255558999042966,51722,52236,50411,54576
0.46698199999999634,0.02264394797384739,0.018120331689715385,1.2667518854141235,0.0682157501578331,-0.07892188429832458,1.4807595014572144,-0.44990621204812087,-0.23545035493477126,-0.9153528345842084,-5.546121655511013,1.518712465435251,1.255558999042966,51722,52236,50411,54576
0.46942399999999906,0.02264394797384739,0.018120331689715385,1.2667518854141235,0.0682157501578331,-0.07892188429832458,1.4807595014572144,-0.468816653158501,-0.23651994700757434,-0.9064337083564513,-5.546121655511013,1.518712465435251,1.255558999042966,51722,52592,50212,54138
0.47093699999999805,0.02368328720331192,0.017666975036263466,1.2819920778274536,0.07359400391578674,-0.08173931390047073,1.5656529664993286,-0.4620421705565847,-0.20107701796890262,-0.8983116662429549,-5.8072023536727695,1.3791947997115033,1.2028562476762275,51722,52592,50212,54138
0.47344399999999587,0.02368328720331192,0.017666975036263466,1.2819920778274536,0.07359400391578674,-0.08173931390047073,1.5656529664993286,-0.4578146020631657,-0.16000015499941142,-0.8918658842985816,-5.8072023536727695,1.3791947997115033,1.2028562476762275,50704,51682,49918,54059
0.4749409999999989,0.02368328720331192,0.017666975036263466,1.2819920778274536,0.07359400391578674,-0.08173931390047073,1.5656529664993286,-0.48108590287952335,-0.16369329364107882,-0.9011681062491466,-5.8072023536727695,1.3791947997115033,1.2028562476762275,50704,51682,49918,54059
0.4773369999999995,0.02368328720331192,0.017666975036263466,1.2819920778274536,0.07359400391578674,-0.08173931390047073,1.5656529664993286,-0.5158796697577315,-0.2859151769971712,-0.89919949757136,-5.8072023536727695,1.3791947997115033,1.2028562476762275,50830,52116,50406,53954
0.47886099999999715,0.02472780831158161,0.016917292028665543,1.29803466796875,0.07860208302736282,-0.085472971200943,1.6502400636672974,-0.5482704996738746,-0.4339992840151321,-0.8786388286915123,-6.061199647585271,1.2378691992540365,1.1660832345417724,50830,52116,50406,53954
0.4813569999999963,0.02472780831158161,0.016917292028665543,1.29803466796875,0.07860208302736282,-0.085472971200943,1.6502400636672974,-0.5456806420927999,-0.42651157358377895,-0.8676853802860709,-6.061199647585271,1.2378691992540365,1.1660832345417724,49092,51944,50432,52669
0.48286000000000057,0.02472780831158161,0.016917292028665543,1.29803466796875,0.07860208302736282,-0.085472971200943,1.6502400636672974,-0.5056449086619615,-0.3098387525435165,-0.8709316404968229,-6.061199647585271,1.2378691992540365,1.1660832345417724,49092,51944,50432,52669
0.4852569999999978,0.02472780831158161,0.016917292028665543,1.29803466796875,0.07860208302736282,-0.085472971200943,1.6502400636672974,-0.4814391379086087,-0.282244542066715,-0.8709713215970651,-6.061199647585271,1.2378691992540365,1.1660832345417724,48858,51408,50123,53027
0.4867719999999972,0.02472780831158161,0.016917292028665543,1.29803466796875,0.07860208302736282,-0.085472971200943,1.6502400636672974,-0.4893813167799839,-0.3648291008910449,-0.8504980709799992,-6.061199647585271,1.2378691992540365,1.1660832345417724,48858,51408,50123,53027
0.4892129999999961,0.02472780831158161,0.016917292028665543,1.29803466796875,0.07860208302736282,-0.085472971200943,1.6502400636672974,-0.5187815832395363,-0.424610109854976,-0.8282351095313728,-6.061199647585271,1.2378691992540365,1.1660832345417724,49112,52031,49630,52375
0.4907249999999985,0.025772832334041595,0.01602117344737053,1.3149770498275757,0.08301844447851181,-0.08923493325710297,1.7333382368087769,-0.5292940787474878,-0.43049023638381645,-0.8169528938893612,-6.30956475866292,1.0802782038294232,1.0852606172624921,49112,52031,49630,52375
0.4932109999999957,0.025772832334041595,0.01602117344737053,1.3149770498275757,0.08301844447851181,-0.08923493325710297,1.7333382368087769,-0.5119288702805989,-0.4489756036947063,-0.8078358947926112,-6.30956475866292,1.0802782038294232,1.0852606172624921,47716,50779,49263,52308
0.4947350000000006,0.025772832334041595,0.01602117344737053,1.3149770498275757,0.08301844447851181,-0.08923493325710297,1.7333382368087769,-0.4980134208212577,-0.49359430446643476,-0.805471340639757,-6.30956475866292,1.0802782038294232,1.0852606172624921,47716,50779,49263,52308
0.497140999999996,0.026620035991072655,0.015111885964870453,1.3327182531356812,0.08625340461730957,-0.09241078794002533,1.8149211406707764,-0.49796768102953565,-0.5062294392317204,-0.799100127205906,-6.541815946352037,0.9206828435207525,0.9782366424739408,48297,51115,49110,52065
0.498650999999998,0.026815302670001984,0.015054206363856792,1.3328651189804077,0.08694836497306824,-0.09262850880622864,1.8157435655593872,-0.5039809989023937,-0.46815552341788885,-0.7816532928516061,-6.541815946352037,0.9206828435207525,0.9782366424739408,48297,51115,49110,52065
0.5011270000000004,0.026815302670001984,0.015054206363856792,1.3328651189804077,0.08694836497306824,-0.09262850880622864,1.8157435655593872,-0.4738529903854635,-0.4697412028204357,-0.7635700961548318,-6.541815946352037,0.9206828435207525,0.9782366424739408,47412,49962,47917,51407
0.5026449999999968,0.026815302670001984,0.015054206363856792,1.3328651189804077,0.08694836497306824,-0.09262850880622864,1.8157435655593872,-0.47160425045051424,-0.5533598670960433,-0.7510164874084163,-6.541815946352037,0.9206828435207525,0.9782366424739408,47412,49962,47917,51407
0.5050509999999995,0.026815302670001984,0.015054206363856792,1.3328651189804077,0.08694836497306824,-0.09262850880622864,1.8157435655593872,-0.5011585474896141,-0.6643100210069163,-0.7489522046684687,-6.541815946352037,0.9206828435207525,0.9782366424739408,46245,49943,48617,51190
0.5065619999999981,0.026815302670001984,0.015054206363856792,1.3328651189804077,0.08694836497306824,-0.09262850880622864,1.8157435655593872,-0.5222767824331835,-0.7011819523522541,-0.7497397014028051,-6.541815946352037,0.9206828435207525,0.9782366424739408,46245,49943,48617,51190
0.5089969999999957,0.026815302670001984,0.015054206363856792,1.3328651189804077,0.08694836497306824,-0.09262850880622864,1.8157435655593872,-0.5325733288662433,-0.6709639955695065,-0.7378133336721305,-6.541815946352037,0.9206828435207525,0.9782366424739408,46379,50458,48126,50851
0.5105139999999956,0.02837362512946129,0.01457477081567049,1.3517205715179443,0.09309190511703491,-0.09281519800424576,1.8962228298187256,-0.5105629016679837,-0.6535152304234163,-0.7289177764200205,-6.758307483566887,0.7461673269303996,0.8615748129923068,46379,50458,48126,50851
0.513036,0.02837362512946129,0.01457477081567049,1.3517205715179443,0.09309190511703491,-0.09281519800424576,1.8962228298187256,-0.45943686664118744,-0.6262205589902214,-0.7246747615922791,-6.758307483566887,0.7461673269303996,0.8615748129923068,44637,49153,47590,50359
0.5145210000000007,0.02837362512946129,0.01457477081567049,1.3517205715179443,0.09309190511703491,-0.09281519800424576,1.8962228298187256,-0.4056221707568745,-0.5694933635587707,-0.7261304454441164,-6.758307483566887,0.7461673269303996,0.8615748129923068,44637,49153,47590,50359
0.516926999999996,0.029317619279026985,0.013635295443236828,1.3710616827011108,0.09547288715839386,-0.09488313645124435,1.9720344543457031,-0.3557653983056101,-0.4968877692075085,-0.7215664531259931,-6.966049699775208,0.5848025851777575,0.694568332119211,45707,48749,46259,50476
0.5184309999999969,0.029317619279026985,0.013635295443236828,1.3710616827011108,0.09547288715839386,-0.09488313645124435,1.9720344543457031,-0.3388766959367636,-0.48271542457151556,-0.6969774867812915,-6.966049699775208,0.5848025851777575,0.694568332119211,45707,48749,46259,50476
0.5209249999999956,0.029670175164937973,0.013825184665620327,1.3710297346115112,0.09710325300693512,-0.09385541081428528,1.9718601703643799,-0.3286526873538949,-0.48420479741114236,-0.6779396799917783,-6.9658370755823205,0.5778095374786815,0.703484906780432,45063,47423,44537,49714
0.5224320000000007,0.029670175164937973,0.013825184665620327,1.3710297346115112,0.09710325300693512,-0.09385541081428528,1.9718601703643799,-0.30911240864571105,-0.47189756435507285,-0.6699166408918056,-6.9658370755823205,0.5778095374786815,0.703484906780432,45063,47423,44537,49714
0.5248309999999983,0.029670175164937973,0.013825184665620327,1.3710297346115112,0.09710325300693512,-0.09385541081428528,1.9718601703643799,-0.30453360249402417,-0.49186478107551007,-0.6650963193187621,-6.9658370755823205,0.5778095374786815,0.703484906780432,45101,46773,43357,50123
0.5263479999999982,0.029670175164937973,0.013825184665620327,1.3710297346115112,0.09710325300693512,-0.09385541081428528,1.9718601703643799,-0.30876363441145155,-0.5287852818212282,-0.6484753312184959,-6.9658370755823205,0.5778095374786815,0.703484906780432,45101,46773,43357,50123
0.5287929999999978,0.029670175164937973,0.013825184665620327,1.3710297346115112,0.09710325300693512,-0.09385541081428528,1.9718601703643799,-0.28659112057134695,-0.5602582532676756,-0.6130909085000218,-6.9658370755823205,0.5778095374786815,0.703484906780432,45462,47470,42887,49614
0.5303039999999964,0.03083035722374916,0.01294146478176117,1.3910512924194336,0.09962918609380722,-0.09518443048000336,2.0432815551757812,-0.22547233921284182,-0.5348422755359635,-0.574225933973896,-7.161337716425521,0.4668325740035975,0.5757911331151957,45462,47470,42887,49614
0.532801999999996,0.03083035722374916,0.01294146478176117,1.3910512924194336,0.09962918609380722,-0.09518443048000336,2.0432815551757812,-0.12888770898553348,-0.4182988175456517,-0.5468123191085155,-7.161337716425521,0.4668325740035975,0.5757911331151957,43441,46546,42460,49074
0.5343109999999942,0.03083035722374916,0.01294146478176117,1.3910512924194336,0.09962918609380722,-0.09518443048000336,2.0432815551757812,-0.08600203532603888,-0.35112600523912396,-0.5346369458159184,-7.161337716425521,0.4668325740035975,0.5757911331151957,43441,46546,42460,49074
0.5367059999999984,0.03183494135737419,0.011982898227870464,1.4118186235427856,0.10113026201725006,-0.0964496061205864,2.1101937294006348,-0.10215164391336114,-0.4041646892713014,-0.5349503000076798,-7.327449518748536,0.3902154972747744,0.44591913191533034,43949,45973,41362,48734
0.5382200000000011,0.03191829100251198,0.011991974897682667,1.411913275718689,0.10135775059461594,-0.09641005843877792,2.1107163429260254,-0.12527949189312598,-0.5010165344244856,-0.5385313528569685,-7.327449518748536,0.3902154972747744,0.44591913191533034,43949,45973,41362,48734
0.5407139999999999,0.03191829100251198,0.011991974897682667,1.411913275718689,0.10135775059461594,-0.09641005843877792,2.1107163429260254,-0.1428383288160205,-0.6183277484675537,-0.5274349925695307,-7.327449518748536,0.3902154972747744,0.44591913191533034,42066,45552,40720,47262
0.5422289999999994,0.03191829100251198,0.011991974897682667,1.411913275718689,0.10135775059461594,-0.09641005843877792,2.1107163429260254,-0.123867750199275,-0.723436591422474,-0.4980752394480612,-7.327449518748536,0.3902154972747744,0.44591913191533034,42066,45552,40720,47262
0.5446219999999957,0.03191829100251198,0.011991974897682667,1.411913275718689,0.10135775059461594,-0.09641005843877792,2.1107163429260254,-0.0488141656904444,-0.7380199283936933,-0.468285019625894,-7.327449518748536,0.3902154972747744,0.44591913191533034,40459,45157,40445,46489
0.5461369999999952,0.03191829100251198,0.011991974897682667,1.411913275718689,0.10135775059461594,-0.09641005843877792,2.1107163429260254,0.023817248839823894,-0.6965241501847328,-0.45853249042451016,-7.327449518748536,0.3902154972747744,0.44591913191533034,40459,45157,40445,46489
0.5485699999999997,0.03191829100251198,0.011991974897682667,1.411913275718689,0.10135775059461594,-0.09641005843877792,2.1107163429260254,0.045841578571211586,-0.6951898398995758,-0.44613857147495856,-7.327449518748536,0.3902154972747744,0.44591913191533034,40934,45662,38798,45692
0.5500959999999977,0.033488478511571884,0.011010820046067238,1.4331547021865845,0.10514594614505768,-0.09750926494598389,2.170365571975708,0.03529454935406229,-0.7445685749351709,-0.413238645026933,-7.473326664260387,0.34019771506786994,0.2984306183262234,40934,45662,38798,45692
0.5525989999999947,0.033488478511571884,0.011010820046067238,1.4331547021865845,0.10514594614505768,-0.09750926494598389,2.170365571975708,0.031788876447190466,-0.7904516447239281,-0.3820353186408561,-7.473326664260387,0.34019771506786994,0.2984306183262234,38778,44598,38307,44952
0.5541069999999964,0.033488478511571884,0.011010820046067238,1.4331547021865845,0.10514594614505768,-0.09750926494598389,2.170365571975708,0.026806474474085906,-0.8118655904170373,-0.3669555684424459,-7.473326664260387,0.34019771506786994,0.2984306183262234,38778,44598,38307,44952
0.5565009999999966,0.033488478511571884,0.011010820046067238,1.4331547021865845,0.10514594614505768,-0.09750926494598389,2.170365571975708,0.015871944915357074,-0.8602704740210178,-0.35361992244192864,-7.473326664260387,0.34019771506786994,0.2984306183262234,38947,43968,37518,44847
0.5580109999999986,0.03477887809276581,0.010535810142755508,1.455061674118042,0.1067575067281723,-0.09565459936857224,2.2240219116210938,0.004203632292824647,-0.959140728964373,-0.32612511445281434,-7.588666069280932,0.3031088594899997,0.09023661129614571,38947,43968,37518,44847
0.560512999999999,0.03477887809276581,0.010535810142755508,1.455061674118042,0.1067575067281723,-0.09565459936857224,2.2240219116210938,-0.004987914508501568,-1.051718466884089,-0.2878480660268371,-7.588666069280932,0.3031088594899997,0.09023661129614571,37600,43311,36864,43553
0.5620119999999952,0.03477887809276581,0.010535810142755508,1.455061674118042,0.1067575067281723,-0.09565459936857224,2.2240219116210938,-0.003088523572070486,-1.1145788557269651,-0.2559357062900402,-7.588666069280932,0.3031088594899997,0.09023661129614571,37600,43311,36864,43553
0.5644199999999983,0.03477887809276581,0.010535810142755508,1.455061674118042,0.1067575067281723,-0.09565459936857224,2.2240219116210938,0.003957315899424838,-1.1600408797473807,-0.2317938680476061,-7.588666069280932,0.3031088594899997,0.09023661129614571,36069,42659,36612,43130
0.5659309999999969,0.03477887809276581,0.010535810142755508,1.455061674118042,0.1067575067281723,-0.09565459936857224,2.2240219116210938,-0.010475112424446846,-1.2224593835863853,-0.20535149138702066,-7.588666069280932,0.3031088594899997,0.09023661129614571,36069,42659,36612,43130
0.5683639999999941,0.03477887809276581,0.010535810142755508,1.455061674118042,0.1067575067281723,-0.09565459936857224,2.2240219116210938,-0.020107400942910865,-1.288126011848905,-0.17604395286767346,-7.588666069280932,0.3031088594899997,0.09023661129614571,35447,43240,36470,42217
0.5698839999999982,0.03644486516714096,0.009796774946153164,1.4772562980651855,0.10970158129930496,-0.09517546743154526,2.2691755294799805,-0.022255279893357204,-1.3026824508931147,-0.1430745179151969,-7.6683931248122565,0.2570212808991962,-0.18368211313308658,35447,43240,36470,42217
0.5723739999999962,0.03644486516714096,0.009796774946153164,1.4772562980651855,0.10970158129930496,-0.09517546743154526,2.2691755294799805,-0.021466620106638464,-1.2853187737438527,-0.10586002915226923,-7.6683931248122565,0.2570212808991962,-0.18368211313308658,33765,42213,35323,41570
0.5738889999999955,0.03644486516714096,0.009796774946153164,1.4772562980651855,0.10970158129930496,-0.09517546743154526,2.2691755294799805,-0.02127237579463081,-1.2703711163355105,-0.06559332059232617,-7.6683931248122565,0.2570212808991962,-0.18368211313308658,33765,42213,35323,41570
0.5762829999999958,0.03644486516714096,0.009796774946153164,1.4772562980651855,0.10970158129930496,-0.09517546743154526,2.2691755294799805,-0.01826144331689005,-1.2362465685497255,-0.02617589826519859,-7.6683931248122565,0.2570212808991962,-0.18368211313308658,34723,41215,33555,41468
0.5777999999999957,0.03777683526277542,0.008924469351768494,1.500067949295044,0.10984975099563599,-0.0954236388206482,2.3075802326202393,-0.03338582851128887,-1.2637148115069663,0.012244003786126192,-7.708777409078009,0.2024167721319869,-0.5458282749482105,34723,41215,33555,41468
0.5802929999999978,0.03777683526277542,0.008924469351768494,1.500067949295044,0.10984975099563599,-0.0954236388206482,2.3075802326202393,-0.07128588984020859,-1.344712059742582,0.038184399548366915,-7.708777409078009,0.2024167721319869,-0.5458282749482105,34204,40247,32106,40755
0.5818070000000007,0.03777683526277542,0.008924469351768494,1.500067949295044,0.10984975099563599,-0.0954236388206482,2.3075802326202393,-0.09977306655289209,-1.3869058524732523,0.05713570353672297,-7.708777409078009,0.2024167721319869,-0.5458282749482105,34204,40247,32106,40755
0.5841979999999967,0.03777683526277542,0.008924469351768494,1.500067949295044,0.10984975099563599,-0.0954236388206482,2.3075802326202393,-0.11668410618538162,-1.4267217086665909,0.08533420607080949,-7.708777409078009,0.2024167721319869,-0.5458282749482105,33610,39404,31508,40657
0.585714,0.03777683526277542,0.008924469351768494,1.500067949295044,0.10984975099563599,-0.0954236388206482,2.3075802326202393,-0.15063057171802421,-1.5106556246362366,0.12115824178384997,-7.708777409078009,0.2024167721319869,-0.5458282749482105,33610,39404,31508,40657
0.5876970000000001,0.039600733667612076,0.007398269139230251,1.5374683141708374,0.10947068780660629,-0.09693913906812668,2.374779224395752,-0.1743999003029835,-1.5397831501106514,0.1421725551882575,-7.697149276482034,0.12168272938988994,-0.9643000391299282,9159,18265,15952,16507
0.5901339999999982,0.039600733667612076,0.007398269139230251,1.5374683141708374,0.10947068780660629,-0.09693913906812668,2.374779224395752,-0.17297565839676593,-1.490838510332739,0.15203314215087127,-7.697149276482034,0.12168272938988994,-0.9643000391299282,9704,24642,33579,19070
0.5917109999999957,0.039600733667612076,0.007398269139230251,1.5374683141708374,0.10947068780660629,-0.09693913906812668,2.374779224395752,-0.1585408425905889,-1.4525985797144547,0.1866650554138298,-7.697149276482034,0.12168272938988994,-0.9643000391299282,9704,24642,33579,19070
0.5940409999999975,0.039600733667612076,0.007398269139230251,1.5374683141708374,0.10947068780660629,-0.09693913906812668,2.374779224395752,-0.14926768238541935,-1.425283335361839,0.22081730007495146,-7.697149276482034,0.12168272938988994,-0.9643000391299282,5588,23705,59164,46819
0.5956089999999967,0.039600733667612076,0.007398269139230251,1.5374683141708374,0.10947068780660629,-0.09693913906812668,2.374779224395752,-0.17793840915385817,-1.459190968676837,0.2107834245491576,-7.697149276482034,0.12168272938988994,-0.9643000391299282,5588,23705,59164,46819
0.5979989999999962,0.03980351611971855,0.007193727884441614,1.5418771505355835,0.11003009974956512,-0.0976281613111496,2.3948168754577637,-0.21275634421895873,-1.517289026279406,0.17490080761451376,-7.697149276482034,0.12168272938988994,-0.9643000391299282,6439,15259,57754,58826
0.5995669999999954,0.04110938683152199,0.006020361557602882,1.5707696676254272,0.10739944875240326,-0.09786926954984665,2.420668601989746,-0.21684021852681118,-1.4926890078161805,0.1238956801012072,-7.637855975703569,-0.0034374016686656364,-1.4600801556939367,6439,15259,57754,58826
0.6022350000000006,0.04110938683152199,0.006020361557602882,1.5707696676254272,0.10739944875240326,-0.09786926954984665,2.420668601989746,-0.1873151829701886,-1.393860697659994,0.04951411932632289,-7.637855975703569,-0.0034374016686656364,-1.4600801556939367,3526,28697,59152,54748
0.6035729999999967,0.04110938683152199,0.006020361557602882,1.5707696676254272,0.10739944875240326,-0.09786926954984665,2.420668601989746,-0.0927313107684511,-1.2758463092206043,-0.019675007611612078,-7.637855975703569,-0.0034374016686656364,-1.4600801556939367,3526,28697,59152,54748
0.6059249999999956,0.04110938683152199,0.006020361557602882,1.5707696676254272,0.10739944875240326,-0.09786926954984665,2.420668601989746,0.09099054384429922,-1.1720199114886116,-0.04820482194946667,-7.637855975703569,-0.0034374016686656364,-1.4600801556939367,7370,18219,50724,52124
0.6074830000000002,0.04110938683152199,0.006020361557602882,1.5707696676254272,0.10739944875240326,-0.09786926954984665,2.420668601989746,0.3529015014483662,-1.0383394113578035,-0.05375799968141866,-7.637855975703569,-0.0034374016686656364,-1.4600801556939367,7370,18219,50724,52124
0.6099089999999997,0.042760808020830154,0.004933635238558054,1.597028136253357,0.10649127513170242,-0.09785245358943939,2.429236650466919,0.6572367983097203,-0.9253380241963243,-0.07291254863402899,-7.625809959992139,-0.07685227224972044,-1.8582103124092404,20254,33506,42502,44468
0.6114850000000006,0.042760808020830154,0.004933635238558054,1.597028136253357,0.10649127513170242,-0.09785245358943939,2.429236650466919,1.0042393646540473,-0.9016217091618144,-0.09496988075698765,-7.625809959992139,-0.07685227224972044,-1.8582103124092404,20254,33506,42502,44468
0.6138349999999991,0.042760808020830154,0.004933635238558054,1.597028136253357,0.10649127513170242,-0.09785245358943939,2.429236650466919,1.4210350607909448,-0.9358534491814748,-0.11331372602307503,-7.625809959992139,-0.07685227224972044,-1.8582103124092404,25115,41363,41063,43724
0.6153989999999976,0.042760808020830154,0.004933635238558054,1.597028136253357,0.10649127513170242,-0.09785245358943939,2.429236650466919,1.9059721942123453,-0.9267789275041116,-0.11420541893506081,-7.625809959992139,-0.07685227224972044,-1.8582103124092404,25115,41363,41063,43724
0.6177839999999997,0.04288328438997269,0.004968342836946249,1.5949150323867798,0.10686573386192322,-0.09767360240221024,2.4168050289154053,2.4440037050222196,-0.9128228981276604,-0.09380195978331181,-7.625809959992139,-0.07685227224972044,-1.8582103124092404,29540,48439,40936,40644
0.6193589999999968,0.04393381625413895,0.003992356359958649,1.61915123462677,0.10316729545593262,-0.09760980308055878,2.430511713027954,3.0241608316388584,-0.9002873988766574,-0.061702795940802684,-7.640848629036087,0.2795982827979978,-2.173291587588346,29540,48439,40936,40644
0.6220169999999998,0.04393381625413895,0.003992356359958649,1.61915123462677,0.10316729545593262,-0.09760980308055878,2.430511713027954,3.6138472812680185,-0.8172502358250685,-0.01792965713755281,-7.640848629036087,0.2795982827979978,-2.173291587588346,31160,53820,46130,36241
0.6233629999999976,0.04393381625413895,0.003992356359958649,1.61915123462677,0.10316729545593262,-0.09760980308055878,2.430511713027954,4.1941175922309855,-0.6931658374711156,0.04992192835180888,-7.640848629036087,0.2795982827979978,-2.173291587588346,31160,53820,46130,36241
0.6256990000000006,0.04393381625413895,0.003992356359958649,1.61915123462677,0.10316729545593262,-0.09760980308055878,2.430511713027954,4.72977888967069,-0.5867048410517347,0.11909276062141176,-7.640848629036087,0.2795982827979978,-2.173291587588346,34021,54691,44329,32974
0.6272759999999981,0.04396487772464752,0.004516059532761574,1.6180272102355957,0.10300678759813309,-0.09489181637763977,2.424001932144165,5.200626303028916,-0.4994773271829607,0.1729101612787068,-7.637279115696353,0.2633634025723977,-2.1770711431051906,34021,54691,44329,32974
0.6297079999999987,0.04497334361076355,0.003564529586583376,1.6423449516296387,0.09856317937374115,-0.09573078900575638,2.4400062561035156,5.603059771144098,-0.4409379504982518,0.20420461770833484,-7.580356735443292,1.3773871747611384,-2.534177879506176,33579,53832,40961,35999
0.6312849999999962,0.04497334361076355,0.003564529586583376,1.6423449516296387,0.09856317937374115,-0.09573078900575638,2.4400062561035156,5.940597862448447,-0.4049628053604845,0.21750174774158687,-7.580356735443292,1.3773871747611384,-2.534177879506176,33579,53832,40961,35999
0.6336239999999962,0.04497334361076355,0.003564529586583376,1.6423449516296387,0.09856317937374115,-0.09573078900575638,2.4400062561035156,6.270430896086979,-0.2669382234385663,0.22787672426874944,-7.580356735443292,1.3773871747611384,-2.534177879506176,34057,49939,41084,43181
0.6351909999999988,0.04497334361076355,0.003564529586583376,1.6423449516296387,0.09856317937374115,-0.09573078900575638,2.4400062561035156,6.616061801311861,0.03126251098011471,0.24429910713072306,-7.580356735443292,1.3773871747611384,-2.534177879506176,34057,49939,41084,43181
0.6375629999999947,0.04497334361076355,0.003564529586583376,1.6423449516296387,0.09856317937374115,-0.09573078900575638,2.4400062561035156,6.9189143499467995,0.36011800221220835,0.27787615893065803,-7.580356735443292,1.3773871747611384,-2.534177879506176,34498,48939,40395,47295
0.6391499999999942,0.04594208300113678,0.0022790429648011923,1.6660665273666382,0.09320948272943497,-0.10070613026618958,2.4498400688171387,7.169025656353809,0.6746827671366659,0.34508099574929396,-7.430138219323348,3.144090242803186,-2.82478718096907,34498,48939,40395,47295
0.6418139999999984,0.04594208300113678,0.0022790429648011923,1.6660665273666382,0.09320948272943497,-0.10070613026618958,2.4498400688171387,7.38320559333347,0.9841938842870754,0.37485217396966714,-7.430138219323348,3.144090242803186,-2.82478718096907,35031,44674,38482,51093
0.6431529999999984,0.04594208300113678,0.0022790429648011923,1.6660665273666382,0.09320948272943497,-0.10070613026618958,2.4498400688171387,7.548822787835536,1.3024487585074602,0.33735959293228635,-7.430138219323348,3.144090242803186,-2.82478718096907,35031,44674,38482,51093
0.6454969999999958,0.04594208300113678,0.0022790429648011923,1.6660665273666382,0.09320948272943497,-0.10070613026618958,2.4498400688171387,7.710780266367614,1.5943100418494787,0.3773240535144514,-7.430138219323348,3.144090242803186,-2.82478718096907,37338,41938,37464,51123
0.6470819999999948,0.04648977890610695,0.0021313403267413378,1.6649874448776245,0.09583000838756561,-0.10173438489437103,2.443659782409668,7.9189238824205015,1.9449206588386452,0.5012970984453254,-7.426179978697261,3.154187300969247,-2.8099927598667485,37338,41938,37464,51123
0.649492999999995,0.04742049798369408,0.0010830763494595885,1.6894946098327637,0.09018079191446304,-0.10859312117099762,2.459280252456665,8.122314288559815,2.348974394161031,0.6133921120193098,-7.213368637080872,5.331437063226686,-2.7369510618241177,41259,37525,35734,52072
0.6510689999999959,0.04742049798369408,0.0010830763494595885,1.6894946098327637,0.09018079191446304,-0.10859312117099762,2.459280252456665,8.299001178448904,2.736293624141686,0.7116825302143275,-7.213368637080872,5.331437063226686,-2.7369510618241177,41259,37525,35734,52072
0.653400999999998,0.04742049798369408,0.0010830763494595885,1.6894946098327637,0.09018079191446304,-0.10859312117099762,2.459280252456665,8.46069926509081,2.9876294520179143,0.781489441865539,-7.213368637080872,5.331437063226686,-2.7369510618241177,43445,33364,33881,53342
0.6549819999999963,0.04742049798369408,0.0010830763494595885,1.6894946098327637,0.09018079191446304,-0.10859312117099762,2.459280252456665,8.570844411983177,3.0502574134766536,0.8105073782610969,-7.213368637080872,5.331437063226686,-2.7369510618241177,43445,33364,33881,53342
0.6573589999999967,0.04742049798369408,0.0010830763494595885,1.6894946098327637,0.09018079191446304,-0.10859312117099762,2.459280252456665,8.645335690833784,3.0069040804073626,0.8139044399685748,-7.213368637080872,5.331437063226686,-2.7369510618241177,44070,32300,32569,52881
0.6589359999999942,0.048607517033815384,-0.00010890839621424675,1.713896632194519,0.08593186736106873,-0.12087229639291763,2.4761617183685303,8.729068138666966,2.9663707686163567,0.813032853922819,-6.893352761120858,7.823076672569021,-2.234912429099595,44070,32300,32569,52881
0.6616109999999972,0.048607517033815384,-0.00010890839621424675,1.713896632194519,0.08593186736106873,-0.12087229639291763,2.4761617183685303,8.86019100546589,2.993839943679979,0.8084709921335678,-6.893352761120858,7.823076672569021,-2.234912429099595,43907,34047,32689,50656
0.6629429999999993,0.048607517033815384,-0.00010890839621424675,1.713896632194519,0.08593186736106873,-0.12087229639291763,2.4761617183685303,9.05709128802868,3.0873637695769456,0.7974642805063248,-6.893352761120858,7.823076672569021,-2.234912429099595,43907,34047,32689,50656
0.6652929999999978,0.048607517033815384,-0.00010890839621424675,1.713896632194519,0.08593186736106873,-0.12087229639291763,2.4761617183685303,9.288591359473779,3.1644638810313936,0.7801501381533381,-6.893352761120858,7.823076672569021,-2.234912429099595,42567,36808,33639,47421
0.666851999999999,0.04881003126502037,-5.6005577789619565e-05,1.7129069566726685,0.08665014058351517,-0.12075615674257278,2.470597743988037,9.512040162311353,3.13812521785051,0.7564067920337639,-6.893352761120858,7.823076672569021,-2.234912429099595,42567,36808,33639,47421
0.6692779999999984,0.049654360860586166,-0.0013409015955403447,1.7376853227615356,0.08209498971700668,-0.13722793757915497,2.487131118774414,9.721840797194487,3.0078756015730237,0.7337261803471858,-6.574589725117717,10.500673026157287,-1.6669613074016192,40881,38647,35556,44688
0.6708689999999988,0.049654360860586166,-0.0013409015955403447,1.7376853227615356,0.08209498971700668,-0.13722793757915497,2.487131118774414,9.922465244225643,2.8361629639679844,0.7120585685602467,-6.574589725117717,10.500673026157287,-1.6669613074016192,40881,38647,35556,44688
0.6732180000000008,0.049654360860586166,-0.0013409015955403447,1.7376853227615356,0.08209498971700668,-0.13722793757915497,2.487131118774414,10.114072227805792,2.672632888812214,0.6948084752314765,-6.574589725117717,10.500673026157287,-1.6669613074016192,39170,41794,37077,41976
0.6747690000000003,0.049654360860586166,-0.0013409015955403447,1.7376853227615356,0.08209498971700668,-0.13722793757915497,2.487131118774414,10.328257491107633,2.4760378045103466,0.6951643401321382,-6.574589725117717,10.500673026157287,-1.6669613074016192,39170,41794,37077,41976
0.6771509999999981,0.049654360860586166,-0.0013409015955403447,1.7376853227615356,0.08209498971700668,-0.13722793757915497,2.487131118774414,10.528056358200866,2.2221041961488006,0.6862667855092108,-6.574589725117717,10.500673026157287,-1.6669613074016192,37312,42858,38257,40752
0.6787289999999994,0.05064375326037407,-0.0031861565075814724,1.7622499465942383,0.07936662435531616,-0.16137006878852844,2.501573324203491,10.65193382893812,1.8960388696624586,0.6462226298314251,-6.298475150461677,13.47447238657454,-1.2215942808204785,37312,42858,38257,40752
0.681390999999996,0.05064375326037407,-0.0031861565075814724,1.7622499465942383,0.07936662435531616,-0.16137006878852844,2.501573324203491,10.731144761872564,1.5706522497799233,0.595251990254235,-6.298475150461677,13.47447238657454,-1.2215942808204785,34633,45842,41255,38462
0.6827379999999975,0.05064375326037407,-0.0031861565075814724,1.7622499465942383,0.07936662435531616,-0.16137006878852844,2.501573324203491,10.829606088430538,1.3716896152689755,0.5686955470752102,-6.298475150461677,13.47447238657454,-1.2215942808204785,34633,45842,41255,38462
0.6850760000000009,0.05064375326037407,-0.0031861565075814724,1.7622499465942383,0.07936662435531616,-0.16137006878852844,2.501573324203491,10.9706726661076,1.1999237144421349,0.5739806568374997,-6.298475150461677,13.47447238657454,-1.2215942808204785,31703,47391,42950,37606
0.6866399999999995,0.05064375326037407,-0.0031861565075814724,1.7622499465942383,0.07936662435531616,-0.16137006878852844,2.501573324203491,11.099912678015837,0.975771171286509,0.5924741135002006,-6.298475150461677,13.47447238657454,-1.2215942808204785,31703,47391,42950,37606
0.6890720000000001,0.051616307348012924,-0.005384182557463646,1.7866381406784058,0.07754692435264587,-0.19136133790016174,2.512244701385498,11.177708939779231,0.7375931568290082,0.6127395709732131,-6.065606149773677,16.625936163782022,-1.1361310447947282,30257,47840,44050,37004
0.690653999999995,0.051616307348012924,-0.005384182557463646,1.7866381406784058,0.07754692435264587,-0.19136133790016174,2.512244701385498,11.22496087436829,0.5295214128360397,0.6250336546714004,-6.065606149773677,16.625936163782022,-1.1361310447947282,30257,47840,44050,37004
0.6929830000000001,0.051616307348012924,-0.005384182557463646,1.7866381406784058,0.07754692435264587,-0.19136133790016174,2.512244701385498,11.26453225237356,0.38337931617447824,0.6313667849016633,-6.065606149773677,16.625936163782022,-1.1361310447947282,28203,48182,44620,37136
0.6945619999999981,0.051616307348012924,-0.005384182557463646,1.7866381406784058,0.07754692435264587,-0.19136133790016174,2.512244701385498,11.314257730983082,0.320134433449222,0.6239974186912506,-6.065606149773677,16.625936163782022,-1.1361310447947282,28203,48182,44620,37136
0.6969409999999989,0.051616307348012924,-0.005384182557463646,1.7866381406784058,0.07754692435264587,-0.19136133790016174,2.512244701385498,11.386495442919264,0.3384453969982253,0.6115875540646721,-6.065606149773677,16.625936163782022,-1.1361310447947282,28313,46064,43850,39595
0.698523000000001,0.052586302161216736,-0.007802548818290234,1.810908317565918,0.07595335692167282,-0.22648553550243378,2.519303321838379,11.457814896911586,0.40198023138716393,0.6068930668531349,-5.824624334862723,19.86783715275996,-1.3288570116882745,28313,46064,43850,39595
0.7011979999999967,0.052586302161216736,-0.007802548818290234,1.810908317565918,0.07595335692167282,-0.22648553550243378,2.519303321838379,11.495176916476526,0.46312787475398276,0.6058011042271751,-5.824624334862723,19.86783715275996,-1.3288570116882745,29075,44102,42590,41981
0.7025449999999982,0.052586302161216736,-0.007802548818290234,1.810908317565918,0.07595335692167282,-0.22648553550243378,2.519303321838379,11.482476833870155,0.4977239685002797,0.6090462991734912,-5.824624334862723,19.86783715275996,-1.3288570116882745,29075,44102,42590,41981
0.704875,0.052586302161216736,-0.007802548818290234,1.810908317565918,0.07595335692167282,-0.22648553550243378,2.519303321838379,11.4607422435818,0.5434229805681988,0.613902373684169,-5.824624334862723,19.86783715275996,-1.3288570116882745,29513,41015,41411,44495
0.7064329999999973,0.05279960855841637,-0.008946126326918602,1.8099148273468018,0.07688449323177338,-0.23245032131671906,2.5139529705047607,11.457399443781533,0.6431055995125691,0.6314897563649977,-5.8318422044153175,19.91176560123019,-1.326420616572698,29513,41015,41411,44495
0.708877999999997,0.05362974479794502,-0.011732453480362892,1.837607979774475,0.07384524494409561,-0.27517279982566833,2.523501396179199,11.502335493486658,0.7934144114366413,0.6720858521787023,-5.54887427964789,23.524365353011746,-1.5300363355070281,31489,37636,39310,45466
0.7104439999999959,0.05362974479794502,-0.011732453480362892,1.837607979774475,0.07384524494409561,-0.27517279982566833,2.523501396179199,11.601763014888112,1.0276122650659916,0.7000578986351589,-5.54887427964789,23.524365353011746,-1.5300363355070281,31489,37636,39310,45466
0.7127739999999976,0.05362974479794502,-0.011732453480362892,1.837607979774475,0.07384524494409561,-0.27517279982566833,2.523501396179199,11.738807154054719,1.361522731491489,0.7143270491767761,-5.54887427964789,23.524365353011746,-1.5300363355070281,32429,34805,37113,46153
0.7143529999999955,0.05362974479794502,-0.011732453480362892,1.837607979774475,0.07384524494409561,-0.27517279982566833,2.523501396179199,11.837791525450783,1.6284845239057024,0.7331388867477961,-5.54887427964789,23.524365353011746,-1.5300363355070281,32429,34805,37113,46153
0.7167509999999966,0.05362974479794502,-0.011732453480362892,1.837607979774475,0.07384524494409561,-0.27517279982566833,2.523501396179199,11.912253509529398,1.7960903007937303,0.7562141123288967,-5.54887427964789,23.524365353011746,-1.5300363355070281,33977,30885,34394,46872
0.7183129999999947,0.053822681307792664,-0.012395507656037807,1.835720181465149,0.07483892887830734,-0.27874264121055603,2.513032913208008,12.01465311870738,1.9415525590080218,0.782372479503982,-5.5576818622968975,23.554846475074047,-1.5271923645915098,33977,30885,34394,46872
0.7209649999999965,0.05455612763762474,-0.015406914055347443,1.860873818397522,0.07168833166360855,-0.3243960738182068,2.519359827041626,12.109183619496397,2.0327620979177095,0.7901764070252685,-5.264591986180687,26.933967183801904,-1.4676417477629171,34793,29387,32361,46157
0.722314999999995,0.05455612763762474,-0.015406914055347443,1.860873818397522,0.07168833166360855,-0.3243960738182068,2.519359827041626,12.219475772880939,2.0709361152990144,0.7921769070571087,-5.264591986180687,26.933967183801904,-1.4676417477629171,34793,29387,32361,46157
0.7246419999999998,0.05455612763762474,-0.015406914055347443,1.860873818397522,0.07168833166360855,-0.3243960738182068,2.519359827041626,12.363055309362599,2.0980263225395186,0.8344796896553907,-5.264591986180687,26.933967183801904,-1.4676417477629171,34255,28605,31213,45015
0.7262249999999986,0.05478661134839058,-0.016236329451203346,1.8593770265579224,0.07284912467002869,-0.3287038505077362,2.5113072395324707,12.548439018107452,2.148277509148224,0.8833324503756952,-5.2735743667125226,26.9689414046628,-1.463571245191603,34255,28605,31213,45015
0.7286630000000005,0.05550078675150871,-0.01977747678756714,1.884498953819275,0.06982186436653137,-0.38040971755981445,2.5146987438201904,12.772751750402644,2.264073883873741,0.8930044522436177,-4.958029169951148,30.516776734859434,-1.1883896660326467,34224,29138,30324,41797
0.73025,0.05550078675150871,-0.01977747678756714,1.884498953819275,0.06982186436653137,-0.38040971755981445,2.5146987438201904,12.98364747712602,2.3461024412414897,0.8747826380121048,-4.958029169951148,30.516776734859434,-1.1883896660326467,34224,29138,30324,41797
0.7327160000000004,0.05550078675150871,-0.01977747678756714,1.884498953819275,0.06982186436653137,-0.38040971755981445,2.5146987438201904,13.151789880973698,2.317614340744803,0.8634335104477049,-4.958029169951148,30.516776734859434,-1.1883896660326467,32480,30828,29845,38675
0.7341409999999959,0.05550078675150871,-0.01977747678756714,1.884498953819275,0.06982186436653137,-0.38040971755981445,2.5146987438201904,13.30656321614918,2.1995308432751255,0.8627617946417596,-4.958029169951148,30.516776734859434,-1.1883896660326467,32480,30828,29845,38675
0.7365210000000006,0.05550078675150871,-0.01977747678756714,1.884498953819275,0.06982186436653137,-0.38040971755981445,2.5146987438201904,13.502496238604055,2.0430988913727433,0.8691475223035516,-4.958029169951148,30.516776734859434,-1.1883896660326467,31196,31283,30014,36367
0.7381019999999989,0.05576004832983017,-0.02041398361325264,1.8831987380981445,0.0711253210902214,-0.38371017575263977,2.507842540740967,13.73725601922341,1.88203650128304,0.8817188410712161,-4.966196056944517,30.545624244823816,-1.1828166711962385,31196,31283,30014,36367
0.740755999999994,0.05646008253097534,-0.024527274072170258,1.9082547426223755,0.06869025528430939,-0.43966570496559143,2.505159616470337,13.937696175507135,1.690577722617554,0.8860565978547372,-4.647755194847338,34.351424173381126,-0.8653473547969256,29292,33320,31299,33439
0.7421029999999955,0.05646008253097534,-0.024527274072170258,1.9082547426223755,0.06869025528430939,-0.43966570496559143,2.505159616470337,14.073174375952773,1.4855678482193633,0.8668198529317951,-4.647755194847338,34.351424173381126,-0.8653473547969256,29292,33320,31299,33439
0.7445919999999969,0.05646008253097534,-0.024527274072170258,1.9082547426223755,0.06869025528430939,-0.43966570496559143,2.505159616470337,14.228596457169798,1.437198184920799,0.8467558635952471,-4.647755194847338,34.351424173381126,-0.8653473547969256,26774,34631,32301,31925
0.7460089999999981,0.05646008253097534,-0.024527274072170258,1.9082547426223755,0.06869025528430939,-0.43966570496559143,2.505159616470337,14.419208483766694,1.4607778132123606,0.8378535818613848,-4.647755194847338,34.351424173381126,-0.8653473547969256,26774,34631,32301,31925
0.7484379999999946,0.057433247566223145,-0.03002530336380005,1.9320145845413208,0.0683402493596077,-0.5031524300575256,2.489365339279175,14.600788133210475,1.3870238305095428,0.8081859007388749,-4.3535466437688575,38.44220490729685,-0.7254001242353255,26034,35323,32164,30153
0.7500239999999976,0.057433247566223145,-0.03002530336380005,1.9320145845413208,0.0683402493596077,-0.5031524300575256,2.489365339279175,14.815055421873891,1.3722009421982706,0.7833503922562591,-4.3535466437688575,38.44220490729685,-0.7254001242353255,26034,35323,32164,30153
0.7523519999999989,0.057433247566223145,-0.03002530336380005,1.9320145845413208,0.0683402493596077,-0.5031524300575256,2.489365339279175,15.055265095347986,1.4413756194066973,0.7938282000910124,-4.3535466437688575,38.44220490729685,-0.7254001242353255,24428,35492,31395,29808
0.7539349999999977,0.057433247566223145,-0.03002530336380005,1.9320145845413208,0.0683402493596077,-0.5031524300575256,2.489365339279175,15.232010574781057,1.4304268315331636,0.8151213048496592,-4.3535466437688575,38.44220490729685,-0.7254001242353255,24428,35492,31395,29808
0.7564340000000012,0.057433247566223145,-0.03002530336380005,1.9320145845413208,0.0683402493596077,-0.5031524300575256,2.489365339279175,15.301768351110157,1.2563338605458116,0.8065866725042822,-4.3535466437688575,38.44220490729685,-0.7254001242353255,24460,32967,30137,31093
0.757890999999996,0.057727403938770294,-0.031051332131028175,1.930448293685913,0.06980010867118835,-0.5082749724388123,2.481316328048706,15.344144570375498,1.0747773140244856,0.7828471213892614,-4.362784659283185,38.48616981311755,-0.7196400852180086,24460,32967,30137,31093
0.7605449999999983,0.05841914936900139,-0.036444030702114105,1.9551608562469482,0.06840482354164124,-0.5703563690185547,2.4635095596313477,15.418605489189677,1.0094281345639031,0.769388037872219,-4.081477773291047,42.79847861967955,-0.644764944691742,23777,31821,29850,31790
0.7618899999999994,0.05841914936900139,-0.036444030702114105,1.9551608562469482,0.06840482354164124,-0.5703563690185547,2.4635095596313477,15.52908193332165,1.0596125424082745,0.7622026295141034,-4.081477773291047,42.79847861967955,-0.644764944691742,23777,31821,29850,31790
0.7642359999999971,0.05841914936900139,-0.036444030702114105,1.9551608562469482,0.06840482354164124,-0.5703563690185547,2.4635095596313477,15.656104064674071,1.1886593419794267,0.7539929694007433,-4.081477773291047,42.79847861967955,-0.644764944691742,23580,29673,28818,33131
0.7657989999999991,0.05841914936900139,-0.036444030702114105,1.9551608562469482,0.06840482354164124,-0.5703563690185547,2.4635095596313477,15.771513748409308,1.3079174266478835,0.75086788301959,-4.081477773291047,42.79847861967955,-0.644764944691742,23580,29673,28818,33131
0.7683159999999989,0.059415124356746674,-0.043311893939971924,1.977920651435852,0.06880032271146774,-0.6372315287590027,2.4277820587158203,15.92367505518764,1.4633642752630456,0.7690207213788698,-3.8239540492482713,47.30055294144343,-0.6270088448859936,24655,27985,26797,32796
0.7698109999999942,0.059415124356746674,-0.043311893939971924,1.977920651435852,0.06880032271146774,-0.6372315287590027,2.4277820587158203,16.06602740703899,1.5815710770911937,0.7882779060631783,-3.8239540492482713,47.30055294144343,-0.6270088448859936,24655,27985,26797,32796
0.7721429999999964,0.059415124356746674,-0.043311893939971924,1.977920651435852,0.06880032271146774,-0.6372315287590027,2.4277820587158203,16.126879572682867,1.520479493265321,0.7877437425275355,-3.8239540492482713,47.30055294144343,-0.6270088448859936,24517,26503,24517,32398
0.7737200000000012,0.059415124356746674,-0.043311893939971924,1.977920651435852,0.06880032271146774,-0.6372315287590027,2.4277820587158203,16.153044597760676,1.3496415709203184,0.7878846237492008,-3.8239540492482713,47.30055294144343,-0.6270088448859936,24517,26503,24517,32398
0.7760969999999943,0.059415124356746674,-0.043311893939971924,1.977920651435852,0.06880032271146774,-0.6372315287590027,2.4277820587158203,16.22104575303476,1.2911140785919741,0.7853926373381864,-3.8239540492482713,47.30055294144343,-0.6270088448859936,24665,24528,23577,32522
0.7776749999999957,0.05971954017877579,-0.044188242405653,1.9764041900634766,0.07038714736700058,-0.6415233016014099,2.420107364654541,16.31606947125766,1.3577535596006998,0.7730689259728719,-3.8360189523032564,47.340627446618036,-0.6212522257285595,24665,24528,23577,32522
0.7803299999999944,0.06041864678263664,-0.05092655122280121,2.0004124641418457,0.06930828839540482,-0.7053212523460388,2.384211301803589,16.39869883776733,1.3766211238175297,0.7619161399598381,-3.5662244614076855,51.968140931649344,-0.5094322242287358,24397,24105,22293,31086
0.7816779999999999,0.06041864678263664,-0.05092655122280121,2.0004124641418457,0.06930828839540482,-0.7053212523460388,2.384211301803589,16.45309337039998,1.3189574277887526,0.7567243739937559,-3.5662244614076855,51.968140931649344,-0.5094322242287358,24397,24105,22293,31086
0.7841309999999939,0.06041864678263664,-0.05092655122280121,2.0004124641418457,0.06930828839540482,-0.7053212523460388,2.384211301803589,16.506066840274965,1.2552112049882889,0.7668947198806595,-3.5662244614076855,51.968140931649344,-0.5094322242287358,23111,24007,22121,30117
0.7855899999999965,0.06041864678263664,-0.05092655122280121,2.0004124641418457,0.06930828839540482,-0.7053212523460388,2.384211301803589,16.581720855257498,1.2195233816426274,0.7776591504277325,-3.5662244614076855,51.968140931649344,-0.5094322242287358,23111,24007,22121,30117
0.7880169999999999,0.06142737716436386,-0.059439998120069504,2.022165536880493,0.07010814547538757,-0.7760626673698425,2.331989288330078,16.67437862116797,1.2088306567079048,0.7812349102443547,-3.321125309819936,56.74265361718375,-0.4125599397962808,22609,24908,22065,27324
0.7896059999999998,0.06142737716436386,-0.059439998120069504,2.022165536880493,0.07010814547538757,-0.7760626673698425,2.331989288330078,16.798706698761666,1.2297199596662685,0.7930320480831332,-3.321125309819936,56.74265361718375,-0.4125599397962808,22609,24908,22065,27324
0.7919340000000011,0.06142737716436386,-0.059439998120069504,2.022165536880493,0.07010814547538757,-0.7760626673698425,2.331989288330078,16.90938021681431,1.2667911620401715,0.8070784251995654,-3.321125309819936,56.74265361718375,-0.4125599397962808,21138,25262,21296,25563
0.7935069999999977,0.06142737716436386,-0.059439998120069504,2.022165536880493,0.07010814547538757,-0.7760626673698425,2.331989288330078,17.000606267322755,1.3010970710961907,0.7907479213951994,-3.321125309819936,56.74265361718375,-0.4125599397962808,21138,25262,21296,25563
0.7959719999999944,0.06142737716436386,-0.059439998120069504,2.022165536880493,0.07010814547538757,-0.7760626673698425,2.331989288330078,17.07092650327408,1.309160989718896,0.7689011454459252,-3.321125309819936,56.74265361718375,-0.4125599397962808,20691,23752,20661,25736
0.7974649999999965,0.06172597035765648,-0.06024846062064171,2.0205230712890625,0.07170810550451279,-0.7798834443092346,2.323831081390381,17.148373358302454,1.315445517259265,0.7552465193258436,-3.332168996624386,56.78206765543628,-0.4056984699627921,20691,23752,20661,25736
0.800127999999997,0.06244014948606491,-0.0683901458978653,2.0434954166412354,0.07107177376747131,-0.8469547629356384,2.273172378540039,17.230477549445162,1.2739237732296762,0.7490895572016895,-3.0762223769585617,61.6330178719034,-0.31470054160158367,19850,23066,19948,24960
0.8014689999999973,0.06244014948606491,-0.0683901458978653,2.0434954166412354,0.07107177376747131,-0.8469547629356384,2.273172378540039,17.296640058302653,1.1790292183196456,0.7511359967623337,-3.0762223769585617,61.6330178719034,-0.31470054160158367,19850,23066,19948,24960
0.8038179999999993,0.06244014948606491,-0.0683901458978653,2.0434954166412354,0.07107177376747131,-0.8469547629356384,2.273172378540039,17.341032823145405,1.1100655300485804,0.7561683059581473,-3.0762223769585617,61.6330178719034,-0.31470054160158367,18895,22139,20092,25217
0.8053779999999969,0.06244014948606491,-0.0683901458978653,2.0434954166412354,0.07107177376747131,-0.8469547629356384,2.273172378540039,17.407290140537704,1.069804526479035,0.7489062651396647,-3.0762223769585617,61.6330178719034,-0.31470054160158367,18895,22139,20092,25217
0.8078139999999985,0.06345698237419128,-0.07807538658380508,2.064019203186035,0.07222239673137665,-0.9175931811332703,2.2057158946990967,17.479965676157093,1.0482908454031026,0.7581872483805364,-2.848827110069653,66.63820379116737,-0.22375903902651537,18481,22036,20239,24143
0.8093799999999974,0.06345698237419128,-0.07807538658380508,2.064019203186035,0.07222239673137665,-0.9175931811332703,2.2057158946990967,17.555669758568122,1.045898727532966,0.7818916457691683,-2.848827110069653,66.63820379116737,-0.22375903902651537,18481,22036,20239,24143
0.8117959999999949,0.06345698237419128,-0.07807538658380508,2.064019203186035,0.07222239673137665,-0.9175931811332703,2.2057158946990967,17.59760602362138,1.0135616268918153,0.7986125689893397,-2.848827110069653,66.63820379116737,-0.22375903902651537,17286,21818,19422,23211
0.8132959999999948,0.06345698237419128,-0.07807538658380508,2.064019203186035,0.07222239673137665,-0.9175931811332703,2.2057158946990967,17.640432849743164,0.9623479738651554,0.7996174462476539,-2.848827110069653,66.63820379116737,-0.22375903902651537,17286,21818,19422,23211
0.8156849999999977,0.06374053657054901,-0.07855184376239777,2.061933755874634,0.0737680196762085,-0.9195414781570435,2.1954357624053955,17.749305005634476,0.9927846427524257,0.7829459246657033,-2.858266333130039,66.67309850754789,-0.21595710805047003,16696,20465,18809,23526
0.8172540000000008,0.06374053657054901,-0.07855184376239777,2.061933755874634,0.0737680196762085,-0.9195414781570435,2.1954357624053955,17.888299643983455,1.0809129708599192,0.7742589595059739,-2.858266333130039,66.67309850754789,-0.21595710805047003,16696,20465,18809,23526
0.8199110000000001,0.06447681784629822,-0.08808773756027222,2.0835444927215576,0.07351402938365936,-0.9853715300559998,2.129281520843506,17.995684690722065,1.162152100701541,0.7583133490581517,-2.6171883750088876,71.72556183881298,-0.1659196451877917,16332,19502,17319,22704
0.8212649999999995,0.06447681784629822,-0.08808773756027222,2.0835444927215576,0.07351402938365936,-0.9853715300559998,2.129281520843506,18.077861319846424,1.182282402749232,0.7599366123215823,-2.6171883750088876,71.72556183881298,-0.1659196451877917,16332,19502,17319,22704
0.8236820000000007,0.06447681784629822,-0.08808773756027222,2.0835444927215576,0.07351402938365936,-0.9853715300559998,2.129281520843506,18.135715831367303,1.1209948102671294,0.7699234664093794,-2.6171883750088876,71.72556183881298,-0.1659196451877917,16277,18081,16363,23094
0.825166999999994,0.06447681784629822,-0.08808773756027222,2.0835444927215576,0.07351402938365936,-0.9853715300559998,2.129281520843506,18.192189760179087,0.9984348053211378,0.7885126637132687,-2.6171883750088876,71.72556183881298,-0.1659196451877917,16277,18081,16363,23094
0.8276049999999959,0.06549935042858124,-0.09875461459159851,2.101982593536377,0.07484064996242523,-1.049829125404358,2.044041633605957,18.23248019167868,0.9082228865557938,0.7901421854052609,-2.3954909737709436,76.94640782478655,-0.06373496381568848,16364,18007,16079,21854
0.8291789999999964,0.06549935042858124,-0.09875461459159851,2.101982593536377,0.07484064996242523,-1.049829125404358,2.044041633605957,18.288530145244923,0.8642439769464433,0.801344439635543,-2.3954909737709436,76.94640782478655,-0.06373496381568848,16364,18007,16079,21854
0.8315040000000008,0.06549935042858124,-0.09875461459159851,2.101982593536377,0.07484064996242523,-1.049829125404358,2.044041633605957,18.361481584353246,0.8480652733242119,0.8072007974516545,-2.3954909737709436,76.94640782478655,-0.06373496381568848,15487,18157,15081,20419
0.8330829999999987,0.06549935042858124,-0.09875461459159851,2.101982593536377,0.07484064996242523,-1.049829125404358,2.044041633605957,18.455772400644154,0.8214878577516026,0.8162790475545438,-2.3954909737709436,76.94640782478655,-0.06373496381568848,15487,18157,15081,20419
0.8354799999999959,0.06524445116519928,-0.0993976816534996,2.099919080734253,0.07403872907161713,-1.0526671409606934,2.0342185497283936,18.564209928645564,0.8525915819129105,0.8132298612644576,-2.3914318034256574,76.98720506977685,-0.06248623239541255,14732,17658,14777,20066
0.837041999999994,0.06524445116519928,-0.0993976816534996,2.099919080734253,0.07403872907161713,-1.0526671409606934,2.0342185497283936,18.66522043299896,0.8723233419034712,0.8185344121027047,-2.3914318034256574,76.98720506977685,-0.06248623239541255,14732,17658,14777,20066
0.8396999999999971,0.06598448753356934,-0.1102379560470581,2.1198432445526123,0.07405116409063339,-1.1123988628387451,1.9535337686538696,18.731910247752293,0.8258995172553734,0.8143451265499556,-2.156546497997715,82.25965927880073,-0.023870091878650947,13863,17300,13890,18845
0.8410469999999987,0.06598448753356934,-0.1102379560470581,2.1198432445526123,0.07405116409063339,-1.1123988628387451,1.9535337686538696,18.809212226817365,0.760567248867713,0.8187388097163683,-2.156546497997715,82.25965927880073,-0.023870091878650947,13863,17300,13890,18845
0.8433949999999968,0.06598448753356934,-0.1102379560470581,2.1198432445526123,0.07405116409063339,-1.1123988628387451,1.9535337686538696,18.887788262147936,0.730764279161827,0.8310685131941354,-2.156546497997715,82.25965927880073,-0.023870091878650947,13536,16441,13215,18626
0.8449589999999952,0.06599549204111099,-0.11062833666801453,2.1173336505889893,0.07439462840557098,-1.113793134689331,1.9416377544403076,18.969666617230203,0.7276772094052344,0.841189990075036,-2.1587796732547,82.29920568835077,-0.018763120230023387,13536,16441,13215,18626
0.8473859999999986,0.06673933565616608,-0.12207621335983276,2.1363015174865723,0.07448716461658478,-1.1725215911865234,1.8547775745391846,19.039758886592217,0.7046354730748415,0.8516188623247591,-1.922276373870793,87.69308075406622,0.013133638822965655,13599,16116,12908,17881
0.8489629999999961,0.06673933565616608,-0.12207621335983276,2.1363015174865723,0.07448716461658478,-1.1725215911865234,1.8547775745391846,19.129492501625784,0.6823741761018964,0.8383641764213802,-1.922276373870793,87.69308075406622,0.013133638822965655,13599,16116,12908,17881
0.851387999999999,0.06673933565616608,-0.12207621335983276,2.1363015174865723,0.07448716461658478,-1.1725215911865234,1.8547775745391846,19.21429181179165,0.617887394781309,0.8469703812210531,-1.922276373870793,87.69308075406622,0.013133638822965655,13105,16036,11889,16911
0.852877999999997,0.06673933565616608,-0.12207621335983276,2.1363015174865723,0.07448716461658478,-1.1725215911865234,1.8547775745391846,19.29040708627499,0.5877703052248482,0.8332814669019367,-1.922276373870793,87.69308075406622,0.013133638822965655,13105,16036,11889,16911
0.8552619999999952,0.06687692552804947,-0.12202995270490646,2.133554458618164,0.07536422461271286,-1.1715762615203857,1.8418341875076294,19.353526134638738,0.6016383837062995,0.8454283443708699,-1.9273950678176055,87.72518507513433,0.02038299604520845,12378,15444,11806,16862
0.8568329999999987,0.06687692552804947,-0.12202995270490646,2.133554458618164,0.07536422461271286,-1.1715762615203857,1.8418341875076294,19.42154326887936,0.6078443479945113,0.8397237201578657,-1.9273950678176055,87.72518507513433,0.02038299604520845,12378,15444,11806,16862
0.8594879999999976,0.06763067096471786,-0.13403859734535217,2.151494026184082,0.0755344107747078,-1.2266193628311157,1.7490354776382446,19.477405735904863,0.5782977741225725,0.8493378648511062,-1.6880529323597366,93.22998279453343,0.03048897209071959,11515,14954,11220,16132
0.8608379999999961,0.06763067096471786,-0.13403859734535217,2.151494026184082,0.0755344107747078,-1.2266193628311157,1.7490354776382446,19.538684007323152,0.5088229919488076,0.8575821460586373,-1.6880529323597366,93.22998279453343,0.03048897209071959,11515,14954,11220,16132
0.8631689999999944,0.06763067096471786,-0.13403859734535217,2.151494026184082,0.0755344107747078,-1.2266193628311157,1.7490354776382446,19.607099550462852,0.42792314883006183,0.854909996799879,-1.6880529323597366,93.22998279453343,0.03048897209071959,11110,14232,10869,16009
0.8647479999999996,0.06763067096471786,-0.13403859734535217,2.151494026184082,0.0755344107747078,-1.2266193628311157,1.7490354776382446,19.644731081930107,0.34262163306163307,0.8608052367679057,-1.6880529323597366,93.22998279453343,0.03048897209071959,11110,14232,10869,16009
0.867262999999999,0.06859030574560165,-0.1465384066104889,2.1660430431365967,0.0768263041973114,-1.2751563787460327,1.6403535604476929,19.74064962227927,0.2581080135017042,0.8658685052113916,-1.4528425791427262,98.85880336029246,0.028366629574451324,10828,14290,11023,15439
0.8687639999999955,0.06859030574560165,-0.1465384066104889,2.1660430431365967,0.0768263041973114,-1.2751563787460327,1.6403535604476929,19.80634661057822,0.24352056527555202,0.8757879147445825,-1.4528425791427262,98.85880336029246,0.028366629574451324,10828,14290,11023,15439
0.8710889999999999,0.06859030574560165,-0.1465384066104889,2.1660430431365967,0.0768263041973114,-1.2751563787460327,1.6403535604476929,19.896063181380807,0.24683986267919952,0.873719970158136,-1.4528425791427262,98.85880336029246,0.028366629574451324,10602,14373,10026,14483
0.8726630000000004,0.06859030574560165,-0.1465384066104889,2.1660430431365967,0.0768263041973114,-1.2751563787460327,1.6403535604476929,19.964751432216133,0.2274376355840226,0.8813843480383022,-1.4528425791427262,98.85880336029246,0.028366629574451324,10602,14373,10026,14483
0.8750619999999981,0.0688042938709259,-0.14677418768405914,2.163433313369751,0.07796106487512589,-1.2759661674499512,1.6284880638122559,20.022680512247536,0.22816286428312163,0.8853545885913924,-1.4592636696559387,98.89854698921516,0.03861871775945532,9996,13972,10022,14419
0.8766209999999992,0.0688042938709259,-0.14677418768405914,2.163433313369751,0.07796106487512589,-1.2759661674499512,1.6284880638122559,20.116219251846605,0.20098688661076025,0.8954346533173423,-1.4592636696559387,98.89854698921516,0.03861871775945532,9996,13972,10022,14419
0.8794470000000001,0.06958407163619995,-0.15977804362773895,2.179189443588257,0.07821997255086899,-1.3208874464035034,1.526055097579956,20.175328644873133,0.16902031490102343,0.8970217641689749,-1.2086862761152455,104.59533555912239,-0.024447211008111834,9425,13616,9457,13741
0.8806290000000008,0.06958407163619995,-0.15977804362773895,2.179189443588257,0.07821997255086899,-1.3208874464035034,1.526055097579956,20.204823686577978,0.14022215587442435,0.8838807952441425,-1.2086862761152455,104.59533555912239,-0.024447211008111834,9425,13616,9457,13741
0.882964,0.06958407163619995,-0.15977804362773895,2.179189443588257,0.07821997255086899,-1.3208874464035034,1.526055097579956,20.274300233095968,0.06390070694963428,0.8923747478038685,-1.2086862761152455,104.59533555912239,-0.024447211008111834,9264,12911,9040,13577
0.8845389999999971,0.06980107724666595,-0.15936940908432007,2.1765034198760986,0.07934077829122543,-1.3183550834655762,1.513883352279663,20.30880840923678,0.03926647518877974,0.8963832712976285,-1.2153637229969585,104.62299852299911,-0.014536070615231225,9264,12911,9040,13577
0.8869819999999964,0.0705944299697876,-0.17277684807777405,2.1910934448242188,0.07957468926906586,-1.3590642213821411,1.407432198524475,20.396976085549376,0.028316655340323564,0.8882695515625386,-0.9540654355070008,110.41438678380612,-0.08924278921201176,9030,12825,9210,13307
0.8885400000000009,0.0705944299697876,-0.17277684807777405,2.1910934448242188,0.07957468926906586,-1.3590642213821411,1.407432198524475,20.464145269298918,-0.014442553537500489,0.9049601147462831,-0.9540654355070008,110.41438678380612,-0.08924278921201176,9030,12825,9210,13307
0.8908790000000009,0.0705944299697876,-0.17277684807777405,2.1910934448242188,0.07957468926906586,-1.3590642213821411,1.407432198524475,20.470110750140694,-0.053556814505819984,0.9132457415297377,-0.9540654355070008,110.41438678380612,-0.08924278921201176,8991,12919,8482,12608
0.8924559999999984,0.0705944299697876,-0.17277684807777405,2.1910934448242188,0.07957468926906586,-1.3590642213821411,1.407432198524475,20.54686518328565,-0.1107992608679847,0.9122138331863593,-0.9540654355070008,110.41438678380612,-0.08924278921201176,8991,12919,8482,12608
0.894903999999995,0.0705944299697876,-0.17277684807777405,2.1910934448242188,0.07957468926906586,-1.3590642213821411,1.407432198524475,20.605107451061247,-0.13291194512972496,0.9326948069705864,-0.9540654355070008,110.41438678380612,-0.08924278921201176,8460,12713,8590,12541
0.8964110000000001,0.07028964906930923,-0.17237047851085663,2.1884589195251465,0.07847841829061508,-1.3567214012145996,1.3956859111785889,20.67453499541518,-0.10754118287989538,0.9147102138131723,-0.9439740320802259,110.44259994789361,-0.07521576708196008,8460,12713,8590,12541
0.8990639999999985,0.07107415795326233,-0.18613669276237488,2.2018511295318604,0.07868724316358566,-1.3923676013946533,1.2861255407333374,20.76042300583467,-0.11156655918992855,0.9072795948976877,-0.6702629188878719,116.31330916647224,-0.1736809057797342,8043,12352,8162,12216
0.9004159999999974,0.07107415795326233,-0.18613669276237488,2.2018511295318604,0.07868724316358566,-1.3923676013946533,1.2861255407333374,20.792898657431532,-0.11964748043171845,0.9194664863619992,-0.6702629188878719,116.31330916647224,-0.1736809057797342,8043,12352,8162,12216
0.9027619999999952,0.07107415795326233,-0.18613669276237488,2.2018511295318604,0.07868724316358566,-1.3923676013946533,1.2861255407333374,20.878096376496476,-0.16560885547890236,0.9108833844847829,-0.6702629188878719,116.31330916647224,-0.1736809057797342,8070,11749,7658,12047
0.904327999999994,0.07103730738162994,-0.18554478883743286,2.1993422508239746,0.07864563167095184,-1.3892263174057007,1.2750099897384644,20.893078255524824,-0.21411700315415066,0.9065412334854632,-0.6677536160018968,116.33812808963054,-0.15772223568125482,8070,11749,7658,12047
0.906903999999995,0.07182322442531586,-0.19961148500442505,2.211515426635742,0.078805111348629,-1.419924020767212,1.1630291938781738,20.90042644960457,-0.2173550075655235,0.9143408999490056,-0.38503365673200374,122.2973288249773,-0.2530581710941503,7781,11681,7940,11971
0.9083450000000012,0.07182322442531586,-0.19961148500442505,2.211515426635742,0.078805111348629,-1.419924020767212,1.1630291938781738,20.975834388502385,-0.2630534204221973,0.9139065383752136,-0.38503365673200374,122.2973288249773,-0.2530581710941503,7781,11681,7940,11971
0.9106729999999952,0.07182322442531586,-0.19961148500442505,2.211515426635742,0.078805111348629,-1.419924020767212,1.1630291938781738,21.007915892257913,-0.3017620174580651,0.9077232109562676,-0.38503365673200374,122.2973288249773,-0.2530581710941503,7930,11811,7371,11465
0.9122439999999987,0.07182322442531586,-0.19961148500442505,2.211515426635742,0.078805111348629,-1.419924020767212,1.1630291938781738,21.06985462762654,-0.3059967431969137,0.9046400693622829,-0.38503365673200374,122.2973288249773,-0.2530581710941503,7930,11811,7371,11465
0.9146409999999959,0.07139924168586731,-0.19929490983486176,2.209181547164917,0.0771029070019722,-1.4184569120407104,1.15280020236969,21.123284030680146,-0.36004356685974065,0.9156189509561345,-0.3704009164428442,122.3253522092682,-0.23215846566581969,7533,11728,7613,11481
0.9162010000000009,0.07139924168586731,-0.19929490983486176,2.209181547164917,0.0771029070019722,-1.4184569120407104,1.15280020236969,21.15762176451119,-0.3677076784237979,0.9247145781851367,-0.3704009164428442,122.3253522092682,-0.23215846566581969,7533,11728,7613,11481
0.9188639999999941,0.07216952741146088,-0.2136337161064148,2.220121383666992,0.07721687108278275,-1.4450619220733643,1.0384228229522705,21.22476538191427,-0.3376829339781356,0.9146303855594972,-0.07892240898727931,128.34547798665727,-0.3390967695559345,7185,11564,7389,11305
0.9202049999999945,0.07216952741146088,-0.2136337161064148,2.220121383666992,0.07721687108278275,-1.4450619220733643,1.0384228229522705,21.258638660451204,-0.43676590891356093,0.9209300931180796,-0.07892240898727931,128.34547798665727,-0.3390967695559345,7185,11564,7389,11305
0.9226559999999954,0.07216952741146088,-0.2136337161064148,2.220121383666992,0.07721687108278275,-1.4450619220733643,1.0384228229522705,21.30230811074189,-0.46836378261513306,0.9289683122362657,-0.07892240898727931,128.34547798665727,-0.3390967695559345,7241,11295,7015,11067
0.9241169999999984,0.07208133488893509,-0.21278662979602814,2.217475175857544,0.07674956321716309,-1.4409339427947998,1.0269449949264526,21.3279468951883,-0.41845348062595805,0.9175900230579295,-0.07216654629905456,128.36862592551032,-0.31853252516289915,7241,11295,7015,11067
0.926551999999996,0.0728478655219078,-0.2273317575454712,2.227146625518799,0.07680807262659073,-1.4637916088104248,0.9103759527206421,21.341840073963024,-0.50216665383075,0.911380663239328,0.2317075597856186,134.45842519973155,-0.4265318174038985,7029,11284,7279,11078
0.9281189999999988,0.0728478655219078,-0.2273317575454712,2.227146625518799,0.07680807262659073,-1.4637916088104248,0.9103759527206421,21.430877006055425,-0.47612509955897825,0.9210911477850021,0.2317075597856186,134.45842519973155,-0.4265318174038985,7029,11284,7279,11078
0.9304649999999965,0.0728478655219078,-0.2273317575454712,2.227146625518799,0.07680807262659073,-1.4637916088104248,0.9103759527206421,21.45670753810032,-0.395916346743108,0.9257142622793252,0.2317075597856186,134.45842519973155,-0.4265318174038985,7359,11427,6755,10758
0.9320319999999992,0.0728478655219078,-0.2273317575454712,2.227146625518799,0.07680807262659073,-1.4637916088104248,0.9103759527206421,21.478747859281818,-0.5086940616625342,0.9056165173759605,0.2317075597856186,134.45842519973155,-0.4265318174038985,7359,11427,6755,10758
0.9345799999999944,0.0728478655219078,-0.2273317575454712,2.227146625518799,0.07680807262659073,-1.4637916088104248,0.9103759527206421,21.554117448659934,-0.5234398181707347,0.9010668395486964,0.2317075597856186,134.45842519973155,-0.4265318174038985,7036,11452,7068,10807
0.9359959999999992,0.0851503238081932,-0.2250051498413086,2.219144821166992,-0.2909899950027466,-1.5331188440322876,0.7584339380264282,21.567348032955447,-0.483700427990195,0.9239763499309668,12.157782161118888,142.24285737397386,-21.595444257451923,7036,11452,7068,10807
0.9386559999999954,0.08218149840831757,-0.24042747914791107,2.226120948791504,-0.3007577359676361,-1.547985315322876,0.6391898393630981,21.576245121525183,-0.5936578886047409,0.9122741537850495,14.72238488168482,148.67748596717485,-20.298798823068203,9023,13820,6463,9726
0.9399949999999954,0.08218149840831757,-0.24042747914791107,2.226120948791504,-0.3007577359676361,-1.547985315322876,0.6391898393630981,21.633437038566854,-0.5875190359759992,0.908410040201399,14.72238488168482,148.67748596717485,-20.298798823068203,9023,13820,6463,9726
0.9423410000000003,0.08218149840831757,-0.24042747914791107,2.226120948791504,-0.3007577359676361,-1.547985315322876,0.6391898393630981,21.65821508934895,-0.5419810452854891,0.9275130278585919,14.72238488168482,148.67748596717485,-20.298798823068203,8669,12995,7618,11320
0.9439079999999959,0.07743372023105621,-0.23969145119190216,2.227611780166626,-0.3202335238456726,-1.5414097309112549,0.6470925807952881,21.690577822915593,-0.6206873091933638,0.9283396730609526,14.915360412342299,148.66905141855997,-20.265375098970967,8669,12995,7618,11320
0.9463379999999961,0.07417874783277512,-0.25517967343330383,2.2334704399108887,-0.3288044333457947,-1.55288827419281,0.5268124938011169,21.760889536751428,-0.592930779048122,0.9228844538840343,17.302786114265935,155.0299851954953,-18.700885010229396,7375,10409,11297,12523
0.947916999999994,0.07417874783277512,-0.25517967343330383,2.2334704399108887,-0.3288044333457947,-1.55288827419281,0.5268124938011169,21.801079833394034,-0.5769486832933657,0.9276177566684594,17.302786114265935,155.0299851954953,-18.700885010229396,7375,10409,11297,12523
0.950311999999998,0.07417874783277512,-0.25517967343330383,2.2334704399108887,-0.3288044333457947,-1.55288827419281,0.5268124938011169,21.786519799082352,-0.6794956318586571,0.9281148356859226,17.302786114265935,155.0299851954953,-18.700885010229396,8175,9972,9785,12854
0.9518240000000006,0.07417874783277512,-0.25517967343330383,2.2334704399108887,-0.3288044333457947,-1.55288827419281,0.5268124938011169,21.823787010112486,-0.6771261508577864,0.942437382607396,17.302786114265935,155.0299851954953,-18.700885010229396,8175,9972,9785,12854
0.954201000000001,0.07406578958034515,-0.25403743982315063,2.233752727508545,-0.3306012749671936,-1.546006202697754,0.5291174054145813,21.871086881601165,-0.6787576033415689,0.9477002549745833,17.390730151792315,155.01134121578752,-18.727073029697827,7025,9119,11589,13146
0.9557839999999996,0.07406578958034515,-0.25403743982315063,2.233752727508545,-0.3306012749671936,-1.546006202697754,0.5291174054145813,21.846726414477992,-0.729770520601064,0.9272758733635204,17.390730151792315,155.01134121578752,-18.727073029697827,7025,9119,11589,13146
0.9584559999999983,0.07071332633495331,-0.26955538988113403,2.238429307937622,-0.33799320459365845,-1.5542289018630981,0.4080890417098999,21.89357248331692,-0.6930485918041248,0.9243322814106558,19.584006044455595,161.29609890631687,-16.919483706638992,8066,10378,10220,11740
0.9597839999999996,0.07071332633495331,-0.26955538988113403,2.238429307937622,-0.33799320459365845,-1.5542289018630981,0.4080890417098999,21.950834707811367,-0.713334289301422,0.9255356973282354,19.584006044455595,161.29609890631687,-16.919483706638992,8066,10378,10220,11740
0.962278999999995,0.07071332633495331,-0.26955538988113403,2.238429307937622,-0.33799320459365845,-1.5542289018630981,0.4080890417098999,21.947641045032146,-0.7867726874150655,0.9131300271803737,19.584006044455595,161.29609890631687,-16.919483706638992,8343,10579,9654,11431
0.9636970000000001,0.07290709018707275,-0.267689049243927,2.2382242679595947,-0.33012107014656067,-1.5433368682861328,0.4090314209461212,22.000220367065797,-0.7600736319596668,0.908785479336073,19.630691069033986,161.2700309123955,-16.98430159476133,8343,10579,9654,11431
0.9661219999999957,0.06956524401903152,-0.2831651270389557,2.2416980266571045,-0.3363983929157257,-1.5484516620635986,0.2873222529888153,22.05980912908854,-0.7556682308844578,0.894458538198801,21.600718178003834,167.46275018347333,-14.968016793055396,8124,10987,9694,11334
0.9676999999999971,0.06956524401903152,-0.2831651270389557,2.2416980266571045,-0.3363983929157257,-1.5484516620635986,0.2873222529888153,22.06099583367028,-0.8075253702095079,0.8754201987770698,21.600718178003834,167.46275018347333,-14.968016793055396,8124,10987,9694,11334
0.970036,0.06956524401903152,-0.2831651270389557,2.2416980266571045,-0.3363983929157257,-1.5484516620635986,0.2873222529888153,22.122806737306583,-0.7996155154558635,0.9011886791685675,21.600718178003834,167.46275018347333,-14.968016793055396,8627,11815,9894,11130
0.971612000000001,0.06956524401903152,-0.2831651270389557,2.2416980266571045,-0.3363983929157257,-1.5484516620635986,0.2873222529888153,22.194303025195286,-0.7630057057408168,0.9011194369802255,21.600718178003834,167.46275018347333,-14.968016793055396,8627,11815,9894,11130
0.974002999999997,0.0723513513803482,-0.28149962425231934,2.24135684967041,-0.32632702589035034,-1.5383566617965698,0.28781944513320923,22.229501492690645,-0.7778506982891364,0.8758977701395482,21.643915131929255,167.44516351655037,-15.05043929988006,8843,12635,9814,10916
0.9755689999999959,0.0723513513803482,-0.28149962425231934,2.24135684967041,-0.32632702589035034,-1.5383566617965698,0.28781944513320923,22.233387577353287,-0.8272582620435318,0.8695491935749629,21.643915131929255,167.44516351655037,-15.05043929988006,8843,12635,9814,10916
0.9782679999999964,0.06905517727136612,-0.29690977931022644,2.2436251640319824,-0.3311699628829956,-1.5403416156768799,0.16712802648544312,22.283448614260163,-0.8387507342536052,0.8680045601427169,23.375638264652633,173.56841037794217,-12.82747621948864,8744,13007,10508,11143
0.9795740000000005,0.06905517727136612,-0.29690977931022644,2.2436251640319824,-0.3311699628829956,-1.5403416156768799,0.16712802648544312,22.311330845608854,-0.8323785221343454,0.8688676906520115,23.375638264652633,173.56841037794217,-12.82747621948864,8744,13007,10508,11143
0.9819059999999954,0.06905517727136612,-0.29690977931022644,2.2436251640319824,-0.3311699628829956,-1.5403416156768799,0.16712802648544312,22.340661836590552,-0.9145885073513557,0.8740296957929121,23.375638264652633,173.56841037794217,-12.82747621948864,9469,13381,9296,10958
0.983492999999995,0.07261986285448074,-0.2953769266605377,2.2428064346313477,-0.3180431127548218,-1.5309100151062012,0.16557878255844116,22.415185606006457,-0.9514247523380864,0.8488578966436466,23.414474395185408,173.5659814976869,-12.938909936473394,9469,13381,9296,10958
0.9859199999999982,0.06941364705562592,-0.31069859862327576,2.2438602447509766,-0.3215949833393097,-1.5301806926727295,0.046105340123176575,22.447041273701547,-0.9070080190455269,0.8500198338272482,24.898278068105512,179.6278383787392,-10.548456338858657,9273,13903,9691,10935
0.9875009999999965,0.06941364705562592,-0.31069859862327576,2.2438602447509766,-0.3215949833393097,-1.5301806926727295,0.046105340123176575,22.44233280489429,-0.9520517270377183,0.8669945562993043,24.898278068105512,179.6278383787392,-10.548456338858657,9273,13903,9691,10935
0.9898499999999986,0.06941364705562592,-0.31069859862327576,2.2438602447509766,-0.3215949833393097,-1.5301806926727295,0.046105340123176575,22.50865190762388,-1.0430247106635797,0.8526663501605145,24.898278068105512,179.6278383787392,-10.548456338858657,9762,14360,9819,11218
0.9913999999999942,0.06941364705562592,-0.31069859862327576,2.2438602447509766,-0.3215949833393097,-1.5301806926727295,0.046105340123176575,22.52922216388365,-1.0073946779135732,0.8649945223206548,24.898278068105512,179.6278383787392,-10.548456338858657,9762,14360,9819,11218
0.9937880000000004,0.07280042767524719,-0.30875763297080994,2.243957042694092,-0.30852246284484863,-1.518873929977417,0.04893916845321655,22.5305835718329,-0.9713941994559365,0.8862665215276627,24.95259236770723,179.62018146331036,-10.66431401725046,9891,15388,10239,11089
0.9953629999999976,0.07280042767524719,-0.30875763297080994,2.243957042694092,-0.30852246284484863,-1.518873929977417,0.04893916845321655,22.592447738691003,-0.9820310645867948,0.8724904552618736,24.95259236770723,179.62018146331036,-10.66431401725046,9891,15388,10239,11089
0.9980249999999942,0.06969395279884338,-0.32394713163375854,2.2438430786132812,-0.3112146556377411,-1.5156463384628296,-0.07120515406131744,22.6523603411023,-0.9793097800059246,0.8636131406632307,26.18346031824964,-174.3662707158612,-8.132935723145714,10011,15653,10697,11595
0.9993639999999941,0.06969395279884338,-0.32394713163375854,2.2438430786132812,-0.3112146556377411,-1.5156463384628296,-0.07120515406131744,22.68064524240781,-1.0154199807004725,0.876334461979294,26.18346031824964,-174.3662707158612,-8.132935723145714,10011,15653,10697,11595
1.0017049999999945,0.06969395279884338,-0.32394713163375854,2.2438430786132812,-0.3112146556377411,-1.5156463384628296,-0.07120515406131744,22.68602482780977,-1.0087201331881057,0.8833443680215732,26.18346031824964,-174.3662707158612,-8.132935723145714,10810,16513,9888,11322
1.0032799999999988,0.06969395279884338,-0.32394713163375854,2.2438430786132812,-0.3112146556377411,-1.5156463384628296,-0.07120515406131744,22.715911886827076,-0.9823494454951138,0.8795135439515488,26.18346031824964,-174.3662707158612,-8.132935723145714,10810,16513,9888,11322
1.0057160000000003,0.06992882490158081,-0.33745816349983215,2.242116689682007,-0.3006691634654999,-1.5012108087539673,-0.1909245401620865,22.74339144821895,-1.0560628815703352,0.8581170419635796,27.21912623008292,-168.3856819227435,-5.587278044588612,10730,17387,10556,11433
1.007278999999995,0.06992882490158081,-0.33745816349983215,2.242116689682007,-0.3006691634654999,-1.5012108087539673,-0.1909245401620865,22.80364067419203,-1.0857589253584545,0.8732483243290828,27.21912623008292,-168.3856819227435,-5.587278044588612,10730,17387,10556,11433
1.0096219999999958,0.06992882490158081,-0.33745816349983215,2.242116689682007,-0.3006691634654999,-1.5012108087539673,-0.1909245401620865,22.854973636835528,-1.0098163568718095,0.9064196601817011,27.21912623008292,-168.3856819227435,-5.587278044588612,11525,17703,10787,11930
1.0111949999999996,0.06992882490158081,-0.33745816349983215,2.242116689682007,-0.3006691634654999,-1.5012108087539673,-0.1909245401620865,22.8114980646722,-1.0336972552616863,0.8912241290548998,27.21912623008292,-168.3856819227435,-5.587278044588612,11525,17703,10787,11930
1.0135669999999954,0.06992882490158081,-0.33745816349983215,2.242116689682007,-0.3006691634654999,-1.5012108087539673,-0.1909245401620865,22.830585472837015,-1.0839383218582492,0.8792486260021132,27.21912623008292,-168.3856819227435,-5.587278044588612,11692,19415,11480,11803
1.0151499999999942,0.0735679641366005,-0.33564823865890503,2.2420787811279297,-0.2864168584346771,-1.4911835193634033,-0.189023956656456,22.920238127773445,-1.039625784743339,0.9164985930641877,27.28800859409051,-168.37377152262567,-5.723038201296634,11692,19415,11480,11803
1.0179819999999964,0.07069166004657745,-0.35053566098213196,2.239579439163208,-0.28731971979141235,-1.4825462102890015,-0.31115013360977173,22.914458002943537,-1.0141439936431882,0.9333487461762553,27.991435756539524,-162.42889540327,-2.955877984986286,12125,19481,11763,12400
1.0191529999999984,0.07069166004657745,-0.35053566098213196,2.239579439163208,-0.28731971979141235,-1.4825462102890015,-0.31115013360977173,22.892969488739904,-1.0639756658011787,0.9176594649833533,27.991435756539524,-162.42889540327,-2.955877984986286,12125,19481,11763,12400
1.0214969999999957,0.07069166004657745,-0.35053566098213196,2.239579439163208,-0.28731971979141235,-1.4825462102890015,-0.31115013360977173,22.908170812242076,-1.0502555259182813,0.9372653240333804,27.991435756539524,-162.42889540327,-2.955877984986286,12989,20851,11278,12285
1.023064999999995,0.07394271343946457,-0.34817516803741455,2.2392992973327637,-0.27415037155151367,-1.4707030057907104,-0.3107413649559021,22.960424163358304,-0.9787496506496537,0.9499439681929751,28.071567929734297,-162.4140599848236,-3.0879238576195904,12989,20851,11278,12285
1.025495999999999,0.07119429111480713,-0.36284345388412476,2.235579252243042,-0.2739904224872589,-1.4589402675628662,-0.433991402387619,22.99029204761576,-1.0130676770886327,0.9536953634834879,28.51054409848343,-156.4912228944764,-0.2339225056337034,13213,21974,11701,12380
1.0270829999999986,0.07119429111480713,-0.36284345388412476,2.235579252243042,-0.2739904224872589,-1.4589402675628662,-0.433991402387619,22.966992583870876,-1.038698671788855,0.9560681734357214,28.51054409848343,-156.4912228944764,-0.2339225056337034,13213,21974,11701,12380
1.029399999999994,0.07119429111480713,-0.36284345388412476,2.235579252243042,-0.2739904224872589,-1.4589402675628662,-0.433991402387619,22.96516885115639,-0.9865950569049181,0.9709312089004263,28.51054409848343,-156.4912228944764,-0.2339225056337034,14101,22037,12505,13344
1.030979999999996,0.07119429111480713,-0.36284345388412476,2.235579252243042,-0.2739904224872589,-1.4589402675628662,-0.433991402387619,22.98173158260781,-0.9400800189894851,1.0081512154002374,28.51054409848343,-156.4912228944764,-0.2339225056337034,14101,22037,12505,13344
1.0333659999999945,0.07469999045133591,-0.36187219619750977,2.2363333702087402,-0.25994884967803955,-1.453013300895691,-0.4287719428539276,23.011607988980753,-0.9844974846513445,0.9887767850489383,28.601328355798334,-156.46936231659137,-0.3822257816135354,14655,23836,12985,13320
1.0349379999999946,0.07469999045133591,-0.36187219619750977,2.2363333702087402,-0.25994884967803955,-1.453013300895691,-0.4287719428539276,23.00515887808502,-1.0115074641640098,0.961067992066236,28.601328355798334,-156.46936231659137,-0.3822257816135354,14655,23836,12985,13320
1.0375969999999943,0.07209965586662292,-0.37635159492492676,2.231438636779785,-0.2586488425731659,-1.4387879371643066,-0.5513061881065369,22.947476939402776,-0.8999664213862756,1.0024575767267299,28.769537757475884,-150.55594287210639,2.5313417457356033,15119,23792,13780,14430
1.0389479999999967,0.07209965586662292,-0.37635159492492676,2.231438636779785,-0.2586488425731659,-1.4387879371643066,-0.5513061881065369,22.98064714341193,-0.8691655652199369,1.0478424356545604,28.769537757475884,-150.55594287210639,2.5313417457356033,15119,23792,13780,14430
1.0412869999999965,0.07209965586662292,-0.37635159492492676,2.231438636779785,-0.2586488425731659,-1.4387879371643066,-0.5513061881065369,22.979426350368236,-0.8729529131851659,1.022535880554137,28.769537757475884,-150.55594287210639,2.5313417457356033,16420,25072,13078,14535
1.0428529999999956,0.07209965586662292,-0.37635159492492676,2.231438636779785,-0.2586488425731659,-1.4387879371643066,-0.5513061881065369,22.939415018150886,-0.8227689713939852,1.0084270523101424,28.769537757475884,-150.55594287210639,2.5313417457356033,16420,25072,13078,14535
1.0454490000000005,0.07268570363521576,-0.3893859386444092,2.2256555557250977,-0.24373815953731537,-1.4159997701644897,-0.6700912117958069,22.922941768912093,-0.7938572285468942,1.0359169334512401,28.7674360376959,-144.62652537095255,5.335550878911222,16435,26211,13926,15115
1.046863999999994,0.07268570363521576,-0.3893859386444092,2.2256555557250977,-0.24373815953731537,-1.4159997701644897,-0.6700912117958069,22.905260509802837,-0.7707164892029778,1.0797086894149852,28.7674360376959,-144.62652537095255,5.335550878911222,16435,26211,13926,15115
1.0491979999999967,0.07268570363521576,-0.3893859386444092,2.2256555557250977,-0.24373815953731537,-1.4159997701644897,-0.6700912117958069,22.921032815042725,-0.745534037409352,1.1013363537855734,28.7674360376959,-144.62652537095255,5.335550878911222,17678,25864,15002,16661
1.0507699999999969,0.07268570363521576,-0.3893859386444092,2.2256555557250977,-0.24373815953731537,-1.4159997701644897,-0.6700912117958069,22.889377417061606,-0.7263175990897217,1.091351297331512,28.7674360376959,-144.62652537095255,5.335550878911222,17678,25864,15002,16661
1.0531460000000006,0.07268570363521576,-0.3893859386444092,2.2256555557250977,-0.24373815953731537,-1.4159997701644897,-0.6700912117958069,22.859010989048087,-0.6864926215696495,1.1009741638773225,28.7674360376959,-144.62652537095255,5.335550878911222,18325,27756,15851,17068
1.0547269999999989,0.07594561576843262,-0.3881417214870453,2.2263641357421875,-0.22995811700820923,-1.4095611572265625,-0.6657373309135437,22.818253971725515,-0.5925241809286941,1.117482100789315,28.882570064939287,-144.59834638146774,5.179097237107603,18325,27756,15851,17068
1.0573919999999999,0.07365777343511581,-0.4021622836589813,2.2191107273101807,-0.22623425722122192,-1.3902661800384521,-0.7868385314941406,22.746940909319807,-0.56024433825098,1.1378444973260062,28.50755380991395,-138.7028628584827,8.145063279617952,19244,26978,16418,18853
1.058745999999999,0.07365777343511581,-0.4021622836589813,2.2191107273101807,-0.22623425722122192,-1.3902661800384521,-0.7868385314941406,22.77273309184501,-0.5629945847087048,1.1594473942984564,28.50755380991395,-138.7028628584827,8.145063279617952,19244,26978,16418,18853
1.061074999999997,0.07365777343511581,-0.4021622836589813,2.2191107273101807,-0.22623425722122192,-1.3902661800384521,-0.7868385314941406,22.751472544230687,-0.4725035333716067,1.181727000503896,28.50755380991395,-138.7028628584827,8.145063279617952,20669,28226,16249,19443
1.0626449999999967,0.07641905546188354,-0.40103715658187866,2.2195777893066406,-0.21420039236545563,-1.3846238851547241,-0.7842465043067932,22.698098534927755,-0.39565802011737033,1.1901198195212261,28.636965557779057,-138.6733619957732,7.994449313890209,20669,28226,16249,19443
1.0652309999999998,0.07429757714271545,-0.4147869050502777,2.211135149002075,-0.20861777663230896,-1.3607416152954102,-0.9062707424163818,22.668134776871057,-0.37494265486770256,1.2078756471410024,27.99822655216897,-132.78398247689356,10.958812983817216,46197,46513,1412,3029
1.0666630000000004,0.07429757714271545,-0.4147869050502777,2.211135149002075,-0.20861777663230896,-1.3607416152954102,-0.9062707424163818,22.618857774589102,-0.3079477750115058,1.228746174813681,27.99822655216897,-132.78398247689356,10.958812983817216,46197,46513,1412,3029
1.0690400000000009,0.07429757714271545,-0.4147869050502777,2.211135149002075,-0.20861777663230896,-1.3607416152954102,-0.9062707424163818,22.60095067941941,-0.25062356544268644,1.2322714011486189,27.99822655216897,-132.78398247689356,10.958812983817216,54606,60460,2211,4241
1.0705579999999972,0.07429757714271545,-0.4147869050502777,2.211135149002075,-0.20861777663230896,-1.3607416152954102,-0.9062707424163818,22.55031653024595,-0.1868480645149887,1.266723917222647,27.99822655216897,-132.78398247689356,10.958812983817216,54606,60460,2211,4241
1.0730349999999962,0.0772487223148346,-0.413857102394104,2.2121071815490723,-0.19540315866470337,-1.3560781478881836,-0.9012617468833923,22.43863846783013,-0.06355313529905451,1.2601917157009006,28.135490594682114,-132.75510097405038,10.799860175049087,55091,54634,5852,21216
1.0745179999999963,0.0772487223148346,-0.413857102394104,2.2121071815490723,-0.19540315866470337,-1.3560781478881836,-0.9012617468833923,22.321913182516393,0.02305798993542071,1.2091450428745887,28.135490594682114,-132.75510097405038,10.799860175049087,55091,54634,5852,21216
1.0772479999999995,0.07532504200935364,-0.4273010790348053,2.20249605178833,-0.18779626488685608,-1.3279467821121216,-1.0229963064193726,22.193310198740903,0.023044072838130446,1.1738110204797445,27.236273013508864,-126.86440098902283,13.747825755005321,55960,51152,14550,22362
1.0785219999999973,0.07532504200935364,-0.4273010790348053,2.20249605178833,-0.18779626488685608,-1.3279467821121216,-1.0229963064193726,22.02939156838209,0.01178437443119484,1.1769104073563785,27.236273013508864,-126.86440098902283,13.747825755005321,55960,51152,14550,22362
1.080913999999997,0.07532504200935364,-0.4273010790348053,2.20249605178833,-0.18779626488685608,-1.3279467821121216,-1.0229963064193726,21.755477993416388,0.06368871932686397,1.1696114817567984,27.236273013508864,-126.86440098902283,13.747825755005321,60601,56335,15804,15525
1.0824309999999968,0.07532504200935364,-0.4273010790348053,2.20249605178833,-0.18779626488685608,-1.3279467821121216,-1.0229963064193726,21.407630805532342,0.1356737264039212,1.182652582140753,27.236273013508864,-126.86440098902283,13.747825755005321,60601,56335,15804,15525
1.0849259999999994,0.07603267580270767,-0.43971338868141174,2.1924734115600586,-0.1650053858757019,-1.2879539728164673,-1.1425502300262451,21.04525767179857,0.1852749851933493,1.1988800216109328,26.21651546787478,-121.03014217517854,16.447265332165447,58844,45566,29088,12870
1.0864629999999962,0.07603267580270767,-0.43971338868141174,2.1924734115600586,-0.1650053858757019,-1.2879539728164673,-1.1425502300262451,20.604302111147607,0.2232150938071611,1.168050070409685,26.21651546787478,-121.03014217517854,16.447265332165447,58844,45566,29088,12870
1.088959999999999,0.07603267580270767,-0.43971338868141174,2.1924734115600586,-0.1650053858757019,-1.2879539728164673,-1.1425502300262451,20.05100802413049,0.23551009296697312,1.101155591726584,26.21651546787478,-121.03014217517854,16.447265332165447,58783,44708,28824,19142
1.090354999999996,0.07603267580270767,-0.43971338868141174,2.1924734115600586,-0.1650053858757019,-1.2879539728164673,-1.1425502300262451,19.452193057232865,0.2519787815424005,0.9926039472724639,26.21651546787478,-121.03014217517854,16.447265332165447,58783,44708,28824,19142
1.0927900000000008,0.07603267580270767,-0.43971338868141174,2.1924734115600586,-0.1650053858757019,-1.2879539728164673,-1.1425502300262451,18.883989529169046,0.3167257537014887,0.9093814282090055,26.21651546787478,-121.03014217517854,16.447265332165447,56983,41859,39972,28918
1.094309000000001,0.07861058413982391,-0.439342737197876,2.19378399848938,-0.15274181962013245,-1.2860826253890991,-1.136317491531372,18.270495218342905,0.39263965991690175,0.7900896545527591,26.372869050247747,-121.00634250696906,16.291526624566448,56983,41859,39972,28918
1.0970819999999948,0.07716198265552521,-0.45197242498397827,2.181791305541992,-0.1343420445919037,-1.2343188524246216,-1.2620155811309814,17.55622582660373,0.36835076524802485,0.6112838205423485,25.053484352946874,-115.62500393488396,18.842011309750465,54865,36206,43522,40489
1.0983109999999943,0.07716198265552521,-0.45197242498397827,2.181791305541992,-0.1343420445919037,-1.2343188524246216,-1.2620155811309814,16.814908305569272,0.37035902173653995,0.445800749490682,25.053484352946874,-115.62500393488396,18.842011309750465,54865,36206,43522,40489
1.1007079999999987,0.07716198265552521,-0.45197242498397827,2.181791305541992,-0.1343420445919037,-1.2343188524246216,-1.2620155811309814,16.134144676136604,0.4087325764625189,0.3213475699047803,25.053484352946874,-115.62500393488396,18.842011309750465,57176,32565,41967,39230
1.1022239999999948,0.07916209101676941,-0.4514700174331665,2.182931900024414,-0.12400903552770615,-1.232000708580017,-1.2571237087249756,15.429371051580214,0.3113936391459593,0.1686359042424273,25.222784168016968,-115.607537135411,18.697121948963716,57176,32565,41967,39230
1.1047160000000003,0.07803069055080414,-0.46350041031837463,2.169731378555298,-0.09909754991531372,-1.16874098777771,-1.381483793258667,14.697245697364274,0.18052753436563318,0.03199913717644143,23.795553943926418,-110.99086920820757,20.797480072318145,57935,33331,42876,45887
1.1062459999999992,0.07803069055080414,-0.46350041031837463,2.169731378555298,-0.09909754991531372,-1.16874098777771,-1.381483793258667,13.980372799343437,0.17129981434656313,-0.08743733767315869,23.795553943926418,-110.99086920820757,20.797480072318145,57935,33331,42876,45887
1.1086209999999992,0.07803069055080414,-0.46350041031837463,2.169731378555298,-0.09909754991531372,-1.16874098777771,-1.381483793258667,13.298909291176292,0.08569998292415346,-0.2145973874805305,23.795553943926418,-110.99086920820757,20.797480072318145,55173,31558,49105,49940
1.1101389999999955,0.07803069055080414,-0.46350041031837463,2.169731378555298,-0.09909754991531372,-1.16874098777771,-1.381483793258667,12.59485578537866,-0.11818448120926184,-0.32373109908040126,23.795553943926418,-110.99086920820757,20.797480072318145,55173,31558,49105,49940
1.1126759999999996,0.08009885251522064,-0.4632393717765808,2.170382261276245,-0.08855835348367691,-1.1671457290649414,-1.37920081615448,11.95749102906992,-0.26963241035534496,-0.43496165056454583,23.97407304268248,-110.97348758127117,20.648043511769348,51808,33255,54229,50744
1.1140959999999978,0.08009885251522064,-0.4632393717765808,2.170382261276245,-0.08855835348367691,-1.1671457290649414,-1.37920081615448,11.347948849301456,-0.42350589668800187,-0.5258613972604301,23.97407304268248,-110.97348758127117,20.648043511769348,51808,33255,54229,50744
1.1168329999999986,0.07935214787721634,-0.4745666980743408,2.155967950820923,-0.057507503777742386,-1.093575119972229,-1.5013678073883057,10.770662876656033,-0.6715757236718977,-0.5989331446709971,22.54195386352712,-107.21085515528246,22.155629074117982,49556,32892,56692,53124
1.1180999999999985,0.07935214787721634,-0.4745666980743408,2.155967950820923,-0.057507503777742386,-1.093575119972229,-1.5013678073883057,10.258900254206482,-0.9390531040731506,-0.6940695146080067,22.54195386352712,-107.21085515528246,22.155629074117982,49556,32892,56692,53124
1.1205089999999982,0.07935214787721634,-0.4745666980743408,2.155967950820923,-0.057507503777742386,-1.093575119972229,-1.5013678073883057,9.843551520068852,-1.1636987315046046,-0.7631591038196054,22.54195386352712,-107.21085515528246,22.155629074117982,45915,33048,58072,51527
1.1220139999999956,0.0807439386844635,-0.47375553846359253,2.1564900875091553,-0.049311503767967224,-1.089612364768982,-1.500265121459961,9.42756469253404,-1.3956675193015584,-0.8284509587377238,22.725594386837425,-107.20293532179387,22.0242285234187,45915,33048,58072,51527
1.1245839999999954,0.08042271435260773,-0.48424574732780457,2.140871286392212,-0.012040439993143082,-1.0042810440063477,-1.620755910873413,9.034524726215784,-1.6769029230522152,-0.9237985173491767,21.35610627840398,-104.13051519528929,22.890003340480146,40680,35336,59849,50546
1.126025999999998,0.08042271435260773,-0.48424574732780457,2.140871286392212,-0.012040439993143082,-1.0042810440063477,-1.620755910873413,8.735459725283157,-1.9777164223985348,-1.0138849346481509,21.35610627840398,-104.13051519528929,22.890003340480146,40680,35336,59849,50546
1.128417999999998,0.08042271435260773,-0.48424574732780457,2.140871286392212,-0.012040439993143082,-1.0042810440063477,-1.620755910873413,8.529489781311991,-2.2716809372114435,-1.035672255526089,21.35610627840398,-104.13051519528929,22.890003340480146,35005,35522,60684,48820
1.129930999999997,0.08042271435260773,-0.48424574732780457,2.140871286392212,-0.012040439993143082,-1.0042810440063477,-1.620755910873413,8.377268819725243,-2.5177058892418356,-1.0649283451021272,21.35610627840398,-104.13051519528929,22.890003340480146,35005,35522,60684,48820
1.132367999999995,0.08042271435260773,-0.48424574732780457,2.140871286392212,-0.012040439993143082,-1.0042810440063477,-1.620755910873413,8.279133464084694,-2.7376811310696176,-1.0908024198308466,21.35610627840398,-104.13051519528929,22.890003340480146,29417,36848,61040,46779
1.1338899999999994,0.08126125484704971,-0.4841199219226837,2.1414456367492676,-0.006325536407530308,-1.0036367177963257,-1.6191835403442383,8.199228511370174,-3.021665982329672,-1.1379984280370128,21.5419725237458,-104.12694598408456,22.76834227913692,29417,36848,61040,46779
1.1366159999999945,0.08139896392822266,-0.49369195103645325,2.1246464252471924,0.03612590208649635,-0.9068669676780701,-1.7376856803894043,8.217510046989133,-3.29313770489188,-1.1716334868144411,20.178909362520493,-101.3781583982234,23.048644972695616,29089,38931,61290,45737
1.1378899999999994,0.08139896392822266,-0.49369195103645325,2.1246464252471924,0.03612590208649635,-0.9068669676780701,-1.7376856803894043,8.356359809374812,-3.414355476648472,-1.1953433436833076,20.178909362520493,-101.3781583982234,23.048644972695616,29089,38931,61290,45737
1.140354999999996,0.08139896392822266,-0.49369195103645325,2.1246464252471924,0.03612590208649635,-0.9068669676780701,-1.7376856803894043,8.511753128452064,-3.5212627522875226,-1.2239492890582302,20.178909362520493,-101.3781583982234,23.048644972695616,29790,40477,61027,43208
1.141803,0.08225059509277344,-0.4933348000049591,2.1253347396850586,0.0418703630566597,-0.9051100611686707,-1.735819697380066,8.701863415499588,-3.6469019040858637,-1.2380805544344087,20.37135544008843,-101.37730173068584,22.92888935905953,29790,40477,61027,43208
1.1442979999999952,0.08288903534412384,-0.5018766522407532,2.1073834896087646,0.08765414357185364,-0.7991961240768433,-1.8511713743209839,9.035221409156948,-3.688180368349874,-1.2174901913084064,18.936400011566782,-98.56706243814237,22.823006723986797,31106,42788,60817,42033
1.1458199999999996,0.08288903534412384,-0.5018766522407532,2.1073834896087646,0.08765414357185364,-0.7991961240768433,-1.8511713743209839,9.438948108297474,-3.7212040984990744,-1.2014823294701038,18.936400011566782,-98.56706243814237,22.823006723986797,31106,42788,60817,42033
1.1482019999999975,0.08288903534412384,-0.5018766522407532,2.1073834896087646,0.08765414357185364,-0.7991961240768433,-1.8511713743209839,9.850511957893882,-3.7702368889090687,-1.1927937664137203,18.936400011566782,-98.56706243814237,22.823006723986797,37316,45122,60112,40047
1.1497160000000004,0.08288903534412384,-0.5018766522407532,2.1073834896087646,0.08765414357185364,-0.7991961240768433,-1.8511713743209839,10.31036424437561,-3.717358760201109,-1.1631557129583374,18.936400011566782,-98.56706243814237,22.823006723986797,37316,45122,60112,40047
1.1522549999999974,0.0829765722155571,-0.5009100437164307,2.1082029342651367,0.0907399132847786,-0.7950353622436523,-1.849168062210083,10.776440870957067,-3.663473690284991,-1.1780708798013806,19.123978737435348,-98.57099985601819,22.72521254100965,41897,47597,59031,38149
1.1536800000000003,0.0829765722155571,-0.5009100437164307,2.1082029342651367,0.0907399132847786,-0.7950353622436523,-1.849168062210083,11.18206906711591,-3.674666956346594,-1.2187758323246423,19.123978737435348,-98.57099985601819,22.72521254100965,41897,47597,59031,38149
1.1564049999999988,0.08411406725645065,-0.5083171129226685,2.089138984680176,0.138843834400177,-0.6818303465843201,-1.9599584341049194,11.64847272987923,-3.561469826844994,-1.2480696722091325,17.519395149879628,-95.29543927006067,22.60689424542019,46889,50361,58185,38430
1.157684000000001,0.08411406725645065,-0.5083171129226685,2.089138984680176,0.138843834400177,-0.6818303465843201,-1.9599584341049194,12.201003022295714,-3.3218045034977113,-1.256696449928226,17.519395149879628,-95.29543927006067,22.60689424542019,46889,50361,58185,38430
1.1600799999999944,0.08411406725645065,-0.5083171129226685,2.089138984680176,0.138843834400177,-0.6818303465843201,-1.9599584341049194,12.74260157106964,-3.094907705996813,-1.272493788882358,17.519395149879628,-95.29543927006067,22.60689424542019,50827,51587,56445,36255
1.1615959999999976,0.08408401906490326,-0.5076411366462708,2.090085744857788,0.14127731323242188,-0.6791087985038757,-1.957289695739746,13.288767973745271,-2.8346505547849286,-1.294138630641977,17.708450202334664,-95.29775364598551,22.5095574117904,50827,51587,56445,36255
1.1640910000000004,0.08573745936155319,-0.5138539671897888,2.0699687004089355,0.19214247167110443,-0.5583869814872742,-2.0619711875915527,13.876163305888635,-2.4802437348199087,-1.3105720656224746,15.842549856354161,-91.37569821971213,22.61206939169595,53993,52702,54581,35793
1.165604999999996,0.08573745936155319,-0.5138539671897888,2.0699687004089355,0.19214247167110443,-0.5583869814872742,-2.0619711875915527,14.374383221562915,-2.1680617334122587,-1.3289279034358457,15.842549856354161,-91.37569821971213,22.61206939169595,53993,52702,54581,35793
1.1680109999999986,0.08573745936155319,-0.5138539671897888,2.0699687004089355,0.19214247167110443,-0.5583869814872742,-2.0619711875915527,14.799748637192552,-1.9625028483553482,-1.3575840493973164,15.842549856354161,-91.37569821971213,22.61206939169595,56950,53105,52083,34652
1.1695079999999944,0.08573745936155319,-0.5138539671897888,2.0699687004089355,0.19214247167110443,-0.5583869814872742,-2.0619711875915527,15.243234200879087,-1.7261615495226477,-1.4221973974487097,15.842549856354161,-91.37569821971213,22.61206939169595,56950,53105,52083,34652
1.171947,0.08435682207345963,-0.5134234428405762,2.0704870223999023,0.18947437405586243,-0.5574163198471069,-2.061131477355957,15.674410634007275,-1.396425454947795,-1.4734062567854074,16.02673465128401,-91.3818344588342,22.538008715627864,58146,53042,50092,35645
1.1734700000000011,0.08435682207345963,-0.5134234428405762,2.0704870223999023,0.18947437405586243,-0.5574163198471069,-2.061131477355957,16.031562906740056,-1.055733315385438,-1.5202557877337544,16.02673465128401,-91.3818344588342,22.538008715627864,58146,53042,50092,35645
1.1762039999999978,0.08650839328765869,-0.5183789134025574,2.049370288848877,0.2444096952676773,-0.4283304214477539,-2.1576061248779297,16.318589886913312,-0.7445067230188539,-1.594905657827275,13.848189298803227,-86.78608839181597,23.091261897789646,59706,52624,48691,39743
1.1774689999999972,0.08650839328765869,-0.5183789134025574,2.049370288848877,0.2444096952676773,-0.4283304214477539,-2.1576061248779297,16.560613705721966,-0.45486671576304333,-1.67091001165121,13.848189298803227,-86.78608839181597,23.091261897789646,59706,52624,48691,39743
1.1799320000000006,0.08650839328765869,-0.5183789134025574,2.049370288848877,0.2444096952676773,-0.4283304214477539,-2.1576061248779297,16.754838044021447,-0.24024346233042546,-1.7174331722079677,13.848189298803227,-86.78608839181597,23.091261897789646,60362,51235,46892,40942
1.1813799999999974,0.08524686843156815,-0.5176770687103271,2.050196647644043,0.24235941469669342,-0.42607998847961426,-2.1555609703063965,16.93628347014629,0.0001109767135462042,-1.7566632661195434,14.029076872679694,-86.79291702857138,23.016284284909183,60362,51235,46892,40942
1.1838819999999979,0.0879516452550888,-0.5212770104408264,2.0281875133514404,0.3027991056442261,-0.2887239456176758,-2.2411415576934814,17.06451574189804,0.36133922801957785,-1.825016491289735,11.535349933020761,-81.7248742822473,23.925936448288482,60678,49618,46422,44562
1.185403999999995,0.0879516452550888,-0.5212770104408264,2.0281875133514404,0.3027991056442261,-0.2887239456176758,-2.2411415576934814,17.073490594771606,0.7889155999861978,-1.9297132100659655,11.535349933020761,-81.7248742822473,23.925936448288482,60678,49618,46422,44562
1.1877809999999953,0.0879516452550888,-0.5212770104408264,2.0281875133514404,0.3027991056442261,-0.2887239456176758,-2.2411415576934814,17.095767404657902,1.190294922362899,-2.015974063038068,11.535349933020761,-81.7248742822473,23.925936448288482,61320,46977,44220,47369
1.1892999999999956,0.0879516452550888,-0.5212770104408264,2.0281875133514404,0.3027991056442261,-0.2887239456176758,-2.2411415576934814,17.241023667361876,1.5533990938158995,-1.997108762508165,11.535349933020761,-81.7248742822473,23.925936448288482,61320,46977,44220,47369
1.191737000000001,0.08594861626625061,-0.5206332206726074,2.0291078090667725,0.29815125465393066,-0.28724560141563416,-2.238694906234741,17.335709696758553,1.7878833704204877,-1.9332802480300177,11.710524460100835,-81.7341742787893,23.860560237342867,61189,44451,43405,50506
1.193254000000001,0.08594861626625061,-0.5206332206726074,2.0291078090667725,0.29815125465393066,-0.28724560141563416,-2.238694906234741,17.288127530194327,1.882622529880912,-1.8979351735166496,11.710524460100835,-81.7341742787893,23.860560237342867,61189,44451,43405,50506
1.195987000000001,0.08923565596342087,-0.5228221416473389,2.0063297748565674,0.3638531565666199,-0.14603383839130402,-2.3114840984344482,17.176527232082336,1.9473550543910865,-1.903242986727232,8.981895323108931,-76.48425838816455,25.060379254504415,61089,42881,43605,52784
1.1972589999999983,0.08923565596342087,-0.5228221416473389,2.0063297748565674,0.3638531565666199,-0.14603383839130402,-2.3114840984344482,17.050278482710475,1.9701804754619376,-1.923444661492137,8.981895323108931,-76.48425838816455,25.060379254504415,61089,42881,43605,52784
1.1996449999999967,0.08923565596342087,-0.5228221416473389,2.0063297748565674,0.3638531565666199,-0.14603383839130402,-2.3114840984344482,16.972910457250368,1.978641471403174,-1.9077266847384895,8.981895323108931,-76.48425838816455,25.060379254504415,60934,41674,43767,53194
1.2011719999999986,0.08657616376876831,-0.5219019055366516,2.007690906524658,0.35723501443862915,-0.14377430081367493,-2.307389259338379,16.95805640995434,1.9921014870265978,-1.873442080971191,9.155523580900468,-76.49419122050554,25.00198068523131,60934,41674,43767,53194
1.2036679999999977,0.09047584980726242,-0.5226571559906006,1.9842904806137085,0.4271690547466278,-0.0035246992483735085,-2.367260217666626,16.850651123191444,1.934382663563256,-1.8878078376813507,6.32000698827833,-71.19949565028622,26.217501159563582,60408,41545,45757,54070
1.205180999999997,0.09047584980726242,-0.5226571559906006,1.9842904806137085,0.4271690547466278,-0.0035246992483735085,-2.367260217666626,16.721581553592973,1.8802991881459268,-1.9265802673595964,6.32000698827833,-71.19949565028622,26.217501159563582,60408,41545,45757,54070
1.2075989999999948,0.09047584980726242,-0.5226571559906006,1.9842904806137085,0.4271690547466278,-0.0035246992483735085,-2.367260217666626,16.71884915031455,1.9185809303933254,-1.9158711639841697,6.32000698827833,-71.19949565028622,26.217501159563582,60246,41866,46888,53619
1.2090859999999957,0.09047584980726242,-0.5226571559906006,1.9842904806137085,0.4271690547466278,-0.0035246992483735085,-2.367260217666626,16.773585632831168,1.904253390044808,-1.8720533756207691,6.32000698827833,-71.19949565028622,26.217501159563582,60246,41866,46888,53619
1.211528999999995,0.08769236505031586,-0.5218225121498108,1.9856722354888916,0.4200911521911621,-0.00166578299831599,-2.3630411624908447,16.797909880963516,1.7191450521566705,-1.829667835291613,6.492560574231825,-71.21341881991908,26.15962497819714,59492,42147,48819,53775
1.2130449999999982,0.08769236505031586,-0.5218225121498108,1.9856722354888916,0.4200911521911621,-0.00166578299831599,-2.3630411624908447,16.78198737343815,1.3614353798077343,-1.8155674625840794,6.492560574231825,-71.21341881991908,26.15962497819714,59492,42147,48819,53775
1.2157799999999988,0.09224114567041397,-0.5211687088012695,1.9617793560028076,0.4937341511249542,0.13560770452022552,-2.410282611846924,16.731631258282494,0.9362188348830337,-1.8519189456733884,3.5729724437279202,-65.90783324764435,27.1124418038282,59299,43856,50144,52922
1.2170479999999952,0.09224114567041397,-0.5211687088012695,1.9617793560028076,0.4937341511249542,0.13560770452022552,-2.410282611846924,16.68907394406303,0.6026121019798598,-1.9152787437996817,3.5729724437279202,-65.90783324764435,27.1124418038282,59299,43856,50144,52922
1.219459999999999,0.09224114567041397,-0.5211687088012695,1.9617793560028076,0.4937341511249542,0.13560770452022552,-2.410282611846924,16.763032058063402,0.41578259636871756,-1.9579126239004876,3.5729724437279202,-65.90783324764435,27.1124418038282,58859,45596,51705,51048
1.220962999999996,0.08906303346157074,-0.5205885767936707,1.9629095792770386,0.485097199678421,0.13610754907131195,-2.407062292098999,16.939513351916336,0.30475544381282776,-1.981641522371148,3.751078331775105,-65.92943146867114,27.054026598685386,58859,45596,51705,51048
1.223459999999999,0.09428051859140396,-0.5185722708702087,1.9386411905288696,0.5619356036186218,0.2701135277748108,-2.4417295455932617,17.018468621386134,-0.021384690452415697,-2.012603433204409,0.7351513667641344,-60.5382810549752,27.445188101386698,58347,47162,52785,49845
1.224979999999996,0.09428051859140396,-0.5185722708702087,1.9386411905288696,0.5619356036186218,0.2701135277748108,-2.4417295455932617,17.00804926993731,-0.5682852871092834,-2.0516047615783473,0.7351513667641344,-60.5382810549752,27.445188101386698,58347,47162,52785,49845
1.2273539999999994,0.09428051859140396,-0.5185722708702087,1.9386411905288696,0.5619356036186218,0.2701135277748108,-2.4417295455932617,17.065196445872665,-1.041937208832446,-2.0874110955925174,0.7351513667641344,-60.5382810549752,27.445188101386698,57853,49088,53726,46757
1.2288790000000007,0.09428051859140396,-0.5185722708702087,1.9386411905288696,0.5619356036186218,0.2701135277748108,-2.4417295455932617,17.24392651295006,-1.2612362074804295,-2.1330438282388067,0.7351513667641344,-60.5382810549752,27.445188101386698,57853,49088,53726,46757
1.2313179999999992,0.08953992277383804,-0.518314003944397,1.9398410320281982,0.547631025314331,0.2677385210990906,-2.438441514968872,17.473574089540904,-1.408915813618321,-2.2103834910333076,0.9014376234379871,-60.563554094813156,27.398478999958822,56530,50044,54790,45567
1.2328339999999953,0.08953992277383804,-0.518314003944397,1.9398410320281982,0.547631025314331,0.2677385210990906,-2.438441514968872,17.645779411947608,-1.6732207033710171,-2.2928024678168617,0.9014376234379871,-60.563554094813156,27.398478999958822,56530,50044,54790,45567
1.2355910000000003,0.09539538621902466,-0.5149995684623718,1.91532564163208,0.6265669465065002,0.3980679214000702,-2.4602859020233154,17.715390181784535,-2.1052002127259195,-2.350583209775548,-2.2351319984059708,-55.032488641125525,27.099686808704497,57124,51335,54225,43480
1.236845000000001,0.09539538621902466,-0.5149995684623718,1.91532564163208,0.6265669465065002,0.3980679214000702,-2.4602859020233154,17.749873856843315,-2.5969956517445465,-2.419449626087798,-2.2351319984059708,-55.032488641125525,27.099686808704497,57124,51335,54225,43480
1.2392419999999984,0.09539538621902466,-0.5149995684623718,1.91532564163208,0.6265669465065002,0.3980679214000702,-2.4602859020233154,17.848902969345694,-2.9211934365164707,-2.515641939397024,-2.2351319984059708,-55.032488641125525,27.099686808704497,56187,52240,54883,40632
1.240748999999996,0.09539538621902466,-0.5149995684623718,1.91532564163208,0.6265669465065002,0.3980679214000702,-2.4602859020233154,18.016819537132935,-3.062099958212018,-2.572178186178316,-2.2351319984059708,-55.032488641125525,27.099686808704497,56187,52240,54883,40632
1.243237000000001,0.0965726375579834,-0.509945809841156,1.8920589685440063,0.6899332404136658,0.5222390294075012,-2.465137243270874,18.192971664275134,-3.233642419823401,-2.5722463631022223,-5.285182016761599,-49.426370796501466,26.013757959091333,55624,52584,55215,40260
1.2447639999999955,0.0965726375579834,-0.509945809841156,1.8920589685440063,0.6899332404136658,0.5222390294075012,-2.465137243270874,18.33088292869267,-3.4300082059554127,-2.6446153688801446,-5.285182016761599,-49.426370796501466,26.013757959091333,55624,52584,55215,40260
1.2471369999999953,0.0965726375579834,-0.509945809841156,1.8920589685440063,0.6899332404136658,0.5222390294075012,-2.465137243270874,18.417073474211996,-3.707937295212736,-2.7918173370765302,-5.285182016761599,-49.426370796501466,26.013757959091333,56850,53142,53865,37499
1.248663999999997,0.0965726375579834,-0.509945809841156,1.8920589685440063,0.6899332404136658,0.5222390294075012,-2.465137243270874,18.467319867130737,-4.092806683306627,-2.886311086242504,-5.285182016761599,-49.426370796501466,26.013757959091333,56850,53142,53865,37499
1.2511039999999993,0.09066177904605865,-0.5089841485023499,1.8935532569885254,0.6721804738044739,0.5223372578620911,-2.461202621459961,18.55950359036718,-4.380559108560817,-2.9243223844812047,-5.1259785614402675,-49.456278992784554,25.967293828311725,55603,53206,54732,37854
1.252630999999994,0.09066177904605865,-0.5089841485023499,1.8935532569885254,0.6721804738044739,0.5223372578620911,-2.461202621459961,18.65917825311779,-4.5073490122661815,-2.9593179191014998,-5.1259785614402675,-49.456278992784554,25.967293828311725,55603,53206,54732,37854
1.2553569999999963,0.09775995463132858,-0.5031735301017761,1.8689531087875366,0.7499682307243347,0.6424972414970398,-2.4562666416168213,18.763052188275243,-4.533844269319162,-3.0019958745183466,-8.31424381993315,-43.81709393707985,24.276386022200438,56378,53613,54125,37264
1.256627999999997,0.09775995463132858,-0.5031735301017761,1.8689531087875366,0.7499682307243347,0.6424972414970398,-2.4562666416168213,18.870699290065115,-4.532346507522101,-3.0520651672245993,-8.31424381993315,-43.81709393707985,24.276386022200438,56378,53613,54125,37264
1.2590239999999977,0.09775995463132858,-0.5031735301017761,1.8689531087875366,0.7499682307243347,0.6424972414970398,-2.4562666416168213,18.87982008416642,-4.6110141555941695,-3.1257441819427316,-8.31424381993315,-43.81709393707985,24.276386022200438,57106,53499,52978,35738
1.2605409999999975,0.09123610705137253,-0.5026180148124695,1.8705010414123535,0.7296724915504456,0.6399767994880676,-2.452237129211426,18.7977244151392,-4.762667863868732,-3.2177510712827893,-8.164110123863091,-43.84606576086421,24.224591267518,57106,53499,52978,35738
1.2630550000000003,0.09888706356287003,-0.4956728518009186,1.8460559844970703,0.802764892578125,0.7515758872032166,-2.4354615211486816,18.715142985529152,-4.797078568313646,-3.291194396244449,-11.218815663309265,-38.312572641320905,22.021575145996948,56767,53137,53710,38407
1.2645579999999972,0.09888706356287003,-0.4956728518009186,1.8460559844970703,0.802764892578125,0.7515758872032166,-2.4354615211486816,18.670116388346965,-4.666217756565986,-3.3383424675509943,-11.218815663309265,-38.312572641320905,22.021575145996948,56767,53137,53710,38407
1.2669329999999972,0.09888706356287003,-0.4956728518009186,1.8460559844970703,0.802764892578125,0.7515758872032166,-2.4354615211486816,18.640527603371748,-4.459792412048418,-3.3833267204718496,-11.218815663309265,-38.312572641320905,22.021575145996948,57931,52546,52142,38791
1.2684549999999946,0.09888706356287003,-0.4956728518009186,1.8460559844970703,0.802764892578125,0.7515758872032166,-2.4354615211486816,18.555523762434163,-4.337257973448891,-3.4379476217971567,-11.218815663309265,-38.312572641320905,22.021575145996948,57931,52546,52142,38791
1.2708889999999955,0.09888706356287003,-0.4956728518009186,1.8460559844970703,0.802764892578125,0.7515758872032166,-2.4354615211486816,18.423058129813622,-4.360139587218743,-3.5108495261092036,-11.218815663309265,-38.312572641320905,22.021575145996948,58116,51478,51649,41792
1.272415000000001,0.09178605675697327,-0.4948629140853882,1.847548007965088,0.7805843353271484,0.7497916221618652,-2.4319279193878174,18.271413476286764,-4.418926205121152,-3.572324605132048,-11.07229245412285,-38.344465029238464,21.96823438067607,58116,51478,51649,41792
1.275154999999999,0.09991520643234253,-0.486867755651474,1.8233668804168701,0.8470427989959717,0.8513363599777222,-2.403942823410034,18.13195118685037,-4.350665657956895,-3.6086732919022126,-13.911448570634342,-33.08281333460376,19.546747552113345,58275,51107,51480,42542
1.276416999999994,0.09991520643234253,-0.486867755651474,1.8233668804168701,0.8470427989959717,0.8513363599777222,-2.403942823410034,18.01973410062992,-4.147781785056915,-3.6441396734032336,-13.911448570634342,-33.08281333460376,19.546747552113345,58275,51107,51480,42542
1.2789660000000003,0.09991520643234253,-0.486867755651474,1.8233668804168701,0.8470427989959717,0.8513363599777222,-2.403942823410034,17.921363321549006,-3.884117651862492,-3.6641711721744827,-13.911448570634342,-33.08281333460376,19.546747552113345,58428,50019,50696,43232
1.2803339999999952,0.09228204190731049,-0.4864806830883026,1.8252129554748535,0.822467029094696,0.8469321131706238,-2.3991048336029053,17.820385840393126,-3.689862687210477,-3.667874830302456,-13.781482448471795,-33.10988982968823,19.483798967592215,58428,50019,50696,43232
1.282826000000001,0.10079668462276459,-0.47756364941596985,1.8014179468154907,0.8816551566123962,0.9379955530166626,-2.3601856231689453,17.663029238960267,-3.598363929006407,-3.680717392027145,-16.36746551641215,-28.18048516337795,17.003215105905145,58788,49218,50183,45537
1.2843450000000012,0.10079668462276459,-0.47756364941596985,1.8014179468154907,0.8816551566123962,0.9379955530166626,-2.3601856231689453,17.480496177846238,-3.566405463293238,-3.692882179254409,-16.36746551641215,-28.18048516337795,17.003215105905145,58788,49218,50183,45537
1.2867269999999988,0.10079668462276459,-0.47756364941596985,1.8014179468154907,0.8816551566123962,0.9379955530166626,-2.3601856231689453,17.306483101691587,-3.5044771142528623,-3.709612423538396,-16.36746551641215,-28.18048516337795,17.003215105905145,58932,48731,49209,44742
1.288242999999995,0.10079668462276459,-0.47756364941596985,1.8014179468154907,0.8816551566123962,0.9379955530166626,-2.3601856231689453,17.14042328981635,-3.3869294447945086,-3.7415341376285216,-16.36746551641215,-28.18048516337795,17.003215105905145,58932,48731,49209,44742
1.2907079999999986,0.09219194203615189,-0.4773426353931427,1.8027162551879883,0.8530298471450806,0.9319413304328918,-2.358236789703369,16.981205671413747,-3.316589235135009,-3.7753155371078497,-16.248243347675842,-28.21588160922805,16.941001259901892,58564,47876,49314,46543
1.2922059999999984,0.09219194203615189,-0.4773426353931427,1.8027162551879883,0.8530298471450806,0.9319413304328918,-2.358236789703369,16.83533262060131,-3.2793931305059814,-3.786145281680657,-16.248243347675842,-28.21588160922805,16.941001259901892,58564,47876,49314,46543
1.294936999999998,0.10097673535346985,-0.46762821078300476,1.7793796062469482,0.904500424861908,1.0119003057479858,-2.309891939163208,16.740624220651476,-3.1521030851478997,-3.772376206212729,-18.564436841006827,-23.608167959350066,14.505910508521012,58611,47887,48571,44789
1.2962059999999984,0.10097673535346985,-0.46762821078300476,1.7793796062469482,0.904500424861908,1.0119003057479858,-2.309891939163208,16.65795543935767,-2.930320355888281,-3.7657926056819444,-18.564436841006827,-23.608167959350066,14.505910508521012,58611,47887,48571,44789
1.2986039999999994,0.10097673535346985,-0.46762821078300476,1.7793796062469482,0.904500424861908,1.0119003057479858,-2.309891939163208,16.543465078830728,-2.731957465254819,-3.7661332239853653,-18.564436841006827,-23.608167959350066,14.505910508521012,58607,47147,47604,44184
1.3001189999999987,0.0922800824046135,-0.4673737585544586,1.7812143564224243,0.8755682706832886,1.006022334098816,-2.305513381958008,16.38660062956732,-2.656834484593646,-3.748169936116672,-18.454357361340723,-23.63527598247904,14.430600796045942,58607,47147,47604,44184
1.3026100000000005,0.10125157982110977,-0.45697730779647827,1.7584370374679565,0.9188568592071533,1.073900818824768,-2.2513270378112793,16.25402953576761,-2.6486180999985334,-3.7152793640219755,-20.5256168500664,-19.30970392205876,12.043392629801522,58435,46862,47761,45638
1.3041359999999986,0.10125157982110977,-0.45697730779647827,1.7584370374679565,0.9188568592071533,1.073900818824768,-2.2513270378112793,16.1218014571163,-2.7141198785895773,-3.7003321060877967,-20.5256168500664,-19.30970392205876,12.043392629801522,58435,46862,47761,45638
1.306578999999998,0.10125157982110977,-0.45697730779647827,1.7584370374679565,0.9188568592071533,1.073900818824768,-2.2513270378112793,15.948071741301638,-2.852745136495363,-3.6964649298688927,-20.5256168500664,-19.30970392205876,12.043392629801522,58514,47240,46503,42968
1.3080339999999997,0.10125157982110977,-0.45697730779647827,1.7584370374679565,0.9188568592071533,1.073900818824768,-2.2513270378112793,15.80186632798516,-2.852487875134061,-3.68836678962618,-20.5256168500664,-19.30970392205876,12.043392629801522,58514,47240,46503,42968
1.3104749999999985,0.09241122007369995,-0.45654240250587463,1.7597240209579468,0.8891119956970215,1.0688698291778564,-2.249488592147827,15.732643314402948,-2.7495726779690393,-3.6940989775564663,-20.41934832685614,-19.346846862155054,11.967034247017992,57976,47244,46882,43564
1.3119919999999983,0.09241122007369995,-0.45654240250587463,1.7597240209579468,0.8891119956970215,1.0688698291778564,-2.249488592147827,15.655474493392376,-2.7274010629458028,-3.7146750927706362,-20.41934832685614,-19.346846862155054,11.967034247017992,57976,47244,46882,43564
1.3147279999999955,0.1014825850725174,-0.44557198882102966,1.7375409603118896,0.9248430728912354,1.1254669427871704,-2.189028739929199,15.555466402873284,-2.775168052889682,-3.7277853021848784,-22.23673210921311,-15.29987366711253,9.565946262051629,57861,47874,46185,40754
1.3159959999999993,0.1014825850725174,-0.44557198882102966,1.7375409603118896,0.9248430728912354,1.1254669427871704,-2.189028739929199,15.509289320100184,-2.7088747828226665,-3.713983736151652,-22.23673210921311,-15.29987366711253,9.565946262051629,57861,47874,46185,40754
1.3185339999999997,0.1014825850725174,-0.44557198882102966,1.7375409603118896,0.9248430728912354,1.1254669427871704,-2.189028739929199,15.483755996832938,-2.5686795914542793,-3.692053936155394,-22.23673210921311,-15.29987366711253,9.565946262051629,57588,47848,45464,39701
1.3199069999999993,0.09201255440711975,-0.444831907749176,1.739290475845337,0.8930410742759705,1.1216175556182861,-2.1850974559783936,15.382617660747218,-2.575663731413012,-3.6918707106723967,-22.14314343765506,-15.333043353373048,9.47577460118822,57588,47848,45464,39701
1.3223919999999998,0.10108549892902374,-0.43338990211486816,1.7177726030349731,0.9209266304969788,1.1668826341629028,-2.1210296154022217,15.256731101283608,-2.6821939034417075,-3.6940113595566024,-23.757128885000654,-11.498591933712719,7.036416853817458,57585,48197,45369,40641
1.3239150000000008,0.10108549892902374,-0.43338990211486816,1.7177726030349731,0.9209266304969788,1.1668826341629028,-2.1210296154022217,15.189831429436381,-2.6991931269957923,-3.694055834346807,-23.757128885000654,-11.498591933712719,7.036416853817458,57585,48197,45369,40641
1.326298999999999,0.10108549892902374,-0.43338990211486816,1.7177726030349731,0.9209266304969788,1.1668826341629028,-2.1210296154022217,15.171322459860331,-2.5538718831612206,-3.7215345967903533,-23.757128885000654,-11.498591933712719,7.036416853817458,57925,48437,43120,37706
1.3278269999999974,0.10108549892902374,-0.43338990211486816,1.7177726030349731,0.9209266304969788,1.1668826341629028,-2.1210296154022217,15.156508892612875,-2.3915807105445546,-3.7609576367229054,-23.757128885000654,-11.498591933712719,7.036416853817458,57925,48437,43120,37706
1.330262999999999,0.09078450500965118,-0.4332672655582428,1.7193982601165771,0.8852864503860474,1.1596509218215942,-2.118062734603882,15.099383021966238,-2.335905463743685,-3.7918569632705497,-23.679879450268547,-11.532202503860212,6.932400729806108,58227,47915,41187,39016
1.3317799999999989,0.09078450500965118,-0.4332672655582428,1.7193982601165771,0.8852864503860474,1.1596509218215942,-2.118062734603882,14.98270354302325,-2.3865617171541915,-3.815292514547138,-23.679879450268547,-11.532202503860212,6.932400729806108,58227,47915,41187,39016
1.334540000000001,0.09974133968353271,-0.4214998185634613,1.6985650062561035,0.9051981568336487,1.193865180015564,-2.0517942905426025,14.825544015511058,-2.4530472674519106,-3.8467590944069694,-25.115964354825515,-7.8542474689148944,4.476229353446634,58473,48622,39681,36177
1.3357860000000001,0.09974133968353271,-0.4214998185634613,1.6985650062561035,0.9051981568336487,1.193865180015564,-2.0517942905426025,14.671252179860664,-2.478949704846239,-3.902340864253577,-25.115964354825515,-7.8542474689148944,4.476229353446634,58473,48622,39681,36177
1.3381859999999943,0.09974133968353271,-0.4214998185634613,1.6985650062561035,0.9051981568336487,1.193865180015564,-2.0517942905426025,14.517869014774204,-2.471278203010157,-3.964112353105747,-25.115964354825515,-7.8542474689148944,4.476229353446634,57976,48702,39504,36428
1.339703999999998,0.08910325914621353,-0.42080265283584595,1.699780821800232,0.8682802319526672,1.1893689632415771,-2.0507054328918457,14.338018289510101,-2.44018899307679,-4.0211415510048125,-25.053952400506045,-7.899269736442235,4.366918294411031,57976,48702,39504,36428
1.3421859999999943,0.09784985333681107,-0.4087941646575928,1.6796107292175293,0.8800746202468872,1.2125680446624756,-1.987070918083191,14.089656147307055,-2.458338169589571,-4.055794869425033,-26.365208999460922,-4.412698148796205,1.9105221916492954,57619,48819,40450,38762
1.3437209999999977,0.09784985333681107,-0.4087941646575928,1.6796107292175293,0.8800746202468872,1.2125680446624756,-1.987070918083191,13.770707453043677,-2.617784819845923,-4.057770402321654,-26.365208999460922,-4.412698148796205,1.9105221916492954,57619,48819,40450,38762
1.346203999999998,0.09784985333681107,-0.4087941646575928,1.6796107292175293,0.8800746202468872,1.2125680446624756,-1.987070918083191,13.417037529752283,-2.8428088824682773,-4.049073317149782,-26.365208999460922,-4.412698148796205,1.9105221916492954,56617,49012,41419,37845
1.3476209999999993,0.09784985333681107,-0.4087941646575928,1.6796107292175293,0.8800746202468872,1.2125680446624756,-1.987070918083191,13.113274180024536,-2.972203357719739,-4.05645053968541,-26.365208999460922,-4.412698148796205,1.9105221916492954,56617,49012,41419,37845
1.3500570000000007,0.08715080469846725,-0.4084600508213043,1.680803656578064,0.8423181176185608,1.2066317796707153,-1.9859846830368042,12.861539410617015,-2.91878833573602,-4.091552068117091,-26.31080522355673,-4.458465727431552,1.7874876336738073,54978,48420,43688,41079
1.3515699999999997,0.08715080469846725,-0.4084600508213043,1.680803656578064,0.8423181176185608,1.2066317796707153,-1.9859846830368042,12.581890451927718,-2.79523470538732,-4.138877239636126,-26.31080522355673,-4.458465727431552,1.7874876336738073,54978,48420,43688,41079
1.3542999999999956,0.09559983760118484,-0.3963293433189392,1.6612790822982788,0.8463011980056763,1.2197118997573853,-1.9227983951568604,12.259990975176533,-2.7127470190476415,-4.184214627717526,-27.505785976493765,-1.3785244103586622,-0.6596284054829517,54609,47718,43268,39705
1.355574999999997,0.09559983760118484,-0.3963293433189392,1.6612790822982788,0.8463011980056763,1.2197118997573853,-1.9227983951568604,11.94037009905402,-2.6691486751580635,-4.225777517585956,-27.505785976493765,-1.3785244103586622,-0.6596284054829517,54609,47718,43268,39705
1.3579739999999947,0.09559983760118484,-0.3963293433189392,1.6612790822982788,0.8463011980056763,1.2197118997573853,-1.9227983951568604,11.584002926210593,-2.6497906898264953,-4.257649430563697,-27.505785976493765,-1.3785244103586622,-0.6596284054829517,54036,46697,42985,41735
1.3594949999999952,0.08502531796693802,-0.3962317109107971,1.6626471281051636,0.8085165023803711,1.2131139039993286,-1.9205214977264404,11.186571939887015,-2.565884071258023,-4.295464986462278,-27.460621640933567,-1.4218198549957382,-0.797158567886204,54036,46697,42985,41735
1.3621329999999943,0.09390557557344437,-0.38286352157592773,1.641892433166504,0.8046314120292664,1.2179113626480103,-1.8574436902999878,10.809016657410917,-2.439471803795232,-4.349610779849115,-28.686624697966828,1.4953960030471625,-3.3094023610827494,53929,45639,43614,45683
1.3635009999999965,0.09390557557344437,-0.38286352157592773,1.641892433166504,0.8046314120292664,1.2179113626480103,-1.8574436902999878,10.434391917398344,-2.3719827743987705,-4.406007210673178,-28.686624697966828,1.4953960030471625,-3.3094023610827494,53929,45639,43614,45683
1.3658739999999963,0.09390557557344437,-0.38286352157592773,1.641892433166504,0.8046314120292664,1.2179113626480103,-1.8574436902999878,10.010403888684497,-2.4346687927692736,-4.451089467922149,-28.686624697966828,1.4953960030471625,-3.3094023610827494,54013,44975,42002,45177
1.367400999999998,0.09390557557344437,-0.38286352157592773,1.641892433166504,0.8046314120292664,1.2179113626480103,-1.8574436902999878,9.584853117042991,-2.571434098969748,-4.480722727687569,-28.686624697966828,1.4953960030471625,-3.3094023610827494,54013,44975,42002,45177
1.369845000000001,0.0826181024312973,-0.38301318883895874,1.643987774848938,0.7620405554771423,1.2100098133087158,-1.8511013984680176,9.182380234143675,-2.639588386006511,-4.494140265891606,-28.658788249136947,1.4583286346416071,-3.4729094927590256,53193,44809,43322,47523
1.3713609999999972,0.0826181024312973,-0.38301318883895874,1.643987774848938,0.7620405554771423,1.2100098133087158,-1.8511013984680176,8.791019124576607,-2.655491452455919,-4.4980487211074065,-28.658788249136947,1.4583286346416071,-3.4729094927590256,53193,44809,43322,47523
1.3741749999999957,0.0916939303278923,-0.36852186918258667,1.6221991777420044,0.7486687898635864,1.205716848373413,-1.784751534461975,8.44859732846527,-2.6444782160840052,-4.501379802998877,-29.976624547782254,4.0114320834426955,-5.893402101345443,51465,44972,45479,47882
1.375364999999998,0.0916939303278923,-0.36852186918258667,1.6221991777420044,0.7486687898635864,1.205716848373413,-1.784751534461975,8.16008536966819,-2.5344084366504855,-4.507261127950208,-29.976624547782254,4.0114320834426955,-5.893402101345443,51465,44972,45479,47882
1.3777639999999955,0.0916939303278923,-0.36852186918258667,1.6221991777420044,0.7486687898635864,1.205716848373413,-1.784751534461975,7.9013470192259785,-2.3750648507283194,-4.521945798200905,-29.976624547782254,4.0114320834426955,-5.893402101345443,50543,45534,45249,46820
1.3792779999999984,0.08045589923858643,-0.3698991537094116,1.6257250308990479,0.7026156187057495,1.1917790174484253,-1.7692046165466309,7.646676381032753,-2.2614602575799374,-4.5431110046482015,-29.94738632598426,4.004529237316126,-6.094319320804212,50543,45534,45249,46820
1.3817609999999987,0.08045589923858643,-0.3698991537094116,1.6257250308990479,0.7026156187057495,1.1917790174484253,-1.7692046165466309,7.372916736778057,-2.284101387903355,-4.546086820850256,-29.94738632598426,4.004529237316126,-6.094319320804212,50905,44861,44456,48078
1.3832939999999945,0.08045589923858643,-0.3698991537094116,1.6257250308990479,0.7026156187057495,1.1917790174484253,-1.7692046165466309,7.125183633224489,-2.4169803431250765,-4.5327092300625695,-29.94738632598426,4.004529237316126,-6.094319320804212,50905,44861,44456,48078
1.385667999999998,0.08808214962482452,-0.35685664415359497,1.606628179550171,0.6821411848068237,1.1799341440200806,-1.7059813737869263,6.878467324575112,-2.523569637329972,-4.54394350880496,-31.158047697284385,5.7573176502348025,-8.009819971552265,49696,44708,44555,47728
1.387197,0.08808214962482452,-0.35685664415359497,1.606628179550171,0.6821411848068237,1.1799341440200806,-1.7059813737869263,6.635894894581899,-2.5827205756695037,-4.57735925626662,-31.158047697284385,5.7573176502348025,-8.009819971552265,49696,44708,44555,47728
1.3896319999999978,0.07666844129562378,-0.35752859711647034,1.6093987226486206,0.6354178190231323,1.1701984405517578,-1.6943854093551636,6.433106895481161,-2.5453375171319523,-4.590435909851127,-31.14293592914942,5.723840250404698,-8.210001355742499,49421,46613,43137,45609
1.3911489999999975,0.07666844129562378,-0.35752859711647034,1.6093987226486206,0.6354178190231323,1.1701984405517578,-1.6943854093551636,6.2963583671955545,-2.430035425104754,-4.591929943222662,-31.14293592914942,5.723840250404698,-8.210001355742499,49421,46613,43137,45609
1.3938819999999978,0.07666844129562378,-0.35752859711647034,1.6093987226486206,0.6354178190231323,1.1701984405517578,-1.6943854093551636,6.170197502139667,-2.32177339941918,-4.6049304303999925,-31.14293592914942,5.723840250404698,-8.210001355742499,50095,46998,41774,44912
1.3951569999999993,0.08290821313858032,-0.34590569138526917,1.5927534103393555,0.6109735369682312,1.154792070388794,-1.636878490447998,5.956187474837553,-2.38043085400872,-4.621793033790156,-32.26165174227455,6.955895368086731,-9.799425637817206,50095,46998,41774,44912
1.3975519999999961,0.08290821313858032,-0.34590569138526917,1.5927534103393555,0.6109735369682312,1.154792070388794,-1.636878490447998,5.704932607058463,-2.637071698776386,-4.635578620856842,-32.26165174227455,6.955895368086731,-9.799425637817206,48333,47833,41574,43210
1.3990740000000006,0.07265673577785492,-0.3460126221179962,1.5944112539291382,0.5705394148826599,1.1493035554885864,-1.6312123537063599,5.48553766803221,-2.907197992355886,-4.635381546936176,-32.239870785772105,6.893836204560033,-9.977422974872107,48333,47833,41574,43210
1.401578999999998,0.07265673577785492,-0.3460126221179962,1.5944112539291382,0.5705394148826599,1.1493035554885864,-1.6312123537063599,5.320038717882543,-2.962382951200072,-4.63912009247443,-32.239870785772105,6.893836204560033,-9.977422974872107,46029,49946,43015,42767
1.4030819999999948,0.07265673577785492,-0.3460126221179962,1.5944112539291382,0.5705394148826599,1.1493035554885864,-1.6312123537063599,5.229951967688433,-2.7975713629277554,-4.658788069756883,-32.239870785772105,6.893836204560033,-9.977422974872107,46029,49946,43015,42767
1.4054559999999983,0.07822293788194656,-0.3346145451068878,1.5783941745758057,0.541109561920166,1.1309236288070679,-1.574241280555725,5.1506451609547454,-2.623536448852167,-4.6801785796324,-33.3928460906487,7.833380235181858,-11.498228556312792,45408,49780,42654,42860
1.4069859999999972,0.07822293788194656,-0.3346145451068878,1.5783941745758057,0.541109561920166,1.1309236288070679,-1.574241280555725,5.0195047172926275,-2.5745840859070936,-4.707254405803017,-33.3928460906487,7.833380235181858,-11.498228556312792,45408,49780,42654,42860
1.4094219999999986,0.0673019140958786,-0.33434993028640747,1.5797194242477417,0.49878838658332825,1.127538800239563,-1.570427656173706,4.878570232405634,-2.5586506594212586,-4.712312813977514,-33.38921446718782,7.754779619870344,-11.687095110988801,44880,50254,40898,41172
1.4109429999999994,0.0673019140958786,-0.33434993028640747,1.5797194242477417,0.49878838658332825,1.127538800239563,-1.570427656173706,4.762296086580557,-2.524553941668865,-4.683965062070274,-33.38921446718782,7.754779619870344,-11.687095110988801,44880,50254,40898,41172
1.4136829999999974,0.0673019140958786,-0.33434993028640747,1.5797194242477417,0.49878838658332825,1.127538800239563,-1.570427656173706,4.634880872651242,-2.4600588379698713,-4.650571152529553,-33.38921446718782,7.754779619870344,-11.687095110988801,45159,50105,40214,43725
1.414951000000001,0.07212396711111069,-0.32318270206451416,1.5643190145492554,0.463993638753891,1.10659658908844,-1.5115430355072021,4.4810369806961985,-2.355024297209364,-4.636416983967999,-34.56573526907101,8.531184803545754,-13.083794375675824,45159,50105,40214,43725
1.4174919999999984,0.07212396711111069,-0.32318270206451416,1.5643190145492554,0.463993638753891,1.10659658908844,-1.5115430355072021,4.3582391554648625,-2.1972294726191337,-4.635615905112103,-34.56573526907101,8.531184803545754,-13.083794375675824,45767,49936,36788,41707
1.4188569999999963,0.06228605657815933,-0.32261359691619873,1.565167784690857,0.42605873942375183,1.1055516004562378,-1.5098010301589966,4.257591373651934,-1.975270042621188,-4.629118324684528,-34.55575388253501,8.439308040228049,-13.258858519250706,45767,49936,36788,41707
1.4213369999999996,0.06228605657815933,-0.32261359691619873,1.565167784690857,0.42605873942375183,1.1055516004562378,-1.5098010301589966,4.093993387888366,-1.7610295187267282,-4.616869381566818,-34.55575388253501,8.439308040228049,-13.258858519250706,46870,50019,35020,43128
1.4228669999999983,0.06228605657815933,-0.32261359691619873,1.565167784690857,0.42605873942375183,1.1055516004562378,-1.5098010301589966,3.897095502170557,-1.6380358179972172,-4.5735727738287455,-34.55575388253501,8.439308040228049,-13.258858519250706,46870,50019,35020,43128
1.4252350000000005,0.06636287271976471,-0.31167253851890564,1.5503507852554321,0.38788968324661255,1.0833719968795776,-1.4552052021026611,3.7696179702717343,-1.4748008210902275,-4.499903879122756,-35.716748690114045,9.121788164376785,-14.43515515224816,47223,49777,35702,46006
1.4267699999999968,0.06636287271976471,-0.31167253851890564,1.5503507852554321,0.38788968324661255,1.0833719968795776,-1.4552052021026611,3.6759934768855627,-1.1924707249734936,-4.4400016630397126,-35.716748690114045,9.121788164376785,-14.43515515224816,47223,49777,35702,46006
1.4292249999999986,0.05691365525126457,-0.31136155128479004,1.550666093826294,0.3511104881763458,1.0817147493362427,-1.456019639968872,3.519550606022711,-0.9108060862341434,-4.43447507114558,-35.7020014693227,9.024620016748718,-14.614817536278983,47432,49382,34070,45992
1.430739999999998,0.05691365525126457,-0.31136155128479004,1.550666093826294,0.3511104881763458,1.0817147493362427,-1.456019639968872,3.3061573668290594,-0.7044875344762876,-4.446727210056598,-35.7020014693227,9.024620016748718,-14.614817536278983,47432,49382,34070,45992
1.4334579999999988,0.05691365525126457,-0.31136155128479004,1.550666093826294,0.3511104881763458,1.0817147493362427,-1.456019639968872,3.095299190677055,-0.5309634146977767,-4.427357773132343,-35.7020014693227,9.024620016748718,-14.614817536278983,48225,48212,33296,48430
1.4347339999999968,0.06022530049085617,-0.30066439509391785,1.536370873451233,0.3100875914096832,1.058274745941162,-1.4042342901229858,2.931854869308385,-0.316351180094169,-4.351073121603678,-36.80719463672985,9.68633764967157,-15.445480061151732,48225,48212,33296,48430
1.437130999999994,0.06022530049085617,-0.30066439509391785,1.536370873451233,0.3100875914096832,1.058274745941162,-1.4042342901229858,2.7940413429028554,-0.03116108615447473,-4.248520114346906,-36.80719463672985,9.68633764967157,-15.445480061151732,48410,47054,31613,47979
1.4386460000000005,0.05084516480565071,-0.3003535568714142,1.5366783142089844,0.27333226799964905,1.057012677192688,-1.4048582315444946,2.583815401193635,0.15946269580191982,-4.180356506246328,-36.79357520514307,9.585229776244887,-15.631048369571426,48410,47054,31613,47979
1.441130999999994,0.05084516480565071,-0.3003535568714142,1.5366783142089844,0.27333226799964905,1.057012677192688,-1.4048582315444946,2.317777858835734,0.23051936237367823,-4.131348216918362,-36.79357520514307,9.585229776244887,-15.631048369571426,47468,46824,31197,49729
1.442661,0.05084516480565071,-0.3003535568714142,1.5366783142089844,0.27333226799964905,1.057012677192688,-1.4048582315444946,2.0793752733193123,0.37102657635328196,-4.077172596127317,-36.79357520514307,9.585229776244887,-15.631048369571426,47468,46824,31197,49729
1.445029999999999,0.05336461216211319,-0.2899107038974762,1.522892951965332,0.22973325848579407,1.0319124460220337,-1.3529998064041138,1.9195798821182142,0.7202169628226227,-4.016052782793889,-37.831698435808995,10.205816502348146,-16.07283815900601,47385,46483,31756,50692
1.4465609999999942,0.05336461216211319,-0.2899107038974762,1.522892951965332,0.22973325848579407,1.0319124460220337,-1.3529998064041138,1.784315400350054,1.0906314448888634,-3.9626180534181037,-37.831698435808995,10.205816502348146,-16.07283815900601,47385,46483,31756,50692
1.4489959999999993,0.05336461216211319,-0.2899107038974762,1.522892951965332,0.22973325848579407,1.0319124460220337,-1.3529998064041138,1.6007398448273116,1.260180530424322,-3.916954428103169,-37.831698435808995,10.205816502348146,-16.07283815900601,47248,44860,30436,51284
1.4505210000000006,0.04442623257637024,-0.2894679605960846,1.523451566696167,0.19448308646678925,1.0316654443740845,-1.3520582914352417,1.3840074011008645,1.3070930451324496,-3.8635404713838857,-37.814801816092114,10.102918778044407,-16.25603071880519,47248,44860,30436,51284
1.4533989999999977,0.04442623257637024,-0.2894679605960846,1.523451566696167,0.19448308646678925,1.0316654443740845,-1.3520582914352417,1.1746515141197735,1.449379350588767,-3.804375151974467,-37.814801816092114,10.102918778044407,-16.25603071880519,46996,44998,30859,52315
1.454525999999998,0.046153124421834946,-0.27928242087364197,1.5101763010025024,0.15043728053569794,1.0056331157684326,-1.3033937215805054,0.9915506004823103,1.6381878844954607,-3.7506879549273417,-38.77579456633709,10.687504676256435,-16.29319914390068,46996,44998,30859,52315
1.456916999999994,0.046153124421834946,-0.27928242087364197,1.5101763010025024,0.15043728053569794,1.0056331157684326,-1.3033937215805054,0.7843256418474461,1.697295546467279,-3.7040581347689265,-38.77579456633709,10.687504676256435,-16.29319914390068,46640,44647,29579,51292
1.4584379999999946,0.03732164949178696,-0.2786436378955841,1.5105892419815063,0.11533913016319275,1.0066750049591064,-1.3030608892440796,0.5769725185851219,1.6792030952857167,-3.654292176110834,-38.76064603610239,10.575357063295883,-16.479570476404547,46640,44647,29579,51292
1.460917999999998,0.03732164949178696,-0.2786436378955841,1.5105892419815063,0.11533913016319275,1.0066750049591064,-1.3030608892440796,0.4137276679820988,1.6847567182649132,-3.595555891953027,-38.76064603610239,10.575357063295883,-16.479570476404547,44912,46046,29722,50767
1.462452999999994,0.03732164949178696,-0.2786436378955841,1.5105892419815063,0.11533913016319275,1.0066750049591064,-1.3030608892440796,0.26255334534850766,1.7137877041498126,-3.5371586282019876,-38.76064603610239,10.575357063295883,-16.479570476404547,44912,46046,29722,50767
1.4648209999999964,0.038255251944065094,-0.26871323585510254,1.4977984428405762,0.07119052112102509,0.9795374274253845,-1.2551918029785156,0.08269121010360919,1.7109446465280984,-3.4919147170748497,-39.67838763475955,11.041494355688167,-16.226485006576766,43716,47403,31121,50609
1.4663499999999985,0.038255251944065094,-0.26871323585510254,1.4977984428405762,0.07119052112102509,0.9795374274253845,-1.2551918029785156,-0.14023034509477633,1.6009350545352143,-3.4455008792808397,-39.67838763475955,11.041494355688167,-16.226485006576766,43716,47403,31121,50609
1.4687809999999955,0.029883161187171936,-0.26836517453193665,1.4978899955749512,0.037552617490291595,0.9796122908592224,-1.2562898397445679,-0.34560230953267695,1.4360148092904224,-3.3926254137339704,-39.64937329382409,10.934533856304082,-16.411553419636654,39585,49007,32802,49079
1.4703149999999952,0.029883161187171936,-0.26836517453193665,1.4978899955749512,0.037552617490291595,0.9796122908592224,-1.2562898397445679,-0.490661764632094,1.3738680810406603,-3.3401358402290535,-39.64937329382409,10.934533856304082,-16.411553419636654,39585,49007,32802,49079
1.4730429999999979,0.029883161187171936,-0.26836517453193665,1.4978899955749512,0.037552617490291595,0.9796122908592224,-1.2562898397445679,-0.6181080376776221,1.3900053725079409,-3.279616037089221,-39.64937329382409,10.934533856304082,-16.411553419636654,36731,50075,34355,49193
1.4743169999999954,0.030040131881833076,-0.2587098181247711,1.485565185546875,-0.006199378054589033,0.9516996741294861,-1.2085379362106323,-0.775533614982713,1.3695367158437555,-3.2084808738443322,-40.559221341055554,11.167407283724529,-16.031032650699917,36731,50075,34355,49193
1.4767019999999975,0.030040131881833076,-0.2587098181247711,1.485565185546875,-0.006199378054589033,0.9516996741294861,-1.2085379362106323,-0.9795175065709507,1.3398143733398715,-3.128174849069647,-40.559221341055554,11.167407283724529,-16.031032650699917,34227,50268,33687,47466
1.4782269999999988,0.02229238860309124,-0.2583593428134918,1.4857795238494873,-0.03754511475563049,0.952160656452179,-1.2088388204574585,-1.198548990687436,1.3175961529975586,-3.040687077783345,-40.52185533558641,11.06152508226351,-16.206724068205528,34227,50268,33687,47466
1.4808159999999988,0.02229238860309124,-0.2583593428134918,1.4857795238494873,-0.03754511475563049,0.952160656452179,-1.2088388204574585,-1.4517210681352737,1.2324650129598675,-2.9615214185874312,-40.52185533558641,11.06152508226351,-16.206724068205528,31178,50841,34269,47904
1.4822319999999964,0.02229238860309124,-0.2583593428134918,1.4857795238494873,-0.03754511475563049,0.952160656452179,-1.2088388204574585,-1.6484089636011303,1.2264077862185367,-2.9003640546826337,-40.52185533558641,11.06152508226351,-16.206724068205528,31178,50841,34269,47904
1.4846089999999967,0.02170177362859249,-0.24897976219654083,1.4739271402359009,-0.0804595947265625,0.9241096377372742,-1.1612814664840698,-1.7447888966091525,1.380459005264443,-2.832276080357014,-41.40207286682774,11.055494389815442,-15.706838532606367,30485,50827,34310,48995
1.486140999999996,0.02170177362859249,-0.24897976219654083,1.4739271402359009,-0.0804595947265625,0.9241096377372742,-1.1612814664840698,-1.8454332163126639,1.4948781262322257,-2.7282061365433337,-41.40207286682774,11.055494389815442,-15.706838532606367,30485,50827,34310,48995
1.4885799999999945,0.014126108959317207,-0.24900509417057037,1.4744749069213867,-0.11142385751008987,0.9230062365531921,-1.1596931219100952,-2.0288310058326435,1.4952516345751095,-2.6138385477426436,-41.35235503594188,10.9610397058866,-15.881483327548244,29675,50643,33679,48954
1.490100999999995,0.014126108959317207,-0.24900509417057037,1.4744749069213867,-0.11142385751008987,0.9230062365531921,-1.1596931219100952,-2.2450248252286222,1.5270443185104208,-2.519431084995989,-41.35235503594188,10.9610397058866,-15.881483327548244,29675,50643,33679,48954
1.4928309999999982,0.014126108959317207,-0.24900509417057037,1.4744749069213867,-0.11142385751008987,0.9230062365531921,-1.1596931219100952,-2.3822559183037515,1.702708421382865,-2.4352980977348593,-41.35235503594188,10.9610397058866,-15.881483327548244,29631,50944,34641,50546
1.4941309999999939,0.01280259434133768,-0.2399148941040039,1.4631096124649048,-0.1529344767332077,0.8953998684883118,-1.112836241722107,-2.480141203117941,1.938126668581744,-2.356940175297567,-42.151695180326584,10.810373635321975,-15.178060660642984,29631,50944,34641,50546
1.4966429999999964,0.01280259434133768,-0.2399148941040039,1.4631096124649048,-0.1529344767332077,0.8953998684883118,-1.112836241722107,-2.618247943559488,2.128030960118951,-2.280912785130203,-42.151695180326584,10.810373635321975,-15.178060660642984,30244,50248,33106,50872
1.4980190000000002,0.005689169280230999,-0.2394530028104782,1.4635627269744873,-0.1821984052658081,0.8968477845191956,-1.111678957939148,-2.7329201979888826,2.316098203136221,-2.193930215502689,-42.10440319303567,10.702909141324216,-15.344950386622724,30244,50248,33106,50872
1.5004939999999989,0.005689169280230999,-0.2394530028104782,1.4635627269744873,-0.1821984052658081,0.8968477845191956,-1.111678957939148,-2.8369664396688616,2.499074946887859,-2.105156270567933,-42.10440319303567,10.702909141324216,-15.344950386622724,30837,50049,31843,51540
1.502028999999995,0.005689169280230999,-0.2394530028104782,1.4635627269744873,-0.1821984052658081,0.8968477845191956,-1.111678957939148,-2.968862954764453,2.6414954756631164,-2.000551963481528,-42.10440319303567,10.702909141324216,-15.344950386622724,30837,50049,31843,51540
1.5043940000000002,0.003669596742838621,-0.23061825335025787,1.4526629447937012,-0.22113296389579773,0.870331346988678,-1.0676745176315308,-3.0901505013416046,2.797797731620412,-1.8740100000736502,-42.77287713733,10.564635061563273,-14.345901982723381,32062,49969,31264,52402
1.5059379999999947,0.003669596742838621,-0.23061825335025787,1.4526629447937012,-0.22113296389579773,0.870331346988678,-1.0676745176315308,-3.1745170478303337,3.031636324818711,-1.7518875524947586,-42.77287713733,10.564635061563273,-14.345901982723381,32062,49969,31264,52402
1.5085049999999973,-0.002861499786376953,-0.23030756413936615,1.4528298377990723,-0.2482210397720337,0.8712832927703857,-1.067806363105774,-3.220425683965556,3.3304483254477812,-1.6466831020567045,-42.71141731404949,10.463762871898556,-14.504727016745127,31091,49268,30461,52784
1.509887999999999,-0.002861499786376953,-0.23030756413936615,1.4528298377990723,-0.2482210397720337,0.8712832927703857,-1.067806363105774,-3.2527492690641746,3.615415084201748,-1.5506315368110892,-42.71141731404949,10.463762871898556,-14.504727016745127,31091,49268,30461,52784
1.5126139999999941,-0.002861499786376953,-0.23030756413936615,1.4528298377990723,-0.2482210397720337,0.8712832927703857,-1.067806363105774,-3.295043196651832,3.839390660302938,-1.4644985155713104,-42.71141731404949,10.463762871898556,-14.504727016745127,32501,48841,29292,53735
1.5138960000000006,-0.005529487505555153,-0.22172515094280243,1.442367434501648,-0.28453490138053894,0.8452452421188354,-1.0240979194641113,-3.315908531160385,4.117565026696658,-1.386600654212329,-43.20180476205581,10.430426016373886,-13.197774700429,32501,48841,29292,53735
1.5162909999999974,-0.005529487505555153,-0.22172515094280243,1.442367434501648,-0.28453490138053894,0.8452452421188354,-1.0240979194641113,-3.348124258234855,4.394732718198328,-1.3003527175715135,-43.20180476205581,10.430426016373886,-13.197774700429,33570,47559,26940,53794
1.5178079999999972,-0.005529487505555153,-0.22172515094280243,1.442367434501648,-0.28453490138053894,0.8452452421188354,-1.0240979194641113,-3.3823570635189517,4.626721479703457,-1.2182024537419482,-43.20180476205581,10.430426016373886,-13.197774700429,33570,47559,26940,53794
1.5202839999999997,-0.011960678733885288,-0.22187583148479462,1.4426894187927246,-0.31155821681022644,0.8441118597984314,-1.0232584476470947,-3.3857398107355703,4.872685711660995,-1.1345150133311892,-43.125379244456454,10.343534201298425,-13.358085791987078,34202,47100,25101,54067
1.5218399999999965,-0.011960678733885288,-0.22187583148479462,1.4426894187927246,-0.31155821681022644,0.8441118597984314,-1.0232584476470947,-3.4007999866999685,5.087111724725379,-1.049906984710617,-43.125379244456454,10.343534201298425,-13.358085791987078,34202,47100,25101,54067
1.524354999999996,-0.015596454963088036,-0.21274834871292114,1.4317044019699097,-0.3481633961200714,0.8152154088020325,-0.9735084176063538,-3.392648583235454,5.2739979889572535,-0.9642745045977187,-43.4684015061085,10.562790386300177,-11.586256722455385,36365,47190,23139,53841
1.5257189999999974,-0.015596454963088036,-0.21274834871292114,1.4317044019699097,-0.3481633961200714,0.8152154088020325,-0.9735084176063538,-3.3624880175741976,5.510460594777607,-0.8691736212822344,-43.4684015061085,10.562790386300177,-11.586256722455385,36365,47190,23139,53841
1.528157999999996,-0.022021880373358727,-0.21288810670375824,1.4323748350143433,-0.3766781985759735,0.8141171932220459,-0.9706463813781738,-3.3570690173881044,5.705519567762717,-0.7747399263988421,-43.3888655735022,10.476644233039474,-11.753740791172378,36384,46937,22540,53695
1.5296789999999965,-0.022021880373358727,-0.21288810670375824,1.4323748350143433,-0.3766781985759735,0.8141171932220459,-0.9706463813781738,-3.3601947695595302,5.7847704481135125,-0.7015804944093844,-43.3888655735022,10.476644233039474,-11.753740791172378,36384,46937,22540,53695
1.5324069999999992,-0.022021880373358727,-0.21288810670375824,1.4323748350143433,-0.3766781985759735,0.8141171932220459,-0.9706463813781738,-3.346210510675524,5.875913407995949,-0.6327248638995493,-43.3888655735022,10.476644233039474,-11.753740791172378,36143,47904,23009,53609
1.5336820000000007,-0.022021880373358727,-0.21288810670375824,1.4323748350143433,-0.3766781985759735,0.8141171932220459,-0.9706463813781738,-3.3391800317138243,5.989475923199108,-0.5724964771619985,-43.3888655735022,10.476644233039474,-11.753740791172378,36143,47904,23009,53609
1.536166999999994,-0.022021880373358727,-0.21288810670375824,1.4323748350143433,-0.3766781985759735,0.8141171932220459,-0.9706463813781738,-3.3178182839780805,6.157848424164969,-0.5074659116363305,-43.3888655735022,10.476644233039474,-11.753740791172378,36119,48048,22403,52952
1.537591999999997,-0.031653691083192825,-0.20546644926071167,1.4234648942947388,-0.4308425486087799,0.7842974066734314,-0.9229333996772766,-3.275684678688046,6.316617566240005,-0.4387509293215651,-43.43675815031452,10.822869504200344,-10.072172195998613,36119,48048,22403,52952
1.5400819999999948,-0.031653691083192825,-0.20546644926071167,1.4234648942947388,-0.4308425486087799,0.7842974066734314,-0.9229333996772766,-3.25314767796325,6.401045099117697,-0.3787267737501098,-43.43675815031452,10.822869504200344,-10.072172195998613,35774,47875,21469,52451
1.5416069999999964,-0.031653691083192825,-0.20546644926071167,1.4234648942947388,-0.4308425486087799,0.7842974066734314,-0.9229333996772766,-3.231755037558862,6.401205954047538,-0.3046066396869196,-43.43675815031452,10.822869504200344,-10.072172195998613,35774,47875,21469,52451
1.5439759999999951,-0.036089058965444565,-0.19775767624378204,1.4144469499588013,-0.4550108015537262,0.7571109533309937,-0.8807048797607422,-3.209083813515126,6.405222533603595,-0.23083992374513973,-43.47485386134397,11.380812398108139,-8.122974148145437,35476,48468,21211,52021
1.5455109999999985,-0.036089058965444565,-0.19775767624378204,1.4144469499588013,-0.4550108015537262,0.7571109533309937,-0.8807048797607422,-3.1801283282471307,6.483611082393423,-0.15805912668366398,-43.47485386134397,11.380812398108139,-8.122974148145437,35476,48468,21211,52021
1.5479379999999947,-0.04172442480921745,-0.19788770377635956,1.414730191230774,-0.4797016978263855,0.7564257979393005,-0.8797167539596558,-3.1488226033171403,6.580043612832975,-0.07864590169729245,-43.37657847135455,11.298034940109392,-8.27357302723055,34767,48209,20365,51410
1.5494700000000012,-0.04172442480921745,-0.19788770377635956,1.414730191230774,-0.4797016978263855,0.7564257979393005,-0.8797167539596558,-3.160143701111067,6.58719366772762,-0.011795284028988459,-43.37657847135455,11.298034940109392,-8.27357302723055,34767,48209,20365,51410
1.5523489999999946,-0.04172442480921745,-0.19788770377635956,1.414730191230774,-0.4797016978263855,0.7564257979393005,-0.8797167539596558,-3.2259003442184317,6.522929460095136,0.044921044456858086,-43.37657847135455,11.298034940109392,-8.27357302723055,34200,48860,20564,50716
1.5534769999999989,-0.04172442480921745,-0.19788770377635956,1.414730191230774,-0.4797016978263855,0.7564257979393005,-0.8797167539596558,-3.2363527188647745,6.49566774528043,0.12195131451171876,-43.37657847135455,11.298034940109392,-8.27357302723055,34200,48860,20564,50716
1.5558559999999997,-0.04172442480921745,-0.19788770377635956,1.414730191230774,-0.4797016978263855,0.7564257979393005,-0.8797167539596558,-3.199804295012854,6.538451960824771,0.20506158965760873,-43.37657847135455,11.298034940109392,-8.27357302723055,33966,49560,20810,50249
1.5573859999999986,-0.051983948796987534,-0.19022613763809204,1.4060640335083008,-0.5227943658828735,0.7293015718460083,-0.838868260383606,-3.1948140637622635,6.555424286451847,0.27527453350651643,-43.22434139166864,11.827324381273963,-6.437931020009931,33966,49560,20810,50249
1.5598699999999954,-0.051983948796987534,-0.19022613763809204,1.4060640335083008,-0.5227943658828735,0.7293015718460083,-0.838868260383606,-3.2497335054457688,6.499575135231795,0.3584614161456382,-43.22434139166864,11.827324381273963,-6.437931020009931,32357,49330,22126,50247
1.5613889999999955,-0.051983948796987534,-0.19022613763809204,1.4060640335083008,-0.5227943658828735,0.7293015718460083,-0.838868260383606,-3.3083036083515545,6.459911611852808,0.43008966366635487,-43.22434139166864,11.827324381273963,-6.437931020009931,32357,49330,22126,50247
1.563775999999998,-0.05729265511035919,-0.1830798238515854,1.3978854417800903,-0.5376667380332947,0.6996800899505615,-0.7972480058670044,-3.346602261671875,6.499225195864558,0.4975494648698523,-43.08725614587879,12.43071936721913,-4.443182567586232,31968,49591,22817,50225
1.5652979999999952,-0.05729265511035919,-0.1830798238515854,1.3978854417800903,-0.5376667380332947,0.6996800899505615,-0.7972480058670044,-3.383441769030941,6.58013362767782,0.5707618937650026,-43.08725614587879,12.43071936721913,-4.443182567586232,31968,49591,22817,50225
1.5678459999999976,-0.06230752915143967,-0.18304048478603363,1.3979413509368896,-0.5598394870758057,0.6999979019165039,-0.7973507046699524,-3.405656527263837,6.628213272733674,0.6647682178724644,-42.97801763107729,12.347400769884969,-4.581873909304206,31970,48360,22583,50573
1.5692549999999974,-0.06230752915143967,-0.18304048478603363,1.3979413509368896,-0.5598394870758057,0.6999979019165039,-0.7973507046699524,-3.4464087508964476,6.631537963038529,0.7500539544114344,-42.97801763107729,12.347400769884969,-4.581873909304206,31970,48360,22583,50573
1.5719839999999967,-0.06230752915143967,-0.18304048478603363,1.3979413509368896,-0.5598394870758057,0.6999979019165039,-0.7973507046699524,-3.5089285880149297,6.618555585356611,0.8352515403183228,-42.97801763107729,12.347400769884969,-4.581873909304206,31742,48058,22665,50483
1.573265999999996,-0.06230752915143967,-0.18304048478603363,1.3979413509368896,-0.5598394870758057,0.6999979019165039,-0.7973507046699524,-3.580521016018985,6.616991777164516,0.8962375963860012,-42.97801763107729,12.347400769884969,-4.581873909304206,31742,48058,22665,50483
1.5756449999999969,-0.06230752915143967,-0.18304048478603363,1.3979413509368896,-0.5598394870758057,0.6999979019165039,-0.7973507046699524,-3.662715222006536,6.659740838982469,0.9492072046774047,-42.97801763107729,12.347400769884969,-4.581873909304206,32603,47816,22152,50525
1.5771709999999948,-0.07263163477182388,-0.17609399557113647,1.3905949592590332,-0.5905810594558716,0.6703753471374512,-0.7569829225540161,-3.734960657109879,6.756840224958975,1.0019208831880515,-42.637167725646954,12.832246287587648,-2.6579518228387595,32603,47816,22152,50525
1.579742999999995,-0.07263163477182388,-0.17609399557113647,1.3905949592590332,-0.5905810594558716,0.6703753471374512,-0.7569829225540161,-3.827921757068512,6.750926942074563,1.0613980587611183,-42.637167725646954,12.832246287587648,-2.6579518228387595,31906,46476,23056,51356
1.5811879999999947,-0.07263163477182388,-0.17609399557113647,1.3905949592590332,-0.5905810594558716,0.6703753471374512,-0.7569829225540161,-3.9337152987396915,6.70181612104463,1.1356512510102714,-42.637167725646954,12.832246287587648,-2.6579518228387595,31906,46476,23056,51356
1.5835639999999984,-0.07856926321983337,-0.16954247653484344,1.3832029104232788,-0.5957733988761902,0.6399028301239014,-0.7220989465713501,-4.0034080939381935,6.777659753096779,1.2072375537438194,-42.33440463767892,13.337538920404569,-0.5171825171510495,31775,46547,24012,51602
1.585087999999996,-0.07856926321983337,-0.16954247653484344,1.3832029104232788,-0.5957733988761902,0.6399028301239014,-0.7220989465713501,-4.02729771418064,6.918093031066619,1.300908785607122,-42.33440463767892,13.337538920404569,-0.5171825171510495,31775,46547,24012,51602
1.587515999999996,-0.08292623609304428,-0.16926200687885284,1.383093237876892,-0.6152572631835938,0.6414631009101868,-0.7230758666992188,-4.060906008189113,6.988173582519837,1.3674312206859387,-42.213685679462635,13.251565686996779,-0.641541778248116,32149,44828,23810,52322
1.5890509999999995,-0.08292623609304428,-0.16926200687885284,1.383093237876892,-0.6152572631835938,0.6414631009101868,-0.7230758666992188,-4.125822956604775,7.00919178247496,1.4223171065397089,-42.213685679462635,13.251565686996779,-0.641541778248116,32149,44828,23810,52322
1.5917699999999968,-0.08292623609304428,-0.16926200687885284,1.383093237876892,-0.6152572631835938,0.6414631009101868,-0.7230758666992188,-4.18745889055746,7.0467562022827455,1.462063587386651,-42.213685679462635,13.251565686996779,-0.641541778248116,32524,44324,23599,52148
1.5930550000000003,-0.08292623609304428,-0.16926200687885284,1.383093237876892,-0.6152572631835938,0.6414631009101868,-0.7230758666992188,-4.243614038986762,7.073951338070199,1.518174660499912,-42.213685679462635,13.251565686996779,-0.641541778248116,32524,44324,23599,52148
1.5955149999999994,-0.08292623609304428,-0.16926200687885284,1.383093237876892,-0.6152572631835938,0.6414631009101868,-0.7230758666992188,-4.313286594160979,7.080007366389038,1.5609796487007555,-42.213685679462635,13.251565686996779,-0.641541778248116,34078,44156,22361,51986
1.5969609999999956,-0.09369437396526337,-0.1630016565322876,1.3760112524032593,-0.6363727450370789,0.6107743382453918,-0.6906484365463257,-4.3802187565735045,7.0680716110155215,1.618903668726088,-41.704503473254945,13.636088018244925,1.4854858628404595,34078,44156,22361,51986
1.5994559999999982,-0.09369437396526337,-0.1630016565322876,1.3760112524032593,-0.6363727450370789,0.6107743382453918,-0.6906484365463257,-4.403431134950744,7.076767897239066,1.6829925072007903,-41.704503473254945,13.636088018244925,1.4854858628404595,33038,43390,23512,52197
1.6009639999999998,-0.09369437396526337,-0.1630016565322876,1.3760112524032593,-0.6363727450370789,0.6107743382453918,-0.6906484365463257,-4.414290174295543,7.096769302289998,1.7377640102857415,-41.704503473254945,13.636088018244925,1.4854858628404595,33038,43390,23512,52197
1.6034419999999954,-0.10004057735204697,-0.15705326199531555,1.369271159172058,-0.6316761374473572,0.5791566967964172,-0.6584441065788269,-4.445902162750892,7.078833977612749,1.7962725941703463,-41.25841678891909,14.04529084336903,3.8309171047630346,33333,43860,23704,51974
1.6048770000000003,-0.10004057735204697,-0.15705326199531555,1.369271159172058,-0.6316761374473572,0.5791566967964172,-0.6584441065788269,-4.471768114838286,7.1054554685013995,1.8184604544762324,-41.25841678891909,14.04529084336903,3.8309171047630346,33333,43860,23704,51974
1.6073099999999976,-0.10415516048669815,-0.1570272445678711,1.3696469068527222,-0.6502153277397156,0.5793755650520325,-0.6567584276199341,-4.488221124052796,7.172331171898816,1.853281418887073,-41.12378805062683,13.969857319429778,3.7156128159433788,33078,42820,23967,52094
1.6088359999999957,-0.10415516048669815,-0.1570272445678711,1.3696469068527222,-0.6502153277397156,0.5793755650520325,-0.6567584276199341,-4.484783515717722,7.170825953250703,1.890169262619924,-41.12378805062683,13.969857319429778,3.7156128159433788,33078,42820,23967,52094
1.6115619999999982,-0.10415516048669815,-0.1570272445678711,1.3696469068527222,-0.6502153277397156,0.5793755650520325,-0.6567584276199341,-4.466756045666758,7.043024580963326,1.9535132149377312,-41.12378805062683,13.969857319429778,3.7156128159433788,33114,42712,23706,51766
1.6128439999999973,-0.10415516048669815,-0.1570272445678711,1.3696469068527222,-0.6502153277397156,0.5793755650520325,-0.6567584276199341,-4.452001067963282,6.905047270150757,1.9981930685459905,-41.12378805062683,13.969857319429778,3.7156128159433788,33114,42712,23706,51766
1.6152269999999989,-0.10415516048669815,-0.1570272445678711,1.3696469068527222,-0.6502153277397156,0.5793755650520325,-0.6567584276199341,-4.425687704812755,6.9104529545314,2.041139071126554,-41.12378805062683,13.969857319429778,3.7156128159433788,33972,43973,22571,50241
1.616752999999997,-0.11443319916725159,-0.15067270398139954,1.36310875415802,-0.6577054262161255,0.5510485172271729,-0.6272884607315063,-4.3853650490639735,7.005707835136918,2.0635260027239233,-40.490243639670496,14.242069274374776,5.979018943331,33972,43973,22571,50241
1.6193099999999976,-0.11443319916725159,-0.15067270398139954,1.36310875415802,-0.6577054262161255,0.5510485172271729,-0.6272884607315063,-4.348518617486073,6.948248004089586,2.076012499810869,-40.490243639670496,14.242069274374776,5.979018943331,33626,42649,22692,50840
1.6207599999999949,-0.11443319916725159,-0.15067270398139954,1.36310875415802,-0.6577054262161255,0.5510485172271729,-0.6272884607315063,-4.318513314116369,6.732786021361162,2.118351567979003,-40.490243639670496,14.242069274374776,5.979018943331,33626,42649,22692,50840
1.6231519999999946,-0.12094160169363022,-0.1453234702348709,1.3569806814193726,-0.6429169178009033,0.5193009376525879,-0.5996604561805725,-4.287885629999912,6.60058617221741,2.1402121257869187,-39.94008872443313,14.563314738946497,8.30227347887295,33236,44762,23462,49196
1.6246659999999975,-0.12094160169363022,-0.1453234702348709,1.3569806814193726,-0.6429169178009033,0.5193009376525879,-0.5996604561805725,-4.29593157228526,6.5533651302969975,2.174212836582015,-39.94008872443313,14.563314738946497,8.30227347887295,33236,44762,23462,49196
1.627101999999999,-0.12459224462509155,-0.1446382850408554,1.3569846153259277,-0.6595925688743591,0.5227280259132385,-0.6002255082130432,-4.330302329313822,6.424429784017465,2.2230012819619938,-39.803441389343334,14.472209172336044,8.193418897288536,32118,43978,24475,49628
1.628625,-0.12459224462509155,-0.1446382850408554,1.3569846153259277,-0.6595925688743591,0.5227280259132385,-0.6002255082130432,-4.357073756171844,6.1868539768614585,2.287802649186347,-39.803441389343334,14.472209172336044,8.193418897288536,32118,43978,24475,49628
1.6315069999999978,-0.12459224462509155,-0.1446382850408554,1.3569846153259277,-0.6595925688743591,0.5227280259132385,-0.6002255082130432,-4.324461484411061,6.0304683639620436,2.315362638043141,-39.803441389343334,14.472209172336044,8.193418897288536,30198,45349,26367,47989
1.6326349999999947,-0.12459224462509155,-0.1446382850408554,1.3569846153259277,-0.6595925688743591,0.5227280259132385,-0.6002255082130432,-4.2549902642152535,6.0370868519031085,2.3533467720387233,-39.803441389343334,14.472209172336044,8.193418897288536,30198,45349,26367,47989
1.6350239999999976,-0.1310950666666031,-0.13957259058952332,1.3511179685592651,-0.6399704813957214,0.4910181164741516,-0.5744419693946838,-4.176532739553192,6.126134969272088,2.4058579171484697,-39.198399700893525,14.67942632960584,10.385531273067683,31268,44406,24885,48347
1.6365409999999974,-0.1341492086648941,-0.13927605748176575,1.351051688194275,-0.65394526720047,0.492636114358902,-0.5752332210540771,-4.107965928863576,6.164183019133832,2.463917225757178,-39.05194378775174,14.601205400488144,10.293386370638752,31268,44406,24885,48347
1.639038999999997,-0.1341492086648941,-0.13927605748176575,1.351051688194275,-0.65394526720047,0.492636114358902,-0.5752332210540771,-4.109122539724997,6.060673937045722,2.5421161574773925,-39.05194378775174,14.601205400488144,10.293386370638752,31362,43294,25250,48335
1.6405459999999947,-0.1341492086648941,-0.13927605748176575,1.351051688194275,-0.65394526720047,0.492636114358902,-0.5752332210540771,-4.0848949643402195,5.92987544326757,2.6160396503835943,-39.05194378775174,14.601205400488144,10.293386370638752,31362,43294,25250,48335
1.6429329999999973,-0.1405719816684723,-0.13451166450977325,1.345430612564087,-0.6296177506446838,0.4609534740447998,-0.5503623485565186,-4.077733457852887,5.782016206914153,2.6669299956539185,-38.375344163885075,14.76666933016029,12.39382020894104,33236,43529,23656,47730
1.6444549999999944,-0.1405719816684723,-0.13451166450977325,1.345430612564087,-0.6296177506446838,0.4609534740447998,-0.5503623485565186,-4.128907962411523,5.5914654330223295,2.6601780833422404,-38.375344163885075,14.76666933016029,12.39382020894104,33236,43529,23656,47730
1.6469680000000007,-0.1438969522714615,-0.1337295025587082,1.345719814300537,-0.6448480486869812,0.46476486325263977,-0.5494669675827026,-4.181963191331973,5.418212423042789,2.6666940395813374,-38.22992686837903,14.673570968235655,12.295571270168672,31704,43185,26374,48027
1.648413999999997,-0.1438969522714615,-0.1337295025587082,1.345719814300537,-0.6448480486869812,0.46476486325263977,-0.5494669675827026,-4.166501943307408,5.395942537375328,2.6907937832337914,-38.22992686837903,14.673570968235655,12.295571270168672,31704,43185,26374,48027
1.6511359999999986,-0.1438969522714615,-0.1337295025587082,1.345719814300537,-0.6448480486869812,0.46476486325263977,-0.5494669675827026,-4.126519373229831,5.446896798511814,2.722471285451957,-38.22992686837903,14.673570968235655,12.295571270168672,31813,43754,26891,47908
1.6524189999999943,-0.1438969522714615,-0.1337295025587082,1.345719814300537,-0.6448480486869812,0.46476486325263977,-0.5494669675827026,-4.102596463473758,5.394065008806822,2.770903533036138,-38.22992686837903,14.673570968235655,12.295571270168672,31813,43754,26891,47908
1.6548079999999972,-0.1502084732055664,-0.12924103438854218,1.3403425216674805,-0.6165456771850586,0.43375349044799805,-0.527315616607666,-4.107562459958429,5.2930960497664294,2.8079640827656807,-37.470420164200036,14.713533802248103,14.27484340744369,31558,42852,28240,48008
1.6563309999999982,-0.15320464968681335,-0.12808144092559814,1.3406763076782227,-0.6303324103355408,0.439286470413208,-0.5263166427612305,-4.1465830962502706,5.132937802866809,2.851008222832413,-37.32404462385442,14.611396721333822,14.185203230787291,31558,42852,28240,48008
1.6589680000000007,-0.15320464968681335,-0.12808144092559814,1.3406763076782227,-0.6303324103355408,0.439286470413208,-0.5263166427612305,-4.191104758089779,4.995543191700748,2.8650992744761314,-37.32404462385442,14.611396721333822,14.185203230787291,30136,42450,29413,47894
1.6603419999999969,-0.15320464968681335,-0.12808144092559814,1.3406763076782227,-0.6303324103355408,0.439286470413208,-0.5263166427612305,-4.1997368621310525,4.953401863243553,2.8886836964576554,-37.32404462385442,14.611396721333822,14.185203230787291,30136,42450,29413,47894
1.6627160000000003,-0.15320464968681335,-0.12808144092559814,1.3406763076782227,-0.6303324103355408,0.439286470413208,-0.5263166427612305,-4.18574887482152,4.953064174417331,2.885712940261672,-37.32404462385442,14.611396721333822,14.185203230787291,31726,42398,27933,46889
1.6642509999999966,-0.16227631270885468,-0.12288667261600494,1.335235834121704,-0.6124855875968933,0.41442057490348816,-0.5107064247131348,-4.209669121416503,4.918893687102742,2.8907074325700064,-36.34270353627869,14.449683452206816,15.986398141512538,31726,42398,27933,46889
1.6666820000000007,-0.16227631270885468,-0.12288667261600494,1.335235834121704,-0.6124855875968933,0.41442057490348816,-0.5107064247131348,-4.211293915997561,4.83121816295959,2.924537567897283,-36.34270353627869,14.449683452206816,15.986398141512538,31670,40570,28300,47953
1.6682059999999983,-0.16227631270885468,-0.12288667261600494,1.335235834121704,-0.6124855875968933,0.41442057490348816,-0.5107064247131348,-4.173704196159419,4.7501004066846475,2.975998628589211,-36.34270353627869,14.449683452206816,15.986398141512538,31670,40570,28300,47953
1.6709320000000008,-0.16227631270885468,-0.12288667261600494,1.335235834121704,-0.6124855875968933,0.41442057490348816,-0.5107064247131348,-4.1761971812558425,4.667891286994992,3.013498866214726,-36.34270353627869,14.449683452206816,15.986398141512538,32002,41193,29004,47346
1.6722249999999985,-0.16227631270885468,-0.12288667261600494,1.335235834121704,-0.6124855875968933,0.41442057490348816,-0.5107064247131348,-4.212586880706794,4.534700741925731,3.0020518009012385,-36.34270353627869,14.449683452206816,15.986398141512538,32002,41193,29004,47346
1.6746779999999999,-0.16822895407676697,-0.11889246851205826,1.330220341682434,-0.5772843956947327,0.3854401409626007,-0.49367380142211914,-4.216343535740459,4.4246109887840355,3.004324542575512,-35.45097680652547,14.27880159545856,17.808754595511253,31240,40237,30188,47770
1.676125,-0.1712147295475006,-0.11791328340768814,1.3306171894073486,-0.5910392999649048,0.39011165499687195,-0.49239805340766907,-4.163108010814212,4.419740599782498,3.0152096808989928,-35.29712101374674,14.182145587015537,17.717605308491056,31240,40237,30188,47770
1.678608,-0.1712147295475006,-0.11791328340768814,1.3306171894073486,-0.5910392999649048,0.39011165499687195,-0.49239805340766907,-4.117901117626226,4.450218081613475,3.0490342235879804,-35.29712101374674,14.182145587015537,17.717605308491056,32015,40110,30117,47573
1.6801199999999954,-0.1712147295475006,-0.11791328340768814,1.3306171894073486,-0.5910392999649048,0.39011165499687195,-0.49239805340766907,-4.095612589831134,4.452762998351154,3.0399949222160334,-35.29712101374674,14.182145587015537,17.717605308491056,32015,40110,30117,47573
1.6825139999999956,-0.17693719267845154,-0.11415629088878632,1.325773000717163,-0.5527671575546265,0.3623772859573364,-0.47768208384513855,-4.084590565027623,4.366189756583185,3.029160383953264,-34.3467995306598,13.917471343823136,19.445235696288506,33348,40543,29020,46903
1.684036,-0.17693719267845154,-0.11415629088878632,1.325773000717163,-0.5527671575546265,0.3623772859573364,-0.47768208384513855,-4.073660419281721,4.206114866625684,3.051309894739453,-34.3467995306598,13.917471343823136,19.445235696288506,33348,40543,29020,46903
1.6866369999999953,-0.17955784499645233,-0.1125224232673645,1.3258801698684692,-0.5649995803833008,0.37010231614112854,-0.47813451290130615,-4.029401345125693,4.095722045751937,3.082800709365204,-34.19077095513958,13.803747883356209,19.3616914760284,32636,39692,30416,47437
1.6879979999999997,-0.17955784499645233,-0.1125224232673645,1.3258801698684692,-0.5649995803833008,0.37010231614112854,-0.47813451290130615,-3.919312124616216,4.105218611883051,3.1118936137454476,-34.19077095513958,13.803747883356209,19.3616914760284,32636,39692,30416,47437
1.6907149999999964,-0.17955784499645233,-0.1125224232673645,1.3258801698684692,-0.5649995803833008,0.37010231614112854,-0.47813451290130615,-3.7986738567128255,4.143204876407505,3.1053044205763736,-34.19077095513958,13.803747883356209,19.3616914760284,33960,39841,29074,46798
1.692,-0.17955784499645233,-0.1125224232673645,1.3258801698684692,-0.5649995803833008,0.37010231614112854,-0.47813451290130615,-3.740909892669007,4.100315199683997,3.110130068471597,-34.19077095513958,13.803747883356209,19.3616914760284,33960,39841,29074,46798
1.694380999999994,-0.17955784499645233,-0.1125224232673645,1.3258801698684692,-0.5649995803833008,0.37010231614112854,-0.47813451290130615,-3.7115978101310496,4.004194791724203,3.09770029671587,-34.19077095513958,13.803747883356209,19.3616914760284,34303,39916,29098,46177
1.6959130000000004,-0.18759270012378693,-0.10742559283971786,1.32106614112854,-0.5365848541259766,0.3513844609260559,-0.46845492720603943,-3.676284294076599,3.8848500211622636,3.117799706094916,-33.04859278525175,13.394734568553895,20.908566004346177,34303,39916,29098,46177
1.698403999999995,-0.18759270012378693,-0.10742559283971786,1.32106614112854,-0.5365848541259766,0.3513844609260559,-0.46845492720603943,-3.6184020856803807,3.773005777494424,3.119273499442166,-33.04859278525175,13.394734568553895,20.908566004346177,33751,39870,29982,46192
1.6999429999999993,-0.18759270012378693,-0.10742559283971786,1.32106614112854,-0.5365848541259766,0.3513844609260559,-0.46845492720603943,-3.532734851315257,3.662334656286764,3.109429923421015,-33.04859278525175,13.394734568553895,20.908566004346177,33751,39870,29982,46192
1.7024179999999978,-0.19274413585662842,-0.10404176265001297,1.316437005996704,-0.4931734502315521,0.3265148997306824,-0.4585188627243042,-3.443068347941161,3.571416467200331,3.1115913449617234,-32.04429366882296,13.088441108069667,22.410835638533563,33789,41022,29950,45092
1.703826000000001,-0.19274413585662842,-0.10404176265001297,1.316437005996704,-0.4931734502315521,0.3265148997306824,-0.4585188627243042,-3.319746945239516,3.52376532476387,3.125286118235238,-32.04429366882296,13.088441108069667,22.410835638533563,33789,41022,29950,45092
1.7062579999999943,-0.19494761526584625,-0.10246799141168594,1.31671941280365,-0.5035234093666077,0.3338581323623657,-0.45802175998687744,-3.2070875079620027,3.4367015287231086,3.1511890882617846,-31.881400665414954,12.977190984688143,22.338072963401522,34371,40447,29603,44995
1.7077869999999966,-0.19494761526584625,-0.10246799141168594,1.31671941280365,-0.5035234093666077,0.3338581323623657,-0.45802175998687744,-3.114029468939691,3.3402721940768654,3.1520428977072643,-31.881400665414954,12.977190984688143,22.338072963401522,34371,40447,29603,44995
1.7105119999999951,-0.19494761526584625,-0.10246799141168594,1.31671941280365,-0.5035234093666077,0.3338581323623657,-0.45802175998687744,-2.9672770423353105,3.3098889881484785,3.1504481968465248,-31.881400665414954,12.977190984688143,22.338072963401522,34242,41176,29958,43779
1.711792999999998,-0.19494761526584625,-0.10246799141168594,1.31671941280365,-0.5035234093666077,0.3338581323623657,-0.45802175998687744,-2.8187568093993356,3.31039339085894,3.129482993797094,-31.881400665414954,12.977190984688143,22.338072963401522,34242,41176,29958,43779
1.7143459999999977,-0.1997535228729248,-0.09925473481416702,1.3121925592422485,-0.45715224742889404,0.30991610884666443,-0.44840583205223083,-2.7231610441742875,3.260568576340756,3.136497760108363,-30.867570975157225,12.682272159407326,23.657813435648077,35684,41294,28293,43364
1.7156979999999966,-0.20195314288139343,-0.09705384820699692,1.3125993013381958,-0.4676077365875244,0.32005858421325684,-0.4475235044956207,-2.6308364397161834,3.1847592990666693,3.134889477126064,-30.70260740835594,12.55308621046581,23.58301631637392,35684,41294,28293,43364
1.7181809999999968,-0.20195314288139343,-0.09705384820699692,1.3125993013381958,-0.4676077365875244,0.32005858421325684,-0.4475235044956207,-2.5154264896648364,3.1071292185552957,3.143221442912486,-30.70260740835594,12.55308621046581,23.58301631637392,36716,40601,27916,43439
1.7196990000000005,-0.20195314288139343,-0.09705384820699692,1.3125993013381958,-0.4676077365875244,0.32005858421325684,-0.4475235044956207,-2.418417651165392,2.9614630953595587,3.1343030490540285,-30.70260740835594,12.55308621046581,23.58301631637392,36716,40601,27916,43439
1.7220899999999966,-0.20638874173164368,-0.09397298842668533,1.308171272277832,-0.4190533757209778,0.2971828579902649,-0.4390549063682556,-2.3686106798265123,2.8243989824847775,3.125815022027728,-29.718013028883536,12.342820520364878,24.745701103999824,36713,42068,28063,42209
1.723617999999995,-0.20638874173164368,-0.09397298842668533,1.308171272277832,-0.4190533757209778,0.2971828579902649,-0.4390549063682556,-2.2908730076070993,2.7874867708279525,3.1243739855618857,-29.718013028883536,12.342820520364878,24.745701103999824,36713,42068,28063,42209
1.7260599999999977,-0.20877721905708313,-0.09191735088825226,1.3085886240005493,-0.4303821921348572,0.30669817328453064,-0.4381614327430725,-2.1708166404018914,2.7802677400610745,3.1325698638166046,-29.549824746434922,12.217072438339775,24.664949954170215,36223,41279,29499,42976
1.7275769999999975,-0.20877721905708313,-0.09191735088825226,1.3085886240005493,-0.4303821921348572,0.30669817328453064,-0.4381614327430725,-2.0838858692575792,2.765791595323731,3.1482867753058166,-29.549824746434922,12.217072438339775,24.664949954170215,36223,41279,29499,42976
1.7303899999999994,-0.20877721905708313,-0.09191735088825226,1.3085886240005493,-0.4303821921348572,0.30669817328453064,-0.4381614327430725,-2.0043367148646944,2.7073591778463024,3.1505456685424216,-29.549824746434922,12.217072438339775,24.664949954170215,37068,41422,28857,42701
1.731578999999998,-0.20877721905708313,-0.09191735088825226,1.3085886240005493,-0.4303821921348572,0.30669817328453064,-0.4381614327430725,-1.9467049767689981,2.6875407319622595,3.1503432682995753,-29.549824746434922,12.217072438339775,24.664949954170215,37068,41422,28857,42701
1.7339589999999954,-0.20877721905708313,-0.09191735088825226,1.3085886240005493,-0.4303821921348572,0.30669817328453064,-0.4381614327430725,-1.90960700962614,2.6806836247875236,3.143798283604597,-29.549824746434922,12.217072438339775,24.664949954170215,37143,40298,29156,43235
1.7354919999999985,-0.2149927020072937,-0.08691252022981644,1.3046228885650635,-0.3909739851951599,0.2945309281349182,-0.4313545823097229,-1.9134652642553922,2.5901396098342464,3.1383372054732805,-28.405379124695973,11.913662793845546,25.589064962375748,37143,40298,29156,43235
1.7379779999999956,-0.2149927020072937,-0.08691252022981644,1.3046228885650635,-0.3909739851951599,0.2945309281349182,-0.4313545823097229,-1.9515274288709137,2.3601737854931413,3.1213667440589683,-28.405379124695973,11.913662793845546,25.589064962375748,37443,39823,29368,43735
1.7394959999999993,-0.2149927020072937,-0.08691252022981644,1.3046228885650635,-0.3909739851951599,0.2945309281349182,-0.4313545823097229,-2.0368822744401713,2.042786502576877,3.1135125493721065,-28.405379124695973,11.913662793845546,25.589064962375748,37443,39823,29368,43735
1.7420369999999967,-0.2149927020072937,-0.08691252022981644,1.3046228885650635,-0.3909739851951599,0.2945309281349182,-0.4313545823097229,-2.1142834562558526,1.7978859371587164,3.1333696110919553,-28.405379124695973,11.913662793845546,25.589064962375748,35438,40935,31822,42552
1.7434069999999993,-0.2149927020072937,-0.08691252022981644,1.3046228885650635,-0.3909739851951599,0.2945309281349182,-0.4313545823097229,-2.0761965242421936,1.8220404087715714,3.1600603441689477,-28.405379124695973,11.913662793845546,25.589064962375748,35438,40935,31822,42552
1.7458339999999952,-0.22090651094913483,-0.08196542412042618,1.3006633520126343,-0.3516923785209656,0.28387972712516785,-0.42798787355422974,-1.9746027876100687,1.997937937713561,3.1769626286593535,-27.257011569720106,11.609822549326918,26.400416987305267,34489,40275,33810,43183
1.7473659999999944,-0.22090651094913483,-0.08196542412042618,1.3006633520126343,-0.3516923785209656,0.28387972712516785,-0.42798787355422974,-1.8965881466372876,2.0726995274148106,3.159968198795231,-27.257011569720106,11.609822549326918,26.400416987305267,34489,40275,33810,43183
1.7500869999999995,-0.22090651094913483,-0.08196542412042618,1.3006633520126343,-0.3516923785209656,0.28387972712516785,-0.42798787355422974,-1.9147297331409618,1.9577673484630238,3.1413268701130033,-27.257011569720106,11.609822549326918,26.400416987305267,35554,39087,33142,43186
1.751367999999995,-0.22090651094913483,-0.08196542412042618,1.3006633520126343,-0.3516923785209656,0.28387972712516785,-0.42798787355422974,-1.981909702692919,1.7922138035110111,3.1111196991326704,-27.257011569720106,11.609822549326918,26.400416987305267,35554,39087,33142,43186
1.753754000000001,-0.22090651094913483,-0.08196542412042618,1.3006633520126343,-0.3516923785209656,0.28387972712516785,-0.42798787355422974,-1.9774293336330244,1.735277816250098,3.071877221522026,-27.257011569720106,11.609822549326918,26.400416987305267,36111,38646,32848,43444
1.7552799999999988,-0.22615790367126465,-0.0765225812792778,1.2966912984848022,-0.31092655658721924,0.27703115344047546,-0.42743122577667236,-1.9397495989500382,1.7425688855244623,3.0561480594918,-26.0432443299027,11.170368646023707,27.07770776161897,36111,38646,32848,43444
1.757762999999999,-0.22615790367126465,-0.0765225812792778,1.2966912984848022,-0.31092655658721924,0.27703115344047546,-0.42743122577667236,-1.937394565598081,1.651236574888522,3.0583209326251954,-26.0432443299027,11.170368646023707,27.07770776161897,38278,36966,31544,44826
1.7592779999999983,-0.22615790367126465,-0.0765225812792778,1.2966912984848022,-0.31092655658721924,0.27703115344047546,-0.42743122577667236,-1.9928341226424786,1.4535530566491393,3.061487697477409,-26.0432443299027,11.170368646023707,27.07770776161897,38278,36966,31544,44826
1.7616759999999996,-0.22615790367126465,-0.0765225812792778,1.2966912984848022,-0.31092655658721924,0.27703115344047546,-0.42743122577667236,-2.0455703048643366,1.2210846598316865,3.054842844241552,-26.0432443299027,11.170368646023707,27.07770776161897,38025,38443,32456,43466
1.763193999999996,-0.23107795417308807,-0.0713399276137352,1.292710304260254,-0.26852983236312866,0.26989468932151794,-0.4256782531738281,-2.004402361785565,1.1283982649394952,3.049431300906511,-24.828972240396723,10.693625501637255,27.67864997883411,38025,38443,32456,43466
1.7656279999999969,-0.23107795417308807,-0.0713399276137352,1.292710304260254,-0.26852983236312866,0.26989468932151794,-0.4256782531738281,-1.9246657208519384,1.1842743140865568,3.0324283489269,-24.828972240396723,10.693625501637255,27.67864997883411,36288,38746,35867,43790
1.7671519999999945,-0.23107795417308807,-0.0713399276137352,1.292710304260254,-0.26852983236312866,0.26989468932151794,-0.4256782531738281,-1.8545281777513936,1.2440172731364132,3.0260530075933594,-24.828972240396723,10.693625501637255,27.67864997883411,36288,38746,35867,43790
1.770040000000001,-0.23107795417308807,-0.0713399276137352,1.292710304260254,-0.26852983236312866,0.26989468932151794,-0.4256782531738281,-1.7737220113239913,1.2796743369714842,3.0120658192321543,-24.828972240396723,10.693625501637255,27.67864997883411,36592,38288,35834,43768
1.7711599999999963,-0.23107795417308807,-0.0713399276137352,1.292710304260254,-0.26852983236312866,0.26989468932151794,-0.4256782531738281,-1.6633578194319631,1.2854552607497192,2.9980631845366266,-24.828972240396723,10.693625501637255,27.67864997883411,36592,38288,35834,43768
1.773538999999997,-0.23107795417308807,-0.0713399276137352,1.292710304260254,-0.26852983236312866,0.26989468932151794,-0.4256782531738281,-1.593409893401032,1.1370914885277863,2.9868595321467724,-24.828972240396723,10.693625501637255,27.67864997883411,38826,37591,33160,43451
1.775065999999999,-0.23531590402126312,-0.06628379225730896,1.2887271642684937,-0.22421683371067047,0.2634938657283783,-0.42458435893058777,-1.5831275615902904,0.9115447805415041,2.967991035823561,-23.590752402184226,10.154977966133323,28.153228916143302,38826,37591,33160,43451
1.7775539999999965,-0.23531590402126312,-0.06628379225730896,1.2887271642684937,-0.22421683371067047,0.2634938657283783,-0.42458435893058777,-1.5499253996480546,0.7260446250779886,2.9433176472723037,-23.590752402184226,10.154977966133323,28.153228916143302,39329,37871,33287,42947
1.7790740000000005,-0.23531590402126312,-0.06628379225730896,1.2887271642684937,-0.22421683371067047,0.2634938657283783,-0.42458435893058777,-1.4500900151256546,0.6436846373125796,2.9286971592038777,-23.590752402184226,10.154977966133323,28.153228916143302,39329,37871,33287,42947
1.7814490000000005,-0.23728297650814056,-0.06373948603868484,1.284496784210205,-0.1689177304506302,0.2463330626487732,-0.4217880368232727,-1.3496572835707499,0.5529359251400163,2.9146963887211133,-22.57487388796676,9.8046732652788,28.576686093236997,39440,39186,32361,41102
1.7829889999999942,-0.23728297650814056,-0.06373948603868484,1.284496784210205,-0.1689177304506302,0.2463330626487732,-0.4217880368232727,-1.2861273094508008,0.41086963007925303,2.887317494818445,-22.57487388796676,9.8046732652788,28.576686093236997,39440,39186,32361,41102
1.7854349999999977,-0.2392134815454483,-0.06076847389340401,1.2847421169281006,-0.17867134511470795,0.26006606221199036,-0.4220687448978424,-1.1986951982312812,0.3360425931942149,2.8655461529070467,-22.390569524277698,9.653281408638877,28.501625429973917,38130,40430,34811,39766
1.7869429999999993,-0.2392134815454483,-0.06076847389340401,1.2847421169281006,-0.17867134511470795,0.26006606221199036,-0.4220687448978424,-1.06135464923535,0.3029109717313525,2.8473551647651516,-22.390569524277698,9.653281408638877,28.501625429973917,38130,40430,34811,39766
1.7896659999999975,-0.2392134815454483,-0.06076847389340401,1.2847421169281006,-0.17867134511470795,0.26006606221199036,-0.4220687448978424,-0.9196367289346826,0.24117117449615455,2.833220437279556,-22.390569524277698,9.653281408638877,28.501625429973917,37770,40295,35484,39938
1.7909549999999945,-0.2392134815454483,-0.06076847389340401,1.2847421169281006,-0.17867134511470795,0.26006606221199036,-0.4220687448978424,-0.8164351087944225,0.1421971228493135,2.820316889165904,-22.390569524277698,9.653281408638877,28.501625429973917,37770,40295,35484,39938
1.7933439999999974,-0.240719273686409,-0.05825456604361534,1.280540943145752,-0.12223704159259796,0.24360164999961853,-0.41828909516334534,-0.7713163662385181,-0.01174510320808918,2.8012782168490364,-21.42181566865669,9.347328816373121,28.724401354311034,38443,40513,34712,39076
1.794862000000001,-0.24242420494556427,-0.05553430691361427,1.280765175819397,-0.13097503781318665,0.25621297955513,-0.41849103569984436,-0.8080438876737464,-0.24166732140723632,2.773833809183552,-21.237889672659428,9.204858319991509,28.65496777170579,38443,40513,34712,39076
1.797495999999999,-0.24242420494556427,-0.05553430691361427,1.280765175819397,-0.13097503781318665,0.25621297955513,-0.41849103569984436,-0.8418945293414165,-0.3861224386762871,2.7408345801163803,-21.237889672659428,9.204858319991509,28.65496777170579,38810,39844,34445,39574
1.7988539999999993,-0.24242420494556427,-0.05553430691361427,1.280765175819397,-0.13097503781318665,0.25621297955513,-0.41849103569984436,-0.7742099573419164,-0.3481352420454513,2.7045878924159656,-21.237889672659428,9.204858319991509,28.65496777170579,38810,39844,34445,39574
1.8012449999999953,-0.2434602826833725,-0.05305229127407074,1.2765841484069824,-0.07602470368146896,0.24097780883312225,-0.4176710247993469,-0.7021544056242965,-0.3715311788008247,2.6932505493393895,-20.317018112295433,8.938888707508848,28.68869998824001,38502,39996,34942,39165
1.802773000000001,-0.2434602826833725,-0.05305229127407074,1.2765841484069824,-0.07602470368146896,0.24097780883312225,-0.4176710247993469,-0.6952785897429027,-0.5743510359661024,2.69359409712001,-20.317018112295433,8.938888707508848,28.68869998824001,38502,39996,34942,39165
1.8052149999999965,-0.245297372341156,-0.04992064833641052,1.27730393409729,-0.08518578112125397,0.2552971839904785,-0.41550031304359436,-0.6887457224308838,-0.7701293287616425,2.6723830843019645,-20.128303573377966,8.783248487050308,28.613632019765046,37152,39931,36825,39131
1.8067289999999994,-0.245297372341156,-0.04992064833641052,1.27730393409729,-0.08518578112125397,0.2552971839904785,-0.41550031304359436,-0.6475153948035768,-0.7895021612162877,2.6307299132725803,-20.128303573377966,8.783248487050308,28.613632019765046,37152,39931,36825,39131
1.809453999999998,-0.245297372341156,-0.04992064833641052,1.27730393409729,-0.08518578112125397,0.2552971839904785,-0.41550031304359436,-0.5992224305444069,-0.7415495489444299,2.5944837582043836,-20.128303573377966,8.783248487050308,28.613632019765046,37451,39273,37265,39985
1.8107409999999946,-0.245297372341156,-0.04992064833641052,1.27730393409729,-0.08518578112125397,0.2552971839904785,-0.41550031304359436,-0.5694924980314163,-0.7615434971443088,2.5810300010095215,-20.128303573377966,8.783248487050308,28.613632019765046,37451,39273,37265,39985
1.8131229999999996,-0.245297372341156,-0.04992064833641052,1.27730393409729,-0.08518578112125397,0.2552971839904785,-0.41550031304359436,-0.5654594068766003,-0.8100899277602269,2.578152988083909,-20.128303573377966,8.783248487050308,28.613632019765046,38077,38493,36644,40393
1.8146460000000006,-0.24749693274497986,-0.04462650418281555,1.273584008216858,-0.037676677107810974,0.25349584221839905,-0.41175925731658936,-0.5754368067425277,-0.8497529185069951,2.5682510888348853,-19.05056608040913,8.364257713325095,28.43651183219311,38077,38493,36644,40393
1.8171270000000004,-0.24749693274497986,-0.04462650418281555,1.273584008216858,-0.037676677107810974,0.25349584221839905,-0.41175925731658936,-0.5946176918616054,-0.9078196839667557,2.5546239598530587,-19.05056608040913,8.364257713325095,28.43651183219311,40051,38102,35840,41049
1.818666999999994,-0.24749693274497986,-0.04462650418281555,1.273584008216858,-0.037676677107810974,0.25349584221839905,-0.41175925731658936,-0.6042865645152471,-0.9573595402483007,2.5394428763751713,-19.05056608040913,8.364257713325095,28.43651183219311,40051,38102,35840,41049
1.8210439999999943,-0.24749693274497986,-0.04462650418281555,1.273584008216858,-0.037676677107810974,0.25349584221839905,-0.41175925731658936,-0.5520259895745635,-0.9347345886285053,2.517486178451904,-19.05056608040913,8.364257713325095,28.43651183219311,40212,37700,35840,41149
1.8225639999999985,-0.24936406314373016,-0.03897489607334137,1.2702546119689941,0.008820719085633755,0.25398319959640503,-0.406239777803421,-0.4794664679101598,-0.9187003614954108,2.4989210161768525,-17.998146489403492,7.940538747595156,28.181092056877624,40212,37700,35840,41149
1.825017,-0.24936406314373016,-0.03897489607334137,1.2702546119689941,0.008820719085633755,0.25398319959640503,-0.406239777803421,-0.4339342695950205,-0.9544775338956443,2.4795941898300384,-17.998146489403492,7.940538747595156,28.181092056877624,40929,37208,35720,41423
1.8265239999999976,-0.24936406314373016,-0.03897489607334137,1.2702546119689941,0.008820719085633755,0.25398319959640503,-0.406239777803421,-0.42108008983007594,-1.024593105917196,2.4513609538496723,-17.998146489403492,7.940538747595156,28.181092056877624,40929,37208,35720,41423
1.8292520000000003,-0.24936406314373016,-0.03897489607334137,1.2702546119689941,0.008820719085633755,0.25398319959640503,-0.406239777803421,-0.41368429174584415,-1.086656077750675,2.418242681481774,-17.998146489403492,7.940538747595156,28.181092056877624,41121,37193,36512,41576
1.8305299999999989,-0.24936406314373016,-0.03897489607334137,1.2702546119689941,0.008820719085633755,0.25398319959640503,-0.406239777803421,-0.3847741467954072,-1.109037083814619,2.4044669481111214,-17.998146489403492,7.940538747595156,28.181092056877624,41121,37193,36512,41576
1.832916999999994,-0.24900196492671967,-0.03650568425655365,1.2662080526351929,0.06375478208065033,0.2405133843421936,-0.402799129486084,-0.3257733441623285,-1.1307409145923835,2.406543148496947,-17.176632238376232,7.7001316741110815,27.95129683225796,41305,37360,36428,41195
1.8344359999999942,-0.2505616247653961,-0.03313839063048363,1.2666049003601074,0.05556042864918709,0.25598397850990295,-0.40215158462524414,-0.252373395436923,-1.1722177843576045,2.40096142916825,-16.986078602115132,7.542446066936667,27.881509884103348,41305,37360,36428,41195
1.8369249999999957,-0.2505616247653961,-0.03313839063048363,1.2666049003601074,0.05556042864918709,0.25598397850990295,-0.40215158462524414,-0.1940717391690173,-1.212853494692524,2.379960806076321,-16.986078602115132,7.542446066936667,27.881509884103348,42146,36814,35608,41153
1.8384359999999942,-0.2505616247653961,-0.03313839063048363,1.2666049003601074,0.05556042864918709,0.25598397850990295,-0.40215158462524414,-0.16634124142343099,-1.276511300544797,2.340163592010613,-16.986078602115132,7.542446066936667,27.881509884103348,42146,36814,35608,41153
1.8408369999999996,-0.24973666667938232,-0.030645377933979034,1.2625975608825684,0.10957129299640656,0.24321378767490387,-0.3989827036857605,-0.15984083138719743,-1.3690011541485405,2.3043299605952696,-16.213158371465706,7.351971807022026,27.579678297136514,41688,37365,35996,40168
1.8423509999999952,-0.24973666667938232,-0.030645377933979034,1.2625975608825684,0.10957129299640656,0.24321378767490387,-0.3989827036857605,-0.15067692736574842,-1.4744760485952921,2.292510052729171,-16.213158371465706,7.351971807022026,27.579678297136514,41688,37365,35996,40168
1.8447869999999966,-0.2514320909976959,-0.027206167578697205,1.2633111476898193,0.10090462118387222,0.25895440578460693,-0.39677974581718445,-0.1271142933708929,-1.571397002778764,2.2767513296108453,-16.021842795828892,7.192642401480448,27.504367587689114,41017,37301,36870,40224
1.8463129999999945,-0.2514320909976959,-0.027206167578697205,1.2633111476898193,0.10090462118387222,0.25895440578460693,-0.39677974581718445,-0.08025511678597283,-1.662381238260231,2.2429150690130615,-16.021842795828892,7.192642401480448,27.504367587689114,41017,37301,36870,40224
1.8490319999999993,-0.2514320909976959,-0.027206167578697205,1.2633111476898193,0.10090462118387222,0.25895440578460693,-0.39677974581718445,-0.03135126498463081,-1.7393686980005687,2.200983730807818,-16.021842795828892,7.192642401480448,27.504367587689114,40832,37303,36856,39717
1.8503199999999997,-0.2514320909976959,-0.027206167578697205,1.2633111476898193,0.10090462118387222,0.25895440578460693,-0.39677974581718445,0.010601641704550033,-1.8331147646905024,2.172525590873395,-16.021842795828892,7.192642401480448,27.504367587689114,40832,37303,36856,39717
1.8527219999999942,-0.2514320909976959,-0.027206167578697205,1.2633111476898193,0.10090462118387222,0.25895440578460693,-0.39677974581718445,0.015419439516341683,-2.0092983171335663,2.1614056948998237,-16.021842795828892,7.192642401480448,27.504367587689114,39897,37454,37848,39503
1.8542249999999985,-0.25215399265289307,-0.021738305687904358,1.259678602218628,0.14426305890083313,0.2603253722190857,-0.3922977149486542,0.006598140766158337,-2.1848593556718248,2.145537915334859,-15.112017222524404,6.882419001616848,26.999967549391126,39897,37454,37848,39503
1.8567160000000003,-0.25215399265289307,-0.021738305687904358,1.259678602218628,0.14426305890083313,0.2603253722190857,-0.3922977149486542,0.051507778363113016,-2.275969425514798,2.1217295215056597,-15.112017222524404,6.882419001616848,26.999967549391126,39219,38206,39008,38861
1.8582330000000002,-0.25215399265289307,-0.021738305687904358,1.259678602218628,0.14426305890083313,0.2603253722190857,-0.3922977149486542,0.12930941222176912,-2.320014647835291,2.103475016971766,-15.112017222524404,6.882419001616848,26.999967549391126,39219,38206,39008,38861
1.860617999999995,-0.25215399265289307,-0.021738305687904358,1.259678602218628,0.14426305890083313,0.2603253722190857,-0.3922977149486542,0.17507775802419273,-2.382578160795651,2.0788909774750812,-15.112017222524404,6.882419001616848,26.999967549391126,39347,37982,38268,38247
1.8621489999999976,-0.25229397416114807,-0.015988467261195183,1.2563982009887695,0.18753060698509216,0.2632114589214325,-0.3855150640010834,0.17009837915504433,-2.529319668439562,2.042720456181843,-14.237933107009482,6.571946707828378,26.32606245312395,39347,37982,38268,38247
1.8645829999999988,-0.25229397416114807,-0.015988467261195183,1.2563982009887695,0.18753060698509216,0.2632114589214325,-0.3855150640010834,0.16984138410985167,-2.713842909836209,2.011566265117878,-14.237933107009482,6.571946707828378,26.32606245312395,38860,38519,39033,37488
1.8661039999999993,-0.25229397416114807,-0.015988467261195183,1.2563982009887695,0.18753060698509216,0.2632114589214325,-0.3855150640010834,0.20896062394105286,-2.8701044194288263,1.9947951413111584,-14.237933107009482,6.571946707828378,26.32606245312395,38860,38519,39033,37488
1.8688289999999979,-0.25229397416114807,-0.015988467261195183,1.2563982009887695,0.18753060698509216,0.2632114589214325,-0.3855150640010834,0.26442421601428834,-2.9618878695534265,1.9847006955153221,-14.237933107009482,6.571946707828378,26.32606245312395,38342,38669,39801,37560
1.870104999999996,-0.25229397416114807,-0.015988467261195183,1.2563982009887695,0.18753060698509216,0.2632114589214325,-0.3855150640010834,0.31568365876694066,-2.996923351590073,1.9643794448174725,-14.237933107009482,6.571946707828378,26.32606245312395,38342,38669,39801,37560
1.8724879999999975,-0.25229397416114807,-0.015988467261195183,1.2563982009887695,0.18753060698509216,0.2632114589214325,-0.3855150640010834,0.3678322477837864,-3.059008827134763,1.935844339527546,-14.237933107009482,6.571946707828378,26.32606245312395,37810,39060,40252,36972
1.8740179999999964,-0.2516384720802307,-0.010094355791807175,1.2532976865768433,0.23089000582695007,0.2670935094356537,-0.3780784606933594,0.4141015092201187,-3.172344174696938,1.9113457875018527,-13.4084410115251,6.277528110852467,25.49311160713377,37810,39060,40252,36972
1.8765040000000008,-0.2516384720802307,-0.010094355791807175,1.2532976865768433,0.23089000582695007,0.2670935094356537,-0.3780784606933594,0.4605309265065056,-3.243319814592531,1.884106443240304,-13.4084410115251,6.277528110852467,25.49311160713377,38648,39179,39743,36760
1.8780219999999972,-0.2516384720802307,-0.010094355791807175,1.2532976865768433,0.23089000582695007,0.2670935094356537,-0.3780784606933594,0.49967057280955957,-3.275834082025199,1.8530308154284965,-13.4084410115251,6.277528110852467,25.49311160713377,38648,39179,39743,36760
1.8805409999999974,-0.2490801066160202,-0.007480625994503498,1.2495464086532593,0.2808106243610382,0.256002277135849,-0.37140601873397827,0.520300517167263,-3.3279446877069976,1.828863028010191,-12.819371856568166,6.178492061074853,24.587227208809445,38734,38799,39601,36879
1.8819289999999964,-0.2490801066160202,-0.007480625994503498,1.2495464086532593,0.2808106243610382,0.256002277135849,-0.37140601873397827,0.5526987373554312,-3.374397673969032,1.8107434125855097,-12.819371856568166,6.178492061074853,24.587227208809445,38734,38799,39601,36879
1.8843669999999983,-0.25059834122657776,-0.004125539679080248,1.2502892017364502,0.2729107737541199,0.2714344561100006,-0.3688136637210846,0.590488593749492,-3.425112783239629,1.7923369747114273,-12.634802621170433,6.029750596649226,24.513632077985,38969,38823,39125,36654
1.8858869999999952,-0.25059834122657776,-0.004125539679080248,1.2502892017364502,0.2729107737541199,0.2714344561100006,-0.3688136637210846,0.6484241319465391,-3.4511670208160923,1.7760649272929885,-12.634802621170433,6.029750596649226,24.513632077985,38969,38823,39125,36654
1.8886169999999984,-0.25059834122657776,-0.004125539679080248,1.2502892017364502,0.2729107737541199,0.2714344561100006,-0.3688136637210846,0.7292230412599708,-3.431941394590701,1.7695387178836948,-12.634802621170433,6.029750596649226,24.513632077985,39879,38110,38809,37529
1.889892,-0.25059834122657776,-0.004125539679080248,1.2502892017364502,0.2729107737541199,0.2714344561100006,-0.3688136637210846,0.7953388782193598,-3.4004649610348365,1.7637673814853843,-12.634802621170433,6.029750596649226,24.513632077985,39879,38110,38809,37529
1.8922860000000001,-0.24762660264968872,-0.0014670856762677431,1.2466397285461426,0.3214246928691864,0.2605454623699188,-0.36029601097106934,0.838812785907004,-3.375477053158841,1.7455361796110287,-12.103489758459432,5.988857437931572,23.525507529569804,40163,37963,38434,37095
1.8938070000000007,-0.2493794858455658,0.0013650227338075638,1.2473341226577759,0.3124628961086273,0.2737405598163605,-0.3579407036304474,0.8710661967108992,-3.3671171241809734,1.718222799471176,-11.925590198462277,5.8589928520224435,23.44688261386011,40163,37963,38434,37095
1.8963410000000003,-0.2493794858455658,0.0013650227338075638,1.2473341226577759,0.3124628961086273,0.2737405598163605,-0.3579407036304474,0.9090583201897516,-3.3717283876084454,1.7052734449867748,-11.925590198462277,5.8589928520224435,23.44688261386011,41463,37231,37429,38133
1.8978159999999988,-0.2493794858455658,0.0013650227338075638,1.2473341226577759,0.3124628961086273,0.2737405598163605,-0.3579407036304474,0.9574080097801402,-3.3757758598331478,1.6989090226137034,-11.925590198462277,5.8589928520224435,23.44688261386011,41463,37231,37429,38133
1.9001829999999973,-0.24602295458316803,0.0040478454902768135,1.2437961101531982,0.3588206171989441,0.2630563974380493,-0.3489157259464264,1.0072981383240578,-3.366775174297007,1.6810740991095516,-11.4520331607827,5.91247759782013,22.448867129860663,41654,37422,37608,37908
1.9017259999999951,-0.24602295458316803,0.0040478454902768135,1.2437961101531982,0.3588206171989441,0.2630563974380493,-0.3489157259464264,1.0389554005179387,-3.3721014964771654,1.652518886953395,-11.4520331607827,5.91247759782013,22.448867129860663,41654,37422,37608,37908
1.9041569999999992,-0.24757203459739685,0.007647035643458366,1.244409203529358,0.350658118724823,0.2795744240283966,-0.3469921946525574,1.0506459453340868,-3.416700656304396,1.6274070089286565,-11.269541781879504,5.762008247053594,22.374456923363667,42130,37220,37012,37828
1.9056759999999995,-0.24757203459739685,0.007647035643458366,1.244409203529358,0.350658118724823,0.2795744240283966,-0.3469921946525574,1.0587083326391655,-3.4598625080913097,1.6160137394691885,-11.269541781879504,5.762008247053594,22.374456923363667,42130,37220,37012,37828
1.908551999999996,-0.24757203459739685,0.007647035643458366,1.244409203529358,0.350658118724823,0.2795744240283966,-0.3469921946525574,1.0852528581723122,-3.459936277653505,1.6066653782527378,-11.269541781879504,5.762008247053594,22.374456923363667,41894,37164,37480,37728
1.9096879999999947,-0.24384459853172302,0.010388917289674282,1.2409825325012207,0.39479735493659973,0.2689899802207947,-0.3376278579235077,1.1231983097530611,-3.443811103569184,1.5903577776337465,-10.841680082182057,5.875765044908102,21.358167258763224,41894,37164,37480,37728
1.9120729999999966,-0.24384459853172302,0.010388917289674282,1.2409825325012207,0.39479735493659973,0.2689899802207947,-0.3376278579235077,1.1581175448081256,-3.4250635147594624,1.5684286434277617,-10.841680082182057,5.875765044908102,21.358167258763224,41434,36723,37388,37513
1.9135959999999976,-0.24548639357089996,0.013812277466058731,1.2414989471435547,0.38617685437202454,0.2847606837749481,-0.3361893594264984,1.194886611556359,-3.422171588131745,1.5424143532676495,-10.664793319964874,5.733576376125559,21.28258358554598,41434,36723,37388,37513
1.9160799999999945,-0.24548639357089996,0.013812277466058731,1.2414989471435547,0.38617685437202454,0.2847606837749481,-0.3361893594264984,1.2177289437001322,-3.4565607209718294,1.5209480764591203,-10.664793319964874,5.733576376125559,21.28258358554598,41969,36069,37053,38012
1.9175919999999969,-0.24548639357089996,0.013812277466058731,1.2414989471435547,0.38617685437202454,0.2847606837749481,-0.3361893594264984,1.2224408746168094,-3.550373233530961,1.5062164014151835,-10.664793319964874,5.733576376125559,21.28258358554598,41969,36069,37053,38012
1.9199909999999945,-0.24548639357089996,0.013812277466058731,1.2414989471435547,0.38617685437202454,0.2847606837749481,-0.3361893594264984,1.2075073319622445,-3.681991980924857,1.491652505519922,-10.664793319964874,5.733576376125559,21.28258358554598,40975,36260,37855,37450
1.9215149999999994,-0.243280291557312,0.019917920231819153,1.2385923862457275,0.4181388318538666,0.28953346610069275,-0.3263545632362366,1.1860236114485754,-3.780615493993216,1.4629815790144012,-10.103887095986396,5.7597776046173275,20.16833475426224,40975,36260,37855,37450
1.9240169999999999,-0.243280291557312,0.019917920231819153,1.2385923862457275,0.4181388318538666,0.28953346610069275,-0.3263545632362366,1.1947009892283804,-3.8230764017812215,1.4349973485959575,-10.103887095986396,5.7597776046173275,20.16833475426224,40389,36760,38372,37012
1.9254660000000003,-0.243280291557312,0.019917920231819153,1.2385923862457275,0.4181388318538666,0.28953346610069275,-0.3263545632362366,1.2256403963504305,-3.830441906408054,1.413048506997906,-10.103887095986396,5.7597776046173275,20.16833475426224,40389,36760,38372,37012
1.9281879999999947,-0.243280291557312,0.019917920231819153,1.2385923862457275,0.4181388318538666,0.28953346610069275,-0.3263545632362366,1.2560651475918228,-3.862548177561722,1.3973937803201477,-10.103887095986396,5.7597776046173275,20.16833475426224,40360,36449,38147,36811
1.9294729999999982,-0.243280291557312,0.019917920231819153,1.2385923862457275,0.4181388318538666,0.28953346610069275,-0.3263545632362366,1.2742464151957391,-3.9462121821548886,1.3955125233261159,-10.103887095986396,5.7597776046173275,20.16833475426224,40360,36449,38147,36811
1.931858,-0.243280291557312,0.019917920231819153,1.2385923862457275,0.4181388318538666,0.28953346610069275,-0.3263545632362366,1.276423549386879,-4.038798841664256,1.3811310539655244,-10.103887095986396,5.7597776046173275,20.16833475426224,39253,36780,39210,36733
1.9333839999999982,-0.24051108956336975,0.025990957394242287,1.236209750175476,0.4496394395828247,0.2936784327030182,-0.31267285346984863,1.2844925280156556,-4.123887371124506,1.3538746654729994,-9.575331535046645,5.792785516289273,18.96198034227932,39253,36780,39210,36733
1.9359249999999957,-0.24051108956336975,0.025990957394242287,1.236209750175476,0.4496394395828247,0.2936784327030182,-0.31267285346984863,1.2997508431651557,-4.232699073259073,1.3375144674224793,-9.575331535046645,5.792785516289273,18.96198034227932,39046,37101,39480,36350
1.9373899999999995,-0.24051108956336975,0.025990957394242287,1.236209750175476,0.4496394395828247,0.2936784327030182,-0.31267285346984863,1.2973032649653182,-4.384636141873619,1.3272808714596862,-9.575331535046645,5.792785516289273,18.96198034227932,39046,37101,39480,36350
1.9397799999999987,-0.23582729697227478,0.028872691094875336,1.2331351041793823,0.48704835772514343,0.28275659680366516,-0.3015495240688324,1.2930342177379213,-4.5192203191413185,1.3157529792071148,-9.242311316101974,5.971550529707832,17.73104237574264,38419,37491,39740,35362
1.9412969999999987,-0.23582729697227478,0.028872691094875336,1.2331351041793823,0.48704835772514343,0.28275659680366516,-0.3015495240688324,1.3047298891391677,-4.604371166571076,1.297144940038513,-9.242311316101974,5.971550529707832,17.73104237574264,38419,37491,39740,35362
1.9437339999999967,-0.2374788224697113,0.03256315365433693,1.2335726022720337,0.4783242344856262,0.299705445766449,-0.30050352215766907,1.3171022697734034,-4.667196201950481,1.2740397538951491,-9.069483665640163,5.828703946638043,17.65640368935791,37229,38163,40608,34288
1.9452559999999939,-0.2374788224697113,0.03256315365433693,1.2335726022720337,0.4783242344856262,0.299705445766449,-0.30050352215766907,1.3117534438820337,-4.737375822996249,1.2548359655906967,-9.069483665640163,5.828703946638043,17.65640368935791,37229,38163,40608,34288
1.9479989999999963,-0.2374788224697113,0.03256315365433693,1.2335726022720337,0.4783242344856262,0.299705445766449,-0.30050352215766907,1.3307613566883107,-4.790558084700695,1.2546657895970406,-9.069483665640163,5.828703946638043,17.65640368935791,36359,38096,41484,34718
1.9492669999999999,-0.2374788224697113,0.03256315365433693,1.2335726022720337,0.4783242344856262,0.299705445766449,-0.30050352215766907,1.3797230406971994,-4.829579786256972,1.259801562601204,-9.069483665640163,5.828703946638043,17.65640368935791,36359,38096,41484,34718
1.9516499999999941,-0.2374788224697113,0.03256315365433693,1.2335726022720337,0.4783242344856262,0.299705445766449,-0.30050352215766907,1.4078095365015022,-4.882102116643297,1.2429172544481562,-9.069483665640163,5.828703946638043,17.65640368935791,35827,37852,41692,34887
1.9531779999999999,-0.23432978987693787,0.038868557661771774,1.231324553489685,0.5036590695381165,0.30420881509780884,-0.28718477487564087,1.4221794211113516,-4.923964345818253,1.2181068462588143,-8.58562812475342,5.870595041498034,16.19967949570057,35827,37852,41692,34887
1.9556630000000004,-0.23432978987693787,0.038868557661771774,1.231324553489685,0.5036590695381165,0.30420881509780884,-0.28718477487564087,1.445848265299431,-4.950724853715805,1.1941194880043617,-8.58562812475342,5.870595041498034,16.19967949570057,36580,37601,40713,34753
1.9571719999999986,-0.23432978987693787,0.038868557661771774,1.231324553489685,0.5036590695381165,0.30420881509780884,-0.28718477487564087,1.479643646374482,-4.963765288309487,1.1757664465101352,-8.58562812475342,5.870595041498034,16.19967949570057,36580,37601,40713,34753
1.9596489999999975,-0.2291349321603775,0.04185492545366287,1.2285040616989136,0.5352535247802734,0.2931130528450012,-0.2762376070022583,1.5250691850879636,-4.991563896399952,1.1699676795525966,-8.291367517852613,6.075842640373206,14.74778897121599,37646,37387,39600,34719
1.961091999999997,-0.2291349321603775,0.04185492545366287,1.2285040616989136,0.5352535247802734,0.2931130528450012,-0.2762376070022583,1.567964987081979,-4.990170530517623,1.1618579545591419,-8.291367517852613,6.075842640373206,14.74778897121599,37646,37387,39600,34719
1.9635309999999955,-0.2311427891254425,0.04555419087409973,1.229268193244934,0.5250971913337708,0.31002527475357056,-0.2736414968967438,1.6181376104385266,-4.9368817423695734,1.148774776229964,-8.12479004404442,5.938764328139787,14.662172547699077,37900,37926,39166,33867
1.9650469999999987,-0.2311427891254425,0.04555419087409973,1.229268193244934,0.5250971913337708,0.31002527475357056,-0.2736414968967438,1.658616593743295,-4.889367752729251,1.1310666191937002,-8.12479004404442,5.938764328139787,14.662172547699077,37900,37926,39166,33867
1.9677649999999993,-0.2311427891254425,0.04555419087409973,1.229268193244934,0.5250971913337708,0.31002527475357056,-0.2736414968967438,1.7053745119501433,-4.837742374998065,1.1162995241072653,-8.12479004404442,5.938764328139787,14.662172547699077,38936,37575,38892,34982
1.9690539999999965,-0.2311427891254425,0.04555419087409973,1.229268193244934,0.5250971913337708,0.31002527475357056,-0.2736414968967438,1.7751333535436788,-4.7560504411921025,1.1138761140943203,-8.12479004404442,5.938764328139787,14.662172547699077,38936,37575,38892,34982
1.9714309999999968,-0.2311427891254425,0.04555419087409973,1.229268193244934,0.5250971913337708,0.31002527475357056,-0.2736414968967438,1.8513314523369169,-4.654935540923974,1.1105937680507978,-8.12479004404442,5.938764328139787,14.662172547699077,39336,37121,38897,35884
1.9729609999999957,-0.227438285946846,0.051912836730480194,1.227311372756958,0.545153796672821,0.3138676881790161,-0.2590693533420563,1.9223122853966355,-4.560248446262861,1.1024034158553409,-7.702753272630128,6.085732488871043,13.125650318778801,39336,37121,38897,35884
1.975449999999997,-0.227438285946846,0.051912836730480194,1.227311372756958,0.545153796672821,0.3138676881790161,-0.2590693533420563,1.9861463925130718,-4.4829896104074445,1.1023196594390579,-7.702753272630128,6.085732488871043,13.125650318778801,41015,36568,36949,36028
1.976972999999998,-0.227438285946846,0.051912836730480194,1.227311372756958,0.545153796672821,0.3138676881790161,-0.2590693533420563,2.0517080922286426,-4.4249510744552385,1.1139429594376813,-7.702753272630128,6.085732488871043,13.125650318778801,41015,36568,36949,36028
1.9793459999999978,-0.227438285946846,0.051912836730480194,1.227311372756958,0.545153796672821,0.3138676881790161,-0.2590693533420563,2.11407879232608,-4.386512871493798,1.1062737212885256,-7.702753272630128,6.085732488871043,13.125650318778801,42434,36024,35416,35772
1.980887999999999,-0.22349204123020172,0.05810431018471718,1.225402593612671,0.5623086094856262,0.31654420495033264,-0.24521642923355103,2.1644982907156782,-4.3413331425489305,1.0822488124627028,-7.312606794910781,6.351078814114578,11.682461557875191,42434,36024,35416,35772
1.983309000000001,-0.22349204123020172,0.05810431018471718,1.225402593612671,0.5623086094856262,0.31654420495033264,-0.24521642923355103,2.1887168113527498,-4.3151143216171,1.0577312854142427,-7.312606794910781,6.351078814114578,11.682461557875191,42344,36341,34724,34492
1.9848399999999966,-0.22349204123020172,0.05810431018471718,1.225402593612671,0.5623086094856262,0.31654420495033264,-0.24521642923355103,2.2039491606816215,-4.318736753331827,1.0377360056338187,-7.312606794910781,6.351078814114578,11.682461557875191,42344,36341,34724,34492
1.9876100000000005,-0.22349204123020172,0.05810431018471718,1.225402593612671,0.5623086094856262,0.31654420495033264,-0.24521642923355103,2.215960549830097,-4.314741479064489,1.0305101838061612,-7.312606794910781,6.351078814114578,11.682461557875191,42009,36488,35519,34906
1.988845000000001,-0.21775534749031067,0.061208974570035934,1.223006010055542,0.5849668383598328,0.30437952280044556,-0.23375873267650604,2.2351319807273047,-4.2751602473631864,1.0331682848901693,-7.096675942354481,6.820508130959974,10.370858710362665,42009,36488,35519,34906
1.991237000000001,-0.21775534749031067,0.061208974570035934,1.223006010055542,0.5849668383598328,0.30437952280044556,-0.23375873267650604,2.2614448112456147,-4.237093022741594,1.0259576430807253,-7.096675942354481,6.820508130959974,10.370858710362665,41025,36520,36484,34312
1.9927529999999969,-0.21944303810596466,0.06472509354352951,1.2235116958618164,0.5762379169464111,0.3204522430896759,-0.23224420845508575,2.257288149416219,-4.267255985247831,0.9993721048667913,-6.942286328584551,6.6960737064511715,10.29845063837568,41025,36520,36484,34312
1.9952409999999945,-0.21944303810596466,0.06472509354352951,1.2235116958618164,0.5762379169464111,0.3204522430896759,-0.23224420845508575,2.2393544226356257,-4.349517835527071,0.9705308692095601,-6.942286328584551,6.6960737064511715,10.29845063837568,40345,36019,36986,34904
1.996752999999997,-0.21944303810596466,0.06472509354352951,1.2235116958618164,0.5762379169464111,0.3204522430896759,-0.23224420845508575,2.2174762879645153,-4.40447376251751,0.9496351080855532,-6.942286328584551,6.6960737064511715,10.29845063837568,40345,36019,36986,34904
1.9991440000000003,-0.2135808765888214,0.06786558777093887,1.2212440967559814,0.5961346626281738,0.307631254196167,-0.22100022435188293,2.1822075130163783,-4.411981213630444,0.9237521783462093,-6.739261662469083,7.194202210494141,8.998380455545993,38830,35878,38232,34698
2.000669999999998,-0.2135808765888214,0.06786558777093887,1.2212440967559814,0.5961346626281738,0.307631254196167,-0.22100022435188293,2.1430759560651356,-4.414743444313074,0.9000520420153216,-6.739261662469083,7.194202210494141,8.998380455545993,38830,35878,38232,34698
2.003106,-0.21535883843898773,0.07104255259037018,1.2216264009475708,0.5870274305343628,0.3222101926803589,-0.22009576857089996,2.0897440247074264,-4.4877129929168085,0.8948785852817337,-6.590728006859776,7.081926228673648,8.926283388881028,38259,35830,37733,34003
2.004625,-0.21535883843898773,0.07104255259037018,1.2216264009475708,0.5870274305343628,0.3222101926803589,-0.22009576857089996,2.0213576431816636,-4.636386091299355,0.8880156191525995,-6.590728006859776,7.081926228673648,8.926283388881028,38259,35830,37733,34003
2.0073369999999997,-0.21535883843898773,0.07104255259037018,1.2216264009475708,0.5870274305343628,0.3222101926803589,-0.22009576857089996,1.9586706927047788,-4.754040819833529,0.8689623660287639,-6.590728006859776,7.081926228673648,8.926283388881028,36964,36030,38775,33637
2.008642,-0.2094026356935501,0.0741972103714943,1.2194777727127075,0.6041631698608398,0.308707058429718,-0.20939438045024872,1.9165497374299219,-4.814120136129063,0.8497005873915751,-6.398205838941475,7.535604165809453,7.571110487377309,36964,36030,38775,33637
2.0110109999999985,-0.2094026356935501,0.0741972103714943,1.2194777727127075,0.6041631698608398,0.308707058429718,-0.20939438045024872,1.9042267584339072,-4.84691110599899,0.8462868809272842,-6.398205838941475,7.535604165809453,7.571110487377309,35184,36455,39909,33143
2.0125439999999943,-0.2107558250427246,0.07720275968313217,1.2197409868240356,0.5969735980033875,0.3225306272506714,-0.20888465642929077,1.8965900108500506,-4.884300289807049,0.865017292347975,-6.255988419527992,7.429421297083062,7.512311707925094,35184,36455,39909,33143
2.015051999999996,-0.2107558250427246,0.07720275968313217,1.2197409868240356,0.5969735980033875,0.3225306272506714,-0.20888465642929077,1.8838696882193962,-4.95149397463862,0.8779879521210969,-6.255988419527992,7.429421297083062,7.512311707925094,35143,36857,40477,33387
2.016551999999996,-0.2107558250427246,0.07720275968313217,1.2197409868240356,0.5969735980033875,0.3225306272506714,-0.20888465642929077,1.8564519121648124,-5.025251818925018,0.8762237410569739,-6.255988419527992,7.429421297083062,7.512311707925094,35143,36857,40477,33387
2.018936999999998,-0.20471414923667908,0.08035752922296524,1.2177025079727173,0.6113268136978149,0.3084149658679962,-0.19861088693141937,1.8401417815427856,-5.0415807248327305,0.8527714784445454,-6.055268269756948,7.822025195070993,6.060871993685598,34351,37102,41439,33082
2.020456999999995,-0.20471414923667908,0.08035752922296524,1.2177025079727173,0.6113268136978149,0.3084149658679962,-0.19861088693141937,1.8457764977771751,-5.029927264534762,0.8272582620435318,-6.055268269756948,7.822025195070993,6.060871993685598,34351,37102,41439,33082
2.0228849999999947,-0.20642179250717163,0.08327930420637131,1.2183680534362793,0.6026979088783264,0.32176104187965393,-0.19606207311153412,1.8445381278702884,-5.041878998874819,0.8149540583332022,-5.913293788763068,7.721106886007693,5.989242473443568,34708,37431,40711,32693
2.0244130000000005,-0.20642179250717163,0.08327930420637131,1.2183680534362793,0.6026979088783264,0.32176104187965393,-0.19606207311153412,1.851891381956106,-5.044660404317298,0.8057255393658052,-5.913293788763068,7.721106886007693,5.989242473443568,34708,37431,40711,32693
2.0271389999999956,-0.20642179250717163,0.08327930420637131,1.2183680534362793,0.6026979088783264,0.32176104187965393,-0.19606207311153412,1.8728432692000865,-5.026088051507303,0.794127739134619,-5.913293788763068,7.721106886007693,5.989242473443568,35926,37203,39547,32927
2.0284289999999965,-0.20033769309520721,0.08642376214265823,1.2164565324783325,0.6140990853309631,0.30712369084358215,-0.18612654507160187,1.894369333975088,-5.018851177561122,0.7854191357910326,-5.712476811470092,8.103671327209797,4.499813331441989,35926,37203,39547,32927
2.0309739999999947,-0.20033769309520721,0.08642376214265823,1.2164565324783325,0.6140990853309631,0.30712369084358215,-0.18612654507160187,1.9268270092345923,-5.037445900924273,0.7846904283377597,-5.712476811470092,8.103671327209797,4.499813331441989,36000,37736,39197,32175
2.032331999999995,-0.2017221748828888,0.08982684463262558,1.2172507047653198,0.6069855690002441,0.3224564790725708,-0.18286490440368652,1.9776429191524487,-5.026661696406107,0.7894764617117684,-5.573242145090227,7.991107184674111,4.436977604495049,36000,37736,39197,32175
2.0348189999999957,-0.2017221748828888,0.08982684463262558,1.2172507047653198,0.6069855690002441,0.3224564790725708,-0.18286490440368652,2.0443119612492744,-4.980948536294896,0.7899909178553445,-5.573242145090227,7.991107184674111,4.436977604495049,36488,38071,39235,32670
2.036328999999998,-0.2017221748828888,0.08982684463262558,1.2172507047653198,0.6069855690002441,0.3224564790725708,-0.18286490440368652,2.085664461391589,-4.91051325178448,0.7639823534915761,-5.573242145090227,7.991107184674111,4.436977604495049,36488,38071,39235,32670
2.0387409999999946,-0.19561025500297546,0.09297605603933334,1.2154682874679565,0.6153900027275085,0.307383269071579,-0.173573836684227,2.1160768289339122,-4.820433425809204,0.7404521268382355,-5.376042148513768,8.418536162147047,2.9567467389637287,36408,38153,39426,32786
2.040246999999996,-0.19561025500297546,0.09297605603933334,1.2154682874679565,0.6153900027275085,0.307383269071579,-0.173573836684227,2.1788575226811675,-4.727777257795386,0.7469150861716398,-5.376042148513768,8.418536162147047,2.9567467389637287,36408,38153,39426,32786
2.042709999999999,-0.19737249612808228,0.09609470516443253,1.2157349586486816,0.6064711213111877,0.32153555750846863,-0.1731930524110794,2.2426175939192996,-4.654545121508169,0.7681675777236628,-5.239369500991632,8.316558283232116,2.8885413919494023,37338,38214,38176,32399
2.044202999999994,-0.19737249612808228,0.09609470516443253,1.2157349586486816,0.6064711213111877,0.32153555750846863,-0.1731930524110794,2.2671516991455456,-4.620921647481483,0.776579638079869,-5.239369500991632,8.316558283232116,2.8885413919494023,37338,38214,38176,32399
2.0469189999999946,-0.19737249612808228,0.09609470516443253,1.2157349586486816,0.6064711213111877,0.32153555750846863,-0.1731930524110794,2.2765590493801415,-4.575754968025956,0.7687681205494757,-5.239369500991632,8.316558283232116,2.8885413919494023,38183,37797,37279,32517
2.048210999999996,-0.19128036499023438,0.09923147410154343,1.2140501737594604,0.6119393110275269,0.30581268668174744,-0.16383308172225952,2.3028111598255974,-4.4929269296989665,0.7526234388101701,-5.041177276420778,8.82602849661357,1.491859565033942,38183,37797,37279,32517
2.050593999999997,-0.19128036499023438,0.09923147410154343,1.2140501737594604,0.6119393110275269,0.30581268668174744,-0.16383308172225952,2.3552496006375847,-4.374132101902129,0.7508465777308693,-5.041177276420778,8.82602849661357,1.491859565033942,38305,37711,36316,31918
2.052125999999997,-0.19269482791423798,0.10170087963342667,1.2145371437072754,0.6047170758247375,0.3170791566371918,-0.1620013564825058,2.43403895517147,-4.248224769782016,0.7609245785069744,-4.914276131860682,8.743754515960276,1.4329961033603957,38305,37711,36316,31918
2.0546159999999944,-0.19269482791423798,0.10170087963342667,1.2145371437072754,0.6047170758247375,0.3170791566371918,-0.1620013564825058,2.488116305318292,-4.175740182812785,0.7645141867612649,-4.914276131860682,8.743754515960276,1.4329961033603957,39551,37301,35519,32367
2.0561319999999976,-0.19269482791423798,0.10170087963342667,1.2145371437072754,0.6047170758247375,0.3170791566371918,-0.1620013564825058,2.494297768524475,-4.161128749492065,0.7649276425204997,-4.914276131860682,8.743754515960276,1.4329961033603957,39551,37301,35519,32367
2.0585369999999967,-0.19269482791423798,0.10170087963342667,1.2145371437072754,0.6047170758247375,0.3170791566371918,-0.1620013564825058,2.4860867102515427,-4.128293837464151,0.749005933943461,-4.914276131860682,8.743754515960276,1.4329961033603957,38908,37438,36509,32160
2.0600339999999995,-0.19269482791423798,0.10170087963342667,1.2145371437072754,0.6047170758247375,0.3170791566371918,-0.1620013564825058,2.463473276803462,-4.058307561913523,0.7217380272792214,-4.914276131860682,8.743754515960276,1.4329961033603957,38908,37438,36509,32160
2.062470000000001,-0.1878654509782791,0.10748688131570816,1.2134943008422852,0.6010451912879944,0.3128829598426819,-0.1514595001935959,2.4411421384309295,-3.976293119299551,0.7014121826284915,-4.578815479921549,9.238673070047772,0.09143050640098274,38719,37535,36330,32129
2.0640009999999966,-0.1878654509782791,0.10748688131570816,1.2134943008422852,0.6010451912879944,0.3128829598426819,-0.1514595001935959,2.4314194699232683,-3.9170439103157957,0.6996702755384978,-4.578815479921549,9.238673070047772,0.09143050640098274,38719,37535,36330,32129
2.066705999999998,-0.1878654509782791,0.10748688131570816,1.2134943008422852,0.6010451912879944,0.3128829598426819,-0.1514595001935959,2.4282023713264524,-3.8662616893857287,0.6930641712965018,-4.578815479921549,9.238673070047772,0.09143050640098274,39039,37042,36118,32388
2.067998,-0.1878654509782791,0.10748688131570816,1.2134943008422852,0.6010451912879944,0.3128829598426819,-0.1514595001935959,2.4061447395978712,-3.807992789999231,0.6913945024510766,-4.578815479921549,9.238673070047772,0.09143050640098274,39039,37042,36118,32388
2.070379000000001,-0.18348833918571472,0.11336054652929306,1.2125227451324463,0.5930898785591125,0.3082870543003082,-0.14133711159229279,2.3512199715921858,-3.7498360096946257,0.6847788108291563,-4.243029629495386,9.760290144312583,-1.1700550234334157,38093,36505,36573,32732
2.071909,-0.18348833918571472,0.11336054652929306,1.2125227451324463,0.5930898785591125,0.3082870543003082,-0.14133711159229279,2.303841803167458,-3.6685688500825306,0.6734459285474058,-4.243029629495386,9.760290144312583,-1.1700550234334157,38093,36505,36573,32732
2.0744349999999976,-0.18348833918571472,0.11336054652929306,1.2125227451324463,0.5930898785591125,0.3082870543003082,-0.14133711159229279,2.2619763781991944,-3.584026801277965,0.6565654153989113,-4.243029629495386,9.760290144312583,-1.1700550234334157,37699,36089,36610,32931
2.075909,-0.18348833918571472,0.11336054652929306,1.2125227451324463,0.5930898785591125,0.3082870543003082,-0.14133711159229279,2.215949630869628,-3.547554277517112,0.6527035655021874,-4.243029629495386,9.760290144312583,-1.1700550234334157,37699,36089,36610,32931
2.078291999999994,-0.18348833918571472,0.11336054652929306,1.2125227451324463,0.5930898785591125,0.3082870543003082,-0.14133711159229279,2.1555217067874026,-3.5593400969212574,0.6597978937510223,-4.243029629495386,9.760290144312583,-1.1700550234334157,37960,35536,36284,33294
2.079824999999997,-0.17883335053920746,0.1187584176659584,1.2115854024887085,0.5844305753707886,0.3009439706802368,-0.13204558193683624,2.078000549564613,-3.5712364375106413,0.6628888250911955,-3.9129467930311836,10.269953190688398,-2.322835368926923,37960,35536,36284,33294
2.0822609999999986,-0.17883335053920746,0.1187584176659584,1.2115854024887085,0.5844305753707886,0.3009439706802368,-0.13204558193683624,2.0152361011000073,-3.564032853078086,0.6648622274589442,-3.9129467930311836,10.269953190688398,-2.322835368926923,36950,35822,37042,32525
2.0837909999999975,-0.17883335053920746,0.1187584176659584,1.2115854024887085,0.5844305753707886,0.3009439706802368,-0.13204558193683624,1.9763563460298315,-3.52557733956956,0.6551546723904691,-3.9129467930311836,10.269953190688398,-2.322835368926923,36950,35822,37042,32525
2.086512999999999,-0.17883335053920746,0.1187584176659584,1.2115854024887085,0.5844305753707886,0.3009439706802368,-0.13204558193683624,1.94997813490676,-3.469168924520592,0.6296158896429908,-3.9129467930311836,10.269953190688398,-2.322835368926923,36756,36042,37583,32888
2.0877889999999972,-0.1730106920003891,0.12167271971702576,1.2102994918823242,0.5801081657409668,0.28191474080085754,-0.1254063844680786,1.8991327970588583,-3.4454012770560705,0.6000821655233117,-3.6992368917616756,10.788654002036877,-3.3743688416634434,36756,36042,37583,32888
2.0901699999999983,-0.1730106920003891,0.12167271971702576,1.2102994918823242,0.5801081657409668,0.28191474080085754,-0.1254063844680786,1.8337632444159369,-3.4597863416841337,0.5804413524839773,-3.6992368917616756,10.788654002036877,-3.3743688416634434,36175,36492,38017,31976
2.0916990000000006,-0.17456358671188354,0.12391345202922821,1.2106574773788452,0.5724160075187683,0.29210907220840454,-0.12417793273925781,1.7748296200213554,-3.4860067605126175,0.572277831636503,-3.5816649826942153,10.717568495483988,-3.4319547227428533,36175,36492,38017,31976
2.094184000000001,-0.17456358671188354,0.12391345202922821,1.2106574773788452,0.5724160075187683,0.29210907220840454,-0.12417793273925781,1.7271180238281496,-3.5022797400374377,0.5754418667485989,-3.5816649826942153,10.717568495483988,-3.4319547227428533,35547,36800,38608,32251
2.095712999999996,-0.17456358671188354,0.12391345202922821,1.2106574773788452,0.5724160075187683,0.29210907220840454,-0.12417793273925781,1.7092091976037485,-3.504506409024853,0.5760365506200136,-3.5816649826942153,10.717568495483988,-3.4319547227428533,35547,36800,38608,32251
2.0980899999999965,-0.17456358671188354,0.12391345202922821,1.2106574773788452,0.5724160075187683,0.29210907220840454,-0.12417793273925781,1.7092086649715303,-3.5003497471954574,0.5713757523962659,-3.5816649826942153,10.717568495483988,-3.4319547227428533,34562,37035,39387,32193
2.0996159999999944,-0.16997946798801422,0.1289442479610443,1.2097270488739014,0.5603806972503662,0.282581627368927,-0.11816433817148209,1.7005852162037993,-3.497008811607953,0.5627296667592692,-3.2697881072067334,11.103364482880806,-4.502295900819244,34562,37035,39387,32193
2.1021080000000003,-0.16997946798801422,0.1289442479610443,1.2097270488739014,0.5603806972503662,0.282581627368927,-0.11816433817148209,1.6503120585161009,-3.469783315784073,0.5493910912815527,-3.2697881072067334,11.103364482880806,-4.502295900819244,34410,37562,38738,31267
2.103574999999997,-0.16997946798801422,0.1289442479610443,1.2097270488739014,0.5603806972503662,0.282581627368927,-0.11816433817148209,1.5972488401123812,-3.4298055393964577,0.5304826808315038,-3.2697881072067334,11.103364482880806,-4.502295900819244,34410,37562,38738,31267
2.1062779999999983,-0.16997946798801422,0.1289442479610443,1.2097270488739014,0.5603806972503662,0.282581627368927,-0.11816433817148209,1.5732963692682085,-3.3678588145445603,0.5234285996046428,-3.2697881072067334,11.103364482880806,-4.502295900819244,34471,37288,38572,31707
2.107584999999999,-0.1644166260957718,0.13166986405849457,1.2085654735565186,0.5522224307060242,0.26255714893341064,-0.1144542247056961,1.5716597236203003,-3.2850499509774185,0.5211547593764195,-3.0755185592368184,11.522937360501926,-5.51841353021163,34471,37288,38572,31707
2.110101999999999,-0.1644166260957718,0.13166986405849457,1.2085654735565186,0.5522224307060242,0.26255714893341064,-0.1144542247056961,1.5779443843187237,-3.2333004699394348,0.5305127412623081,-3.0755185592368184,11.522937360501926,-5.51841353021163,34607,37194,37811,31598
2.111489999999998,-0.1657596081495285,0.13391205668449402,1.2087856531143188,0.545483410358429,0.2727678418159485,-0.11390889436006546,1.5536512951711299,-3.2281813416920846,0.5325234611748315,-2.9633468463553565,11.453420082324241,-5.568331659596865,34607,37194,37811,31598
2.113973999999995,-0.1657596081495285,0.13391205668449402,1.2087856531143188,0.545483410358429,0.2727678418159485,-0.11390889436006546,1.5228879229971342,-3.188730072251978,0.5239058713614986,-2.9633468463553565,11.453420082324241,-5.568331659596865,35437,37422,37606,32036
2.1154879999999974,-0.1657596081495285,0.13391205668449402,1.2087856531143188,0.545483410358429,0.2727678418159485,-0.11390889436006546,1.5311772782061148,-3.080829171210218,0.5241220201734722,-2.9633468463553565,11.453420082324241,-5.568331659596865,35437,37422,37606,32036
2.117892,-0.1603556126356125,0.13653619587421417,1.2076671123504639,0.5353410243988037,0.25207018852233887,-0.11012431979179382,1.5404794335776526,-2.968432587932296,0.5268618470134321,-2.770460175202093,11.853909643511336,-6.511412391462543,35627,37237,37774,32512
2.1194029999999984,-0.1603556126356125,0.13653619587421417,1.2076671123504639,0.5353410243988037,0.25207018852233887,-0.11012431979179382,1.5251623957261162,-2.9233633801726673,0.5309294261043646,-2.770460175202093,11.853909643511336,-6.511412391462543,35627,37237,37774,32512
2.121843999999997,-0.16121332347393036,0.13884718716144562,1.2078347206115723,0.5307449698448181,0.26255959272384644,-0.10982577502727509,1.5153217491821644,-2.878926140539714,0.5381147678834529,-2.6620569746236216,11.783331242379372,-6.547334815007486,35633,37642,37590,32079
2.123360999999997,-0.16121332347393036,0.13884718716144562,1.2078347206115723,0.5307449698448181,0.26255959272384644,-0.10982577502727509,1.5406900896198779,-2.774335282416814,0.5438127341937319,-2.6620569746236216,11.783331242379372,-6.547334815007486,35633,37642,37590,32079
2.126101999999999,-0.16121332347393036,0.13884718716144562,1.2078347206115723,0.5307449698448181,0.26255959272384644,-0.10982577502727509,1.559904131094527,-2.685336433528001,0.5517500195066041,-2.6620569746236216,11.783331242379372,-6.547334815007486,36633,37724,37050,32238
2.127375,-0.15596535801887512,0.14136695861816406,1.2067532539367676,0.5188834071159363,0.24140043556690216,-0.10679963231086731,1.5375291837220628,-2.6504658011628304,0.5644737043781348,-2.4590478781947946,12.18901783660207,-7.386905597926316,36633,37724,37050,32238
2.129762999999999,-0.15596535801887512,0.14136695861816406,1.2067532539367676,0.5188834071159363,0.24140043556690216,-0.10679963231086731,1.5100054138560939,-2.6213955336518526,0.5506085220843688,-2.4590478781947946,12.18901783660207,-7.386905597926316,36172,38056,36816,31136
2.1312839999999995,-0.15702447295188904,0.14324896037578583,1.2068769931793213,0.5134387612342834,0.2500514090061188,-0.10663724690675735,1.4934232413287154,-2.5566897739106333,0.5294236082450066,-2.352313610696174,12.131126299162329,-7.427224196017279,36172,38056,36816,31136
2.133762999999999,-0.15702447295188904,0.14324896037578583,1.2068769931793213,0.5134387612342834,0.2500514090061188,-0.10663724690675735,1.5048591213656248,-2.4521106336965297,0.5162757151013398,-2.352313610696174,12.131126299162329,-7.427224196017279,36346,38120,36746,31450
2.135290000000001,-0.15702447295188904,0.14324896037578583,1.2068769931793213,0.5134387612342834,0.2500514090061188,-0.10663724690675735,1.5188292654958533,-2.3472681068506174,0.5158549023595937,-2.352313610696174,12.131126299162329,-7.427224196017279,36346,38120,36746,31450
2.1377779999999986,-0.15702447295188904,0.14324896037578583,1.2068769931793213,0.5134387612342834,0.2500514090061188,-0.10663724690675735,1.50128875445021,-2.2561824049316184,0.5304561823786575,-2.352313610696174,12.131126299162329,-7.427224196017279,36062,37716,36939,31641
2.1391929999999992,-0.15702447295188904,0.14324896037578583,1.2068769931793213,0.5134387612342834,0.2500514090061188,-0.10663724690675735,1.4985919043723412,-2.1768917103225256,0.5456869671003888,-2.352313610696174,12.131126299162329,-7.427224196017279,36062,37716,36939,31641
2.141637999999999,-0.15301990509033203,0.147895947098732,1.20643150806427,0.4946075975894928,0.23840045928955078,-0.10136563330888748,1.4950561585510975,-2.0822044825033577,0.5304922016324009,-2.0369813747390233,12.47278340525001,-8.21385652487188,36192,37389,36142,31289
2.143150999999998,-0.15301990509033203,0.147895947098732,1.20643150806427,0.4946075975894928,0.23840045928955078,-0.10136563330888748,1.468743461190842,-1.968680849452114,0.5167142045748214,-2.0369813747390233,12.47278340525001,-8.21385652487188,36192,37389,36142,31289
2.145862000000001,-0.15301990509033203,0.147895947098732,1.20643150806427,0.4946075975894928,0.23840045928955078,-0.10136563330888748,1.454618054769062,-1.8389518811677381,0.5166239899928949,-2.0369813747390233,12.47278340525001,-8.21385652487188,37002,36662,35400,32128
2.1471650000000007,-0.14814789593219757,0.15016913414001465,1.2054283618927002,0.47984111309051514,0.2162298560142517,-0.09959153831005096,1.4522092255630852,-1.738268279838148,0.5396919917495387,-1.8250061999841518,12.88282719461917,-8.826716335944907,37002,36662,35400,32128
2.1495459999999946,-0.14814789593219757,0.15016913414001465,1.2054283618927002,0.47984111309051514,0.2162298560142517,-0.09959153831005096,1.4327638885477627,-1.7202888798448595,0.5643342878950691,-1.8250061999841518,12.88282719461917,-8.826716335944907,37623,36640,34324,31605
2.1510669999999954,-0.14911213517189026,0.15215221047401428,1.2057212591171265,0.47486159205436707,0.22521615028381348,-0.09851006418466568,1.4002196605528308,-1.7024012257511243,0.5685193123900741,-1.7222412669032618,12.823571306574951,-8.864189572167394,37623,36640,34324,31605
2.1535479999999954,-0.14911213517189026,0.15215221047401428,1.2057212591171265,0.47486159205436707,0.22521615028381348,-0.09851006418466568,1.3573132059144553,-1.6198183314024757,0.5420905012062913,-1.7222412669032618,12.823571306574951,-8.864189572167394,37768,37125,34841,31521
2.155065999999999,-0.14911213517189026,0.15215221047401428,1.2057212591171265,0.47486159205436707,0.22521615028381348,-0.09851006418466568,1.298427518419495,-1.5388787406044604,0.5275577975852971,-1.7222412669032618,12.823571306574951,-8.864189572167394,37768,37125,34841,31521
2.1574539999999978,-0.14444361627101898,0.15429037809371948,1.2047464847564697,0.4588926136493683,0.20239633321762085,-0.09675246477127075,1.250761728597039,-1.448958171662371,0.5380234880370904,-1.503250592637694,13.214948524880855,-9.356013414646002,36851,37148,36076,31909
2.158983,-0.14444361627101898,0.15429037809371948,1.2047464847564697,0.4588926136493683,0.20239633321762085,-0.09675246477127075,1.2248025658714916,-1.3356306804254117,0.5507380848714012,-1.503250592637694,13.214948524880855,-9.356013414646002,36851,37148,36076,31909
2.1614259999999996,-0.1452549695968628,0.15621139109134674,1.2048735618591309,0.4546021819114685,0.21117287874221802,-0.09657196700572968,1.1893632154555347,-1.2523987737191107,0.5470502392624004,-1.4027306093242053,13.157252408963473,-9.388557346431735,36491,36722,36132,32120
2.162940999999999,-0.1452549695968628,0.15621139109134674,1.2048735618591309,0.4546021819114685,0.21117287874221802,-0.09657196700572968,1.109333759960054,-1.2289886556309326,0.5360997203341581,-1.4027306093242053,13.157252408963473,-9.388557346431735,36491,36722,36132,32120
2.165735999999997,-0.1452549695968628,0.15621139109134674,1.2048735618591309,0.4546021819114685,0.21117287874221802,-0.09657196700572968,1.0061054416298658,-1.2371264769738877,0.5436559405845535,-1.4027306093242053,13.157252408963473,-9.388557346431735,36387,36343,36545,32583
2.166951000000001,-0.1452549695968628,0.15621139109134674,1.2048735618591309,0.4546021819114685,0.21117287874221802,-0.09657196700572968,0.9274134922128502,-1.2253852655180009,0.5498537156524131,-1.4027306093242053,13.157252408963473,-9.388557346431735,36387,36343,36545,32583
2.1693309999999983,-0.14142414927482605,0.15965475142002106,1.203955054283142,0.43430081009864807,0.19469806551933289,-0.09587164968252182,0.8611214205683253,-1.1616912406749027,0.5337758126774413,-1.0937354018683263,13.444664624390944,-9.800126073021824,35193,35871,37033,32684
2.1708609999999973,-0.14142414927482605,0.15965475142002106,1.203955054283142,0.43430081009864807,0.19469806551933289,-0.09587164968252182,0.7939546336637638,-1.064241782173105,0.5240045081903725,-1.0937354018683263,13.444664624390944,-9.800126073021824,35193,35871,37033,32684
2.173345999999998,-0.14142414927482605,0.15965475142002106,1.203955054283142,0.43430081009864807,0.19469806551933289,-0.09587164968252182,0.7324194337793113,-0.9873369470055869,0.5276804361534951,-1.0937354018683263,13.444664624390944,-9.800126073021824,34884,35469,36814,32543
2.174863999999994,-0.14142414927482605,0.15965475142002106,1.203955054283142,0.43430081009864807,0.19469806551933289,-0.09587164968252182,0.6906068725586857,-0.888416025422493,0.5297655581289727,-1.0937354018683263,13.444664624390944,-9.800126073021824,34884,35469,36814,32543
2.1772509999999965,-0.14142414927482605,0.15965475142002106,1.203955054283142,0.43430081009864807,0.19469806551933289,-0.09587164968252182,0.6730424596422588,-0.7597677013294439,0.5233979732521069,-1.0937354018683263,13.444664624390944,-9.800126073021824,35595,35147,36433,32935
2.1787739999999975,-0.13812130689620972,0.1627873033285141,1.2035152912139893,0.4121745526790619,0.1772916316986084,-0.09411421418190002,0.632069260218199,-0.7033605512819934,0.5116770351100183,-0.8006475883134411,13.636442461907176,-10.149907078937837,35595,35147,36433,32935
2.1812049999999945,-0.13812130689620972,0.1627873033285141,1.2035152912139893,0.4121745526790619,0.1772916316986084,-0.09411421418190002,0.5748015762435166,-0.699399764950773,0.5008054789080968,-0.8006475883134411,13.636442461907176,-10.149907078937837,35633,34827,35985,32780
2.182729999999996,-0.13812130689620972,0.1627873033285141,1.2035152912139893,0.4121745526790619,0.1772916316986084,-0.09411421418190002,0.5288737986379597,-0.674576040955981,0.4828581367164302,-0.8006475883134411,13.636442461907176,-10.149907078937837,35633,34827,35985,32780
2.185434999999998,-0.13812130689620972,0.1627873033285141,1.2035152912139893,0.4121745526790619,0.1772916316986084,-0.09411421418190002,0.49773522035588535,-0.6262078423960163,0.48176161342710366,-0.8006475883134411,13.636442461907176,-10.149907078937837,36562,35653,35776,32899
2.186735999999997,-0.13408926129341125,0.16444209218025208,1.2025705575942993,0.39429110288619995,0.15363264083862305,-0.0949578806757927,0.4689727476878933,-0.5847940229696029,0.486258494085757,-0.6265471437512317,13.805936612849013,-10.353903163271807,36562,35653,35776,32899
2.189121999999996,-0.13408926129341125,0.16444209218025208,1.2025705575942993,0.39429110288619995,0.15363264083862305,-0.0949578806757927,0.44210481452987,-0.5283126040172528,0.5071242280684733,-0.6265471437512317,13.805936612849013,-10.353903163271807,36766,36359,35811,32246
2.1906460000000005,-0.13456642627716064,0.1662837564945221,1.202789306640625,0.39152437448501587,0.1619800329208374,-0.09426948428153992,0.4292383176448838,-0.4518782162562973,0.514247052140972,-0.53088889542721,13.751220621213607,-10.376528519934258,36766,36359,35811,32246
2.1931529999999984,-0.13456642627716064,0.1662837564945221,1.202789306640625,0.39152437448501587,0.1619800329208374,-0.09426948428153992,0.4266964968319713,-0.36739835226318523,0.5039113905294017,-0.53088889542721,13.751220621213607,-10.376528519934258,36403,36660,36408,32286
2.194644999999997,-0.13456642627716064,0.1662837564945221,1.202789306640625,0.39152437448501587,0.1619800329208374,-0.09426948428153992,0.4191259953802303,-0.2931164644532864,0.48555641824338486,-0.53088889542721,13.751220621213607,-10.376528519934258,36403,36660,36408,32286
2.1970339999999995,-0.13456642627716064,0.1662837564945221,1.202789306640625,0.39152437448501587,0.1619800329208374,-0.09426948428153992,0.3980436465323497,-0.24601657971771515,0.4774196288753521,-0.53088889542721,13.751220621213607,-10.376528519934258,36173,36370,36539,32707
2.1985629999999947,-0.13139846920967102,0.1689334660768509,1.2019200325012207,0.36989542841911316,0.1436990350484848,-0.09588273614645004,0.3728594303945017,-0.20372992588878505,0.48815712820590174,-0.26946591616255644,13.843548609176546,-10.536015199394798,36173,36370,36539,32707
2.2009969999999957,-0.13139846920967102,0.1689334660768509,1.2019200325012207,0.36989542841911316,0.1436990350484848,-0.09588273614645004,0.3521504234419366,-0.18272549114754602,0.5100346303762527,-0.26946591616255644,13.843548609176546,-10.536015199394798,36072,36038,36000,32588
2.2025219999999974,-0.13139846920967102,0.1689334660768509,1.2019200325012207,0.36989542841911316,0.1436990350484848,-0.09588273614645004,0.3229247604813525,-0.1887923884925851,0.5256133570944029,-0.26946591616255644,13.843548609176546,-10.536015199394798,36072,36038,36000,32588
2.2052259999999952,-0.13139846920967102,0.1689334660768509,1.2019200325012207,0.36989542841911316,0.1436990350484848,-0.09588273614645004,0.3012184995690935,-0.15880566067148363,0.5413686181033117,-0.26946591616255644,13.843548609176546,-10.536015199394798,36128,36104,35784,32257
2.2065279999999983,-0.1277914047241211,0.1702522337436676,1.2009503841400146,0.3515814244747162,0.12001369893550873,-0.0981002077460289,0.2950434279495268,-0.07327453880519802,0.5450006371979618,-0.10571526184841899,13.946915352926545,-10.594438891348394,36128,36104,35784,32257
2.2090729999999965,-0.1277914047241211,0.1702522337436676,1.2009503841400146,0.3515814244747162,0.12001369893550873,-0.0981002077460289,0.2826900556275716,0.00013826397994815614,0.5361569782975948,-0.10571526184841899,13.946915352926545,-10.594438891348394,35870,36031,35481,31695
2.2104389999999983,-0.1284223347902298,0.17167352139949799,1.201493740081787,0.3481660485267639,0.1263338029384613,-0.09548503160476685,0.22538785042725906,0.04639130911566358,0.5204096734824426,-0.012023881827687499,13.903632990456954,-10.620146603336586,35870,36031,35481,31695
2.212924999999996,-0.1284223347902298,0.17167352139949799,1.201493740081787,0.3481660485267639,0.1263338029384613,-0.09548503160476685,0.14187532976584785,0.09791972281603552,0.5047141005714653,-0.012023881827687499,13.903632990456954,-10.620146603336586,35665,36052,35821,31603
2.2144470000000003,-0.1284223347902298,0.17167352139949799,1.201493740081787,0.3481660485267639,0.1263338029384613,-0.09548503160476685,0.09443932913357343,0.15574753614698883,0.5007341394803964,-0.012023881827687499,13.903632990456954,-10.620146603336586,35665,36052,35821,31603
2.2168269999999977,-0.12503406405448914,0.1728171706199646,1.2005318403244019,0.3295544683933258,0.1023472249507904,-0.09691015630960464,0.07680760482059482,0.1962560805398571,0.5077652509428554,0.14965157434439724,13.967269635468549,-10.611518293626963,35536,35542,36253,32231
2.2183509999999953,-0.12503406405448914,0.1728171706199646,1.2005318403244019,0.3295544683933258,0.1023472249507904,-0.09691015630960464,0.03945084499880808,0.19345223796519442,0.5187631408489874,0.14965157434439724,13.967269635468549,-10.611518293626963,35536,35542,36253,32231
2.2208119999999982,-0.12553948163986206,0.17394734919071198,1.200773000717163,0.3267126679420471,0.10747132450342178,-0.09587740153074265,-0.026872350260362537,0.1764092553454483,0.5343619411438542,0.24210705871825294,13.932859051526151,-10.63373498290888,35173,35503,36574,32189
2.2223129999999944,-0.12553948163986206,0.17394734919071198,1.200773000717163,0.3267126679420471,0.10747132450342178,-0.09587740153074265,-0.07460756744408037,0.20163376843954048,0.5513041730506112,0.24210705871825294,13.932859051526151,-10.63373498290888,35173,35503,36574,32189
2.225021000000001,-0.12553948163986206,0.17394734919071198,1.200773000717163,0.3267126679420471,0.10747132450342178,-0.09587740153074265,-0.10145898900334516,0.26412362835100245,0.5498159320544477,0.24210705871825294,13.932859051526151,-10.63373498290888,35320,35689,36877,32275
2.2263139999999986,-0.12553948163986206,0.17394734919071198,1.200773000717163,0.3267126679420471,0.10747132450342178,-0.09587740153074265,-0.14201634414556755,0.2928530112424503,0.5359435925152521,0.24210705871825294,13.932859051526151,-10.63373498290888,35320,35689,36877,32275
2.2287049999999944,-0.122698575258255,0.17650528252124786,1.1999006271362305,0.3062605857849121,0.09081442654132843,-0.09823308140039444,-0.18514209345495436,0.3197225422971276,0.5226211957411581,0.4832636080179615,13.883704662538232,-10.593511684216017,34690,35766,37298,31817
2.2302249999999986,-0.122698575258255,0.17650528252124786,1.1999006271362305,0.3062605857849121,0.09081442654132843,-0.09823308140039444,-0.21531863808275123,0.3821842559248188,0.5282807459527127,0.4832636080179615,13.883704662538232,-10.593511684216017,34690,35766,37298,31817
2.232723999999995,-0.122698575258255,0.17650528252124786,1.1999006271362305,0.3062605857849121,0.09081442654132843,-0.09823308140039444,-0.24282005404032028,0.44121085793095766,0.5406550906682522,0.4832636080179615,13.883704662538232,-10.593511684216017,34418,35596,37170,31528
2.2342229999999983,-0.122698575258255,0.17650528252124786,1.1999006271362305,0.3062605857849121,0.09081442654132843,-0.09823308140039444,-0.28227836421255903,0.4960355576586831,0.5484795578194459,0.4832636080179615,13.883704662538232,-10.593511684216017,34418,35596,37170,31528
2.236618999999999,-0.122698575258255,0.17650528252124786,1.1999006271362305,0.3062605857849121,0.09081442654132843,-0.09823308140039444,-0.30275271338357457,0.5834369426571258,0.5324704309796253,0.4832636080179615,13.883704662538232,-10.593511684216017,35044,35364,36779,32049
2.238140999999996,-0.11987372487783432,0.17817971110343933,1.1989492177963257,0.2869452238082886,0.07156070321798325,-0.10198846459388733,-0.3136264334038817,0.6918120195309738,0.513190809163133,0.7153200168807028,13.795398869953079,-10.497946168957403,35044,35364,36779,32049
2.240576000000001,-0.11987372487783432,0.17817971110343933,1.1989492177963257,0.2869452238082886,0.07156070321798325,-0.10198846459388733,-0.3354778698850636,0.7864073017135066,0.503901303806773,0.7153200168807028,13.795398869953079,-10.497946168957403,35863,34494,35586,32515
2.2420999999999984,-0.11987372487783432,0.17817971110343933,1.1989492177963257,0.2869452238082886,0.07156070321798325,-0.10198846459388733,-0.3571836647441318,0.850137612126457,0.5145671973935132,0.7153200168807028,13.795398869953079,-10.497946168957403,35863,34494,35586,32515
2.2447999999999957,-0.11987372487783432,0.17817971110343933,1.1989492177963257,0.2869452238082886,0.07156070321798325,-0.10198846459388733,-0.4007622679521298,0.8953037589497649,0.5110184353724416,0.7153200168807028,13.795398869953079,-10.497946168957403,36845,34647,35208,32750
2.2461069999999963,-0.11709468066692352,0.1787789762020111,1.1979126930236816,0.2689264714717865,0.04823155328631401,-0.1052151545882225,-0.44344042310605836,0.9625242751293187,0.510574086944562,0.8452335609626577,13.694640779300181,-10.286827139407523,36845,34647,35208,32750
2.2485049999999975,-0.11709468066692352,0.1787789762020111,1.1979126930236816,0.2689264714717865,0.04823155328631401,-0.1052151545882225,-0.47066475379696154,1.0392661248381236,0.5192915452987729,0.8452335609626577,13.694640779300181,-10.286827139407523,37136,34600,35058,32936
2.2500199999999966,-0.11705149710178375,0.17992892861366272,1.197954535484314,0.26853451132774353,0.05344381183385849,-0.105348601937294,-0.47792083579250505,1.097395674320583,0.5330921459361043,0.9339662837431394,13.659643907590063,-10.293381092609044,37136,34600,35058,32936
2.2524979999999997,-0.11705149710178375,0.17992892861366272,1.197954535484314,0.26853451132774353,0.05344381183385849,-0.105348601937294,-0.4730384958555764,1.170824418475275,0.533672681764228,0.9339662837431394,13.659643907590063,-10.293381092609044,37188,34866,35503,32956
2.254024999999994,-0.11705149710178375,0.17992892861366272,1.197954535484314,0.26853451132774353,0.05344381183385849,-0.105348601937294,-0.49239747987255317,1.2557446361546316,0.5258123950963727,0.9339662837431394,13.659643907590063,-10.293381092609044,37188,34866,35503,32956
2.2564089999999997,-0.11705149710178375,0.17992892861366272,1.197954535484314,0.26853451132774353,0.05344381183385849,-0.105348601937294,-0.5437560088625132,1.2989818554003951,0.5132100172124952,0.9339662837431394,13.659643907590063,-10.293381092609044,37278,34572,35451,33152
2.257939999999995,-0.11474232375621796,0.18171773850917816,1.1974620819091797,0.24898558855056763,0.036146532744169235,-0.10548767447471619,-0.5963777084470115,1.3010059909869098,0.5104267142677397,1.1468661615394289,13.47679501262013,-9.999274416361573,37278,34572,35451,33152
2.260368999999999,-0.11474232375621796,0.18171773850917816,1.1974620819091797,0.24898558855056763,0.036146532744169235,-0.10548767447471619,-0.6258767448934922,1.3085929374583822,0.5125118362432173,1.1468661615394289,13.47679501262013,-9.999274416361573,36490,34568,36074,32929
2.261916999999994,-0.11474232375621796,0.18171773850917816,1.1974620819091797,0.24898558855056763,0.036146532744169235,-0.10548767447471619,-0.6693696276039033,1.3164966669415192,0.509435419130985,1.1468661615394289,13.47679501262013,-9.999274416361573,36490,34568,36074,32929
2.2646630000000005,-0.11474232375621796,0.18171773850917816,1.1974620819091797,0.24898558855056763,0.036146532744169235,-0.10548767447471619,-0.7548506404298034,1.2834271304215694,0.5077902513675885,1.1468661615394289,13.47679501262013,-9.999274416361573,35863,34463,36439,32690
2.265894999999997,-0.11474232375621796,0.18171773850917816,1.1974620819091797,0.24898558855056763,0.036146532744169235,-0.10548767447471619,-0.8318096043464772,1.2808979263343212,0.5104336384865739,1.1468661615394289,13.47679501262013,-9.999274416361573,35863,34463,36439,32690
2.2682809999999956,-0.11268512904644012,0.18301771581172943,1.1967030763626099,0.22996173799037933,0.018143562600016594,-0.10800501704216003,-0.861178944847871,1.3524574642989138,0.5017357543663751,1.3503967252351217,13.255603447487903,-9.646254204948132,34805,34316,37208,32384
2.269805999999997,-0.11268512904644012,0.18301771581172943,1.1967030763626099,0.22996173799037933,0.018143562600016594,-0.10800501704216003,-0.8726534407205865,1.467310014734107,0.482839194983177,1.3503967252351217,13.255603447487903,-9.646254204948132,34805,34316,37208,32384
2.272286999999997,-0.11268512904644012,0.18301771581172943,1.1967030763626099,0.22996173799037933,0.018143562600016594,-0.10800501704216003,-0.879704359443653,1.5615548914962127,0.48130584669605025,1.3503967252351217,13.255603447487903,-9.646254204948132,34648,33121,36669,32774
2.273807999999997,-0.11268512904644012,0.18301771581172943,1.1967030763626099,0.22996173799037933,0.018143562600016594,-0.10800501704216003,-0.9255989474041247,1.5688058801961713,0.4879435426864774,1.3503967252351217,13.255603447487903,-9.646254204948132,34648,33121,36669,32774
2.2762219999999944,-0.11268512904644012,0.18301771581172943,1.1967030763626099,0.22996173799037933,0.018143562600016594,-0.10800501704216003,-1.0067224960544372,1.520760589918379,0.48988142514318717,1.3503967252351217,13.255603447487903,-9.646254204948132,35225,33087,36433,33060
2.277720999999998,-0.11268512904644012,0.18301771581172943,1.1967030763626099,0.22996173799037933,0.018143562600016594,-0.10800501704216003,-1.071572133073548,1.5111922515958878,0.48226571653194206,1.3503967252351217,13.255603447487903,-9.646254204948132,35225,33087,36433,33060
2.280153999999995,-0.11064629256725311,0.1840781718492508,1.195753812789917,0.20975103974342346,-0.0017553027719259262,-0.11118900030851364,-1.1006304829386477,1.5471101720597318,0.46912278352580566,1.5468457733923218,12.93671289466515,-9.218908551411372,35493,32848,36203,33411
2.28168,-0.11064629256725311,0.1840781718492508,1.195753812789917,0.20975103974342346,-0.0017553027719259262,-0.11118900030851364,-1.1018917560309094,1.5936551705374282,0.4635303782632346,1.5468457733923218,12.93671289466515,-9.218908551411372,35493,32848,36203,33411
2.284377999999997,-0.11064629256725311,0.1840781718492508,1.195753812789917,0.20975103974342346,-0.0017553027719259262,-0.11118900030851364,-1.1091623855439074,1.6443590945314468,0.472668616069678,1.5468457733923218,12.93671289466515,-9.218908551411372,36143,33591,36290,33117
2.285684000000001,-0.11064629256725311,0.1840781718492508,1.195753812789917,0.20975103974342346,-0.0017553027719259262,-0.11118900030851364,-1.1278931964387617,1.6778407552300865,0.47389926280940364,1.5468457733923218,12.93671289466515,-9.218908551411372,36143,33591,36290,33117
2.2880729999999967,-0.10728064179420471,0.18494310975074768,1.194230079650879,0.19668857753276825,-0.02072332240641117,-0.11627966165542603,-1.1434310103446654,1.6965284229152815,0.481196390775248,1.7189898622644455,12.591243575185299,-8.76271615994997,36456,33929,36288,32990
2.289617999999995,-0.10728064179420471,0.18494310975074768,1.194230079650879,0.19668857753276825,-0.02072332240641117,-0.11627966165542603,-1.152135685525644,1.7109736749839803,0.47581960169243254,1.7189898622644455,12.591243575185299,-8.76271615994997,36456,33929,36288,32990
2.2922109999999956,-0.10728064179420471,0.18494310975074768,1.194230079650879,0.19668857753276825,-0.02072332240641117,-0.11627966165542603,-1.1698780641819153,1.740994025213844,0.46507334721979926,1.7189898622644455,12.591243575185299,-8.76271615994997,35958,33951,37111,33094
2.2936039999999993,-0.10728064179420471,0.18494310975074768,1.194230079650879,0.19668857753276825,-0.02072332240641117,-0.11627966165542603,-1.1902047743599997,1.815384237101082,0.4490138866353762,1.7189898622644455,12.591243575185299,-8.76271615994997,35958,33951,37111,33094
2.296,-0.1053880825638771,0.18463075160980225,1.1930474042892456,0.18186518549919128,-0.04181349650025368,-0.12000765651464462,-1.2032121857561646,1.9113989175655997,0.43621100601092927,1.8014545614652147,12.239951338399113,-8.277206660842944,36636,33596,36370,33689
2.2975099999999946,-0.1053880825638771,0.18463075160980225,1.1930474042892456,0.18186518549919128,-0.04181349650025368,-0.12000765651464462,-1.2208712074703165,1.9625694273826002,0.40919287056742554,1.8014545614652147,12.239951338399113,-8.277206660842944,36636,33596,36370,33689
2.2999479999999966,-0.10625234246253967,0.1853587031364441,1.1935611963272095,0.17692334949970245,-0.03814204782247543,-0.11684928089380264,-1.252141512357809,1.9685287829538705,0.38966837108870034,1.8916872749484415,12.212192658786508,-8.310436832149142,37092,32969,35614,34002
2.301475999999995,-0.10625234246253967,0.1853587031364441,1.1935611963272095,0.17692334949970245,-0.03814204782247543,-0.11684928089380264,-1.2755248656770317,1.9544748824073588,0.38788971237566366,1.8916872749484415,12.212192658786508,-8.310436832149142,37092,32969,35614,34002
2.304345000000001,-0.10625234246253967,0.1853587031364441,1.1935611963272095,0.17692334949970245,-0.03814204782247543,-0.11684928089380264,-1.2666992829825636,1.9722251173888459,0.3998519994915407,1.8916872749484415,12.212192658786508,-8.310436832149142,36636,32963,35776,33513
2.305476999999999,-0.10625234246253967,0.1853587031364441,1.1935611963272095,0.17692334949970245,-0.03814204782247543,-0.11684928089380264,-1.2277100719915857,2.064374352689168,0.4134871179566374,1.8916872749484415,12.212192658786508,-8.310436832149142,36636,32963,35776,33513
2.3078659999999944,-0.10359197854995728,0.18560808897018433,1.191841721534729,0.1612347811460495,-0.060256753116846085,-0.12113012373447418,-1.202586609216105,2.146961508095561,0.413873176446158,2.055890533748113,11.738621354392018,-7.645380208304522,37164,32875,34919,33248
2.309390999999996,-0.10359197854995728,0.18560808897018433,1.191841721534729,0.1612347811460495,-0.060256753116846085,-0.12113012373447418,-1.2187151122517885,2.1335720662410242,0.41095138912471846,2.055890533748113,11.738621354392018,-7.645380208304522,37164,32875,34919,33248
2.311873999999996,-0.10359197854995728,0.18560808897018433,1.191841721534729,0.1612347811460495,-0.060256753116846085,-0.12113012373447418,-1.2578735671300412,2.0995801438775255,0.4063529421599923,2.055890533748113,11.738621354392018,-7.645380208304522,37014,32866,34891,32974
2.313384999999995,-0.10359197854995728,0.18560808897018433,1.191841721534729,0.1612347811460495,-0.060256753116846085,-0.12113012373447418,-1.2841745465815002,2.096297664675948,0.40275980521725735,2.055890533748113,11.738621354392018,-7.645380208304522,37014,32866,34891,32974
2.315779999999999,-0.10359197854995728,0.18560808897018433,1.191841721534729,0.1612347811460495,-0.060256753116846085,-0.12113012373447418,-1.2953865879287882,2.1152523142604234,0.41022707588724416,2.055890533748113,11.738621354392018,-7.645380208304522,36952,33492,35497,33006
2.3173220000000003,-0.10359197854995728,0.18560808897018433,1.191841721534729,0.1612347811460495,-0.060256753116846085,-0.12113012373447418,-1.2891713025767613,2.146528744418423,0.4203428602613148,2.055890533748113,11.738621354392018,-7.645380208304522,36952,33492,35497,33006
2.319882999999994,-0.10173601657152176,0.18565727770328522,1.1906968355178833,0.14896775782108307,-0.07702471315860748,-0.12365696579217911,-1.302108140204039,2.1457184776567666,0.4168921358578718,2.2110823294553796,11.331527196102032,-7.050222913210663,36960,33314,35519,33209
2.321258999999998,-0.10173601657152176,0.18565727770328522,1.1906968355178833,0.14896775782108307,-0.07702471315860748,-0.12365696579217911,-1.3380150085493596,2.1288269789687755,0.4118495402023477,2.2110823294553796,11.331527196102032,-7.050222913210663,36960,33314,35519,33209
2.323964,-0.10173601657152176,0.18565727770328522,1.1906968355178833,0.14896775782108307,-0.07702471315860748,-0.12365696579217911,-1.373368605178216,2.119618167393445,0.3982661536414258,2.2110823294553796,11.331527196102032,-7.050222913210663,36763,33572,35947,32762
2.3252679999999963,-0.10173601657152176,0.18565727770328522,1.1906968355178833,0.14896775782108307,-0.07702471315860748,-0.12365696579217911,-1.4228168487182622,2.119729887001174,0.3730980829176864,2.2110823294553796,11.331527196102032,-7.050222913210663,36763,33572,35947,32762
2.3276429999999966,-0.10173601657152176,0.18565727770328522,1.1906968355178833,0.14896775782108307,-0.07702471315860748,-0.12365696579217911,-1.474312929978525,2.0971753094131835,0.3489107545548824,2.2110823294553796,11.331527196102032,-7.050222913210663,36057,33116,36429,33018
2.329176999999996,-0.09991991519927979,0.18551616370677948,1.189604640007019,0.1381259262561798,-0.09305568784475327,-0.12591499090194702,-1.5340155421378667,2.0780484864642346,0.33706894218881783,2.3618342147291687,10.889980352060254,-6.452121353799313,36057,33116,36429,33018
2.331735999999997,-0.09991991519927979,0.18551616370677948,1.189604640007019,0.1381259262561798,-0.09305568784475327,-0.12591499090194702,-1.567918248604848,2.101373117081421,0.3348123126391392,2.3618342147291687,10.889980352060254,-6.452121353799313,35365,32517,36890,33418
2.3331889999999986,-0.09991991519927979,0.18551616370677948,1.189604640007019,0.1381259262561798,-0.09305568784475327,-0.12591499090194702,-1.57552942984224,2.1326985494034782,0.34690692557167957,2.3618342147291687,10.889980352060254,-6.452121353799313,35365,32517,36890,33418
2.335577999999994,-0.09991991519927979,0.18551616370677948,1.189604640007019,0.1381259262561798,-0.09305568784475327,-0.12591499090194702,-1.6325646198537584,2.0906692068701203,0.3480499876010552,2.3618342147291687,10.889980352060254,-6.452121353799313,35623,32248,36652,33738
2.3370899999999963,-0.09991991519927979,0.18551616370677948,1.189604640007019,0.1381259262561798,-0.09305568784475327,-0.12591499090194702,-1.6981331106301087,2.022413453395825,0.3277137899115875,2.3618342147291687,10.889980352060254,-6.452121353799313,35623,32248,36652,33738
2.339528999999995,-0.09864464402198792,0.18529269099235535,1.1885507106781006,0.12646403908729553,-0.10834309458732605,-0.12607990205287933,-1.7472354095445537,2.005998926859067,0.3058428124859071,2.493848866642235,10.384019712199926,-5.876610830724849,34899,32078,37316,33735
2.341048999999999,-0.09864464402198792,0.18529269099235535,1.1885507106781006,0.12646403908729553,-0.10834309458732605,-0.12607990205287933,-1.7795069298438615,2.024603503918252,0.3162804731672274,2.493848866642235,10.384019712199926,-5.876610830724849,34899,32078,37316,33735
2.3437449999999953,-0.09864464402198792,0.18529269099235535,1.1885507106781006,0.12646403908729553,-0.10834309458732605,-0.12607990205287933,-1.7898008464053448,2.0314695326826397,0.33677576144231375,2.493848866642235,10.384019712199926,-5.876610830724849,34821,32209,37365,33469
2.345051999999996,-0.09864464402198792,0.18529269099235535,1.1885507106781006,0.12646403908729553,-0.10834309458732605,-0.12607990205287933,-1.8020199621188462,2.0373692334454923,0.3388218015287944,2.493848866642235,10.384019712199926,-5.876610830724849,34821,32209,37365,33469
2.3475550000000003,-0.09864464402198792,0.18529269099235535,1.1885507106781006,0.12646403908729553,-0.10834309458732605,-0.12607990205287933,-1.8181061208931975,2.0517224732985286,0.32468417785551335,2.493848866642235,10.384019712199926,-5.876610830724849,35352,32542,37065,33180
2.3489680000000006,-0.09697526693344116,0.1843796819448471,1.1873984336853027,0.1163657009601593,-0.12610313296318054,-0.12634970247745514,-1.8347878956453447,2.075087184490121,0.30876157046160674,2.6244800249738005,9.77760342156411,-5.258961029490782,35352,32542,37065,33180
2.3514579999999987,-0.09697526693344116,0.1843796819448471,1.1873984336853027,0.1163657009601593,-0.12610313296318054,-0.12634970247745514,-1.848356301925135,2.094382052903854,0.2984473472968116,2.6244800249738005,9.77760342156411,-5.258961029490782,35533,31896,36923,33627
2.3529619999999993,-0.09697526693344116,0.1843796819448471,1.1873984336853027,0.1163657009601593,-0.12610313296318054,-0.12634970247745514,-1.8677241409527363,2.0884593157975724,0.2895615771617077,2.6244800249738005,9.77760342156411,-5.258961029490782,35533,31896,36923,33627
2.355367999999995,-0.09697526693344116,0.1843796819448471,1.1873984336853027,0.1163657009601593,-0.12610313296318054,-0.12634970247745514,-1.867733861490715,2.093110926115559,0.29007050724602185,2.6244800249738005,9.77760342156411,-5.258961029490782,35935,32230,36915,33892
2.356883999999998,-0.09697526693344116,0.1843796819448471,1.1873984336853027,0.1163657009601593,-0.12610313296318054,-0.12634970247745514,-1.847621535780382,2.1065393832800656,0.3003601960392746,2.6244800249738005,9.77760342156411,-5.258961029490782,35935,32230,36915,33892
2.3594019999999944,-0.09576839953660965,0.18378004431724548,1.1857622861862183,0.10626472532749176,-0.1401255875825882,-0.13102468848228455,-1.8314111405411788,2.126051698796804,0.31140359271053347,2.7504041869796936,9.133117017132518,-4.636012926535016,36762,32238,36331,34012
2.3608369999999996,-0.09576839953660965,0.18378004431724548,1.1857622861862183,0.10626472532749176,-0.1401255875825882,-0.13102468848228455,-1.8244652169440887,2.1568720626181275,0.29993598776713865,2.7504041869796936,9.133117017132518,-4.636012926535016,36762,32238,36331,34012
2.3635339999999996,-0.09576839953660965,0.18378004431724548,1.1857622861862183,0.10626472532749176,-0.1401255875825882,-0.13102468848228455,-1.8199321172946101,2.1845289905386003,0.2880232687370507,2.7504041869796936,9.133117017132518,-4.636012926535016,36706,31985,36287,33897
2.3648439999999975,-0.09576839953660965,0.18378004431724548,1.1857622861862183,0.10626472532749176,-0.1401255875825882,-0.13102468848228455,-1.8240845180662617,2.198227359079586,0.28872640984385883,2.7504041869796936,9.133117017132518,-4.636012926535016,36706,31985,36287,33897
2.367221999999994,-0.09576839953660965,0.18378004431724548,1.1857622861862183,0.10626472532749176,-0.1401255875825882,-0.13102468848228455,-1.8102050545711503,2.21426717885097,0.29929519791935194,2.7504041869796936,9.133117017132518,-4.636012926535016,37015,32310,36084,34051
2.3687599999999946,-0.09537360072135925,0.18441471457481384,1.185883641242981,0.10767845809459686,-0.13709336519241333,-0.13062787055969238,-1.7885456985835904,2.234300009202764,0.3016174411003874,2.835169385243842,9.109297065741801,-4.63031668082051,37015,32310,36084,34051
2.3712319999999965,-0.09433579444885254,0.18296758830547333,1.184562087059021,0.09988640248775482,-0.152378648519516,-0.1334730088710785,-1.77317739488107,2.2646059834595387,0.2831417943274763,2.878726713983634,8.555448732096908,-4.033926614318876,37320,31829,35662,34395
2.3727669999999996,-0.09433579444885254,0.18296758830547333,1.184562087059021,0.09988640248775482,-0.152378648519516,-0.1334730088710785,-1.7701709523264797,2.297207069943744,0.25883951727412174,2.878726713983634,8.555448732096908,-4.033926614318876,37320,31829,35662,34395
2.375244999999995,-0.09433579444885254,0.18296758830547333,1.184562087059021,0.09988640248775482,-0.152378648519516,-0.1334730088710785,-1.772345822830693,2.313947700555982,0.24453396464935442,2.878726713983634,8.555448732096908,-4.033926614318876,37632,31709,35230,34181
2.376667999999998,-0.09433579444885254,0.18296758830547333,1.184562087059021,0.09988640248775482,-0.152378648519516,-0.1334730088710785,-1.7675468065463702,2.2798597712351856,0.2541399700565134,2.878726713983634,8.555448732096908,-4.033926614318876,37632,31709,35230,34181
2.3791039999999994,-0.09319625794887543,0.18247085809707642,1.1834450960159302,0.09352890402078629,-0.1619715839624405,-0.13550202548503876,-1.766378078301989,2.237924038814144,0.26425184291273296,3.0044347806196106,7.977856076263228,-3.408345065851514,37561,32036,35345,33951
2.3806270000000005,-0.09319625794887543,0.18247085809707642,1.1834450960159302,0.09352890402078629,-0.1619715839624405,-0.13550202548503876,-1.7535124802338706,2.2357154793221414,0.2553672712001196,3.0044347806196106,7.977856076263228,-3.408345065851514,37561,32036,35345,33951
2.383339,-0.09319625794887543,0.18247085809707642,1.1834450960159302,0.09352890402078629,-0.1619715839624405,-0.13550202548503876,-1.7486273106882837,2.2502454199135045,0.24944987706077487,3.0044347806196106,7.977856076263228,-3.408345065851514,37093,31697,35750,33945
2.384640999999996,-0.09319625794887543,0.18247085809707642,1.1834450960159302,0.09352890402078629,-0.1619715839624405,-0.13550202548503876,-1.7513115107509745,2.245524966881339,0.257746039975292,3.0044347806196106,7.977856076263228,-3.408345065851514,37093,31697,35750,33945
2.3871039999999994,-0.09319625794887543,0.18247085809707642,1.1834450960159302,0.09352890402078629,-0.1619715839624405,-0.13550202548503876,-1.7831284294522056,2.2162239364619056,0.2547265812208738,3.0044347806196106,7.977856076263228,-3.408345065851514,37024,32206,35972,33719
2.388548999999999,-0.09309829026460648,0.18326102197170258,1.1837314367294312,0.09360669553279877,-0.15853556990623474,-0.1342153549194336,-1.8260420746255246,2.160642432931407,0.24230664651642345,3.0896110575567843,7.95063843374773,-3.4110989105991103,37024,32206,35972,33719
2.3910329999999957,-0.09219104051589966,0.18160879611968994,1.182377576828003,0.08784542232751846,-0.17194457352161407,-0.13638095557689667,-1.849767777302877,2.0847185065723925,0.23466515517687503,3.133675042538381,7.410624037196416,-2.7989588444149334,36265,31737,36689,34274
2.3925449999999984,-0.09219104051589966,0.18160879611968994,1.182377576828003,0.08784542232751846,-0.17194457352161407,-0.13638095557689667,-1.8500241065577971,2.0177008566888754,0.23658522774379492,3.133675042538381,7.410624037196416,-2.7989588444149334,36265,31737,36689,34274
2.394949999999997,-0.09219104051589966,0.18160879611968994,1.182377576828003,0.08784542232751846,-0.17194457352161407,-0.13638095557689667,-1.8242931767376696,2.006327827253692,0.2361118342152765,3.133675042538381,7.410624037196416,-2.7989588444149334,35663,32191,37290,33605
2.3964579999999986,-0.09219104051589966,0.18160879611968994,1.182377576828003,0.08784542232751846,-0.17194457352161407,-0.13638095557689667,-1.825422623355972,2.0438826596815534,0.23130978858521375,3.133675042538381,7.410624037196416,-2.7989588444149334,35663,32191,37290,33605
2.398898000000001,-0.09070279449224472,0.18057742714881897,1.1813405752182007,0.08533503860235214,-0.18131911754608154,-0.13645683228969574,-1.8551427021729294,2.065200465259311,0.21844076169719198,3.260619732328245,6.825122272024517,-2.2294762953004854,36012,31752,36680,33765
2.400415000000001,-0.09070279449224472,0.18057742714881897,1.1813405752182007,0.08533503860235214,-0.18131911754608154,-0.13645683228969574,-1.8826970983914342,2.047035709254153,0.19798616985251347,3.260619732328245,6.825122272024517,-2.2294762953004854,36012,31752,36680,33765
2.4031259999999968,-0.09070279449224472,0.18057742714881897,1.1813405752182007,0.08533503860235214,-0.18131911754608154,-0.13645683228969574,-1.910227393002074,1.9885833180685486,0.18349266463381378,3.260619732328245,6.825122272024517,-2.2294762953004854,35882,31169,36773,34105
2.404420999999995,-0.09070279449224472,0.18057742714881897,1.1813405752182007,0.08533503860235214,-0.18131911754608154,-0.13645683228969574,-1.9297331837741412,1.9484320367359145,0.1818179690718311,3.260619732328245,6.825122272024517,-2.2294762953004854,35882,31169,36773,34105
2.4068139999999985,-0.09070279449224472,0.18057742714881897,1.1813405752182007,0.08533503860235214,-0.18131911754608154,-0.13645683228969574,-1.9305096283899539,1.9492754598531425,0.18808849837172034,3.260619732328245,6.825122272024517,-2.2294762953004854,35929,31202,36874,34410
2.4083329999999985,-0.0903434157371521,0.18131200969219208,1.1816811561584473,0.0865054652094841,-0.17816711962223053,-0.1348988115787506,-1.918701305274597,1.988092497479647,0.18355867773933413,3.3449216907025363,6.798937375043841,-2.2254508638986112,35929,31202,36874,34410
2.4108099999999975,-0.08949732780456543,0.17947255074977875,1.1803263425827026,0.08271527290344238,-0.18974699079990387,-0.1359109729528427,-1.8918952573224044,2.001551447838635,0.1895204301555855,3.381137839456617,6.221757001074046,-1.6850229387310784,36713,30768,36420,35267
2.412337999999996,-0.08949732780456543,0.17947255074977875,1.1803263425827026,0.08271527290344238,-0.18974699079990387,-0.1359109729528427,-1.868966505601258,1.9870057945968402,0.20186018706646766,3.381137839456617,6.221757001074046,-1.6850229387310784,36713,30768,36420,35267
2.4148169999999953,-0.08949732780456543,0.17947255074977875,1.1803263425827026,0.08271527290344238,-0.18974699079990387,-0.1359109729528427,-1.8576898825975356,1.9750406112932777,0.2032481434028329,3.381137839456617,6.221757001074046,-1.6850229387310784,37184,31085,36129,34835
2.416248999999996,-0.08949732780456543,0.17947255074977875,1.1803263425827026,0.08271527290344238,-0.18974699079990387,-0.1359109729528427,-1.8424776401348941,1.9838122649756718,0.19542780415132885,3.381137839456617,6.221757001074046,-1.6850229387310784,37184,31085,36129,34835
2.4186759999999996,-0.08842203766107559,0.17834708094596863,1.178780436515808,0.08065702021121979,-0.19685962796211243,-0.13743498921394348,-1.837262105456083,1.9857083025137536,0.19516425107195187,3.5077650006494308,5.625010646855356,-1.1493053566871134,37543,31477,36137,34707
2.420207999999999,-0.08842203766107559,0.17834708094596863,1.178780436515808,0.08065702021121979,-0.19685962796211243,-0.13743498921394348,-1.8492240929663373,1.9468836748781424,0.18530947312946586,3.5077650006494308,5.625010646855356,-1.1493053566871134,37543,31477,36137,34707
2.422923999999999,-0.08842203766107559,0.17834708094596863,1.178780436515808,0.08065702021121979,-0.19685962796211243,-0.13743498921394348,-1.850628111493027,1.879411689712658,0.17770273604214296,3.5077650006494308,5.625010646855356,-1.1493053566871134,37444,31547,36455,34759
2.424214,-0.08842203766107559,0.17834708094596863,1.178780436515808,0.08065702021121979,-0.19685962796211243,-0.13743498921394348,-1.8377613150024181,1.8214302785658343,0.18059536174964613,3.5077650006494308,5.625010646855356,-1.1493053566871134,37444,31547,36455,34759
2.4265919999999968,-0.08842203766107559,0.17834708094596863,1.178780436515808,0.08065702021121979,-0.19685962796211243,-0.13743498921394348,-1.8012136900988247,1.7986786270571784,0.18007526303351049,3.5077650006494308,5.625010646855356,-1.1493053566871134,37065,32257,37030,34313
2.428120999999999,-0.08820706605911255,0.178684800863266,1.1788934469223022,0.0812690481543541,-0.19534873962402344,-0.13696080446243286,-1.776802489756886,1.8085903800022354,0.1709002569592672,3.5933758638469624,5.610592499396219,-1.1495282913155105,37065,32257,37030,34313
2.430670999999995,-0.08740422874689102,0.17668332159519196,1.177521824836731,0.07930508255958557,-0.20495884120464325,-0.1372520923614502,-1.7618207438865907,1.8132846008976635,0.16401302277469965,3.6372928276597243,5.0523939210053745,-0.6430608619268061,36631,31692,37154,34647
2.4321199999999954,-0.08740422874689102,0.17668332159519196,1.177521824836731,0.07930508255958557,-0.20495884120464325,-0.1372520923614502,-1.7444936852023172,1.7947054570268892,0.16350547420520098,3.6372928276597243,5.0523939210053745,-0.6430608619268061,36631,31692,37154,34647
2.434515999999996,-0.08740422874689102,0.17668332159519196,1.177521824836731,0.07930508255958557,-0.20495884120464325,-0.1372520923614502,-1.7508113690982576,1.7459054268961682,0.16136647315191976,3.6372928276597243,5.0523939210053745,-0.6430608619268061,36538,31684,36825,34108
2.4360439999999945,-0.08740422874689102,0.17668332159519196,1.177521824836731,0.07930508255958557,-0.20495884120464325,-0.1372520923614502,-1.7716058635218144,1.6837395238865576,0.15220245261717305,3.6372928276597243,5.0523939210053745,-0.6430608619268061,36538,31684,36825,34108
2.438476999999999,-0.08640507608652115,0.17529934644699097,1.1764039993286133,0.07878318428993225,-0.21065901219844818,-0.13672661781311035,-1.7841256501223859,1.62505317399919,0.14620907516297696,3.764319479059773,4.4922916017560945,-0.16976189510664497,36325,31617,36833,34023
2.4399989999999963,-0.08640507608652115,0.17529934644699097,1.1764039993286133,0.07878318428993225,-0.21065901219844818,-0.13672661781311035,-1.7862232889549867,1.565326726548092,0.14430454879892043,3.764319479059773,4.4922916017560945,-0.16976189510664497,36325,31617,36833,34023
2.442858,-0.08640507608652115,0.17529934644699097,1.1764039993286133,0.07878318428993225,-0.21065901219844818,-0.13672661781311035,-1.7650462314408402,1.5095012774617418,0.13883836904964075,3.764319479059773,4.4922916017560945,-0.16976189510664497,35906,31447,37288,34075
2.444004000000001,-0.08640507608652115,0.17529934644699097,1.1764039993286133,0.07878318428993225,-0.21065901219844818,-0.13672661781311035,-1.7447472181380927,1.5021701276129718,0.13133304014320105,3.764319479059773,4.4922916017560945,-0.16976189510664497,35906,31447,37288,34075
2.446386999999995,-0.08619890362024307,0.17617656290531158,1.1767116785049438,0.07934626936912537,-0.20700328052043915,-0.13533338904380798,-1.7273988541650986,1.5098034130874114,0.12559914612534115,3.84746285378559,4.463408962345717,-0.1710522277010892,35932,31700,37297,34023
2.447911,-0.08619890362024307,0.17617656290531158,1.1767116785049438,0.07934626936912537,-0.20700328052043915,-0.13533338904380798,-1.713751085684824,1.4964734928832377,0.1372314675821574,3.84746285378559,4.463408962345717,-0.1710522277010892,35932,31700,37297,34023
2.4504029999999983,-0.08540691435337067,0.17406818270683289,1.1753591299057007,0.07905711233615875,-0.21467705070972443,-0.13511939346790314,-1.6824689297304807,1.477157052864675,0.1529313098732573,3.887198423762842,3.93042912528426,0.23692694352881594,36123,31482,37420,34533
2.4519229999999954,-0.08540691435337067,0.17406818270683289,1.1753591299057007,0.07905711233615875,-0.21467705070972443,-0.13511939346790314,-1.6395903051254965,1.4869593498889297,0.161488928627793,3.887198423762842,3.93042912528426,0.23692694352881594,36123,31482,37420,34533
2.454382999999994,-0.08540691435337067,0.17406818270683289,1.1753591299057007,0.07905711233615875,-0.21467705070972443,-0.13511939346790314,-1.6113753117985974,1.49721651482737,0.156668390672911,3.887198423762842,3.93042912528426,0.23692694352881594,36880,31401,36700,34370
2.455830999999998,-0.08540691435337067,0.17406818270683289,1.1753591299057007,0.07905711233615875,-0.21467705070972443,-0.13511939346790314,-1.6027650456782623,1.4688274839232343,0.15075978496516348,3.887198423762842,3.93042912528426,0.23692694352881594,36880,31401,36700,34370
2.458261999999995,-0.08439997583627701,0.17239096760749817,1.1738148927688599,0.08012514561414719,-0.21932394802570343,-0.13478916883468628,-1.6010843247143132,1.4313710552976513,0.14180490579977206,4.019061403629302,3.4123047427674913,0.6272135838447633,37701,31803,36186,34332
2.4597839999999995,-0.08439997583627701,0.17239096760749817,1.1738148927688599,0.08012514561414719,-0.21932394802570343,-0.13478916883468628,-1.6059098394514824,1.3938302044655126,0.12181899701743384,4.019061403629302,3.4123047427674913,0.6272135838447633,37701,31803,36186,34332
2.462489999999998,-0.08439997583627701,0.17239096760749817,1.1738148927688599,0.08012514561414719,-0.21932394802570343,-0.13478916883468628,-1.6075900277832134,1.348447675803636,0.10780127384985524,4.019061403629302,3.4123047427674913,0.6272135838447633,37595,31651,36603,34646
2.463788999999997,-0.08439997583627701,0.17239096760749817,1.1738148927688599,0.08012514561414719,-0.21932394802570343,-0.13478916883468628,-1.5654323208853136,1.3564388901285822,0.10577641421641915,4.019061403629302,3.4123047427674913,0.6272135838447633,37595,31651,36603,34646
2.4663289999999978,-0.08439997583627701,0.17239096760749817,1.1738148927688599,0.08012514561414719,-0.21932394802570343,-0.13478916883468628,-1.4958367310665999,1.4028037257585346,0.10748826087560846,4.019061403629302,3.4123047427674913,0.6272135838447633,37457,32031,36915,34505
2.4676990000000005,-0.08419590443372726,0.1732214093208313,1.173909068107605,0.08072855323553085,-0.21581578254699707,-0.13450036942958832,-1.437566500099557,1.4140795498139302,0.10402268102670995,4.102177427140071,3.3852680862901483,0.625581994723941,37457,32031,36915,34505
2.470195,-0.0833832249045372,0.1710340976715088,1.1725664138793945,0.08181144297122955,-0.22164660692214966,-0.13398854434490204,-1.4002508195375847,1.3818254732197626,0.10807505513229379,4.142661053596684,2.9077614797036757,0.9907721625986585,37776,31693,36466,34797
2.4716990000000005,-0.0833832249045372,0.1710340976715088,1.1725664138793945,0.08181144297122955,-0.22164660692214966,-0.13398854434490204,-1.3827218932426832,1.3399181034643302,0.10863738991884243,4.142661053596684,2.9077614797036757,0.9907721625986585,37776,31693,36466,34797
2.474100999999995,-0.0833832249045372,0.1710340976715088,1.1725664138793945,0.08181144297122955,-0.22164660692214966,-0.13398854434490204,-1.369524198986632,1.3092054645091005,0.10209436098278922,4.142661053596684,2.9077614797036757,0.9907721625986585,37723,31861,36245,34237
2.475614999999998,-0.0833832249045372,0.1710340976715088,1.1725664138793945,0.08181144297122955,-0.22164660692214966,-0.13398854434490204,-1.365214671710666,1.2503302965004461,0.09309371705854046,4.142661053596684,2.9077614797036757,0.9907721625986585,37723,31861,36245,34237
2.478055999999997,-0.08181888610124588,0.16984952986240387,1.1714624166488647,0.08621633797883987,-0.22235801815986633,-0.1322609931230545,-1.3673800879930094,1.2068640454009358,0.08107679352842476,4.2636771888988365,2.4501810066701473,1.35563814454814,37627,32267,36170,33905
2.4796029999999956,-0.08181888610124588,0.16984952986240387,1.1714624166488647,0.08621633797883987,-0.22235801815986633,-0.1322609931230545,-1.3763209855626777,1.1741247408561557,0.07020313176476645,4.2636771888988365,2.4501810066701473,1.35563814454814,37627,32267,36170,33905
2.482286,-0.08181888610124588,0.16984952986240387,1.1714624166488647,0.08621633797883987,-0.22235801815986633,-0.1322609931230545,-1.3604035380433832,1.148875443719169,0.06625068445670941,4.2636771888988365,2.4501810066701473,1.35563814454814,37126,32017,36699,34049
2.4835809999999983,-0.08181888610124588,0.16984952986240387,1.1714624166488647,0.08621633797883987,-0.22235801815986633,-0.1322609931230545,-1.3186407779351421,1.1267989035468482,0.06540910890748755,4.2636771888988365,2.4501810066701473,1.35563814454814,37126,32017,36699,34049
2.4859660000000003,-0.08181888610124588,0.16984952986240387,1.1714624166488647,0.08621633797883987,-0.22235801815986633,-0.1322609931230545,-1.3090490037950582,1.0561690085397748,0.053916690792873756,4.2636771888988365,2.4501810066701473,1.35563814454814,36663,32184,37159,33994
2.4874909999999946,-0.08139882981777191,0.17044392228126526,1.1712197065353394,0.08770160377025604,-0.21978311240673065,-0.13375066220760345,-1.3443986056822794,0.9692695961172986,0.051339574773139295,4.345562519620245,2.4312765959178964,1.358293811487419,36663,32184,37159,33994
2.4899809999999998,-0.08051006495952606,0.16822507977485657,1.1698867082595825,0.09005580842494965,-0.22398245334625244,-0.13283087313175201,-1.3727005512187695,0.918211871172463,0.05250470775004896,4.375742971890887,2.021644892746095,1.654491640145708,35842,31977,38114,34406
2.491498999999996,-0.08051006495952606,0.16822507977485657,1.1698867082595825,0.09005580842494965,-0.22398245334625244,-0.13283087313175201,-1.364761002218971,0.8722270686300647,0.054425787324756024,4.375742971890887,2.021644892746095,1.654491640145708,35842,31977,38114,34406
2.4940639999999985,-0.08051006495952606,0.16822507977485657,1.1698867082595825,0.09005580842494965,-0.22398245334625244,-0.13283087313175201,-1.3447582655874948,0.8328084894923387,0.0504853866594424,4.375742971890887,2.021644892746095,1.654491640145708,35788,32130,38152,34301
2.495403999999995,-0.08051006495952606,0.16822507977485657,1.1698867082595825,0.09005580842494965,-0.22398245334625244,-0.13283087313175201,-1.3222610791209959,0.8113847566822235,0.05179924886085458,4.375742971890887,2.021644892746095,1.654491640145708,35788,32130,38152,34301
2.4978329999999986,-0.07932630181312561,0.16692295670509338,1.1686179637908936,0.09372245520353317,-0.22353054583072662,-0.13241451978683472,-1.327104303879414,0.7710807430610733,0.03991215859506945,4.485854055555339,1.5863322186157538,1.874086589578197,35981,32277,38003,34093
2.499364999999998,-0.07932630181312561,0.16692295670509338,1.1686179637908936,0.09372245520353317,-0.22353054583072662,-0.13241451978683472,-1.3509933914896426,0.7548672186075891,0.021908138925859976,4.485854055555339,1.5863322186157538,1.874086589578197,35981,32277,38003,34093
2.5020740000000004,-0.07932630181312561,0.16692295670509338,1.1686179637908936,0.09372245520353317,-0.22353054583072662,-0.13241451978683472,-1.3543734755451713,0.7697039553565296,0.018800105098061407,4.485854055555339,1.5863322186157538,1.874086589578197,35984,31830,38080,34534
2.503368999999999,-0.07932630181312561,0.16692295670509338,1.1686179637908936,0.09372245520353317,-0.22353054583072662,-0.13241451978683472,-1.337657079698853,0.7826288753379294,0.02837547791090069,4.485854055555339,1.5863322186157538,1.874086589578197,35984,31830,38080,34534
2.5057619999999954,-0.07916035503149033,0.16799435019493103,1.168814778327942,0.09414926171302795,-0.2190639078617096,-0.1315469741821289,-1.3245487344973739,0.7919571962671772,0.028967964674416067,4.56650105539995,1.553215367707039,1.8701699146063393,36415,31429,37847,35217
2.5072900000000007,-0.07916035503149033,0.16799435019493103,1.168814778327942,0.09414926171302795,-0.2190639078617096,-0.1315469741821289,-1.3121151011580665,0.788874187831247,0.007902218971456383,4.56650105539995,1.553215367707039,1.8701699146063393,36415,31429,37847,35217
2.509820999999996,-0.0782027468085289,0.16579033434391022,1.1675021648406982,0.09737305343151093,-0.22173799574375153,-0.13097535073757172,-1.3057935556785454,0.7890029516699523,-0.013078935996785057,4.588247487584839,1.1534500603302096,2.061211192891625,37265,30946,37348,36094
2.5112809999999954,-0.0782027468085289,0.16579033434391022,1.1675021648406982,0.09737305343151093,-0.22173799574375153,-0.13097535073757172,-1.2953660815883945,0.7785124938200212,-0.017442687729258815,4.588247487584839,1.1534500603302096,2.061211192891625,37265,30946,37348,36094
2.5136829999999972,-0.0782027468085289,0.16579033434391022,1.1675021648406982,0.09737305343151093,-0.22173799574375153,-0.13097535073757172,-1.2591477565535896,0.7871473276014124,-0.013372984351238033,4.588247487584839,1.1534500603302096,2.061211192891625,37832,31021,37157,36331
2.515195,-0.0782027468085289,0.16579033434391022,1.1675021648406982,0.09737305343151093,-0.22173799574375153,-0.13097535073757172,-1.2241108097783435,0.7711549786764592,-0.015419387501476643,4.588247487584839,1.1534500603302096,2.061211192891625,37832,31021,37157,36331
2.517630999999994,-0.07710696011781693,0.164213627576828,1.166466474533081,0.1011090874671936,-0.22105880081653595,-0.1290750950574875,-1.1997619274059126,0.7241839410033775,-0.015944688744413668,4.680702924827211,0.7472368285271334,2.250389495289752,38091,31718,37203,35990
2.5191569999999994,-0.07710696011781693,0.164213627576828,1.166466474533081,0.1011090874671936,-0.22105880081653595,-0.1290750950574875,-1.178921493453552,0.7046075098833957,-0.015838071794945327,4.680702924827211,0.7472368285271334,2.250389495289752,38091,31718,37203,35990
2.522017,-0.07710696011781693,0.164213627576828,1.166466474533081,0.1011090874671936,-0.22105880081653595,-0.1290750950574875,-1.1559787601366829,0.7324746277929032,-0.02672011523395628,4.680702924827211,0.7472368285271334,2.250389495289752,38009,32027,37499,35742
2.5231569999999994,-0.07710696011781693,0.164213627576828,1.166466474533081,0.1011090874671936,-0.22105880081653595,-0.1290750950574875,-1.1315668940044714,0.7344966994295731,-0.03339526400780724,4.680702924827211,0.7472368285271334,2.250389495289752,38009,32027,37499,35742
2.5255479999999952,-0.07705392688512802,0.1651357263326645,1.1662217378616333,0.10108815133571625,-0.2171628624200821,-0.13056336343288422,-1.1140655980058796,0.6934796244265542,-0.039649895484345485,4.761570511898772,0.719548051094431,2.2430028129954755,37772,32245,37746,35710
2.5270679999999994,-0.07705392688512802,0.1651357263326645,1.1662217378616333,0.10108815133571625,-0.2171628624200821,-0.13056336343288422,-1.090342758226699,0.6472060020639369,-0.04589739260199476,4.761570511898772,0.719548051094431,2.2430028129954755,37772,32245,37746,35710
2.5295669999999957,-0.07602377235889435,0.16295792162418365,1.1649175882339478,0.10494197905063629,-0.218399316072464,-0.13027219474315643,-1.07300371531752,0.610920898264798,-0.05916575633428471,4.768072841543957,0.37215117739278825,2.420192269081972,37430,32116,37893,35945
2.531077999999994,-0.07602377235889435,0.16295792162418365,1.1649175882339478,0.10494197905063629,-0.218399316072464,-0.13027219474315643,-1.0642535666609285,0.5742369195133925,-0.07958977592188697,4.768072841543957,0.37215117739278825,2.420192269081972,37430,32116,37893,35945
2.5334719999999944,-0.07602377235889435,0.16295792162418365,1.1649175882339478,0.10494197905063629,-0.218399316072464,-0.13027219474315643,-1.028915549524449,0.5413584980911694,-0.08591094689437977,4.768072841543957,0.37215117739278825,2.420192269081972,37262,32013,37853,35932
2.534988999999994,-0.07602377235889435,0.16295792162418365,1.1649175882339478,0.10494197905063629,-0.218399316072464,-0.13027219474315643,-0.9823608305087739,0.4876949365987185,-0.07080473985501534,4.768072841543957,0.37215117739278825,2.420192269081972,37262,32013,37853,35932
2.5374949999999954,-0.07440882921218872,0.16133150458335876,1.163664698600769,0.11105392128229141,-0.2167293280363083,-0.12880274653434753,-0.9593658326555119,0.4052005257772877,-0.07727464005201065,4.843426076428337,0.04020346268265952,2.5637185395944475,37118,32484,37868,35385
2.5389419999999956,-0.07440882921218872,0.16133150458335876,1.163664698600769,0.11105392128229141,-0.2167293280363083,-0.12880274653434753,-0.9317985201057202,0.3593624967004665,-0.08514647818109412,4.843426076428337,0.04020346268265952,2.5637185395944475,37118,32484,37868,35385
2.541649999999994,-0.07440882921218872,0.16133150458335876,1.163664698600769,0.11105392128229141,-0.2167293280363083,-0.12880274653434753,-0.8946820439932859,0.37367522321542024,-0.0921597880761417,4.843426076428337,0.04020346268265952,2.5637185395944475,36856,32531,37964,35078
2.5429470000000003,-0.07440882921218872,0.16133150458335876,1.163664698600769,0.11105392128229141,-0.2167293280363083,-0.12880274653434753,-0.8468790347956633,0.3946597008932405,-0.0987635121179135,4.843426076428337,0.04020346268265952,2.5637185395944475,36856,32531,37964,35078
2.5453309999999982,-0.07420053333044052,0.16219206154346466,1.1638380289077759,0.11163497716188431,-0.21315443515777588,-0.1279822289943695,-0.8097839971300042,0.3969651328698948,-0.09636766582225095,4.922125922444085,0.013350880851078148,2.5600705612101486,37326,32611,37505,35253
2.5468600000000006,-0.07420053333044052,0.16219206154346466,1.1638380289077759,0.11163497716188431,-0.21315443515777588,-0.1279822289943695,-0.7831678991425615,0.34563303575375376,-0.09969626764495693,4.922125922444085,0.013350880851078148,2.5600705612101486,37326,32611,37505,35253
2.5495109999999985,-0.07306190580129623,0.16006040573120117,1.162566065788269,0.11609312891960144,-0.21317341923713684,-0.12642253935337067,-0.7651080716843526,0.2682193037914353,-0.10342298708349454,4.90847764950987,-0.24987003016913314,2.649281997768725,37718,32568,37348,35657
2.5508559999999996,-0.07306190580129623,0.16006040573120117,1.162566065788269,0.11609312891960144,-0.21317341923713684,-0.12642253935337067,-0.7452375610009989,0.20668195673335382,-0.10966844105724502,4.90847764950987,-0.24987003016913314,2.649281997768725,37718,32568,37348,35657
2.5532619999999953,-0.07306190580129623,0.16006040573120117,1.162566065788269,0.11609312891960144,-0.21317341923713684,-0.12642253935337067,-0.7111339856087985,0.18514074522965251,-0.12086867294957429,4.90847764950987,-0.24987003016913314,2.649281997768725,37837,32926,37634,35669
2.5547769999999947,-0.07306190580129623,0.16006040573120117,1.162566065788269,0.11609312891960144,-0.21317341923713684,-0.12642253935337067,-0.672848581514901,0.1689811830777561,-0.12811868793125947,4.90847764950987,-0.24987003016913314,2.649281997768725,37837,32926,37634,35669
2.557209999999999,-0.07184896618127823,0.15897242724895477,1.1615480184555054,0.12061630934476852,-0.20855732262134552,-0.12324274331331253,-0.6518479584229723,0.14965783548511596,-0.1289406559569556,4.964726918293211,-0.49615158428626815,2.68989173850808,37864,33250,37812,35628
2.558735999999997,-0.07184896618127823,0.15897242724895477,1.1615480184555054,0.12061630934476852,-0.20855732262134552,-0.12324274331331253,-0.6199392938221878,0.10838078602543488,-0.1357174188905553,4.964726918293211,-0.49615158428626815,2.68989173850808,37864,33250,37812,35628


==> figure_data/flip3.csv <==
time,x,y,z,vx,vy,vz,gyro_x,gyro_y,gyro_z,yaw,roll,pitch,pwm_m1,pwm_m2,pwm_m3,pwm_m4
0.0,0.010896787978708744,0.02555389516055584,1.1240370273590088,-0.008057184517383575,-0.007140499074012041,0.00425744941458106,-0.023880767312416888,0.11570721708564853,0.011326212935754936,0.4152475144783161,0.09134947099397714,-0.4956391743384431,35214,35196,33619,36056
0.0015090000000054715,0.010896787978708744,0.02555389516055584,1.1240370273590088,-0.008057184517383575,-0.007140499074012041,0.00425744941458106,-0.06191090949642476,0.04212642723865902,-0.0057349868501743876,0.4152475144783161,0.09134947099397714,-0.4956391743384431,35214,35196,33619,36056
0.003923000000002503,0.01081191934645176,0.025481699034571648,1.124085783958435,-0.008916564285755157,-0.0072985137812793255,0.0054964893497526646,-0.09927773523489417,-0.029741700356057357,-0.02379513836099243,0.4185469751560559,0.0720933389262699,-0.4971303804213565,34875,35675,34146,35749
0.005423000000002503,0.01081191934645176,0.025481699034571648,1.124085783958435,-0.008916564285755157,-0.0072985137812793255,0.0054964893497526646,-0.11589297257168156,-0.06626291419177775,-0.030848096066768565,0.4185469751560559,0.0720933389262699,-0.4971303804213565,34875,35675,34146,35749
0.007855999999999768,0.01081191934645176,0.025481699034571648,1.124085783958435,-0.008916564285755157,-0.0072985137812793255,0.0054964893497526646,-0.09009029552731156,-0.016941996799567108,-0.02437208724402288,0.4185469751560559,0.0720933389262699,-0.4971303804213565,34081,35668,34717,35873
0.00938600000000588,0.010907312855124474,0.0252334326505661,1.1240410804748535,-0.008690396323800087,-0.008301058784127235,0.005258867051452398,-0.033547717496646666,0.11373112658967452,-0.022238608088814386,0.4177654735307175,0.07888076025948026,-0.49869639171111324,34081,35668,34717,35873
0.03318300000000454,0.010804366320371628,0.02543901465833187,1.1240673065185547,-0.010722680948674679,-0.006869840435683727,0.0034913811832666397,0.061184719562619796,-0.05017762510597011,0.052738058918188745,0.4092358319477925,0.05191310231480945,-0.45350591379605815,34065,36095,34685,35252
0.03556300000000192,0.010804366320371628,0.02543901465833187,1.1240673065185547,-0.010722680948674679,-0.006869840435683727,0.0034913811832666397,0.04220597253146832,-0.10080311068350749,0.031929607866044346,0.4092358319477925,0.05191310231480945,-0.45350591379605815,33953,36478,34621,34718
0.037084999999999126,0.010804366320371628,0.02543901465833187,1.1240673065185547,-0.010722680948674679,-0.006869840435683727,0.0034913811832666397,0.017094697879164126,-0.13344577577023134,0.017041951685121046,0.4092358319477925,0.05191310231480945,-0.45350591379605815,33953,36478,34621,34718
0.03957300000000396,0.010903582908213139,0.025212697684764862,1.1240322589874268,-0.0104881776496768,-0.007788642309606075,0.0033040691632777452,-0.00810270350682296,-0.1280822192690822,0.014289650640227112,0.40978405726259026,0.058218440085818064,-0.4551647049515201,33607,36352,34824,34710
0.041086999999999534,0.010794726200401783,0.02513430267572403,1.124075174331665,-0.011283829808235168,-0.007890838198363781,0.005267652682960033,-0.031193420675178572,-0.1077693408839095,0.009706523093552678,0.4207675017384337,0.0690753759721243,-0.47666184766147135,33607,36352,34824,34710
0.043497000000003026,0.010794726200401783,0.02513430267572403,1.124075174331665,-0.011283829808235168,-0.007890838198363781,0.005267652682960033,-0.03196741435055046,-0.06432510663647363,-0.0015442348683425845,0.4207675017384337,0.0690753759721243,-0.47666184766147135,33252,35911,34796,34804
0.045007000000005064,0.010794726200401783,0.02513430267572403,1.124075174331665,-0.011283829808235168,-0.007890838198363781,0.005267652682960033,-0.014713165034063466,0.018644809516996163,-0.007146550133038302,0.4207675017384337,0.0690753759721243,-0.47666184766147135,33252,35911,34796,34804
0.04744800000000396,0.010794726200401783,0.02513430267572403,1.124075174331665,-0.011283829808235168,-0.007890838198363781,0.005267652682960033,0.0051786545790514366,0.08373729977979232,0.0004748323572132928,0.4207675017384337,0.0690753759721243,-0.47666184766147135,34140,34889,33671,35751
0.0489690000000046,0.010898948647081852,0.025064965710043907,1.1240360736846924,-0.011025281623005867,-0.008182874880731106,0.005058049224317074,-0.00840264930667424,0.061443183507601196,0.01006090765115546,0.4207675017384337,0.0690753759721243,-0.47666184766147135,34140,34889,33671,35751
0.0514429999999993,0.01078458596020937,0.024982541799545288,1.1240900754928589,-0.011847201734781265,-0.008301927708089352,0.005748468916863203,-0.02042856152561761,0.05720842864042815,0.00839320912881802,0.4214360843149811,0.06446634766019475,-0.4796751417525977,34861,34560,33346,36252
0.05296800000000076,0.01078458596020937,0.024982541799545288,1.1240900754928589,-0.011847201734781265,-0.008301927708089352,0.005748468916863203,-0.008807826900137828,0.1079024157146294,0.009726864026675459,0.4214360843149811,0.06446634766019475,-0.4796751417525977,34861,34560,33346,36252
0.0553440000000046,0.01078458596020937,0.024982541799545288,1.1240900754928589,-0.011847201734781265,-0.008301927708089352,0.005748468916863203,0.022504791039767807,0.16998467882125476,0.015874919125340094,0.4214360843149811,0.06446634766019475,-0.4796751417525977,35692,34370,32647,36592
0.056880000000004656,0.01089403871446848,0.024991365149617195,1.1240432262420654,-0.011567139066755772,-0.008284500800073147,0.005497179925441742,0.043421043940006177,0.17113714513822972,0.026226105093530388,0.4214360843149811,0.06446634766019475,-0.4796751417525977,35692,34370,32647,36592
0.059366000000001806,0.01089403871446848,0.024991365149617195,1.1240432262420654,-0.011567139066755772,-0.008284500800073147,0.005497179925441742,0.007934483792241074,0.11263094977622756,0.019656169908088973,0.4214360843149811,0.06446634766019475,-0.4796751417525977,36221,35319,32637,36028
0.060882000000005064,0.010774285532534122,0.024907970800995827,1.1240952014923096,-0.012383788824081421,-0.00839424692094326,0.0048994384706020355,-0.049712849400291644,0.0630447420081476,0.001930226128650131,0.4259511458944031,0.06670461805601229,-0.44474652856381147,36221,35319,32637,36028
0.0632870000000039,0.010774285532534122,0.024907970800995827,1.1240952014923096,-0.012383788824081421,-0.00839424692094326,0.0048994384706020355,-0.06898596727805935,0.036184848267664986,-0.0036824306014757984,0.4259511458944031,0.06670461805601229,-0.44474652856381147,35213,36128,34117,35664
0.06479100000000472,0.010774285532534122,0.024907970800995827,1.1240952014923096,-0.012383788824081421,-0.00839424692094326,0.0048994384706020355,-0.056360111964697035,0.049149191355576376,0.0032177927351896866,0.4259511458944031,0.06670461805601229,-0.44474652856381147,35213,36128,34117,35664
0.06722600000000238,0.010774285532534122,0.024907970800995827,1.1240952014923096,-0.012383788824081421,-0.00839424692094326,0.0048994384706020355,-0.043646301595145647,0.04661689966593931,0.011136627075060317,0.4259511458944031,0.06670461805601229,-0.44474652856381147,34147,36373,35214,35539
0.06875300000000426,0.010888989083468914,0.024955209344625473,1.1240456104278564,-0.012088259682059288,-0.00822373665869236,0.004633231088519096,-0.03082200124927499,0.026145943944719002,0.020006585731489154,0.4259511458944031,0.06670461805601229,-0.44474652856381147,34147,36373,35214,35539
0.07123099999999977,0.010764338076114655,0.02487240731716156,1.124086856842041,-0.012842114083468914,-0.00833703763782978,0.0036186096258461475,-0.028326450779708013,0.036184057641716366,0.025846679539599755,0.42761803619188266,0.052585019215501266,-0.4311785231359421,33744,36166,35148,35341
0.07276299999999901,0.010764338076114655,0.02487240731716156,1.124086856842041,-0.012842114083468914,-0.00833703763782978,0.0036186096258461475,-0.010810834048473057,0.06175409092011113,0.026204749870539314,0.42761803619188266,0.052585019215501266,-0.4311785231359421,33744,36166,35148,35341
0.07513999999999942,0.010764338076114655,0.02487240731716156,1.124086856842041,-0.012842114083468914,-0.00833703763782978,0.0036186096258461475,-0.015991215000895193,0.031373342173948646,0.02824466468651276,0.42761803619188266,0.052585019215501266,-0.4311785231359421,33727,35614,34527,35272
0.07668000000000029,0.010884326882660389,0.024937931448221207,1.12456214427948,-0.012508812360465527,-0.008097265847027302,0.006141746416687965,-0.042836663173058724,-0.008258545764119782,0.01367384873360593,0.42761803619188266,0.052585019215501266,-0.4311785231359421,33727,35614,34527,35272
0.07915200000000186,0.010884326882660389,0.024937931448221207,1.12456214427948,-0.012508812360465527,-0.008097265847027302,0.006141746416687965,-0.07230906800863864,-0.051431695179720814,-0.00882250757564689,0.42761803619188266,0.052585019215501266,-0.4311785231359421,33468,35323,34039,34953
0.08066500000000087,0.010755537077784538,0.024856507778167725,1.1246249675750732,-0.013249184004962444,-0.008187585510313511,0.006426549516618252,-0.07100124785394957,-0.059103970996994874,-0.01422709132174547,0.43294117465563053,0.04343444865200859,-0.4261113504860603,33468,35323,34039,34953
0.08308600000000296,0.010755537077784538,0.024856507778167725,1.1246249675750732,-0.013249184004962444,-0.008187585510313511,0.006426549516618252,-0.0600815383705681,-0.036350821460225766,-0.0128095031570639,0.43294117465563053,0.04343444865200859,-0.4261113504860603,33723,35354,33682,34918
0.08458600000000296,0.010755537077784538,0.024856507778167725,1.1246249675750732,-0.013249184004962444,-0.008187585510313511,0.006426549516618252,-0.07041164895574124,-0.02754203956716579,-0.012117825086213379,0.43294117465563053,0.04343444865200859,-0.4261113504860603,33723,35354,33682,34918
0.08701000000000204,0.010755537077784538,0.024856507778167725,1.1246249675750732,-0.013249184004962444,-0.008187585510313511,0.006426549516618252,-0.08735470477796058,-0.011414118057673566,-0.011447294178893768,0.43294117465563053,0.04343444865200859,-0.4261113504860603,33715,35162,34009,35315
0.08854400000000169,0.010880091227591038,0.024930214509367943,1.1248201131820679,-0.012894531711935997,-0.007915951311588287,0.007462375797331333,-0.08350911680864297,0.010029080795534412,0.0035091966539039974,0.43294117465563053,0.04343444865200859,-0.4261113504860603,33715,35162,34009,35315
0.09101800000000367,0.010747465305030346,0.02485067956149578,1.12489914894104,-0.013630864210426807,-0.007990622892975807,0.008351846598088741,-0.0698537999311537,0.004836396767084221,0.016516654603373225,0.42979111840720285,0.022258453431092284,-0.4344085559812742,34095,35184,34203,35851
0.09254700000000594,0.010747465305030346,0.02485067956149578,1.12489914894104,-0.013630864210426807,-0.007990622892975807,0.008351846598088741,-0.06837295752939355,-0.03598671740494149,0.022586997413072588,0.42979111840720285,0.022258453431092284,-0.4344085559812742,34095,35184,34203,35851
0.09493100000000414,0.010747465305030346,0.02485067956149578,1.12489914894104,-0.013630864210426807,-0.007990622892975807,0.008351846598088741,-0.05305707648845582,-0.016260483473642822,0.01267947431684078,0.42979111840720285,0.022258453431092284,-0.4344085559812742,34357,35517,34425,35840
0.09645900000000256,0.01087620947510004,0.024927359074354172,1.1249516010284424,-0.013256351463496685,-0.007710347883403301,0.00862789060920477,-0.04465674236342453,0.03441425601989881,0.004519946650555556,0.42979111840720285,0.022258453431092284,-0.4344085559812742,34357,35517,34425,35840
0.09893900000000576,0.01087620947510004,0.024927359074354172,1.1249516010284424,-0.013256351463496685,-0.007710347883403301,0.00862789060920477,-0.01811705005153732,0.07353411378769667,0.011206966777054735,0.42979111840720285,0.022258453431092284,-0.4344085559812742,34993,35565,33792,35784
0.10046399999999994,0.010739890858530998,0.024850063025951385,1.1250426769256592,-0.014007369987666607,-0.007748618256300688,0.009586719796061516,0.0026593444993568832,0.0760402232748669,0.019116648841347145,0.43343435525077234,0.006676946470007488,-0.43198470037032255,34993,35565,33792,35784
0.10287299999999959,0.010739890858530998,0.024850063025951385,1.1250426769256592,-0.014007369987666607,-0.007748618256300688,0.009586719796061516,-0.014092261509479101,0.04519454693962002,0.013333857729457185,0.43343435525077234,0.006676946470007488,-0.43198470037032255,35034,35721,33504,35308
0.10437000000000261,0.010739890858530998,0.024850063025951385,1.1250426769256592,-0.014007369987666607,-0.007748618256300688,0.009586719796061516,-0.04271924273612145,-0.013806416939540331,-0.009050796657120925,0.43343435525077234,0.006676946470007488,-0.43198470037032255,35034,35721,33504,35308
0.1067980000000025,0.010739890858530998,0.024850063025951385,1.1250426769256592,-0.014007369987666607,-0.007748618256300688,0.009586719796061516,-0.05668401477108872,-0.07664308804425518,-0.010823450774137308,0.43343435525077234,0.006676946470007488,-0.43198470037032255,34179,36072,34162,34903
0.10833400000000257,0.010872543789446354,0.024927036836743355,1.1250205039978027,-0.013616383075714111,-0.007469416130334139,0.009465458802878857,-0.04691030927784959,-0.09103306287557801,0.0010053764059627945,0.43343435525077234,0.006676946470007488,-0.43198470037032255,34179,36072,34162,34903
0.11083400000000256,0.010732685215771198,0.024852285161614418,1.1251146793365479,-0.014355250634253025,-0.007480863481760025,0.009363217279314995,-0.016686810831380572,-0.06007381520340687,0.005537698108115907,0.4343018565655197,-0.0019414382912394921,-0.43316518499984547,33492,36149,34560,34723
0.11233699999999953,0.010732685215771198,0.024852285161614418,1.1251146793365479,-0.014355250634253025,-0.007480863481760025,0.009363217279314995,-0.006688511392679893,-0.044076077538435586,0.00442884521518018,0.4343018565655197,-0.0019414382912394921,-0.43316518499984547,33492,36149,34560,34723
0.11471700000000419,0.010732685215771198,0.024852285161614418,1.1251146793365479,-0.014355250634253025,-0.007480863481760025,0.009363217279314995,-0.03298382434474141,-0.0699420337870194,0.013157473241509874,0.4343018565655197,-0.0019414382912394921,-0.43316518499984547,33252,35919,34500,34724
0.11624799999999959,0.010732685215771198,0.024852285161614418,1.1251146793365479,-0.014355250634253025,-0.007480863481760025,0.009363217279314995,-0.03857486889844297,-0.07703716098418124,0.018232204720953424,0.4343018565655197,-0.0019414382912394921,-0.43316518499984547,33252,35919,34500,34724
0.11873800000000483,0.010869057849049568,0.024928104132413864,1.125054955482483,-0.013948893174529076,-0.0072076935321092606,0.009042813442647457,-0.04476719280844637,-0.07363116104229485,0.004108290865725485,0.4343018565655197,-0.0019414382912394921,-0.43316518499984547,33023,35719,34607,34762
0.12024700000000303,0.010725860483944416,0.024856043979525566,1.125145435333252,-0.014690645039081573,-0.007204401772469282,0.009053776040673256,-0.045446232307389325,-0.056580921308578225,-0.006740276586368308,0.43692190975526235,-0.00972294154951996,-0.4520283019123096,33023,35719,34607,34762
0.12266600000000472,0.010725860483944416,0.024856043979525566,1.125145435333252,-0.014690645039081573,-0.007204401772469282,0.009053776040673256,-0.05786255926080045,-0.0325580577072488,-0.005012772932653126,0.43692190975526235,-0.00972294154951996,-0.4520283019123096,33324,35248,34180,35183
0.12416000000000349,0.010725860483944416,0.024856043979525566,1.125145435333252,-0.014690645039081573,-0.007204401772469282,0.009053776040673256,-0.04749085342835164,0.01621145010066634,0.001696406436613491,0.43692190975526235,-0.00972294154951996,-0.4520283019123096,33324,35248,34180,35183
0.12659000000000378,0.010725860483944416,0.024856043979525566,1.125145435333252,-0.014690645039081573,-0.007204401772469282,0.009053776040673256,-0.015668269268020254,0.05771207817564337,0.010695259098947424,0.43692190975526235,-0.00972294154951996,-0.4520283019123096,34284,34921,33340,35584
0.12811900000000606,0.010865780524909496,0.024929912760853767,1.1250697374343872,-0.014266581274569035,-0.006940105464309454,0.008647720329463482,0.013205920927105999,0.11774394443069229,0.020355551380452006,0.43692190975526235,-0.00972294154951996,-0.4520283019123096,34284,34921,33340,35584
0.1306100000000006,0.010719206184148788,0.024860596284270287,1.125161051750183,-0.015048167668282986,-0.006923139560967684,0.009620537981390953,0.01967037204683966,0.19652677421990686,0.007920981773573832,0.4377455872188264,-0.01938979583025026,-0.449162359945477,35298,34517,32659,36127
0.13212400000000343,0.010719206184148788,0.024860596284270287,1.125161051750183,-0.015048167668282986,-0.006923139560967684,0.009620537981390953,0.02252818524546847,0.25253874445110325,-0.004595478996526977,0.4377455872188264,-0.01938979583025026,-0.449162359945477,35298,34517,32659,36127
0.13450400000000082,0.010719206184148788,0.024860596284270287,1.125161051750183,-0.015048167668282986,-0.006923139560967684,0.009620537981390953,0.01638335194754445,0.24909772394088234,-0.005697488293669311,0.4377455872188264,-0.01938979583025026,-0.449162359945477,36231,34596,32316,36642
0.1360440000000017,0.01086255069822073,0.024932105094194412,1.125077247619629,-0.014611043967306614,-0.006669945083558559,0.009171683341264725,-0.014211297528124538,0.20626663676135595,0.001656478785911018,0.4377455872188264,-0.01938979583025026,-0.449162359945477,36231,34596,32316,36642
0.13853600000000005,0.01086255069822073,0.024932105094194412,1.125077247619629,-0.014611043967306614,-0.006669945083558559,0.009171683341264725,-0.047333323288684254,0.13543956796507597,0.0057691465724925076,0.4377455872188264,-0.01938979583025026,-0.449162359945477,36136,35263,33025,36597
0.1400440000000017,0.010712586343288422,0.024865571409463882,1.125170111656189,-0.015381641685962677,-0.0066366782411932945,0.009398429654538631,-0.07136798178081029,0.06266542880632545,0.008339395069595655,0.4382201896908846,-0.019004007676871125,-0.38930887884935594,36136,35263,33025,36597
0.14244200000000273,0.010712586343288422,0.024865571409463882,1.125170111656189,-0.015381641685962677,-0.0066366782411932945,0.009398429654538631,-0.04840918627361662,0.10237947734461743,0.011427664809124743,0.4382201896908846,-0.019004007676871125,-0.38930887884935594,35172,36272,34703,36299
0.14395000000000435,0.010712586343288422,0.024865571409463882,1.125170111656189,-0.015381641685962677,-0.0066366782411932945,0.009398429654538631,-0.014774865066974638,0.16690315176868087,0.020564678185645082,0.4382201896908846,-0.019004007676871125,-0.38930887884935594,35172,36272,34703,36299
0.1463899999999994,0.010712586343288422,0.024865571409463882,1.125170111656189,-0.015381641685962677,-0.0066366782411932945,0.009398429654538631,-0.006858792976511988,0.1722624638568427,0.02724205319571978,0.4382201896908846,-0.019004007676871125,-0.38930887884935594,34529,36155,34894,36024
0.14791700000000127,0.010859247297048569,0.024934517219662666,1.1250815391540527,-0.014940829016268253,-0.00639356067404151,0.008923889137804508,-0.02699787877446234,0.132791828242184,0.02015743716248533,0.4382201896908846,-0.019004007676871125,-0.38930887884935594,34529,36155,34894,36024
0.15040499999999885,0.010706555098295212,0.024870742112398148,1.1251635551452637,-0.015598539263010025,-0.006361815612763166,0.007485261186957359,-0.04577517015271694,0.0821396860866106,0.012190005074132933,0.44302260003139915,-0.029277073908904633,-0.35300908283526267,33901,36071,35022,35585
0.1519190000000017,0.010706555098295212,0.024870742112398148,1.1251635551452637,-0.015598539263010025,-0.006361815612763166,0.007485261186957359,-0.04845120180100183,0.0504547852740417,-0.00462290435426829,0.44302260003139915,-0.029277073908904633,-0.35300908283526267,33901,36071,35022,35585
0.15428600000000006,0.010706555098295212,0.024870742112398148,1.1251635551452637,-0.015598539263010025,-0.006361815612763166,0.007485261186957359,-0.020650610903881372,0.09487902535192391,-0.015288826029035509,0.44302260003139915,-0.029277073908904633,-0.35300908283526267,34119,36089,34932,36002
0.15582900000000519,0.0108562633395195,0.024937007576227188,1.1250784397125244,-0.01515194308012724,-0.006130762863904238,0.007029390428215265,0.011842327313228486,0.14647311094030152,-0.0008416300998115636,0.44302260003139915,-0.029277073908904633,-0.35300908283526267,34119,36089,34932,36002
0.1583110000000015,0.0108562633395195,0.024937007576227188,1.1250784397125244,-0.01515194308012724,-0.006130762863904238,0.007029390428215265,0.019017806033607774,0.11484666651365986,0.012355181398961293,0.44302260003139915,-0.029277073908904633,-0.35300908283526267,34932,35641,33643,36018
0.15982600000000094,0.010701754130423069,0.024875948205590248,1.1251434087753296,-0.015750344842672348,-0.0060812863521277905,0.005968226585537195,0.019443608041208617,0.047231806916881794,0.017863762625924765,0.4432669500206011,-0.03499758945388985,-0.3246336481441368,34932,35641,33643,36018
0.16223400000000401,0.010701754130423069,0.024875948205590248,1.1251434087753296,-0.015750344842672348,-0.0060812863521277905,0.005968226585537195,0.03366417253768879,-0.003164748495969923,0.0295260654509504,0.4432669500206011,-0.03499758945388985,-0.3246336481441368,35658,36717,34352,36210
0.1637450000000026,0.010701754130423069,0.024875948205590248,1.1251434087753296,-0.015750344842672348,-0.0060812863521277905,0.005968226585537195,0.04063936802022921,-0.005951792609893407,0.045000156985990254,0.4432669500206011,-0.03499758945388985,-0.3246336481441368,35658,36717,34352,36210
0.1661820000000007,0.010701754130423069,0.024875948205590248,1.1251434087753296,-0.015750344842672348,-0.0060812863521277905,0.005968226585537195,0.03017461591660115,0.02963380904239552,0.044883073605378444,0.4432669500206011,-0.03499758945388985,-0.3246336481441368,35426,37001,35297,36332
0.16769800000000396,0.01085389032959938,0.02493952214717865,1.1250687837600708,-0.015298592858016491,-0.005862342193722725,0.0055676354095339775,0.048695521863881375,0.05674035727290071,0.031734976563440785,0.4432669500206011,-0.03499758945388985,-0.3246336481441368,35426,37001,35297,36332
0.17017300000000252,0.010698108933866024,0.02488120086491108,1.1251274347305298,-0.01585768535733223,-0.005802250001579523,0.006155339069664478,0.04000230659796863,0.0003421515390960785,0.023368058868306195,0.45280515410036254,-0.02568827010025679,-0.3168184384301309,35823,37301,35520,36511
0.17171300000000336,0.010698108933866024,0.02488120086491108,1.1251274347305298,-0.01585768535733223,-0.005802250001579523,0.006155339069664478,0.005292263886827186,-0.06342345183753527,0.029947219410211213,0.45280515410036254,-0.02568827010025679,-0.3168184384301309,35823,37301,35520,36511
0.17410700000000362,0.010698108933866024,0.02488120086491108,1.1251274347305298,-0.01585768535733223,-0.005802250001579523,0.006155339069664478,0.012347050435258144,-0.05520848204675191,0.03523204413104029,0.45280515410036254,-0.02568827010025679,-0.3168184384301309,36291,38592,37344,37450
0.17561500000000524,0.010852104052901268,0.024942338466644287,1.1250611543655396,-0.015400678850710392,-0.005565192550420761,0.005799402948468924,0.061065505653135926,0.0012211527264840787,0.0322322116254992,0.45280515410036254,-0.02568827010025679,-0.3168184384301309,36291,38592,37344,37450
0.17809500000000117,0.010852104052901268,0.024942338466644287,1.1250611543655396,-0.015400678850710392,-0.005565192550420761,0.005799402948468924,0.07858778652887988,-0.00486970968739948,0.03095541521691495,0.45280515410036254,-0.02568827010025679,-0.3168184384301309,36143,38205,37289,37530
0.1796160000000018,0.010695326142013073,0.02488691173493862,1.1251298189163208,-0.01595517061650753,-0.0055207437835633755,0.007935208268463612,0.07556432471044815,-0.02297552972957453,0.03965629955452929,0.46150800509868906,-0.01473022960592194,-0.32285406238853226,36143,38205,37289,37530
0.1820310000000027,0.010695326142013073,0.02488691173493862,1.1251298189163208,-0.01595517061650753,-0.0055207437835633755,0.007935208268463612,0.05882332375237096,-0.011967274301137138,0.05448573757760723,0.46150800509868906,-0.01473022960592194,-0.32285406238853226,37122,39164,37783,38041
0.1835350000000035,0.010695326142013073,0.02488691173493862,1.1251298189163208,-0.01595517061650753,-0.0055207437835633755,0.007935208268463612,0.01321722999906313,-0.01410803969864052,0.04946960292422653,0.46150800509868906,-0.01473022960592194,-0.32285406238853226,37122,39164,37783,38041
0.18597200000000158,0.010695326142013073,0.02488691173493862,1.1251298189163208,-0.01595517061650753,-0.0055207437835633755,0.007935208268463612,-0.008041999558577316,-0.016267228761341287,0.03703365596372208,0.46150800509868906,-0.01473022960592194,-0.32285406238853226,36965,38754,38109,38372
0.18749000000000524,0.010850767605006695,0.024944867938756943,1.1250622272491455,-0.01549090351909399,-0.005320538766682148,0.0075723230838775635,0.010978407218282488,-0.03143587236410587,0.044598435780308615,0.46150800509868906,-0.01473022960592194,-0.32285406238853226,36965,38754,38109,38372
0.189971000000005,0.010693030431866646,0.024891791865229607,1.1251493692398071,-0.016056742519140244,-0.005295234732329845,0.009851701557636261,0.037939293020727946,-0.010754059823281231,0.051780656667494464,0.4742321383594845,-0.0051774605316590935,-0.3280055422659396,36755,38526,38311,38184
0.1915,0.010693030431866646,0.024891791865229607,1.1251493692398071,-0.016056742519140244,-0.005295234732329845,0.009851701557636261,0.036499409204295376,-0.002438787687645461,0.05064284605889333,0.4742321383594845,-0.0051774605316590935,-0.3280055422659396,36755,38526,38311,38184
0.19388200000000505,0.010693030431866646,0.024891791865229607,1.1251493692398071,-0.016056742519140244,-0.005295234732329845,0.009851701557636261,0.03130010940516067,0.018732974713239994,0.037824731320773304,0.4742321383594845,-0.0051774605316590935,-0.3280055422659396,38613,40060,39466,39785
0.1954030000000057,0.010693030431866646,0.024891791865229607,1.1251493692398071,-0.016056742519140244,-0.005295234732329845,0.009851701557636261,0.007752067140395004,0.06206149461131193,0.0187354152507077,0.4742321383594845,-0.0051774605316590935,-0.3280055422659396,38613,40060,39466,39785
0.19789300000000368,0.0108496630564332,0.02494725026190281,1.12507164478302,-0.015587102621793747,-0.005103063769638538,0.009435171261429787,-0.00880799542830056,0.10828785834814794,0.010846476714593486,0.4742321383594845,-0.0051774605316590935,-0.3280055422659396,38759,39735,39813,40185
0.19940699999999925,0.010690894909203053,0.02489626593887806,1.1251815557479858,-0.016166070476174355,-0.005094365682452917,0.012544581666588783,-0.020633215052417192,0.10306964386348987,0.014577295964793588,0.48452172145789935,0.0012150410880798234,-0.3199233154741364,38759,39735,39813,40185
0.20181900000000313,0.010690894909203053,0.02489626593887806,1.1251815557479858,-0.016166070476174355,-0.005094365682452917,0.012544581666588783,-0.03639432669334573,0.04887345431421229,0.007846506889808686,0.48452172145789935,0.0012150410880798234,-0.3199233154741364,40263,41281,41555,41804
0.2033199999999997,0.010690894909203053,0.02489626593887806,1.1251815557479858,-0.016166070476174355,-0.005094365682452917,0.012544581666588783,-0.04295824063801005,0.01613863553139329,-0.014292379340047142,0.48452172145789935,0.0012150410880798234,-0.3199233154741364,40263,41281,41555,41804
0.20575,0.010690894909203053,0.02489626593887806,1.1251815557479858,-0.016166070476174355,-0.005094365682452917,0.012544581666588783,-0.046495638451367435,0.02305663130714585,-0.026582887536411543,0.48452172145789935,0.0012150410880798234,-0.3199233154741364,40354,41722,42501,41663
0.20727700000000188,0.01136372983455658,0.024949684739112854,1.125087022781372,-0.013640521094202995,-0.004883334506303072,0.012031340971589088,-0.03922260793219909,0.058323369353168224,-0.02762478065328319,0.4844395132409599,-0.00010637926355022717,-0.30682428970947934,40354,41722,42501,41663
0.20975700000000505,0.011224521324038506,0.024900851771235466,1.1252403259277344,-0.014199534431099892,-0.004881915170699358,0.01863984204828739,-0.015993304958172524,0.09632338244674998,-0.02907037986308643,0.48228801841959407,-0.010565108169564885,-0.29196242336232786,40002,41500,42877,41633
0.21128300000000308,0.011224521324038506,0.024900851771235466,1.1252403259277344,-0.014199534431099892,-0.004881915170699358,0.01863984204828739,0.028623938357037474,0.17725632366441843,-0.0293207461338783,0.48228801841959407,-0.010565108169564885,-0.29196242336232786,40002,41500,42877,41633
0.2136710000000021,0.011224521324038506,0.024900851771235466,1.1252403259277344,-0.014199534431099892,-0.004881915170699358,0.01863984204828739,0.05451854439328564,0.255821972666737,-0.03402855955383888,0.48228801841959407,-0.010565108169564885,-0.29196242336232786,42600,43395,43921,43585
0.21519400000000313,0.011224521324038506,0.024900851771235466,1.1252403259277344,-0.014199534431099892,-0.004881915170699358,0.01863984204828739,0.0827962468414776,0.32389018966601985,-0.0426006987780993,0.48228801841959407,-0.010565108169564885,-0.29196242336232786,42600,43395,43921,43585
0.21767100000000209,0.011622700840234756,0.024951638653874397,1.125115156173706,-0.012745870277285576,-0.004709201864898205,0.017968520522117615,0.12234616143283662,0.3849376315968245,-0.04250199953138744,0.48223794502120165,-0.011084758450448633,-0.28532527229406235,43388,42731,43055,43791
0.21920400000000517,0.011492488905787468,0.024904653429985046,1.1253571510314941,-0.013282055035233498,-0.004690464120358229,0.030433954671025276,0.1690912215650468,0.4188139394795003,-0.04142328197066164,0.4723254202998982,0.0015129118815905146,-0.21904496048043912,43388,42731,43055,43791
0.22161000000000058,0.011492488905787468,0.024904653429985046,1.1253571510314941,-0.013282055035233498,-0.004690464120358229,0.030433954671025276,0.1981118710559652,0.40809847780697106,-0.054946547669975004,0.4723254202998982,0.0015129118815905146,-0.21904496048043912,45973,44397,43804,45639
0.2231140000000014,0.011492488905787468,0.024904653429985046,1.1253571510314941,-0.013282055035233498,-0.004690464120358229,0.030433954671025276,0.2153425898878051,0.3942641216028228,-0.08121847369841696,0.4723254202998982,0.0015129118815905146,-0.21904496048043912,45973,44397,43804,45639
0.2255520000000033,0.011492488905787468,0.024904653429985046,1.1253571510314941,-0.013282055035233498,-0.004690464120358229,0.030433954671025276,0.22427486547344452,0.4088316460550699,-0.10359614248862012,0.4723254202998982,0.0015129118815905146,-0.21904496048043912,46425,44675,44324,45337
0.22706999999999972,0.011752461083233356,0.02495349571108818,1.1256917715072632,-0.012396717444062233,-0.004523895215243101,0.03221076354384422,0.2278851465156968,0.4350717722756206,-0.11303282078472052,0.4723254202998982,0.0015129118815905146,-0.21904496048043912,46425,44675,44324,45337
0.22955800000000454,0.011626281775534153,0.024908240884542465,1.1261019706726074,-0.01280281413346529,-0.004544309806078672,0.04983404278755188,0.26259530678043325,0.4951696308302439,-0.10753206987554026,0.450922926494311,0.05847763439305975,-0.10091048217279369,46034,44791,45094,45120
0.23108200000000215,0.011626281775534153,0.024908240884542465,1.1261019706726074,-0.01280281413346529,-0.004544309806078672,0.04983404278755188,0.3025936560874696,0.529661927873055,-0.10838319119279437,0.450922926494311,0.05847763439305975,-0.10091048217279369,46034,44791,45094,45120
0.23345000000000438,0.011626281775534153,0.024908240884542465,1.1261019706726074,-0.01280281413346529,-0.004544309806078672,0.04983404278755188,0.33498878035087054,0.5050898393117618,-0.12083724764871136,0.450922926494311,0.05847763439305975,-0.10091048217279369,48031,47295,47281,47033
0.23498300000000016,0.0118174497038126,0.024955077096819878,1.1260489225387573,-0.012180556543171406,-0.004401965532451868,0.0495494082570076,0.35055475718530194,0.46092044710544333,-0.14255585064814716,0.450922926494311,0.05847763439305975,-0.10091048217279369,48031,47295,47281,47033
0.23747899999999936,0.0118174497038126,0.024955077096819878,1.1260489225387573,-0.012180556543171406,-0.004401965532451868,0.0495494082570076,0.3727650213338584,0.4731645299541644,-0.1642620949156493,0.450922926494311,0.05847763439305975,-0.10091048217279369,47301,47196,47835,46476
0.23899599999999918,0.01169457659125328,0.024910438805818558,1.1266602277755737,-0.012337067164480686,-0.0045618824660778046,0.07271246612071991,0.4104231178329876,0.516935779577516,-0.1797812001148953,0.41490516134995176,0.14831344057996285,0.04040882746317695,47301,47196,47835,46476
0.24139700000000447,0.01169457659125328,0.024910438805818558,1.1266602277755737,-0.012337067164480686,-0.0045618824660778046,0.07271246612071991,0.43357993601198547,0.5174701428502404,-0.18416957360388467,0.41490516134995176,0.14831344057996285,0.04040882746317695,49092,48764,48849,48180
0.24289800000000106,0.01169457659125328,0.024910438805818558,1.1266602277755737,-0.012337067164480686,-0.0045618824660778046,0.07271246612071991,0.41168838566688426,0.4617377046649614,-0.18407308394863975,0.41490516134995176,0.14831344057996285,0.04040882746317695,49092,48764,48849,48180
0.245333000000006,0.01169457659125328,0.024910438805818558,1.1266602277755737,-0.012337067164480686,-0.0045618824660778046,0.07271246612071991,0.40389824000423896,0.45682137613462065,-0.1939521299465591,0.41490516134995176,0.14831344057996285,0.04040882746317695,48941,48662,49397,47473
0.2468570000000036,0.01185082271695137,0.025471225380897522,1.1268370151519775,-0.011825499124825,-0.0023686527274549007,0.07364297658205032,0.42619572267849554,0.5207437004621658,-0.21632311586690187,0.4128940656627478,0.13524101492100285,0.041575966504772285,48941,48662,49397,47473
0.24934800000000543,0.011733031831681728,0.025446031242609024,1.127721905708313,-0.011659525334835052,-0.0027312766760587692,0.10333076864480972,0.4409560267041507,0.5597722263687361,-0.23420010067151995,0.35851853588251914,0.25304005830564336,0.1832841870247164,48752,47928,49279,47747
0.25087000000000265,0.011733031831681728,0.025446031242609024,1.127721905708313,-0.011659525334835052,-0.0027312766760587692,0.10333076864480972,0.4697680341684182,0.5810299776639122,-0.24058030227405003,0.35851853588251914,0.25304005830564336,0.1832841870247164,48752,47928,49279,47747
0.25325800000000165,0.011733031831681728,0.025446031242609024,1.127721905708313,-0.011659525334835052,-0.0027312766760587692,0.10333076864480972,0.5203507843328382,0.6195077951465677,-0.24530812893348364,0.35851853588251914,0.25304005830564336,0.1832841870247164,51184,49924,50439,49809
0.25477100000000064,0.011733031831681728,0.025446031242609024,1.127721905708313,-0.011659525334835052,-0.0027312766760587692,0.10333076864480972,0.5588690152850357,0.6193685784005838,-0.2642060198972268,0.35851853588251914,0.25304005830564336,0.1832841870247164,51184,49924,50439,49809
0.2572550000000047,0.011869240552186966,0.025215590372681618,1.1278666257858276,-0.01125205960124731,-0.0037255689967423677,0.10408875346183777,0.5517447264739376,0.5944377953299705,-0.2903135206954916,0.3568684308974877,0.26072369325946637,0.18334519770069294,51223,49478,50165,49647
0.2587780000000057,0.011758886277675629,0.02517525479197502,1.129093885421753,-0.01070846151560545,-0.004434739705175161,0.14135147631168365,0.5272895506844988,0.5805322994352036,-0.30008229517952484,0.28421453238895567,0.403757863211137,0.35381697622952146,51223,49478,50165,49647
0.26118500000000494,0.011758886277675629,0.02517525479197502,1.129093885421753,-0.01070846151560545,-0.004434739705175161,0.14135147631168365,0.5136911505529316,0.573882452772303,-0.2989493198727779,0.28421453238895567,0.403757863211137,0.35381697622952146,52533,51320,51580,50914
0.2626880000000019,0.011758886277675629,0.02517525479197502,1.129093885421753,-0.01070846151560545,-0.004434739705175161,0.14135147631168365,0.5424588496745629,0.6191990681972003,-0.3102252437967143,0.28421453238895567,0.403757863211137,0.35381697622952146,52533,51320,51580,50914
0.2651320000000051,0.011758886277675629,0.02517525479197502,1.129093885421753,-0.01070846151560545,-0.004434739705175161,0.14135147631168365,0.5787069688240633,0.7081721510024668,-0.35668598651542327,0.28421453238895567,0.403757863211137,0.35381697622952146,52596,50866,51697,50684
0.26664700000000446,0.011881720274686813,0.02508455514907837,1.1295652389526367,-0.010358764789998531,-0.004835418425500393,0.14381588995456696,0.601930998531072,0.8622515329769005,-0.3767516403276525,0.28421453238895567,0.403757863211137,0.35381697622952146,52596,50866,51697,50684
0.2691520000000019,0.011782562360167503,0.02503114566206932,1.1312302350997925,-0.00932504702359438,-0.005971119273453951,0.18918150663375854,0.6539625749075224,1.0950593496752838,-0.3317990457342554,0.18999496102115124,0.5604902525646102,0.5414458037866299,52970,49612,50778,51287
0.2706600000000035,0.011782562360167503,0.02503114566206932,1.1312302350997925,-0.00932504702359438,-0.005971119273453951,0.18918150663375854,0.7428480397129252,1.1719053955617382,-0.2633324364806535,0.18999496102115124,0.5604902525646102,0.5414458037866299,52970,49612,50778,51287
0.2730400000000009,0.011782562360167503,0.02503114566206932,1.1312302350997925,-0.00932504702359438,-0.005971119273453951,0.18918150663375854,0.7730026798407562,0.9991380795860005,-0.22988744418127288,0.18999496102115124,0.5604902525646102,0.5414458037866299,55232,51093,50632,52960
0.27456300000000194,0.011782562360167503,0.02503114566206932,1.1312302350997925,-0.00932504702359438,-0.005971119273453951,0.18918150663375854,0.71891574231401,0.9124248221237208,-0.2738041024001428,0.18999496102115124,0.5604902525646102,0.5414458037866299,55232,51093,50632,52960
0.27706500000000234,0.01189342513680458,0.02501469850540161,1.131630539894104,-0.00900016538798809,-0.006075969897210598,0.1912589818239212,0.6164658659704519,0.9205647074165207,-0.3834557488977635,0.18999496102115124,0.5604902525646102,0.5414458037866299,54726,50729,50906,52658
0.2785720000000001,0.011810547672212124,0.024946564808487892,1.1338064670562744,-0.00730716809630394,-0.007735642604529858,0.24391897022724152,0.502718227782019,0.7822696814859049,-0.4467231020447173,0.10317160450926358,0.7608675609143255,0.8341913553566761,54726,50729,50906,52658
0.2809760000000024,0.011810547672212124,0.024946564808487892,1.1338064670562744,-0.00730716809630394,-0.007735642604529858,0.24391897022724152,0.39984237882210283,0.5728639268134021,-0.46487647303621515,0.10317160450926358,0.7608675609143255,0.8341913553566761,54853,53006,53016,53173
0.28248300000000015,0.011810547672212124,0.024946564808487892,1.1338064670562744,-0.00730716809630394,-0.007735642604529858,0.24391897022724152,0.3513724142189835,0.4902640548128043,-0.4745528025409091,0.10317160450926358,0.7608675609143255,0.8341913553566761,54853,53006,53016,53173
0.2849160000000047,0.011810547672212124,0.024946564808487892,1.1338064670562744,-0.00730716809630394,-0.007735642604529858,0.24391897022724152,0.38632107720409337,0.5617243234477642,-0.46813092246731924,0.10317160450926358,0.7608675609143255,0.8341913553566761,53205,53049,54884,52511
0.2864370000000054,0.01242197584360838,0.024973776191473007,1.1339069604873657,-0.004980908706784248,-0.007659647148102522,0.24443063139915466,0.4517271817329762,0.6451956483360632,-0.4607773021968516,0.10209746127611578,0.7609900051326006,0.8465265056324354,53205,53049,54884,52511
0.28893500000000494,0.012381336651742458,0.024876801297068596,1.1369597911834717,-0.00218398729339242,-0.010129761882126331,0.31062084436416626,0.4145891007261986,0.565160733360348,-0.4653078052642671,-0.045207098825662186,0.8947515562511043,1.0429706392949256,52475,52841,55120,52280
0.29045000000000437,0.012381336651742458,0.024876801297068596,1.1369597911834717,-0.00218398729339242,-0.010129761882126331,0.31062084436416626,0.29417853309600994,0.3583045226679189,-0.48671739003109127,-0.045207098825662186,0.8947515562511043,1.0429706392949256,52475,52841,55120,52280
0.2928270000000048,0.012381336651742458,0.024876801297068596,1.1369597911834717,-0.00218398729339242,-0.010129761882126331,0.31062084436416626,0.2264439436022868,0.21905923092609245,-0.5226325141757908,-0.045207098825662186,0.8947515562511043,1.0429706392949256,53183,54308,56119,53295
0.29435399999999934,0.012699704617261887,0.02494047023355961,1.1369807720184326,-0.0010261149145662785,-0.009874348528683186,0.31072935461997986,0.22053795112135896,0.19764403687622234,-0.5546381511297678,-0.045207098825662186,0.8947515562511043,1.0429706392949256,53183,54308,56119,53295
0.29685100000000236,0.012699704617261887,0.02494047023355961,1.1369807720184326,-0.0010261149145662785,-0.009874348528683186,0.31072935461997986,0.20644039137772682,0.18140331489010575,-0.5657556169688445,-0.045207098825662186,0.8947515562511043,1.0429706392949256,52831,53961,55925,53114
0.2983559999999998,0.012699704617261887,0.02494047023355961,1.1369807720184326,-0.0010261149145662785,-0.009874348528683186,0.31072935461997986,0.15658584932387534,0.10219220718571441,-0.5684430128248433,-0.045207098825662186,0.8947515562511043,1.0429706392949256,52831,53961,55925,53114
0.300762999999999,0.012704474851489067,0.0248288344591856,1.1404231786727905,0.002080974169075489,-0.012549788691103458,0.3777329623699188,0.13698252859926224,0.10470769599334875,-0.5813063472060351,-0.19525117888636762,0.9741120858145362,1.132118331698505,53900,54977,56020,53531
0.30227500000000146,0.012704474851489067,0.0248288344591856,1.1404231786727905,0.002080974169075489,-0.012549788691103458,0.3777329623699188,0.18081299194497605,0.2429832225913581,-0.6016928453505916,-0.19525117888636762,0.9741120858145362,1.132118331698505,53900,54977,56020,53531
0.30470900000000256,0.012704474851489067,0.0248288344591856,1.1404231786727905,0.002080974169075489,-0.012549788691103458,0.3777329623699188,0.21552646451631827,0.3616570762956788,-0.6287196027781246,-0.19525117888636762,0.9741120858145362,1.132118331698505,54173,54118,55527,54063
0.3062300000000032,0.012854988686740398,0.02491694688796997,1.1407232284545898,0.002514418214559555,-0.012212823145091534,0.3792914152145386,0.2131241766997691,0.33605501018279743,-0.645183397795049,-0.19525117888636762,0.9741120858145362,1.132118331698505,54173,54118,55527,54063
0.30873099999999976,0.012896919623017311,0.024780377745628357,1.144874930381775,0.00594954052940011,-0.015171017497777939,0.4510498642921448,0.24615987442911824,0.3485615808464594,-0.647982846153913,-0.369579846223739,1.0258377499372777,1.1978780405959717,54508,53772,54968,54424
0.310237000000001,0.012896919623017311,0.024780377745628357,1.144874930381775,0.00594954052940011,-0.015171017497777939,0.4510498642921448,0.2782746344087611,0.40017803698799365,-0.6348769643764423,-0.369579846223739,1.0258377499372777,1.1978780405959717,54508,53772,54968,54424
0.3126100000000006,0.012896919623017311,0.024780377745628357,1.144874930381775,0.00594954052940011,-0.015171017497777939,0.4510498642921448,0.2609854425462372,0.38691622712869883,-0.6168291211431388,-0.369579846223739,1.0258377499372777,1.1978780405959717,56135,54666,54342,55479
0.3141490000000049,0.012948504649102688,0.024893848225474358,1.145459771156311,0.006017316598445177,-0.014703471213579178,0.4540385901927948,0.2938279945175283,0.46833132533934774,-0.6182629004950102,-0.369579846223739,1.0258377499372777,1.1978780405959717,56135,54666,54342,55479
0.3166419999999998,0.012948504649102688,0.024893848225474358,1.145459771156311,0.006017316598445177,-0.014703471213579178,0.4540385901927948,0.36331459446863046,0.6485763981818644,-0.64241410973553,-0.369579846223739,1.0258377499372777,1.1978780405959717,56290,54228,53783,55413
0.31814600000000065,0.012948504649102688,0.024893848225474358,1.145459771156311,0.006017316598445177,-0.014703471213579178,0.4540385901927948,0.35700723032191406,0.7401689662353328,-0.6816314204738734,-0.369579846223739,1.0258377499372777,1.1978780405959717,56290,54228,53783,55413
0.3205699999999997,0.013027066364884377,0.024731069803237915,1.1503889560699463,0.009867583401501179,-0.017970873042941093,0.5317777991294861,0.26786974725360563,0.6415692884587296,-0.7197075666851178,-0.5532056904510871,1.1096877965384617,1.3284113626285712,56968,54770,53326,55835
0.32206200000000534,0.013027066364884377,0.024731069803237915,1.1503889560699463,0.009867583401501179,-0.017970873042941093,0.5317777991294861,0.2045233648013037,0.4895073175890583,-0.7282814806565734,-0.5532056904510871,1.1096877965384617,1.3284113626285712,56968,54770,53326,55835
0.3245020000000004,0.013027066364884377,0.024731069803237915,1.1503889560699463,0.009867583401501179,-0.017970873042941093,0.5317777991294861,0.25300944152901794,0.48108876577769516,-0.7095836263802088,-0.5532056904510871,1.1096877965384617,1.3284113626285712,56207,54831,54556,55773
0.3260190000000002,0.013527438044548035,0.0248698852956295,1.15070641040802,0.011823187582194805,-0.017375275492668152,0.5333874821662903,0.32829306073819337,0.5340135996732718,-0.6971961988858142,-0.5541098713603372,1.1056553497639465,1.3387918219217358,56207,54831,54556,55773
0.32850700000000504,0.013666604645550251,0.024678846821188927,1.1564453840255737,0.016234561800956726,-0.0209512822329998,0.6143963932991028,0.3481670335309642,0.5553411590785214,-0.7093438087240471,-0.7594664454104031,1.1860073671433753,1.5012040434960172,56130,55014,54269,55489
0.3300220000000045,0.013666604645550251,0.024678846821188927,1.1564453840255737,0.016234561800956726,-0.0209512822329998,0.6143963932991028,0.336284774405844,0.5766112607832526,-0.733261991369185,-0.7594664454104031,1.1860073671433753,1.5012040434960172,56130,55014,54269,55489
0.33240699999999923,0.013666604645550251,0.024678846821188927,1.1564453840255737,0.016234561800956726,-0.0209512822329998,0.6143963932991028,0.2696646512492918,0.473765805149277,-0.7392246093127908,-0.7594664454104031,1.1860073671433753,1.5012040434960172,56493,55774,54499,55802
0.33393300000000453,0.013666604645550251,0.024678846821188927,1.1564453840255737,0.016234561800956726,-0.0209512822329998,0.6143963932991028,0.17193950564040017,0.27132012211715545,-0.7386648128516561,-0.7594664454104031,1.1860073671433753,1.5012040434960172,56493,55774,54499,55802
0.3364180000000051,0.013836839236319065,0.024844525381922722,1.1567333936691284,0.016762513667345047,-0.020296715199947357,0.6158487200737,0.11087415395126476,0.1217628459303252,-0.7418691282752394,-0.7594664454104031,1.1860073671433753,1.5012040434960172,55594,56194,55593,55356
0.3379360000000015,0.013836839236319065,0.024844525381922722,1.1567333936691284,0.016762513667345047,-0.020296715199947357,0.6158487200737,0.06853764491449053,0.06614791556695677,-0.7525332908072709,-0.7594664454104031,1.1860073671433753,1.5012040434960172,55594,56194,55593,55356
0.34034600000000503,0.014028409495949745,0.02462264709174633,1.1633148193359375,0.021709274500608444,-0.024191839620471,0.7004345655441284,0.09255341160763382,0.1794202585634055,-0.7693348412294446,-0.9709853307906557,1.2575419113597464,1.612091570055141,55451,56591,56003,55421
0.3418510000000024,0.014028409495949745,0.02462264709174633,1.1633148193359375,0.021709274500608444,-0.024191839620471,0.7004345655441284,0.15514521233219697,0.38647417567725934,-0.7866873996811556,-0.9709853307906557,1.2575419113597464,1.612091570055141,55451,56591,56003,55421
0.34429200000000126,0.014028409495949745,0.02462264709174633,1.1633148193359375,0.021709274500608444,-0.024191839620471,0.7004345655441284,0.16173688557003615,0.4924773414157419,-0.805502233308402,-0.9709853307906557,1.2575419113597464,1.612091570055141,55715,55768,55271,55896
0.34580800000000456,0.014528150670230389,0.024817558005452156,1.1636707782745361,0.023685259744524956,-0.023334579542279243,0.7022339701652527,0.13109505341028885,0.45442289996738167,-0.8141887324149407,-0.9736068121451978,1.2516773323833974,1.6224933926649312,55715,55768,55271,55896
0.34830800000000456,0.014791451394557953,0.02456381544470787,1.1711361408233643,0.029109517112374306,-0.027480309829115868,0.7908225059509277,0.09728996844201583,0.3967987518807921,-0.8321821805829793,-1.1998738917732936,1.2890994068546169,1.7143920234403527,55972,55424,54617,56138
0.34981300000000193,0.014791451394557953,0.02456381544470787,1.1711361408233643,0.029109517112374306,-0.027480309829115868,0.7908225059509277,0.049367050416312466,0.32600317496440234,-0.8661079233933897,-1.1998738917732936,1.2890994068546169,1.7143920234403527,55972,55424,54617,56138
0.35220100000000093,0.014791451394557953,0.02456381544470787,1.1711361408233643,0.029109517112374306,-0.027480309829115868,0.7908225059509277,-0.03746405192420331,0.20753734743073046,-0.8845097007355647,-1.1998738917732936,1.2890994068546169,1.7143920234403527,56216,55908,54712,56599
0.353721000000005,0.014791451394557953,0.02456381544470787,1.1711361408233643,0.029109517112374306,-0.027480309829115868,0.7908225059509277,-0.11503084074779565,0.10543959923992978,-0.876169878623927,-1.1998738917732936,1.2890994068546169,1.7143920234403527,56216,55908,54712,56599
0.35621700000000417,0.014897135086357594,0.02427244745194912,1.1715848445892334,0.029357338324189186,-0.028783783316612244,0.7930928468704224,-0.1655941748033933,0.02613810010307088,-0.8665125907210273,-1.2034328174439612,1.2979135029913265,1.7129537540813788,55948,56138,55111,56314
0.35772699999999896,0.014897135086357594,0.02427244745194912,1.1715848445892334,0.029357338324189186,-0.028783783316612244,0.7930928468704224,-0.20286423208694115,-0.054227369339977516,-0.8781934815782237,-1.2034328174439612,1.2979135029913265,1.7129537540813788,55948,56138,55111,56314
0.3601390000000029,0.015218986198306084,0.023963190615177155,1.179970622062683,0.03509968891739845,-0.03306470438838005,0.8840550780296326,-0.20671408111400288,-0.07495981211013537,-0.8937513357713305,-1.4504768760706175,1.2894136933983145,1.7737166051549698,55479,56865,55718,55820
0.3616360000000059,0.015218986198306084,0.023963190615177155,1.179970622062683,0.03509968891739845,-0.03306470438838005,0.8840550780296326,-0.17109373561246144,0.006983582359379567,-0.89337629611082,-1.4504768760706175,1.2894136933983145,1.7737166051549698,55479,56865,55718,55820
0.3640740000000005,0.015218986198306084,0.023963190615177155,1.179970622062683,0.03509968891739845,-0.03306470438838005,0.8840550780296326,-0.18709269250586927,0.047771975048544725,-0.8865482173919659,-1.4504768760706175,1.2894136933983145,1.7737166051549698,54977,56732,56263,55995
0.36560800000000016,0.01562059111893177,0.023982251062989235,1.180505394935608,0.036688681691884995,-0.03297661244869232,0.8867688179016113,-0.21711723721444987,0.0794348298807148,-0.8925729535679976,-1.4531586593016887,1.2886494234288453,1.7814984407271197,54977,56732,56263,55995
0.3680920000000042,0.01601734198629856,0.023630890995264053,1.1898424625396729,0.042651474475860596,-0.037216875702142715,0.9806570410728455,-0.23133958269990904,0.10234139414102929,-0.9022634644054962,-1.7061965470293168,1.2325287724856617,1.782485934514083,55394,56639,55550,56084
0.3696010000000024,0.01601734198629856,0.023630890995264053,1.1898424625396729,0.042651474475860596,-0.037216875702142715,0.9806570410728455,-0.25811673535427426,0.09938483592260738,-0.9027018207209232,-1.7061965470293168,1.2325287724856617,1.782485934514083,55394,56639,55550,56084
0.3720090000000055,0.01601734198629856,0.023630890995264053,1.1898424625396729,0.042651474475860596,-0.037216875702142715,0.9806570410728455,-0.23659503150555777,0.12162511056769768,-0.9080832037566191,-1.7061965470293168,1.2325287724856617,1.782485934514083,55746,56575,55095,56482
0.37351400000000284,0.01601734198629856,0.023630890995264053,1.1898424625396729,0.042651474475860596,-0.037216875702142715,0.9806570410728455,-0.20004843857688676,0.19003065853093107,-0.925833904791297,-1.7061965470293168,1.2325287724856617,1.782485934514083,55746,56575,55095,56482
0.37600600000000123,0.01652374491095543,0.023821759968996048,1.190443754196167,0.044783491641283035,-0.03634534776210785,0.9837044477462769,-0.23998004240910298,0.15537637471481586,-0.9449846961900568,-1.709186983133709,1.226483911419405,1.7945220213460087,56104,56308,54500,56591
0.37751499999999943,0.01652374491095543,0.023821759968996048,1.190443754196167,0.044783491641283035,-0.03634534776210785,0.9837044477462769,-0.32448796946220176,0.04305247492870682,-0.9582819260918497,-1.709186983133709,1.226483911419405,1.7945220213460087,56104,56308,54500,56591
0.37992700000000335,0.017002010717988014,0.023437516763806343,1.2007614374160767,0.050923366099596024,-0.040404658764600754,1.079824447631836,-0.3997074564233767,-0.07396597864796665,-0.97639235361077,-1.9699371194583362,1.1601301628676397,1.83357299147654,55917,56735,54623,56330
0.3814259999999995,0.017002010717988014,0.023437516763806343,1.2007614374160767,0.050923366099596024,-0.040404658764600754,1.079824447631836,-0.4656799154475785,-0.19994424239923742,-0.9922730495070216,-1.9699371194583362,1.1601301628676397,1.83357299147654,55917,56735,54623,56330
0.38386300000000484,0.017002010717988014,0.023437516763806343,1.2007614374160767,0.050923366099596024,-0.040404658764600754,1.079824447631836,-0.48235213610931515,-0.18835508079683727,-1.0003640657938184,-1.9699371194583362,1.1601301628676397,1.83357299147654,55103,56987,55779,56305
0.3853860000000059,0.017516503110527992,0.02372845821082592,1.2014050483703613,0.053121134638786316,-0.03906114399433136,1.0831098556518555,-0.437966162327346,-0.06173062597419401,-1.005285587488285,-1.9732300145542467,1.1509524754982206,1.8459486970396597,55103,56987,55779,56305
0.3878790000000008,0.018079034984111786,0.023318326100707054,1.2127172946929932,0.05932529270648956,-0.04277413710951805,1.179344892501831,-0.43364571609091046,-0.04221249311494981,-1.0156149240922663,-2.252065075978474,1.0270901167058302,1.8192942710676923,55210,57083,55397,56157
0.3893899999999994,0.018079034984111786,0.023318326100707054,1.2127172946929932,0.05932529270648956,-0.04277413710951805,1.179344892501831,-0.5048249879413534,-0.16464104609401076,-1.0311089955772654,-2.252065075978474,1.0270901167058302,1.8192942710676923,55210,57083,55397,56157
0.39177000000000406,0.018079034984111786,0.023318326100707054,1.2127172946929932,0.05932529270648956,-0.04277413710951805,1.179344892501831,-0.5140089988290325,-0.1631367595522795,-1.0484367200518117,-2.252065075978474,1.0270901167058302,1.8192942710676923,54920,57298,55626,56127
0.3933029999999999,0.018079034984111786,0.023318326100707054,1.2127172946929932,0.05932529270648956,-0.04277413710951805,1.179344892501831,-0.40784787434839465,0.08359183292762515,-1.058973783220819,-2.252065075978474,1.0270901167058302,1.8192942710676923,54920,57298,55626,56127
0.3957930000000051,0.018553564324975014,0.023153293877840042,1.2128642797470093,0.061328139156103134,-0.043581731617450714,1.180100917816162,-0.30016541909504896,0.35685975777655093,-1.0574464603356586,-2.2547906600363117,1.0329518226850998,1.830107236942613,55524,56745,54692,56561
0.3973020000000033,0.018553564324975014,0.023153293877840042,1.2128642797470093,0.061328139156103134,-0.043581731617450714,1.180100917816162,-0.29678170648253516,0.3990998562206751,-1.0553675967887428,-2.2547906600363117,1.0329518226850998,1.830107236942613,55524,56745,54692,56561
0.39972699999999894,0.01919819600880146,0.022699788212776184,1.2251558303833008,0.06760674715042114,-0.04692729189991951,1.278209924697876,-0.4294130875914203,0.15896832987981704,-1.060706502405052,-2.549204113557254,0.9116385347900748,1.8439943771925686,56041,56535,53429,56503
0.4012200000000012,0.01919819600880146,0.022699788212776184,1.2251558303833008,0.06760674715042114,-0.04692729189991951,1.278209924697876,-0.6367156773720603,-0.1924832301578123,-1.0761657530587985,-2.549204113557254,0.9116385347900748,1.8439943771925686,56041,56535,53429,56503
0.40365000000000145,0.01919819600880146,0.022699788212776184,1.2251558303833008,0.06760674715042114,-0.04692729189991951,1.278209924697876,-0.7358034459974477,-0.3558481227469707,-1.091849907666602,-2.549204113557254,0.9116385347900748,1.8439943771925686,55212,56994,54937,56486
0.40517900000000373,0.019611509516835213,0.022855626419186592,1.2255945205688477,0.06938178837299347,-0.04614395275712013,1.2804714441299438,-0.6935581210996843,-0.2818679710885778,-1.0910261253624132,-2.5503513742043014,0.9058155519324789,1.8535794636985794,55212,56994,54937,56486
0.40766100000000005,0.020336829125881195,0.022378798574209213,1.238882064819336,0.07564350962638855,-0.04896438121795654,1.3770428895950317,-0.6510549356293739,-0.1233545257677031,-1.0850725621665138,-2.85315216448116,0.7424382823811723,1.8410560356279908,54876,57323,55242,56184
0.40919000000000233,0.020336829125881195,0.022378798574209213,1.238882064819336,0.07564350962638855,-0.04896438121795654,1.3770428895950317,-0.6601204691380581,-0.0034163641638200693,-1.0962095023710619,-2.85315216448116,0.7424382823811723,1.8410560356279908,54876,57323,55242,56184
0.41158400000000256,0.020336829125881195,0.022378798574209213,1.238882064819336,0.07564350962638855,-0.04896438121795654,1.3770428895950317,-0.6678205999558587,0.06990348453024049,-1.1140066755667615,-2.85315216448116,0.7424382823811723,1.8410560356279908,54777,57160,54908,56188
0.4130880000000034,0.020336829125881195,0.022378798574209213,1.238882064819336,0.07564350962638855,-0.04896438121795654,1.3770428895950317,-0.6653372688183871,0.04586269660641807,-1.123162090762236,-2.85315216448116,0.7424382823811723,1.8410560356279908,54777,57160,54908,56188
0.41558200000000217,0.020678462460637093,0.022701160982251167,1.2394630908966064,0.07709234952926636,-0.047348953783512115,1.3800362348556519,-0.7063922938669396,-0.08727612488104643,-1.1212989432636165,-2.8566042605760074,0.7307645114289165,1.8484080792124036,54601,57082,55182,56272
0.4170910000000003,0.020678462460637093,0.022701160982251167,1.2394630908966064,0.07709234952926636,-0.047348953783512115,1.3800362348556519,-0.7226251262383269,-0.09290300143497715,-1.1232679514155666,-2.8566042605760074,0.7307645114289165,1.8484080792124036,54601,57082,55182,56272
0.4195060000000012,0.021480923518538475,0.022215208038687706,1.2537500858306885,0.0833815410733223,-0.04953144118189812,1.4773895740509033,-0.6826230485057644,0.022463813729088813,-1.1411827697524206,-3.167685968867323,0.5375938941601932,1.8487107147229003,54685,56997,54666,56271
0.4210080000000016,0.021480923518538475,0.022215208038687706,1.2537500858306885,0.0833815410733223,-0.04953144118189812,1.4773895740509033,-0.6798514967593189,0.018594848198827355,-1.1509581688496655,-3.167685968867323,0.5375938941601932,1.8487107147229003,54685,56997,54666,56271
0.4234429999999993,0.02174791693687439,0.022103717550635338,1.2538800239562988,0.08434606343507767,-0.049979086965322495,1.4780800342559814,-0.7813590135511523,-0.19342509036683245,-1.1465968430904971,-3.167685968867323,0.5375938941601932,1.8487107147229003,55064,57002,54247,56362
0.42496800000000073,0.02174791693687439,0.022103717550635338,1.2538800239562988,0.08434606343507767,-0.049979086965322495,1.4780800342559814,-0.9094253703669918,-0.39140182264223294,-1.1459955013163574,-3.167685968867323,0.5375938941601932,1.8487107147229003,55064,57002,54247,56362
0.4274750000000058,0.02262280322611332,0.02159479260444641,1.2691439390182495,0.09057805687189102,-0.05146278068423271,1.574712872505188,-0.9692859745580026,-0.38634015209540107,-1.157999034139617,-3.4880538732644903,0.3220797350334459,1.8291605877533756,54416,57563,55061,55828
0.4289700000000012,0.02262280322611332,0.02159479260444641,1.2691439390182495,0.09057805687189102,-0.05146278068423271,1.574712872505188,-0.9437618391965197,-0.24202316966314133,-1.163112836064787,-3.4880538732644903,0.3220797350334459,1.8291605877533756,54416,57563,55061,55828
0.43136900000000605,0.02262280322611332,0.02159479260444641,1.2691439390182495,0.09057805687189102,-0.05146278068423271,1.574712872505188,-0.8926429281256395,-0.10604461118294695,-1.156523110263495,-3.4880538732644903,0.3220797350334459,1.8291605877533756,53982,57393,55165,55959
0.4328840000000055,0.02262280322611332,0.02159479260444641,1.2691439390182495,0.09057805687189102,-0.05146278068423271,1.574712872505188,-0.8657387426872775,-0.04716910195677804,-1.145833714280135,-3.4880538732644903,0.3220797350334459,1.8291605877533756,53982,57393,55165,55959
0.4353660000000018,0.022816000506281853,0.021805884316563606,1.2695891857147217,0.09128487855195999,-0.05031193792819977,1.577024221420288,-0.8713900370994528,-0.05835736210776957,-1.1345937097414012,-3.488942445553602,0.31314398732128645,1.8311991026537342,54321,57046,54784,56147
0.43688100000000124,0.022816000506281853,0.021805884316563606,1.2695891857147217,0.09128487855195999,-0.05031193792819977,1.577024221420288,-0.9035224072318039,-0.11358567638226416,-1.1320004566299364,-3.488942445553602,0.31314398732128645,1.8311991026537342,54321,57046,54784,56147
0.43929899999999905,0.023759929463267326,0.021297451108694077,1.2858409881591797,0.09742151200771332,-0.0509534515440464,1.673373818397522,-0.9298651983123772,-0.15892042626970923,-1.1369089288350616,-3.8102078447745047,0.04987221096390169,1.7973981907381125,54235,57045,54353,55958
0.4408000000000029,0.023759929463267326,0.021297451108694077,1.2858409881591797,0.09742151200771332,-0.0509534515440464,1.673373818397522,-0.9619218680907428,-0.1889735000914673,-1.154223337504157,-3.8102078447745047,0.04987221096390169,1.7973981907381125,54235,57045,54353,55958
0.4432440000000061,0.023759929463267326,0.021297451108694077,1.2858409881591797,0.09742151200771332,-0.0509534515440464,1.673373818397522,-0.9869835455289334,-0.16837862623636884,-1.1836900165433935,-3.8102078447745047,0.04987221096390169,1.7973981907381125,54177,56962,54601,56272
0.4447540000000008,0.024401400238275528,0.02166282944381237,1.2864437103271484,0.10045184195041656,-0.049024540930986404,1.6765174865722656,-0.9981567047243064,-0.09629486165595091,-1.2002008163535576,-3.813097572172244,0.03604034018893616,1.8155049261063776,54177,56962,54601,56272
0.4472520000000004,0.025436731055378914,0.021171972155570984,1.3036904335021973,0.1065509021282196,-0.048702798783779144,1.7728546857833862,-0.9957404186672775,-0.015460604080534823,-1.1927969622070282,-4.136954609719929,-0.24061419832696865,1.7911793495470518,54644,57079,53757,56090
0.4487610000000059,0.025436731055378914,0.021171972155570984,1.3036904335021973,0.1065509021282196,-0.048702798783779144,1.7728546857833862,-0.9832217639101692,0.02428382842102197,-1.1810826486781514,-4.136954609719929,-0.24061419832696865,1.7911793495470518,54644,57079,53757,56090
0.45115600000000267,0.025436731055378914,0.021171972155570984,1.3036904335021973,0.1065509021282196,-0.048702798783779144,1.7728546857833862,-0.9945539804016471,0.0046700334630356355,-1.1803227156610971,-4.136954609719929,-0.24061419832696865,1.7911793495470518,54232,56874,53932,56123
0.4526690000000017,0.025436731055378914,0.021171972155570984,1.3036904335021973,0.1065509021282196,-0.048702798783779144,1.7728546857833862,-0.9788511170871856,0.04848577296090242,-1.1718290959965074,-4.136954609719929,-0.24061419832696865,1.7911793495470518,54232,56874,53932,56123
0.4551680000000051,0.025726845487952232,0.021083224564790726,1.30385160446167,0.10778909176588058,-0.049101442098617554,1.773700475692749,-0.9676990634434516,0.07048253897500778,-1.1552364039828233,-4.139182060606023,-0.23842747880853796,1.7971109010641433,54326,56742,53859,56255
0.45667200000000596,0.025726845487952232,0.021083224564790726,1.30385160446167,0.10778909176588058,-0.049101442098617554,1.773700475692749,-1.0001070041695985,0.02138361894619586,-1.149530980821492,-4.139182060606023,-0.23842747880853796,1.7971109010641433,54326,56742,53859,56255
0.4590880000000034,0.026834936812520027,0.02059621550142765,1.3220607042312622,0.11385269463062286,-0.047853775322437286,1.8681257963180542,-1.013052164175283,0.05298684809827259,-1.157698629568656,-4.467236126019825,-0.5195195204776212,1.8245283726874155,54367,56773,53383,56009
0.460586000000003,0.026834936812520027,0.02059621550142765,1.3220607042312622,0.11385269463062286,-0.047853775322437286,1.8681257963180542,-1.0289410492918865,0.08511094994767678,-1.1652624065386445,-4.467236126019825,-0.5195195204776212,1.8245283726874155,54367,56773,53383,56009
0.46302999999999883,0.026834936812520027,0.02059621550142765,1.3220607042312622,0.11385269463062286,-0.047853775322437286,1.8681257963180542,-1.0488774732122197,0.08083397149365837,-1.1534001544112136,-4.467236126019825,-0.5195195204776212,1.8245283726874155,54178,56612,53559,56188
0.4645480000000025,0.02691846899688244,0.02080676704645157,1.3225493431091309,0.11405599117279053,-0.04667653515934944,1.8706903457641602,-1.094258603714524,0.052555973601032986,-1.1494196606879268,-4.470190296306342,-0.5284382504034918,1.8235707543416018,54178,56612,53559,56188
0.46704600000000207,0.028089450672268867,0.020348813384771347,1.3417211771011353,0.12018644064664841,-0.044451456516981125,1.963694453239441,-1.1517098460673403,0.00680722751990533,-1.153460741326013,-4.7917780435422666,-0.8228298611669758,1.865041966630243,54128,56847,53527,55938
0.46855600000000414,0.028089450672268867,0.020348813384771347,1.3417211771011353,0.12018644064664841,-0.044451456516981125,1.963694453239441,-1.1824669598127744,-0.004967148093782754,-1.151478284210558,-4.7917780435422666,-0.8228298611669758,1.865041966630243,54128,56847,53527,55938
0.47094400000000314,0.028089450672268867,0.020348813384771347,1.3417211771011353,0.12018644064664841,-0.044451456516981125,1.963694453239441,-1.2021096370648718,0.01487710340510386,-1.160289352677085,-4.7917780435422666,-0.8228298611669758,1.865041966630243,53598,56690,53883,55985
0.47245900000000257,0.028089450672268867,0.020348813384771347,1.3417211771011353,0.12018644064664841,-0.044451456516981125,1.963694453239441,-1.1787313437517204,0.0938912339364783,-1.1672178325690352,-4.7917780435422666,-0.8228298611669758,1.865041966630243,53598,56690,53883,55985
0.4749570000000021,0.028560563921928406,0.020687799900770187,1.341866374015808,0.12243678420782089,-0.04262130707502365,1.9644533395767212,-1.1604123907194468,0.18643395961023818,-1.16101825986744,-4.794115165190803,-0.8355133237245824,1.8784110422278042,53702,56381,53726,56074
0.47646199999999955,0.028560563921928406,0.020687799900770187,1.341866374015808,0.12243678420782089,-0.04262130707502365,1.9644533395767212,-1.177494971215651,0.25377601580404047,-1.1714021912737678,-4.794115165190803,-0.8355133237245824,1.8784110422278042,53702,56381,53726,56074
0.4788740000000034,0.02981628105044365,0.020275525748729706,1.361976146697998,0.12876154482364655,-0.03930779546499252,2.0575215816497803,-1.222351259246128,0.26746914124663046,-1.201813759867764,-5.114980794098893,-1.1685169470768597,1.9264724872576322,53811,56051,52872,56042
0.48037600000000386,0.02981628105044365,0.020275525748729706,1.361976146697998,0.12876154482364655,-0.03930779546499252,2.0575215816497803,-1.3180942972794578,0.14943331436046547,-1.2222115764469534,-5.114980794098893,-1.1685169470768597,1.9264724872576322,53811,56051,52872,56042
0.48281000000000496,0.02981628105044365,0.020275525748729706,1.361976146697998,0.12876154482364655,-0.03930779546499252,2.0575215816497803,-1.3915287006514663,-0.011053780918915537,-1.2114805019925337,-5.114980794098893,-1.1685169470768597,1.9264724872576322,53343,55917,53580,56253
0.484333000000006,0.029909344390034676,0.020652703940868378,1.3619886636734009,0.1290016621351242,-0.037259407341480255,2.0575897693634033,-1.3786653662702746,-0.03853358990154674,-1.1730717269611384,-5.1186383936750595,-1.1827759424062232,1.9262078821708308,53343,55917,53580,56253
0.48683400000000254,0.031231408938765526,0.02029978111386299,1.3830268383026123,0.13549922406673431,-0.03274525701999664,2.1500470638275146,-1.3703361968029972,-0.0005852836799859735,-1.14230502583578,-5.449704160659503,-1.5506884279995878,1.9965295612754037,53313,56279,53457,55876
0.4883380000000034,0.031231408938765526,0.02029978111386299,1.3830268383026123,0.13549922406673431,-0.03274525701999664,2.1500470638275146,-1.4220688999261135,-0.005256474538787343,-1.1375902985999582,-5.449704160659503,-1.5506884279995878,1.9965295612754037,53313,56279,53457,55876
0.4907430000000022,0.031231408938765526,0.02029978111386299,1.3830268383026123,0.13549922406673431,-0.03274525701999664,2.1500470638275146,-1.4773305578096936,0.018903531455708156,-1.1426589599446515,-5.449704160659503,-1.5506884279995878,1.9965295612754037,52770,56126,53736,55771
0.4922520000000004,0.031231408938765526,0.02029978111386299,1.3830268383026123,0.13549922406673431,-0.03274525701999664,2.1500470638275146,-1.5156085716315661,0.015303011523029384,-1.1491161934817122,-5.449704160659503,-1.5506884279995878,1.9965295612754037,52770,56126,53736,55771
0.4947450000000026,0.031629063189029694,0.020664606243371964,1.3835331201553345,0.13740460574626923,-0.030734751373529434,2.1526899337768555,-1.5279619106640077,-0.010133353955184022,-1.1449494116401742,-5.451556166480218,-1.5646988502493944,2.007342918003257,52457,55991,54073,55667
0.4962540000000008,0.031629063189029694,0.020664606243371964,1.3835331201553345,0.13740460574626923,-0.030734751373529434,2.1526899337768555,-1.4987326524359519,0.05545378831147263,-1.1280374066117895,-5.451556166480218,-1.5646988502493944,2.007342918003257,52457,55991,54073,55667
0.49868100000000415,0.03303587809205055,0.02038278803229332,1.4055041074752808,0.14399588108062744,-0.02499980293214321,2.241518497467041,-1.525350681215185,0.09062196234943225,-1.1214099970810727,-5.764448580086486,-1.9812251093719353,2.0492323657590212,52410,55529,53481,55642
0.5001640000000043,0.03303587809205055,0.02038278803229332,1.4055041074752808,0.14399588108062744,-0.02499980293214321,2.241518497467041,-1.6317622094173176,0.031571445988942314,-1.126962421637779,-5.764448580086486,-1.9812251093719353,2.0492323657590212,52410,55529,53481,55642
0.5026050000000032,0.03303587809205055,0.02038278803229332,1.4055041074752808,0.14399588108062744,-0.02499980293214321,2.241518497467041,-1.7090217110630068,0.0043662406437659515,-1.1402590523283267,-5.764448580086486,-1.9812251093719353,2.0492323657590212,52126,55109,53661,55969
0.5041220000000031,0.03353498876094818,0.02070469781756401,1.4057620763778687,0.14642222225666046,-0.023191234096884727,2.2428715229034424,-1.6998748179830205,0.0904754968118563,-1.1568709191018594,-5.767264032968172,-1.9938116958187095,2.0634257813690873,52126,55109,53661,55969
0.5066260000000038,0.03503267094492912,0.02050509676337242,1.4286284446716309,0.15318068861961365,-0.0160423144698143,2.330411672592163,-1.677302130899618,0.16617689109465947,-1.1581162132275804,-6.0752126729960345,-2.452670899354555,2.1259595649681193,52468,54920,52943,56023
0.5081280000000042,0.03503267094492912,0.02050509676337242,1.4286284446716309,0.15318068861961365,-0.0160423144698143,2.330411672592163,-1.6872631523248414,0.16151106615435426,-1.1523563284219571,-6.0752126729960345,-2.452670899354555,2.1259595649681193,52468,54920,52943,56023
0.5105180000000037,0.03503267094492912,0.02050509676337242,1.4286284446716309,0.15318068861961365,-0.0160423144698143,2.330411672592163,-1.6570055144418516,0.2469060755218016,-1.1466178820631088,-6.0752126729960345,-2.452670899354555,2.1259595649681193,52182,54429,52806,56148
0.5120430000000051,0.03503267094492912,0.02050509676337242,1.4286284446716309,0.15318068861961365,-0.0160423144698143,2.330411672592163,-1.5570344418619122,0.46945924064002353,-1.1175880946007002,-6.0752126729960345,-2.452670899354555,2.1259595649681193,52182,54429,52806,56148
0.5145319999999992,0.0355338379740715,0.020242804661393166,1.4288218021392822,0.1556514948606491,-0.01740485243499279,2.3314268589019775,-1.5163894104631772,0.6131983670500065,-1.0785719856827123,-6.077640460746001,-2.443798017551808,2.140327367683319,52955,53782,51539,56419
0.5160410000000047,0.0355338379740715,0.020242804661393166,1.4288218021392822,0.1556514948606491,-0.01740485243499279,2.3314268589019775,-1.5894837281639826,0.5661732672067961,-1.066334494157689,-6.077640460746001,-2.443798017551808,2.140327367683319,52955,53782,51539,56419
0.5184730000000054,0.037124909460544586,0.02010818012058735,1.4525693655014038,0.1627565622329712,-0.008842753246426582,2.418071985244751,-1.6798156223364349,0.47244757369920143,-1.0805289430307297,-6.383643864249312,-2.8950644414124382,2.285709849767091,52737,53318,51009,56289
0.519958000000006,0.037124909460544586,0.02010818012058735,1.4525693655014038,0.1627565622329712,-0.008842753246426582,2.418071985244751,-1.7392564457606219,0.4149470961557325,-1.096930886131337,-6.383643864249312,-2.8950644414124382,2.285709849767091,52737,53318,51009,56289
0.5223960000000006,0.037124909460544586,0.02010818012058735,1.4525693655014038,0.1627565622329712,-0.008842753246426582,2.418071985244751,-1.7321360851121315,0.43445019047719613,-1.101225299968117,-6.383643864249312,-2.8950644414124382,2.285709849767091,52261,53099,51500,56440
0.5239130000000005,0.03757829591631889,0.020573249086737633,1.4522732496261597,0.16500665247440338,-0.0062347096391022205,2.4165115356445312,-1.7166001354189908,0.44188257373690293,-1.080788201762849,-6.383398839012983,-2.912903292687924,2.299567546503085,52261,53099,51500,56440
0.5264000000000014,0.03926541283726692,0.020557789131999016,1.4768693447113037,0.17267347872257233,0.0038466041442006826,2.502690076828003,-1.734743852451537,0.399236842569246,-1.0506871577519559,-6.675245167683111,-3.3812821584963513,2.4860085585385576,52120,53431,51600,56043
0.5279170000000013,0.03926541283726692,0.020557789131999016,1.4768693447113037,0.17267347872257233,0.0038466041442006826,2.502690076828003,-1.7417223997719806,0.42999701894993375,-1.047402880916643,-6.675245167683111,-3.3812821584963513,2.4860085585385576,52120,53431,51600,56043
0.5303009999999995,0.03926541283726692,0.020557789131999016,1.4768693447113037,0.17267347872257233,0.0038466041442006826,2.502690076828003,-1.7158615076906574,0.5893345794701335,-1.0564445791335708,-6.675245167683111,-3.3812821584963513,2.4860085585385576,51304,52921,51758,55957
0.5318340000000026,0.03926541283726692,0.020557789131999016,1.4768693447113037,0.17267347872257233,0.0038466041442006826,2.502690076828003,-1.6898834365213704,0.6734964620290901,-1.0458274879738065,-6.675245167683111,-3.3812821584963513,2.4860085585385576,51304,52921,51758,55957
0.5343310000000056,0.03964562341570854,0.020788758993148804,1.4769374132156372,0.17451822757720947,0.005179536994546652,2.503047466278076,-1.7271352012171808,0.5741309922810346,-1.017097971924304,-6.6767592853537945,-3.39052641758272,2.496599774452136,51223,52278,51672,56001
0.5358290000000052,0.03964562341570854,0.020788758993148804,1.4769374132156372,0.17451822757720947,0.005179536994546652,2.503047466278076,-1.7924474958966654,0.4343791506551183,-0.9983895981616338,-6.6767592853537945,-3.39052641758272,2.496599774452136,51223,52278,51672,56001
0.538262999999999,0.04143054410815239,0.020894458517432213,1.502387285232544,0.182750403881073,0.016654109582304955,2.5868947505950928,-1.8091436517186992,0.40473237534716544,-1.0046048835136607,-6.954034663983126,-3.8636832408770414,2.7046441078528143,50597,51899,51459,55676
0.5397490000000035,0.04143054410815239,0.020894458517432213,1.502387285232544,0.182750403881073,0.016654109582304955,2.5868947505950928,-1.7990245716827797,0.42591938642588617,-1.015461059960287,-6.954034663983126,-3.8636832408770414,2.7046441078528143,50597,51899,51459,55676
0.5421860000000015,0.04143054410815239,0.020894458517432213,1.502387285232544,0.182750403881073,0.016654109582304955,2.5868947505950928,-1.8079697303101923,0.39879648888300145,-1.0094628888161288,-6.954034663983126,-3.8636832408770414,2.7046441078528143,50163,51188,51536,55853
0.5437010000000009,0.04172448068857193,0.02095051109790802,1.5027061700820923,0.18409450352191925,0.017073551192879677,2.5885801315307617,-1.8348591352045043,0.3263817100238435,-0.978906177942723,-6.953492245673973,-3.8671090501355487,2.7111524761625563,50163,51188,51536,55853
0.5461970000000002,0.043607793748378754,0.021181590855121613,1.5289942026138306,0.1927974820137024,0.029842209070920944,2.6689956188201904,-1.8506313072863352,0.29227267515140837,-0.9488745092782265,-7.216447312011122,-4.367681537766047,2.888701881251287,50014,51674,51515,55408
0.5477070000000022,0.043607793748378754,0.021181590855121613,1.5289942026138306,0.1927974820137024,0.029842209070920944,2.6689956188201904,-1.8522129586577332,0.2774044132330641,-0.9425877846299582,-7.216447312011122,-4.367681537766047,2.888701881251287,50014,51674,51515,55408
0.5501010000000024,0.043607793748378754,0.021181590855121613,1.5289942026138306,0.1927974820137024,0.029842209070920944,2.6689956188201904,-1.8928840890351508,0.1312370248635253,-0.9548491780257647,-7.216447312011122,-4.367681537766047,2.888701881251287,48734,50882,52049,55256
0.5516270000000004,0.043809790164232254,0.021087542176246643,1.5289973020553589,0.1934894323348999,0.02950575202703476,2.6690280437469482,-1.9186605589099188,-0.02605099392947927,-0.9680619857210022,-7.216447312011122,-4.367681537766047,2.888701881251287,48734,50882,52049,55256
0.5541200000000026,0.043809790164232254,0.021087542176246643,1.5289973020553589,0.1934894323348999,0.02950575202703476,2.6690280437469482,-1.87636569921588,-0.020591376375573126,-0.9668826714112878,-7.216447312011122,-4.367681537766047,2.888701881251287,47733,51032,52963,54607
0.5556190000000061,0.043809790164232254,0.021087542176246643,1.5289973020553589,0.1934894323348999,0.02950575202703476,2.6690280437469482,-1.7762517480434576,0.14654859491244845,-0.9590326046241158,-7.216447312011122,-4.367681537766047,2.888701881251287,47733,51032,52963,54607
0.558048999999999,0.04578927904367447,0.021449903026223183,1.5560781955718994,0.202535018324852,0.043675631284713745,2.747136354446411,-1.6895129908137403,0.2620756241832179,-0.9590794096802739,-7.463521392849288,-4.895585228969835,2.9962829054519067,47843,49707,51353,54612
0.559536,0.04578927904367447,0.021449903026223183,1.5560781955718994,0.202535018324852,0.043675631284713745,2.747136354446411,-1.681382759479892,0.13536638096936923,-0.9589381955634725,-7.463521392849288,-4.895585228969835,2.9962829054519067,47843,49707,51353,54612
0.5619760000000024,0.04578927904367447,0.021449903026223183,1.5560781955718994,0.202535018324852,0.043675631284713745,2.747136354446411,-1.6695348884223473,-0.056905514872377654,-0.949670195232915,-7.463521392849288,-4.895585228969835,2.9962829054519067,47258,49198,51418,54476
0.5634950000000026,0.04589643329381943,0.021737711504101753,1.5560376644134521,0.20286232233047485,0.04539213329553604,2.7469284534454346,-1.6140194312868825,-0.12855494700732809,-0.9407878872072282,-7.460841029212338,-4.907853799577207,2.996515688690342,47258,49198,51418,54476
0.5659820000000036,0.04797082021832466,0.02226642519235611,1.5838874578475952,0.2121182382106781,0.06096909940242767,2.822988510131836,-1.5542160184802813,-0.09362155558659416,-0.9439900721019394,-7.708873924258784,-5.383765427519649,3.0833660605929136,47909,49898,50622,54250
0.567497000000003,0.04797082021832466,0.02226642519235611,1.5838874578475952,0.2121182382106781,0.06096909940242767,2.822988510131836,-1.4858006084986362,-0.09114892702775328,-0.9556582463649309,-7.708873924258784,-5.383765427519649,3.0833660605929136,47909,49898,50622,54250
0.5698780000000042,0.04797082021832466,0.02226642519235611,1.5838874578475952,0.2121182382106781,0.06096909940242767,2.822988510131836,-1.4220890067923435,-0.22511146424037928,-0.9528277721793674,-7.708873924258784,-5.383765427519649,3.0833660605929136,46773,48976,50709,53911
0.5714130000000005,0.04797082021832466,0.02226642519235611,1.5838874578475952,0.2121182382106781,0.06096909940242767,2.822988510131836,-1.3335394331794268,-0.32533482139933334,-0.9320459943500158,-7.708873924258784,-5.383765427519649,3.0833660605929136,46773,48976,50709,53911
0.5739000000000014,0.048504266887903214,0.022649480029940605,1.5839461088180542,0.21478921175003052,0.0631706640124321,2.8232975006103516,-1.160537958764844,-0.2712913599773826,-0.9073423789203863,-7.704076717415496,-5.398606491051643,3.09866350548631,46474,49548,50709,53174
0.575411,0.048504266887903214,0.022649480029940605,1.5839461088180542,0.21478921175003052,0.0631706640124321,2.8232975006103516,-0.9489817680911294,-0.11504534665335818,-0.8930990610413427,-7.704076717415496,-5.398606491051643,3.09866350548631,46474,49548,50709,53174
0.5778290000000051,0.05069884657859802,0.023362329229712486,1.6125471591949463,0.22412258386611938,0.07989045232534409,2.8968796730041504,-0.764331094436322,0.05300151629021404,-0.8842100285339035,-7.950704253611933,-5.7992872259062755,3.096935228108329,46248,48034,49057,52932
0.5793270000000048,0.05069884657859802,0.023362329229712486,1.6125471591949463,0.22412258386611938,0.07989045232534409,2.8968796730041504,-0.6114097880619093,0.13259855764844988,-0.8736585842950096,-7.950704253611933,-5.7992872259062755,3.096935228108329,46248,48034,49057,52932
0.5817730000000011,0.05069884657859802,0.023362329229712486,1.6125471591949463,0.22412258386611938,0.07989045232534409,2.8968796730041504,-0.4925086002690367,0.11562851235305828,-0.8661514660772125,-7.950704253611933,-5.7992872259062755,3.096935228108329,47217,46921,46468,53430
0.5833950000000041,0.050853364169597626,0.023695094510912895,1.6122626066207886,0.22473669052124023,0.08178383857011795,2.8953804969787598,-0.3894500251688275,0.050537647034646,-0.8662557288338891,-7.948755631602745,-5.812273015032447,3.0995603377389043,11919,21362,11103,12007
0.5861800000000003,0.050853364169597626,0.023695094510912895,1.6122626066207886,0.22473669052124023,0.08178383857011795,2.8953804969787598,-0.2803578255924484,-0.005677695077075408,-0.8582137812901768,-7.948755631602745,-5.812273015032447,3.0995603377389043,6053,17309,47270,37245
0.5872930000000052,0.05338108912110329,0.024698736146092415,1.6445401906967163,0.23493991792201996,0.10092634707689285,2.973212242126465,-0.12267525324216476,0.01779880646246205,-0.8348419461426687,-8.214306660475437,-5.999450776714197,3.1437110608652827,6053,17309,47270,37245
0.5900840000000026,0.05338108912110329,0.024698736146092415,1.6445401906967163,0.23493991792201996,0.10092634707689285,2.973212242126465,0.07130556394276155,0.0328646874172578,-0.8070859486296448,-8.214306660475437,-5.999450776714197,3.1437110608652827,7102,21242,52024,49419
0.5912030000000014,0.05338108912110329,0.024698736146092415,1.6445401906967163,0.23493991792201996,0.10092634707689285,2.973212242126465,0.19852364569476189,-0.12161646361653332,-0.7913981321753423,-8.214306660475437,-5.999450776714197,3.1437110608652827,7102,21242,52024,49419
0.5940480000000025,0.053702447563409805,0.02485630474984646,1.642688512802124,0.23652029037475586,0.10179635882377625,2.963028907775879,0.2708391052900167,-0.32405097801683336,-0.8078163205585991,-8.212112845181215,-6.007062517640484,3.1544450298412374,5830,15798,52515,51242
0.5953870000000024,0.053702447563409805,0.02485630474984646,1.642688512802124,0.23652029037475586,0.10179635882377625,2.963028907775879,0.3676627042908892,-0.3964031060113472,-0.8718769961047739,-8.212112845181215,-6.007062517640484,3.1544450298412374,5830,15798,52515,51242
0.5980450000000055,0.05611288547515869,0.0259601678699255,1.6726446151733398,0.24556675553321838,0.11892630159854889,3.0282058715820312,0.5109808515115579,-0.3946107320186967,-0.9569767108416019,-8.449265671726485,-5.987382040416493,3.1148758826227776,5991,33115,50389,43693
0.5991140000000014,0.05611288547515869,0.0259601678699255,1.6726446151733398,0.24556675553321838,0.11892630159854889,3.0282058715820312,0.707537253398592,-0.3687353257094323,-1.031591094313597,-8.449265671726485,-5.987382040416493,3.1148758826227776,5991,33115,50389,43693
0.6019650000000037,0.0565725639462471,0.025981001555919647,1.671787977218628,0.2478507161140442,0.11903999745845795,3.023597478866577,0.9765703193506146,-0.3647792997786604,-1.0755903771052868,-8.445353785927535,-5.989176669683149,3.128409669180133,9205,29396,47355,47669
0.6030780000000013,0.0565725639462471,0.025981001555919647,1.671787977218628,0.2478507161140442,0.11903999745845795,3.023597478866577,1.3142592121516892,-0.4068519519692459,-1.0855737025046395,-8.445353785927535,-5.989176669683149,3.128409669180133,9205,29396,47355,47669
0.6059570000000022,0.0565725639462471,0.025981001555919647,1.671787977218628,0.2478507161140442,0.11903999745845795,3.023597478866577,1.7548063770494855,-0.3491638214374672,-1.0841702166101679,-8.445353785927535,-5.989176669683149,3.128409669180133,27561,47822,37976,46401
0.6070790000000051,0.05909142643213272,0.0272484440356493,1.7022677659988403,0.25588271021842957,0.13420012593269348,3.0724904537200928,2.297239294192934,-0.17712889140625812,-1.074181032256417,-8.753615566430057,-5.752547638443243,2.9812031549150393,27561,47822,37976,46401
0.6098790000000008,0.05909142643213272,0.0272484440356493,1.7022677659988403,0.25588271021842957,0.13420012593269348,3.0724904537200928,2.843707166703961,-0.06405641448843065,-1.0499197013048223,-8.753615566430057,-5.752547638443243,2.9812031549150393,31977,53734,34125,41183
0.6109880000000049,0.05909142643213272,0.0272484440356493,1.7022677659988403,0.25588271021842957,0.13420012593269348,3.0724904537200928,3.3597710606300986,-0.02164107796398467,-1.0219905983209432,-8.753615566430057,-5.752547638443243,2.9812031549150393,31977,53734,34125,41183
0.6138340000000025,0.059561725705862045,0.027639780193567276,1.7016080617904663,0.25816136598587036,0.13631950318813324,3.0690104961395264,3.883152522283447,0.014531520802963249,-0.9776718027774713,-8.750617794546208,-5.766764081057607,2.9944987907506033,36386,57862,39482,36868
0.6151710000000021,0.059561725705862045,0.027639780193567276,1.7016080617904663,0.25816136598587036,0.13631950318813324,3.0690104961395264,4.408092998438928,0.07085569777799833,-0.9030986983023723,-8.750617794546208,-5.766764081057607,2.9944987907506033,36386,57862,39482,36868
0.6178340000000025,0.06217864528298378,0.029070792719721794,1.732479214668274,0.2653117775917053,0.1492922157049179,3.1058058738708496,4.93925302100418,0.1987478339242761,-0.7915643134273632,-9.087690273622988,-4.894258846624821,2.833852646628539,41496,59121,40740,33372
0.6189049999999988,0.06217864528298378,0.029070792719721794,1.732479214668274,0.2653117775917053,0.1492922157049179,3.1058058738708496,5.448849960855278,0.40359460635045635,-0.6497287479855417,-9.087690273622988,-4.894258846624821,2.833852646628539,41496,59121,40740,33372
0.6217430000000023,0.06217864528298378,0.029070792719721794,1.732479214668274,0.2653117775917053,0.1492922157049179,3.1058058738708496,5.846875897366378,0.6717012251382677,-0.5510242415305302,-9.087690273622988,-4.894258846624821,2.833852646628539,39845,58043,41099,37875
0.6228610000000044,0.06208235025405884,0.029032718390226364,1.7322300672531128,0.26445963978767395,0.14896564185619354,3.1045145988464355,6.111172797635804,0.9459994937234315,-0.5127986254031052,-9.087364385672691,-4.891785148067986,2.8262484511938823,39845,58043,41099,37875
0.6257669999999999,0.06208235025405884,0.029032718390226364,1.7322300672531128,0.26445963978767395,0.14896564185619354,3.1045145988464355,6.340018230106313,1.0613563137110313,-0.48307638276776216,-9.087364385672691,-4.891785148067986,2.8262484511938823,41787,55799,35434,41715
0.6268650000000052,0.06475846469402313,0.030576813966035843,1.763420820236206,0.2709437906742096,0.1590435802936554,3.1351499557495117,6.588363860710601,1.066085022542576,-0.4422021197781988,-9.346318798407694,-3.2901666125511877,2.7283399079998953,41787,55799,35434,41715
0.6296750000000029,0.06475846469402313,0.030576813966035843,1.763420820236206,0.2709437906742096,0.1590435802936554,3.1351499557495117,6.789989123679409,1.15157975064809,-0.3963194494636051,-9.346318798407694,-3.2901666125511877,2.7283399079998953,41651,55078,37204,45407
0.6307770000000018,0.06475846469402313,0.030576813966035843,1.763420820236206,0.2709437906742096,0.1590435802936554,3.1351499557495117,6.9144381087865945,1.3567956205565983,-0.36194829296087894,-9.346318798407694,-3.2901666125511877,2.7283399079998953,41651,55078,37204,45407
0.6336200000000026,0.06488113850355148,0.03027457930147648,1.7632019519805908,0.271293580532074,0.15721704065799713,3.1340103149414062,6.9936575638365275,1.6478803261247497,-0.3230533578724897,-9.34747754615218,-3.277399889537986,2.728432837372484,42018,53992,35258,48253
0.6349630000000034,0.06488113850355148,0.03027457930147648,1.7632019519805908,0.271293580532074,0.15721704065799713,3.1340103149414062,7.043421391965748,1.952397350440988,-0.25075860435471026,-9.34747754615218,-3.277399889537986,2.728432837372484,42018,53992,35258,48253
0.6376340000000055,0.06762314587831497,0.03188162297010422,1.7946605682373047,0.2773490250110626,0.16340164840221405,3.159806489944458,7.031833445430595,2.1957731229770237,-0.16926664065709895,-9.551261460237702,-1.2928286539068345,2.7927929330519374,43504,50509,33730,50957
0.6387030000000014,0.06762314587831497,0.03188162297010422,1.7946605682373047,0.2773490250110626,0.16340164840221405,3.159806489944458,6.969399362099214,2.4304961519733377,-0.09372476972359155,-9.551261460237702,-1.2928286539068345,2.7927929330519374,43504,50509,33730,50957
0.6415360000000001,0.06762314587831497,0.03188162297010422,1.7946605682373047,0.2773490250110626,0.16340164840221405,3.159806489944458,6.886960677923593,2.6680839433542496,-0.02010998088021688,-9.551261460237702,-1.2928286539068345,2.7927929330519374,45475,47465,35710,52111
0.6426500000000015,0.06781649589538574,0.03194146230816841,1.7943171262741089,0.27792641520500183,0.16353818774223328,3.1580252647399902,6.753977859419358,2.85419016770284,0.0473665587068506,-9.551261460237702,-1.2928286539068345,2.7927929330519374,45475,47465,35710,52111
0.6455440000000017,0.06781649589538574,0.03194146230816841,1.7943171262741089,0.27792641520500183,0.16353818774223328,3.1580252647399902,6.604809945706275,3.023786657505702,0.1218441638897351,-9.551261460237702,-1.2928286539068345,2.7927929330519374,47317,44272,36059,52323
0.6466670000000013,0.07062536478042603,0.03359053656458855,1.8260136842727661,0.28413182497024536,0.1654687076807022,3.1834607124328613,6.481355384950127,3.1859625152471676,0.20197801529994686,-9.676337707560853,0.7810275141995295,3.1780519959519813,47317,44272,36059,52323
0.6494650000000037,0.07062536478042603,0.03359053656458855,1.8260136842727661,0.28413182497024536,0.1654687076807022,3.1834607124328613,6.3660415750141315,3.3425505283894283,0.26155847158903817,-9.676337707560853,0.7810275141995295,3.1780519959519813,47572,42826,36860,52604
0.6505750000000043,0.07062536478042603,0.03359053656458855,1.8260136842727661,0.28413182497024536,0.1654687076807022,3.1834607124328613,6.276419280114131,3.5708414907209827,0.2939397474147707,-9.676337707560853,0.7810275141995295,3.1780519959519813,47572,42826,36860,52604
0.6534150000000009,0.07133833318948746,0.03328123316168785,1.8254863023757935,0.28769010305404663,0.1636180877685547,3.1806716918945312,6.201357552158029,3.801008383724389,0.311673770403122,-9.679243430965203,0.79378065590125,3.199605129845338,48070,39728,35076,52375
0.6547510000000039,0.07133833318948746,0.03328123316168785,1.8254863023757935,0.28769010305404663,0.1636180877685547,3.1806716918945312,6.106263526482352,3.9078890277525393,0.3218468127406293,-9.679243430965203,0.79378065590125,3.199605129845338,48070,39728,35076,52375
0.6574089999999997,0.0742497369647026,0.03490886464715004,1.857419729232788,0.29491719603538513,0.16103999316692352,3.2079362869262695,5.957478575334023,3.830726065696365,0.3294023672007522,-9.726972633043804,2.754909150447593,3.874749436726531,48184,40307,36310,51284
0.658476999999999,0.0742497369647026,0.03490886464715004,1.857419729232788,0.29491719603538513,0.16103999316692352,3.2079362869262695,5.786987263404895,3.6566251052257432,0.3281723529617855,-9.726972633043804,2.754909150447593,3.874749436726531,48184,40307,36310,51284
0.6613380000000034,0.07411760091781616,0.03443467617034912,1.8566808700561523,0.29399773478507996,0.1583973616361618,3.2040042877197266,5.639229759805119,3.4987356052587604,0.3173021283404091,-9.728869551794366,2.771307134237049,3.868032246708864,47180,41594,38130,49933
0.6624390000000058,0.07411760091781616,0.03443467617034912,1.8566808700561523,0.29399773478507996,0.1583973616361618,3.2040042877197266,5.5186418256463305,3.318059566372842,0.31006175899529703,-9.728869551794366,2.771307134237049,3.868032246708864,47180,41594,38130,49933
0.6653510000000024,0.07411760091781616,0.03443467617034912,1.8566808700561523,0.29399773478507996,0.1583973616361618,3.2040042877197266,5.424371249379706,3.1166364373307696,0.2878084515056222,-9.728869551794366,2.771307134237049,3.868032246708864,45956,44307,41336,47737
0.6664449999999997,0.07709921151399612,0.03598887845873833,1.888845443725586,0.30264315009117126,0.1516483724117279,3.230426788330078,5.344281473285535,2.9442798473741494,0.2462824464182891,-9.76976732091682,4.5671222476049245,4.598621360791079,45956,44307,41336,47737
0.6692490000000034,0.07709921151399612,0.03598887845873833,1.888845443725586,0.30264315009117126,0.1516483724117279,3.230426788330078,5.259147137454535,2.7721453650524417,0.2113799060543081,-9.76976732091682,4.5671222476049245,4.598621360791079,44743,47258,42981,45223
0.670362000000001,0.07709921151399612,0.03598887845873833,1.888845443725586,0.30264315009117126,0.1516483724117279,3.230426788330078,5.194816883427018,2.554901461238645,0.1866673357455132,-9.76976732091682,4.5671222476049245,4.598621360791079,44743,47258,42981,45223
0.6732020000000047,0.07756531238555908,0.035473406314849854,1.888405442237854,0.3048554062843323,0.1488269716501236,3.2280783653259277,5.145579828561415,2.3555683810200674,0.16016334019520603,-9.775314725953766,4.585552634768935,4.610919477181483,43341,48978,44904,43376
0.6745390000000043,0.07756531238555908,0.035473406314849854,1.888405442237854,0.3048554062843323,0.1488269716501236,3.2280783653259277,5.080749965513398,2.1331195951718196,0.13977600981280883,-9.775314725953766,4.585552634768935,4.610919477181483,43341,48978,44904,43376
0.677208000000006,0.08066333830356598,0.03691263869404793,1.920807123184204,0.3149780035018921,0.13834357261657715,3.2532854080200195,4.999614099743043,1.8529983248631976,0.11888231263864665,-9.853465136571069,6.200008021194989,5.102794323471398,42107,51310,47285,41595
0.6782799999999989,0.08066333830356598,0.03691263869404793,1.920807123184204,0.3149780035018921,0.13834357261657715,3.2532854080200195,4.946970861843229,1.6144981344928244,0.08730497024460335,-9.853465136571069,6.200008021194989,5.102794323471398,42107,51310,47285,41595
0.6811200000000026,0.08135632425546646,0.03695685416460037,1.9203871488571167,0.31839704513549805,0.13846109807491302,3.2510488033294678,4.9154385019044735,1.4491041128901074,0.0643049498359731,-9.86003452825449,6.200251598994012,5.1230165319158925,40954,52402,48599,41151
0.6822350000000006,0.08135632425546646,0.03695685416460037,1.9203871488571167,0.31839704513549805,0.13846109807491302,3.2510488033294678,4.85954674010698,1.2908521566987647,0.052999119445232966,-9.86003452825449,6.200251598994012,5.1230165319158925,40954,52402,48599,41151
0.6851330000000017,0.08135632425546646,0.03695685416460037,1.9203871488571167,0.31839704513549805,0.13846109807491302,3.2510488033294678,4.778869470676338,1.118462144070464,0.026979594509103266,-9.86003452825449,6.200251598994012,5.1230165319158925,40239,53224,49365,40969
0.686234000000004,0.08459530770778656,0.03827518969774246,1.953017234802246,0.32952699065208435,0.12460410594940186,3.2756640911102295,4.691767591431988,0.9652425636539625,-0.013023578656516937,-9.970889761361555,7.674620496153457,5.319657982560684,40239,53224,49365,40969
0.6890500000000029,0.08459530770778656,0.03827518969774246,1.953017234802246,0.32952699065208435,0.12460410594940186,3.2756640911102295,4.610963555533458,0.8311723764766484,-0.05157692900529261,-9.970889761361555,7.674620496153457,5.319657982560684,39383,53736,49632,41319
0.6901480000000011,0.08459530770778656,0.03827518969774246,1.953017234802246,0.32952699065208435,0.12460410594940186,3.2756640911102295,4.569322901361197,0.7728313720036369,-0.07107683169463737,-9.970889761361555,7.674620496153457,5.319657982560684,39383,53736,49632,41319
0.6930010000000039,0.08480293303728104,0.0376114584505558,1.9524877071380615,0.33033162355422974,0.12108328193426132,3.2728421688079834,4.532221338950867,0.7912854804612319,-0.07171846210264313,-9.9790283062457,7.697186956900712,5.322202553042028,38950,53231,49777,42911
0.694346000000005,0.08480293303728104,0.0376114584505558,1.9524877071380615,0.33033162355422974,0.12108328193426132,3.2728421688079834,4.443722631714771,0.8257027096508165,-0.07685530037124245,-9.9790283062457,7.697186956900712,5.322202553042028,38950,53231,49777,42911
0.696997000000003,0.08816362917423248,0.038739800453186035,1.9853359460830688,0.3418721854686737,0.10402300208806992,3.297314167022705,4.3144373460680026,0.9687811057943508,-0.1068176602683697,-10.117095195677312,9.045466016786186,5.338483555187911,39297,51929,49252,45359
0.6980840000000026,0.08816362917423248,0.038739800453186035,1.9853359460830688,0.3418721854686737,0.10402300208806992,3.297314167022705,4.1890778261841195,1.1919699175305043,-0.12897654205264444,-10.117095195677312,9.045466016786186,5.338483555187911,39297,51929,49252,45359
0.7009089999999997,0.0885956808924675,0.0383550226688385,1.9846405982971191,0.3438395857810974,0.10201934725046158,3.293604850769043,4.094706049796072,1.3483041314208808,-0.12739727920384905,-10.12620777834577,9.058300695493232,5.348751647644183,39913,49514,48108,48230
0.7020200000000041,0.0885956808924675,0.0383550226688385,1.9846405982971191,0.3438395857810974,0.10201934725046158,3.293604850769043,4.018660550133295,1.4733468682930986,-0.11375278141828822,-10.12620777834577,9.058300695493232,5.348751647644183,39913,49514,48108,48230
0.7049239999999991,0.0885956808924675,0.0383550226688385,1.9846405982971191,0.3438395857810974,0.10201934725046158,3.293604850769043,3.9709745202865543,1.6629428989341288,-0.09759579088131941,-10.12620777834577,9.058300695493232,5.348751647644183,41462,46426,46274,50374
0.7060250000000015,0.09209247678518295,0.03927701339125633,2.017702102661133,0.35562393069267273,0.08183278143405914,3.3190174102783203,3.9327309944007984,1.9273713593614044,-0.08599785749207882,-10.27669080631701,10.299510522323123,5.488200324324096,41462,46426,46274,50374
0.708833000000006,0.09209247678518295,0.03927701339125633,2.017702102661133,0.35562393069267273,0.08183278143405914,3.3190174102783203,3.8537941007425225,2.1545475224606516,-0.0817170174544798,-10.27669080631701,10.299510522323123,5.488200324324096,42684,43427,44282,51964
0.7099360000000016,0.09209247678518295,0.03927701339125633,2.017702102661133,0.35562393069267273,0.08183278143405914,3.3190174102783203,3.780131597623149,2.3203195797801053,-0.07223977588602613,-10.27669080631701,10.299510522323123,5.488200324324096,42684,43427,44282,51964
0.7127810000000027,0.09256145358085632,0.03913343325257301,2.017336845397949,0.3577720522880554,0.08113738894462585,3.317086696624756,3.7398840430171085,2.509994173673293,-0.04521697158823633,-10.286468262341996,10.30403364362744,5.498869015614292,43700,40035,42467,53005
0.714119000000006,0.09256145358085632,0.03913343325257301,2.017336845397949,0.3577720522880554,0.08113738894462585,3.317086696624756,3.740111210658092,2.74379281945524,-0.0206014610176072,-10.286468262341996,10.30403364362744,5.498869015614292,43700,40035,42467,53005
0.7167819999999993,0.09620022773742676,0.039831362664699554,2.0506412982940674,0.3702089488506317,0.05787919461727142,3.344029426574707,3.762254596173774,2.9837470957807968,-0.00936690139494572,-10.425493937672204,11.504859111909825,5.927437176927036,44777,37606,40468,53391
0.7178570000000036,0.09620022773742676,0.039831362664699554,2.0506412982940674,0.3702089488506317,0.05787919461727142,3.344029426574707,3.7776647115054085,3.1806873257599384,-0.0011442668236871381,-10.425493937672204,11.504859111909825,5.927437176927036,44777,37606,40468,53391
0.7207040000000052,0.09609389305114746,0.039399825036525726,2.0497872829437256,0.36943262815475464,0.05572857707738876,3.339486837387085,3.7853942702532546,3.264925774200235,0.010573992682889046,-10.432293422107437,11.518242521581774,5.921003968491073,45046,36025,38893,53243
0.721810000000005,0.09609389305114746,0.039399825036525726,2.0497872829437256,0.36943262815475464,0.05572857707738876,3.339486837387085,3.8163601758281507,3.3391949454159287,0.02485428376830075,-10.432293422107437,11.518242521581774,5.921003968491073,45046,36025,38893,53243
0.7247130000000034,0.09609389305114746,0.039399825036525726,2.0497872829437256,0.36943262815475464,0.05572857707738876,3.339486837387085,3.859690073079849,3.4296473476277067,0.027115798554104006,-10.432293422107437,11.518242521581774,5.921003968491073,45273,35274,37890,52543
0.7258159999999989,0.09985454380512238,0.03982941061258316,2.0833182334899902,0.38305771350860596,0.029560908675193787,3.3670156002044678,3.9269785664462273,3.4625014344154694,0.012918249595107003,-10.565959166485097,12.75840685830202,6.619885054844224,45273,35274,37890,52543
0.7286170000000056,0.09985454380512238,0.03982941061258316,2.0833182334899902,0.38305771350860596,0.029560908675193787,3.3670156002044678,4.014237572194891,3.4094392812761853,0.0023236787913105904,-10.565959166485097,12.75840685830202,6.619885054844224,44982,36263,37513,51225
0.7297240000000019,0.09985454380512238,0.03982941061258316,2.0833182334899902,0.38305771350860596,0.029560908675193787,3.3670156002044678,4.1452211556688034,3.4019366238532145,-0.0031195085671008524,-10.565959166485097,12.75840685830202,6.619885054844224,44982,36263,37513,51225
0.7325760000000009,0.10044773668050766,0.03939877822995186,2.083153247833252,0.3858957886695862,0.027392597869038582,3.3661723136901855,4.323413530522115,3.455101308694466,-0.010559247508947335,-10.580560225418356,12.772814762356466,6.633825885028707,44436,36856,37513,50072
0.7339140000000043,0.10044773668050766,0.03939877822995186,2.083153247833252,0.3858957886695862,0.027392597869038582,3.3661723136901855,4.496117929317099,3.4300396312562755,-0.021253912598135995,-10.580560225418356,12.772814762356466,6.633825885028707,44436,36856,37513,50072
0.7365770000000048,0.10438080132007599,0.03953183442354202,2.11694598197937,0.4010988771915436,-0.0014533729990944266,3.3926987648010254,4.624360321080992,3.2766106597990663,-0.027708222899781337,-10.745271846425645,14.12535644021894,7.38199404839113,43900,38978,38712,48264
0.7376470000000045,0.10438080132007599,0.03953183442354202,2.11694598197937,0.4010988771915436,-0.0014533729990944266,3.3926987648010254,4.735156877175995,3.0757265545616264,-0.0342911513985099,-10.745271846425645,14.12535644021894,7.38199404839113,43900,38978,38712,48264
0.7404959999999992,0.10470102727413177,0.03925613313913345,2.1164541244506836,0.4025900661945343,-0.0027865844313055277,3.3901023864746094,4.877455433173327,2.883804252708412,-0.03863032922814387,-10.759877583057008,14.134734167875303,7.388357985134336,42714,41638,40561,46147
0.7416050000000032,0.10470102727413177,0.03925613313913345,2.1164541244506836,0.4025900661945343,-0.0027865844313055277,3.3901023864746094,5.046763768946243,2.6926153854194057,-0.023516858833025168,-10.759877583057008,14.134734167875303,7.388357985134336,42714,41638,40561,46147
0.744510000000002,0.10470102727413177,0.03925613313913345,2.1164541244506836,0.4025900661945343,-0.0027865844313055277,3.3901023864746094,5.2246666581890615,2.5352518597677136,-0.025216380049794453,-10.759877583057008,14.134734167875303,7.388357985134336,41974,44372,42425,43788
0.7456050000000032,0.10880760848522186,0.03907633200287819,2.150467872619629,0.41900867223739624,-0.03383271396160126,3.413055419921875,5.393963276053181,2.319764843325042,-0.04646341004098827,-10.97322350372442,15.667051319615528,7.9671147647124165,41974,44372,42425,43788
0.748411,0.10880760848522186,0.03907633200287819,2.150467872619629,0.41900867223739624,-0.03383271396160126,3.413055419921875,5.551390717571035,2.000139173512566,-0.05962123178209392,-10.97322350372442,15.667051319615528,7.9671147647124165,40698,47636,44145,41124
0.7495220000000045,0.10880760848522186,0.03907633200287819,2.150467872619629,0.41900867223739624,-0.03383271396160126,3.413055419921875,5.693950263355195,1.6980865053110323,-0.07133902822633408,-10.97322350372442,15.667051319615528,7.9671147647124165,40698,47636,44145,41124
0.7523650000000053,0.10942467302083969,0.038518328219652176,2.149704694747925,0.4219101667404175,-0.03654276207089424,3.4090707302093506,5.851017112861452,1.4981524827924781,-0.08305255945164092,-10.990146121555375,15.685709044486643,7.981727291133647,39437,49690,45492,39458
0.7537040000000051,0.10942467302083969,0.038518328219652176,2.149704694747925,0.4219101667404175,-0.03654276207089424,3.4090707302093506,6.0085201881542645,1.3421738009076274,-0.09535418322466449,-10.990146121555375,15.685709044486643,7.981727291133647,39437,49690,45492,39458
0.7563650000000053,0.11372878402471542,0.03798898681998253,2.1838886737823486,0.43906933069229126,-0.06995425373315811,3.42816424369812,6.144493203930439,1.197590652169171,-0.10265814386318059,-11.248038772071165,17.38750071082392,8.203927354667373,38572,51260,46423,38591
0.757434000000001,0.11372878402471542,0.03798898681998253,2.1838886737823486,0.43906933069229126,-0.06995425373315811,3.42816424369812,6.248630792035808,1.0253394568126906,-0.10281537855841455,-11.248038772071165,17.38750071082392,8.203927354667373,38572,51260,46423,38591
0.7602850000000035,0.1143866702914238,0.03747577220201492,2.183427333831787,0.4421674907207489,-0.07250525057315826,3.4257876873016357,6.284025800819616,0.7598012571591789,-0.10641826932864187,-11.266684847726195,17.40552830674314,8.218307225011898,37311,52050,47115,38698
0.7613919999999998,0.1143866702914238,0.03747577220201492,2.183427333831787,0.4421674907207489,-0.07250525057315826,3.4257876873016357,6.338655756892629,0.5373684169879582,-0.10446206099468099,-11.266684847726195,17.40552830674314,8.218307225011898,37311,52050,47115,38698
0.7642910000000047,0.1143866702914238,0.03747577220201492,2.183427333831787,0.4421674907207489,-0.07250525057315826,3.4257876873016357,6.471178913792716,0.4648531037976497,-0.13361612653383395,-11.266684847726195,17.40552830674314,8.218307225011898,36884,52160,47134,39416
0.7653940000000002,0.11889436095952988,0.036572568118572235,2.2177629470825195,0.459465891122818,-0.10876626521348953,3.4419267177581787,6.593093102174363,0.43991093571337636,-0.15794018325147832,-11.555805792641676,19.229732060987857,8.11130242209229,36884,52160,47134,39416
0.7682010000000009,0.11889436095952988,0.036572568118572235,2.2177629470825195,0.459465891122818,-0.10876626521348953,3.4419267177581787,6.613058288234469,0.4405268250049708,-0.14712486968282798,-11.555805792641676,19.229732060987857,8.11130242209229,36525,51652,46405,41056
0.7693120000000053,0.11889436095952988,0.036572568118572235,2.2177629470825195,0.459465891122818,-0.10876626521348953,3.4419267177581787,6.5569396251121015,0.5191865501727965,-0.1457300889961694,-11.555805792641676,19.229732060987857,8.11130242209229,36525,51652,46405,41056
0.7721530000000058,0.11946576833724976,0.036276113241910934,2.2173666954040527,0.4620707631111145,-0.11017110198736191,3.4398975372314453,6.5198721511637245,0.6898596561358367,-0.14828743936718844,-11.572551155227535,19.24007762560686,8.122294728245972,36816,49426,45488,44158
0.7734930000000022,0.11946576833724976,0.036276113241910934,2.2173666954040527,0.4620707631111145,-0.11017110198736191,3.4398975372314453,6.5170236340617755,0.8724642897041636,-0.14864225564817105,-11.572551155227535,19.24007762560686,8.122294728245972,36816,49426,45488,44158
0.7761549999999988,0.1241704449057579,0.03498052805662155,2.251830577850342,0.47894859313964844,-0.14955668151378632,3.4535045623779297,6.5210109188458425,0.9990081173248047,-0.13979332035989434,-11.878149586060387,21.12879681775723,7.897975850836786,37667,46548,44273,47101
0.7772280000000028,0.1241704449057579,0.03498052805662155,2.251830577850342,0.47894859313964844,-0.14955668151378632,3.4535045623779297,6.503604497961085,1.096016955824249,-0.11829716621288582,-11.878149586060387,21.12879681775723,7.897975850836786,37667,46548,44273,47101
0.7800699999999997,0.12408146262168884,0.034471962600946426,2.251399040222168,0.4784552752971649,-0.1520586609840393,3.451284408569336,6.436138638066107,1.2140734887878895,-0.09821396050459723,-11.892167242883483,21.145800473665545,7.891011180698681,38516,42944,42826,49495
0.7811800000000003,0.12408146262168884,0.034471962600946426,2.251399040222168,0.4784552752971649,-0.1520586609840393,3.451284408569336,6.3919956777336076,1.443042491932978,-0.06471292114783801,-11.892167242883483,21.145800473665545,7.891011180698681,38516,42944,42826,49495
0.7840910000000003,0.12408146262168884,0.034471962600946426,2.251399040222168,0.4784552752971649,-0.1520586609840393,3.451284408569336,6.4408066268247985,1.8293147001310683,-0.011954090613443945,-11.892167242883483,21.145800473665545,7.891011180698681,40117,38753,40735,51042
0.7851820000000007,0.12894822657108307,0.03273738920688629,2.2859745025634766,0.49498578906059265,-0.19544382393360138,3.464275360107422,6.46535511312093,2.153312880979291,0.02393941095185827,-12.181904267765583,23.046646085643392,7.841768962051917,40117,38753,40735,51042
0.7879800000000032,0.12894822657108307,0.03273738920688629,2.2859745025634766,0.49498578906059265,-0.19544382393360138,3.464275360107422,6.446499932603169,2.2996369381223323,0.05707100120580165,-12.181904267765583,23.046646085643392,7.841768962051917,40922,35497,38695,51771
0.7890950000000012,0.12894822657108307,0.03273738920688629,2.2859745025634766,0.49498578906059265,-0.19544382393360138,3.464275360107422,6.489374695624573,2.4585855772548393,0.1202217328641452,-12.181904267765583,23.046646085643392,7.841768962051917,40922,35497,38695,51771
0.7919400000000023,0.1289747804403305,0.0323556512594223,2.285468101501465,0.4950905442237854,-0.19724370539188385,3.4616663455963135,6.585405088739522,2.683722557907413,0.1706979399402052,-12.195752746360057,23.059474570252434,7.839035213807454,41616,32210,36725,52020
0.7932839999999997,0.1289747804403305,0.0323556512594223,2.285468101501465,0.4950905442237854,-0.19724370539188385,3.4616663455963135,6.668057891066786,2.869147013016943,0.18211625975867676,-12.195752746360057,23.059474570252434,7.839035213807454,41616,32210,36725,52020
0.7959490000000006,0.13400717079639435,0.030151378363370895,2.320138931274414,0.5115126371383667,-0.24417604506015778,3.472886323928833,6.711531865333457,2.9280915563719936,0.17657638534860756,-12.445365609511024,25.04739916848084,8.109435451983305,41602,30824,35602,51586
0.7970210000000006,0.13400717079639435,0.030151378363370895,2.320138931274414,0.5115126371383667,-0.24417604506015778,3.472886323928833,6.734954899752922,2.839505497452143,0.17956110649555707,-12.445365609511024,25.04739916848084,8.109435451983305,41602,30824,35602,51586
0.7998580000000002,0.13400280475616455,0.02903614565730095,2.3195488452911377,0.5114250183105469,-0.24959836900234222,3.4699771404266357,6.789969948919561,2.7156658436023684,0.1975405064888455,-12.458623157703544,25.082170875662932,8.104549187787024,40452,31224,35838,50015
0.800974000000002,0.13400280475616455,0.02903614565730095,2.3195488452911377,0.5114250183105469,-0.24959836900234222,3.4699771404266357,6.893798077706262,2.651630135191413,0.21461771072859917,-12.458623157703544,25.082170875662932,8.104549187787024,40452,31224,35838,50015
0.8038760000000038,0.13400280475616455,0.02903614565730095,2.3195488452911377,0.5114250183105469,-0.24959836900234222,3.4699771404266357,7.052167212985569,2.6490183731103722,0.2245138675365223,-12.458623157703544,25.082170875662932,8.104549187787024,39296,32822,36638,47306
0.804971000000005,0.139201357960701,0.026289191097021103,2.3542943000793457,0.5284191370010376,-0.30037620663642883,3.479520320892334,7.290978726887372,2.758729424745059,0.22750845902426192,-12.704884188936854,27.175928603432002,8.458801142765138,39296,32822,36638,47306
0.8077790000000022,0.139201357960701,0.026289191097021103,2.3542943000793457,0.5284191370010376,-0.30037620663642883,3.479520320892334,7.57990187775676,2.8929881637275505,0.22061058884009085,-12.704884188936854,27.175928603432002,8.458801142765138,37806,34898,36834,44672
0.8088830000000017,0.139201357960701,0.026289191097021103,2.3542943000793457,0.5284191370010376,-0.30037620663642883,3.479520320892334,7.845276293003232,2.888883167223302,0.2095965035855797,-12.704884188936854,27.175928603432002,8.458801142765138,37806,34898,36834,44672
0.811737000000001,0.13909673690795898,0.025621827691793442,2.3536224365234375,0.5278943181037903,-0.3035149872303009,3.476121425628662,8.016684264979565,2.6567223655117536,0.20825535230537262,-12.71848971206518,27.19748417050151,8.451804209370385,36375,35958,37599,42785
0.8130760000000009,0.13909673690795898,0.025621827691793442,2.3536224365234375,0.5278943181037903,-0.3035149872303009,3.476121425628662,8.162573294758543,2.3391049854773063,0.20745738601900082,-12.71848971206518,27.19748417050151,8.451804209370385,36375,35958,37599,42785
0.8157410000000018,0.14446207880973816,0.02232089638710022,2.3884103298187256,0.5453019142150879,-0.3572438657283783,3.4820938110351562,8.361551375603813,2.101299613835335,0.2002474099998293,-13.005900447640988,29.53731943137044,8.722819201443643,34626,38697,39493,40295
0.8168130000000019,0.14446207880973816,0.02232089638710022,2.3884103298187256,0.5453019142150879,-0.3572438657283783,3.4820938110351562,8.573217288514439,1.9144583570258826,0.1809681543679868,-13.005900447640988,29.53731943137044,8.722819201443643,34626,38697,39493,40295
0.8196430000000037,0.14446207880973816,0.02232089638710022,2.3884103298187256,0.5453019142150879,-0.3572438657283783,3.4820938110351562,8.773696859582296,1.7166098559569696,0.1654337859267433,-13.005900447640988,29.53731943137044,8.722819201443643,32492,40876,40876,38606
0.8207580000000017,0.14474177360534668,0.021636543795466423,2.387678384780884,0.5467537045478821,-0.3605218529701233,3.4784047603607178,8.983499624994302,1.498737978758132,0.15855826965097208,-13.028068976318151,29.56180880863981,8.726192111349194,32492,40876,40876,38606
0.823671000000002,0.14474177360534668,0.021636543795466423,2.387678384780884,0.5467537045478821,-0.3605218529701233,3.4784047603607178,9.194049140775967,1.2845689607389408,0.15279518905204062,-13.028068976318151,29.56180880863981,8.726192111349194,30808,43080,41993,36368
0.824762999999999,0.15029512345790863,0.01775551214814186,2.4224581718444824,0.5640578269958496,-0.41614851355552673,3.478515148162842,9.389291871876292,1.0882027751327659,0.1294953424777487,-13.36545668547002,32.12856809353729,8.662959197571226,30808,43080,41993,36368
0.8275699999999997,0.15029512345790863,0.01775551214814186,2.4224581718444824,0.5640578269958496,-0.41614851355552673,3.478515148162842,9.581445336112125,0.909230693291307,0.10508010578228272,-13.36545668547002,32.12856809353729,8.662959197571226,28604,45098,42476,34887
0.828671000000002,0.15029512345790863,0.01775551214814186,2.4224581718444824,0.5640578269958496,-0.41614851355552673,3.478515148162842,9.756497045091905,0.7505224044471793,0.09143599082612859,-13.36545668547002,32.12856809353729,8.662959197571226,28604,45098,42476,34887
0.8315260000000053,0.15169858932495117,0.016327597200870514,2.4211840629577637,0.5709810853004456,-0.4230321943759918,3.4722495079040527,9.901767156233548,0.5762865548673447,0.07759456892271324,-13.405886898933094,32.179413431251184,8.69581919779012,27681,44683,41893,35761
0.8328670000000057,0.15169858932495117,0.016327597200870514,2.4211840629577637,0.5709810853004456,-0.4230321943759918,3.4722495079040527,10.062340856263221,0.44860216193084995,0.06969544171483487,-13.405886898933094,32.179413431251184,8.69581919779012,27681,44683,41893,35761
0.8355310000000027,0.15749068558216095,0.011810749769210815,2.455871343612671,0.5876898765563965,-0.4807289242744446,3.466580390930176,10.272632578051367,0.4688938515405997,0.0726658733380604,-13.785696161883147,34.953220957298434,8.279552460055585,27212,43807,40993,37245
0.8366030000000028,0.15749068558216095,0.011810749769210815,2.455871343612671,0.5876898765563965,-0.4807289242744446,3.466580390930176,10.494335412478282,0.5609002082484392,0.07838353039564921,-13.785696161883147,34.953220957298434,8.279552460055585,27212,43807,40993,37245
0.8394340000000011,0.15749068558216095,0.011810749769210815,2.455871343612671,0.5876898765563965,-0.4807289242744446,3.466580390930176,10.654301911779418,0.6184152333093628,0.08468392038926098,-13.785696161883147,34.953220957298434,8.279552460055585,27531,41600,39071,39583
0.8405489999999991,0.1572369486093521,0.011392582207918167,2.4548990726470947,0.5865337252616882,-0.48253005743026733,3.4615721702575684,10.749863588542514,0.6202536799888717,0.09533903649596466,-13.799352615674003,34.969620630285114,8.269381970508974,27531,41600,39071,39583
0.8434500000000044,0.1572369486093521,0.011392582207918167,2.4548990726470947,0.5865337252616882,-0.48253005743026733,3.4615721702575684,10.82891579707599,0.6271096553201444,0.12575107946553019,-13.799352615674003,34.969620630285114,8.269381970508974,28976,38864,36622,40970
0.8445500000000029,0.1631775200366974,0.006270620506256819,2.4894485473632812,0.601952850818634,-0.54212886095047,3.4500792026519775,10.943415744982856,0.7662970399530185,0.1571131052854406,-14.19145546387839,37.96559429037789,7.695763106381405,28976,38864,36622,40970
0.847359000000004,0.1631775200366974,0.006270620506256819,2.4894485473632812,0.601952850818634,-0.54212886095047,3.4500792026519775,11.098474571027193,0.9977244736793864,0.18114254148511655,-14.19145546387839,37.96559429037789,7.695763106381405,29914,35931,34238,42324
0.848474000000002,0.1631775200366974,0.006270620506256819,2.4894485473632812,0.601952850818634,-0.54212886095047,3.4500792026519775,11.237858030895325,1.2070091876803453,0.20702821760933454,-14.19145546387839,37.96559429037789,7.695763106381405,29914,35931,34238,42324
0.8513130000000019,0.16204968094825745,0.005613389424979687,2.4886960983276367,0.5966154336929321,-0.5451666712760925,3.4462451934814453,11.328999925513324,1.3630258196107297,0.22567615426001694,-14.190801535564336,37.98650587833437,7.662346234782486,31545,31476,31698,43971
0.8526530000000057,0.16204968094825745,0.005613389424979687,2.4886960983276367,0.5966154336929321,-0.5451666712760925,3.4462451934814453,11.402359360900647,1.4940562747198274,0.23788723055597782,-14.190801535564336,37.98650587833437,7.662346234782486,31545,31476,31698,43971
0.8553130000000019,0.16808412969112396,-0.00015071826055645943,2.5230681896209717,0.6106418371200562,-0.6077645421028137,3.4301347732543945,11.514285629930061,1.6208958463795218,0.2695167459402515,-14.548666470535359,41.171629390610065,7.159016474232562,32192,28761,29619,44365
0.8563790000000008,0.16808412969112396,-0.00015071826055645943,2.5230681896209717,0.6106418371200562,-0.6077645421028137,3.4301347732543945,11.672192973076347,1.7379472357687389,0.3109921010326026,-14.548666470535359,41.171629390610065,7.159016474232562,32192,28761,29619,44365
0.8592220000000016,0.16808412969112396,-0.00015071826055645943,2.5230681896209717,0.6106418371200562,-0.6077645421028137,3.4301347732543945,11.816778119185622,1.8245331275518857,0.3453248081470907,-14.548666470535359,41.171629390610065,7.159016474232562,32257,26884,28010,43840
0.8603369999999996,0.16804146766662598,-0.0005890720058232546,2.521993637084961,0.610543966293335,-0.6096889972686768,3.424633264541626,11.950018199051158,1.9075032455230319,0.3685438111375419,-14.56396907290137,41.19139213132993,7.154857655566435,32257,26884,28010,43840
0.8632479999999996,0.16804146766662598,-0.0005890720058232546,2.521993637084961,0.610543966293335,-0.6096889972686768,3.424633264541626,12.084521682537828,1.9875488131431074,0.3845955818443174,-14.56396907290137,41.19139213132993,7.154857655566435,32376,26290,26426,41797
0.8643410000000004,0.17420847713947296,-0.007008996792137623,2.5561184883117676,0.6231862902641296,-0.674170196056366,3.40260648727417,12.237671554712797,2.0447368686011966,0.4058613892017909,-14.886154743254407,44.58634814231831,6.785253826170648,32376,26290,26426,41797
0.8671500000000014,0.17420847713947296,-0.007008996792137623,2.5561184883117676,0.6231862902641296,-0.674170196056366,3.40260648727417,12.439255805000819,2.174464505305027,0.42893118859217044,-14.886154743254407,44.58634814231831,6.785253826170648,31234,27120,25315,39219
0.8682540000000009,0.17420847713947296,-0.007008996792137623,2.5561184883117676,0.6231862902641296,-0.674170196056366,3.40260648727417,12.663084907242053,2.2890423506737787,0.450679760476248,-14.886154743254407,44.58634814231831,6.785253826170648,31234,27120,25315,39219
0.8710970000000016,0.17461912333965302,-0.007520873565226793,2.555018663406372,0.625213086605072,-0.6764652729034424,3.3970706462860107,12.85862271659116,2.2328994527854915,0.47330198235592613,-14.909968519699927,44.60944545774792,6.789790944348344,30317,27054,24915,37302
0.8724300000000003,0.17461912333965302,-0.007520873565226793,2.555018663406372,0.625213086605072,-0.6764652729034424,3.3970706462860107,13.024913690849017,2.044686801172703,0.48712065919915654,-14.909968519699927,44.60944545774792,6.789790944348344,30317,27054,24915,37302
0.8750980000000054,0.18092787265777588,-0.014619506895542145,2.5888373851776123,0.6368708610534668,-0.7429548501968384,3.369370222091675,13.208338378296006,1.886235507373768,0.48478253692012147,-15.205917139201437,48.25285212253917,6.454394330973254,28453,28986,25599,34338
0.8761790000000037,0.18092787265777588,-0.014619506895542145,2.5888373851776123,0.6368708610534668,-0.7429548501968384,3.369370222091675,13.408723140829055,1.7884053499941432,0.4710012109111794,-15.205917139201437,48.25285212253917,6.454394330973254,28453,28986,25599,34338
0.879020000000004,0.18615584075450897,-0.01012478955090046,2.585787057876587,0.6629146337509155,-0.7182239294052124,3.3519785404205322,13.53588908288034,1.5673820211193605,0.46415036216500505,-15.421763024236979,48.14728213548405,6.537020366810164,26378,30949,26832,31929
0.8801290000000008,0.18615584075450897,-0.01012478955090046,2.585787057876587,0.6629146337509155,-0.7182239294052124,3.3519785404205322,13.668102247829541,1.3485255732655208,0.46691302561131237,-15.421763024236979,48.14728213548405,6.537020366810164,26378,30949,26832,31929
0.8830350000000035,0.18615584075450897,-0.01012478955090046,2.585787057876587,0.6629146337509155,-0.7182239294052124,3.3519785404205322,13.86588883040311,1.2564206795973483,0.4722298269905738,-15.421763024236979,48.14728213548405,6.537020366810164,25111,33341,27631,28730
0.8841300000000046,0.19283844530582428,-0.01765456795692444,2.6191277503967285,0.6741251945495605,-0.7872796058654785,3.319249153137207,14.025313110106305,1.0875172108891522,0.4580308174541665,-15.705834663784872,52.00088062689119,5.971359385198722,25111,33341,27631,28730
0.8869310000000041,0.19283844530582428,-0.01765456795692444,2.6191277503967285,0.6741251945495605,-0.7872796058654785,3.319249153137207,14.160499428096472,0.8900894892724714,0.43258068468147415,-15.705834663784872,52.00088062689119,5.971359385198722,22662,35925,28157,26604
0.8880450000000055,0.19283844530582428,-0.01765456795692444,2.6191277503967285,0.6741251945495605,-0.7872796058654785,3.319249153137207,14.354848402334966,0.8373903249897655,0.41980833054102223,-15.705834663784872,52.00088062689119,5.971359385198722,22662,35925,28157,26604
0.8908950000000041,0.18877969682216644,-0.021468190476298332,2.6185553073883057,0.6550824642181396,-0.8065380454063416,3.3175771236419678,14.61254226099765,0.9235063019985678,0.41561591577399226,-15.633687110933238,52.10299718013841,5.873595821337772,21924,35212,27549,26968
0.8922360000000045,0.18877969682216644,-0.021468190476298332,2.6185553073883057,0.6550824642181396,-0.8065380454063416,3.3175771236419678,14.845523050008833,0.9941533078156447,0.41624222468335165,-15.633687110933238,52.10299718013841,5.873595821337772,21924,35212,27549,26968
0.8948919999999998,0.19537580013275146,-0.02988092601299286,2.6515109539031982,0.6649489998817444,-0.8753597736358643,3.2772367000579834,14.98064758266171,0.9259831083913687,0.4079094932381163,-15.89120568765672,56.12743453117553,5.035546892459077,21448,34123,26216,27932
0.8959690000000046,0.19537580013275146,-0.02988092601299286,2.6515109539031982,0.6649489998817444,-0.8753597736358643,3.2772367000579834,15.028407648386755,0.802848659598247,0.40140868372771926,-15.89120568765672,56.12743453117553,5.035546892459077,21448,34123,26216,27932
0.8988070000000007,0.19673937559127808,-0.032542549073696136,2.650737762451172,0.6717935800552368,-0.8892447352409363,3.2743544578552246,15.077452423021654,0.6822695138710564,0.3941410835604612,-15.94070260203529,56.21268642652378,5.049937217471059,21342,32295,25628,29595
0.8999190000000017,0.19673937559127808,-0.032542549073696136,2.650737762451172,0.6717935800552368,-0.8892447352409363,3.2743544578552246,15.156264947057023,0.5553714858254347,0.3911425639101137,-15.94070260203529,56.21268642652378,5.049937217471059,21342,32295,25628,29595
0.9028380000000034,0.19673937559127808,-0.032542549073696136,2.650737762451172,0.6717935800552368,-0.8892447352409363,3.2743544578552246,15.253110267465537,0.5030527541044465,0.3936115805567262,-15.94070260203529,56.21268642652378,5.049937217471059,22142,30922,24391,29687
0.9039210000000021,0.20349401235580444,-0.041780225932598114,2.6832218170166016,0.6801719069480896,-0.9574167132377625,3.226735830307007,15.32445102674658,0.51169201539115,0.3962155528915784,-16.161003938309236,60.42723855622016,4.069579839713676,22142,30922,24391,29687
0.906726999999999,0.20349401235580444,-0.041780225932598114,2.6832218170166016,0.6801719069480896,-0.9574167132377625,3.226735830307007,15.354922915939266,0.49072511457652424,0.4067526493500995,-16.161003938309236,60.42723855622016,4.069579839713676,21706,29653,22943,29968
0.9078369999999996,0.20349401235580444,-0.041780225932598114,2.6832218170166016,0.6801719069480896,-0.9574167132377625,3.226735830307007,15.414904760538903,0.4450935137736978,0.43444582955091116,-16.161003938309236,60.42723855622016,4.069579839713676,21706,29653,22943,29968
0.9106800000000003,0.20375925302505493,-0.04345161095261574,2.682075023651123,0.6817095279693604,-0.9658350944519043,3.2215893268585205,15.52845981889101,0.4729156575502965,0.4486986682308517,-16.17852709259657,60.48487649481365,4.071429104644094,21631,27490,22037,30617
0.9120190000000002,0.20375925302505493,-0.04345161095261574,2.682075023651123,0.6817095279693604,-0.9658350944519043,3.2215893268585205,15.658759768913098,0.5874575169548184,0.45706126036980954,-16.17852709259657,60.48487649481365,4.071429104644094,21631,27490,22037,30617
0.9146810000000042,0.21060466766357422,-0.053456276655197144,2.713996410369873,0.6885568499565125,-1.0339816808700562,3.1671361923217773,15.774457074046065,0.6654239547118691,0.4726876576714721,-16.321483372760387,64.76611635914075,2.970818188985248,21676,25775,20095,30346
0.9157479999999996,0.21060466766357422,-0.053456276655197144,2.713996410369873,0.6885568499565125,-1.0339816808700562,3.1671361923217773,15.84621541698603,0.6664125866875338,0.4914230958087204,-16.321483372760387,64.76611635914075,2.970818188985248,21676,25775,20095,30346
0.9185980000000055,0.19113096594810486,-0.056320954114198685,2.71244478225708,0.5975064635276794,-1.0469515323638916,3.159113645553589,15.887528502344212,0.6284704640581477,0.5015511307238054,-15.816806694249822,64.8338948675642,2.676835049613157,21837,24431,18712,30077
0.9197110000000029,0.19113096594810486,-0.056320954114198685,2.71244478225708,0.5975064635276794,-1.0469515323638916,3.159113645553589,15.926521441760716,0.6009422333973529,0.5148389064037284,-15.816806694249822,64.8338948675642,2.676835049613157,21837,24431,18712,30077
0.9226200000000027,0.19113096594810486,-0.056320954114198685,2.71244478225708,0.5975064635276794,-1.0469515323638916,3.159113645553589,15.96409971000617,0.5685328279326063,0.5225723933141824,-15.816806694249822,64.8338948675642,2.676835049613157,22136,24452,18204,28508
0.9237099999999991,0.19712406396865845,-0.06713952124118805,2.7437093257904053,0.6022596955299377,-1.1154038906097412,3.0983927249908447,16.05366820905215,0.5878238347627588,0.5384910059664538,-15.841513541724321,69.25053340416048,1.6127320585770544,22136,24452,18204,28508
0.926510000000002,0.19712406396865845,-0.06713952124118805,2.7437093257904053,0.6022596955299377,-1.1154038906097412,3.0983927249908447,16.172795665669142,0.6641449715983586,0.5538129706660068,-15.841513541724321,69.25053340416048,1.6127320585770544,21527,24636,17096,26901
0.9276180000000022,0.19712406396865845,-0.06713952124118805,2.7437093257904053,0.6022596955299377,-1.1154038906097412,3.0983927249908447,16.29581240274208,0.7307373812348172,0.5639650406099297,-15.841513541724321,69.25053340416048,1.6127320585770544,21527,24636,17096,26901
0.9304690000000047,0.20172089338302612,-0.06810399889945984,2.741791009902954,0.6237272024154663,-1.1201484203338623,3.089672565460205,16.40058648634798,0.7480743601941513,0.5746104278562761,-15.976016010970442,69.29930387882195,1.6728465287702865,20858,23901,16703,26323
0.9318199999999998,0.20172089338302612,-0.06810399889945984,2.741791009902954,0.6237272024154663,-1.1201484203338623,3.089672565460205,16.48694108259045,0.7214219100578291,0.6053420418342728,-15.976016010970442,69.29930387882195,1.6728465287702865,20858,23901,16703,26323
0.9344750000000058,0.20796924829483032,-0.07966066896915436,2.772331476211548,0.6271265745162964,-1.1896151304244995,3.023045063018799,16.559923414367418,0.6508231074564825,0.6213739387014136,-15.905940431444844,73.81605193255916,0.581412982676057,19917,23827,16323,24568
0.9355480000000025,0.20796924829483032,-0.07966066896915436,2.772331476211548,0.6271265745162964,-1.1896151304244995,3.023045063018799,16.63143887701597,0.6375483146868735,0.6279818405771453,-15.905940431444844,73.81605193255916,0.581412982676057,19917,23827,16323,24568
0.9383899999999994,0.16035151481628418,-0.08604831248521805,2.7700929641723633,0.40653303265571594,-1.2196484804153442,3.008061647415161,16.722650013822314,0.6512455513843963,0.624155543880974,-14.535019276029665,73.99746416090576,0.05189015492415899,19045,23854,16421,23748
0.939497000000003,0.16035151481628418,-0.08604831248521805,2.7700929641723633,0.40653303265571594,-1.2196484804153442,3.008061647415161,16.841679466111184,0.7213617226171932,0.6176805337436371,-14.535019276029665,73.99746416090576,0.05189015492415899,19045,23854,16421,23748
0.9424150000000009,0.16035151481628418,-0.08604831248521805,2.7700929641723633,0.40653303265571594,-1.2196484804153442,3.008061647415161,16.94373286434746,0.7430000396321416,0.6246636750169612,-14.535019276029665,73.99746416090576,0.05189015492415899,18782,24183,16267,22834
0.9435020000000004,0.16441717743873596,-0.09859322011470795,2.7997829914093018,0.4077095687389374,-1.2875856161117554,2.934722900390625,16.99323889848316,0.6471734449196106,0.63701102193695,-14.320487344650672,78.67128393374821,-0.9507283516045265,18782,24183,16267,22834
0.9463070000000007,0.16441717743873596,-0.09859322011470795,2.7997829914093018,0.4077095687389374,-1.2875856161117554,2.934722900390625,17.054757919663988,0.5661789264241125,0.6540352126262543,-14.320487344650672,78.67128393374821,-0.9507283516045265,17944,24343,15660,21923
0.9474190000000017,0.16441717743873596,-0.09859322011470795,2.7997829914093018,0.4077095687389374,-1.2875856161117554,2.934722900390625,17.14188163682928,0.5610338323561339,0.6757625458006385,-14.320487344650672,78.67128393374821,-0.9507283516045265,17944,24343,15660,21923
0.950262999999999,0.159560889005661,-0.09514398872852325,2.7972850799560547,0.3876824676990509,-1.2672587633132935,2.9207875728607178,17.213864750565246,0.5404464319968445,0.6972107131137552,-14.256766142255971,78.60315483595359,-1.0283271582293894,17617,23457,14854,21730
0.951601999999999,0.159560889005661,-0.09514398872852325,2.7972850799560547,0.3876824676990509,-1.2672587633132935,2.9207875728607178,17.26973254391293,0.4943136575663788,0.7044981205416208,-14.256766142255971,78.60315483595359,-1.0283271582293894,17617,23457,14854,21730
0.9542540000000008,0.16343159973621368,-0.10815078020095825,2.8260698318481445,0.3876854181289673,-1.3320525884628296,2.841237783432007,17.318698488979564,0.4080608606565737,0.7180317725691854,-13.93811957429766,83.39398789989659,-2.054637483089834,17109,22653,14131,20731
0.9553240000000005,0.16343159973621368,-0.10815078020095825,2.8260698318481445,0.3876854181289673,-1.3320525884628296,2.841237783432007,17.35111342050357,0.26766052266046625,0.7270471720703489,-13.93811957429766,83.39398789989659,-2.054637483089834,17109,22653,14131,20731
0.9581810000000042,0.18240581452846527,-0.09763599187135696,2.822378396987915,0.479818195104599,-1.2732585668563843,2.821326494216919,17.399860986360817,0.19609409376655304,0.7439245560045625,-14.703006743998333,83.13730397516287,-2.0114721633114154,16288,21825,14194,21311
0.9592900000000009,0.18240581452846527,-0.09763599187135696,2.822378396987915,0.479818195104599,-1.2732585668563843,2.821326494216919,17.43641979654099,0.19851588923808702,0.7410533354543208,-14.703006743998333,83.13730397516287,-2.0114721633114154,16288,21825,14194,21311
0.9621970000000001,0.18240581452846527,-0.09763599187135696,2.822378396987915,0.479818195104599,-1.2732585668563843,2.821326494216919,17.457063556046847,0.13193454836490906,0.7460972959799037,-14.703006743998333,83.13730397516287,-2.0114721633114154,16344,21619,14196,20706
0.9632930000000052,0.18719252943992615,-0.1106928288936615,2.85014009475708,0.47899743914604187,-1.335675835609436,2.736220598220825,17.476548307846304,0.02433955298623728,0.7497927648875249,-14.274756639642833,87.97990932611805,-3.1748834385031897,16344,21619,14196,20706
0.9660920000000042,0.18719252943992615,-0.1106928288936615,2.85014009475708,0.47899743914604187,-1.335675835609436,2.736220598220825,17.55205957739441,-0.0381132931472618,0.778715892748276,-14.274756639642833,87.97990932611805,-3.1748834385031897,15761,21663,13081,19701
0.9672020000000048,0.18719252943992615,-0.1106928288936615,2.85014009475708,0.47899743914604187,-1.335675835609436,2.736220598220825,17.63966798987809,-1.2284720469822041e-05,0.7794843478808183,-14.274756639642833,87.97990932611805,-3.1748834385031897,15761,21663,13081,19701
0.9700480000000025,0.18719252943992615,-0.1106928288936615,2.85014009475708,0.47899743914604187,-1.335675835609436,2.736220598220825,17.711362416951896,0.021214214853137,0.7888230551383174,-14.274756639642833,87.97990932611805,-3.1748834385031897,15150,20744,13130,19954
0.9713870000000024,0.18719252943992615,-0.1106928288936615,2.85014009475708,0.47899743914604187,-1.335675835609436,2.736220598220825,17.742376525742525,-0.0019972177638190466,0.787789282582176,-14.274756639642833,87.97990932611805,-3.1748834385031897,15150,20744,13130,19954
0.9740550000000003,0.19196464121341705,-0.1243714690208435,2.877023220062256,0.47698891162872314,-1.3974246978759766,2.6454849243164062,17.79847974253057,-0.03238407006428256,0.7974802594728653,-13.730465157880614,92.8788893617406,-4.388722774445184,14393,20451,12654,19581
0.9751390000000029,0.19196464121341705,-0.1243714690208435,2.877023220062256,0.47698891162872314,-1.3974246978759766,2.6454849243164062,17.867387437839717,-0.043408635273802086,0.8117745768867838,-13.730465157880614,92.8788893617406,-4.388722774445184,14393,20451,12654,19581
0.977974000000002,0.19196464121341705,-0.1243714690208435,2.877023220062256,0.47698891162872314,-1.3974246978759766,2.6454849243164062,17.916571762115737,-0.03186212794132986,0.8256988480672359,-13.730465157880614,92.8788893617406,-4.388722774445184,14499,19116,11966,19599
0.979076000000001,0.19196464121341705,-0.1243714690208435,2.877023220062256,0.47698891162872314,-1.3974246978759766,2.6454849243164062,17.97385103084116,-0.0056347245567680585,0.8243969617683506,-13.730465157880614,92.8788893617406,-4.388722774445184,14499,19116,11966,19599
0.9819950000000026,0.19196464121341705,-0.1243714690208435,2.877023220062256,0.47698891162872314,-1.3974246978759766,2.6454849243164062,18.006122151666304,-0.013079926359815431,0.8353531399139094,-13.730465157880614,92.8788893617406,-4.388722774445184,14512,18653,11582,18947
0.9830780000000013,0.1967111974954605,-0.13864928483963013,2.9029722213745117,0.4739854037761688,-1.4553263187408447,2.54965877532959,18.01875618787764,-0.09785674737863355,0.8640738009527872,-13.063223762474015,97.87716569594748,-5.5823400691160225,14512,18653,11582,18947
0.9858860000000059,0.1967111974954605,-0.13864928483963013,2.9029722213745117,0.4739854037761688,-1.4553263187408447,2.54965877532959,18.05588704505996,-0.20033343010303886,0.8858601231453166,-13.063223762474015,97.87716569594748,-5.5823400691160225,14197,18684,11106,18016
0.9869930000000022,0.1967111974954605,-0.13864928483963013,2.9029722213745117,0.4739854037761688,-1.4553263187408447,2.54965877532959,18.070302203408342,-0.2116464718346682,0.8971858814711511,-13.063223762474015,97.87716569594748,-5.5823400691160225,14197,18684,11106,18016
0.9898400000000038,0.1967111974954605,-0.13864928483963013,2.9029722213745117,0.4739854037761688,-1.4553263187408447,2.54965877532959,18.15609434002859,-0.19427377322721343,0.879219797283313,-13.063223762474015,97.87716569594748,-5.5823400691160225,13376,18399,11207,17980
0.9911779999999999,0.1967111974954605,-0.13864928483963013,2.9029722213745117,0.4739854037761688,-1.4553263187408447,2.54965877532959,18.18436645816087,-0.1926203995987082,0.8806834040393934,-13.063223762474015,97.87716569594748,-5.5823400691160225,13376,18399,11207,17980
0.9938430000000008,0.20142363011837006,-0.1534804105758667,2.9279398918151855,0.47029271721839905,-1.507955551147461,2.44944429397583,18.244472938699523,-0.19705078445389357,0.8851842794396818,-12.266893106407853,102.94765890705523,-6.7609253712093995,12667,18120,10582,17240
0.9949089999999996,0.20142363011837006,-0.1534804105758667,2.9279398918151855,0.47029271721839905,-1.507955551147461,2.44944429397583,18.324403990392724,-0.2224246675956256,0.9153837938318806,-12.266893106407853,102.94765890705523,-6.7609253712093995,12667,18120,10582,17240
0.9977520000000004,0.20142363011837006,-0.1534804105758667,2.9279398918151855,0.47029271721839905,-1.507955551147461,2.44944429397583,18.402524092544674,-0.17759782413995065,0.9418900364243574,-12.266893106407853,102.94765890705523,-6.7609253712093995,12588,17103,9855,16968
0.9988650000000052,0.20142363011837006,-0.1534804105758667,2.9279398918151855,0.47029271721839905,-1.507955551147461,2.44944429397583,18.476557840320005,-0.18049868900207627,0.9642676469579118,-12.266893106407853,102.94765890705523,-6.7609253712093995,12588,17103,9855,16968
1.0017760000000053,0.20142363011837006,-0.1534804105758667,2.9279398918151855,0.47029271721839905,-1.507955551147461,2.44944429397583,18.466878847654222,-0.2767166185920375,0.9564189117512848,-12.266893106407853,102.94765890705523,-6.7609253712093995,12374,17159,10033,16362
1.002869000000006,0.206094890832901,-0.16882026195526123,2.9518840312957764,0.4658246338367462,-1.5569453239440918,2.345100164413452,18.263579521624187,-0.6762929143317278,1.255804424121104,-11.342500719028907,108.12158616112619,-7.891734035802414,12374,17159,10033,16362
1.005672000000006,0.206094890832901,-0.16882026195526123,2.9518840312957764,0.4658246338367462,-1.5569453239440918,2.345100164413452,17.799739950358397,-2.6011371335557287,3.771541571527098,-11.342500719028907,108.12158616112619,-7.891734035802414,11968,20610,13692,12093
1.0067819999999992,0.206094890832901,-0.16882026195526123,2.9518840312957764,0.4658246338367462,-1.5569453239440918,2.345100164413452,19.779178106401666,-4.433700890216694,11.800448680645692,-11.342500719028907,108.12158616112619,-7.891734035802414,11968,20610,13692,12093
1.0096290000000008,0.206094890832901,-0.16882026195526123,2.9518840312957764,0.4658246338367462,-1.5569453239440918,2.345100164413452,27.41972335797284,-0.7868508511930593,25.713657622561765,-11.342500719028907,108.12158616112619,-7.891734035802414,33249,27444,30552,2740
1.010974000000002,0.206094890832901,-0.16882026195526123,2.9518840312957764,0.4658246338367462,-1.5569453239440918,2.345100164413452,38.547079378389725,7.4703101357389095,40.730419800133824,-11.342500719028907,108.12158616112619,-7.891734035802414,33249,27444,30552,2740
1.0136500000000015,0.21070337295532227,-0.1847308874130249,2.9747328758239746,0.46113818883895874,-1.6247096061706543,2.234633207321167,48.5456300696945,14.687810650254342,49.902866443411504,-7.428838097860611,114.11343548382598,-9.301175083037995,61960,18834,50952,1884
1.0147260000000025,0.21070337295532227,-0.1847308874130249,2.9747328758239746,0.46113818883895874,-1.6247096061706543,2.234633207321167,54.32281476975903,18.358890861244817,50.518491283109704,-7.428838097860611,114.11343548382598,-9.301175083037995,61960,18834,50952,1884
1.0175590000000012,0.21070337295532227,-0.1847308874130249,2.9747328758239746,0.46113818883895874,-1.6247096061706543,2.234633207321167,55.54619853655978,18.992073389377694,46.53894031884866,-7.428838097860611,114.11343548382598,-9.301175083037995,65356,2976,7953,842
1.0186510000000053,0.21070337295532227,-0.1847308874130249,2.9747328758239746,0.46113818883895874,-1.6247096061706543,2.234633207321167,56.736473884688664,18.70717267701876,42.26656094429573,-7.428838097860611,114.11343548382598,-9.301175083037995,65356,2976,7953,842
1.021586000000003,0.21070337295532227,-0.1847308874130249,2.9747328758239746,0.46113818883895874,-1.6247096061706543,2.234633207321167,60.33495419383471,18.582166025979316,39.09592066006423,-7.428838097860611,114.11343548382598,-9.301175083037995,65520,4442,1972,344
1.0226569999999993,0.21558314561843872,-0.20367690920829773,2.998239517211914,0.4219916760921478,-1.8543699979782104,2.1611688137054443,62.887885981131134,18.26952795823499,36.54431832278397,9.104079360148166,130.45698517532276,-3.900635344354143,65520,4442,1972,344
1.025471000000005,0.21558314561843872,-0.20367690920829773,2.998239517211914,0.4219916760921478,-1.8543699979782104,2.1611688137054443,61.97011379785464,19.21635629426868,34.39386474470905,9.104079360148166,130.45698517532276,-3.900635344354143,65515,3379,1765,279
1.0265670000000027,0.21558314561843872,-0.20367690920829773,2.998239517211914,0.4219916760921478,-1.8543699979782104,2.1611688137054443,60.63920223888085,22.54772793766639,33.824295547638236,9.104079360148166,130.45698517532276,-3.900635344354143,65515,3379,1765,279
1.0294370000000053,0.21558314561843872,-0.20367690920829773,2.998239517211914,0.4219916760921478,-1.8543699979782104,2.1611688137054443,60.78654535461501,25.000803967258076,34.500678809709946,9.104079360148166,130.45698517532276,-3.900635344354143,65415,1060,4190,599
1.0307780000000057,0.21558314561843872,-0.20367690920829773,2.998239517211914,0.4219916760921478,-1.8543699979782104,2.1611688137054443,60.59313594360909,24.90994330245119,34.2482367047169,9.104079360148166,130.45698517532276,-3.900635344354143,65415,1060,4190,599
1.0334400000000024,0.21558314561843872,-0.20367690920829773,2.998239517211914,0.4219916760921478,-1.8543699979782104,2.1611688137054443,59.730152440806584,25.322626744969867,33.37910023453187,9.104079360148166,130.45698517532276,-3.900635344354143,65273,565,15551,505
1.034511000000006,0.22017043828964233,-0.2246844321489334,3.0208990573883057,0.38217082619667053,-2.0021519660949707,2.090026617050171,58.417111758011664,28.159106358791462,33.525003112748514,19.75506119885943,147.39402479004062,7.590585167968626,65273,565,15551,505
1.0373410000000003,0.22017043828964233,-0.2246844321489334,3.0208990573883057,0.38217082619667053,-2.0021519660949707,2.090026617050171,55.602666073784945,31.648603724544845,33.51923790162071,19.75506119885943,147.39402479004062,7.590585167968626,65326,604,13231,472
1.0384440000000033,0.22017043828964233,-0.2246844321489334,3.0208990573883057,0.38217082619667053,-2.0021519660949707,2.090026617050171,53.196374327694905,32.43888292958819,33.05407527192537,19.75506119885943,147.39402479004062,7.590585167968626,65326,604,13231,472
1.0413660000000018,0.22017043828964233,-0.2246844321489334,3.0208990573883057,0.38217082619667053,-2.0021519660949707,2.090026617050171,53.11734448971458,31.3464457283222,32.99274799834302,19.75506119885943,147.39402479004062,7.590585167968626,65291,747,11325,655
1.0424500000000043,0.22017043828964233,-0.2246844321489334,3.0208990573883057,0.38217082619667053,-2.0021519660949707,2.090026617050171,53.4380444787108,31.871518829899966,32.84352149508596,19.75506119885943,147.39402479004062,7.590585167968626,65291,747,11325,655
1.045260000000002,0.2240312099456787,-0.24486389756202698,3.0410618782043457,0.3571363687515259,-2.0567047595977783,2.0574123859405518,51.52130565684348,33.93151867418257,32.31539960669227,26.379075224814613,159.03385268820475,21.812055710028428,65310,727,8266,780
1.046362000000001,0.2240312099456787,-0.24486389756202698,3.0410618782043457,0.3571363687515259,-2.0567047595977783,2.0574123859405518,47.72811205302182,35.666561732782576,31.755477444354163,26.379075224814613,159.03385268820475,21.812055710028428,65310,727,8266,780
1.0492230000000053,0.2240312099456787,-0.24486389756202698,3.0410618782043457,0.3571363687515259,-2.0567047595977783,2.0574123859405518,45.301848729285055,37.105716941630426,31.71678704003749,26.379075224814613,159.03385268820475,21.812055710028428,65356,733,7623,834
1.0505610000000014,0.2240312099456787,-0.24486389756202698,3.0410618782043457,0.3571363687515259,-2.0567047595977783,2.0574123859405518,44.96421103575594,37.81693861181811,32.00996059600665,26.379075224814613,159.03385268820475,21.812055710028428,65356,733,7623,834
1.053224000000002,0.2240312099456787,-0.24486389756202698,3.0410618782043457,0.3571363687515259,-2.0567047595977783,2.0574123859405518,44.07281479991559,37.118789866789406,31.611080850050065,26.379075224814613,159.03385268820475,21.812055710028428,65356,811,9189,959
1.0542940000000016,0.22773465514183044,-0.26554903388023376,3.0608372688293457,0.3661661446094513,-2.090256929397583,2.0131752490997314,41.93898786915825,36.903035468973286,30.713143890572486,31.55684954579297,167.20243233081024,37.42041187225245,65356,811,9189,959
1.0571370000000024,0.22773465514183044,-0.26554903388023376,3.0608372688293457,0.3661661446094513,-2.090256929397583,2.0131752490997314,39.908964566105574,37.26985714699193,30.207980581304152,31.55684954579297,167.20243233081024,37.42041187225245,65375,856,9219,1062
1.058247000000003,0.22773465514183044,-0.26554903388023376,3.0608372688293457,0.3661661446094513,-2.090256929397583,2.0131752490997314,36.06341108472408,32.57504929085951,27.40969921962978,31.55684954579297,167.20243233081024,37.42041187225245,65375,856,9219,1062
1.060362000000001,0.22773465514183044,-0.26554903388023376,3.0608372688293457,0.3661661446094513,-2.090256929397583,2.0131752490997314,26.957091796577505,19.771778779628992,20.10519589546255,31.55684954579297,167.20243233081024,37.42041187225245,47217,46921,46468,53430
1.062668000000005,0.23180070519447327,-0.28656867146492004,3.079963207244873,0.45535045862197876,-2.113699197769165,1.9173799753189087,15.57947959379031,4.6773098225061664,11.550726195757834,36.01207084981601,172.46375766234624,51.4573124684647,53740,16063,1470,12759
1.064168000000005,0.23180070519447327,-0.28656867146492004,3.079963207244873,0.45535045862197876,-2.113699197769165,1.9173799753189087,8.937949982974022,-5.700478736451415,5.66661611055884,36.01207084981601,172.46375766234624,51.4573124684647,53740,16063,1470,12759
1.0666260000000038,0.23180070519447327,-0.28656867146492004,3.079963207244873,0.45535045862197876,-2.113699197769165,1.9173799753189087,6.415432560590741,-10.24916693305446,3.1897378124084637,36.01207084981601,172.46375766234624,51.4573124684647,34905,36522,2435,1306
1.068126000000004,0.23180070519447327,-0.28656867146492004,3.079963207244873,0.45535045862197876,-2.113699197769165,1.9173799753189087,4.880034971005178,-10.712074397938725,2.6978551548641363,36.01207084981601,172.46375766234624,51.4573124684647,34905,36522,2435,1306
1.0708550000000032,0.23180070519447327,-0.28656867146492004,3.079963207244873,0.45535045862197876,-2.113699197769165,1.9173799753189087,5.587509040906908,-10.132038977783903,3.2386092152563988,36.01207084981601,172.46375766234624,51.4573124684647,10574,44405,16322,616
1.0721340000000055,0.23180070519447327,-0.28656867146492004,3.079963207244873,0.45535045862197876,-2.113699197769165,1.9173799753189087,8.073658868076285,-11.083848490320479,4.022612947507081,36.01207084981601,172.46375766234624,51.4573124684647,10574,44405,16322,616
1.0745360000000002,0.23714391887187958,-0.3077881634235382,3.098022699356079,0.6125275492668152,-2.1180357933044434,1.6966630220413208,8.191886176244827,-12.417617088511706,4.03182615329821,33.859817450064604,177.32668726768995,51.612204056052654,6582,46175,25666,773
1.0760420000000013,0.23714391887187958,-0.3077881634235382,3.098022699356079,0.6125275492668152,-2.1180357933044434,1.6966630220413208,5.558294163748738,-11.96183730796893,3.7293855956839073,33.859817450064604,177.32668726768995,51.612204056052654,6582,46175,25666,773
1.0785420000000012,0.23714391887187958,-0.3077881634235382,3.098022699356079,0.6125275492668152,-2.1180357933044434,1.6966630220413208,3.842717214820556,-10.758505013647602,4.136366411360399,33.859817450064604,177.32668726768995,51.612204056052654,7273,43459,28069,673
1.0800450000000055,0.23714391887187958,-0.3077881634235382,3.098022699356079,0.6125275492668152,-2.1180357933044434,1.6966630220413208,4.001505797971549,-11.327110146403804,4.5002559490188645,33.859817450064604,177.32668726768995,51.612204056052654,7273,43459,28069,673
1.0824490000000004,0.24353209137916565,-0.3289782404899597,3.114290714263916,0.6616777777671814,-2.1164700984954834,1.5589463710784912,4.451767775051791,-13.665291014982854,4.134569842889031,31.10432365290726,-177.6043132175357,49.73552825251025,3848,30418,19869,473
1.083961000000003,0.24353209137916565,-0.3289782404899597,3.114290714263916,0.6616777777671814,-2.1164700984954834,1.5589463710784912,5.026047571458734,-15.062313950121208,4.233180572784159,31.10432365290726,-177.6043132175357,49.73552825251025,3848,30418,19869,473
1.0864180000000052,0.24353209137916565,-0.3289782404899597,3.114290714263916,0.6616777777671814,-2.1164700984954834,1.5589463710784912,4.459129551253097,-14.000732133244874,4.730658798094852,31.10432365290726,-177.6043132175357,49.73552825251025,12846,28937,24084,2120
1.0879170000000014,0.24353209137916565,-0.3289782404899597,3.114290714263916,0.6616777777671814,-2.1164700984954834,1.5589463710784912,1.9733899840496467,-12.702027779230065,4.676048549413904,31.10432365290726,-177.6043132175357,49.73552825251025,12846,28937,24084,2120
1.0906500000000015,0.24353209137916565,-0.3289782404899597,3.114290714263916,0.6616777777671814,-2.1164700984954834,1.5589463710784912,0.8400413686968848,-13.366558909186486,4.404586680547729,31.10432365290726,-177.6043132175357,49.73552825251025,17263,23848,33171,4628
1.0919279999999998,0.24353209137916565,-0.3289782404899597,3.114290714263916,0.6616777777671814,-2.1164700984954834,1.5589463710784912,2.019328048114914,-14.859269222291386,4.626782732408529,31.10432365290726,-177.6043132175357,49.73552825251025,17263,23848,33171,4628
1.0943250000000044,0.25027987360954285,-0.3501383066177368,3.1292788982391357,0.684656023979187,-2.114138126373291,1.4421513080596924,2.5557965496810207,-15.15286462297721,4.853034778609518,29.243235340393475,-173.4074954412024,46.815631472460424,19977,21085,35652,6369
1.0958369999999995,0.25027987360954285,-0.3501383066177368,3.1292788982391357,0.684656023979187,-2.114138126373291,1.4421513080596924,1.593560228844567,-14.820084535276397,4.608512914698367,29.243235340393475,-173.4074954412024,46.815631472460424,19977,21085,35652,6369
1.0983360000000029,0.25027987360954285,-0.3501383066177368,3.1292788982391357,0.684656023979187,-2.114138126373291,1.4421513080596924,0.30069848407674193,-14.835862166838462,4.409770523609569,29.243235340393475,-173.4074954412024,46.815631472460424,19256,25946,34533,5376
1.0998530000000029,0.25027987360954285,-0.3501383066177368,3.1292788982391357,0.684656023979187,-2.114138126373291,1.4421513080596924,-0.43251766763218014,-14.416953318955613,4.554489094089456,29.243235340393475,-173.4074954412024,46.815631472460424,19256,25946,34533,5376
1.1022530000000041,0.257302850484848,-0.3712606728076935,3.143045425415039,0.7157202363014221,-2.108304262161255,1.3144136667251587,-0.5632850024255779,-14.017987286579716,4.671625571475501,28.194788139968136,-170.0584010395971,43.25635509552523,21298,25815,28759,4723
1.10375,0.257302850484848,-0.3712606728076935,3.143045425415039,0.7157202363014221,-2.108304262161255,1.3144136667251587,-0.41381924743408394,-15.08603312805389,4.345923899636009,28.194788139968136,-170.0584010395971,43.25635509552523,21298,25815,28759,4723
1.106198000000004,0.257302850484848,-0.3712606728076935,3.143045425415039,0.7157202363014221,-2.108304262161255,1.3144136667251587,-0.29799737294112905,-16.042814229713425,4.144119672241946,28.194788139968136,-170.0584010395971,43.25635509552523,16891,25564,27493,4645
1.1077160000000004,0.257302850484848,-0.3712606728076935,3.143045425415039,0.7157202363014221,-2.108304262161255,1.3144136667251587,-0.330162866139538,-15.176970491900171,4.365255785988895,28.194788139968136,-170.0584010395971,43.25635509552523,16891,25564,27493,4645
1.110440999999999,0.257302850484848,-0.3712606728076935,3.143045425415039,0.7157202363014221,-2.108304262161255,1.3144136667251587,-1.070015382258342,-14.338296323527906,4.372387465072017,28.194788139968136,-170.0584010395971,43.25635509552523,17438,25113,28720,5426
1.111711000000003,0.257302850484848,-0.3712606728076935,3.143045425415039,0.7157202363014221,-2.108304262161255,1.3144136667251587,-2.566125087336675,-14.475568429283822,4.069264605586436,28.194788139968136,-170.0584010395971,43.25635509552523,17438,25113,28720,5426
1.1141130000000048,0.2646116614341736,-0.39231589436531067,3.1555404663085938,0.7414693832397461,-2.1008660793304443,1.1876637935638428,-2.7231581146970885,-14.45325859620001,4.0895861226003944,27.82489168624934,-167.59936709021562,39.41051607834495,19887,18643,32698,7766
1.1156260000000038,0.2646116614341736,-0.39231589436531067,3.1555404663085938,0.7414693832397461,-2.1008660793304443,1.1876637935638428,-1.0853663088347496,-14.873532047825416,4.319431572060228,27.82489168624934,-167.59936709021562,39.41051607834495,19887,18643,32698,7766
1.1181240000000034,0.2646116614341736,-0.39231589436531067,3.1555404663085938,0.7414693832397461,-2.1008660793304443,1.1876637935638428,-0.794539929892336,-15.80288365552157,4.181461451782602,27.82489168624934,-167.59936709021562,39.41051607834495,22901,22267,33173,7248
1.1196290000000009,0.2646116614341736,-0.39231589436531067,3.1555404663085938,0.7414693832397461,-2.1008660793304443,1.1876637935638428,-2.4988158213137943,-15.0912220311218,3.967816543865938,27.82489168624934,-167.59936709021562,39.41051607834495,22901,22267,33173,7248
1.1220520000000034,0.2721816599369049,-0.41328397393226624,3.1667420864105225,0.7672156095504761,-2.0907812118530273,1.0553890466690063,-3.4062378953298014,-13.378139398870585,4.083804133557723,27.838127971952915,-165.6707337215041,35.36528944952554,19928,20846,31499,7099
1.1235420000000014,0.2721816599369049,-0.41328397393226624,3.1667420864105225,0.7672156095504761,-2.0907812118530273,1.0553890466690063,-3.1003504083166082,-13.451123861176425,4.196053710343473,27.838127971952915,-165.6707337215041,35.36528944952554,19928,20846,31499,7099
1.1259880000000049,0.2721816599369049,-0.41328397393226624,3.1667420864105225,0.7672156095504761,-2.0907812118530273,1.0553890466690063,-2.63764774052017,-14.85436900588564,3.913870487560857,27.838127971952915,-165.6707337215041,35.36528944952554,22754,20169,33541,9082
1.127497000000003,0.2721816599369049,-0.41328397393226624,3.1667420864105225,0.7672156095504761,-2.0907812118530273,1.0553890466690063,-2.153869348489063,-15.194153207253363,3.7706845662883106,27.838127971952915,-165.6707337215041,35.36528944952554,22754,20169,33541,9082
1.1302300000000032,0.2721816599369049,-0.41328397393226624,3.1667420864105225,0.7672156095504761,-2.0907812118530273,1.0553890466690063,-2.3404285765390758,-14.125657824187183,3.972358298788959,27.838127971952915,-165.6707337215041,35.36528944952554,21173,21191,34622,8775
1.1315050000000046,0.2721816599369049,-0.41328397393226624,3.1667420864105225,0.7672156095504761,-2.0907812118530273,1.0553890466690063,-3.6626979114594507,-13.157846974556975,3.910308775918985,27.838127971952915,-165.6707337215041,35.36528944952554,21173,21191,34622,8775
1.1339049999999988,0.2800089120864868,-0.4341377019882202,3.176593780517578,0.7923150658607483,-2.077869415283203,0.9169816374778748,-4.352307496768929,-13.21465113534393,3.6207451348074327,28.183402968107153,-164.22334053230318,31.4072150448483,23987,18885,38356,11267
1.1354130000000004,0.2800089120864868,-0.4341377019882202,3.176593780517578,0.7923150658607483,-2.077869415283203,0.9169816374778748,-3.434625860969501,-13.740766065540136,3.6622739362139103,28.183402968107153,-164.22334053230318,31.4072150448483,23987,18885,38356,11267
1.1379130000000004,0.2800089120864868,-0.4341377019882202,3.176593780517578,0.7923150658607483,-2.077869415283203,0.9169816374778748,-2.7318757062093537,-13.873042081091063,3.8224950337152572,28.183402968107153,-164.22334053230318,31.4072150448483,25303,18112,37903,11602
1.139422000000006,0.2800089120864868,-0.4341377019882202,3.176593780517578,0.7923150658607483,-2.077869415283203,0.9169816374778748,-3.1620425349682937,-13.570627356139333,3.5982920236569744,28.183402968107153,-164.22334053230318,31.4072150448483,25303,18112,37903,11602
1.1418240000000006,0.2880285978317261,-0.4548734128475189,3.1851210594177246,0.8063601851463318,-2.067763090133667,0.7905383706092834,-3.6751484558716805,-13.120961128194942,3.385957124680521,28.70274226616296,-163.11228398149083,27.524072340478188,25117,19819,36289,10458
1.1433340000000025,0.2880285978317261,-0.4548734128475189,3.1851210594177246,0.8063601851463318,-2.067763090133667,0.7905383706092834,-4.002977727106036,-12.490991437601133,3.487831025859322,28.70274226616296,-163.11228398149083,27.524072340478188,25117,19819,36289,10458
1.1457760000000052,0.2880285978317261,-0.4548734128475189,3.1851210594177246,0.8063601851463318,-2.067763090133667,0.7905383706092834,-4.1357786517078186,-12.036410079548892,3.5189005284006223,28.70274226616296,-163.11228398149083,27.524072340478188,25439,17864,36204,11756
1.147287000000004,0.2880285978317261,-0.4548734128475189,3.1851210594177246,0.8063601851463318,-2.067763090133667,0.7905383706092834,-3.7294971821335814,-12.394730947368002,3.2874710307244097,28.70274226616296,-163.11228398149083,27.524072340478188,25439,17864,36204,11756
1.1500280000000056,0.2880285978317261,-0.4548734128475189,3.1851210594177246,0.8063601851463318,-2.067763090133667,0.7905383706092834,-3.286988998567105,-12.978299849657141,3.1855332136794465,28.70274226616296,-163.11228398149083,27.524072340478188,24051,18142,35369,12092
1.151297000000006,0.2880285978317261,-0.4548734128475189,3.1851210594177246,0.8063601851463318,-2.067763090133667,0.7905383706092834,-3.182957137957013,-12.49358855229618,3.2758367451862895,28.70274226616296,-163.11228398149083,27.524072340478188,24051,18142,35369,12092
1.1536970000000002,0.2962075471878052,-0.47548672556877136,3.192324161529541,0.8233116269111633,-2.053191900253296,0.6514384746551514,-3.653657544823068,-11.424253740854407,3.2185923638711453,29.27312142360243,-162.1975038432516,23.83760111990882,27075,19184,36485,11332
1.1552020000000047,0.2962075471878052,-0.47548672556877136,3.192324161529541,0.8233116269111633,-2.053191900253296,0.6514384746551514,-4.500538244094413,-11.107002012837627,3.012491392374349,29.27312142360243,-162.1975038432516,23.83760111990882,27075,19184,36485,11332
1.157714,0.2962075471878052,-0.47548672556877136,3.192324161529541,0.8233116269111633,-2.053191900253296,0.6514384746551514,-4.3457654415511495,-11.290156123117866,2.950383013644284,29.27312142360243,-162.1975038432516,23.83760111990882,26479,16726,36852,13822
1.1592040000000052,0.2962075471878052,-0.47548672556877136,3.192324161529541,0.8233116269111633,-2.053191900253296,0.6514384746551514,-3.0787519055599564,-11.456149888598068,3.0546572219135735,29.27312142360243,-162.1975038432516,23.83760111990882,26479,16726,36852,13822
1.161622000000003,0.30454689264297485,-0.49594512581825256,3.1981191635131836,0.8383508324623108,-2.036893844604492,0.5084457397460938,-2.699759847675761,-11.695199489101324,2.9081580619288596,29.888449819780437,-161.4763824413158,20.43220371174581,28457,18520,33532,11654
1.163119000000006,0.30454689264297485,-0.49594512581825256,3.1981191635131836,0.8383508324623108,-2.036893844604492,0.5084457397460938,-3.7449701480669417,-11.139484056021105,2.7373229359030016,29.888449819780437,-161.4763824413158,20.43220371174581,28457,18520,33532,11654
1.165572,0.30454689264297485,-0.49594512581825256,3.1981191635131836,0.8383508324623108,-2.036893844604492,0.5084457397460938,-4.2965044182357355,-9.834528730295663,2.8261446845793246,29.888449819780437,-161.4763824413158,20.43220371174581,27465,17555,34969,12762
1.167073000000004,0.30454689264297485,-0.49594512581825256,3.1981191635131836,0.8383508324623108,-2.036893844604492,0.5084457397460938,-3.8072455069973548,-9.669000485374006,2.863390324004628,29.888449819780437,-161.4763824413158,20.43220371174581,27465,17555,34969,12762
1.1697900000000008,0.30454689264297485,-0.49594512581825256,3.1981191635131836,0.8383508324623108,-2.036893844604492,0.5084457397460938,-3.3184324089254527,-10.63652797466423,2.6536030049269437,29.888449819780437,-161.4763824413158,20.43220371174581,27989,16991,33985,14041
1.1710800000000017,0.30454689264297485,-0.49594512581825256,3.1981191635131836,0.8383508324623108,-2.036893844604492,0.5084457397460938,-2.9295983729167605,-10.674710247844914,2.5646912414057765,29.888449819780437,-161.4763824413158,20.43220371174581,27989,16991,33985,14041
1.1734809999999998,0.3130143880844116,-0.5162424445152283,3.2024993896484375,0.8494348526000977,-2.0210723876953125,0.36829912662506104,-2.872708458342706,-9.667307780185151,2.689424918433491,30.463438844520503,-160.77508464824922,17.289140464263202,29090,17885,34575,13139
1.1749890000000014,0.3130143880844116,-0.5162424445152283,3.2024993896484375,0.8494348526000977,-2.0210723876953125,0.36829912662506104,-3.5852513227471836,-9.01812391495864,2.605587808369469,30.463438844520503,-160.77508464824922,17.289140464263202,29090,17885,34575,13139
1.1774850000000006,0.3130143880844116,-0.5162424445152283,3.2024993896484375,0.8494348526000977,-2.0210723876953125,0.36829912662506104,-3.9691332107088733,-8.987386774921381,2.4519681545782106,30.463438844520503,-160.77508464824922,17.289140464263202,29519,17560,35951,15109
1.1790060000000013,0.3130143880844116,-0.5162424445152283,3.2024993896484375,0.8494348526000977,-2.0210723876953125,0.36829912662506104,-3.232559578524175,-9.121414085205146,2.473571184708715,30.463438844520503,-160.77508464824922,17.289140464263202,29519,17560,35951,15109
1.1814020000000018,0.32157403230667114,-0.536384105682373,3.205493688583374,0.8572765588760376,-2.0059702396392822,0.23104140162467957,-2.6019022597369084,-9.19013962029573,2.5453929108826263,31.038859019853437,-160.19625091868244,14.47464537052761,30359,16578,32816,14489
1.1829100000000035,0.32157403230667114,-0.536384105682373,3.205493688583374,0.8572765588760376,-2.0059702396392822,0.23104140162467957,-2.7925720769294586,-9.05301345576755,2.40176144275971,31.038859019853437,-160.19625091868244,14.47464537052761,30359,16578,32816,14489
1.1853660000000017,0.32157403230667114,-0.536384105682373,3.205493688583374,0.8572765588760376,-2.0059702396392822,0.23104140162467957,-3.026745695792889,-8.58405422362219,2.253148265501691,31.038859019853437,-160.19625091868244,14.47464537052761,30403,18197,33515,13837
1.1868630000000049,0.32157403230667114,-0.536384105682373,3.205493688583374,0.8572765588760376,-2.0059702396392822,0.23104140162467957,-3.1935570517277463,-7.925048620295465,2.328004930053856,31.038859019853437,-160.19625091868244,14.47464537052761,30403,18197,33515,13837
1.1895880000000034,0.32157403230667114,-0.536384105682373,3.205493688583374,0.8572765588760376,-2.0059702396392822,0.23104140162467957,-3.2958410797144198,-7.621275683187795,2.34672242514326,31.038859019853437,-160.19625091868244,14.47464537052761,29756,16635,33744,15689
1.1908729999999996,0.32157403230667114,-0.536384105682373,3.205493688583374,0.8572765588760376,-2.0059702396392822,0.23104140162467957,-2.8898735968327025,-7.946051373916267,2.193690797320691,31.038859019853437,-160.19625091868244,14.47464537052761,29756,16635,33744,15689
1.1932850000000035,0.3301962614059448,-0.5563789010047913,3.2071332931518555,0.8625030517578125,-1.9917985200881958,0.09718899428844452,-2.346212962426728,-8.235227525089213,2.1461475129083785,31.594301427564552,-159.65033033881357,11.955735321521368,30745,17310,33197,15165
1.1947839999999996,0.3301962614059448,-0.5563789010047913,3.2071332931518555,0.8625030517578125,-1.9917985200881958,0.09718899428844452,-2.317544832240352,-7.83835899838786,2.2037652694083514,31.594301427564552,-159.65033033881357,11.955735321521368,30745,17310,33197,15165
1.197283000000003,0.3301962614059448,-0.5563789010047913,3.2071332931518555,0.8625030517578125,-1.9917985200881958,0.09718899428844452,-2.7873589390956286,-7.076334867245819,2.134262224437518,31.594301427564552,-159.65033033881357,11.955735321521368,31122,18237,35003,15521
1.1987810000000028,0.3301962614059448,-0.5563789010047913,3.2071332931518555,0.8625030517578125,-1.9917985200881958,0.09718899428844452,-3.223464350769336,-6.740491611659197,2.026467317207144,31.594301427564552,-159.65033033881357,11.955735321521368,31122,18237,35003,15521
1.201185000000005,0.338863730430603,-0.5762271881103516,3.2074267864227295,0.8666192293167114,-1.9767214059829712,-0.03832344710826874,-2.9398443525786226,-6.9209245039375915,2.0411655695794,32.11247102424076,-159.140500361691,9.70396426441878,30689,16146,32422,16558
1.2026949999999996,0.338863730430603,-0.5762271881103516,3.2074267864227295,0.8666192293167114,-1.9767214059829712,-0.03832344710826874,-2.1087603264711374,-7.178462833992614,2.074637110265898,32.11247102424076,-159.140500361691,9.70396426441878,30689,16146,32422,16558
1.2051399999999994,0.338863730430603,-0.5762271881103516,3.2074267864227295,0.8666192293167114,-1.9767214059829712,-0.03832344710826874,-1.9223702091503447,-7.214448531906201,1.9542153573591305,32.11247102424076,-159.140500361691,9.70396426441878,31944,18064,32735,15042
1.2066530000000057,0.338863730430603,-0.5762271881103516,3.2074267864227295,0.8666192293167114,-1.9767214059829712,-0.03832344710826874,-2.6264440881303157,-6.688706444262606,1.8429990870763315,32.11247102424076,-159.140500361691,9.70396426441878,31944,18064,32735,15042
1.2093830000000017,0.338863730430603,-0.5762271881103516,3.2074267864227295,0.8666192293167114,-1.9767214059829712,-0.03832344710826874,-3.0074697358228955,-5.872842250626869,1.9027653487857263,32.11247102424076,-159.140500361691,9.70396426441878,29676,17159,34044,16938
1.2106580000000031,0.338863730430603,-0.5762271881103516,3.2074267864227295,0.8666192293167114,-1.9767214059829712,-0.03832344710826874,-2.599027909972386,-5.828108068532372,1.9130817690584208,32.11247102424076,-159.140500361691,9.70396426441878,29676,17159,34044,16938
1.2130610000000015,0.34756767749786377,-0.5959157943725586,3.2063467502593994,0.86995530128479,-1.9600027799606323,-0.17762786149978638,-2.2072145956522222,-6.51260118875559,1.7991899539864735,32.61240403295529,-158.7251920700319,7.6835293038407455,31203,17158,33690,16837
1.2145750000000044,0.34756767749786377,-0.5959157943725586,3.2063467502593994,0.86995530128479,-1.9600027799606323,-0.17762786149978638,-1.9810866527580302,-6.584989102977252,1.7612790569208685,32.61240403295529,-158.7251920700319,7.6835293038407455,31203,17158,33690,16837
1.2170720000000002,0.34756767749786377,-0.5959157943725586,3.2063467502593994,0.86995530128479,-1.9600027799606323,-0.17762786149978638,-1.960747026248659,-5.893755522035043,1.802333283021094,32.61240403295529,-158.7251920700319,7.6835293038407455,30726,18258,35104,16940
1.2185880000000033,0.34756767749786377,-0.5959157943725586,3.2063467502593994,0.86995530128479,-1.9600027799606323,-0.17762786149978638,-2.522058293411352,-5.510786565695033,1.7256578126024593,32.61240403295529,-158.7251920700319,7.6835293038407455,30726,18258,35104,16940
1.2209910000000017,0.3562963306903839,-0.6154375076293945,3.203878879547119,0.8719595670700073,-1.9433622360229492,-0.31592637300491333,-2.784374867094195,-5.544023348731439,1.620689850869204,33.077908252343086,-158.3018036136811,5.868622594010201,30792,17116,33998,17396
1.2224840000000041,0.3562963306903839,-0.6154375076293945,3.203878879547119,0.8719595670700073,-1.9433622360229492,-0.31592637300491333,-2.203473386952879,-5.54664869293404,1.6855375570965245,33.077908252343086,-158.3018036136811,5.868622594010201,30792,17116,33998,17396
1.2249370000000053,0.3562963306903839,-0.6154375076293945,3.203878879547119,0.8719595670700073,-1.9433622360229492,-0.31592637300491333,-1.7965365134343732,-5.601074118235335,1.7014781741173028,33.077908252343086,-158.3018036136811,5.868622594010201,30938,17492,34140,17234
1.226447,0.3562963306903839,-0.6154375076293945,3.203878879547119,0.8719595670700073,-1.9433622360229492,-0.31592637300491333,-1.9593980019984794,-5.670400462467842,1.550995058299885,33.077908252343086,-158.3018036136811,5.868622594010201,30938,17492,34140,17234
1.2291700000000054,0.3562963306903839,-0.6154375076293945,3.203878879547119,0.8719595670700073,-1.9433622360229492,-0.31592637300491333,-2.1327193220599807,-5.292984197000647,1.4904748556858887,33.077908252343086,-158.3018036136811,5.868622594010201,30109,18288,35217,17433
1.2304490000000006,0.3562963306903839,-0.6154375076293945,3.203878879547119,0.8719595670700073,-1.9433622360229492,-0.31592637300491333,-2.242027703737847,-4.757958329797035,1.558697186488503,33.077908252343086,-158.3018036136811,5.868622594010201,30109,18288,35217,17433
1.232845000000001,0.36503902077674866,-0.6347880959510803,3.2000203132629395,0.8729395866394043,-1.9259467124938965,-0.4557843506336212,-2.341854699302813,-4.7099889396103105,1.5039362028898577,33.50958919820267,-157.96270570254654,4.205978155306096,30252,17559,36233,18276
1.234358,0.36503902077674866,-0.6347880959510803,3.2000203132629395,0.8729395866394043,-1.9259467124938965,-0.4557843506336212,-2.0666691986004895,-5.06509643725813,1.3950886812386296,33.50958919820267,-157.96270570254654,4.205978155306096,30252,17559,36233,18276
1.2368660000000018,0.4660431146621704,-0.39811989665031433,2.6162261962890625,1.2248988151550293,-0.8699495196342468,-2.8380191326141357,-1.5749021222474717,-5.221387774254956,1.3781702846236288,34.55043232337839,-155.15060580501896,0.5446384325261988,19617,20213,54763,22098
1.2383680000000021,0.4660431146621704,-0.39811989665031433,2.6162261962890625,1.2248988151550293,-0.8699495196342468,-2.8380191326141357,-1.6175141644273392,-4.886114967773829,1.40718329417117,34.55043232337839,-155.15060580501896,0.5446384325261988,19617,20213,54763,22098
1.240773000000001,0.478294312953949,-0.4067210257053375,2.5871431827545166,1.2220571041107178,-0.8493953347206116,-2.979461669921875,-2.1431189661167402,-4.406366737420338,1.342701373119572,34.965694322491196,-154.8068850234063,-0.9401066071177676,16354,18599,58168,35415
1.2422750000000014,0.478294312953949,-0.4067210257053375,2.5871431827545166,1.2220571041107178,-0.8493953347206116,-2.979461669921875,-2.324111921172378,-4.2493946964488885,1.2589008815205391,34.965694322491196,-154.8068850234063,-0.9401066071177676,16354,18599,58168,35415
1.244721000000005,0.478294312953949,-0.4067210257053375,2.5871431827545166,1.2220571041107178,-0.8493953347206116,-2.979461669921875,-1.948318586073477,-4.378245354205756,1.2865455588999977,34.965694322491196,-154.8068850234063,-0.9401066071177676,15016,20368,59981,41397
1.246237000000001,0.4750703275203705,-0.4021944999694824,2.579216957092285,1.20579195022583,-0.8271543383598328,-3.0186681747436523,-1.3675770287556206,-4.543213802666278,1.2729715599819182,35.07923884320422,-154.7699228211134,-1.0391876601630698,15016,20368,59981,41397
1.2489650000000039,0.4750703275203705,-0.4021944999694824,2.579216957092285,1.20579195022583,-0.8271543383598328,-3.0186681747436523,-1.230260980841718,-4.506333282626425,1.1214752445277798,35.07923884320422,-154.7699228211134,-1.0391876601630698,17773,18585,59649,43162
1.2502400000000053,0.4750703275203705,-0.4021944999694824,2.579216957092285,1.20579195022583,-0.8271543383598328,-3.0186681747436523,-1.607682705789148,-3.924577194091303,1.0652639033994773,35.07923884320422,-154.7699228211134,-1.0391876601630698,17773,18585,59649,43162
1.2526430000000037,0.48712390661239624,-0.41036415100097656,2.548323392868042,1.2019089460372925,-0.805980384349823,-3.160719871520996,-1.6408865987860926,-3.264730031860114,1.1340505580370794,35.44786877178092,-154.4566565322296,-2.3682196628597176,24911,20516,59610,47814
1.2541470000000046,0.48712390661239624,-0.41036415100097656,2.548323392868042,1.2019089460372925,-0.805980384349823,-3.160719871520996,-1.1214838998013226,-3.37180242348675,1.14065945859822,35.44786877178092,-154.4566565322296,-2.3682196628597176,24911,20516,59610,47814
1.2566589999999997,0.48809757828712463,-0.4081060290336609,2.5424644947052,1.2045150995254517,-0.7963711023330688,-3.1847851276397705,-0.6065366027412278,-3.7891922042838164,1.0727687579303478,35.47069179703079,-154.44644550729387,-2.407758979526537,35062,30204,60537,42180
1.2581600000000035,0.48809757828712463,-0.4081060290336609,2.5424644947052,1.2045150995254517,-0.7963711023330688,-3.1847851276397705,-0.154273742799739,-3.600534138978712,1.10564368395364,35.47069179703079,-154.44644550729387,-2.407758979526537,35062,30204,60537,42180
1.260565999999999,0.500132143497467,-0.41596126556396484,2.509899377822876,1.1999800205230713,-0.7738606929779053,-3.328646183013916,0.17299769605478635,-2.9865364907065457,1.2009821878173867,35.80501395314729,-154.0959360337774,-3.4141528621542774,38401,33735,60362,42938
1.2620699999999998,0.500132143497467,-0.41596126556396484,2.509899377822876,1.1999800205230713,-0.7738606929779053,-3.328646183013916,0.2337698004183904,-2.5020116146218894,1.2112164495704523,35.80501395314729,-154.0959360337774,-3.4141528621542774,38401,33735,60362,42938
1.2645090000000054,0.500132143497467,-0.41596126556396484,2.509899377822876,1.1999800205230713,-0.7738606929779053,-3.328646183013916,0.5594347372795958,-2.2223563975040315,1.2125416385288759,35.80501395314729,-154.0959360337774,-3.4141528621542774,43031,37481,59303,41733
1.2660270000000018,0.500132143497467,-0.41596126556396484,2.509899377822876,1.1999800205230713,-0.7738606929779053,-3.328646183013916,1.4376288180690648,-2.079980876151196,1.294258606049085,35.80501395314729,-154.0959360337774,-3.4141528621542774,43031,37481,59303,41733
1.2687430000000022,0.500132143497467,-0.41596126556396484,2.509899377822876,1.1999800205230713,-0.7738606929779053,-3.328646183013916,2.22891349958197,-2.02549393182872,1.3064778549206413,35.80501395314729,-154.0959360337774,-3.4141528621542774,47391,41144,58522,41049
1.2700280000000057,0.500132143497467,-0.41596126556396484,2.509899377822876,1.1999800205230713,-0.7738606929779053,-3.328646183013916,2.6185779092185486,-1.9181034256098741,1.207695883767422,35.80501395314729,-154.0959360337774,-3.4141528621542774,47391,41144,58522,41049
1.2724250000000028,0.5121138095855713,-0.4235670864582062,2.475848913192749,1.1950712203979492,-0.7458409667015076,-3.4814136028289795,2.9575471832927063,-1.4811677734663344,1.2152376896584176,36.19944623313485,-153.46965534675334,-3.8084316432540772,49385,43702,57560,40515
1.2739460000000036,0.5121138095855713,-0.4235670864582062,2.475848913192749,1.1950712203979492,-0.7458409667015076,-3.4814136028289795,3.3758261935777503,-0.8717285914530292,1.2721823321928734,36.19944623313485,-153.46965534675334,-3.8084316432540772,49385,43702,57560,40515
1.2764429999999993,0.5121138095855713,-0.4235670864582062,2.475848913192749,1.1950712203979492,-0.7458409667015076,-3.4814136028289795,3.8301036849496137,-0.6575015831011014,1.2252382590258286,36.19944623313485,-153.46965534675334,-3.8084316432540772,52129,44921,56317,41128
1.2779400000000023,0.5121138095855713,-0.4235670864582062,2.475848913192749,1.1950712203979492,-0.7458409667015076,-3.4814136028289795,4.566636304453525,-0.7592296096311935,1.1691060137819014,36.19944623313485,-153.46965534675334,-3.8084316432540772,52129,44921,56317,41128
1.2803510000000025,0.5240403413772583,-0.4308634400367737,2.4402196407318115,1.1906260251998901,-0.7107453942298889,-3.6442737579345703,5.442765170396665,-0.6309150462017586,1.2002873690889853,36.61166557062424,-152.48391438248328,-3.478473063622625,54611,47249,54623,39878
1.2818570000000036,0.5240403413772583,-0.4308634400367737,2.4402196407318115,1.1906260251998901,-0.7107453942298889,-3.6442737579345703,5.806423545672511,-0.16424861266263077,1.2153141223817028,36.61166557062424,-152.48391438248328,-3.478473063622625,54611,47249,54623,39878
1.284297000000006,0.5240403413772583,-0.4308634400367737,2.4402196407318115,1.1906260251998901,-0.7107453942298889,-3.6442737579345703,5.783444193890653,0.29257224748452865,1.1530524787309038,36.61166557062424,-152.48391438248328,-3.478473063622625,55305,47358,53743,40968
1.2858190000000032,0.517848789691925,-0.4292154014110565,2.4316482543945312,1.1520061492919922,-0.6977881789207458,-3.6950695514678955,6.103682923386065,0.5706566989019445,1.1124844792666995,36.83212555260887,-152.47174525470328,-3.99792586347563,55305,47358,53743,40968
1.2885410000000048,0.517848789691925,-0.4292154014110565,2.4316482543945312,1.1520061492919922,-0.6977881789207458,-3.6950695514678955,6.826662449786455,0.6576543153896175,1.1570340377186268,36.83212555260887,-152.47174525470328,-3.99792586347563,56832,47788,52233,42463
1.2898170000000027,0.517848789691925,-0.4292154014110565,2.4316482543945312,1.1520061492919922,-0.6977881789207458,-3.6950695514678955,7.491507832751505,0.6363379079714325,1.1415719907457358,36.83212555260887,-152.47174525470328,-3.99792586347563,56832,47788,52233,42463
1.2922099999999992,0.5293391942977905,-0.43599733710289,2.3938310146331787,1.148429274559021,-0.6542340517044067,-3.868497610092163,7.7149294713459575,0.7564683110549448,1.0869394380906594,37.248318531653815,-151.11875234934223,-2.9335606480836267,57162,47159,50726,43712
1.2937280000000029,0.5293391942977905,-0.43599733710289,2.3938310146331787,1.148429274559021,-0.6542340517044067,-3.868497610092163,7.650339825428266,1.2285008976772847,1.1166575861158263,37.248318531653815,-151.11875234934223,-2.9335606480836267,57162,47159,50726,43712
1.296224000000002,0.5293391942977905,-0.43599733710289,2.3938310146331787,1.148429274559021,-0.6542340517044067,-3.868497610092163,7.783389755591971,1.692344863158876,1.1842575361716892,37.248318531653815,-151.11875234934223,-2.9335606480836267,57048,45964,49106,45162
1.297744000000006,0.5293391942977905,-0.43599733710289,2.3938310146331787,1.148429274559021,-0.6542340517044067,-3.868497610092163,8.169795255002619,1.6044176702927109,1.1691594101617575,37.248318531653815,-151.11875234934223,-2.9335606480836267,57048,45964,49106,45162
1.3001340000000055,0.5407984852790833,-0.44230419397354126,2.3542287349700928,1.147613286972046,-0.6013398170471191,-4.052530765533447,8.558158177814477,1.3343160109532939,1.0884521801688516,37.632036887991816,-149.56195035319385,-1.3109539623201352,57061,45459,48553,45730
1.3016510000000052,0.5407984852790833,-0.44230419397354126,2.3542287349700928,1.147613286972046,-0.6013398170471191,-4.052530765533447,8.781427483594578,1.5470220214276502,1.074618123570326,37.632036887991816,-149.56195035319385,-1.3109539623201352,57061,45459,48553,45730
1.3040910000000003,0.5407984852790833,-0.44230419397354126,2.3542287349700928,1.147613286972046,-0.6013398170471191,-4.052530765533447,8.805451859788182,1.946264489924699,1.074899486539493,37.632036887991816,-149.56195035319385,-1.3109539623201352,56310,44300,48228,46561
1.305608,0.5381482243537903,-0.43937522172927856,2.3486034870147705,1.1294137239456177,-0.5817820429801941,-4.0870041847229,8.629319440038048,2.0388426273185787,1.0142795485426732,37.727555110122076,-149.48199375065496,-1.5836981843086095,56310,44300,48228,46561
1.3083420000000041,0.5381482243537903,-0.43937522172927856,2.3486034870147705,1.1294137239456177,-0.5817820429801941,-4.0870041847229,8.613356452464114,1.9866137772843806,1.013425805676221,37.727555110122076,-149.48199375065496,-1.5836981843086095,55362,43039,48163,47447
1.3096140000000014,0.5381482243537903,-0.43937522172927856,2.3486034870147705,1.1294137239456177,-0.5817820429801941,-4.0870041847229,8.984748114913332,1.948330437140328,1.089029620072208,37.727555110122076,-149.48199375065496,-1.5836981843086095,55362,43039,48163,47447
1.3120190000000003,0.5494281649589539,-0.44493257999420166,2.3068010807037354,1.131779432296753,-0.5230926275253296,-4.274405479431152,9.272763660483221,1.8263414139320495,1.0851113777394017,38.048739373340084,-147.83319836658592,0.3411753367448594,54119,42048,48951,48251
1.3135160000000032,0.5494281649589539,-0.44493257999420166,2.3068010807037354,1.131779432296753,-0.5230926275253296,-4.274405479431152,9.186519851742094,1.7693618839873135,1.031253938119593,38.048739373340084,-147.83319836658592,0.3411753367448594,54119,42048,48951,48251
1.3160250000000016,0.5476288795471191,-0.4433952867984772,2.3037712574005127,1.1216590404510498,-0.5145652294158936,-4.289531230926514,9.082834468389821,1.9654907819403626,1.067571532484031,38.10637065875635,-147.80147793866408,0.19879629221202152,52526,40663,49211,48471
1.3175180000000037,0.5476288795471191,-0.4433952867984772,2.3037712574005127,1.1216590404510498,-0.5145652294158936,-4.289531230926514,9.035506900025805,2.108232354785029,1.1087287563394153,38.10637065875635,-147.80147793866408,0.19879629221202152,52526,40663,49211,48471
1.3199259999999995,0.5588473677635193,-0.4482523202896118,2.2599270343780518,1.1277137994766235,-0.44971317052841187,-4.480351448059082,8.999326258720425,1.8024388773583158,1.0875307930107114,38.37762338504054,-146.08565936538258,2.2482858275575426,51385,40047,50012,48925
1.3214330000000045,0.5588473677635193,-0.4482523202896118,2.2599270343780518,1.1277137994766235,-0.44971317052841187,-4.480351448059082,9.179077914391977,1.2800787379830127,1.0623755720392318,38.37762338504054,-146.08565936538258,2.2482858275575426,51385,40047,50012,48925
1.323879000000001,0.5588473677635193,-0.4482523202896118,2.2599270343780518,1.1277137994766235,-0.44971317052841187,-4.480351448059082,9.405389082769167,1.0140728206630558,1.082073909358112,38.37762338504054,-146.08565936538258,2.2482858275575426,49142,39109,51090,48927
1.325392,0.5573641657829285,-0.4470822513103485,2.257889747619629,1.1204041242599487,-0.4440305829048157,-4.4893798828125,9.2819014988155,1.1320057829521166,1.0697534603651329,38.42406795740559,-146.0640728726127,2.1503087759552337,49142,39109,51090,48927
1.3281330000000016,0.5573641657829285,-0.4470822513103485,2.257889747619629,1.1204041242599487,-0.4440305829048157,-4.4893798828125,9.013655130649488,1.3008995977013613,1.026911986857355,38.42406795740559,-146.0640728726127,2.1503087759552337,48070,38951,51491,48908
1.3293960000000007,0.5573641657829285,-0.4470822513103485,2.257889747619629,1.1204041242599487,-0.4440305829048157,-4.4893798828125,9.03984359154489,1.13760454651179,1.0364035595614247,38.42406795740559,-146.0640728726127,2.1503087759552337,48070,38951,51491,48908
1.331800000000003,0.568589448928833,-0.4512064456939697,2.212035655975342,1.1299749612808228,-0.3733956217765808,-4.682356834411621,9.364169740681357,0.7971399074855532,1.0643542341501335,38.63068403793852,-144.24730026072763,4.0848236991925315,46692,38856,52332,49101
1.3333070000000007,0.5672428011894226,-0.4500666558742523,2.210463047027588,1.123498797416687,-0.36841171979904175,-4.689213752746582,9.647579082829845,0.5242765168062105,1.0281919020772472,38.67216443389799,-144.23020521548895,3.9989619168254142,46692,38856,52332,49101
1.3358199999999998,0.5672428011894226,-0.4500666558742523,2.210463047027588,1.123498797416687,-0.36841171979904175,-4.689213752746582,9.67327326102693,0.38299512189772067,0.9945542467177562,38.67216443389799,-144.23020521548895,3.9989619168254142,45231,38332,52461,48708
1.3373170000000028,0.5672428011894226,-0.4500666558742523,2.210463047027588,1.123498797416687,-0.36841171979904175,-4.689213752746582,9.559347490651083,0.3148565142218757,1.0526359258796212,38.67216443389799,-144.23020521548895,3.9989619168254142,45231,38332,52461,48708
1.3397180000000009,0.5785171389579773,-0.45342156291007996,2.162623405456543,1.1361802816390991,-0.29466673731803894,-4.879805088043213,9.57267927506802,0.11900562531949574,1.0941476164760953,38.79555245737713,-142.21536903269282,5.836279069664554,44721,38989,53004,48590
1.3412230000000054,0.5785171389579773,-0.45342156291007996,2.162623405456543,1.1361802816390991,-0.29466673731803894,-4.879805088043213,9.833392093142416,-0.2658943308702825,1.022489674709224,38.79555245737713,-142.21536903269282,5.836279069664554,44721,38989,53004,48590
1.3436680000000052,0.5785171389579773,-0.45342156291007996,2.162623405456543,1.1361802816390991,-0.29466673731803894,-4.879805088043213,10.178067988800397,-0.6276944854955259,0.9249687769111847,38.79555245737713,-142.21536903269282,5.836279069664554,44699,39579,52746,47802
1.345185000000005,0.5772107839584351,-0.4526841342449188,2.161266803741455,1.1300853490829468,-0.29104769229888916,-4.88554573059082,10.422297970256075,-0.6728430554556392,0.8899455454155527,38.84030085857704,-142.20659536717736,5.760639406380813,44699,39579,52746,47802
1.3479160000000048,0.5772107839584351,-0.4526841342449188,2.161266803741455,1.1300853490829468,-0.29104769229888916,-4.88554573059082,10.531190366171671,-0.6186723615126098,0.8786402934301119,38.84030085857704,-142.20659536717736,5.760639406380813,44238,40148,52835,47479
1.349185000000005,0.5772107839584351,-0.4526841342449188,2.161266803741455,1.1300853490829468,-0.29104769229888916,-4.88554573059082,10.569722046087374,-0.7271636187890126,0.8764767413605314,38.84030085857704,-142.20659536717736,5.760639406380813,44238,40148,52835,47479
1.351586000000003,0.5885692834854126,-0.45524436235427856,2.111469268798828,1.1459566354751587,-0.2121599316596985,-5.07551383972168,10.790245632783602,-0.8896011986866055,0.9129519948615019,38.846210437857565,-139.86636394868776,7.48808277470319,44260,40673,52521,46927
1.3531010000000023,0.5872347354888916,-0.4540824294090271,2.1101903915405273,1.13959801197052,-0.20673279464244843,-5.0811686515808105,11.259554271663982,-1.0844330040307313,0.9529075338540153,38.89449518001792,-139.84452691236123,7.4102195565191185,44260,40673,52521,46927
1.3556039999999994,0.5872347354888916,-0.4540824294090271,2.1101903915405273,1.13959801197052,-0.20673279464244843,-5.0811686515808105,11.640395894925238,-1.439332042744225,0.9277799431788452,38.89449518001792,-139.84452691236123,7.4102195565191185,43892,40736,52216,46495
1.3571070000000036,0.5872347354888916,-0.4540824294090271,2.1101903915405273,1.13959801197052,-0.20673279464244843,-5.0811686515808105,11.805754762801566,-1.696828428012079,0.868942325741561,38.89449518001792,-139.84452691236123,7.4102195565191185,43892,40736,52216,46495
1.3594990000000033,0.5987046957015991,-0.45578300952911377,2.0584535598754883,1.1586151123046875,-0.12324171513319016,-5.268759727478027,12.006683875461428,-1.6371821417097923,0.8837045605590065,38.760797008940905,-137.10403286170535,9.16524677925551,43830,41458,52126,45912
1.361011000000006,0.5987046957015991,-0.45578300952911377,2.0584535598754883,1.1586151123046875,-0.12324171513319016,-5.268759727478027,12.300991938054956,-1.5766353074848953,0.9073397157592962,38.760797008940905,-137.10403286170535,9.16524677925551,43830,41458,52126,45912
1.363464,0.5973011255264282,-0.45485860109329224,2.0576975345611572,1.1520344018936157,-0.11872317641973495,-5.272382736206055,12.64048851802495,-1.7554500630849577,0.8603430451607225,38.8108148208943,-137.08497553417058,9.090101921343168,45090,42259,51041,45045
1.3649690000000045,0.5973011255264282,-0.45485860109329224,2.0576975345611572,1.1520344018936157,-0.11872317641973495,-5.272382736206055,13.116914188602458,-1.9956781123705742,0.8301129044159877,38.8108148208943,-137.08497553417058,9.090101921343168,45090,42259,51041,45045
1.3676980000000039,0.5973011255264282,-0.45485860109329224,2.0576975345611572,1.1520344018936157,-0.11872317641973495,-5.272382736206055,13.568193226903,-2.1227637601149922,0.845626816451108,38.8108148208943,-137.08497553417058,9.090101921343168,44644,42375,50706,44719
1.3689800000000032,0.5973011255264282,-0.45485860109329224,2.0576975345611572,1.1520344018936157,-0.11872317641973495,-5.272382736206055,13.698857497362212,-2.204379926987942,0.8434289096034656,38.8108148208943,-137.08497553417058,9.090101921343168,44644,42375,50706,44719
1.3713890000000029,0.6089138388633728,-0.45565277338027954,2.0040605068206787,1.1749267578125,-0.028173327445983887,-5.459147930145264,13.7740193601753,-2.260137998098713,0.8403971670185194,38.49699833329151,-133.86037099995633,10.959297503123432,44445,42469,50151,44150
1.3728850000000021,0.6089138388633728,-0.45565277338027954,2.0040605068206787,1.1749267578125,-0.028173327445983887,-5.459147930145264,14.199393297920425,-2.270994107966312,0.8677720661795529,38.49699833329151,-133.86037099995633,10.959297503123432,44445,42469,50151,44150
1.3753840000000055,0.6074016094207764,-0.4547940194606781,2.003506660461426,1.1677801609039307,-0.023716304451227188,-5.462035655975342,14.77239158121082,-2.371383296837394,0.8710136658583975,38.5531065002192,-133.84247263746283,10.882254113286388,44239,42388,49752,43806
1.3768970000000045,0.6074016094207764,-0.4547940194606781,2.003506660461426,1.1677801609039307,-0.023716304451227188,-5.462035655975342,15.188370951894582,-2.525359015266396,0.8277309731370208,38.5531065002192,-133.84247263746283,10.882254113286388,44239,42388,49752,43806
1.3792890000000042,0.6191914677619934,-0.4546108543872833,1.9479920864105225,1.19486665725708,0.0741528868675232,-5.6469221115112305,15.423226606313182,-2.5273523913423204,0.7819529650532673,38.03271975911713,-130.13352468859497,12.901181716494264,44258,42533,49284,43349
1.3808009999999995,0.6191914677619934,-0.4546108543872833,1.9479920864105225,1.19486665725708,0.0741528868675232,-5.6469221115112305,15.606605487389421,-2.3455218721238524,0.784279635739615,38.03271975911713,-130.13352468859497,12.901181716494264,44258,42533,49284,43349
1.3832580000000017,0.6190787553787231,-0.4522305428981781,1.9479833841323853,1.1931573152542114,0.08458670228719711,-5.648069858551025,15.852981976683704,-2.2509413039063424,0.787555989670685,38.05177073397958,-130.06252558175555,12.861913328668326,44814,42771,48119,42709
1.384761000000006,0.6190787553787231,-0.4522305428981781,1.9479833841323853,1.1931573152542114,0.08458670228719711,-5.648069858551025,16.228474907211645,-2.4689181096521287,0.7473996483319797,38.05177073397958,-130.06252558175555,12.861913328668326,44814,42771,48119,42709
1.387484000000004,0.6190787553787231,-0.4522305428981781,1.9479833841323853,1.1931573152542114,0.08458670228719711,-5.648069858551025,16.629853763535156,-2.781801454532851,0.7242475905534304,38.05177073397958,-130.06252558175555,12.861913328668326,44037,42553,47913,42637
1.3887660000000033,0.6190787553787231,-0.4522305428981781,1.9479833841323853,1.1931573152542114,0.08458670228719711,-5.648069858551025,16.91101433245918,-2.8653280400137695,0.726616805238192,38.05177073397958,-130.06252558175555,12.861913328668326,44037,42553,47913,42637
1.3911759999999995,0.6311424970626831,-0.45094165205955505,1.8906396627426147,1.2246652841567993,0.18889744579792023,-5.829090595245361,17.10436621918555,-2.7928035056281866,0.7082159600023986,37.26111395372914,-125.88264227494918,15.089693200067243,43445,42299,47199,42100
1.392675000000003,0.6311424970626831,-0.45094165205955505,1.8906396627426147,1.2246652841567993,0.18889744579792023,-5.829090595245361,17.310217918804316,-2.7220523702124875,0.7025454242513474,37.26111395372914,-125.88264227494918,15.089693200067243,43445,42299,47199,42100
1.3951700000000056,0.6289913058280945,-0.45149946212768555,1.890816330909729,1.2142484188079834,0.18542371690273285,-5.829339981079102,17.619070036742983,-2.706134123744866,0.7135766369606191,37.320172031526425,-125.93839278175737,14.98559873799509,42337,41771,47237,41845
1.3966770000000033,0.6289913058280945,-0.45149946212768555,1.890816330909729,1.2142484188079834,0.18542371690273285,-5.829339981079102,18.013919887338055,-2.8025141899109425,0.7001196839724487,37.320172031526425,-125.93839278175737,14.98559873799509,42337,41771,47237,41845
1.399083000000006,0.6412909626960754,-0.449169784784317,1.8316878080368042,1.251049280166626,0.2980155050754547,-6.007083892822266,18.34876871857364,-2.9814261508907927,0.6786646590195251,36.22961460087899,-121.29172758702025,17.332633104760735,41690,41564,47271,41716
1.4005920000000043,0.6412909626960754,-0.449169784784317,1.8316878080368042,1.251049280166626,0.2980155050754547,-6.007083892822266,18.545077779374434,-3.020549585200711,0.6842965789347701,36.22961460087899,-121.29172758702025,17.332633104760735,41690,41564,47271,41716
1.4030350000000036,0.6412909626960754,-0.449169784784317,1.8316878080368042,1.251049280166626,0.2980155050754547,-6.007083892822266,18.72754053303569,-2.8456446163969935,0.7215360265105389,36.22961460087899,-121.29172758702025,17.332633104760735,41557,41432,46089,41007
1.4045480000000026,0.6400966048240662,-0.4485629200935364,1.8318413496017456,1.2448627948760986,0.30117928981781006,-6.007118225097656,18.972866671596044,-2.693075313339662,0.7314831994980939,36.28000221113937,-121.28477867565134,17.26970646555135,41557,41432,46089,41007
1.4072850000000034,0.6400966048240662,-0.4485629200935364,1.8318413496017456,1.2448627948760986,0.30117928981781006,-6.007118225097656,19.278929927241183,-2.74099037504015,0.7023512132288534,36.28000221113937,-121.28477867565134,17.26970646555135,41044,41522,45891,40849
1.408559000000001,0.6400966048240662,-0.4485629200935364,1.8318413496017456,1.2448627948760986,0.30117928981781006,-6.007118225097656,19.676987289053145,-2.8357879908865016,0.6991781233690512,36.28000221113937,-121.28477867565134,17.26970646555135,41044,41522,45891,40849
1.4109680000000007,0.6527317762374878,-0.445038378238678,1.7709680795669556,1.2877814769744873,0.42309364676475525,-6.180553436279297,20.026108533202684,-2.8466102786082566,0.7049929358721575,34.85649019171792,-116.16844793851567,19.735843491269755,40870,41289,44754,40307
1.4124690000000046,0.6527317762374878,-0.445038378238678,1.7709680795669556,1.2877814769744873,0.42309364676475525,-6.180553436279297,20.101850965133412,-2.8903391173912487,0.6746082652051709,34.85649019171792,-116.16844793851567,19.735843491269755,40870,41289,44754,40307
1.4149789999999993,0.6513097882270813,-0.44450750946998596,1.7714905738830566,1.2806404829025269,0.42508232593536377,-6.179300785064697,20.129136648397928,-2.9995071504796678,0.6375685547111581,34.90642251775412,-116.17499774150433,19.663651859633774,39003,40380,44839,39907
1.4164760000000023,0.6513097882270813,-0.44450750946998596,1.7714905738830566,1.2806404829025269,0.42508232593536377,-6.179300785064697,20.415520208851817,-3.0908967190790446,0.6346031914163821,34.90642251775412,-116.17499774150433,19.663651859633774,39003,40380,44839,39907
1.418879000000001,0.6643311977386475,-0.43971675634384155,1.7089416980743408,1.3293267488479614,0.5541415214538574,-6.346068382263184,20.82489494003218,-3.151435696978726,0.6192298277077907,33.09467724897829,-110.56890521095269,22.185847561884966,38253,40415,44994,39665
1.4203810000000012,0.6643311977386475,-0.43971675634384155,1.7089416980743408,1.3293267488479614,0.5541415214538574,-6.346068382263184,21.154992691883066,-3.1712213859813607,0.5841233058490665,33.09467724897829,-110.56890521095269,22.185847561884966,38253,40415,44994,39665
1.4228310000000055,0.6643311977386475,-0.43971675634384155,1.7089416980743408,1.3293267488479614,0.5541415214538574,-6.346068382263184,21.38516224804756,-3.097221992984092,0.5885962846369363,33.09467724897829,-110.56890521095269,22.185847561884966,38569,40330,43406,38938
1.424346000000005,0.6631178855895996,-0.4393557012081146,1.709995150566101,1.3232825994491577,0.5549569725990295,-6.342434406280518,21.557941747985286,-3.0469961064057425,0.6388035956666823,33.13570206850689,-110.57403744865235,22.125273852306325,38569,40330,43406,38938
1.427079000000005,0.6631178855895996,-0.4393557012081146,1.709995150566101,1.3232825994491577,0.5549569725990295,-6.342434406280518,21.741699863200754,-3.1305003213335043,0.6667166531049936,33.13570206850689,-110.57403744865235,22.125273852306325,37126,39860,43459,38670
1.4283470000000016,0.6631178855895996,-0.4393557012081146,1.709995150566101,1.3232825994491577,0.5549569725990295,-6.342434406280518,22.083596483945126,-3.2191441708490096,0.6565642169764208,33.13570206850689,-110.57403744865235,22.125273852306325,37126,39860,43459,38670
1.4307490000000034,0.6765997409820557,-0.4332326650619507,1.6458650827407837,1.3788896799087524,0.692479133605957,-6.501890182495117,22.512341983630293,-3.170784627562588,0.6550907565243071,30.86840981153265,-104.4139513056031,24.606682744207692,37098,39786,42316,38106
1.4322560000000013,0.6757652759552002,-0.43259185552597046,1.647479772567749,1.3746721744537354,0.6959742903709412,-6.495187282562256,22.8220527047044,-3.048619303090146,0.6492577679467612,30.904986738180046,-104.37875232467549,24.560123747935144,37098,39786,42316,38106
1.4347649999999994,0.6757652759552002,-0.43259185552597046,1.647479772567749,1.3746721744537354,0.6959742903709412,-6.495187282562256,22.983163298009835,-3.0364779516804745,0.6168355793087822,30.904986738180046,-104.37875232467549,24.560123747935144,36564,39458,41639,37498
1.4362580000000016,0.6757652759552002,-0.43259185552597046,1.647479772567749,1.3746721744537354,0.6959742903709412,-6.495187282562256,23.15892766889732,-3.1037488681836582,0.6068049162210533,30.904986738180046,-104.37875232467549,24.560123747935144,36564,39458,41639,37498
1.438698000000004,0.6897945404052734,-0.4250332713127136,1.5818839073181152,1.4367897510528564,0.8406041264533997,-6.645462512969971,23.44803617577858,-3.1656335413821566,0.6352291674306052,28.13622417144916,-97.59988139965442,26.995712450891656,35782,39330,41679,37223
1.4401759999999995,0.6897945404052734,-0.4250332713127136,1.5818839073181152,1.4367897510528564,0.8406041264533997,-6.645462512969971,23.81871624158453,-3.20988542500324,0.6305517910290719,28.13622417144916,-97.59988139965442,26.995712450891656,35782,39330,41679,37223
1.442622000000003,0.6897945404052734,-0.4250332713127136,1.5818839073181152,1.4367897510528564,0.8406041264533997,-6.645462512969971,24.147556981400896,-3.270130123602468,0.5851533499796818,28.13622417144916,-97.59988139965442,26.995712450891656,36555,39420,39726,36469
1.4441290000000009,0.6897945404052734,-0.4250332713127136,1.5818839073181152,1.4367897510528564,0.8406041264533997,-6.645462512969971,24.36645817036105,-3.3123303079197544,0.5751053763448674,28.13622417144916,-97.59988139965442,26.995712450891656,36555,39420,39726,36469
1.4468590000000041,0.6897945404052734,-0.4250332713127136,1.5818839073181152,1.4367897510528564,0.8406041264533997,-6.645462512969971,24.5451690626786,-3.307746208735401,0.6006248511744426,28.13622417144916,-97.59988139965442,26.995712450891656,35494,38889,39298,36200
1.448135000000002,0.6897945404052734,-0.4250332713127136,1.5818839073181152,1.4367897510528564,0.8406041264533997,-6.645462512969971,24.80147807757444,-3.325735861898886,0.6106436631953207,28.13622417144916,-97.59988139965442,26.995712450891656,35494,38889,39298,36200
1.4505330000000032,0.7044759392738342,-0.41601720452308655,1.5148574113845825,1.5048819780349731,0.9894922971725464,-6.785186290740967,25.203811410832635,-3.386666324478809,0.6077779021253137,24.78694650327156,-90.13373053833146,29.236625108433024,35397,38596,37911,35500
1.452048999999999,0.7044759392738342,-0.41601720452308655,1.5148574113845825,1.5048819780349731,0.9894922971725464,-6.785186290740967,25.688813525384635,-3.458865686895293,0.6131916425682541,24.78694650327156,-90.13373053833146,29.236625108433024,35397,38596,37911,35500
1.454649000000005,0.7044759392738342,-0.41601720452308655,1.5148574113845825,1.5048819780349731,0.9894922971725464,-6.785186290740967,26.069713738189872,-3.51831063821917,0.6049921024670364,24.78694650327156,-90.13373053833146,29.236625108433024,35076,38384,37401,34994
1.4560650000000024,0.7044759392738342,-0.41601720452308655,1.5148574113845825,1.5048819780349731,0.9894922971725464,-6.785186290740967,26.234725329860055,-3.560833597660574,0.5953879446278836,24.78694650327156,-90.13373053833146,29.236625108433024,35076,38384,37401,34994
1.4584560000000055,0.719871997833252,-0.4055018723011017,1.4465136528015137,1.5794239044189453,1.143027901649475,-6.913799285888672,26.40471809803312,-3.5548111251714687,0.6110030567844269,20.793741733408957,-81.8621399182099,31.17115512569334,34605,38345,37041,34566
1.459959999999999,0.719871997833252,-0.4055018723011017,1.4465136528015137,1.5794239044189453,1.143027901649475,-6.913799285888672,26.824950004345517,-3.479434877890629,0.6328803259281827,20.793741733408957,-81.8621399182099,31.17115512569334,34605,38345,37041,34566
1.4624190000000017,0.719871997833252,-0.4055018723011017,1.4465136528015137,1.5794239044189453,1.143027901649475,-6.913799285888672,27.319390361800757,-3.515623774995389,0.6256951173071489,20.793741733408957,-81.8621399182099,31.17115512569334,36056,38724,34646,33736
1.4639180000000052,0.719871997833252,-0.4055018723011017,1.4465136528015137,1.5794239044189453,1.143027901649475,-6.913799285888672,27.6770528961984,-3.6396964554405455,0.5823145534157118,20.793741733408957,-81.8621399182099,31.17115512569334,36056,38724,34646,33736
1.4668080000000046,0.719871997833252,-0.4055018723011017,1.4465136528015137,1.5794239044189453,1.143027901649475,-6.913799285888672,27.93997081165538,-3.6836556576578294,0.5479417657268181,20.793741733408957,-81.8621399182099,31.17115512569334,35444,38167,33959,33508
1.4679230000000025,0.719871997833252,-0.4055018723011017,1.4465136528015137,1.5794239044189453,1.143027901649475,-6.913799285888672,28.19977815495915,-3.689185977977488,0.5463716658166482,20.793741733408957,-81.8621399182099,31.17115512569334,35444,38167,33959,33508
1.4703320000000022,0.7360490560531616,-0.3934451639652252,1.3769747018814087,1.6605677604675293,1.3005690574645996,-7.02963399887085,28.51469162753884,-3.8144874409496072,0.554624335981613,16.144307574370952,-72.75969831129179,32.67342764475394,35975,38159,32069,32719
1.471836000000003,0.7360490560531616,-0.3934451639652252,1.3769747018814087,1.6605677604675293,1.3005690574645996,-7.02963399887085,28.932141063144325,-4.012754724099935,0.5677081801010633,16.144307574370952,-72.75969831129179,32.67342764475394,35975,38159,32069,32719
1.4743380000000035,0.7360490560531616,-0.3934451639652252,1.3769747018814087,1.6605677604675293,1.3005690574645996,-7.02963399887085,29.36826671484232,-4.174876785987381,0.5759255633815845,16.144307574370952,-72.75969831129179,32.67342764475394,36260,38163,31266,32234
1.475839,0.7360490560531616,-0.3934451639652252,1.3769747018814087,1.6605677604675293,1.3005690574645996,-7.02963399887085,29.68426462661789,-4.293528602033681,0.5536052441009806,16.144307574370952,-72.75969831129179,32.67342764475394,36260,38163,31266,32234
1.4782510000000038,0.753071665763855,-0.37981855869293213,1.3063805103302002,1.7482640743255615,1.460222601890564,-7.131807804107666,29.90707746658715,-4.4215957577978475,0.5139473799393108,10.867116823077401,-62.81538615073128,33.498688541169734,36011,38182,30507,31688
1.4797730000000011,0.753071665763855,-0.37981855869293213,1.3063805103302002,1.7482640743255615,1.460222601890564,-7.131807804107666,30.12884421688023,-4.65518108437648,0.5013087497750945,10.867116823077401,-62.81538615073128,33.498688541169734,36011,38182,30507,31688
1.482323000000004,0.753071665763855,-0.37981855869293213,1.3063805103302002,1.7482640743255615,1.460222601890564,-7.131807804107666,30.41456944391265,-4.9215451302840245,0.5045300095611135,10.867116823077401,-62.81538615073128,33.498688541169734,37159,38360,28371,30636
1.483715000000004,0.753071665763855,-0.37981855869293213,1.3063805103302002,1.7482640743255615,1.460222601890564,-7.131807804107666,30.76248267819173,-5.167048102740761,0.5002904901323028,10.867116823077401,-62.81538615073128,33.498688541169734,37159,38360,28371,30636
1.4864590000000026,0.753071665763855,-0.37981855869293213,1.3063805103302002,1.7482640743255615,1.460222601890564,-7.131807804107666,31.097122717597856,-5.394989658337297,0.49775682525022863,10.867116823077401,-62.81538615073128,33.498688541169734,36216,37575,28049,30355
1.4877130000000034,0.753071665763855,-0.37981855869293213,1.3063805103302002,1.7482640743255615,1.460222601890564,-7.131807804107666,31.366790148521535,-5.559919224645904,0.5077451107871117,10.867116823077401,-62.81538615073128,33.498688541169734,36216,37575,28049,30355
1.490129000000001,0.7709969878196716,-0.3646213710308075,1.2348774671554565,1.8416169881820679,1.6178293228149414,-7.219820976257324,31.585254579062912,-5.78690523804332,0.5255012380125106,5.167255533912881,-52.22151355869727,33.32181889911859,36777,37560,26637,29645
1.4916270000000005,0.7709969878196716,-0.3646213710308075,1.2348774671554565,1.8416169881820679,1.6178293228149414,-7.219820976257324,31.82891890510306,-6.180642419934958,0.5238495787939571,5.167255533912881,-52.22151355869727,33.32181889911859,36777,37560,26637,29645
1.4942160000000004,0.7709969878196716,-0.3646213710308075,1.2348774671554565,1.8416169881820679,1.6178293228149414,-7.219820976257324,32.160789256975505,-6.637800652657959,0.5318868658057617,5.167255533912881,-52.22151355869727,33.32181889911859,37135,37637,25971,28896
1.4956430000000036,0.7709969878196716,-0.3646213710308075,1.2348774671554565,1.8416169881820679,1.6178293228149414,-7.219820976257324,32.53552798028273,-6.97628576404594,0.5580527897004401,5.167255533912881,-52.22151355869727,33.32181889911859,37135,37637,25971,28896
1.4980509999999996,0.7898827195167542,-0.3478785753250122,1.1626262664794922,1.941649317741394,1.772084355354309,-7.290955543518066,32.88374161913277,-7.178660440545498,0.5809268467506988,-0.5821082267244896,-41.29620254978925,31.90109783020094,36838,37796,25367,28239
1.4995390000000044,0.7898827195167542,-0.3478785753250122,1.1626262664794922,1.941649317741394,1.772084355354309,-7.290955543518066,33.162086694152364,-7.340263186020378,0.6045863698749627,-0.5821082267244896,-41.29620254978925,31.90109783020094,36838,37796,25367,28239
1.501994000000006,0.7898827195167542,-0.3478785753250122,1.1626262664794922,1.941649317741394,1.772084355354309,-7.290955543518066,33.46316025117913,-7.524303596311394,0.6548141206660753,-0.5821082267244896,-41.29620254978925,31.90109783020094,38959,38539,23069,26852
1.503497000000003,0.7898827195167542,-0.3478785753250122,1.1626262664794922,1.941649317741394,1.772084355354309,-7.290955543518066,33.88878026500898,-7.744140087446382,0.7027983579758776,-0.5821082267244896,-41.29620254978925,31.90109783020094,38959,38539,23069,26852
1.506234000000004,0.7898827195167542,-0.3478785753250122,1.1626262664794922,1.941649317741394,1.772084355354309,-7.290955543518066,34.38867051531896,-7.9009544692813005,0.715986598010059,-0.5821082267244896,-41.29620254978925,31.90109783020094,39088,38226,22054,26562
1.5075030000000043,0.7898827195167542,-0.3478785753250122,1.1626262664794922,1.941649317741394,1.772084355354309,-7.290955543518066,34.81430544285091,-8.006795415219884,0.7369298299804967,-0.5821082267244896,-41.29620254978925,31.90109783020094,39088,38226,22054,26562
1.5099920000000056,0.8097730875015259,-0.32965531945228577,1.0897982120513916,2.0441088676452637,1.9179540872573853,-7.347674369812012,35.123788197335706,-8.270272594505784,0.7704896544571302,-6.002800313440048,-30.289434713348072,29.184362469850736,41220,38800,20256,26059
1.5114160000000048,0.8097730875015259,-0.32965531945228577,1.0897982120513916,2.0441088676452637,1.9179540872573853,-7.347674369812012,35.335390194380174,-8.729098498703392,0.8000411551770855,-6.002800313440048,-30.289434713348072,29.184362469850736,41220,38800,20256,26059
1.5139200000000055,0.8097730875015259,-0.32965531945228577,1.0897982120513916,2.0441088676452637,1.9179540872573853,-7.347674369812012,35.61072270157467,-9.014879119486487,0.8041372300916818,-6.002800313440048,-30.289434713348072,29.184362469850736,43299,39548,18832,25310
1.5154230000000024,0.8097730875015259,-0.32965531945228577,1.0897982120513916,2.0441088676452637,1.9179540872573853,-7.347674369812012,36.00663249028359,-9.111285550947356,0.804747626613528,-6.002800313440048,-30.289434713348072,29.184362469850736,43299,39548,18832,25310
1.517832000000002,0.8306803703308105,-0.3100547790527344,1.0165517330169678,2.146146297454834,2.0520787239074707,-7.388831615447998,36.35542563298684,-9.399586587386102,0.8046954952351897,-10.763126062342216,-19.419917412066848,25.246867913153544,43795,40018,17748,24677
1.5193290000000053,0.8306803703308105,-0.3100547790527344,1.0165517330169678,2.146146297454834,2.0520787239074707,-7.388831615447998,36.58012399100787,-9.85743298093478,0.7951680364354312,-10.763126062342216,-19.419917412066848,25.246867913153544,43795,40018,17748,24677
1.5218840000000056,0.8306803703308105,-0.3100547790527344,1.0165517330169678,2.146146297454834,2.0520787239074707,-7.388831615447998,36.77422795442608,-10.176603250200852,0.7920161852853225,-10.763126062342216,-19.419917412066848,25.246867913153544,45712,40477,16379,22970
1.5232890000000043,0.8018277883529663,-0.3294563889503479,1.0670740604400635,1.9559780359268188,1.8572250604629517,-6.976739406585693,37.030573188312744,-10.405876918974647,0.796977388080031,-9.467745782201899,-19.340208286160948,25.30317022756087,45712,40477,16379,22970
1.526036,0.8018277883529663,-0.3294563889503479,1.0670740604400635,1.9559780359268188,1.8572250604629517,-6.976739406585693,37.27677710476839,-10.78204522715503,0.7921314335814956,-9.467745782201899,-19.340208286160948,25.30317022756087,45867,41289,16259,22454
1.527300000000003,0.8018277883529663,-0.3294563889503479,1.0670740604400635,1.9559780359268188,1.8572250604629517,-6.976739406585693,37.4982668863081,-11.190534723589053,0.7738973688089683,-9.467745782201899,-19.340208286160948,25.30317022756087,45867,41289,16259,22454
1.5297170000000042,0.8218283653259277,-0.31057536602020264,0.9976959228515625,2.050589084625244,1.9676427841186523,-6.994068622589111,37.72946335738893,-11.373569524252455,0.7727990145963924,-13.361432723296,-8.751449922565337,20.358472213030073,48469,43279,16380,21605
1.5312020000000048,0.8218283653259277,-0.31057536602020264,0.9976959228515625,2.050589084625244,1.9676427841186523,-6.994068622589111,37.90351478306328,-11.315467871382413,0.7630201533897305,-13.361432723296,-8.751449922565337,20.358472213030073,48469,43279,16380,21605
1.5337090000000027,0.8119513988494873,-0.31248024106025696,1.0089592933654785,1.9935307502746582,1.9487875699996948,-6.913671493530273,37.92834396653831,-11.336829619118157,0.7445326888394822,-12.997722527092778,-8.655411946456109,20.57005476929715,50874,45283,16296,20989
1.5352220000000016,0.8119513988494873,-0.31248024106025696,1.0089592933654785,1.9935307502746582,1.9487875699996948,-6.913671493530273,37.827050101844925,-11.69305298126272,0.7454891631449841,-12.997722527092778,-8.655411946456109,20.57005476929715,50874,45283,16296,20989
1.5376560000000026,0.83226478099823,-0.29284074902534485,0.9403281211853027,2.0754151344299316,2.03090500831604,-6.920190811157227,37.67036248647789,-12.26963161832262,0.7383428366758655,-15.865051840362742,1.4923650566767879,14.700352231378451,50712,45435,16164,21049
1.5391190000000061,0.83226478099823,-0.29284074902534485,0.9403281211853027,2.0754151344299316,2.03090500831604,-6.920190811157227,37.524110201526234,-12.718773736164483,0.7145534844484601,-15.865051840362742,1.4923650566767879,14.700352231378451,50712,45435,16164,21049
1.5415790000000051,0.8285125494003296,-0.30245524644851685,0.9437709450721741,2.0546915531158447,1.9686511754989624,-6.9094953536987305,37.310938004703054,-12.896606850586743,0.6924881295527177,-15.962160365527751,1.2988350415211913,14.604233091298767,52224,45785,15893,18704
1.5430840000000026,0.8285125494003296,-0.30245524644851685,0.9437709450721741,2.0546915531158447,1.9686511754989624,-6.9094953536987305,36.967040817347815,-13.003633968474848,0.6774133062023241,-15.962160365527751,1.2988350415211913,14.604233091298767,52224,45785,15893,18704
1.5458190000000032,0.8285125494003296,-0.30245524644851685,0.9437709450721741,2.0546915531158447,1.9686511754989624,-6.9094953536987305,36.59735570852512,-13.170707912093185,0.6849012496602727,-15.962160365527751,1.2988350415211913,14.604233091298767,51382,46008,17416,19246
1.547082000000002,0.8285125494003296,-0.30245524644851685,0.9437709450721741,2.0546915531158447,1.9686511754989624,-6.9094953536987305,36.32142665324645,-13.352417523798165,0.6944328363597208,-15.962160365527751,1.2988350415211913,14.604233091298767,51382,46008,17416,19246
1.5495570000000007,0.8493322134017944,-0.28279244899749756,0.875231921672821,2.1169943809509277,2.015742063522339,-6.913283348083496,36.03298287137327,-13.563912994399026,0.6836370470908121,-17.59441118274793,10.62136252053204,8.004967273620519,51280,45102,17007,18426
1.5509920000000057,0.8493322134017944,-0.28279244899749756,0.875231921672821,2.1169943809509277,2.015742063522339,-6.913283348083496,35.599188018261316,-13.735657057304927,0.6546870213030512,-17.59441118274793,10.62136252053204,8.004967273620519,51280,45102,17007,18426
1.5534950000000025,0.8450467586517334,-0.2896762490272522,0.8812676668167114,2.0997538566589355,1.9810749292373657,-6.893424987792969,35.13427039938626,-13.847518345203744,0.6036478053277916,-17.629905023533762,10.561065015026275,7.986487113106289,51707,45376,17612,18703
1.5550090000000054,0.8450467586517334,-0.2896762490272522,0.8812676668167114,2.0997538566589355,1.9810749292373657,-6.893424987792969,34.586762828785666,-14.005067759499523,0.5512374275757911,-17.629905023533762,10.561065015026275,7.986487113106289,51707,45376,17612,18703
1.557402000000002,0.8661887645721436,-0.2700542211532593,0.8128551840782166,2.1374869346618652,1.9941771030426025,-6.904048442840576,34.02195962480166,-14.220878616330747,0.5247819514915938,-18.123404766912063,19.07013084929391,1.1115034102472894,50490,45090,17251,18210
1.5589120000000039,0.8661887645721436,-0.2700542211532593,0.8128551840782166,2.1374869346618652,1.9941771030426025,-6.904048442840576,33.497410633326425,-14.372676667936393,0.49401398536471763,-18.123404766912063,19.07013084929391,1.1115034102472894,50490,45090,17251,18210
1.5613640000000013,0.87184739112854,-0.272133469581604,0.8181369304656982,2.1705985069274902,1.9767118692398071,-6.878124237060547,32.88935556271066,-14.52177640472557,0.4400434279776078,-17.957832596540808,19.000203781522515,0.9070268569571047,50175,44305,18035,16949
1.562872000000003,0.87184739112854,-0.272133469581604,0.8181369304656982,2.1705985069274902,1.9767118692398071,-6.878124237060547,32.16088939183249,-14.709624070110962,0.4046516482766224,-17.957832596540808,19.000203781522515,0.9070268569571047,50175,44305,18035,16949
1.5656140000000014,0.87184739112854,-0.272133469581604,0.8181369304656982,2.1705985069274902,1.9767118692398071,-6.878124237060547,31.337011746476705,-14.88975815571505,0.3990063792664133,-17.957832596540808,19.000203781522515,0.9070268569571047,48600,43256,17714,17453
1.566876000000004,0.8935688734054565,-0.252684623003006,0.7497894763946533,2.1834728717803955,1.961745262145996,-6.899568557739258,30.53285853741848,-15.012516033530034,0.4057125517863691,-17.485836597440368,26.729307355894097,-5.9330793823155465,48600,43256,17714,17453
1.5692770000000018,0.8935688734054565,-0.252684623003006,0.7497894763946533,2.1834728717803955,1.961745262145996,-6.899568557739258,29.75555212267713,-15.062865757099072,0.3804270356585573,-17.485836597440368,26.729307355894097,-5.9330793823155465,47088,41711,17709,16675
1.5707850000000034,0.8935688734054565,-0.252684623003006,0.7497894763946533,2.1834728717803955,1.961745262145996,-6.899568557739258,29.009726402549386,-15.098630945274401,0.32398586372818095,-17.485836597440368,26.729307355894097,-5.9330793823155465,47088,41711,17709,16675
1.573290000000001,0.8938779234886169,-0.25649774074554443,0.7560800909996033,2.19386625289917,1.939091444015503,-6.874798774719238,28.23785496696067,-15.12355067622649,0.24830055660283754,-17.385728449851843,26.697940246361767,-6.059505119612628,46805,41358,17912,16947
1.574803,0.8938779234886169,-0.25649774074554443,0.7560800909996033,2.19386625289917,1.939091444015503,-6.874798774719238,27.37314573577179,-15.177875966670799,0.21950815666209575,-17.385728449851843,26.697940246361767,-6.059505119612628,46805,41358,17912,16947
1.577233,0.9157200455665588,-0.23751547932624817,0.6876541972160339,2.1836249828338623,1.9009429216384888,-6.904658317565918,26.420396660002634,-15.241120716238,0.19066603883275354,-16.17892301652942,33.541255706005266,-12.617781676455873,44362,40270,17663,16480
1.578697,0.9157200455665588,-0.23751547932624817,0.6876541972160339,2.1836249828338623,1.9009429216384888,-6.904658317565918,25.487678816688618,-15.299333156609388,0.1259512826004769,-16.17892301652942,33.541255706005266,-12.617781676455873,44362,40270,17663,16480
1.5811549999999988,0.9133723378181458,-0.24192464351654053,0.6945047378540039,2.1817522048950195,1.8771812915802002,-6.879854679107666,24.635895504166548,-15.395218673761036,0.09064822777568315,-16.127509139683827,33.53688422668104,-12.71515076728755,41955,38484,18682,15293
1.5826630000000004,0.9133723378181458,-0.24192464351654053,0.6945047378540039,2.1817522048950195,1.8771812915802002,-6.879854679107666,23.817410227385952,-15.489735326112385,0.06303686487698584,-16.127509139683827,33.53688422668104,-12.71515076728755,41955,38484,18682,15293
1.5853990000000049,0.9133723378181458,-0.24192464351654053,0.6945047378540039,2.1817522048950195,1.8771812915802002,-6.879854679107666,22.93398643058487,-15.526519972352995,0.04430470159564048,-16.127509139683827,33.53688422668104,-12.71515076728755,40001,37067,18393,15743
1.5866620000000038,0.9350042939186096,-0.22360724210739136,0.6259012818336487,2.151952028274536,1.8242355585098267,-6.917901039123535,21.93493457083916,-15.519407201713612,0.02649604559833434,-14.477739649705267,39.47100575333538,-18.850160349997953,40001,37067,18393,15743
1.5890770000000047,0.9350042939186096,-0.22360724210739136,0.6259012818336487,2.151952028274536,1.8242355585098267,-6.917901039123535,20.93199023484419,-15.531084630461391,0.03681126536794365,-14.477739649705267,39.47100575333538,-18.850160349997953,37635,35051,18465,15023
1.5905770000000048,0.9309560656547546,-0.22796043753623962,0.6336442828178406,2.1411080360412598,1.8018921613693237,-6.890145301818848,19.940314266053566,-15.627028737157023,0.052620114171411866,-14.467531456696086,39.493283002522524,-18.92913982626994,37635,35051,18465,15023
1.593083000000006,0.9309560656547546,-0.22796043753623962,0.6336442828178406,2.1411080360412598,1.8018921613693237,-6.890145301818848,18.891092712428506,-15.785580565287107,0.03531284610298897,-14.467531456696086,39.493283002522524,-18.92913982626994,35837,33638,19059,15261
1.5945780000000014,0.9309560656547546,-0.22796043753623962,0.6336442828178406,2.1411080360412598,1.8018921613693237,-6.890145301818848,17.809972880530918,-15.946902080950876,-0.004193670145797744,-14.467531456696086,39.493283002522524,-18.92913982626994,35837,33638,19059,15261
1.5969820000000037,0.9521194100379944,-0.21040090918540955,0.5648097395896912,2.097254753112793,1.742478370666504,-6.935900688171387,16.710129960905633,-16.05456516170729,-0.028129784655584068,-12.631572995681244,44.40606511964487,-24.647129940519754,32684,31686,19509,14816
1.5984880000000048,0.9521194100379944,-0.21040090918540955,0.5648097395896912,2.097254753112793,1.742478370666504,-6.935900688171387,15.619032862300168,-16.149259713219458,-0.05925413167058331,-12.631572995681244,44.40606511964487,-24.647129940519754,32684,31686,19509,14816
1.6009690000000045,0.9480116367340088,-0.21486900746822357,0.5731236934661865,2.085698366165161,1.7184131145477295,-6.904760360717773,14.60018838933299,-16.26918824869234,-0.1114710765424708,-12.612555513934597,44.43239881866198,-24.724523122368314,29358,29035,20504,14104
1.6024470000000002,0.9480116367340088,-0.21486900746822357,0.5731236934661865,2.085698366165161,1.7184131145477295,-6.904760360717773,13.663942390206838,-16.31654138340282,-0.140496594624757,-12.612555513934597,44.43239881866198,-24.724523122368314,29358,29035,20504,14104
1.605185000000005,0.9480116367340088,-0.21486900746822357,0.5731236934661865,2.085698366165161,1.7184131145477295,-6.904760360717773,12.727414096005136,-16.343111208966324,-0.18533385769819688,-12.612555513934597,44.43239881866198,-24.724523122368314,27198,26995,20715,14446
1.606451000000001,0.9685898423194885,-0.1981087327003479,0.5040179491043091,2.0346314907073975,1.6616908311843872,-6.958237171173096,11.77148946695217,-16.379079862648933,-0.20849706746381094,-10.959026757855797,48.07586926901458,-30.144748719985422,27198,26995,20715,14446
1.608869000000006,0.9685898423194885,-0.1981087327003479,0.5040179491043091,2.0346314907073975,1.6616908311843872,-6.958237171173096,10.866771034074812,-16.350375247155625,-0.21865702702246323,-10.959026757855797,48.07586926901458,-30.144748719985422,25044,24647,20598,13978
1.6103650000000052,0.9685898423194885,-0.1981087327003479,0.5040179491043091,2.0346314907073975,1.6616908311843872,-6.958237171173096,10.04618079476862,-16.251921377448703,-0.22652059270741065,-10.959026757855797,48.07586926901458,-30.144748719985422,25044,24647,20598,13978
1.612862000000001,0.9637104272842407,-0.20272992551326752,0.5127421617507935,2.0177524089813232,1.6366075277328491,-6.925001621246338,9.27173035398027,-16.12573973973631,-0.22982657430560777,-10.960386239268468,48.10227180366809,-30.218141393892456,23575,22934,20590,14204
1.6143780000000043,0.9637104272842407,-0.20272992551326752,0.5127421617507935,2.0177524089813232,1.6366075277328491,-6.925001621246338,8.505243297483474,-15.994658950882613,-0.2537154621787548,-10.960386239268468,48.10227180366809,-30.218141393892456,23575,22934,20590,14204
1.616770000000004,0.9835992455482483,-0.18673281371593475,0.4433326721191406,1.9646366834640503,1.5868382453918457,-6.985592842102051,7.785910703879839,-15.849862882415003,-0.26158372168512345,-9.691567554087419,50.56244163910106,-35.32502664793166,22534,21526,19967,14020
1.6182810000000027,0.9835992455482483,-0.18673281371593475,0.4433326721191406,1.9646366834640503,1.5868382453918457,-6.985592842102051,7.111523214729036,-15.627680678991874,-0.2686795812515851,-9.691567554087419,50.56244163910106,-35.32502664793166,22534,21526,19967,14020
1.620738000000005,0.9787040948867798,-0.19103527069091797,0.4524170458316803,1.9465759992599487,1.5627827644348145,-6.9502129554748535,6.431151069976607,-15.37518637604146,-0.3051568820576436,-9.698309964323016,50.58931560913476,-35.38660998798665,21007,19562,19020,13581
1.6222360000000045,0.9787040948867798,-0.19103527069091797,0.4524170458316803,1.9465759992599487,1.5627827644348145,-6.9502129554748535,5.799585613257624,-15.180426209730658,-0.3445211659986457,-9.698309964323016,50.58931560913476,-35.38660998798665,21007,19562,19020,13581
1.6249800000000032,0.9787040948867798,-0.19103527069091797,0.4524170458316803,1.9465759992599487,1.5627827644348145,-6.9502129554748535,5.223224290142675,-14.996901387426682,-0.3784785671365144,-9.698309964323016,50.58931560913476,-35.38660998798665,20358,18342,18038,13684
1.6262410000000018,0.9978517293930054,-0.17575347423553467,0.38270875811576843,1.8870034217834473,1.5134551525115967,-7.011171817779541,4.611261296943329,-14.794814332324853,-0.4212140468329069,-8.887870375281166,52.05554270012927,-40.06366694747599,20358,18342,18038,13684
1.6286770000000033,0.9978517293930054,-0.17575347423553467,0.38270875811576843,1.8870034217834473,1.5134551525115967,-7.011171817779541,3.9268992042457427,-14.613692746588564,-0.4587854574385541,-8.887870375281166,52.05554270012927,-40.06366694747599,19533,16797,16834,13306
1.6301500000000015,0.9978517293930054,-0.17575347423553467,0.38270875811576843,1.8870034217834473,1.5134551525115967,-7.011171817779541,3.1757841798769935,-14.43897446537726,-0.5107538503181424,-8.887870375281166,52.05554270012927,-40.06366694747599,19533,16797,16834,13306
1.6326540000000023,0.9928111433982849,-0.18005043268203735,0.3916037380695343,1.8666350841522217,1.488756537437439,-6.976157188415527,2.486346102141716,-14.256375357868196,-0.5528068284061748,-8.90518614877999,52.069197172077104,-40.121202022497975,18349,15359,16828,13478
1.634161,0.9928111433982849,-0.18005043268203735,0.3916037380695343,1.8666350841522217,1.488756537437439,-6.976157188415527,1.8784175316777314,-14.10918137915508,-0.5801311607960103,-8.90518614877999,52.069197172077104,-40.121202022497975,18349,15359,16828,13478
1.6365580000000046,1.0111362934112549,-0.16548217833042145,0.3216005265712738,1.8021376132965088,1.4411474466323853,-7.037370204925537,1.276725285538385,-13.943376165480055,-0.6412130240839042,-8.755614485616288,52.502223987028025,-44.37079510271151,17626,14229,16726,13542
1.6380720000000002,1.0111362934112549,-0.16548217833042145,0.3216005265712738,1.8021376132965088,1.4411474466323853,-7.037370204925537,0.6739986010526245,-13.671424807605524,-0.6863452156033136,-8.755614485616288,52.502223987028025,-44.37079510271151,17626,14229,16726,13542
1.6405390000000044,1.0059322118759155,-0.16940124332904816,0.33055320382118225,1.779592514038086,1.4184672832489014,-7.002058506011963,0.09355618330421112,-13.441922106977984,-0.7090427383628137,-8.793766524335577,52.50520227858716,-44.418488368362034,16365,12645,16202,13448
1.6420280000000056,1.0059322118759155,-0.16940124332904816,0.33055320382118225,1.779592514038086,1.4184672832489014,-7.002058506011963,-0.4728173203270453,-13.302248895183252,-0.7645410846882748,-8.793766524335577,52.50520227858716,-44.418488368362034,16365,12645,16202,13448
1.6447730000000012,1.0059322118759155,-0.16940124332904816,0.33055320382118225,1.779592514038086,1.4184672832489014,-7.002058506011963,-0.9991658430403646,-13.140863463653321,-0.8073226370715256,-8.793766524335577,52.50520227858716,-44.418488368362034,15676,11678,15980,13690
1.6460310000000027,1.0233683586120605,-0.1555079072713852,0.26026564836502075,1.711462140083313,1.373315691947937,-7.063271999359131,-1.4902576748989929,-13.006429222354994,-0.8275850984883117,-9.570510827189151,51.71351546127101,-48.26202918512334,15676,11678,15980,13690
1.6484490000000005,1.0233683586120605,-0.1555079072713852,0.26026564836502075,1.711462140083313,1.373315691947937,-7.063271999359131,-2.0026956750009877,-12.90049719630713,-0.8595578786923398,-9.570510827189151,51.71351546127101,-48.26202918512334,14915,10580,15389,13640
1.6499420000000027,1.018550157546997,-0.1588982194662094,0.26939505338668823,1.6898560523986816,1.3529566526412964,-7.026965618133545,-2.529075722883711,-12.738492846139867,-0.8786719850470838,-9.615325564737718,51.70930005542569,-48.29383880942687,14915,10580,15389,13640
1.6524530000000013,1.018550157546997,-0.1588982194662094,0.26939505338668823,1.6898560523986816,1.3529566526412964,-7.026965618133545,-3.0410367508344724,-12.566257696328954,-0.8926477218156016,-9.615325564737718,51.70930005542569,-48.29383880942687,13992,9705,15484,13870
1.653961000000003,1.018550157546997,-0.1588982194662094,0.26939505338668823,1.6898560523986816,1.3529566526412964,-7.026965618133545,-3.5594343728238464,-12.421989999021617,-0.9291381553347856,-9.615325564737718,51.70930005542569,-48.29383880942687,13992,9705,15484,13870
1.656387999999999,1.0350836515426636,-0.14562401175498962,0.19883650541305542,1.621269941329956,1.3123778104782104,-7.089509010314941,-4.118965849430039,-12.255979189310438,-0.960508328763156,-11.468588896100265,49.617841391510915,-51.76327702788838,13527,9095,15499,14098
1.6578580000000003,1.0350836515426636,-0.14562401175498962,0.19883650541305542,1.621269941329956,1.3123778104782104,-7.089509010314941,-4.6987344208436355,-12.153037360534515,-0.9919014719559283,-11.468588896100265,49.617841391510915,-51.76327702788838,13527,9095,15499,14098
1.6603070000000006,1.0350836515426636,-0.14562401175498962,0.19883650541305542,1.621269941329956,1.3123778104782104,-7.089509010314941,-5.239550000257078,-11.981176118540649,-1.0227629150370663,-11.468588896100265,49.617841391510915,-51.76327702788838,12643,8067,14911,14147
1.6618140000000057,1.0304005146026611,-0.14895831048488617,0.20767369866371155,1.5992907285690308,1.2919058799743652,-7.054357051849365,-5.772418174345507,-11.672069402401767,-1.0170345886903602,-11.52035635813472,49.596617180780285,-51.788159256739505,12643,8067,14911,14147
1.6645540000000036,1.0304005146026611,-0.14895831048488617,0.20767369866371155,1.5992907285690308,1.2919058799743652,-7.054357051849365,-6.34285662719612,-11.42589850914364,-1.0461703699641542,-11.52035635813472,49.596617180780285,-51.788159256739505,12120,7476,14775,14483
1.6658210000000035,1.0460255146026611,-0.13625980913639069,0.13682736456394196,1.531004548072815,1.2556394338607788,-7.1178388595581055,-6.858045140071948,-11.244910081461855,-1.0819817639843952,-14.758527925036038,45.91715326028699,-54.79083959220932,12120,7476,14775,14483
1.6682309999999998,1.0460255146026611,-0.13625980913639069,0.13682736456394196,1.531004548072815,1.2556394338607788,-7.1178388595581055,-7.3086216364769285,-11.025481586605865,-1.090938573941577,-14.758527925036038,45.91715326028699,-54.79083959220932,11634,6837,14405,14620
1.6697330000000001,1.0418765544891357,-0.1392686367034912,0.14515790343284607,1.510223150253296,1.2363322973251343,-7.084369659423828,-7.7963604153650925,-10.921718438949762,-1.1099960881231568,-14.812579279282197,45.88216606953639,-54.80439474417629,11634,6837,14405,14620
1.6722799999999989,1.0418765544891357,-0.1392686367034912,0.14515790343284607,1.510223150253296,1.2363322973251343,-7.084369659423828,-8.310785666272505,-10.830564826422966,-1.1521973377048793,-14.812579279282197,45.88216606953639,-54.80439474417629,10908,6295,14645,15004
1.6737410000000017,1.0418765544891357,-0.1392686367034912,0.14515790343284607,1.510223150253296,1.2363322973251343,-7.084369659423828,-8.788481132057761,-10.585412325965684,-1.162467285816552,-14.812579279282197,45.88216606953639,-54.80439474417629,10908,6295,14645,15004
1.676137999999999,1.056599736213684,-0.1270972192287445,0.07400979101657867,1.440561294555664,1.2031646966934204,-7.147517681121826,-9.29346920532637,-10.358346950367784,-1.16159803003675,-19.63021922610895,40.457392868306876,-57.1548273153954,10487,5932,14808,15415
1.6776460000000006,1.056599736213684,-0.1270972192287445,0.07400979101657867,1.440561294555664,1.2031646966934204,-7.147517681121826,-9.385374894545004,-10.635622499893602,-1.230227957644201,-19.63021922610895,40.457392868306876,-57.1548273153954,10487,5932,14808,15415
1.6801010000000023,1.0526622533798218,-0.13019810616970062,0.08276406675577164,1.4200375080108643,1.1827055215835571,-7.112215518951416,-9.406846364517659,-12.680924890752276,-1.5608576759228299,-19.67708347826375,40.417266282491646,-57.157311166075864,10119,5464,13751,15148
1.6816070000000036,1.0526622533798218,-0.13019810616970062,0.08276406675577164,1.4200375080108643,1.1827055215835571,-7.112215518951416,-17.72784418830618,-8.400731801561058,-2.023827725092712,-19.67708347826375,40.417266282491646,-57.157311166075864,10119,5464,13751,15148
1.6844820000000036,1.0526622533798218,-0.13019810616970062,0.08276406675577164,1.4200375080108643,1.1827055215835571,-7.112215518951416,-37.22397833826092,15.796339736091028,-0.10491888466779205,-19.67708347826375,40.417266282491646,-57.157311166075864,7309,3705,14534,20309
1.6856070000000036,1.0667612552642822,-0.11841349303722382,0.011201240122318268,1.408125638961792,1.1667128801345825,-7.210885524749756,-54.648074090541456,47.39546831916882,4.118228686440306,-27.393510022437454,31.69303818677183,-57.284289831615354,7309,3705,14534,20309
1.6880240000000049,1.0667612552642822,-0.11841349303722382,0.011201240122318268,1.408125638961792,1.1667128801345825,-7.210885524749756,-64.4364225422707,66.61874457121397,7.167489012404833,-27.393510022437454,31.69303818677183,-57.284289831615354,367,375,44604,51113
1.689524000000005,1.0653398036956787,-0.12031307816505432,0.025017300620675087,1.40122389793396,1.1527615785598755,-7.154699802398682,-67.97529065357642,72.86834848231209,8.995538178385896,-27.356486869973143,31.759370399670726,-57.242509536265594,367,375,44604,51113
1.692036,1.0653398036956787,-0.12031307816505432,0.025017300620675087,1.40122389793396,1.1527615785598755,-7.154699802398682,-63.30661160353098,71.01225729531693,9.038435311960457,-27.356486869973143,31.759370399670726,-57.242509536265594,167,76,35236,49792
1.6935420000000012,1.0653398036956787,-0.12031307816505432,0.025017300620675087,1.40122389793396,1.1527615785598755,-7.154699802398682,-53.35309603152388,63.57343051735271,8.07375420924331,-27.356486869973143,31.759370399670726,-57.242509536265594,167,76,35236,49792
1.6959400000000022,1.0778907537460327,-0.10928034037351608,-0.04622077941894531,1.08003830909729,1.2381304502487183,-7.6143364906311035,-49.39932446661481,57.35685832588706,7.68498648594576,-31.655045226323566,22.982193630000594,-33.11166918603055,834,16,17054,45584
1.697435000000005,1.0778907537460327,-0.10928034037351608,-0.04622077941894531,1.08003830909729,1.2381304502487183,-7.6143364906311035,-53.71451468832298,49.12596909021359,6.935027539806215,-31.655045226323566,22.982193630000594,-33.11166918603055,834,16,17054,45584
1.6999460000000035,1.0831992626190186,-0.10919313132762909,-0.010019894689321518,1.1175731420516968,1.2339284420013428,-7.455822467803955,-53.68582498653177,26.036336872880128,6.72526472181056,-31.486689305929776,23.299159274527348,-33.04700340984633,2531,29,5684,52577
1.701389000000003,1.0831992626190186,-0.10919313132762909,-0.010019894689321518,1.1175731420516968,1.2339284420013428,-7.455822467803955,-36.53618822460818,-12.376081362886396,7.013213688353197,-31.486689305929776,23.299159274527348,-33.04700340984633,2531,29,5684,52577
1.7041530000000058,1.0831992626190186,-0.10919313132762909,-0.010019894689321518,1.1175731420516968,1.2339284420013428,-7.455822467803955,-10.726927379970315,-48.51858087513478,7.087441846888104,-31.486689305929776,23.299159274527348,-33.04700340984633,8689,805,1414,15663
1.705398000000001,1.091734528541565,-0.0984591543674469,-0.0813409835100174,0.7328338027000427,1.024143099784851,-6.897436141967773,2.708960802925876,-63.44851760958363,8.159748213474186,-33.23983159162045,15.05426884991473,-21.532172060153243,8689,805,1414,15663
1.7078210000000036,1.091734528541565,-0.0984591543674469,-0.0813409835100174,0.7328338027000427,1.024143099784851,-6.897436141967773,1.7223136812216469,-58.45015199975962,9.54334615355745,-33.23983159162045,15.05426884991473,-21.532172060153243,28301,282,1893,5865
1.7093150000000024,1.1102010011672974,-0.10244131088256836,-0.019555745646357536,0.8508288860321045,1.001368522644043,-6.602760314941406,-3.555311000508077,-50.796141805717006,9.882153507437332,-32.59418424285518,15.652749947955186,-21.1621648192809,28301,282,1893,5865
1.7118800000000047,1.1102010011672974,-0.10244131088256836,-0.019555745646357536,0.8508288860321045,1.001368522644043,-6.602760314941406,-5.990892724899029,-47.99483296251544,9.932557559492608,-32.59418424285518,15.652749947955186,-21.1621648192809,32774,425,2539,6441
1.7133170000000026,1.1102010011672974,-0.10244131088256836,-0.019555745646357536,0.8508288860321045,1.001368522644043,-6.602760314941406,-1.3919842343559243,-49.99536122386326,9.762681970407506,-32.59418424285518,15.652749947955186,-21.1621648192809,32774,425,2539,6441
1.7157260000000023,1.1174784898757935,-0.0932854488492012,-0.08301236480474472,0.5693324208259583,0.9531568884849548,-6.375668525695801,7.32431990583851,-55.804162972389214,9.38690567953958,-34.62640040452014,5.522607104868002,-33.91374311436582,29288,441,3835,5604
1.7172289999999995,1.1174784898757935,-0.0932854488492012,-0.08301236480474472,0.5693324208259583,0.9531568884849548,-6.375668525695801,10.645490044364564,-59.26645987603297,9.664113052141493,-34.62640040452014,5.522607104868002,-33.91374311436582,29288,441,3835,5604
1.719673999999999,1.1174784898757935,-0.0932854488492012,-0.08301236480474472,0.5693324208259583,0.9531568884849548,-6.375668525695801,7.7049591288569195,-56.82157146889662,10.023517293892047,-34.62640040452014,5.522607104868002,-33.91374311436582,5975,2356,4994,5817
1.7211830000000046,1.1329137086868286,-0.09632772207260132,-0.01245251763612032,0.6692817211151123,0.9139763116836548,-6.016162395477295,3.4351883205917257,-52.789537056401166,10.13240223295659,-33.93466325122847,6.189559279767929,-33.373241421861046,5975,2356,4994,5817
1.7239449999999996,1.1329137086868286,-0.09632772207260132,-0.01245251763612032,0.6692817211151123,0.9139763116836548,-6.016162395477295,1.7125719711121914,-50.46302509445441,10.115369719888879,-33.93466325122847,6.189559279767929,-33.373241421861046,7462,12653,9083,4418
1.7251860000000014,1.1393957138061523,-0.08722247183322906,-0.07278638333082199,0.7029092311859131,0.9203700423240662,-6.29039192199707,5.1690646483181695,-52.16639997190006,9.527550412499973,-37.77698447013027,-4.048756786335704,-47.22816820381639,7462,12653,9083,4418
1.72775,1.1393957138061523,-0.08722247183322906,-0.07278638333082199,0.7029092311859131,0.9203700423240662,-6.29039192199707,11.05780384012394,-57.10358531463391,9.36752425839042,-37.77698447013027,-4.048756786335704,-47.22816820381639,10866,23336,20310,5407
1.729099000000002,1.1532939672470093,-0.08932987600564957,0.0009745991555973887,0.792579710483551,0.8783450126647949,-5.887591361999512,14.085192689320083,-58.39428953273412,9.92695746435239,-36.95504138956995,-3.201280802470182,-46.55172796774706,10866,23336,20310,5407
1.7316110000000045,1.1532939672470093,-0.08932987600564957,0.0009745991555973887,0.792579710483551,0.8783450126647949,-5.887591361999512,12.26726140495245,-55.51732560928558,10.338838762750736,-36.95504138956995,-3.201280802470182,-46.55172796774706,11463,21816,14334,3440
1.7331170000000056,1.1532939672470093,-0.08932987600564957,0.0009745991555973887,0.792579710483551,0.8783450126647949,-5.887591361999512,8.6921103869555,-53.15893241329726,10.431810781669839,-36.95504138956995,-3.201280802470182,-46.55172796774706,11463,21816,14334,3440
1.7355140000000029,1.161155343055725,-0.08054301887750626,-0.05833088234066963,0.8698463439941406,0.8751818537712097,-6.205785751342773,8.916425249779566,-52.75807766707628,10.343465206196422,-45.32961471409376,-17.04836475733851,-60.41000348122558,13298,29533,19637,4877
1.737014000000003,1.161155343055725,-0.08054301887750626,-0.05833088234066963,0.8698463439941406,0.8751818537712097,-6.205785751342773,12.293559588084763,-54.500279302686415,10.225175047426154,-45.32961471409376,-17.04836475733851,-60.41000348122558,13298,29533,19637,4877
1.7395489999999991,1.161155343055725,-0.08054301887750626,-0.05833088234066963,0.8698463439941406,0.8751818537712097,-6.205785751342773,16.178527853599427,-57.406427210624486,10.21737518122553,-45.32961471409376,-17.04836475733851,-60.41000348122558,13382,29832,20222,4500
1.7409700000000012,1.1741137504577637,-0.0825590267777443,0.01536132488399744,0.9527328014373779,0.8295676708221436,-5.781023025512695,17.407414776476717,-57.5169846148536,10.405620190245562,-44.20966995125848,-15.843321866338115,-59.79173788180771,13382,29832,20222,4500
1.7437350000000005,1.1741137504577637,-0.0825590267777443,0.01536132488399744,0.9527328014373779,0.8295676708221436,-5.781023025512695,15.174451141508957,-54.7645245376307,10.79242622908416,-44.20966995125848,-15.843321866338115,-59.79173788180771,13754,30866,16185,3972
1.7449760000000023,1.1834416389465332,-0.07423164695501328,-0.042827706784009933,1.0061794519424438,0.8196688890457153,-6.100253582000732,13.791386366275924,-53.016941186089724,10.95645032062214,-65.80158388438788,-42.49635055902289,-72.41225220274406,13754,30866,16185,3972
1.7473899999999993,1.1834416389465332,-0.07423164695501328,-0.042827706784009933,1.0061794519424438,0.8196688890457153,-6.100253582000732,14.767721461923259,-53.24380416144478,10.815958985740536,-65.80158388438788,-42.49635055902289,-72.41225220274406,15482,33888,15540,4538
1.748892,1.1951847076416016,-0.07593795657157898,0.02970857545733452,1.0808602571487427,0.7754717469215393,-5.661805152893066,17.375208636782173,-55.32755940265089,10.675420779223746,-63.866658615220544,-40.40841351630442,-72.02125481980404,15482,33888,15540,4538
1.7513980000000011,1.1951847076416016,-0.07593795657157898,0.02970857545733452,1.0808602571487427,0.7754717469215393,-5.661805152893066,20.431578004960556,-57.08942155869243,10.914113516140933,-63.866658615220544,-40.40841351630442,-72.02125481980404,17555,37200,18081,4449
1.752898000000001,1.1951847076416016,-0.07593795657157898,0.02970857545733452,1.0808602571487427,0.7754717469215393,-5.661805152893066,20.811464086022692,-56.00949056190545,11.194447439862598,-63.866658615220544,-40.40841351630442,-72.02125481980404,17555,37200,18081,4449
1.7552920000000012,1.2056481838226318,-0.0681106448173523,-0.027314700186252594,1.1087697744369507,0.7573387026786804,-5.992151260375977,18.700712913478668,-53.92378375625253,11.335632261892059,-121.18677945069257,-102.69418028542577,-76.92745712270698,19842,38054,14976,4310
1.7568009999999994,1.2056481838226318,-0.0681106448173523,-0.027314700186252594,1.1087697744369507,0.7573387026786804,-5.992151260375977,17.92826623509449,-53.03985289357989,11.41199041666681,-121.18677945069257,-102.69418028542577,-76.92745712270698,19842,38054,14976,4310
1.7592640000000028,1.2151802778244019,-0.06937095522880554,0.04298503324389458,1.169737458229065,0.7193101644515991,-5.549650192260742,19.552016857004524,-53.52261369175848,11.419783891280819,-118.70132612752342,-100.01436415833277,-77.06095036537938,20213,40241,19709,4961
1.760760000000002,1.2151802778244019,-0.06937095522880554,0.04298503324389458,1.169737458229065,0.7193101644515991,-5.549650192260742,22.414205562725307,-55.48376551849283,11.438721097160153,-118.70132612752342,-100.01436415833277,-77.06095036537938,20213,40241,19709,4961
1.763507000000005,1.2151802778244019,-0.06937095522880554,0.04298503324389458,1.169737458229065,0.7193101644515991,-5.549650192260742,23.92340616929998,-56.65741421930414,11.539258624103953,-118.70132612752342,-100.01436415833277,-77.06095036537938,22744,44505,22335,4073
1.7647710000000005,1.2264915704727173,-0.062090493738651276,-0.013017397373914719,1.1947340965270996,0.6864029169082642,-5.8996171951293945,23.20238832735854,-54.9171343207366,11.872897314940207,-162.6179139170956,-149.11575268091056,-67.8749386610672,22744,44505,22335,4073
1.7672180000000008,1.2264915704727173,-0.062090493738651276,-0.013017397373914719,1.1947340965270996,0.6864029169082642,-5.8996171951293945,21.741380283869944,-52.715978416564305,12.05230808599223,-162.6179139170956,-149.11575268091056,-67.8749386610672,23175,43456,20869,4333
1.768673999999999,1.2264915704727173,-0.062090493738651276,-0.013017397373914719,1.1947340965270996,0.6864029169082642,-5.8996171951293945,21.51008793898987,-52.355842338146196,12.026887680755205,-162.6179139170956,-149.11575268091056,-67.8749386610672,23175,43456,20869,4333
1.771185000000005,1.2350842952728271,-0.06333118677139282,0.0556756928563118,1.2542691230773926,0.6553559899330139,-5.450428009033203,23.612099682100695,-53.59897610759098,11.912182136812184,-161.6913460360565,-147.9917828713453,-68.23366009105985,23845,45944,25393,4363
1.772690999999999,1.2350842952728271,-0.06333118677139282,0.0556756928563118,1.2542691230773926,0.6553559899330139,-5.450428009033203,26.149297513676927,-54.91722380294922,12.104565698166201,-161.6913460360565,-147.9917828713453,-68.23366009105985,23845,45944,25393,4363
1.7750900000000038,1.2472710609436035,-0.05670228973031044,0.0005603916943073273,1.2887673377990723,0.6041960716247559,-5.814425945281982,26.392354638988536,-54.482608696221526,12.270679838527675,-175.74615768430718,-167.7718775417411,-54.23012350110515,26821,48390,26023,3700
1.7765900000000039,1.2472710609436035,-0.05670228973031044,0.0005603916943073273,1.2887673377990723,0.6041960716247559,-5.814425945281982,24.950414828904904,-52.61944841442886,12.282937836393092,-175.74615768430718,-167.7718775417411,-54.23012350110515,26821,48390,26023,3700
1.7790440000000016,1.2560498714447021,-0.05808336287736893,0.06695988774299622,1.358362078666687,0.5812406539916992,-5.365111827850342,23.809241779690463,-51.255066246874954,12.43099254877052,-175.210522521092,-167.08268317532293,-54.59524744008146,25203,47927,29177,4668
1.7805509999999996,1.2560498714447021,-0.05808336287736893,0.06695988774299622,1.358362078666687,0.5812406539916992,-5.365111827850342,24.563329690784066,-51.3335293641753,12.415196807713043,-175.210522521092,-167.08268317532293,-54.59524744008146,25203,47927,29177,4668
1.783300000000003,1.2560498714447021,-0.05808336287736893,0.06695988774299622,1.358362078666687,0.5812406539916992,-5.365111827850342,26.593191073642462,-52.42163733077326,12.380076104521514,-175.210522521092,-167.08268317532293,-54.59524744008146,26851,50951,34573,4535
1.7845550000000003,1.2692909240722656,-0.05221651867032051,0.012580905109643936,1.3984075784683228,0.5131580233573914,-5.741963863372803,27.728963232166222,-52.993049435318405,12.430736885305873,179.83140569036468,-178.58227886378933,-39.78619906985808,26851,50951,34573,4535
1.7869720000000016,1.2692909240722656,-0.05221651867032051,0.012580905109643936,1.3984075784683228,0.5131580233573914,-5.741963863372803,27.161986888732713,-51.75522494382281,12.560485028350097,179.83140569036468,-178.58227886378933,-39.78619906985808,26632,50779,33379,4577
1.7884670000000042,1.27762770652771,-0.05325343832373619,0.0769900232553482,1.4763542413711548,0.502315104007721,-5.2889251708984375,25.862029783741132,-49.80638331291124,12.685256255949183,-179.7040757286275,-178.03337184869736,-40.12743815873563,26632,50779,33379,4577
1.7909750000000058,1.27762770652771,-0.05325343832373619,0.0769900232553482,1.4763542413711548,0.502315104007721,-5.2889251708984375,25.360236971148403,-48.98664528515387,12.668165153337489,-179.7040757286275,-178.03337184869736,-40.12743815873563,25468,51587,37222,4922
1.7924820000000037,1.27762770652771,-0.05325343832373619,0.0769900232553482,1.4763542413711548,0.502315104007721,-5.2889251708984375,26.328956491342545,-49.34463379046894,12.501737825231821,-179.7040757286275,-178.03337184869736,-40.12743815873563,25468,51587,37222,4922
1.7949030000000057,1.2920877933502197,-0.048217933624982834,0.023250456899404526,1.525761604309082,0.41798052191734314,-5.6737189292907715,27.907738040349937,-49.81454323849124,12.566028664475207,179.04273316556674,173.05365637175436,-25.517000386001783,27563,53996,41158,4350
1.7963850000000021,1.2920877933502197,-0.048217933624982834,0.023250456899404526,1.525761604309082,0.41798052191734314,-5.6737189292907715,28.558442037926664,-49.420838547164905,12.726723804650588,179.04273316556674,173.05365637175436,-25.517000386001783,27563,53996,41158,4350
1.7988340000000025,1.299578070640564,-0.048640284687280655,0.08638349920511246,1.6077395677566528,0.4223901033401489,-5.211987018585205,27.50130556954189,-47.868624693192146,12.711296645087977,179.52268447732354,173.52294056063585,-25.8283231808645,26483,54308,42682,4858
1.8003450000000012,1.299578070640564,-0.048640284687280655,0.08638349920511246,1.6077395677566528,0.4223901033401489,-5.211987018585205,26.094402306759342,-46.19192403722472,12.803399408227277,179.52268447732354,173.52294056063585,-25.8283231808645,26483,54308,42682,4858
1.8030900000000039,1.299578070640564,-0.048640284687280655,0.08638349920511246,1.6077395677566528,0.4223901033401489,-5.211987018585205,26.335957409216146,-45.64108005841047,12.79221519691338,179.52268447732354,173.52294056063585,-25.8283231808645,26144,55372,46546,5079
1.8043430000000007,1.3154339790344238,-0.044468000531196594,0.033318471163511276,1.6701860427856445,0.3229838013648987,-5.591826915740967,27.57347936561191,-46.01639828557091,12.699068474626769,-179.51465310322882,165.27800738627025,-12.060927323050823,26144,55372,46546,5079
1.8067680000000037,1.3154339790344238,-0.044468000531196594,0.033318471163511276,1.6701860427856445,0.3229838013648987,-5.591826915740967,28.485000577177768,-46.182937466442354,12.667532386262486,-179.51465310322882,165.27800738627025,-12.060927323050823,26524,55443,46365,5255
1.8082590000000054,1.321778416633606,-0.044661495834589005,0.09496677666902542,1.7515829801559448,0.33995309472084045,-5.123917579650879,28.357202933315918,-45.00449081461117,12.707014282055129,-179.00797486548882,165.65857730865895,-12.353483369885076,26524,55443,46365,5255
1.810764000000003,1.321778416633606,-0.044661495834589005,0.09496677666902542,1.7515829801559448,0.33995309472084045,-5.123917579650879,27.134626636957677,-42.885160002299344,12.731262896412519,-179.00797486548882,165.65857730865895,-12.353483369885076,23843,55405,48113,5345
1.812270000000004,1.321778416633606,-0.044661495834589005,0.09496677666902542,1.7515829801559448,0.33995309472084045,-5.123917579650879,26.19312249257527,-41.454935970483184,12.706419864499823,-179.00797486548882,165.65857730865895,-12.353483369885076,23843,55405,48113,5345
1.8146640000000043,1.339187502861023,-0.04138272628188133,0.04276477172970772,1.8282513618469238,0.23089298605918884,-5.479702949523926,26.83611184510626,-41.326175327571164,12.636262614007212,-176.25686896172806,157.2091177905968,0.08618922093538775,23874,56111,50784,5253
1.8161680000000051,1.339187502861023,-0.04138272628188133,0.04276477172970772,1.8282513618469238,0.23089298605918884,-5.479702949523926,28.205147087716753,-41.42993208364065,12.674576979977964,-176.25686896172806,157.2091177905968,0.08618922093538775,23874,56111,50784,5253
1.8186209999999992,1.3446799516677856,-0.04045679047703743,0.10272890329360962,1.9086047410964966,0.26765915751457214,-5.007286071777344,28.64206103509741,-40.73974299447797,12.770566893044345,-175.6813073244473,157.51984894285766,-0.19271683977587487,22784,56694,52503,5462
1.8201270000000005,1.3446799516677856,-0.04045679047703743,0.10272890329360962,1.9086047410964966,0.26765915751457214,-5.007286071777344,27.71146519853997,-38.98356082840935,12.68667944923572,-175.6813073244473,157.51984894285766,-0.19271683977587487,22784,56694,52503,5462
1.822958000000006,1.3446799516677856,-0.04045679047703743,0.10272890329360962,1.9086047410964966,0.26765915751457214,-5.007286071777344,26.65910324535749,-36.94141481607464,12.650634096513716,-175.6813073244473,157.51984894285766,-0.19271683977587487,20581,56316,54016,5978
1.8241330000000016,1.3637642860412598,-0.03797369822859764,0.05169793590903282,1.9951472282409668,0.15262962877750397,-5.332972526550293,26.493164873627958,-35.81145047925612,12.646775708726409,-171.2109800743663,148.33285992919048,10.345258283576406,20581,56316,54016,5978
1.8265580000000046,1.3637642860412598,-0.03797369822859764,0.05169793590903282,1.9951472282409668,0.15262962877750397,-5.332972526550293,27.345476557310302,-35.72557099095212,12.582036393155455,-171.2109800743663,148.33285992919048,10.345258283576406,21324,55327,53528,7509
1.828046000000002,1.3668553829193115,-0.036091987043619156,0.10968497395515442,2.054886817932129,0.20773451030254364,-4.864625453948975,28.305999932933616,-35.444428531523506,12.541121716696349,-170.57767126294118,148.56290752068617,10.103729446829544,21324,55327,53528,7509
1.8305520000000033,1.3668553829193115,-0.036091987043619156,0.10968497395515442,2.054886817932129,0.20773451030254364,-4.864625453948975,28.18613424806246,-34.00066498872539,12.56466406073265,-170.57767126294118,148.56290752068617,10.103729446829544,19866,54667,53290,8023
1.8320540000000036,1.3668553829193115,-0.036091987043619156,0.10968497395515442,2.054886817932129,0.20773451030254364,-4.864625453948975,27.203983873858828,-31.917327331178203,12.525733971917871,-170.57767126294118,148.56290752068617,10.103729446829544,19866,54667,53290,8023
1.834451000000001,1.387495994567871,-0.034283146262168884,0.0601089783012867,2.1475462913513184,0.08972366899251938,-5.15622615814209,26.58738538246609,-30.13210818711223,12.506382378172919,-164.4701473052849,138.42136796839569,18.167095947389065,21734,53827,53306,10519
1.835958000000006,1.387495994567871,-0.034283146262168884,0.0601089783012867,2.1475462913513184,0.08972366899251938,-5.15622615814209,26.886637337307242,-29.096210961053057,12.512904992314741,-164.4701473052849,138.42136796839569,18.167095947389065,21734,53827,53306,10519
1.838572,1.3886126279830933,-0.031607940793037415,0.11635418236255646,2.1880061626434326,0.15920087695121765,-4.696115970611572,27.87927630514804,-28.483749956729866,12.483453626451773,-163.78262514189595,138.57216602423242,17.92755173015974,25591,53607,51709,13550
1.8399200000000056,1.3886126279830933,-0.031607940793037415,0.11635418236255646,2.1880061626434326,0.15920087695121765,-4.696115970611572,28.51811751796512,-27.446333663584912,12.462140880880087,-163.78262514189595,138.57216602423242,17.92755173015974,25591,53607,51709,13550
1.8426650000000009,1.3886126279830933,-0.031607940793037415,0.11635418236255646,2.1880061626434326,0.15920087695121765,-4.696115970611572,27.993395953651245,-25.447262683985574,12.388924190927193,-163.78262514189595,138.57216602423242,17.92755173015974,27361,52726,50727,17447
1.843925000000003,1.4106605052947998,-0.03035905957221985,0.06851369142532349,2.2835347652435303,0.04044446721673012,-4.951662063598633,27.04958018544265,-23.008141618505906,12.36459035541492,-156.38871516393533,127.6997332558696,22.918589066880237,27361,52726,50727,17447
1.8463340000000026,1.4106605052947998,-0.03035905957221985,0.06851369142532349,2.2835347652435303,0.04044446721673012,-4.951662063598633,26.784759707702914,-21.203347175163415,12.41851510643128,-156.38871516393533,127.6997332558696,22.918589066880237,35371,51592,46987,26604
1.8478320000000021,1.410093069076538,-0.028107797726988792,0.1224403902888298,2.306589365005493,0.11009534448385239,-4.510908126831055,27.409829181890977,-20.35860313003464,12.40363549278879,-155.71140936329388,127.78118163547992,22.64970069870182,35371,51592,46987,26604
1.8504560000000057,1.410093069076538,-0.028107797726988792,0.1224403902888298,2.306589365005493,0.11009534448385239,-4.510908126831055,28.200255393426495,-19.542052373469883,12.359177746815444,-155.71140936329388,127.78118163547992,22.64970069870182,37351,51297,46204,30225
1.851845000000001,1.410093069076538,-0.028107797726988792,0.1224403902888298,2.306589365005493,0.11009534448385239,-4.510908126831055,28.290694213516712,-17.77124945301673,12.397210882975084,-155.71140936329388,127.78118163547992,22.64970069870182,37351,51297,46204,30225
1.8542400000000052,1.4333758354187012,-0.027417533099651337,0.07652246952056885,2.4010558128356934,-0.007114382926374674,-4.72899866104126,27.473248634825687,-15.34238049246943,12.384608804696828,-147.9179453050443,117.14612532258144,24.171452997310094,41548,51388,46618,36833
1.8557530000000042,1.4333758354187012,-0.027417533099651337,0.07652246952056885,2.4010558128356934,-0.007114382926374674,-4.72899866104126,26.557428015996006,-13.074878853956646,12.396750688738718,-147.9179453050443,117.14612532258144,24.171452997310094,41548,51388,46618,36833
1.8581940000000032,1.4333758354187012,-0.027417533099651337,0.07652246952056885,2.4010558128356934,-0.007114382926374674,-4.72899866104126,26.621729507883753,-11.541541485790368,12.503663823332166,-147.9179453050443,117.14612532258144,24.171452997310094,45086,51255,45753,40106
1.8597050000000017,1.4313462972640991,-0.02563486434519291,0.12723274528980255,2.4079904556274414,0.05814424902200699,-4.320761680603027,27.41543673388225,-10.665684262278416,12.537751220020745,-147.29157569250017,117.20018672323651,23.87459349788942,45086,51255,45753,40106
1.8624550000000017,1.4313462972640991,-0.02563486434519291,0.12723274528980255,2.4079904556274414,0.05814424902200699,-4.320761680603027,27.6749479336728,-9.458645912984135,12.504402051586338,-147.29157569250017,117.20018672323651,23.87459349788942,45251,51062,47254,43764
1.8637430000000021,1.455657958984375,-0.025519078597426414,0.0832953155040741,2.4971539974212646,-0.05671432241797447,-4.503607749938965,27.053941378043763,-7.385602970946759,12.48928488397461,-140.14956912139237,108.09372864397922,22.133420716863995,45251,51062,47254,43764
1.8662790000000022,1.455657958984375,-0.025519078597426414,0.0832953155040741,2.4971539974212646,-0.05671432241797447,-4.503607749938965,26.1463786891222,-5.141994148469732,12.571265504442739,-140.14956912139237,108.09372864397922,22.133420716863995,48164,50702,46975,46683
1.867625,1.4518483877182007,-0.023663686588406563,0.1314130276441574,2.484387159347534,0.007782305590808392,-4.126763820648193,25.65030421602209,-3.4388493681422574,12.700090063220923,-139.5579555885002,108.15123231531011,21.840298797782765,48164,50702,46975,46683
1.870122000000003,1.4518483877182007,-0.023663686588406563,0.1314130276441574,2.484387159347534,0.007782305590808392,-4.126763820648193,25.95025711486215,-2.4030261779613884,12.788927790863786,-139.5579555885002,108.15123231531011,21.840298797782765,48562,50047,46915,46269
1.8716360000000059,1.4518483877182007,-0.023663686588406563,0.1314130276441574,2.484387159347534,0.007782305590808392,-4.126763820648193,26.578087754468406,-1.6422591920119194,12.837490000709163,-139.5579555885002,108.15123231531011,21.840298797782765,48562,50047,46915,46269
1.874023000000001,1.4794431924819946,-0.02421000599861145,0.08521795272827148,2.5762016773223877,-0.1215483620762825,-4.298171520233154,26.548038775256824,-0.3931941633453699,12.859324725854504,-133.0985596476613,100.77895763993001,17.105674910586163,51010,49487,46036,48446
1.8755460000000022,1.4794431924819946,-0.02421000599861145,0.08521795272827148,2.5762016773223877,-0.1215483620762825,-4.298171520233154,25.707116898924532,1.4370471836869916,12.86801834891696,-133.0985596476613,100.77895763993001,17.105674910586163,51010,49487,46036,48446
1.878125,1.4735642671585083,-0.022450366988778114,0.1325610876083374,2.540886402130127,-0.057502586394548416,-3.9285762310028076,24.86650607980756,3.1378455859360517,12.934420542272559,-132.50127335184226,100.84376695767713,16.818080133348356,51975,45856,40101,46392
1.879497000000003,1.4735642671585083,-0.022450366988778114,0.1325610876083374,2.540886402130127,-0.057502586394548416,-3.9285762310028076,24.751001587537516,4.20849147158247,13.070517661355533,-132.50127335184226,100.84376695767713,16.818080133348356,51975,45856,40101,46392
1.8822360000000045,1.4735642671585083,-0.022450366988778114,0.1325610876083374,2.540886402130127,-0.057502586394548416,-3.9285762310028076,25.25245777656846,4.782655420481994,13.137222389810965,-132.50127335184226,100.84376695767713,16.818080133348356,54214,42352,36356,46666
1.8835,1.4735642671585083,-0.022450366988778114,0.1325610876083374,2.540886402130127,-0.057502586394548416,-3.9285762310028076,25.62203422841868,5.367596383364742,13.108053319023545,-132.50127335184226,100.84376695767713,16.818080133348356,54214,42352,36356,46666
1.885895000000004,1.4735642671585083,-0.022450366988778114,0.1325610876083374,2.540886402130127,-0.057502586394548416,-3.9285762310028076,25.25341864508976,6.550844714641346,13.076650388713768,-132.50127335184226,100.84376695767713,16.818080133348356,53883,37869,31868,45997
1.8874200000000054,1.4928897619247437,-0.02172159217298031,0.13623042404651642,2.56581711769104,-0.12086446583271027,-3.741058588027954,24.44278223667385,8.190807596003344,13.1107068927337,-127.22099867261805,96.68996153494318,10.502854857541658,53883,37869,31868,45997
1.8899140000000043,1.4928897619247437,-0.02172159217298031,0.13623042404651642,2.56581711769104,-0.12086446583271027,-3.741058588027954,23.97489039949339,9.39015154027617,13.181885731820467,-127.22099867261805,96.68996153494318,10.502854857541658,54732,31682,25141,43869
1.8914510000000009,1.4928897619247437,-0.02172159217298031,0.13623042404651642,2.56581711769104,-0.12086446583271027,-3.741058588027954,24.211208661982663,9.756885866611057,13.20555590758909,-127.22099867261805,96.68996153494318,10.502854857541658,54732,31682,25141,43869
1.8939690000000047,1.5186638832092285,-0.0235514584928751,0.09825646877288818,2.6134581565856934,-0.24334600567817688,-3.860264301300049,24.716512586156554,9.83644087995834,13.175174565873467,-123.18096040541884,94.44905308999837,3.4245398276079477,55544,26067,20564,42870
1.8953290000000051,1.5186638832092285,-0.0235514584928751,0.09825646877288818,2.6134581565856934,-0.24334600567817688,-3.860264301300049,24.786108442291376,10.338098403967694,13.105657539306911,-123.18096040541884,94.44905308999837,3.4245398276079477,55544,26067,20564,42870
1.897783000000003,1.5121111869812012,-0.02230619639158249,0.13766838610172272,2.5706896781921387,-0.19923219084739685,-3.5880730152130127,24.09306231391126,11.304160089393937,13.03285310669076,-122.70550486605693,94.60398747136017,3.2271767291055276,55162,21590,16922,41166
1.8992880000000005,1.5121111869812012,-0.02230619639158249,0.13766838610172272,2.5706896781921387,-0.19923219084739685,-3.5880730152130127,23.147015881973616,12.218590538134597,12.95997623609296,-122.70550486605693,94.60398747136017,3.2271767291055276,55162,21590,16922,41166
1.9020280000000056,1.5121111869812012,-0.02230619639158249,0.13766838610172272,2.5706896781921387,-0.19923219084739685,-3.5880730152130127,22.84272096529229,12.572491623808611,12.913998357769396,-122.70550486605693,94.60398747136017,3.2271767291055276,56257,16025,12593,38757
1.9032940000000016,1.5121111869812012,-0.02230619639158249,0.13766838610172272,2.5706896781921387,-0.19923219084739685,-3.5880730152130127,23.16728999472017,12.304555247593482,12.852146974084524,-122.70550486605693,94.60398747136017,3.2271767291055276,56257,16025,12593,38757
1.905806000000004,1.5378550291061401,-0.024951644241809845,0.10124455392360687,2.5982537269592285,-0.323784202337265,-3.7011842727661133,23.27298127100549,11.966764155985576,12.708668637724287,-118.9719768386735,93.85974033283419,-4.300478696280155,55193,14507,12910,39395
1.9072040000000052,1.5378550291061401,-0.024951644241809845,0.10124455392360687,2.5982537269592285,-0.323784202337265,-3.7011842727661133,22.74921631415517,12.30614249160317,12.572743026215514,-118.9719768386735,93.85974033283419,-4.300478696280155,55193,14507,12910,39395
1.9097030000000013,1.5311952829360962,-0.024086877703666687,0.13844628632068634,2.5555777549743652,-0.28873276710510254,-3.4578328132629395,21.88983340514645,13.144694154565292,12.51233081478372,-118.51574519138512,94.0575781420265,-4.4529871812990285,54749,12739,12482,39828
1.9112110000000029,1.5311952829360962,-0.024086877703666687,0.13844628632068634,2.5555777549743652,-0.28873276710510254,-3.4578328132629395,21.268006595901667,13.703080205586641,12.458559461846148,-118.51574519138512,94.0575781420265,-4.4529871812990285,54749,12739,12482,39828
1.9136090000000041,1.556699514389038,-0.02763402834534645,0.10333065688610077,2.5615551471710205,-0.41173622012138367,-3.5692873001098633,21.196275949837037,13.563909798605717,12.371288738188689,-114.84756523335872,94.40093365426972,-11.839148746806126,55387,10870,10860,38737
1.915119000000006,1.556699514389038,-0.02763402834534645,0.10333065688610077,2.5615551471710205,-0.41173622012138367,-3.5692873001098633,21.382096417000664,13.033968438555286,12.25925594271567,-114.84756523335872,94.40093365426972,-11.839148746806126,55387,10870,10860,38737
1.9175710000000035,1.550125002861023,-0.027530701830983162,0.13829326629638672,2.521237850189209,-0.3882773220539093,-3.352203369140625,21.107102663896825,12.738036912961244,12.102103872054531,-114.41478413654558,94.6345405686079,-11.940700031262933,54378,11661,12236,40092
1.919096000000005,1.550125002861023,-0.027530701830983162,0.13829326629638672,2.521237850189209,-0.3882773220539093,-3.352203369140625,20.22515532360408,12.949757154358108,11.946172594437083,-114.41478413654558,94.6345405686079,-11.940700031262933,54378,11661,12236,40092
1.9219200000000056,1.550125002861023,-0.027530701830983162,0.13829326629638672,2.521237850189209,-0.3882773220539093,-3.352203369140625,19.281686831601633,13.16189604467833,11.875141827106926,-114.41478413654558,94.6345405686079,-11.940700031262933,54180,10312,12278,41220
1.9230820000000022,1.550125002861023,-0.027530701830983162,0.13829326629638672,2.521237850189209,-0.3882773220539093,-3.352203369140625,18.795489490352406,12.86523694347448,11.85581579970844,-114.41478413654558,94.6345405686079,-11.940700031262933,54180,10312,12278,41220
1.925487000000001,1.575203776359558,-0.03204305097460747,0.10422969609498978,2.5078864097595215,-0.5033162832260132,-3.464635133743286,18.805125872440748,12.133446082291456,11.807177956088104,-110.60560337408262,95.89262799377322,-18.825432724488845,53622,10644,13432,42134
1.9269950000000027,1.5694196224212646,-0.0317901149392128,0.1370794028043747,2.4747235774993896,-0.4846920669078827,-3.2695019245147705,18.85835287525151,11.4203687214562,11.70530778333483,-110.17076077005531,96.17900977874085,-18.89453038619251,53622,10644,13432,42134
1.9295040000000008,1.5694196224212646,-0.0317901149392128,0.1370794028043747,2.4747235774993896,-0.4846920669078827,-3.2695019245147705,18.384090756743582,11.139970881868372,11.598551242613476,-110.17076077005531,96.17900977874085,-18.89453038619251,52610,11768,15882,44338
1.9310110000000058,1.5694196224212646,-0.0317901149392128,0.1370794028043747,2.4747235774993896,-0.4846920669078827,-3.2695019245147705,17.474540284384382,11.250683814705146,11.539331062085603,-110.17076077005531,96.17900977874085,-18.89453038619251,52610,11768,15882,44338
1.9334880000000048,1.5939644575119019,-0.037225112318992615,0.10383021831512451,2.4459228515625,-0.5918895602226257,-3.384723663330078,16.75785167711098,11.182082915553577,11.522636237844115,-106.19642133729765,97.83262566842916,-24.97980452108139,52688,11987,16431,45005
1.9349040000000022,1.5939644575119019,-0.037225112318992615,0.10383021831512451,2.4459228515625,-0.5918895602226257,-3.384723663330078,16.63406688437966,10.603602781475361,11.488610626492825,-106.19642133729765,97.83262566842916,-24.97980452108139,52688,11987,16431,45005
1.9373570000000035,1.5883076190948486,-0.03692767024040222,0.13525627553462982,2.41461443901062,-0.577315628528595,-3.206258773803711,16.819221561270766,9.71136818252386,11.440240164245935,-105.75215514482952,98.150146286869,-25.009424497939342,52346,13402,18096,45625
1.9388680000000023,1.5883076190948486,-0.03692767024040222,0.13525627553462982,2.41461443901062,-0.577315628528595,-3.206258773803711,16.70853312951602,9.08913550752895,11.340644331063586,-105.75215514482952,98.150146286869,-25.009424497939342,52346,13402,18096,45625
1.9416000000000058,1.5883076190948486,-0.03692767024040222,0.13525627553462982,2.41461443901062,-0.577315628528595,-3.206258773803711,16.101790464685447,8.961872626413987,11.230436333569491,-105.75215514482952,98.150146286869,-25.009424497939342,51530,15476,21220,47022
1.9428680000000023,1.5883076190948486,-0.03692767024040222,0.13525627553462982,2.41461443901062,-0.577315628528595,-3.206258773803711,15.342219637539587,8.867113626403441,11.203627888772319,-105.75215514482952,98.150146286869,-25.009424497939342,51530,15476,21220,47022
1.9453899999999995,1.612203598022461,-0.0432317778468132,0.10262714326381683,2.3754026889801025,-0.674542248249054,-3.323991060256958,14.967409541515144,8.23524669984906,11.243173700431123,-101.62403481272445,99.999807390382,-30.298054594371997,50972,16822,22473,46822
1.9467839999999996,1.6069532632827759,-0.04297563433647156,0.1330614984035492,2.34824538230896,-0.6638721227645874,-3.157975196838379,15.050208285070143,7.039068188847905,11.20651049433622,-101.16854937167861,100.35473001956737,-30.28972347649037,50972,16822,22473,46822
1.9492850000000035,1.6069532632827759,-0.04297563433647156,0.1330614984035492,2.34824538230896,-0.6638721227645874,-3.157975196838379,15.108954422923983,5.912719892157498,11.099433309019622,-101.16854937167861,100.35473001956737,-30.28972347649037,50281,19796,26060,47686
1.9507920000000012,1.6069532632827759,-0.04297563433647156,0.1330614984035492,2.34824538230896,-0.6638721227645874,-3.157975196838379,14.829097737669661,5.393887109646005,11.008406462960714,-101.16854937167861,100.35473001956737,-30.28972347649037,50281,19796,26060,47686
1.953185000000005,1.630144476890564,-0.05010481923818588,0.10090163350105286,2.2999155521392822,-0.7558139562606812,-3.2781169414520264,14.304372977562476,5.291801220844433,10.952261700859664,-97.1273454438259,101.91817524668373,-34.869824775415665,49606,23876,29376,47762
1.9546949999999996,1.630144476890564,-0.05010481923818588,0.10090163350105286,2.2999155521392822,-0.7558139562606812,-3.2781169414520264,13.875173675227563,4.930398010379666,10.937593009575506,-97.1273454438259,101.91817524668373,-34.869824775415665,49606,23876,29376,47762
1.9572309999999997,1.6254582405090332,-0.049953870475292206,0.13062356412410736,2.277827739715576,-0.7488662004470825,-3.1221916675567627,13.924363325825762,4.0525703139771645,10.893238594252455,-96.66689469849608,102.30477981847594,-34.82766723852087,49455,26416,30619,47140
1.9586520000000018,1.6254582405090332,-0.049953870475292206,0.13062356412410736,2.277827739715576,-0.7488662004470825,-3.1221916675567627,14.295338469880491,2.927396205011374,10.856167391878552,-96.66689469849608,102.30477981847594,-34.82766723852087,49455,26416,30619,47140
1.9613930000000037,1.6254582405090332,-0.049953870475292206,0.13062356412410736,2.277827739715576,-0.7488662004470825,-3.1221916675567627,14.406601079166258,1.989127668195361,10.775808103882065,-96.66689469849608,102.30477981847594,-34.82766723852087,48881,31354,35157,47296
1.9626589999999997,1.6254582405090332,-0.049953870475292206,0.13062356412410736,2.277827739715576,-0.7488662004470825,-3.1221916675567627,14.025988487758749,1.4088738688311524,10.65593389689542,-96.66689469849608,102.30477981847594,-34.82766723852087,48881,31354,35157,47296
1.9650570000000007,1.6254582405090332,-0.049953870475292206,0.13062356412410736,2.277827739715576,-0.7488662004470825,-3.1221916675567627,13.603892368683294,0.9796499988351822,10.601482905247659,-96.66689469849608,102.30477981847594,-34.82766723852087,48042,34979,37556,46202
1.9665740000000005,1.6438766717910767,-0.057888213545084,0.12749932706356049,2.204299211502075,-0.8341813683509827,-3.0984911918640137,13.571501938241315,0.2932650688421128,10.610750705841134,-92.53002931227262,103.64281418518884,-38.90100124344667,48042,34979,37556,46202
1.9690780000000014,1.6438766717910767,-0.057888213545084,0.12749932706356049,2.204299211502075,-0.8341813683509827,-3.0984911918640137,13.88759252802282,-0.8264895405948804,10.604836357692287,-92.53002931227262,103.64281418518884,-38.90100124344667,48380,37616,38528,45347
1.970583000000006,1.6438766717910767,-0.057888213545084,0.12749932706356049,2.204299211502075,-0.8341813683509827,-3.0984911918640137,14.233666050620872,-1.940065050381158,10.534554471260659,-92.53002931227262,103.64281418518884,-38.90100124344667,48380,37616,38528,45347
1.973053,1.6655495166778564,-0.0666758269071579,0.09591571241617203,2.1376233100891113,-0.9236863255500793,-3.221559762954712,14.26192858137323,-2.7086300383184883,10.497692060716219,-89.54945554672452,103.55453799303672,-42.860414832033435,47446,40990,41616,44584
1.9744820000000036,1.6655495166778564,-0.0666758269071579,0.09591571241617203,2.1376233100891113,-0.9236863255500793,-3.221559762954712,13.940951623623647,-3.2023414885833725,10.431550857147446,-89.54945554672452,103.55453799303672,-42.860414832033435,47446,40990,41616,44584
1.9769390000000058,1.662231683731079,-0.06575237959623337,0.12399780005216599,2.1261038780212402,-0.9154372215270996,-3.0833375453948975,13.665059852600235,-3.724812948092241,10.383180394900556,-89.06699997328539,103.99890022037434,-42.786129872268646,47398,42752,42211,43364
1.9784400000000024,1.662231683731079,-0.06575237959623337,0.12399780005216599,2.1261038780212402,-0.9154372215270996,-3.0833375453948975,13.884451063200963,-4.439827225988312,10.337430483166303,-89.06699997328539,103.99890022037434,-42.786129872268646,47398,42752,42211,43364
1.981181000000004,1.662231683731079,-0.06575237959623337,0.12399780005216599,2.1261038780212402,-0.9154372215270996,-3.0833375453948975,14.36689228204874,-5.267331031484349,10.280452684276275,-89.06699997328539,103.99890022037434,-42.786129872268646,47730,43832,42987,42996
1.982448000000004,1.662231683731079,-0.06575237959623337,0.12399780005216599,2.1261038780212402,-0.9154372215270996,-3.0833375453948975,14.634417466191561,-5.967927221554841,10.207038920402715,-89.06699997328539,103.99890022037434,-42.786129872268646,47730,43832,42987,42996
1.984923999999999,1.662231683731079,-0.06575237959623337,0.12399780005216599,2.1261038780212402,-0.9154372215270996,-3.0833375453948975,14.530174949539242,-6.331230863773488,10.108680924495037,-89.06699997328539,103.99890022037434,-42.786129872268646,47823,44927,43474,42144
1.9863559999999998,1.6800118684768677,-0.07460726797580719,0.12027715891599655,2.0400807857513428,-0.9995079636573792,-3.0743517875671387,14.321526930775894,-6.517665988516703,10.097545715345197,-86.56196284939429,103.08991551731874,-46.764234074045106,47823,44927,43474,42144
1.988859000000004,1.6800118684768677,-0.07460726797580719,0.12027715891599655,2.0400807857513428,-0.9995079636573792,-3.0743517875671387,14.347354267027484,-6.925118450022248,10.10181316467594,-86.56196284939429,103.08991551731874,-46.764234074045106,48263,45230,42746,41180
1.9903660000000019,1.6800118684768677,-0.07460726797580719,0.12027715891599655,2.0400807857513428,-0.9995079636573792,-3.0743517875671387,14.664272567275784,-7.708073429435657,10.113884741265052,-86.56196284939429,103.08991551731874,-46.764234074045106,48263,45230,42746,41180
1.992757000000005,1.6999610662460327,-0.08501596748828888,0.08894696831703186,1.9551159143447876,-1.0872997045516968,-3.1959609985351562,15.025388688975042,-8.57345324458702,10.066534802347878,-85.51822524232121,100.6273507910951,-51.034354145109575,48686,45525,42811,40711
1.9942780000000058,1.6999610662460327,-0.08501596748828888,0.08894696831703186,1.9551159143447876,-1.0872997045516968,-3.1959609985351562,15.110707848185692,-9.04577072286697,10.010110940964587,-85.51822524232121,100.6273507910951,-51.034354145109575,48686,45525,42811,40711
1.9967220000000017,1.6974843740463257,-0.08393789082765579,0.11695301532745361,1.9501042366027832,-1.0797053575515747,-3.065585136413574,14.923133955760358,-9.162188146758695,9.94556017719881,-84.98153113207071,101.14044679459711,-50.95815098930532,49216,45794,42100,39886
1.9982380000000048,1.6974843740463257,-0.08393789082765579,0.11695301532745361,1.9501042366027832,-1.0797053575515747,-3.065585136413574,14.763641499133257,-9.317878674613599,9.880706878333202,-84.98153113207071,101.14044679459711,-50.95815098930532,49216,45794,42100,39886
2.0009750000000057,1.6974843740463257,-0.08393789082765579,0.11695301532745361,1.9501042366027832,-1.0797053575515747,-3.065585136413574,14.911130556095154,-9.670729409553685,9.834883463352861,-84.98153113207071,101.14044679459711,-50.95815098930532,49641,45861,41833,39534
2.0022360000000043,1.6974843740463257,-0.08393789082765579,0.11695301532745361,1.9501042366027832,-1.0797053575515747,-3.065585136413574,15.31459626544885,-10.180932484868885,9.770882376036077,-84.98153113207071,101.14044679459711,-50.95815098930532,49641,45861,41833,39534
2.004642,1.7164801359176636,-0.09513702988624573,0.08572748303413391,1.8538436889648438,-1.1663352251052856,-3.184589385986328,15.55120747565803,-10.593661733758314,9.723511131830184,-85.12567009793796,97.40281548440291,-55.45269436869317,49893,45726,41819,39163
2.006152000000002,1.7137281894683838,-0.09400177001953125,0.11330051720142365,1.8468029499053955,-1.1588432788848877,-3.059652805328369,15.429217653501425,-10.70689721277961,9.658354232600304,-84.54316236798563,97.94707723382378,-55.3848084446408,49893,45726,41819,39163
2.008652000000002,1.7137281894683838,-0.09400177001953125,0.11330051720142365,1.8468029499053955,-1.1588432788848877,-3.059652805328369,15.19402217972773,-10.680323126158365,9.6373365652774,-84.54316236798563,97.94707723382378,-55.3848084446408,50103,45617,41020,38599
2.010156999999999,1.7137281894683838,-0.09400177001953125,0.11330051720142365,1.8468029499053955,-1.1588432788848877,-3.059652805328369,15.185163440677691,-10.856694697774389,9.628417106154506,-84.54316236798563,97.94707723382378,-55.3848084446408,50103,45617,41020,38599
2.0126370000000025,1.731642723083496,-0.10596859455108643,0.08216066658496857,1.7407281398773193,-1.2410017251968384,-3.1738808155059814,15.444252795751575,-11.301836747658953,9.607064945798687,-85.99212048201477,92.95434830968344,-60.02102997761869,50830,45890,41028,38036
2.014065000000002,1.731642723083496,-0.10596859455108643,0.08216066658496857,1.7407281398773193,-1.2410017251968384,-3.1738808155059814,15.7307556658223,-11.706394353059581,9.552796114369489,-85.99212048201477,92.95434830968344,-60.02102997761869,50830,45890,41028,38036
2.016512999999999,1.7298529148101807,-0.10440387576818466,0.10948824882507324,1.7396577596664429,-1.2313848733901978,-3.0527970790863037,15.801513725456834,-11.790700445791567,9.474543919427472,-85.35140715033393,93.57425973640741,-59.9824821469293,51055,45748,40215,37301
2.0180190000000002,1.7298529148101807,-0.10440387576818466,0.10948824882507324,1.7396577596664429,-1.2313848733901978,-3.0527970790863037,15.585730565500945,-11.656502693198037,9.407341712480413,-85.35140715033393,93.57425973640741,-59.9824821469293,51055,45748,40215,37301
2.020764000000003,1.7298529148101807,-0.10440387576818466,0.10948824882507324,1.7396577596664429,-1.2313848733901978,-3.0527970790863037,15.378301209252417,-11.622180938333532,9.34978867079493,-85.35140715033393,93.57425973640741,-59.9824821469293,51631,46120,40107,36645
2.022024000000005,1.7298529148101807,-0.10440387576818466,0.10948824882507324,1.7396577596664429,-1.2313848733901978,-3.0527970790863037,15.437837773317792,-11.915448237573058,9.341556307233276,-85.35140715033393,93.57425973640741,-59.9824821469293,51631,46120,40107,36645
2.02443,1.7466613054275513,-0.11705692112445831,0.0784485936164856,1.6267952919006348,-1.3057485818862915,-3.1611852645874023,15.658913166991887,-12.324658918030273,9.3107595123876,-88.50256681305787,86.95292092007783,-64.6192193908025,52191,45908,39246,36456
2.0259360000000015,1.745381474494934,-0.115449920296669,0.10560683906078339,1.6284677982330322,-1.2962391376495361,-3.043328285217285,15.749331747057822,-12.516012368674646,9.236712981439036,-87.78639482056359,87.65439835878261,-64.61486102788908,52191,45908,39246,36456
2.0285080000000018,1.745381474494934,-0.115449920296669,0.10560683906078339,1.6284677982330322,-1.2962391376495361,-3.043328285217285,15.561533083836485,-12.403397938819555,9.138446598272855,-87.78639482056359,87.65439835878261,-64.61486102788908,52205,45958,39526,36412
2.029940999999999,1.745381474494934,-0.115449920296669,0.10560683906078339,1.6284677982330322,-1.2962391376495361,-3.043328285217285,15.262685929481025,-12.266530633549332,9.08487231925595,-87.78639482056359,87.65439835878261,-64.61486102788908,52205,45958,39526,36412
2.032341,1.761047124862671,-0.12870579957962036,0.07469508051872253,1.5095919370651245,-1.3612537384033203,-3.1453747749328613,15.08535135881483,-12.456656899563397,9.077315333346741,-93.51502234988452,78.5563361620657,-69.04524492931841,52526,46278,40053,36049
2.033850000000006,1.761047124862671,-0.12870579957962036,0.07469508051872253,1.5095919370651245,-1.3612537384033203,-3.1453747749328613,15.134413177680704,-12.864763966064883,9.060324365592036,-93.51502234988452,78.5563361620657,-69.04524492931841,52526,46278,40053,36049
2.036309000000001,1.7600841522216797,-0.1262398511171341,0.10222337394952774,1.5126981735229492,-1.346956491470337,-3.0283145904541016,15.232925636931608,-13.190106377473324,9.008515229745635,-92.6997135273126,79.35606263239289,-69.09826398136705,52050,45930,40287,35968
2.037814000000006,1.7600841522216797,-0.1262398511171341,0.10222337394952774,1.5126981735229492,-1.346956491470337,-3.0283145904541016,15.124430584650652,-13.305405273707214,8.927620113737824,-92.6997135273126,79.35606263239289,-69.09826398136705,52050,45930,40287,35968
2.0407060000000055,1.7600841522216797,-0.1262398511171341,0.10222337394952774,1.5126981735229492,-1.346956491470337,-3.0283145904541016,14.802951887351698,-13.283397975723235,8.862424864988247,-92.6997135273126,79.35606263239289,-69.09826398136705,52069,46040,40927,35701
2.041814000000006,1.7600841522216797,-0.1262398511171341,0.10222337394952774,1.5126981735229492,-1.346956491470337,-3.0283145904541016,14.476494144078734,-13.320236950450083,8.811880730659635,-92.6997135273126,79.35606263239289,-69.09826398136705,52069,46040,40927,35701
2.044208000000006,1.7745660543441772,-0.13995154201984406,0.07149523496627808,1.3884384632110596,-1.4013656377792358,-3.1238105297088623,14.359894559968449,-13.556103540818476,8.78997676332595,-102.5375740060055,66.24040957907296,-72.90370654013483,52422,45941,40307,35492
2.0457260000000024,1.774370551109314,-0.13736164569854736,0.09859443455934525,1.3954545259475708,-1.386788010597229,-3.01047945022583,14.418734441092658,-13.854186900573302,8.7460836075037,-101.66580890563654,67.11030370271175,-73.01365205833929,52422,45941,40307,35492
2.0482230000000055,1.774370551109314,-0.13736164569854736,0.09859443455934525,1.3954545259475708,-1.386788010597229,-3.01047945022583,14.37405192432331,-14.002151065473669,8.672335883229444,-101.66580890563654,67.11030370271175,-73.01365205833929,52090,45823,41245,35834
2.049738000000005,1.774370551109314,-0.13736164569854736,0.09859443455934525,1.3954545259475708,-1.386788010597229,-3.01047945022583,14.078226925172872,-13.956577987635796,8.591276183866267,-101.66580890563654,67.11030370271175,-73.01365205833929,52090,45823,41245,35834
2.0521290000000008,1.787667989730835,-0.15141445398330688,0.0680772215127945,1.2685351371765137,-1.4295759201049805,-3.09966778755188,13.678157278841244,-13.88984449704059,8.549377735700485,-117.36302780789255,48.22432430242592,-75.60671047392623,51834,45871,42327,35528
2.0536470000000047,1.787667989730835,-0.15141445398330688,0.0680772215127945,1.2685351371765137,-1.4295759201049805,-3.09966778755188,13.400868946142195,-14.006062716482777,8.541827141377892,-117.36302780789255,48.22432430242592,-75.60671047392623,51834,45871,42327,35528
2.0562459999999994,1.7874103784561157,-0.14806491136550903,0.0953751876950264,1.274233341217041,-1.411009430885315,-2.9875659942626953,13.342769423801025,-14.301329517068734,8.486764155311633,-116.60871767409228,48.970165744137276,-75.79071480489807,51611,45844,42368,35228
2.057603000000003,1.7874103784561157,-0.14806491136550903,0.0953751876950264,1.274233341217041,-1.411009430885315,-2.9875659942626953,13.366260635144396,-14.56385221941995,8.410304800415458,-116.60871767409228,48.970165744137276,-75.79071480489807,51611,45844,42368,35228
2.060339,1.7874103784561157,-0.14806491136550903,0.0953751876950264,1.274233341217041,-1.411009430885315,-2.9875659942626953,13.235649627906986,-14.627000029923472,8.327937488957051,-116.60871767409228,48.970165744137276,-75.79071480489807,51984,45975,42539,35065
2.0616039999999995,1.7874103784561157,-0.14806491136550903,0.0953751876950264,1.274233341217041,-1.411009430885315,-2.9875659942626953,12.874624053684792,-14.491370561927916,8.260374689998395,-116.60871767409228,48.970165744137276,-75.79071480489807,51984,45975,42539,35065
2.0640090000000053,1.7994890213012695,-0.16230177879333496,0.06511934101581573,1.145645260810852,-1.441768765449524,-3.070284605026245,12.556982438884425,-14.462521070471306,8.269058193048707,-136.8985153409526,25.589971809058543,-76.43531908109861,52458,46084,41598,34619
2.0655160000000032,1.8003629446029663,-0.15901465713977814,0.09238462150096893,1.1573379039764404,-1.4239404201507568,-2.9595510959625244,12.402251714286386,-14.823563688924477,8.297940175070616,-136.51981958745853,25.985041732280116,-76.66558533974116,52458,46084,41598,34619
2.068023000000001,1.8003629446029663,-0.15901465713977814,0.09238462150096893,1.1573379039764404,-1.4239404201507568,-2.9595510959625244,12.289789617245647,-15.2711377375165,8.214178965097663,-136.51981958745853,25.985041732280116,-76.66558533974116,52405,46183,42279,34734
2.069521000000001,1.8003629446029663,-0.15901465713977814,0.09238462150096893,1.1573379039764404,-1.4239404201507568,-2.9595510959625244,12.039299076699411,-15.420742409648357,8.0390686665739,-136.51981958745853,25.985041732280116,-76.66558533974116,52405,46183,42279,34734
2.071991000000002,1.8112620115280151,-0.1733240783214569,0.06244227662682533,1.026294231414795,-1.4428627490997314,-3.035536289215088,11.610406570522073,-15.29085791275632,7.886262342179552,-155.51050371950097,3.9888669564292805,-75.0918568894431,51596,45986,43920,34444
2.073434000000001,1.8112620115280151,-0.1733240783214569,0.06244227662682533,1.026294231414795,-1.4428627490997314,-3.035536289215088,11.121651529361936,-15.138826568239184,7.807473786593993,-155.51050371950097,3.9888669564292805,-75.0918568894431,51596,45986,43920,34444
2.0758780000000043,1.812242031097412,-0.1695101112127304,0.08901230245828629,1.0373896360397339,-1.422701120376587,-2.929203748703003,10.776444066750376,-15.225274907752029,7.796268802623594,-155.5470134210585,3.9712803805040613,-75.31782162513976,50988,46057,44475,33987
2.077387999999999,1.812242031097412,-0.1695101112127304,0.08901230245828629,1.0373896360397339,-1.422701120376587,-2.929203748703003,10.67832469007637,-15.592317095508928,7.819785047681211,-155.5470134210585,3.9712803805040613,-75.31782162513976,50988,46057,44475,33987
2.080128000000004,1.812242031097412,-0.1695101112127304,0.08901230245828629,1.0373896360397339,-1.422701120376587,-2.929203748703003,10.72781474524553,-15.919915736992884,7.877978313292751,-155.5470134210585,3.9712803805040613,-75.31782162513976,50976,46054,44983,34046
2.081393000000004,1.812242031097412,-0.1695101112127304,0.08901230245828629,1.0373896360397339,-1.422701120376587,-2.929203748703003,10.60503662740626,-15.948307164742001,7.905082368970923,-155.5470134210585,3.9712803805040613,-75.31782162513976,50976,46054,44983,34046
2.083954000000005,1.821947455406189,-0.183749258518219,0.05940449982881546,0.9068832993507385,-1.4295369386672974,-2.998687744140625,10.165798273026184,-15.748023602330374,7.830112253756321,-168.29464258492143,-11.641515132244232,-72.05807766619061,51022,46030,44561,33521
2.0853050000000004,1.8236039876937866,-0.17971770465373993,0.0859844982624054,0.9209579825401306,-1.4085839986801147,-2.893336534500122,9.721428539857742,-15.69276300971123,7.750648853150537,-168.54334822949005,-11.853740281779874,-72.2515161764828,51022,46030,44561,33521
2.0878000000000028,1.8236039876937866,-0.17971770465373993,0.0859844982624054,0.9209579825401306,-1.4085839986801147,-2.893336534500122,9.483997076032818,-15.88826460006951,7.730698580792535,-168.54334822949005,-11.853740281779874,-72.2515161764828,51406,46371,44898,33574
2.089315999999999,1.8236039876937866,-0.17971770465373993,0.0859844982624054,0.9209579825401306,-1.4085839986801147,-2.893336534500122,9.419292914188253,-16.069824009489007,7.686369731815948,-168.54334822949005,-11.853740281779874,-72.2515161764828,51406,46371,44898,33574
2.091707000000002,1.8321551084518433,-0.1937602460384369,0.05676690489053726,0.7921460866928101,-1.4039840698242188,-2.956500291824341,9.347583573412344,-16.081370410711155,7.642520784467793,-175.81300180213583,-21.941870437402386,-68.12223793788456,50754,46133,46002,33067
2.0932289999999996,1.8321551084518433,-0.1937602460384369,0.05676690489053726,0.7921460866928101,-1.4039840698242188,-2.956500291824341,9.048091934073083,-15.966808677467,7.604743311772801,-175.81300180213583,-21.941870437402386,-68.12223793788456,50754,46133,46002,33067
2.095673999999999,1.8342139720916748,-0.1892065703868866,0.08315203338861465,0.8074631690979004,-1.3806654214859009,-2.852811574935913,8.650039365951082,-15.881689787970323,7.566338930957205,-176.11974270944987,-22.200078948402954,-68.27747217880682,50296,46304,46295,32404
2.0972040000000054,1.8342139720916748,-0.1892065703868866,0.08315203338861465,0.8074631690979004,-1.3806654214859009,-2.852811574935913,8.369923288806586,-15.86166175130849,7.539309443789555,-176.11974270944987,-22.200078948402954,-68.27747217880682,50296,46304,46295,32404
2.1000290000000024,1.8342139720916748,-0.1892065703868866,0.08315203338861465,0.8074631690979004,-1.3806654214859009,-2.852811574935913,8.251256026425963,-15.943931058438784,7.501324777161754,-176.11974270944987,-22.200078948402954,-68.27747217880682,51277,46787,45900,32309
2.1011860000000016,1.8342139720916748,-0.1892065703868866,0.08315203338861465,0.8074631690979004,-1.3806654214859009,-2.852811574935913,8.184515078979706,-16.013182834160766,7.434657332961582,-176.11974270944987,-22.200078948402954,-68.27747217880682,51277,46787,45900,32309
2.1035900000000036,1.8416318893432617,-0.20291437208652496,0.05437564104795456,0.678896427154541,-1.364229440689087,-2.908389091491699,7.968720201115021,-15.979224334468949,7.389744186441832,-179.93921769789443,-28.748634922057366,-63.788394981724345,51175,46746,45602,32089
2.1050930000000005,1.8444745540618896,-0.197763592004776,0.08044207096099854,0.6977114081382751,-1.3381297588348389,-2.806408166885376,7.564473652929713,-15.874499253027109,7.360126106694625,179.7521988749591,-28.990055060297177,-63.90435806700187,51175,46746,45602,32089
2.1077450000000026,1.8444745540618896,-0.197763592004776,0.08044207096099854,0.6977114081382751,-1.3381297588348389,-2.806408166885376,7.1829811530980425,-15.76135538674731,7.344663793405625,179.7521988749591,-28.990055060297177,-63.90435806700187,51391,47173,45957,31930
2.1090920000000044,1.8444745540618896,-0.197763592004776,0.08044207096099854,0.6977114081382751,-1.3381297588348389,-2.806408166885376,6.970003899666661,-15.723803750112758,7.334974680727699,179.7521988749591,-28.990055060297177,-63.90435806700187,51391,47173,45957,31930
2.111483,1.8508000373840332,-0.21099020540714264,0.0521666556596756,0.5700920820236206,-1.309759497642517,-2.8540735244750977,6.889176960582756,-15.78283324830658,7.3172950195150985,178.01252475885607,-33.36540415795821,-59.31348254809666,50851,47130,47041,31650
2.1130090000000057,1.8508000373840332,-0.21099020540714264,0.0521666556596756,0.5700920820236206,-1.309759497642517,-2.8540735244750977,6.741133966114124,-15.761562048047901,7.281087746598818,178.01252475885607,-33.36540415795821,-59.31348254809666,50851,47130,47041,31650
2.115464,1.8508000373840332,-0.21099020540714264,0.0521666556596756,0.5700920820236206,-1.309759497642517,-2.8540735244750977,6.414276216045429,-15.57183206040404,7.241486008557121,178.01252475885607,-33.36540415795821,-59.31348254809666,50026,47115,47585,31296
2.116975000000006,1.854587435722351,-0.20580534636974335,0.07781945914030075,0.5933301448822021,-1.284152626991272,-2.7543764114379883,6.025064810110273,-15.341450516616773,7.207091283078748,177.73887086546577,-33.54303282066106,-59.396146567500374,50026,47115,47585,31296
2.1197000000000044,1.854587435722351,-0.20580534636974335,0.07781945914030075,0.5933301448822021,-1.284152626991272,-2.7543764114379883,5.701733617957061,-15.221109723807144,7.1818509075314125,177.73887086546577,-33.54303282066106,-59.396146567500374,50622,47593,47387,31404
2.120971000000005,1.854587435722351,-0.20580534636974335,0.07781945914030075,0.5933301448822021,-1.284152626991272,-2.7543764114379883,5.526173777841293,-15.25608661629981,7.162615960242206,177.73887086546577,-33.54303282066106,-59.396146567500374,50622,47593,47387,31404
2.123451000000001,1.8598911762237549,-0.21844112873077393,0.050095535814762115,0.4699239730834961,-1.2450037002563477,-2.795307159423828,5.427055183126288,-15.285715881323595,7.126135446998083,177.30194216023997,-36.533618854294915,-54.87117308939535,50292,47546,47486,31269
2.124887999999999,1.8636144399642944,-0.21302543580532074,0.07526849210262299,0.4911162853240967,-1.2185001373291016,-2.6974141597747803,5.192409918433804,-15.210916208418757,7.0798837957144585,177.07030365846674,-36.66232315123852,-54.92843686049248,50292,47546,47486,31269
2.1273840000000055,1.8636144399642944,-0.21302543580532074,0.07526849210262299,0.4911162853240967,-1.2185001373291016,-2.6974141597747803,4.800385681755306,-15.088300010773764,7.034541347626988,177.07030365846674,-36.66232315123852,-54.92843686049248,50363,47924,47886,31040
2.128898000000001,1.8636144399642944,-0.21302543580532074,0.07526849210262299,0.4911162853240967,-1.2185001373291016,-2.6974141597747803,4.421779782229172,-14.932629722943146,7.007427704568891,177.07030365846674,-36.66232315123852,-54.92843686049248,50363,47924,47886,31040
2.131289000000004,1.8636144399642944,-0.21302543580532074,0.07526849210262299,0.4911162853240967,-1.2185001373291016,-2.6974141597747803,4.19076334083803,-14.79157486317488,6.97794757656615,177.07030365846674,-36.66232315123852,-54.92843686049248,49693,48069,48999,30963
2.1328009999999993,1.872137427330017,-0.21927772462368011,0.07277480512857437,0.39587318897247314,-1.142268180847168,-2.6363959312438965,4.10873265294141,-14.678338318889146,6.942181323126386,177.25799624788056,-38.80415705915076,-50.55079281165779,49693,48069,48999,30963
2.1354000000000015,1.872137427330017,-0.21927772462368011,0.07277480512857437,0.39587318897247314,-1.142268180847168,-2.6363959312438965,3.970705274700347,-14.526969568851223,6.913255665262599,177.25799624788056,-38.80415705915076,-50.55079281165779,49363,48233,49178,30692
2.136755000000005,1.872137427330017,-0.21927772462368011,0.07277480512857437,0.39587318897247314,-1.142268180847168,-2.6363959312438965,3.664988762629137,-14.280228759119819,6.893730433414574,177.25799624788056,-38.80415705915076,-50.55079281165779,49363,48233,49178,30692
2.1394940000000062,1.872137427330017,-0.21927772462368011,0.07277480512857437,0.39587318897247314,-1.142268180847168,-2.6363959312438965,3.238509346715521,-14.028268153651858,6.871283713850732,177.25799624788056,-38.80415705915076,-50.55079281165779,49902,48744,49259,31141
2.140760000000002,1.872137427330017,-0.21927772462368011,0.07277480512857437,0.39587318897247314,-1.142268180847168,-2.6363959312438965,2.878498436868647,-13.849153526113051,6.84755654643478,177.25799624788056,-38.80415705915076,-50.55079281165779,49902,48744,49259,31141
2.143156999999999,1.8755296468734741,-0.23040829598903656,0.046283598989248276,0.28452998399734497,-1.084942102432251,-2.6655430793762207,2.6759684980775384,-13.754207572193984,6.817332863855689,178.19308968894788,-40.20387386728438,-46.36976225601447,49369,48739,49271,30963
2.144671000000002,1.880455732345581,-0.22449691593647003,0.0703301876783371,0.30992454290390015,-1.0567052364349365,-2.5715599060058594,2.5280275026786554,-13.658577718506981,6.794968169653422,178.0159299641932,-40.24061935234673,-46.378306750081286,49369,48739,49271,30963
2.147175000000003,1.880455732345581,-0.22449691593647003,0.0703301876783371,0.30992454290390015,-1.0567052364349365,-2.5715599060058594,2.254699290520553,-13.457427030844425,6.7780363240749155,178.0159299641932,-40.24061935234673,-46.378306750081286,49670,49178,49674,31429
2.1486790000000036,1.880455732345581,-0.22449691593647003,0.0703301876783371,0.30992454290390015,-1.0567052364349365,-2.5715599060058594,1.8491575139390852,-13.1495134108739,6.772414923645977,178.0159299641932,-40.24061935234673,-46.378306750081286,49670,49178,49674,31429
2.151141000000003,1.8830140829086304,-0.23473092913627625,0.04451761394739151,0.20343825221061707,-0.9906983375549316,-2.5938303470611572,1.459782323596889,-12.826930034354781,6.762540987588399,179.36492544912807,-41.097403064197444,-42.47163846480888,48809,49178,50517,31586
2.152590000000004,1.8830140829086304,-0.23473092913627625,0.04451761394739151,0.20343825221061707,-0.9906983375549316,-2.5938303470611572,1.1841234460108037,-12.544258920460463,6.742339312823494,179.36492544912807,-41.097403064197444,-42.47163846480888,48809,49178,50517,31586
2.1550390000000044,1.8887178897857666,-0.22865572571754456,0.06792987138032913,0.23219667375087738,-0.9622082114219666,-2.5021352767944336,0.9704070987978987,-12.337996028769389,6.716386275368453,179.20359041255955,-41.09690759090365,-42.4527914706167,48180,49440,51160,31860
2.1565440000000016,1.8887178897857666,-0.22865572571754456,0.06792987138032913,0.23219667375087738,-0.9622082114219666,-2.5021352767944336,0.6997640188088686,-12.136860254808937,6.688161561503576,179.20359041255955,-41.09690759090365,-42.4527914706167,48180,49440,51160,31860
2.1592790000000024,1.8887178897857666,-0.22865572571754456,0.06792987138032913,0.23219667375087738,-0.9622082114219666,-2.5021352767944336,0.3235510693907119,-11.830122686775791,6.656940791412359,179.20359041255955,-41.09690759090365,-42.4527914706167,48466,49838,51241,32833
2.160548999999999,1.8887178897857666,-0.22865572571754456,0.06792987138032913,0.23219667375087738,-0.9622082114219666,-2.5021352767944336,-0.09601215046148219,-11.466123959512633,6.637445386968543,179.20359041255955,-41.09690759090365,-42.4527914706167,48466,49838,51241,32833
2.1631039999999992,1.8905308246612549,-0.23791199922561646,0.04283739626407623,0.1316278576850891,-0.8892768621444702,-2.518282413482666,-0.4202922602006033,-11.113827162079282,6.632695905480496,-179.1027294966272,-41.449455852990276,-38.919964788981716,47639,49751,51362,32964
2.164461000000003,1.8964732885360718,-0.23226721584796906,0.0655708983540535,0.16045092046260834,-0.8635369539260864,-2.4289302825927734,-0.6360004854613195,-10.889223612593051,6.630360845836714,-179.23541536796938,-41.39816287256499,-38.890024160041314,47639,49751,51362,32964
2.166959999999999,1.8964732885360718,-0.23226721584796906,0.0655708983540535,0.16045092046260834,-0.8635369539260864,-2.4289302825927734,-0.8482715351506385,-10.756167823474948,6.6271751725407615,-179.23541536796938,-41.39816287256499,-38.890024160041314,48087,50221,51717,33894
2.1684820000000036,1.8964732885360718,-0.23226721584796906,0.0655708983540535,0.16045092046260834,-0.8635369539260864,-2.4289302825927734,-1.126155483827485,-10.485831406485442,6.609778871668146,-179.23541536796938,-41.39816287256499,-38.890024160041314,48087,50221,51717,33894
2.170857000000004,1.8964732885360718,-0.23226721584796906,0.0655708983540535,0.16045092046260834,-0.8635369539260864,-2.4289302825927734,-1.471609421997931,-10.031191458889218,6.6176735464035765,-179.23541536796938,-41.39816287256499,-38.890024160041314,47070,50001,52454,34545
2.1723770000000004,1.904017448425293,-0.23404230177402496,0.06325078755617142,0.0971355214715004,-0.756912887096405,-2.353224992752075,-1.7982028533284358,-9.563097221465915,6.646985362625425,-177.39174058737916,-41.22374590529224,-35.69779689295197,47070,50001,52454,34545
2.174819000000003,1.904017448425293,-0.23404230177402496,0.06325078755617142,0.0971355214715004,-0.756912887096405,-2.353224992752075,-2.0433552206276633,-9.229793023662575,6.6582452077142795,-177.39174058737916,-41.22374590529224,-35.69779689295197,46889,50284,52726,35071
2.1763340000000024,1.904017448425293,-0.23404230177402496,0.06325078755617142,0.0971355214715004,-0.756912887096405,-2.353224992752075,-2.261443745981179,-9.011795178944176,6.641096048190824,-177.39174058737916,-41.22374590529224,-35.69779689295197,46889,50284,52726,35071
2.1790880000000032,1.904017448425293,-0.23404230177402496,0.06325078755617142,0.0971355214715004,-0.756912887096405,-2.353224992752075,-2.5243243771829005,-8.769818231770705,6.611448673671625,-177.39174058737916,-41.22374590529224,-35.69779689295197,47293,50537,52734,36333
2.180339,1.904017448425293,-0.23404230177402496,0.06325078755617142,0.0971355214715004,-0.756912887096405,-2.353224992752075,-2.873915669264839,-8.459416154077608,6.594648388250969,-177.39174058737916,-41.22374590529224,-35.69779689295197,47293,50537,52734,36333
2.182738000000005,1.9045490026474,-0.2412080019712448,0.03968847915530205,0.009362665005028248,-0.6762049794197083,-2.3594090938568115,-3.2421986237736076,-8.078251755692236,6.6087615441317356,-175.21519759369477,-40.73416878272679,-32.99209236326211,46188,50261,52936,36555
2.1842530000000044,1.911500096321106,-0.2348996251821518,0.060447897762060165,0.041499923914670944,-0.648166835308075,-2.27644681930542,-3.467455712991344,-7.630545081677925,6.617555834683395,-175.31377547669112,-40.62959492100722,-32.92721163637868,46188,50261,52936,36555
2.1867520000000003,1.911500096321106,-0.2348996251821518,0.060447897762060165,0.041499923914670944,-0.648166835308075,-2.27644681930542,-3.5575882695562036,-7.198545199140684,6.607089611599384,-175.31377547669112,-40.62959492100722,-32.92721163637868,47176,50779,52995,37827
2.1882520000000003,1.911500096321106,-0.2348996251821518,0.060447897762060165,0.041499923914670944,-0.648166835308075,-2.27644681930542,-3.6471903244319193,-6.813747716396224,6.580995426606569,-175.31377547669112,-40.62959492100722,-32.92721163637868,47176,50779,52995,37827
2.1906870000000054,1.911500096321106,-0.2348996251821518,0.060447897762060165,0.041499923914670944,-0.648166835308075,-2.27644681930542,-3.8433651619137725,-6.418371092537535,6.571874632505266,-175.31377547669112,-40.62959492100722,-32.92721163637868,46799,50436,53310,38934
2.192165000000001,1.911500096321106,-0.2348996251821518,0.060447897762060165,0.041499923914670944,-0.648166835308075,-2.27644681930542,-4.135962942455252,-5.980030756077032,6.5836788277209335,-175.31377547669112,-40.62959492100722,-32.92721163637868,46799,50436,53310,38934
2.194612000000001,1.918463945388794,-0.23426681756973267,0.057934653013944626,-0.010490892454981804,-0.5354655981063843,-2.195164442062378,-4.4033818664705775,-5.554277584192681,6.598687870992402,-173.0468746970039,-39.63880576390173,-30.57295634060629,46852,50496,53312,39648
2.196122000000003,1.918463945388794,-0.23426681756973267,0.057934653013944626,-0.010490892454981804,-0.5354655981063843,-2.195164442062378,-4.563390443716936,-5.175913233377417,6.590019281644194,-173.0468746970039,-39.63880576390173,-30.57295634060629,46852,50496,53312,39648
2.198855000000003,1.918463945388794,-0.23426681756973267,0.057934653013944626,-0.010490892454981804,-0.5354655981063843,-2.195164442062378,-4.658221349076914,-4.839420166484816,6.588423515519018,-173.0468746970039,-39.63880576390173,-30.57295634060629,47910,50741,52990,41064
2.2001280000000043,1.918463945388794,-0.23426681756973267,0.057934653013944626,-0.010490892454981804,-0.5354655981063843,-2.195164442062378,-4.78961745620368,-4.467107582930648,6.59535412593984,-173.0468746970039,-39.63880576390173,-30.57295634060629,47910,50741,52990,41064
2.2025220000000045,1.9179672002792358,-0.23919840157032013,0.03600320965051651,-0.08948816359043121,-0.45112475752830505,-2.189844846725464,-4.998598370103288,-4.018286642316248,6.591918648133638,-170.5928500695045,-38.49434930484481,-28.809755524993616,47605,50489,52760,41347
2.2040520000000035,1.925719141960144,-0.23238539695739746,0.055068932473659515,-0.05521029233932495,-0.42161640524864197,-2.1117911338806152,-5.240776119622951,-3.557408772498732,6.5893066197364885,-170.66324097142146,-38.3498234593686,-28.716354946118894,47605,50489,52760,41347
2.2065480000000024,1.925719141960144,-0.23238539695739746,0.055068932473659515,-0.05521029233932495,-0.42161640524864197,-2.1117911338806152,-5.4098117477002425,-3.1600949652631187,6.592349014965795,-170.66324097142146,-38.3498234593686,-28.716354946118894,48461,50766,52700,42640
2.2080520000000035,1.925719141960144,-0.23238539695739746,0.055068932473659515,-0.05521029233932495,-0.42161640524864197,-2.1117911338806152,-5.468921140726769,-2.782378028908853,6.5874892786086185,-170.66324097142146,-38.3498234593686,-28.716354946118894,48461,50766,52700,42640
2.210448000000004,1.925719141960144,-0.23238539695739746,0.055068932473659515,-0.05521029233932495,-0.42161640524864197,-2.1117911338806152,-5.519619205766389,-2.392767947758512,6.57329356473406,-170.66324097142146,-38.3498234593686,-28.716354946118894,48223,50284,53033,43993
2.2119560000000056,1.932624101638794,-0.22886204719543457,0.05152641236782074,-0.09748731553554535,-0.30613669753074646,-2.028367519378662,-5.662564377276393,-1.9791523988583055,6.567073485692071,-168.14443954982374,-36.757234446951,-27.33365568681009,48223,50284,53033,43993
2.2143990000000047,1.932624101638794,-0.22886204719543457,0.05152641236782074,-0.09748731553554535,-0.30613669753074646,-2.028367519378662,-5.853640859167398,-1.5327530706231147,6.584444220218222,-168.14443954982374,-36.757234446951,-27.33365568681009,48502,50132,52728,44548
2.2159130000000005,1.932624101638794,-0.22886204719543457,0.05152641236782074,-0.09748731553554535,-0.30613669753074646,-2.028367519378662,-6.015930700203518,-1.1102446942109157,6.618723364505286,-168.14443954982374,-36.757234446951,-27.33365568681009,48502,50132,52728,44548
2.2188130000000017,1.932624101638794,-0.22886204719543457,0.05152641236782074,-0.09748731553554535,-0.30613669753074646,-2.028367519378662,-6.108175676145029,-0.7882180515176787,6.629569354360743,-168.14443954982374,-36.757234446951,-27.33365568681009,49265,49978,52490,45910
2.219918000000005,1.932624101638794,-0.22886204719543457,0.05152641236782074,-0.09748731553554535,-0.30613669753074646,-2.028367519378662,-6.155366358029015,-0.4919257008854456,6.6196464161391075,-168.14443954982374,-36.757234446951,-27.33365568681009,49265,49978,52490,45910
2.2223150000000023,1.9312862157821655,-0.23150311410427094,0.03131493180990219,-0.1714724600315094,-0.22323541343212128,-2.011800527572632,-6.2150408738388565,-0.1184111495075412,6.617824281321275,-165.48096653830956,-35.04832181079034,-26.515553487066928,49037,49585,52389,46342
2.2238349999999993,1.9393725395202637,-0.2245427519083023,0.04817270115017891,-0.13740625977516174,-0.1941109001636505,-1.9408955574035645,-6.37327099210926,0.30485950683242263,6.618474092627254,-165.5157346194564,-34.873120411726354,-26.410232604150636,49037,49585,52389,46342
2.2263380000000033,1.9393725395202637,-0.2245427519083023,0.04817270115017891,-0.13740625977516174,-0.1941109001636505,-1.9408955574035645,-6.585195231645624,0.6937519326480147,6.620390503347675,-165.5157346194564,-34.873120411726354,-26.410232604150636,49734,49569,52197,47307
2.2278369999999996,1.9393725395202637,-0.2245427519083023,0.04817270115017891,-0.13740625977516174,-0.1941109001636505,-1.9408955574035645,-6.705415649573982,1.052058019923074,6.620624861523602,-165.5157346194564,-34.873120411726354,-26.410232604150636,49734,49569,52197,47307
2.2302390000000014,1.9376420974731445,-0.22607362270355225,0.028861895203590393,-0.21032623946666718,-0.1137908399105072,-1.9189354181289673,-6.72882163976247,1.3690301826044224,6.609522142939062,-162.73983729915156,-32.88128288807536,-25.987979597126355,49417,48766,52533,48571
2.231743000000002,1.9376420974731445,-0.22607362270355225,0.028861895203590393,-0.21032623946666718,-0.1137908399105072,-1.9189354181289673,-6.763537542468306,1.6240603475448083,6.589143101645558,-162.73983729915156,-32.88128288807536,-25.987979597126355,49417,48766,52533,48571
2.234190000000002,1.9460551738739014,-0.2188243567943573,0.044413238763809204,-0.17531172931194305,-0.08401601016521454,-1.8526597023010254,-6.853321224930366,1.9392427993945962,6.579946141137078,-162.7598225275257,-32.702213870413736,-25.873589238715958,49371,48338,52433,48933
2.2357070000000023,1.9460551738739014,-0.2188243567943573,0.044413238763809204,-0.17531172931194305,-0.08401601016521454,-1.8526597023010254,-6.9755986684847,2.339353991039229,6.583442871648352,-162.7598225275257,-32.702213870413736,-25.873589238715958,49371,48338,52433,48933
2.2384360000000014,1.9460551738739014,-0.2188243567943573,0.044413238763809204,-0.17531172931194305,-0.08401601016521454,-1.8526597023010254,-7.076285332449544,2.6850951511332397,6.589686919140152,-162.7598225275257,-32.702213870413736,-25.873589238715958,49915,47815,52247,50044
2.2397139999999998,1.9460551738739014,-0.2188243567943573,0.044413238763809204,-0.17531172931194305,-0.08401601016521454,-1.8526597023010254,-7.1367081965256975,2.9254028289354497,6.585144098952695,-162.7598225275257,-32.702213870413736,-25.873589238715958,49915,47815,52247,50044
2.2420980000000053,1.9460551738739014,-0.2188243567943573,0.044413238763809204,-0.17531172931194305,-0.08401601016521454,-1.8526597023010254,-7.155661381371574,3.169722292603755,6.570970755631293,-162.7598225275257,-32.702213870413736,-25.873589238715958,49785,47125,52277,50748
2.2436240000000036,1.9527121782302856,-0.2114044427871704,0.04097824916243553,-0.21221399307250977,0.025098387151956558,-1.760314702987671,-7.1809608790951085,3.4333265046736514,6.573552423992016,-159.89119697393565,-30.25205877364917,-25.651897565530014,49785,47125,52277,50748
2.2462190000000044,1.9527121782302856,-0.2114044427871704,0.04097824916243553,-0.21221399307250977,0.025098387151956558,-1.760314702987671,-7.282769799143312,3.6787586370453917,6.58930608710427,-159.89119697393565,-30.25205877364917,-25.651897565530014,50188,46934,51878,51057
2.2476340000000055,1.9527121782302856,-0.2114044427871704,0.04097824916243553,-0.21221399307250977,0.025098387151956558,-1.760314702987671,-7.385712160551452,3.9267540619663333,6.654119438553529,-159.89119697393565,-30.25205877364917,-25.651897565530014,50188,46934,51878,51057
2.250016000000003,1.9527121782302856,-0.2114044427871704,0.04097824916243553,-0.21221399307250977,0.025098387151956558,-1.760314702987671,-7.459728331463588,4.4067574231522535,6.934259484147836,-159.89119697393565,-30.25205877364917,-25.651897565530014,50296,46225,51926,51881
2.251543000000005,1.959366798400879,-0.20317776501178741,0.037200212478637695,-0.24780333042144775,0.12712281942367554,-1.6679258346557617,-7.871877543867598,5.575771424718492,7.543045858798935,-156.90439259482466,-27.53685676083092,-25.661834550397792,50296,46225,51926,51881
2.253980000000003,1.959366798400879,-0.20317776501178741,0.037200212478637695,-0.24780333042144775,0.12712281942367554,-1.6679258346557617,-9.004509835466155,7.61735764059207,8.474474732145353,-156.90439259482466,-27.53685676083092,-25.661834550397792,50758,42364,50506,53692
2.2554900000000053,1.959366798400879,-0.20317776501178741,0.037200212478637695,-0.24780333042144775,0.12712281942367554,-1.6679258346557617,-10.673292380880556,10.223373685264825,9.62489960298673,-156.90439259482466,-27.53685676083092,-25.661834550397792,50758,42364,50506,53692
2.258231,1.959366798400879,-0.20317776501178741,0.037200212478637695,-0.24780333042144775,0.12712281942367554,-1.6679258346557617,-12.374579340031591,12.797660828710374,10.726685564943336,-156.90439259482466,-27.53685676083092,-25.661834550397792,50969,28349,46761,57297
2.259497000000003,1.959366798400879,-0.20317776501178741,0.037200212478637695,-0.24780333042144775,0.12712281942367554,-1.6679258346557617,-13.642805413267096,14.72632954699681,11.529170569894733,-156.90439259482466,-27.53685676083092,-25.661834550397792,50969,28349,46761,57297
2.261895000000004,1.959366798400879,-0.20317776501178741,0.037200212478637695,-0.24780333042144775,0.12712281942367554,-1.6679258346557617,-14.32238979496908,15.656092346765275,11.882969390182888,-156.90439259482466,-27.53685676083092,-25.661834550397792,49196,13094,40153,58839
2.263411,1.965990662574768,-0.19352875649929047,0.03382984176278114,-0.2966727316379547,0.23356975615024567,-1.5483992099761963,-14.569603582110084,15.880504148653019,11.919260818989615,-152.70198076086706,-23.493846665676667,-26.468703603966716,49196,13094,40153,58839
2.265911,1.965990662574768,-0.19352875649929047,0.03382984176278114,-0.2966727316379547,0.23356975615024567,-1.5483992099761963,-14.663453378924476,15.830909697569128,11.860719211907494,-152.70198076086706,-23.493846665676667,-26.468703603966716,48408,7337,32962,58555
2.267423999999999,1.965990662574768,-0.19352875649929047,0.03382984176278114,-0.2966727316379547,0.23356975615024567,-1.5483992099761963,-14.62548628915987,15.564397579904975,11.8047416963229,-152.70198076086706,-23.493846665676667,-26.468703603966716,48408,7337,32962,58555
2.2698199999999997,1.962583303451538,-0.1908402293920517,0.018667038530111313,-0.38781654834747314,0.29299864172935486,-1.4817391633987427,-14.476153259459203,15.047407704867815,11.782134654461435,-146.29691154686319,-16.937348924851918,-28.226696332726746,48601,5559,28278,57901
2.2713240000000003,1.962583303451538,-0.1908402293920517,0.018667038530111313,-0.38781654834747314,0.29299864172935486,-1.4817391633987427,-14.325621807268,14.501368068660074,11.732657382465506,-146.29691154686319,-16.937348924851918,-28.226696332726746,48601,5559,28278,57901
2.2738930000000037,1.9730857610702515,-0.183219775557518,0.03176437318325043,-0.3437175154685974,0.3219389021396637,-1.4227584600448608,-14.278778934222379,14.173679944963492,11.671957549635986,-146.31126657631145,-16.778678288760613,-28.023901348325158,46751,6179,30834,57801
2.2752799999999986,1.9730857610702515,-0.183219775557518,0.03176437318325043,-0.3437175154685974,0.3219389021396637,-1.4227584600448608,-14.310998922354594,13.985578746642323,11.648124388408648,-146.31126657631145,-16.778678288760613,-28.023901348325158,46751,6179,30834,57801
2.278029999999999,1.9730857610702515,-0.183219775557518,0.03176437318325043,-0.3437175154685974,0.3219389021396637,-1.4227584600448608,-14.327744879289012,13.662007869991005,11.653493321166248,-146.31126657631145,-16.778678288760613,-28.023901348325158,42061,8187,38378,57711
2.279290000000001,1.9730857610702515,-0.183219775557518,0.03176437318325043,-0.3437175154685974,0.3219389021396637,-1.4227584600448608,-14.257451274948588,13.188897302338427,11.655934907253632,-146.31126657631145,-16.778678288760613,-28.023901348325158,42061,8187,38378,57711
2.281689000000006,1.9692381620407104,-0.17977777123451233,0.017784610390663147,-0.4269540309906006,0.35819944739341736,-1.3717074394226074,-14.060432748033397,12.514200353868956,11.663222381260525,-139.84403547720868,-10.245622549935096,-28.826350672591143,37159,9849,43371,57013
2.2832020000000046,1.9804394245147705,-0.17167727649211884,0.029789529740810394,-0.3790304958820343,0.3890603184700012,-1.3174819946289062,-13.79760218426017,11.74189642091921,11.655713332250938,-139.87501717028854,-10.132621800127206,-28.59875005425349,37159,9849,43371,57013
2.2857000000000043,1.9804394245147705,-0.17167727649211884,0.029789529740810394,-0.3790304958820343,0.3890603184700012,-1.3174819946289062,-13.654591498987351,11.120940997983102,11.628055871698246,-139.87501717028854,-10.132621800127206,-28.59875005425349,33911,11121,46762,56352
2.2872130000000035,1.9804394245147705,-0.17167727649211884,0.029789529740810394,-0.3790304958820343,0.3890603184700012,-1.3174819946289062,-13.623829857868063,10.648138291752538,11.595191398582234,-139.87501717028854,-10.132621800127206,-28.59875005425349,33911,11121,46762,56352
2.289705000000002,1.9762542247772217,-0.1676592230796814,0.016837336122989655,-0.45808959007263184,0.4082223176956177,-1.271824598312378,-13.502000890641298,10.14755561955914,11.531095502730642,-133.70613942453983,-4.19782349123761,-28.34863414334547,33436,12398,46956,55707
2.2911110000000043,1.9762542247772217,-0.1676592230796814,0.016837336122989655,-0.45808959007263184,0.4082223176956177,-1.271824598312378,-13.149272661111356,9.414601489611968,11.482288282064978,-133.70613942453983,-4.19782349123761,-28.34863414334547,33436,12398,46956,55707
2.2935580000000044,1.9879668951034546,-0.15910756587982178,0.02777843549847603,-0.40729063749313354,0.44097384810447693,-1.222840666770935,-12.627582839382425,8.537732264885786,11.454706455287244,-133.7542532074072,-4.133092220927636,-28.109099863185296,32674,14420,48483,54417
2.295073000000004,1.9879668951034546,-0.15910756587982178,0.02777843549847603,-0.40729063749313354,0.44097384810447693,-1.222840666770935,-12.167922300499185,7.718818751801909,11.430030669891007,-133.7542532074072,-4.133092220927636,-28.109099863185296,32674,14420,48483,54417
2.2978070000000006,1.9879668951034546,-0.15910756587982178,0.02777843549847603,-0.40729063749313354,0.44097384810447693,-1.222840666770935,-11.88852261368792,7.016379654257084,11.405782055533617,-133.7542532074072,-4.133092220927636,-28.109099863185296,31700,16330,50146,53218
2.299079000000005,1.9879668951034546,-0.15910756587982178,0.02777843549847603,-0.40729063749313354,0.44097384810447693,-1.222840666770935,-11.598992262089993,6.432026717343025,11.384012311518873,-133.7542532074072,-4.133092220927636,-28.109099863185296,31700,16330,50146,53218
2.301579000000005,1.9879668951034546,-0.15910756587982178,0.02777843549847603,-0.40729063749313354,0.44097384810447693,-1.222840666770935,-11.084710289249228,5.787133737264849,11.348542201592327,-133.7542532074072,-4.133092220927636,-28.109099863185296,33262,18107,50547,52754
2.302991000000002,1.9961354732513428,-0.14558856189250946,0.026215646415948868,-0.4255862534046173,0.4814106523990631,-1.134481430053711,-10.333104444291578,5.0793427511933995,11.314705142046215,-128.33414817789782,0.6497674528889824,-26.719066049806408,33262,18107,50547,52754
2.3054920000000054,1.9961354732513428,-0.14558856189250946,0.026215646415948868,-0.4255862534046173,0.4814106523990631,-1.134481430053711,-9.559026846055838,4.485235187838599,11.271861271693457,-128.33414817789782,0.6497674528889824,-26.719066049806408,35458,21646,50766,51035
2.3069850000000005,1.9961354732513428,-0.14558856189250946,0.026215646415948868,-0.4255862534046173,0.4814106523990631,-1.134481430053711,-8.894480269765095,4.079755329752476,11.200842222272096,-128.33414817789782,0.6497674528889824,-26.719066049806408,35458,21646,50766,51035
2.3093960000000004,1.9915269613265991,-0.1407824009656906,0.015080861747264862,-0.495415061712265,0.47623878717422485,-1.091537594795227,-8.319305651231886,3.764469813568502,11.091525851110958,-123.66722501790672,3.908982441027372,-25.199941913560867,37222,25152,50472,50170
2.3109000000000015,1.9915269613265991,-0.1407824009656906,0.015080861747264862,-0.495415061712265,0.47623878717422485,-1.091537594795227,-7.556394687446849,3.648925107565997,10.738354471575628,-123.66722501790672,3.908982441027372,-25.199941913560867,37222,25152,50472,50170
2.3133450000000013,2.0046651363372803,-0.13166289031505585,0.02432914637029171,-0.435933917760849,0.5109499096870422,-1.0520639419555664,-5.859265988021863,4.3455505244511805,9.877073261341897,-123.74514639291736,3.890831243433132,-24.926058457782513,40907,28497,49213,49747
2.314859000000004,2.0046651363372803,-0.13166289031505585,0.02432914637029171,-0.435933917760849,0.5109499096870422,-1.0520639419555664,-3.107477293709769,5.930373987023633,8.580460554047237,-123.74514639291736,3.890831243433132,-24.926058457782513,40907,28497,49213,49747
2.317666000000005,2.0046651363372803,-0.13166289031505585,0.02432914637029171,-0.435933917760849,0.5109499096870422,-1.0520639419555664,-0.18872224748737512,7.799323981026133,7.2006096816177125,-123.74514639291736,3.890831243433132,-24.926058457782513,52876,35770,37015,48038
2.318869000000006,1.9999229907989502,-0.12660928070545197,0.014139709062874317,-0.5117912888526917,0.4955695569515228,-0.985596776008606,2.103137860777762,9.650829204624177,5.9020784330737595,-120.03804250042634,6.107865575717681,-24.3354855476492,52876,35770,37015,48038
2.321262999999999,1.9999229907989502,-0.12660928070545197,0.014139709062874317,-0.5117912888526917,0.4955695569515228,-0.985596776008606,4.04042177203255,11.369617393194778,4.7721348689117455,-120.03804250042634,6.107865575717681,-24.3354855476492,60101,42429,18474,41308
2.322774000000005,2.0133752822875977,-0.11654283106327057,0.023349788039922714,-0.450452983379364,0.5353277921676636,-0.946984052658081,5.955993596710195,12.40852931760792,3.99005926529028,-120.12670672184674,6.040907793255379,-24.05440377518295,60101,42429,18474,41308
2.325281999999999,2.0133752822875977,-0.11654283106327057,0.023349788039922714,-0.450452983379364,0.5353277921676636,-0.946984052658081,7.4629150700239775,12.418097522772356,3.56711359782709,-120.12670672184674,6.040907793255379,-24.05440377518295,62550,47164,9461,32285
2.3267819999999992,2.0133752822875977,-0.11654283106327057,0.023349788039922714,-0.450452983379364,0.5353277921676636,-0.946984052658081,8.137363811879853,11.852650899068989,3.359222715761651,-120.12670672184674,6.040907793255379,-24.05440377518295,62550,47164,9461,32285
2.3292740000000047,2.0084474086761475,-0.111289381980896,0.014332777820527554,-0.5393717288970947,0.5100245475769043,-0.8627464175224304,8.290394374437986,11.587080475166287,3.3009167984360017,-117.8209545475905,8.404439054226302,-26.92386658213687,63189,51981,7813,27198
2.330688000000002,2.0084474086761475,-0.111289381980896,0.014332777820527554,-0.5393717288970947,0.5100245475769043,-0.8627464175224304,8.490239580534185,11.606617424923108,3.3891159000494637,-117.8209545475905,8.404439054226302,-26.92386658213687,63189,51981,7813,27198
2.3331340000000056,2.0221493244171143,-0.10086975246667862,0.02343348227441311,-0.47632595896720886,0.551964521408081,-0.8252943754196167,8.848595069447466,11.250434542827115,3.440545002808311,-117.91355795864675,8.299887373451194,-26.63239215020082,63347,53697,7563,25628
2.334649000000005,2.0221493244171143,-0.10086975246667862,0.02343348227441311,-0.47632595896720886,0.551964521408081,-0.8252943754196167,9.30962394049879,10.53152592446902,3.3561957668666675,-117.91355795864675,8.299887373451194,-26.63239215020082,63347,53697,7563,25628
2.3373899999999996,2.0221493244171143,-0.10086975246667862,0.02343348227441311,-0.47632595896720886,0.551964521408081,-0.8252943754196167,9.531257532737364,10.082379545569413,3.3123976858953332,-117.91355795864675,8.299887373451194,-26.63239215020082,63280,55725,12805,31036
2.338656999999999,2.0221493244171143,-0.10086975246667862,0.02343348227441311,-0.47632595896720886,0.551964521408081,-0.8252943754196167,9.477794041221806,10.103588960490805,3.36277990002967,-117.91355795864675,8.299887373451194,-26.63239215020082,63280,55725,12805,31036
2.341048999999999,2.0221493244171143,-0.10086975246667862,0.02343348227441311,-0.47632595896720886,0.551964521408081,-0.8252943754196167,9.325063883234632,10.136912562578749,3.3302752199769263,-117.91355795864675,8.299887373451194,-26.63239215020082,62475,54847,23630,41854
2.3425620000000054,2.030961036682129,-0.08494710177183151,0.023928238078951836,-0.48357051610946655,0.5720583200454712,-0.7591394782066345,9.167426051990663,9.889691318586692,3.2737861111469284,-116.14833266256579,10.044552129495568,-30.02595645021729,62475,54847,23630,41854
2.345063000000002,2.030961036682129,-0.08494710177183151,0.023928238078951836,-0.48357051610946655,0.5720583200454712,-0.7591394782066345,9.064824042569834,9.64758334388759,3.322238598755394,-116.14833266256579,10.044552129495568,-30.02595645021729,61504,53420,33128,47328
2.3465620000000054,2.030961036682129,-0.08494710177183151,0.023928238078951836,-0.48357051610946655,0.5720583200454712,-0.7591394782066345,8.82701654039899,9.423931075542734,3.3852764207058965,-116.14833266256579,10.044552129495568,-30.02595645021729,61504,53420,33128,47328
2.348964,2.0257866382598877,-0.07932873070240021,0.016423389315605164,-0.5527352690696716,0.5499376058578491,-0.7480721473693848,8.325408018553693,8.971195820758135,3.3861443449051536,-114.30413577538748,11.73120724201988,-33.60816983602924,60689,50746,36663,50216
2.350478000000003,2.0257866382598877,-0.07932873070240021,0.016423389315605164,-0.5527352690696716,0.5499376058578491,-0.7480721473693848,7.810409122747479,8.50338973736478,3.4149887763556928,-114.30413577538748,11.73120724201988,-33.60816983602924,60689,50746,36663,50216
2.352923999999999,2.0403685569763184,-0.06836677342653275,0.02442256174981594,-0.4836585819721222,0.5953025221824646,-0.7177712321281433,7.338011749634825,8.31936370814365,3.5182685602739467,-114.4139068940217,11.544369580163954,-33.28491996791157,59763,48817,39363,51616
2.354437000000005,2.0403685569763184,-0.06836677342653275,0.02442256174981594,-0.4836585819721222,0.5953025221824646,-0.7177712321281433,6.732795608741085,8.177083794273948,3.561962777962768,-114.4139068940217,11.544369580163954,-33.28491996791157,59763,48817,39363,51616
2.357247000000003,2.0403685569763184,-0.06836677342653275,0.02442256174981594,-0.4836585819721222,0.5953025221824646,-0.7177712321281433,6.078551204811205,7.891858176262026,3.5416987852283546,-114.4139068940217,11.544369580163954,-33.28491996791157,59126,47502,41116,52923
2.358448000000004,2.035137414932251,-0.06253402680158615,0.01734321005642414,-0.5636842250823975,0.569419264793396,-0.703597903251648,5.690307591616184,7.629174086348752,3.5658224973306196,-112.46172549624296,13.221016071988943,-36.19197630590824,59126,47502,41116,52923
2.360836000000003,2.035137414932251,-0.06253402680158615,0.01734321005642414,-0.5636842250823975,0.569419264793396,-0.703597903251648,5.3957619750534205,7.462534770620314,3.606068187723897,-112.46172549624296,13.221016071988943,-36.19197630590824,59061,47206,40822,52498
2.3623600000000007,2.050063371658325,-0.051464010030031204,0.024855559691786766,-0.4922437369823456,0.6155343651771545,-0.6766957640647888,4.710583357165616,7.210837285468053,3.5788307076751114,-112.5837947370191,13.002596289539012,-35.85888362395999,59061,47206,40822,52498
2.364846000000005,2.050063371658325,-0.051464010030031204,0.024855559691786766,-0.4922437369823456,0.6155343651771545,-0.6766957640647888,3.8283028554205023,6.931987807737999,3.5240553430065797,-112.5837947370191,13.002596289539012,-35.85888362395999,58650,46121,43127,53921
2.3663650000000054,2.050063371658325,-0.051464010030031204,0.024855559691786766,-0.4922437369823456,0.6155343651771545,-0.6766957640647888,3.4249857504556322,6.733396417883008,3.616026013355812,-112.5837947370191,13.002596289539012,-35.85888362395999,58650,46121,43127,53921
2.3687550000000046,2.044696569442749,-0.04544701799750328,0.01819724589586258,-0.5817044973373413,0.5856754183769226,-0.6592323184013367,3.3312057284618,6.288149972083712,3.7063729543884234,-110.48434719403883,14.79523766784785,-37.883919393606085,58574,46133,44416,54122
2.3702690000000004,2.044696569442749,-0.04544701799750328,0.01819724589586258,-0.5817044973373413,0.5856754183769226,-0.6592323184013367,2.940627055622997,5.788721513906754,3.627621949374235,-110.48434719403883,14.79523766784785,-37.883919393606085,58574,46133,44416,54122
2.3727050000000016,2.059854745864868,-0.033901456743478775,0.025775471702218056,-0.5089014768600464,0.6342978477478027,-0.6330391764640808,2.263772414038344,5.71228612746039,3.502821959635378,-110.62584858874673,14.538924544710325,-37.54529280806441,58723,47454,45159,53724
2.3742280000000027,2.059854745864868,-0.033901456743478775,0.025775471702218056,-0.5089014768600464,0.6342978477478027,-0.6330391764640808,1.6357493610433296,5.799437008868797,3.4555449913320735,-110.62584858874673,14.538924544710325,-37.54529280806441,58723,47454,45159,53724
2.3769650000000038,2.059854745864868,-0.033901456743478775,0.025775471702218056,-0.5089014768600464,0.6342978477478027,-0.6330391764640808,1.2313048068309747,5.48916702396577,3.4848525464961773,-110.62584858874673,14.538924544710325,-37.54529280806441,58018,47818,47760,54827
2.3782360000000042,2.0542640686035156,-0.027722297236323357,0.01958625018596649,-0.6094112396240234,0.5990423560142517,-0.6079024076461792,1.0079147266954385,4.823807650910335,3.5325513595161504,-108.5382985779194,16.26550941543892,-38.75580902779558,58018,47818,47760,54827
2.380625,2.0542640686035156,-0.027722297236323357,0.01958625018596649,-0.6094112396240234,0.5990423560142517,-0.6079024076461792,0.7216215139815305,4.33277267754098,3.528065264659912,-108.5382985779194,16.26550941543892,-38.75580902779558,57119,49520,50542,54620
2.3821430000000037,2.0701727867126465,-0.01603320613503456,0.026949841529130936,-0.5320837497711182,0.6484242677688599,-0.5841136574745178,0.20597437147647657,4.15367003422708,3.4317592343721395,-108.705464843982,15.973304247634843,-38.39884351001837,57119,49520,50542,54620
2.3846630000000006,2.0701727867126465,-0.01603320613503456,0.026949841529130936,-0.5320837497711182,0.6484242677688599,-0.5841136574745178,-0.3644818246848986,3.9780779698621225,3.2810938251781057,-108.705464843982,15.973304247634843,-38.39884351001837,55682,49884,53350,55421
2.386142,2.0701727867126465,-0.01603320613503456,0.026949841529130936,-0.5320837497711182,0.6484242677688599,-0.5841136574745178,-0.7481947350754229,3.684784571643914,3.1681888444480877,-108.705464843982,15.973304247634843,-38.39884351001837,55682,49884,53350,55421
2.388548999999999,2.0643229484558105,-0.009732646867632866,0.021259911358356476,-0.6376078724861145,0.609222412109375,-0.5555660724639893,-0.9857823932982804,3.342098323636333,3.1497075717473737,-106.81493281541833,17.43894173228938,-38.844918881099645,54405,50351,54890,54935
2.3900570000000005,2.0643229484558105,-0.009732646867632866,0.021259911358356476,-0.6376078724861145,0.609222412109375,-0.5555660724639893,-1.1711997910309218,2.8444648360340885,3.182413586778528,-106.81493281541833,17.43894173228938,-38.844918881099645,54405,50351,54890,54935
2.3925,2.080723762512207,0.0019607404246926308,0.028782103210687637,-0.5575109124183655,0.6584040522575378,-0.5321229696273804,-1.3655267941904232,2.32739453353201,3.187330581099141,-106.99803426754875,17.12887572076675,-38.47051336658353,52946,51234,56193,54317
2.3940160000000033,2.080723762512207,0.0019607404246926308,0.028782103210687637,-0.5575109124183655,0.6584040522575378,-0.5321229696273804,-1.5552449307674334,2.0561467828174775,3.1750137273736336,-106.99803426754875,17.12887572076675,-38.47051336658353,52946,51234,56193,54317
2.396737000000001,2.080723762512207,0.0019607404246926308,0.028782103210687637,-0.5575109124183655,0.6584040522575378,-0.5321229696273804,-1.79455086052561,1.899182465013188,3.158729562572235,-106.99803426754875,17.12887572076675,-38.47051336658353,51849,52484,57086,53056
2.398023000000001,2.0746140480041504,0.008346629329025745,0.023613322526216507,-0.6638067364692688,0.616608202457428,-0.5020655989646912,-2.1201108521951095,1.670277510892316,3.076363316378264,-105.4431615342472,18.169825127946243,-38.313455423871545,51849,52484,57086,53056
2.400408000000003,2.0746140480041504,0.008346629329025745,0.023613322526216507,-0.6638067364692688,0.616608202457428,-0.5020655989646912,-2.360369261517153,1.3434571782369364,2.981851724032987,-105.4431615342472,18.169825127946243,-38.313455423871545,51319,52857,57381,52397
2.4019330000000045,2.091385841369629,0.021037403494119644,0.03145842254161835,-0.5815238356590271,0.6708179712295532,-0.47844189405441284,-2.3788750352998957,1.0203494252991818,2.953750847158798,-105.64803466282119,17.817359418598528,-37.93412337562584,51319,52857,57381,52397
2.4044239999999992,2.091385841369629,0.021037403494119644,0.03145842254161835,-0.5815238356590271,0.6708179712295532,-0.47844189405441284,-2.348192756381093,0.8498409359810222,2.928623922273901,-105.64803466282119,17.817359418598528,-37.93412337562584,50532,53763,57856,51131
2.405952000000005,2.091385841369629,0.021037403494119644,0.03145842254161835,-0.5815238356590271,0.6708179712295532,-0.47844189405441284,-2.476554457761822,0.8784643916401121,2.8778747245413507,-105.64803466282119,17.817359418598528,-37.93412337562584,50532,53763,57856,51131
2.4083240000000004,2.091385841369629,0.021037403494119644,0.03145842254161835,-0.5815238356590271,0.6708179712295532,-0.47844189405441284,-2.6346349063789636,1.0103238887965513,2.8464845774048047,-105.64803466282119,17.817359418598528,-37.93412337562584,50786,53760,57436,50365
2.409851999999999,2.102628707885742,0.040645450353622437,0.03455903008580208,-0.6027287840843201,0.6823364496231079,-0.42111635208129883,-2.598455862970237,1.0051773965690005,2.828852320459608,-104.62658061217206,18.074228746215603,-36.98388185397699,50786,53760,57436,50365
2.4123179999999995,2.102628707885742,0.040645450353622437,0.03455903008580208,-0.6027287840843201,0.6823364496231079,-0.42111635208129883,-2.5095302510114013,0.7418144668938655,2.7583920022349457,-104.62658061217206,18.074228746215603,-36.98388185397699,51668,54494,56871,49374
2.4138070000000007,2.102628707885742,0.040645450353622437,0.03455903008580208,-0.6027287840843201,0.6823364496231079,-0.42111635208129883,-2.5662670338227764,0.4844408533522643,2.655016877149667,-104.62658061217206,18.074228746215603,-36.98388185397699,51668,54494,56871,49374
2.416539000000004,2.102628707885742,0.040645450353622437,0.03455903008580208,-0.6027287840843201,0.6823364496231079,-0.42111635208129883,-2.673164455765794,0.5642900128419466,2.5942611179372532,-104.62658061217206,18.074228746215603,-36.98388185397699,51742,54925,57025,48822
2.4178110000000017,2.0960562229156494,0.047244179993867874,0.030545681715011597,-0.7108249068260193,0.6356893181800842,-0.38081449270248413,-2.708557866652947,0.7743544338310532,2.5591489368612126,-103.54398921716944,18.567698472578414,-36.31878793447383,51742,54925,57025,48822
2.420197,2.0960562229156494,0.047244179993867874,0.030545681715011597,-0.7108249068260193,0.6356893181800842,-0.38081449270248413,-2.7087203194794416,0.787421766351745,2.502329329739936,-103.54398921716944,18.567698472578414,-36.31878793447383,52505,55167,56437,48931
2.421721000000005,2.1141693592071533,0.060506295412778854,0.03840062767267227,-0.6202395558357239,0.6926347613334656,-0.35996657609939575,-2.637410719183153,0.7857985696673417,2.4531141127952716,-103.77174618966522,18.180896486259098,-35.894399988187736,52505,55167,56437,48931
2.4242180000000007,2.1141693592071533,0.060506295412778854,0.03840062767267227,-0.6202395558357239,0.6926347613334656,-0.35996657609939575,-2.5343245470761477,1.0592838417507315,2.426473447146773,-103.77174618966522,18.180896486259098,-35.894399988187736,52977,55286,56299,49008
2.4257289999999996,2.1141693592071533,0.060506295412778854,0.03840062767267227,-0.6202395558357239,0.6926347613334656,-0.35996657609939575,-2.5509962018161527,1.4397337805946635,2.356241628143639,-103.77174618966522,18.180896486259098,-35.894399988187736,52977,55286,56299,49008
2.4281150000000054,2.1141693592071533,0.060506295412778854,0.03840062767267227,-0.6202395558357239,0.6926347613334656,-0.35996657609939575,-2.594418244441568,1.73555784763872,2.251533857248885,-103.77174618966522,18.180896486259098,-35.894399988187736,53425,54353,55832,50569
2.4296360000000057,2.125871181488037,0.08100368827581406,0.04313504323363304,-0.6342976689338684,0.704023003578186,-0.29511669278144836,-2.5108530431248437,2.0586542821418417,2.1841863748643617,-102.98896436830643,18.30965349696791,-34.782913291013095,53425,54353,55832,50569
2.432080000000002,2.125871181488037,0.08100368827581406,0.04313504323363304,-0.6342976689338684,0.704023003578186,-0.29511669278144836,-2.4560321384016714,2.3543811438061097,2.1455821238089543,-102.98896436830643,18.30965349696791,-34.782913291013095,54390,53883,54848,51224
2.4335940000000047,2.125871181488037,0.08100368827581406,0.04313504323363304,-0.6342976689338684,0.704023003578186,-0.29511669278144836,-2.5375741362382627,2.4747829230047014,2.0851498055109308,-102.98896436830643,18.30965349696791,-34.782913291013095,54390,53883,54848,51224
2.436326000000001,2.125871181488037,0.08100368827581406,0.04313504323363304,-0.6342976689338684,0.704023003578186,-0.29511669278144836,-2.584803433958055,2.64194288672625,2.012880535115832,-102.98896436830643,18.30965349696791,-34.782913291013095,55142,53060,54347,52458
2.4376039999999994,2.1189982891082764,0.08780421316623688,0.04041777178645134,-0.7392868399620056,0.6540131568908691,-0.24814347922801971,-2.5255403765366307,2.9946918889126954,1.9574562912477025,-101.84314062703834,19.243948781399524,-34.20848314361742,55142,53060,54347,52458
2.4400080000000015,2.1189982891082764,0.08780421316623688,0.04041777178645134,-0.7392868399620056,0.6540131568908691,-0.24814347922801971,-2.456222021787394,3.4273908512360824,1.9090117931225072,-101.84314062703834,19.243948781399524,-34.20848314361742,55786,52241,53269,53310
2.441510000000002,2.1381916999816895,0.10181360691785812,0.0483146570622921,-0.6419553756713867,0.714597761631012,-0.22976738214492798,-2.442539765371003,3.746765917589982,1.8361979062844873,-102.08654412542468,18.828393912014672,-33.745373750354176,55786,52241,53269,53310
2.444004000000001,2.1381916999816895,0.10181360691785812,0.0483146570622921,-0.6419553756713867,0.714597761631012,-0.22976738214492798,-2.389177207660758,3.8884695233997904,1.7569544827847434,-102.08654412542468,18.828393912014672,-33.745373750354176,56246,51375,52737,54275
2.445527000000002,2.1381916999816895,0.10181360691785812,0.0483146570622921,-0.6419553756713867,0.714597761631012,-0.22976738214492798,-2.256486005295887,3.929435598867934,1.7226460437256887,-102.08654412542468,18.828393912014672,-33.745373750354176,56246,51375,52737,54275
2.4479000000000015,2.1381916999816895,0.10181360691785812,0.0483146570622921,-0.6419553756713867,0.714597761631012,-0.22976738214492798,-2.1510057845269555,4.00754584732385,1.676813041365425,-102.08654412542468,18.828393912014672,-33.745373750354176,56431,50957,52264,54415
2.449425000000003,2.150830030441284,0.12276455014944077,0.054753292351961136,-0.6467679738998413,0.7218724489212036,-0.1590302586555481,-2.121123519199612,4.289380994951991,1.5955430854341854,-101.06077758130246,19.763600004923628,-32.7796740428011,56431,50957,52264,54415
2.4518700000000027,2.150830030441284,0.12276455014944077,0.054753292351961136,-0.6467679738998413,0.7218724489212036,-0.1590302586555481,-2.0351134028441407,4.70360001615521,1.5485195169086017,-101.06077758130246,19.763600004923628,-32.7796740428011,56582,50708,51737,54450
2.4533820000000053,2.150830030441284,0.12276455014944077,0.054753292351961136,-0.6467679738998413,0.7218724489212036,-0.1590302586555481,-1.7882575445536437,5.021632583003601,1.5440094536025526,-101.06077758130246,19.763600004923628,-32.7796740428011,56582,50708,51737,54450
2.4560880000000034,2.150830030441284,0.12276455014944077,0.054753292351961136,-0.6467679738998413,0.7218724489212036,-0.1590302586555481,-1.5448092008779033,5.172152849918225,1.5222789912138874,-101.06077758130246,19.763600004923628,-32.7796740428011,57517,50466,49931,53985
2.4573930000000037,2.1438424587249756,0.12971027195453644,0.053432319313287735,-0.7498018145561218,0.6645228266716003,-0.10615308582782745,-1.4195586042826047,5.324488860064066,1.4773276283324945,-99.7156792123091,21.414903312804412,-32.4625727321409,57517,50466,49931,53985
2.459783000000003,2.1438424587249756,0.12971027195453644,0.053432319313287735,-0.7498018145561218,0.6645228266716003,-0.10615308582782745,-1.3194971173836572,5.64050434870283,1.456486395431807,-99.7156792123091,21.414903312804412,-32.4625727321409,58015,49717,48126,53986
2.461298999999999,2.163639545440674,0.14376741647720337,0.06182248517870903,-0.6489374041557312,0.7251695990562439,-0.08725138008594513,-1.248647178691516,5.871383903613942,1.4346340934232709,-99.97178763983463,20.990322088395775,-31.96507248235711,58015,49717,48126,53986
2.463931000000004,2.163639545440674,0.14376741647720337,0.06182248517870903,-0.6489374041557312,0.7251695990562439,-0.08725138008594513,-1.1923692585359615,5.94189109347379,1.3720304998885056,-99.97178763983463,20.990322088395775,-31.96507248235711,58270,49461,47398,54190
2.4653020000000034,2.163639545440674,0.14376741647720337,0.06182248517870903,-0.6489374041557312,0.7251695990562439,-0.08725138008594513,-0.9866875351737711,6.2130078166626905,1.3213991470341917,-99.97178763983463,20.990322088395775,-31.96507248235711,58270,49461,47398,54190
2.4676920000000027,2.156642436981201,0.15072758495807648,0.06121929734945297,-0.7497072219848633,0.6639246344566345,-0.03514530509710312,-0.7740361860807887,6.617353967072767,1.3132631899039997,-98.51664595516665,22.971728194207934,-31.872405748210802,58923,48419,44722,53868
2.469217000000004,2.156642436981201,0.15072758495807648,0.06121929734945297,-0.7497072219848633,0.6639246344566345,-0.03514530509710312,-0.7552466524838982,6.794519160693635,1.3071013009318289,-98.51664595516665,22.971728194207934,-31.872405748210802,58923,48419,44722,53868
2.4716560000000025,2.177064895629883,0.16529621183872223,0.06970635056495667,-0.6455594301223755,0.7272542119026184,-0.017178412526845932,-0.8119765110764391,6.756100931440369,1.2975737089740158,-98.7895943761389,22.516574931050375,-31.359311864867543,58923,48379,44232,53934
2.473178,2.177064895629883,0.16529621183872223,0.06970635056495667,-0.6455594301223755,0.7272542119026184,-0.017178412526845932,-0.7667555697137028,6.734153820897026,1.3106913752393101,-98.7895943761389,22.516574931050375,-31.359311864867543,58923,48379,44232,53934
2.4758910000000034,2.177064895629883,0.16529621183872223,0.06970635056495667,-0.6455594301223755,0.7272542119026184,-0.017178412526845932,-0.7063302422135408,6.796148482648545,1.3108530291174778,-98.7895943761389,22.516574931050375,-31.359311864867543,58649,48297,45259,54484
2.477184000000001,2.170118570327759,0.1722603738307953,0.06978796422481537,-0.7429685592651367,0.6625829339027405,0.031152555719017982,-0.724310907208347,6.829413495192506,1.2574936672005412,-97.23377764516194,24.784051148415163,-31.407921686933076,58649,48297,45259,54484
2.479725000000006,2.170118570327759,0.1722603738307953,0.06978796422481537,-0.7429685592651367,0.6625829339027405,0.031152555719017982,-0.7437330081431586,6.7841530724666095,1.2092254703395091,-97.23377764516194,24.784051148415163,-31.407921686933076,58433,47717,45336,54942
2.4810900000000036,2.1902928352355957,0.18707309663295746,0.07849312573671341,-0.6401647329330444,0.727389395236969,0.049519069492816925,-0.7406203720401012,6.807905273596808,1.1946513212740504,-97.50701249925811,24.319534152973436,-30.898262590919654,58433,47717,45336,54942
2.4835880000000032,2.1902928352355957,0.18707309663295746,0.07849312573671341,-0.6401647329330444,0.727389395236969,0.049519069492816925,-0.7831615075559453,6.938078989783228,1.1736498992337947,-97.50701249925811,24.319534152973436,-30.898262590919654,57960,47570,46829,55537
2.485099000000002,2.1902928352355957,0.18707309663295746,0.07849312573671341,-0.6401647329330444,0.727389395236969,0.049519069492816925,-0.8681423787291285,7.024971544565897,1.1544909851937102,-97.50701249925811,24.319534152973436,-30.898262590919654,57960,47570,46829,55537
2.4874950000000027,2.183415651321411,0.19401974976062775,0.07922190427780151,-0.7344376444816589,0.659113883972168,0.09378019720315933,-0.8997658187771653,6.986057967349877,1.1578268607751434,-95.9767931468974,26.62614691713256,-30.912159045308222,57429,46246,47339,56141
2.4890030000000043,2.183415651321411,0.19401974976062775,0.07922190427780151,-0.7344376444816589,0.659113883972168,0.09378019720315933,-0.8779104541333757,6.881077222443389,1.1695042895229228,-95.9767931468974,26.62614691713256,-30.912159045308222,57429,46246,47339,56141
2.4914619999999994,2.2044739723205566,0.20895780622959137,0.08820687979459763,-0.6272546648979187,0.7246053218841553,0.11206872761249542,-0.9254709825137465,6.755792537386138,1.130278456669091,-96.27142944598978,26.13956990610899,-30.376395642703095,56873,46570,48321,56120
2.492965000000004,2.2044739723205566,0.20895780622959137,0.08820687979459763,-0.6272546648979187,0.7246053218841553,0.11206872761249542,-1.0839815316469357,6.707495578385333,1.0653331455878192,-96.27142944598978,26.13956990610899,-30.376395642703095,56873,46570,48321,56120
2.49568,2.2044739723205566,0.20895780622959137,0.08820687979459763,-0.6272546648979187,0.7246053218841553,0.11206872761249542,-1.1969095487203831,6.804890042610621,1.0285397109156116,-96.27142944598978,26.13956990610899,-30.376395642703095,56501,45811,49006,56557
2.4969680000000007,2.1977345943450928,0.21585296094417572,0.08955209702253342,-0.7196463346481323,0.6516934633255005,0.15451516211032867,-1.156453868075153,6.943945401032455,0.9949617103645383,-94.79493811795705,28.429508086749554,-30.285538620848218,56501,45811,49006,56557
2.4993670000000057,2.1977345943450928,0.21585296094417572,0.08955209702253342,-0.7196463346481323,0.6516934633255005,0.15451516211032867,-1.0387836266276287,7.008023187388633,0.9447272350916733,-94.79493811795705,28.429508086749554,-30.285538620848218,56703,44725,47802,56633
2.5008770000000005,2.2186243534088135,0.23087969422340393,0.09887882322072983,-0.6136620044708252,0.7179843783378601,0.17380297183990479,-0.9713598446778745,7.010760916989234,0.9108638768297981,-95.09049339146402,27.938129088391708,-29.75347463635854,56703,44725,47802,56633
2.5033729999999994,2.2186243534088135,0.23087969422340393,0.09887882322072983,-0.6136620044708252,0.7179843783378601,0.17380297183990479,-0.9709233525752106,6.998517300193704,0.8896107860665298,-95.09049339146402,27.938129088391708,-29.75347463635854,56847,44471,47681,56890
2.5048800000000044,2.2186243534088135,0.23087969422340393,0.09887882322072983,-0.6136620044708252,0.7179843783378601,0.17380297183990479,-1.0041136634505956,6.8650348726689705,0.8368781991121432,-95.09049339146402,27.938129088391708,-29.75347463635854,56847,44471,47681,56890
2.5073220000000003,2.2186243534088135,0.23087969422340393,0.09887882322072983,-0.6136620044708252,0.7179843783378601,0.17380297183990479,-1.0215892599446683,6.656831601807665,0.761206141213223,-95.09049339146402,27.938129088391708,-29.75347463635854,57096,44338,46703,56459
2.5087980000000023,2.2332797050476074,0.2527979910373688,0.11052616685628891,-0.5976545810699463,0.7064531445503235,0.23596668243408203,-0.98600263672043,6.496300512355433,0.7121821392348263,-93.98440352974482,29.751554938936327,-29.067774774752166,57096,44338,46703,56459
2.511225000000006,2.2332797050476074,0.2527979910373688,0.11052616685628891,-0.5976545810699463,0.7064531445503235,0.23596668243408203,-0.9457530181645446,6.396506539987984,0.6901929507462601,-93.98440352974482,29.751554938936327,-29.067774774752166,56864,45581,47300,55988
2.51275,2.2332797050476074,0.2527979910373688,0.11052616685628891,-0.5976545810699463,0.7064531445503235,0.23596668243408203,-0.9308722060995634,6.358911760143772,0.6593074726362842,-93.98440352974482,29.751554938936327,-29.067774774752166,56864,45581,47300,55988
2.5154720000000017,2.2332797050476074,0.2527979910373688,0.11052616685628891,-0.5976545810699463,0.7064531445503235,0.23596668243408203,-0.895461018612134,6.296227872302141,0.6315141242889719,-93.98440352974482,29.751554938936327,-29.067774774752166,56667,46323,47889,55716
2.5167620000000026,2.226853370666504,0.25946104526519775,0.11309771984815598,-0.686547577381134,0.6237966418266296,0.2757999300956726,-0.7789128335108874,6.255506008705956,0.6331218080600256,-92.75004637127252,31.884559590378135,-28.901226981054265,56667,46323,47889,55716
2.519270000000004,2.226853370666504,0.25946104526519775,0.11309771984815598,-0.686547577381134,0.6237966418266296,0.2757999300956726,-0.6766682203083472,6.189545367459092,0.6129307193604535,-92.75004637127252,31.884559590378135,-28.901226981054265,56484,46201,47787,55612
2.520671000000002,2.248718738555908,0.2746993899345398,0.12263789027929306,-0.57578444480896,0.6922630667686462,0.2937720715999603,-0.6658689023509942,5.983329880035423,0.539467753585754,-93.06541134524046,31.366405783331857,-28.344479367915554,56484,46201,47787,55612
2.523158000000003,2.248718738555908,0.2746993899345398,0.12263789027929306,-0.57578444480896,0.6922630667686462,0.2937720715999603,-0.6401282519928878,5.735897181052815,0.4747596968680946,-93.06541134524046,31.366405783331857,-28.344479367915554,55883,46585,49159,55884
2.524681000000004,2.248718738555908,0.2746993899345398,0.12263789027929306,-0.57578444480896,0.6922630667686462,0.2937720715999603,-0.5737806534396347,5.5753250789197955,0.45321159443507275,-93.06541134524046,31.366405783331857,-28.344479367915554,55883,46585,49159,55884
2.5270620000000052,2.248718738555908,0.2746993899345398,0.12263789027929306,-0.57578444480896,0.6922630667686462,0.2937720715999603,-0.5628551682256391,5.391274548616637,0.4260440223649019,-93.06541134524046,31.366405783331857,-28.344479367915554,55911,46598,48486,55125
2.5285869999999995,2.2640326023101807,0.296572208404541,0.13599982857704163,-0.554746150970459,0.6744059920310974,0.3534112870693207,-0.5758315537951048,5.1847735703241105,0.3805143207632846,-92.29120186728287,32.80542557045388,-27.673530519580474,55911,46598,48486,55125
2.5310290000000024,2.2640326023101807,0.296572208404541,0.13599982857704163,-0.554746150970459,0.6744059920310974,0.3534112870693207,-0.511045732773615,4.999974159122423,0.35157261735393025,-92.29120186728287,32.80542557045388,-27.673530519580474,55139,47691,49530,54573
2.5325430000000053,2.2640326023101807,0.296572208404541,0.13599982857704163,-0.554746150970459,0.6744059920310974,0.3534112870693207,-0.41680901194234776,4.757077356108438,0.3056479689626542,-92.29120186728287,32.80542557045388,-27.673530519580474,55139,47691,49530,54573
2.535260000000002,2.2640326023101807,0.296572208404541,0.13599982857704163,-0.554746150970459,0.6744059920310974,0.3534112870693207,-0.3765345594092975,4.4975267415337505,0.23795542412464069,-92.29120186728287,32.80542557045388,-27.673530519580474,54290,48431,50520,53950
2.536546000000002,2.258058786392212,0.30287569761276245,0.1397269368171692,-0.6392493844032288,0.584651529788971,0.38977980613708496,-0.36614307128337636,4.358337159792978,0.20868112518464904,-91.43555971123084,34.433334627540155,-27.57773714583155,54290,48431,50520,53950
2.538928,2.258058786392212,0.30287569761276245,0.1397269368171692,-0.6392493844032288,0.584651529788971,0.38977980613708496,-0.2866955497755917,4.35239058739494,0.21311630372979656,-91.43555971123084,34.433334627540155,-27.57773714583155,53844,48405,50610,53700
2.540461000000003,2.2798144817352295,0.3179057836532593,0.14944927394390106,-0.5296014547348022,0.6529303789138794,0.4077439308166504,-0.13560939441883896,4.254213952757495,0.20935264125351252,-91.74018397383692,33.92639653376524,-27.01051821677858,53844,48405,50610,53700
2.542939000000006,2.2798144817352295,0.3179057836532593,0.14944927394390106,-0.5296014547348022,0.6529303789138794,0.4077439308166504,0.00410733691310064,3.992909113972774,0.17987812253381738,-91.74018397383692,33.92639653376524,-27.01051821677858,53666,48737,50672,53187
2.544455000000002,2.2798144817352295,0.3179057836532593,0.14944927394390106,-0.5296014547348022,0.6529303789138794,0.4077439308166504,0.07137050346146745,3.725697117574147,0.15016358642087882,-91.74018397383692,33.92639653376524,-27.01051821677858,53666,48737,50672,53187
2.5469490000000006,2.2741074562072754,0.3239850699901581,0.15370523929595947,-0.6112381815910339,0.561698853969574,0.44147419929504395,0.0716461905685611,3.524832187096556,0.12895606067938603,-91.07405357422365,35.26975016385032,-26.992582263834358,53793,48935,49937,52015
2.5483700000000025,2.2741074562072754,0.3239850699901581,0.15370523929595947,-0.6112381815910339,0.561698853969574,0.44147419929504395,0.07567090941070016,3.30607400988694,0.10164385399488869,-91.07405357422365,35.26975016385032,-26.992582263834358,53793,48935,49937,52015
2.5508050000000004,2.29583477973938,0.339479923248291,0.16394923627376556,-0.5020760893821716,0.6327141523361206,0.4611491858959198,0.1418327524779202,3.103631955411804,0.07367505326601072,-91.37533671217749,34.753657042537284,-26.421239241877593,52787,49816,50706,51134
2.5523280000000015,2.29583477973938,0.339479923248291,0.16394923627376556,-0.5020760893821716,0.6327141523361206,0.4611491858959198,0.2790848512361473,2.973363430690578,0.05820354791006068,-91.37533671217749,34.753657042537284,-26.421239241877593,52787,49816,50706,51134
2.5550430000000053,2.29583477973938,0.339479923248291,0.16394923627376556,-0.5020760893821716,0.6327141523361206,0.4611491858959198,0.40777770005367103,2.8661094114775985,0.04384075396661346,-91.37533671217749,34.753657042537284,-26.421239241877593,52324,50101,50772,50066
2.5563369999999996,2.29583477973938,0.339479923248291,0.16394923627376556,-0.5020760893821716,0.6327141523361206,0.4611491858959198,0.4634646314738233,2.7636663927738474,-0.0037101303376301997,-91.37533671217749,34.753657042537284,-26.421239241877593,52324,50101,50772,50066
2.5587300000000033,2.31249737739563,0.3606548309326172,0.17947444319725037,-0.471360445022583,0.6101516485214233,0.5153654217720032,0.523706733490988,2.6854807768590834,-0.04892729594131313,-91.19580107639091,35.26687384755894,-25.895922402816332,52120,50257,50799,49795


==> figure_data/flip_-36_0_6.csv <==
time,x,y,z,vx,vy,vz,gyro_x,gyro_y,gyro_z,yaw,roll,pitch,pwm_m1,pwm_m2,pwm_m3,pwm_m4
0.0015090000000018335,0.02964775077998638,0.02291572093963623,0.9450177550315857,-0.03578488901257515,-0.008839841932058334,0.0014039867091923952,0.938595175743103,1.1335278749465942,-0.7953954935073853,2.583741474497538,0.1932687914629697,-0.5318495148816273,34618,35260,35144,36195
0.010744000000002415,0.029650932177901268,0.022914007306098938,0.9450145959854126,-0.03548721969127655,-0.00899758655577898,0.0010639018146321177,0.35048121213912964,2.102553129196167,-0.7118033766746521,2.57065395408127,0.19262267480672493,-0.5259241857756215,35124,34893,34071,36030
0.021306000000000495,0.029653871431946754,0.022912411019206047,0.945015549659729,-0.03521202504634857,-0.009152628481388092,0.0024387298617511988,-0.7155566811561584,-1.905049204826355,0.8027925491333008,2.559944028631577,0.20088494867728368,-0.5102595354843692,34576,35496,35747,35966
0.03052400000000125,0.02965697832405567,0.02291087992489338,0.9450203776359558,-0.03488428145647049,-0.009308197535574436,0.002854173304513097,-1.5583490133285522,0.10193627327680588,-0.12436553835868835,2.5641397017847436,0.20095336686505433,-0.5108492342340789,34356,34962,35810,36364
0.0410889999999963,0.029659869149327278,0.022909358143806458,0.9450207352638245,-0.034581881016492844,-0.009455898776650429,0.0016309540951624513,-2.7617342472076416,-2.307921886444092,-0.09197056293487549,2.5659854419202595,0.18439363887009855,-0.5121219861374127,34380,35121,35327,35899
0.05032199999999648,0.02966275066137314,0.022907931357622147,0.9450176954269409,-0.03429850935935974,-0.009576360695064068,0.0015074817929416895,-1.5725860595703125,-0.8343884348869324,0.24439311027526855,2.5666898300571654,0.16108763042412785,-0.5294172364015867,40000,40000,40000,50000
0.060213999999996305,0.029665399342775345,0.0229069534689188,0.9450188279151917,-0.034074101597070694,-0.009634394198656082,0.002717347349971533,4.540990829467773,-5.20452356338501,5.923242568969727,2.5648313196982526,0.13919418630399652,-0.5391646936224072,40000,40000,40000,50000
0.07011100000000078,0.029667682945728302,0.022906029596924782,0.9450328946113586,-0.03390798717737198,-0.009689942002296448,0.007070673163980246,17.441194534301758,-20.81923484802246,10.115555763244629,2.597885293412199,0.15269810155417204,-0.5666898938450116,40000,40000,40000,50000
0.08000199999999677,0.029669253155589104,0.02290538139641285,0.9450783133506775,-0.033904463052749634,-0.009799942374229431,0.01857503317296505,35.49665832519531,-40.44166946411133,18.366498947143555,2.6901720728385223,0.27874266336016673,-0.7214190719338864,40000,40000,40000,50000
0.08990300000000206,0.02966882474720478,0.02290349081158638,0.9456894397735596,-0.034359052777290344,-0.010299665853381157,0.03810545429587364,61.11838150024414,-64.22728729248047,18.435710906982422,2.8381368163729594,0.571081975504671,-1.0443265208132644,40000,40000,40000,50000
0.09978900000000067,0.029664846137166023,0.02289862185716629,0.9460878968238831,-0.035595282912254333,-0.011569727212190628,0.06011400371789932,86.4764633178711,-88.14566040039062,20.982894897460938,3.0058556007800177,1.0955717381636243,-1.59138851815099,40000,40000,40000,50000
0.10967999999999666,0.029139209538698196,0.022887086495757103,0.9469124674797058,-0.04012621194124222,-0.01418406143784523,0.08625312149524689,112.9530029296875,-121.93565368652344,25.3197078704834,3.1867507281744407,1.8625820760569878,-2.4158948243805507,40000,40000,40000,50000
0.11957399999999689,0.02885780856013298,0.022349154576659203,0.9479575753211975,-0.045393723994493484,-0.0207653921097517,0.11367516219615936,142.50634765625,-148.96620178222656,27.909679412841797,3.3727953917355245,2.9036570361084455,-3.521534086983114,40000,40000,40000,50000
0.12947999999999957,0.02868962287902832,0.02204998955130577,0.9491170048713684,-0.052593130618333817,-0.0289031770080328,0.1426004022359848,170.5885772705078,-183.16232299804688,28.61717987060547,3.5508183238762396,4.219939443409538,-4.92873973086723,40000,40000,40000,50000
0.1393650000000016,0.02805105596780777,0.021342219784855843,0.9508537650108337,-0.06446929275989532,-0.041767943650484085,0.1734602153301239,202.24392700195312,-213.64366149902344,31.6130313873291,3.679366997262174,5.831238438288757,-6.654439628580211,40000,40000,40000,50000
0.1493140000000021,0.027674688026309013,0.020926836878061295,0.952360212802887,-0.078778475522995,-0.05724134296178818,0.20285309851169586,231.11431884765625,-242.1546630859375,34.24715042114258,3.7408578658852294,7.736907507103918,-8.71594163200293,37638,63192,18899,424
0.16006899999999952,0.026849839836359024,0.019568495452404022,0.9548975825309753,-0.10050780326128006,-0.08288060873746872,0.23725414276123047,245.28073120117188,-261.7410888671875,45.792877197265625,3.700016750365027,10.192574521843172,-11.305893159524222,37167,60359,36070,1555
0.16912099999999555,0.02586522325873375,0.018296631053090096,0.9571953415870667,-0.12489023804664612,-0.11050081998109818,0.2618258595466614,206.23204040527344,-252.7698974609375,49.611141204833984,3.586943626279042,12.660194841752306,-13.888345437202656,34888,53624,41900,3668
0.17985699999999996,0.02423045225441456,0.017020920291543007,0.95943683385849,-0.1541852205991745,-0.14080028235912323,0.27658990025520325,147.5014190673828,-210.8722381591797,43.972835540771484,3.434551721506987,14.916497972244708,-16.528320985857224,37495,44282,39172,5410
0.18889099999999961,0.02277170866727829,0.015214810147881508,0.9621297717094421,-0.18511420488357544,-0.1756604164838791,0.2875228524208069,80.50452423095703,-145.3536376953125,36.99113464355469,3.2514525374502075,16.6383437539238,-18.815924496530883,37521,38425,35633,7452
0.19964500000000043,0.020876722410321236,0.013133219443261623,0.9650218486785889,-0.2192336767911911,-0.21245352923870087,0.2940943241119385,13.087434768676758,-79.29537200927734,24.358951568603516,3.134131204549184,17.69841660192661,-20.498810207583837,35768,30379,30292,12946


==> figure_data/flip_400_3_4.csv <==
time,x,y,z,vx,vy,vz,gyro_x,gyro_y,gyro_z,yaw,roll,pitch,pwm_m1,pwm_m2,pwm_m3,pwm_m4
0.0,0.036339472979307175,0.05764372646808624,1.3010073900222778,-0.03421672433614731,-0.01861424930393696,0.0002489849575795233,0.053718385160203726,-0.03167380292096383,0.040256193234826446,-0.39029657270909884,0.43999295014744744,-0.5985795284778798,35026,34832,34144,35758
0.0010749999999970896,0.036339472979307175,0.05764372646808624,1.3010073900222778,-0.03421672433614731,-0.01861424930393696,0.0002489849575795233,0.038043559938593756,-0.04877831288426921,0.028771901922726596,-0.39029657270909884,0.43999295014744744,-0.5985795284778798,35026,34832,34144,35758
0.003918000000005122,0.03667578101158142,0.05782695487141609,1.3010034561157227,-0.03328293561935425,-0.0179158803075552,0.00021766414283774793,0.012471870506896097,-0.07509185496593286,0.006676191151746374,-0.39029657270909884,0.43999295014744744,-0.5985795284778798,34815,34860,34440,35778
0.005039000000004307,0.03633778542280197,0.05764399841427803,1.3010095357894897,-0.03431592509150505,-0.01867561787366867,0.0009932684479281306,0.001067893332329429,-0.09184784868870935,-0.01370183689218698,-0.3797661343296254,0.4572970882195754,-0.6050239575306576,34815,34860,34440,35778
0.007873999999996158,0.03633778542280197,0.05764399841427803,1.3010095357894897,-0.03431592509150505,-0.01867561787366867,0.0009932684479281306,0.006855401087162691,-0.08762788684915386,-0.02000354598277618,-0.3797661343296254,0.4572970882195754,-0.6050239575306576,34866,35107,34521,35714
0.008990999999994528,0.03633778542280197,0.05764399841427803,1.3010095357894897,-0.03431592509150505,-0.01867561787366867,0.0009932684479281306,0.021147895900210222,-0.06514097851998701,-0.006004554408396,-0.3797661343296254,0.4572970882195754,-0.6050239575306576,34866,35107,34521,35714
0.06328600000000734,0.03667053207755089,0.05782366544008255,1.3010059595108032,-0.033936768770217896,-0.01844901405274868,0.0012122016632929444,0.028784822415202683,-0.06436372247227978,0.025200538402497686,-0.40676855289927377,0.45554692619474235,-0.6931250892838804,35642,35482,34163,35863
0.06439400000000023,0.036325179040431976,0.057635240256786346,1.3010224103927612,-0.03513430431485176,-0.019236072897911072,0.0020693144761025906,0.026984153091875428,-0.07145833784316963,0.03320042256514892,-0.4025310931041312,0.4669137251226556,-0.7180388367818725,35642,35482,34163,35863
0.06724800000000687,0.036325179040431976,0.057635240256786346,1.3010224103927612,-0.03513430431485176,-0.019236072897911072,0.0020693144761025906,0.039721617741452685,-0.0589290429252687,0.013360629780493587,-0.4025310931041312,0.4669137251226556,-0.7180388367818725,35586,35386,34193,35919
0.06836299999999755,0.036325179040431976,0.057635240256786346,1.3010224103927612,-0.03513430431485176,-0.019236072897911072,0.0020693144761025906,0.06694613152468076,-0.03989858895707765,-0.004022528756246527,-0.4025310931041312,0.4669137251226556,-0.7180388367818725,35586,35386,34193,35919
0.07120399999999791,0.036325179040431976,0.057635240256786346,1.3010224103927612,-0.03513430431485176,-0.019236072897911072,0.0020693144761025906,0.08773983948347806,-0.02436053162160546,-0.00015750034490250912,-0.4025310931041312,0.4669137251226556,-0.7180388367818725,35582,35191,33958,35819
0.07228399999999965,0.036325179040431976,0.057635240256786346,1.3010224103927612,-0.03513430431485176,-0.019236072897911072,0.0020693144761025906,0.10048734300200815,-0.015474833267015332,0.006706473686024367,-0.4025310931041312,0.4669137251226556,-0.7180388367818725,35582,35191,33958,35819
0.07520500000000174,0.036321572959423065,0.057633329182863235,1.3004828691482544,-0.03537049517035484,-0.01933571882545948,-0.0007980100926943123,0.10018099625286497,-0.03020571456411163,0.012912806759629154,-0.3988260846835046,0.4833529771245061,-0.7314295476052539,35540,35333,33833,35612
0.07627599999999803,0.036321572959423065,0.057633329182863235,1.3004828691482544,-0.03537049517035484,-0.01933571882545948,-0.0007980100926943123,0.07618755433979713,-0.05237700085340125,0.01719878274500229,-0.3988260846835046,0.4833529771245061,-0.7314295476052539,35540,35333,33833,35612
0.07914599999999336,0.036321572959423065,0.057633329182863235,1.3004828691482544,-0.03537049517035484,-0.01933571882545948,-0.0007980100926943123,0.05956595454471796,-0.04413682257842461,0.019748725158942233,-0.3988260846835046,0.4833529771245061,-0.7314295476052539,35173,35364,34156,35521
0.08021899999999732,0.036321572959423065,0.057633329182863235,1.3004828691482544,-0.03537049517035484,-0.01933571882545948,-0.0007980100926943123,0.05989087684246444,-0.030856784629824947,0.021989949986190447,-0.3988260846835046,0.4833529771245061,-0.7314295476052539,35173,35364,34156,35521
0.08308000000000175,0.0366673618555069,0.05782175436615944,1.3002315759658813,-0.03437308967113495,-0.018633466213941574,-0.002127260435372591,0.08527258718108778,-0.017685241367321587,0.015576552496791449,-0.3988260846835046,0.4833529771245061,-0.7314295476052539,35349,35268,33966,35656
0.08419199999999546,0.03631739690899849,0.05763130262494087,1.3002079725265503,-0.035619452595710754,-0.019457101821899414,-0.0025907966773957014,0.10100808254128112,-0.015612835986049177,0.002143264321657096,-0.39356146022011546,0.5049942578446885,-0.7421816543801597,35349,35268,33966,35656
0.0870350000000035,0.03631739690899849,0.05763130262494087,1.3002079725265503,-0.035619452595710754,-0.019457101821899414,-0.0025907966773957014,0.10538239953314192,-0.0007631177572033845,-0.0024857173194053755,-0.39356146022011546,0.5049942578446885,-0.7421816543801597,35595,35146,33824,35795
0.08815799999999581,0.03631739690899849,0.05763130262494087,1.3002079725265503,-0.035619452595710754,-0.019457101821899414,-0.0025907966773957014,0.08573864037185164,0.026632884224688576,4.939188543377476e-05,-0.39356146022011546,0.5049942578446885,-0.7421816543801597,35595,35146,33824,35795
0.0909890000000014,0.03631739690899849,0.05763130262494087,1.3002079725265503,-0.035619452595710754,-0.019457101821899414,-0.0025907966773957014,0.04192811328361058,0.08636521559732004,-0.00020724654909508238,-0.39356146022011546,0.5049942578446885,-0.7421816543801597,35785,34670,33775,36512
0.09207000000000698,0.03631739690899849,0.05763130262494087,1.3002079725265503,-0.035619452595710754,-0.019457101821899414,-0.0025907966773957014,0.011631392471326602,0.13580662646469455,-0.00903544603015014,-0.39356146022011546,0.5049942578446885,-0.7421816543801597,35785,34670,33775,36512
0.09500500000000466,0.03631284087896347,0.05762898176908493,1.300067663192749,-0.03588378056883812,-0.01961294747889042,-0.0032364355865865946,0.015455983079924615,0.15068886165638332,-0.015582129530621103,-0.39307111195252925,0.5263415815870462,-0.7328087392563519,36295,34269,33510,37072
0.0960850000000064,0.03631284087896347,0.05762898176908493,1.300067663192749,-0.03588378056883812,-0.01961294747889042,-0.0032364355865865946,0.023870428837841413,0.14633659064492133,-0.01396094894238678,-0.39307111195252925,0.5263415815870462,-0.7328087392563519,36295,34269,33510,37072
0.09895100000000093,0.03631284087896347,0.05762898176908493,1.300067663192749,-0.03588378056883812,-0.01961294747889042,-0.0032364355865865946,0.025271014383438508,0.11551972222252854,-0.0024728527429092066,-0.39307111195252925,0.5263415815870462,-0.7328087392563519,36439,34396,33623,37053
0.10002099999999337,0.03631284087896347,0.05762898176908493,1.300067663192749,-0.03588378056883812,-0.01961294747889042,-0.0032364355865865946,0.014653404115321008,0.08505995041280176,0.015040069098167994,-0.39307111195252925,0.5263415815870462,-0.7328087392563519,36439,34396,33623,37053
0.10286999999999534,0.0371781550347805,0.05781969055533409,1.3000322580337524,-0.03282789885997772,-0.018896060064435005,-0.003445835318416357,-0.015896332604980013,0.0552228173435571,0.018547785148938612,-0.3952415578592784,0.5224678189384582,-0.7204576530702329,35860,34848,34324,36736
0.10397500000000583,0.03684364631772041,0.05762621387839317,1.3000026941299438,-0.03407333791255951,-0.01979967951774597,-0.002461598953232169,-0.02921742380596163,0.03895009581246752,0.0026270214219233476,-0.3961133565922643,0.5277937335492071,-0.6855173019854781,35860,34848,34324,36736
0.10683100000000559,0.03684364631772041,0.05762621387839317,1.3000026941299438,-0.03407333791255951,-0.01979967951774597,-0.002461598953232169,-0.03467966707025503,0.027524302498186944,-0.010825159982602544,-0.3961133565922643,0.5277937335492071,-0.6855173019854781,35252,35387,34808,36223
0.1079539999999979,0.03684364631772041,0.05762621387839317,1.3000026941299438,-0.03407333791255951,-0.01979967951774597,-0.002461598953232169,-0.03924834904861038,0.03409763529461281,-0.008125122953952764,-0.3961133565922643,0.5277937335492071,-0.6855173019854781,35252,35387,34808,36223
0.11078399999999965,0.03684364631772041,0.05762621387839317,1.3000026941299438,-0.03407333791255951,-0.01979967951774597,-0.002461598953232169,-0.03878070628357087,0.012577553269388307,0.009013886908888108,-0.3961133565922643,0.5277937335492071,-0.6855173019854781,34849,35564,35089,35891
0.11185499999999593,0.03684364631772041,0.05762621387839317,1.3000026941299438,-0.03407333791255951,-0.01979967951774597,-0.002461598953232169,-0.03057373637903076,0.0006429127044661606,0.015359313453246641,-0.3961133565922643,0.5277937335492071,-0.6855173019854781,34849,35564,35089,35891
0.11478699999999663,0.037108439952135086,0.05762298032641411,1.2999836206436157,-0.03330068662762642,-0.019995134323835373,-0.0010096216574311256,-0.03547809108743919,-0.002738564959334009,0.015307338119503461,-0.39530064294522704,0.5185452480377609,-0.6774138384991806,34733,35315,34931,35856
0.11585599999999976,0.037108439952135086,0.05762298032641411,1.2999836206436157,-0.03330068662762642,-0.019995134323835373,-0.0010096216574311256,-0.045556320728950474,-0.018815002155409037,0.013496771407656278,-0.39530064294522704,0.5185452480377609,-0.6774138384991806,34733,35315,34931,35856
0.11874000000000524,0.037108439952135086,0.05762298032641411,1.2999836206436157,-0.03330068662762642,-0.019995134323835373,-0.0010096216574311256,-0.04868834381250577,-0.04185457258682157,0.004302797072578619,-0.39530064294522704,0.5185452480377609,-0.6774138384991806,34745,35044,34651,35930
0.11981299999999465,0.037108439952135086,0.05762298032641411,1.2999836206436157,-0.03330068662762642,-0.019995134323835373,-0.0010096216574311256,-0.04413387645646871,-0.05424713914988215,-0.0004664269500784741,-0.39530064294522704,0.5185452480377609,-0.6774138384991806,34745,35044,34651,35930
0.12266199999999662,0.03756389394402504,0.0578167662024498,1.2999919652938843,-0.03187909349799156,-0.019268261268734932,-0.0009830930503085256,-0.053952859849428395,-0.024181005435809696,0.0076422283901860484,-0.39530064294522704,0.5185452480377609,-0.6774138384991806,35155,34774,34264,36224
0.12377899999999499,0.03723931685090065,0.05761965364217758,1.299980878829956,-0.033036135137081146,-0.020154045894742012,-0.001223038649186492,-0.07580739641656672,-0.017246848641489017,0.003797356925634376,-0.39302034326648716,0.5061355514090793,-0.6854003377097563,35155,34774,34264,36224
0.1266180000000022,0.03723931685090065,0.05761965364217758,1.299980878829956,-0.033036135137081146,-0.020154045894742012,-0.001223038649186492,-0.07722630367822572,-0.07542654773592858,-0.004578830078524779,-0.39302034326648716,0.5061355514090793,-0.6854003377097563,35057,34901,34577,36185
0.12775199999999312,0.03723931685090065,0.05761965364217758,1.299980878829956,-0.033036135137081146,-0.020154045894742012,-0.001223038649186492,-0.0813509493178916,-0.15943080444786611,-0.004618987634930732,-0.39302034326648716,0.5061355514090793,-0.6854003377097563,35057,34901,34577,36185
0.13057499999999708,0.03723931685090065,0.05761965364217758,1.299980878829956,-0.033036135137081146,-0.020154045894742012,-0.001223038649186492,-0.07261393337442545,-0.17288664223733002,-0.017300249182534307,-0.39302034326648716,0.5061355514090793,-0.6854003377097563,34744,35565,35273,36049
0.13164800000000104,0.03723931685090065,0.05761965364217758,1.299980878829956,-0.033036135137081146,-0.020154045894742012,-0.001223038649186492,-0.04792493204127774,-0.13414112713085102,-0.025626706594748413,-0.39302034326648716,0.5061355514090793,-0.6854003377097563,34744,35565,35273,36049
0.13457499999999709,0.03730281442403793,0.05761664733290672,1.2999732494354248,-0.033037424087524414,-0.020278066396713257,-0.0022891354747116566,-0.02121362396427014,-0.0750484704072998,-0.007880635923356433,-0.3951557645258601,0.4858058818222687,-0.7136488493328834,35089,35560,35001,36197
0.1356530000000057,0.03730281442403793,0.05761664733290672,1.2999732494354248,-0.033037424087524414,-0.020278066396713257,-0.0022891354747116566,-0.00482357406255441,-0.014854734932541795,0.0017436763756279341,-0.3951557645258601,0.4858058818222687,-0.7136488493328834,35089,35560,35001,36197
0.13853399999999966,0.03730281442403793,0.05761664733290672,1.2999732494354248,-0.033037424087524414,-0.020278066396713257,-0.0022891354747116566,0.008346149199821178,0.018084114238993605,-0.007341954376536362,-0.3951557645258601,0.4858058818222687,-0.7136488493328834,35922,35514,34351,36391
0.13960300000000278,0.03730281442403793,0.05761664733290672,1.2999732494354248,-0.033037424087524414,-0.020278066396713257,-0.0022891354747116566,0.0074693179750748,0.02416733176808782,-0.015997350674375382,-0.3951557645258601,0.4858058818222687,-0.7136488493328834,35922,35514,34351,36391
0.14245399999999792,0.03765822947025299,0.057813648134469986,1.2999870777130127,-0.03200507536530495,-0.019542796537280083,-0.00223051430657506,0.008379561468528664,0.0018966141228608888,-0.01215547032463787,-0.3951557645258601,0.4858058818222687,-0.7136488493328834,36218,35286,34083,36577
0.1435500000000029,0.03733205050230026,0.057614050805568695,1.2999662160873413,-0.03323061764240265,-0.020376913249492645,-0.0019503942457959056,0.0020432844689679376,-0.03817408812152126,-0.0034744361598946587,-0.3976780339212057,0.4846612973550986,-0.718358681763068,36218,35286,34083,36577
0.14640099999999803,0.03733205050230026,0.057614050805568695,1.2999662160873413,-0.03323061764240265,-0.020376913249492645,-0.0019503942457959056,0.01118270080221599,-0.05406403850256079,-0.009622596068512353,-0.3976780339212057,0.4846612973550986,-0.718358681763068,36099,35498,34162,36356
0.14751900000000023,0.03733205050230026,0.057614050805568695,1.2999662160873413,-0.03323061764240265,-0.020376913249492645,-0.0019503942457959056,0.05602350504766783,-0.02459801277002947,-0.016232781396819492,-0.3976780339212057,0.4846612973550986,-0.718358681763068,36099,35498,34162,36356
0.15037300000000686,0.03733205050230026,0.057614050805568695,1.2999662160873413,-0.03323061764240265,-0.020376913249492645,-0.0019503942457959056,0.08156325319104135,0.005512133842245747,-0.014924922751130294,-0.3976780339212057,0.4846612973550986,-0.718358681763068,36395,35774,34133,36345
0.15144100000000618,0.03733205050230026,0.057614050805568695,1.2999662160873413,-0.03323061764240265,-0.020376913249492645,-0.0019503942457959056,0.07804347801395972,0.022717831443406535,-0.011308305258018753,-0.3976780339212057,0.4846612973550986,-0.718358681763068,36395,35774,34133,36345
0.15436999999999534,0.037343572825193405,0.057611797004938126,1.2999763488769531,-0.03351429104804993,-0.020484913140535355,0.00041270392830483615,0.05432423766343994,0.018695107891490433,-0.008297627653116696,-0.4007359530257364,0.49589635928499914,-0.7234372861388523,35897,35853,34579,36180
0.15543700000000535,0.037343572825193405,0.057611797004938126,1.2999763488769531,-0.03351429104804993,-0.020484913140535355,0.00041270392830483615,0.046454966988094884,0.02015541274393795,-0.014497479154388771,-0.4007359530257364,0.49589635928499914,-0.7234372861388523,35897,35853,34579,36180
0.1583070000000007,0.037343572825193405,0.057611797004938126,1.2999763488769531,-0.03351429104804993,-0.020484913140535355,0.00041270392830483615,0.044839302056149465,0.03702430993277159,-0.02034628233150177,-0.4007359530257364,0.49589635928499914,-0.7234372861388523,36005,35885,34890,36832
0.15937300000000687,0.037343572825193405,0.057611797004938126,1.2999763488769531,-0.03351429104804993,-0.020484913140535355,0.00041270392830483615,0.055796254182900004,0.04740233245043093,-0.00713263667678859,-0.4007359530257364,0.49589635928499914,-0.7234372861388523,36005,35885,34890,36832
0.16223399999999674,0.03767801821231842,0.05781131982803345,1.2999885082244873,-0.03256208449602127,-0.019736995920538902,0.00046339494292624295,0.054116340489656425,0.05267284476099543,-0.0016594241276439423,-0.4007359530257364,0.49589635928499914,-0.7234372861388523,36308,35559,34643,37033
0.1633429999999935,0.03734603151679039,0.05760958790779114,1.300006628036499,-0.03383457660675049,-0.020610090345144272,0.0031653326004743576,0.04701502144296014,0.05297799308764808,-0.0022238822910207005,-0.4039249771619624,0.5108270316545663,-0.7145365117464431,36308,35559,34643,37033
0.16619599999999626,0.03734603151679039,0.05760958790779114,1.300006628036499,-0.03383457660675049,-0.020610090345144272,0.0031653326004743576,0.050441020060157354,0.03259103513168455,0.0002092361014282404,-0.4039249771619624,0.5108270316545663,-0.7145365117464431,36288,35454,34570,36864
0.16732300000000397,0.03734603151679039,0.05760958790779114,1.300006628036499,-0.03383457660675049,-0.020610090345144272,0.0031653326004743576,0.06380138768573114,0.026302962258114394,-0.0031332238467147605,-0.4039249771619624,0.5108270316545663,-0.7145365117464431,36288,35454,34570,36864
0.17015499999999883,0.03734603151679039,0.05760958790779114,1.300006628036499,-0.03383457660675049,-0.020610090345144272,0.0031653326004743576,0.08487653351510097,0.052057879253404105,-0.006930569329078828,-0.4039249771619624,0.5108270316545663,-0.7145365117464431,36661,36033,34967,37035
0.1712320000000036,0.03734603151679039,0.05760958790779114,1.300006628036499,-0.03383457660675049,-0.020610090345144272,0.0031653326004743576,0.08322606439665957,0.06821822787005995,-0.010035809438476064,-0.4039249771619624,0.5108270316545663,-0.7145365117464431,36661,36033,34967,37035
0.17415499999999884,0.037344109266996384,0.057607296854257584,1.3000388145446777,-0.034125179052352905,-0.020738981664180756,0.004022503737360239,0.08725922213050283,0.06556679717234466,-0.02178971772291932,-0.40478098201981494,0.529117646649017,-0.7013531610764068,36854,36247,34719,36778
0.17522299999999813,0.037344109266996384,0.057607296854257584,1.3000388145446777,-0.034125179052352905,-0.020738981664180756,0.004022503737360239,0.09537201808158961,0.06176764807453532,-0.0396601569769207,-0.40478098201981494,0.529117646649017,-0.7013531610764068,36854,36247,34719,36778
0.17810199999999896,0.037344109266996384,0.057607296854257584,1.3000388145446777,-0.034125179052352905,-0.020738981664180756,0.004022503737360239,0.09991019438189595,0.06810165215453093,-0.04681765623905005,-0.40478098201981494,0.529117646649017,-0.7013531610764068,37564,36942,35290,37524
0.17917299999999522,0.037344109266996384,0.057607296854257584,1.3000388145446777,-0.034125179052352905,-0.020738981664180756,0.004022503737360239,0.08945039617401436,0.07203836600621048,-0.04196293411486337,-0.40478098201981494,0.529117646649017,-0.7013531610764068,37564,36942,35290,37524
0.18202400000000488,0.03767823427915573,0.05780918896198273,1.3000184297561646,-0.03317984566092491,-0.019977303221821785,0.003901395481079817,0.0688124664942299,0.08787884817000179,-0.03327061142403472,-0.40478098201981494,0.529117646649017,-0.7013531610764068,37562,36794,35622,37973
0.18313099999999394,0.03734039515256882,0.05760485678911209,1.300060510635376,-0.03438816964626312,-0.020888935774564743,0.004508109763264656,0.050466203577215415,0.0985143900426934,-0.017312750435198167,-0.41479402707440743,0.555418474905937,-0.6820954823330231,37562,36794,35622,37973
0.18598799999999754,0.03734039515256882,0.05760485678911209,1.300060510635376,-0.03438816964626312,-0.020888935774564743,0.004508109763264656,0.03086986532808536,0.09291179818895282,-0.011536614105141504,-0.41479402707440743,0.555418474905937,-0.6820954823330231,37346,36477,36021,38307
0.18709900000000199,0.03734039515256882,0.05760485678911209,1.300060510635376,-0.03438816964626312,-0.020888935774564743,0.004508109763264656,0.016673952756742532,0.09346762487558757,-0.019177318979930514,-0.41479402707440743,0.555418474905937,-0.6820954823330231,37346,36477,36021,38307
0.18994700000000012,0.03734039515256882,0.05760485678911209,1.300060510635376,-0.03438816964626312,-0.020888935774564743,0.004508109763264656,0.011013245734589389,0.09232740077724856,-0.0433558838782725,-0.41479402707440743,0.555418474905937,-0.6820954823330231,37914,37061,37086,39318
0.19102300000000105,0.03734039515256882,0.05760485678911209,1.300060510635376,-0.03438816964626312,-0.020888935774564743,0.004508109763264656,-0.01013632296368054,0.0829659651043213,-0.04865719315013025,-0.41479402707440743,0.555418474905937,-0.6820954823330231,37914,37061,37086,39318
0.19395100000000093,0.03733600676059723,0.05760198086500168,1.3000866174697876,-0.03463922441005707,-0.021096520125865936,0.0072020916268229485,-0.03205188233018721,0.06469129960873793,-0.015306942806529153,-0.42266457309137373,0.5635859292489399,-0.6557375425136222,37397,36993,37387,39073
0.19502700000000187,0.03733600676059723,0.05760198086500168,1.3000866174697876,-0.03463922441005707,-0.021096520125865936,0.0072020916268229485,-0.030765508944651684,0.04526984365825281,0.004465531299493322,-0.42266457309137373,0.5635859292489399,-0.6557375425136222,37397,36993,37387,39073
0.19789500000000407,0.03733600676059723,0.05760198086500168,1.3000866174697876,-0.03463922441005707,-0.021096520125865936,0.0072020916268229485,-0.03189205105289042,0.0004920038945719869,0.001011631453558253,-0.42266457309137373,0.5635859292489399,-0.6557375425136222,37943,38272,38565,39648
0.1989649999999965,0.03733600676059723,0.05760198086500168,1.3000866174697876,-0.03463922441005707,-0.021096520125865936,0.0072020916268229485,-0.0348306454175219,-0.05227709486182045,-0.0036496349689933683,-0.42266457309137373,0.5635859292489399,-0.6557375425136222,37943,38272,38565,39648
0.201820000000007,0.03767423331737518,0.057806674391031265,1.3000414371490479,-0.033684227615594864,-0.02031717635691166,0.0069495211355388165,-0.03606314180584836,-0.07872066994489643,-0.006455187272269927,-0.42266457309137373,0.5635859292489399,-0.6557375425136222,37740,38854,39164,38940
0.20292299999999522,0.03733145073056221,0.05759839713573456,1.3001394271850586,-0.03487205505371094,-0.021337376907467842,0.012659125961363316,-0.016336470949683348,-0.049119517915368005,-0.007339010335175064,-0.42441650402988457,0.5544862472487835,-0.6519497131526926,37740,38854,39164,38940
0.20577700000000188,0.03733145073056221,0.05759839713573456,1.3001394271850586,-0.03487205505371094,-0.021337376907467842,0.012659125961363316,-0.0011852242386802528,0.03055269116463533,-0.012702572037810715,-0.42441650402988457,0.5544862472487835,-0.6519497131526926,37894,38373,38751,38951
0.2069030000000057,0.03733145073056221,0.05759839713573456,1.3001394271850586,-0.03487205505371094,-0.021337376907467842,0.012659125961363316,0.005782603858375814,0.07344939197551853,-0.012853302794319996,-0.42441650402988457,0.5544862472487835,-0.6519497131526926,37894,38373,38751,38951
0.20972900000000663,0.03733145073056221,0.05759839713573456,1.3001394271850586,-0.03487205505371094,-0.021337376907467842,0.012659125961363316,0.00761204052296243,0.012898642071581295,-0.004860839592464105,-0.42441650402988457,0.5544862472487835,-0.6519497131526926,39687,39740,39727,40195
0.21080599999999686,0.03733145073056221,0.05759839713573456,1.3001394271850586,-0.03487205505371094,-0.021337376907467842,0.012659125961363316,0.0037747221369633043,-0.06982104304974573,-0.001019663979129312,-0.42441650402988457,0.5544862472487835,-0.6519497131526926,39687,39740,39727,40195
0.2137350000000006,0.037326470017433167,0.05759435147047043,1.3002225160598755,-0.035126522183418274,-0.0215645432472229,0.018892668187618256,0.02216808841538693,-0.1050893186551787,-0.014946609828960327,-0.4266767153262487,0.5530513805099028,-0.6539872268684306,39477,39833,40042,39804
0.214804999999993,0.037326470017433167,0.05759435147047043,1.3002225160598755,-0.035126522183418274,-0.0215645432472229,0.018892668187618256,0.06542858327295875,-0.07682292631924119,-0.02844715231433205,-0.4266767153262487,0.5530513805099028,-0.6539872268684306,39477,39833,40042,39804
0.21769000000000233,0.037326470017433167,0.05759435147047043,1.3002225160598755,-0.035126522183418274,-0.0215645432472229,0.018892668187618256,0.10794842182246052,-0.02612068344566068,-0.040410232136752315,-0.4266767153262487,0.5530513805099028,-0.6539872268684306,40978,41073,40975,41259
0.21876600000000326,0.037326470017433167,0.05759435147047043,1.3002225160598755,-0.035126522183418274,-0.0215645432472229,0.018892668187618256,0.12321783902475478,0.0034701998092114264,-0.055959472668208235,-0.4266767153262487,0.5530513805099028,-0.6539872268684306,40978,41073,40975,41259
0.22161100000000442,0.037669260054826736,0.05780290067195892,1.3006269931793213,-0.03418824449181557,-0.020777665078639984,0.021011799573898315,0.1331905617140177,0.02904071682585107,-0.05895505868016741,-0.4266767153262487,0.5530513805099028,-0.6539872268684306,41550,41268,41074,41171
0.2227140000000072,0.03732133284211159,0.05759001150727272,1.3008761405944824,-0.03539927676320076,-0.021802794188261032,0.028816163539886475,0.17212792428752327,0.05578352926631647,-0.05114449822329099,-0.43632240198710964,0.5753077825085173,-0.6682219489492365,41550,41268,41074,41171
0.22555999999999768,0.03732133284211159,0.05759001150727272,1.3008761405944824,-0.03539927676320076,-0.021802794188261032,0.028816163539886475,0.20940185979940856,0.07571273768457121,-0.04415993382325946,-0.43632240198710964,0.5753077825085173,-0.6682219489492365,41371,40775,41047,41114
0.22668600000000153,0.03732133284211159,0.05759001150727272,1.3008761405944824,-0.03539927676320076,-0.021802794188261032,0.028816163539886475,0.23138801894223485,0.0951258171611902,-0.04461146030251478,-0.43632240198710964,0.5753077825085173,-0.6682219489492365,41371,40775,41047,41114
0.2295219999999972,0.03732133284211159,0.05759001150727272,1.3008761405944824,-0.03539927676320076,-0.021802794188261032,0.028816163539886475,0.25709478057546997,0.14070799968103886,-0.0492760327248698,-0.43632240198710964,0.5753077825085173,-0.6682219489492365,43601,42384,41866,42773
0.23060800000000745,0.03732133284211159,0.05759001150727272,1.3008761405944824,-0.03539927676320076,-0.021802794188261032,0.028816163539886475,0.26884576250360603,0.1721558708342123,-0.05388399632930383,-0.43632240198710964,0.5753077825085173,-0.6682219489492365,43601,42384,41866,42773
0.2335280000000057,0.03731609508395195,0.057584889233112335,1.301291584968567,-0.035715553909540176,-0.02214023470878601,0.04106292873620987,0.28613438844439837,0.1877405896648151,-0.05552422476111602,-0.449861996008848,0.6365819715270966,-0.6416709585334573,43673,41975,41480,42431
0.234596000000005,0.03731609508395195,0.057584889233112335,1.301291584968567,-0.035715553909540176,-0.02214023470878601,0.04106292873620987,0.30443190302989676,0.20206844626371184,-0.061278084164773094,-0.449861996008848,0.6365819715270966,-0.6416709585334573,43673,41975,41480,42431
0.23747699999999894,0.03731609508395195,0.057584889233112335,1.301291584968567,-0.035715553909540176,-0.02214023470878601,0.04106292873620987,0.2952080445944073,0.2126602207483637,-0.07461694676454449,-0.449861996008848,0.6365819715270966,-0.6416709585334573,44798,43447,43447,44114
0.23855299999999988,0.03731609508395195,0.057584889233112335,1.301291584968567,-0.035715553909540176,-0.02214023470878601,0.04106292873620987,0.29952219911276756,0.2307139895150926,-0.09000532404378121,-0.449861996008848,0.6365819715270966,-0.6416709585334573,44798,43447,43447,44114
0.24140799999999582,0.03766436129808426,0.057798054069280624,1.3011397123336792,-0.03474075719714165,-0.021361440420150757,0.04024147987365723,0.32062625272353235,0.26122764040262303,-0.09919030864973391,-0.449861996008848,0.6365819715270966,-0.6416709585334573,45053,43558,44017,43882
0.24250100000000385,0.03731052577495575,0.057578060775995255,1.3016257286071777,-0.03600980341434479,-0.022661639377474785,0.05695521458983421,0.34191376484388997,0.3090289518350507,-0.10622347573965939,-0.4692881133556357,0.7218635686125113,-0.582476759817131,45053,43558,44017,43882
0.24535599999999977,0.03731052577495575,0.057578060775995255,1.3016257286071777,-0.03600980341434479,-0.022661639377474785,0.05695521458983421,0.3452449798934156,0.3563222652895457,-0.11808745892179888,-0.4692881133556357,0.7218635686125113,-0.582476759817131,44710,42591,43880,43990
0.24647400000000197,0.03731052577495575,0.057578060775995255,1.3016257286071777,-0.03600980341434479,-0.022661639377474785,0.05695521458983421,0.32685495374955054,0.37490933206456295,-0.13391111323645224,-0.4692881133556357,0.7218635686125113,-0.582476759817131,44710,42591,43880,43990
0.2493070000000007,0.03731052577495575,0.057578060775995255,1.3016257286071777,-0.03600980341434479,-0.022661639377474785,0.05695521458983421,0.3240732819909628,0.38775725340094586,-0.1418564712563787,-0.4692881133556357,0.7218635686125113,-0.582476759817131,46821,44544,45364,45862
0.2503899999999994,0.03731052577495575,0.057578060775995255,1.3016257286071777,-0.03600980341434479,-0.022661639377474785,0.05695521458983421,0.33452928519429104,0.4263643340650112,-0.14067277937562256,-0.4692881133556357,0.7218635686125113,-0.582476759817131,46821,44544,45364,45862
0.2533190000000031,0.0373055562376976,0.057568710297346115,1.302507758140564,-0.036191534250974655,-0.023401837795972824,0.07950891554355621,0.3263396986576475,0.43731199009508165,-0.14869170722066247,-0.5038330901529857,0.8180703091709342,-0.48205523247575327,46442,43771,45055,45437
0.2543889999999956,0.0373055562376976,0.057568710297346115,1.302507758140564,-0.036191534250974655,-0.023401837795972824,0.07950891554355621,0.30655357689133567,0.4181423901211232,-0.17464083315785162,-0.5038330901529857,0.8180703091709342,-0.48205523247575327,46442,43771,45055,45437
0.25727000000000405,0.0373055562376976,0.057568710297346115,1.302507758140564,-0.036191534250974655,-0.023401837795972824,0.07950891554355621,0.2902413490299504,0.419215743908966,-0.20637702478853973,-0.5038330901529857,0.8180703091709342,-0.48205523247575327,47699,45510,46832,47213
0.25835199999999897,0.0373055562376976,0.057568710297346115,1.302507758140564,-0.036191534250974655,-0.023401837795972824,0.07950891554355621,0.3054959357539243,0.464815786252875,-0.22464311407317522,-0.5038330901529857,0.8180703091709342,-0.48205523247575327,47699,45510,46832,47213
0.26118799999999465,0.037659451365470886,0.057790469378232956,1.302763819694519,-0.03517165407538414,-0.022563939914107323,0.08085449039936066,0.3391597566711254,0.528773197727782,-0.22477312626864152,-0.5038330901529857,0.8180703091709342,-0.48205523247575327,48240,45366,46935,47148
0.2622890000000043,0.03730252385139465,0.05755598470568657,1.3037012815475464,-0.03615904599428177,-0.024372491985559464,0.10663576424121857,0.36654580781922363,0.5648890909291598,-0.2247059813196579,-0.5570284727997531,0.9080499442966495,-0.3570284550191035,48240,45366,46935,47148
0.2651420000000071,0.03730252385139465,0.05755598470568657,1.3037012815475464,-0.03615904599428177,-0.024372491985559464,0.10663576424121857,0.3921368883926084,0.5678636421296966,-0.23792091954376735,-0.5570284727997531,0.9080499442966495,-0.3570284550191035,47796,44653,46695,46815
0.2662630000000063,0.03730252385139465,0.05755598470568657,1.3037012815475464,-0.03615904599428177,-0.024372491985559464,0.10663576424121857,0.4206769538200652,0.557333270152928,-0.26107858660536265,-0.5570284727997531,0.9080499442966495,-0.3570284550191035,47796,44653,46695,46815
0.2691070000000036,0.03730252385139465,0.05755598470568657,1.3037012815475464,-0.03615904599428177,-0.024372491985559464,0.10663576424121857,0.44102190665161656,0.5414665558523993,-0.28498390285348413,-0.5570284727997531,0.9080499442966495,-0.3570284550191035,50124,47250,47797,48196
0.27017999999999304,0.03730252385139465,0.05755598470568657,1.3037012815475464,-0.03615904599428177,-0.024372491985559464,0.10663576424121857,0.4332491714045977,0.5415234143416725,-0.29670177836031913,-0.5570284727997531,0.9080499442966495,-0.3570284550191035,50124,47250,47797,48196
0.27310499999999593,0.03730282932519913,0.05753936991095543,1.305086374282837,-0.03584354370832443,-0.02559824287891388,0.13850803673267365,0.4175196764792354,0.5741365849193237,-0.3025181554705658,-0.62934543253062,1.0244180193022026,-0.20003765645198957,49403,46619,47659,47518
0.27417600000000675,0.03730282932519913,0.05753936991095543,1.305086374282837,-0.03584354370832443,-0.02559824287891388,0.13850803673267365,0.41407071642001464,0.6182846718369216,-0.3141785399873688,-0.62934543253062,1.0244180193022026,-0.20003765645198957,49403,46619,47659,47518
0.27704899999999905,0.03730282932519913,0.05753936991095543,1.305086374282837,-0.03584354370832443,-0.02559824287891388,0.13850803673267365,0.427702306196667,0.6434852331259598,-0.3256251725371792,-0.62934543253062,1.0244180193022026,-0.20003765645198957,50765,48153,48971,49518
0.27811900000000606,0.03730282932519913,0.05753936991095543,1.305086374282837,-0.03584354370832443,-0.02559824287891388,0.13850803673267365,0.45275922323440915,0.6452456491855295,-0.3465956353297629,-0.62934543253062,1.0244180193022026,-0.20003765645198957,50765,48153,48971,49518
0.2809799999999959,0.037658169865608215,0.05777609348297119,1.3055617809295654,-0.03481075540184975,-0.024717876687645912,0.14102056622505188,0.46373723930090655,0.6174288650206247,-0.36720057926273325,-0.62934543253062,1.0244180193022026,-0.20003765645198957,50901,48017,49423,49288
0.2820770000000048,0.03730767220258713,0.0575166754424572,1.3071659803390503,-0.035172753036022186,-0.027249746024608612,0.17981652915477753,0.47345804359580473,0.5753284160861615,-0.40273993137762265,-0.7216600281582191,1.149692660554983,-0.02484570000715653,50901,48017,49423,49288
0.2849389999999985,0.03730767220258713,0.0575166754424572,1.3071659803390503,-0.035172753036022186,-0.027249746024608612,0.17981652915477753,0.5212405797425473,0.6159948859316715,-0.46525547414884705,-0.7216600281582191,1.149692660554983,-0.02484570000715653,50130,47180,49117,49028
0.2860690000000031,0.03730767220258713,0.0575166754424572,1.3071659803390503,-0.035172753036022186,-0.027249746024608612,0.17981652915477753,0.5899647499630735,0.7038006386521289,-0.5136203104679354,-0.7216600281582191,1.149692660554983,-0.02484570000715653,50130,47180,49117,49028
0.2888880000000063,0.03730767220258713,0.0575166754424572,1.3071659803390503,-0.035172753036022186,-0.027249746024608612,0.17981652915477753,0.5961699153029582,0.6899358891220402,-0.5259689889684693,-0.7216600281582191,1.149692660554983,-0.02484570000715653,52345,49283,49538,50276
0.2899689999999973,0.03766052797436714,0.057765088975429535,1.3075999021530151,-0.03414689749479294,-0.026324788108468056,0.1821085810661316,0.5418238189126335,0.6136676826131057,-0.48980262886443443,-0.7216600281582191,1.149692660554983,-0.02484570000715653,52345,49283,49538,50276
0.29289500000000407,0.037318747490644455,0.057487476617097855,1.3096461296081543,-0.03407098725438118,-0.029318826273083687,0.2271391898393631,0.5173024968596199,0.5818743994665491,-0.4200796733665877,-0.854947192378615,1.3052084563520447,0.15581398882368644,51285,49058,49681,49182
0.29396600000000034,0.037318747490644455,0.057487476617097855,1.3096461296081543,-0.03407098725438118,-0.029318826273083687,0.2271391898393631,0.5023142262446539,0.5811780494205205,-0.3921651511896769,-0.854947192378615,1.3052084563520447,0.15581398882368644,51285,49058,49681,49182
0.29684100000000035,0.037318747490644455,0.057487476617097855,1.3096461296081543,-0.03407098725438118,-0.029318826273083687,0.2271391898393631,0.5012012912251098,0.5794548510371847,-0.42501357876012297,-0.854947192378615,1.3052084563520447,0.15581398882368644,52058,50328,51211,51045
0.2979180000000051,0.037318747490644455,0.057487476617097855,1.3096461296081543,-0.03407098725438118,-0.029318826273083687,0.2271391898393631,0.5176327288347897,0.6388900152440554,-0.4796222628339294,-0.854947192378615,1.3052084563520447,0.15581398882368644,52058,50328,51211,51045
0.3007639999999956,0.0376659631729126,0.057751063257455826,1.3098301887512207,-0.03305735066533089,-0.0283220075070858,0.22810949385166168,0.5253702437763923,0.7233349252478602,-0.4982499428155704,-0.854947192378615,1.3052084563520447,0.15581398882368644,52536,49674,50896,51214
0.301875,0.03733741492033005,0.05745089054107666,1.3123648166656494,-0.03250620886683464,-0.031844597309827805,0.27881669998168945,0.5511356282431228,0.7058205797599268,-0.49010276711928635,-0.9803816914045947,1.454471595199442,0.32588215211269334,52536,49674,50896,51214
0.30472299999999813,0.03733741492033005,0.05745089054107666,1.3123648166656494,-0.03250620886683464,-0.031844597309827805,0.27881669998168945,0.5794304831132105,0.5871821460981042,-0.5088411014442201,-0.9803816914045947,1.454471595199442,0.32588215211269334,51877,49011,50806,50787
0.3058380000000034,0.03733741492033005,0.05745089054107666,1.3123648166656494,-0.03250620886683464,-0.031844597309827805,0.27881669998168945,0.6087817806982191,0.4786206479479506,-0.5082191867506594,-0.9803816914045947,1.454471595199442,0.32588215211269334,51877,49011,50806,50787
0.3086860000000015,0.03733741492033005,0.05745089054107666,1.3123648166656494,-0.03250620886683464,-0.031844597309827805,0.27881669998168945,0.6010014221525799,0.4678457312040854,-0.4850131333810087,-0.9803816914045947,1.454471595199442,0.32588215211269334,53280,51315,51875,51376
0.3097559999999939,0.03733741492033005,0.05745089054107666,1.3123648166656494,-0.03250620886683464,-0.031844597309827805,0.27881669998168945,0.5371661831926803,0.49217334157730935,-0.5027669636299674,-0.9803816914045947,1.454471595199442,0.32588215211269334,53280,51315,51875,51376
0.312695000000007,0.037364665418863297,0.05686908960342407,1.3157951831817627,-0.03045450523495674,-0.03704701364040375,0.3393319249153137,0.49158168705163463,0.4672109001792378,-0.5488237713903387,-1.1283745436792225,1.6285347525839735,0.48667441700983827,52290,50808,51581,50271
0.3137719999999972,0.037364665418863297,0.05686908960342407,1.3157951831817627,-0.03045450523495674,-0.03704701364040375,0.3393319249153137,0.4678420027785593,0.43413896681430675,-0.5857085524879361,-1.1283745436792225,1.6285347525839735,0.48667441700983827,52290,50808,51581,50271
0.31664800000000104,0.037364665418863297,0.05686908960342407,1.3157951831817627,-0.03045450523495674,-0.03704701364040375,0.3393319249153137,0.45386769745912736,0.4519927321831707,-0.6026908649690988,-1.1283745436792225,1.6285347525839735,0.48667441700983827,53047,51955,52766,52001
0.31771499999999653,0.037364665418863297,0.05686908960342407,1.3157951831817627,-0.03045450523495674,-0.03704701364040375,0.3393319249153137,0.46971413844585774,0.523951677732248,-0.5960859591495934,-1.1283745436792225,1.6285347525839735,0.48667441700983827,53047,51955,52766,52001
0.32055299999999987,0.037688449025154114,0.0569361113011837,1.3164223432540894,-0.029505690559744835,-0.03682694584131241,0.3426778018474579,0.5141926903652208,0.6257409236778982,-0.5893465636950388,-1.1283745436792225,1.6285347525839735,0.48667441700983827,53484,51274,52284,52356
0.3216619999999966,0.03740011900663376,0.05654534325003624,1.3201500177383423,-0.028026780113577843,-0.04147423431277275,0.4028443992137909,0.566616616949267,0.6991441014861255,-0.5861507703869437,-1.2958062594808233,1.7675254525953246,0.6206792753378071,53484,51274,52284,52356
0.32451300000000627,0.03740011900663376,0.05654534325003624,1.3201500177383423,-0.028026780113577843,-0.04147423431277275,0.4028443992137909,0.5661054897570535,0.6955125484446661,-0.588419717056664,-1.2958062594808233,1.7675254525953246,0.6206792753378071,53398,49800,51141,52595
0.3256340000000055,0.03740011900663376,0.05654534325003624,1.3201500177383423,-0.028026780113577843,-0.04147423431277275,0.4028443992137909,0.5426652779485577,0.6821683137496334,-0.6050512246432361,-1.2958062594808233,1.7675254525953246,0.6206792753378071,53398,49800,51141,52595
0.328471000000005,0.03740011900663376,0.05654534325003624,1.3201500177383423,-0.028026780113577843,-0.04147423431277275,0.4028443992137909,0.5357562391325651,0.7153236040566838,-0.622557780384981,-1.2958062594808233,1.7675254525953246,0.6206792753378071,55190,51115,51042,53646
0.32954499999999826,0.03740011900663376,0.05654534325003624,1.3201500177383423,-0.028026780113577843,-0.04147423431277275,0.4028443992137909,0.5302505197634761,0.7400872071898674,-0.6295441174516131,-1.2958062594808233,1.7675254525953246,0.6206792753378071,55190,51115,51042,53646
0.3324869999999937,0.037981558591127396,0.05634903535246849,1.3249725103378296,-0.02290545217692852,-0.04575008898973465,0.47083616256713867,0.5522029566289993,0.7914460024959364,-0.6430069293941817,-1.4749135051828908,1.9228069247707855,0.8296640258039611,54762,50456,50167,52858
0.3335599999999977,0.037981558591127396,0.05634903535246849,1.3249725103378296,-0.02290545217692852,-0.04575008898973465,0.47083616256713867,0.6043933572749592,0.8810364726209106,-0.6567667503773214,-1.4749135051828908,1.9228069247707855,0.8296640258039611,54762,50456,50167,52858
0.33644000000000235,0.037981558591127396,0.05634903535246849,1.3249725103378296,-0.02290545217692852,-0.04575008898973465,0.47083616256713867,0.6385265603342869,0.9507206125458695,-0.6495180253642892,-1.4749135051828908,1.9228069247707855,0.8296640258039611,55799,51499,50333,54111
0.3375069999999978,0.037981558591127396,0.05634903535246849,1.3249725103378296,-0.02290545217692852,-0.04575008898973465,0.47083616256713867,0.6282022837363767,0.9673290172099851,-0.6303646373834665,-1.4749135051828908,1.9228069247707855,0.8296640258039611,55799,51499,50333,54111
0.34034299999999346,0.038502972573041916,0.056684717535972595,1.3249866962432861,-0.021119486540555954,-0.04434104263782501,0.47089651226997375,0.5883576654032652,0.877543004481972,-0.6292966432073175,-1.4777925531093814,1.9141227099736924,0.8342772459131627,55721,51851,50699,53795
0.34145200000000475,0.038304105401039124,0.05621303617954254,1.3300511837005615,-0.018351752310991287,-0.05021915212273598,0.5419696569442749,0.5548680485108689,0.7617381742199936,-0.6516212568351792,-1.6650260489100348,2.0933127755079197,1.0844124745178678,55721,51851,50699,53795
0.34430100000000674,0.038304105401039124,0.05621303617954254,1.3300511837005615,-0.018351752310991287,-0.05021915212273598,0.5419696569442749,0.5547148834586757,0.7171000656618212,-0.6669321028371811,-1.6650260489100348,2.0933127755079197,1.0844124745178678,54633,51454,51305,53463
0.3454189999999944,0.038304105401039124,0.05621303617954254,1.3300511837005615,-0.018351752310991287,-0.05021915212273598,0.5419696569442749,0.5680475334029667,0.7231535639776258,-0.6545792964369574,-1.6650260489100348,2.0933127755079197,1.0844124745178678,54633,51454,51305,53463
0.3482749999999942,0.038304105401039124,0.05621303617954254,1.3300511837005615,-0.018351752310991287,-0.05021915212273598,0.5419696569442749,0.5870172298476011,0.7336703205433215,-0.620356278269867,-1.6650260489100348,2.0933127755079197,1.0844124745178678,55559,52850,51892,53847
0.3493439999999973,0.038304105401039124,0.05621303617954254,1.3300511837005615,-0.018351752310991287,-0.05021915212273598,0.5419696569442749,0.5944684216825065,0.7593658968999782,-0.5957095213295106,-1.6650260489100348,2.0933127755079197,1.0844124745178678,55559,52850,51892,53847
0.3522700000000041,0.03850264474749565,0.056102994829416275,1.3363561630249023,-0.013763838447630405,-0.054932769387960434,0.6176133155822754,0.5704857905389886,0.7304087471563014,-0.5860686118673148,-1.8554635170631668,2.2527699652570696,1.2959124552363934,54735,52165,51525,52975
0.35333800000000337,0.03850264474749565,0.056102994829416275,1.3363561630249023,-0.013763838447630405,-0.054932769387960434,0.6176133155822754,0.5169991961009736,0.5957416124206462,-0.5815371101144905,-1.8554635170631668,2.2527699652570696,1.2959124552363934,54735,52165,51525,52975
0.35621700000000417,0.03850264474749565,0.056102994829416275,1.3363561630249023,-0.013763838447630405,-0.054932769387960434,0.6176133155822754,0.49514346527253383,0.5052408405455693,-0.5973584840974605,-1.8554635170631668,2.2527699652570696,1.2959124552363934,54900,53296,52755,53900
0.3572939999999944,0.03850264474749565,0.056102994829416275,1.3363561630249023,-0.013763838447630405,-0.054932769387960434,0.6176133155822754,0.5146509538097961,0.5363477605001853,-0.6235683168606115,-1.8554635170631668,2.2527699652570696,1.2959124552363934,54900,53296,52755,53900
0.36014100000000326,0.03927204757928848,0.05604960024356842,1.3366912603378296,-0.010807354934513569,-0.05518939718604088,0.6193903088569641,0.5217134572836045,0.5890928310221816,-0.642767644370238,-1.8594937388582888,2.2545937637395537,1.3092149252449758,55316,53089,51945,53886
0.3612430000000022,0.03918401524424553,0.05546320602297783,1.3432708978652954,-0.006582948844879866,-0.06230460852384567,0.6965157389640808,0.5256550688549763,0.6143293449859359,-0.6517869054549822,-2.0349654648547477,2.4116854546261695,1.4761350060925629,55316,53089,51945,53886
0.3641030000000028,0.03918401524424553,0.05546320602297783,1.3432708978652954,-0.006582948844879866,-0.06230460852384567,0.6965157389640808,0.5532586669746203,0.6524337872837624,-0.6474249804845686,-2.0349654648547477,2.4116854546261695,1.4761350060925629,55080,51992,51072,53884
0.3652350000000006,0.03918401524424553,0.05546320602297783,1.3432708978652954,-0.006582948844879866,-0.06230460852384567,0.6965157389640808,0.5737584826235598,0.6561008935257743,-0.6359626685738403,-2.0349654648547477,2.4116854546261695,1.4761350060925629,55080,51992,51072,53884
0.3680610000000015,0.03918401524424553,0.05546320602297783,1.3432708978652954,-0.006582948844879866,-0.06230460852384567,0.6965157389640808,0.5503666737678761,0.5477385332461313,-0.6244766545294104,-2.0349654648547477,2.4116854546261695,1.4761350060925629,56070,53164,51396,54449
0.3691349999999948,0.03960132226347923,0.055740077048540115,1.3441708087921143,-0.005182185210287571,-0.06112304702401161,0.7012954950332642,0.5326027900858022,0.4278569026979461,-0.6135302635008576,-2.0373603451458746,2.403729189827122,1.4790708414181801,56070,53164,51396,54449
0.37205999999999767,0.03957241028547287,0.055091630667448044,1.3515797853469849,-0.0003779660037253052,-0.06879565864801407,0.7804766297340393,0.5494764455944898,0.38642953443948685,-0.6111314211489688,-2.2249458962839483,2.5663402322622946,1.6465406615293388,55342,52933,51255,53448
0.37314599999999337,0.03957241028547287,0.055091630667448044,1.3515797853469849,-0.0003779660037253052,-0.06879565864801407,0.7804766297340393,0.5395047049458789,0.3642165738403267,-0.6197465475382934,-2.2249458962839483,2.5663402322622946,1.6465406615293388,55342,52933,51255,53448
0.3760019999999931,0.03957241028547287,0.055091630667448044,1.3515797853469849,-0.0003779660037253052,-0.06879565864801407,0.7804766297340393,0.5142854682396963,0.36297257800563704,-0.6235121241616108,-2.2249458962839483,2.5663402322622946,1.6465406615293388,55736,53854,51838,54109
0.37707399999999325,0.03957241028547287,0.055091630667448044,1.3515797853469849,-0.0003779660037253052,-0.06879565864801407,0.7804766297340393,0.5285073143824511,0.4598515208229128,-0.6219990491882824,-2.2249458962839483,2.5663402322622946,1.6465406615293388,55736,53854,51838,54109
0.37992900000000374,0.03978928178548813,0.055043961852788925,1.3523190021514893,0.00019362583407200873,-0.06902512907981873,0.784399151802063,0.5305054175693104,0.526002578087718,-0.6234779691206306,-2.2249458962839483,2.5663402322622946,1.6465406615293388,55890,53673,51355,54005
0.38102599999999803,0.03981698304414749,0.054313577711582184,1.3605679273605347,0.005491400137543678,-0.07728070020675659,0.8653547167778015,0.49367333377178285,0.491901898883203,-0.6301974574460368,-2.4067577018788318,2.723675043430689,1.7560693037554864,55890,53673,51355,54005
0.3838920000000071,0.03981698304414749,0.054313577711582184,1.3605679273605347,0.005491400137543678,-0.07728070020675659,0.8653547167778015,0.46375191997641557,0.48183431772486285,-0.6414808049315117,-2.4067577018788318,2.723675043430689,1.7560693037554864,55247,52609,51233,54258
0.38500999999999475,0.03981698304414749,0.054313577711582184,1.3605679273605347,0.005491400137543678,-0.07728070020675659,0.8653547167778015,0.45946812549448224,0.5097472420051196,-0.6486350543048733,-2.4067577018788318,2.723675043430689,1.7560693037554864,55247,52609,51233,54258
0.38785499999999595,0.03981698304414749,0.054313577711582184,1.3605679273605347,0.005491400137543678,-0.07728070020675659,0.8653547167778015,0.43728532519466723,0.48229923907216343,-0.6558393711067285,-2.4067577018788318,2.723675043430689,1.7560693037554864,56262,53123,51031,54954
0.38892900000000374,0.03981698304414749,0.054313577711582184,1.3605679273605347,0.005491400137543678,-0.07728070020675659,0.8653547167778015,0.40179187931906807,0.39965552478212013,-0.6566044972879083,-2.4067577018788318,2.723675043430689,1.7560693037554864,56262,53123,51031,54954
0.3918439999999973,0.04053056612610817,0.053869232535362244,1.369870662689209,0.013570895418524742,-0.08442072570323944,0.9490309953689575,0.3447288259846446,0.36637203655809597,-0.6408144154477466,-2.600029684172429,2.8517256684358063,1.8985696675881094,55491,52606,50844,54248
0.3929189999999944,0.04053056612610817,0.053869232535362244,1.369870662689209,0.013570895418524742,-0.08442072570323944,0.9490309953689575,0.29213342511591084,0.38042227525810873,-0.6304968633315889,-2.600029684172429,2.8517256684358063,1.8985696675881094,55491,52606,50844,54248
0.3958000000000029,0.04053056612610817,0.053869232535362244,1.369870662689209,0.013570895418524742,-0.08442072570323944,0.9490309953689575,0.29391574567544637,0.42969142121484716,-0.6406261965377054,-2.600029684172429,2.8517256684358063,1.8985696675881094,55803,53248,51306,55010
0.39687699999999315,0.04053056612610817,0.053869232535362244,1.369870662689209,0.013570895418524742,-0.08442072570323944,0.9490309953689575,0.32730399599885157,0.4669137912701258,-0.637572216557657,-2.600029684172429,2.8517256684358063,1.8985696675881094,55803,53248,51306,55010
0.39971300000000337,0.041286222636699677,0.05393664166331291,1.3704583644866943,0.01658150553703308,-0.08413520455360413,0.9521295428276062,0.3174363849488627,0.47171557058407954,-0.6156619907954115,-2.6035143111170935,2.849626095953999,1.912540478626154,55931,53295,50888,54745
0.400820000000007,0.04148229956626892,0.05305023863911629,1.3803942203521729,0.02278561145067215,-0.09329313039779663,1.0350205898284912,0.2978435088091497,0.48130674551291813,-0.584454270193536,-2.789476325346082,2.9466107811007194,2.02629469449067,55931,53295,50888,54745
0.40367699999999607,0.04148229956626892,0.05305023863911629,1.3803942203521729,0.02278561145067215,-0.09329313039779663,1.0350205898284912,0.248500693158757,0.4620570842586892,-0.5632452547463085,-2.789476325346082,2.9466107811007194,2.02629469449067,55459,52411,50492,54828
0.4048040000000037,0.04148229956626892,0.05305023863911629,1.3803942203521729,0.02278561145067215,-0.09329313039779663,1.0350205898284912,0.17704734874263126,0.4172216354637419,-0.5667345284065303,-2.789476325346082,2.9466107811007194,2.02629469449067,55459,52411,50492,54828
0.40764100000000325,0.04148229956626892,0.05305023863911629,1.3803942203521729,0.02278561145067215,-0.09329313039779663,1.0350205898284912,0.12751272723710397,0.3992966971147456,-0.567077943029096,-2.789476325346082,2.9466107811007194,2.02629469449067,56075,53090,50855,55209
0.4087179999999935,0.041745781898498535,0.05302419140934944,1.3807095289230347,0.02356337569653988,-0.09341061115264893,1.0366994142532349,0.09015809794418929,0.4070334796870484,-0.5591072350445434,-2.789476325346082,2.9466107811007194,2.02629469449067,56075,53090,50855,55209
0.41163300000000164,0.04201364517211914,0.052043259143829346,1.391495704650879,0.030177829787135124,-0.10288490355014801,1.1205205917358398,0.03358889038321821,0.42037781425062204,-0.5631850007266455,-2.957120797574472,3.01671181691673,2.14986576553013,55451,52272,50398,54777
0.41270600000000557,0.04201364517211914,0.052043259143829346,1.391495704650879,0.030177829787135124,-0.10288490355014801,1.1205205917358398,-0.009791153359568351,0.4562320851644133,-0.5726820994899771,-2.957120797574472,3.01671181691673,2.14986576553013,55451,52272,50398,54777
0.4155910000000004,0.04201364517211914,0.052043259143829346,1.391495704650879,0.030177829787135124,-0.10288490355014801,1.1205205917358398,-0.034631162168307354,0.4592776428975143,-0.5875416062662376,-2.957120797574472,3.01671181691673,2.14986576553013,55683,52520,50837,55502
0.4166750000000029,0.04201364517211914,0.052043259143829346,1.391495704650879,0.030177829787135124,-0.10288490355014801,1.1205205917358398,-0.06963864148221052,0.4026226524211183,-0.595553726405741,-2.957120797574472,3.01671181691673,2.14986576553013,55683,52520,50837,55502
0.41950800000000166,0.04252006486058235,0.052538931369781494,1.3922784328460693,0.03212617337703705,-0.1005026251077652,1.1246646642684937,-0.12059281939491252,0.35249776622711015,-0.5847179897204812,-2.9596751935675467,2.999386674717457,2.157422870997345,55559,52846,50847,55256
0.42060599999999976,0.04291491210460663,0.05137581750750542,1.4051553010940552,0.03986313194036484,-0.110988087952137,1.2165626287460327,-0.1725260169362197,0.3262159615354997,-0.560321237027456,-3.141709308971318,3.0038825310317177,2.2919042980485393,55559,52846,50847,55256
0.4234590000000026,0.04291491210460663,0.05137581750750542,1.4051553010940552,0.03986313194036484,-0.110988087952137,1.2165626287460327,-0.21812546006888342,0.30650101274932023,-0.5370724399223095,-3.141709308971318,3.0038825310317177,2.2919042980485393,54757,52092,50892,55220
0.424573000000004,0.04291491210460663,0.05137581750750542,1.4051553010940552,0.03986313194036484,-0.110988087952137,1.2165626287460327,-0.25338597921764155,0.29924499733280396,-0.5333874905009941,-3.141709308971318,3.0038825310317177,2.2919042980485393,54757,52092,50892,55220
0.42742799999999986,0.04291491210460663,0.05137581750750542,1.4051553010940552,0.03986313194036484,-0.110988087952137,1.2165626287460327,-0.2734316093874248,0.3102339989387979,-0.5374170862568793,-3.141709308971318,3.0038825310317177,2.2919042980485393,55383,52717,50880,55328
0.4285019999999931,0.04291491210460663,0.05137581750750542,1.4051553010940552,0.03986313194036484,-0.110988087952137,1.2165626287460327,-0.2806241749909699,0.339943058926745,-0.539711632562578,-3.141709308971318,3.0038825310317177,2.2919042980485393,55383,52717,50880,55328
0.4314250000000029,0.04393310099840164,0.05056120827794075,1.4176523685455322,0.04961121082305908,-0.11868862807750702,1.2995492219924927,-0.29566830540980027,0.41509000803772883,-0.5504256294965076,-3.2986068186349624,2.9332262201415618,2.396979783898862,54969,51663,49900,54989
0.43249499999999536,0.04393310099840164,0.05056120827794075,1.4176523685455322,0.04961121082305908,-0.11868862807750702,1.2995492219924927,-0.33308558556735907,0.5204505530051753,-0.5581750620839884,-3.2986068186349624,2.9332262201415618,2.396979783898862,54969,51663,49900,54989
0.43538700000000247,0.04393310099840164,0.05056120827794075,1.4176523685455322,0.04961121082305908,-0.11868862807750702,1.2995492219924927,-0.39675074840214347,0.5530315659126639,-0.5554932921557922,-3.2986068186349624,2.9332262201415618,2.396979783898862,55483,51435,49563,55948
0.4364609999999957,0.04393310099840164,0.05056120827794075,1.4176523685455322,0.04961121082305908,-0.11868862807750702,1.2995492219924927,-0.4758523585738405,0.4785918192291505,-0.5621115470702618,-3.2986068186349624,2.9332262201415618,2.396979783898862,55483,51435,49563,55948
0.4393000000000029,0.04448188468813896,0.05078946799039841,1.4173126220703125,0.05184752121567726,-0.11749497056007385,1.2977190017700195,-0.5185983577565388,0.4151400088871951,-0.5711118997112663,-3.30119410228805,2.9250507915509187,2.406980590362329,55639,51674,49280,55847
0.44039299999999637,0.04503867030143738,0.04956800863146782,1.4307094812393188,0.05970453470945358,-0.1266564130783081,1.3816674947738647,-0.5288392774123295,0.39147495970366925,-0.5622110161369762,-3.4562882936300983,2.8249968978018987,2.5507183296901874,55639,51674,49280,55847
0.44325900000000545,0.04503867030143738,0.04956800863146782,1.4307094812393188,0.05970453470945358,-0.1266564130783081,1.3816674947738647,-0.5685935480054601,0.39643925842314504,-0.5495265796020106,-3.4562882936300983,2.8249968978018987,2.5507183296901874,54811,50862,49448,55851
0.4443929999999964,0.04503867030143738,0.04956800863146782,1.4307094812393188,0.05970453470945358,-0.1266564130783081,1.3816674947738647,-0.6469346259488578,0.4125495188053614,-0.5431272032396319,-3.4562882936300983,2.8249968978018987,2.5507183296901874,54811,50862,49448,55851
0.4472170000000042,0.04503867030143738,0.04956800863146782,1.4307094812393188,0.05970453470945358,-0.1266564130783081,1.3816674947738647,-0.6934007282792606,0.4406804561103548,-0.5442004904484474,-3.4562882936300983,2.8249968978018987,2.5507183296901874,55124,51486,49836,55935
0.4482920000000013,0.04503867030143738,0.04956800863146782,1.4307094812393188,0.05970453470945358,-0.1266564130783081,1.3816674947738647,-0.6895902108125479,0.493336610341456,-0.5467150471497003,-3.4562882936300983,2.8249968978018987,2.5507183296901874,55124,51486,49836,55935
0.45122900000000665,0.04618896543979645,0.04849252477288246,1.445102334022522,0.0699072927236557,-0.13421091437339783,1.4658584594726562,-0.6806622295741663,0.532448559769173,-0.5462480951420685,-3.609442704050446,2.6501404210555504,2.6890364660521766,54527,50517,49058,55548
0.4523000000000029,0.04618896543979645,0.04849252477288246,1.445102334022522,0.0699072927236557,-0.13421091437339783,1.4658584594726562,-0.7158174207018118,0.5189285231526815,-0.5435308385923471,-3.609442704050446,2.6501404210555504,2.6890364660521766,54527,50517,49058,55548
0.45516999999999824,0.04618896543979645,0.04849252477288246,1.445102334022522,0.0699072927236557,-0.13421091437339783,1.4658584594726562,-0.7863590319187489,0.45768480624953795,-0.5401691969273673,-3.609442704050446,2.6501404210555504,2.6890364660521766,54626,50685,49354,55987
0.4562519999999931,0.04618896543979645,0.04849252477288246,1.445102334022522,0.0699072927236557,-0.13421091437339783,1.4658584594726562,-0.8804384597981333,0.3728397895814624,-0.5439030153546857,-3.609442704050446,2.6501404210555504,2.6890364660521766,54626,50685,49354,55987
0.45909500000000114,0.046604592353105545,0.04875628277659416,1.445569634437561,0.07144428789615631,-0.13284382224082947,1.4683443307876587,-0.929702412590746,0.3501130719185123,-0.550425329890885,-3.6117742896936442,2.6396670766627364,2.6935932097927906,54708,51164,49060,55757
0.46019400000000316,0.0473613440990448,0.04738643020391464,1.4606609344482422,0.08009789884090424,-0.14083243906497955,1.549934983253479,-0.9195826001855267,0.3933465627387497,-0.538153916351477,-3.757396582924687,2.4278145973671332,2.8408712162515717,54708,51164,49060,55757
0.46304799999999524,0.0473613440990448,0.04738643020391464,1.4606609344482422,0.08009789884090424,-0.14083243906497955,1.549934983253479,-0.9295410250286873,0.37784406900680306,-0.5077806639876642,-3.757396582924687,2.4278145973671332,2.8408712162515717,53810,50122,49085,55699
0.46416199999999663,0.0473613440990448,0.04738643020391464,1.4606609344482422,0.08009789884090424,-0.14083243906497955,1.549934983253479,-0.9776486332759876,0.2853795154334154,-0.48585755518364554,-3.757396582924687,2.4278145973671332,2.8408712162515717,53810,50122,49085,55699
0.4670149999999994,0.0473613440990448,0.04738643020391464,1.4606609344482422,0.08009789884090424,-0.14083243906497955,1.549934983253479,-1.0251285344543564,0.22207549388720257,-0.48625766184791636,-3.757396582924687,2.4278145973671332,2.8408712162515717,54008,51022,49689,55489
0.46809200000000417,0.047687556594610214,0.04770559445023537,1.4608373641967773,0.08119194954633713,-0.13915038108825684,1.5508732795715332,-1.0851506593654805,0.15350022766112548,-0.510054104741724,-3.7582620429439695,2.41526556503407,2.842783985467389,54008,51022,49689,55489
0.47100100000000383,0.048543743789196014,0.0462765209376812,1.4767463207244873,0.09017467498779297,-0.14629165828227997,1.6309559345245361,-1.1389510407589343,0.0695337212576398,-0.5419475227452677,-3.89090576040437,2.142169086024916,2.9478483165313305,52700,50459,50019,54924
0.4720739999999932,0.048543743789196014,0.0462765209376812,1.4767463207244873,0.09017467498779297,-0.14629165828227997,1.6309559345245361,-1.158669618102099,-0.0012525985732187047,-0.543829378950545,-3.89090576040437,2.142169086024916,2.9478483165313305,52700,50459,50019,54924
0.47497000000000117,0.048543743789196014,0.0462765209376812,1.4767463207244873,0.09017467498779297,-0.14629165828227997,1.6309559345245361,-1.1831648411764297,-0.10601414295560076,-0.5108017872177637,-3.89090576040437,2.142169086024916,2.9478483165313305,52327,50912,50628,54918
0.4760460000000021,0.048543743789196014,0.0462765209376812,1.4767463207244873,0.09017467498779297,-0.14629165828227997,1.6309559345245361,-1.2415132359214662,-0.20028218089681166,-0.4833703291730797,-3.89090576040437,2.142169086024916,2.9478483165313305,52327,50912,50628,54918
0.478877999999997,0.049294330179691315,0.04665328189730644,1.4768784046173096,0.09341595321893692,-0.14426034688949585,1.6316604614257812,-1.2820590645695957,-0.22322524710881703,-0.4772026145360243,-3.8915612641741255,2.1269941636909784,2.9645143341382414,52207,51383,50578,54503
0.4799879999999975,0.050274401903152466,0.045177772641181946,1.4935904741287231,0.10258825123310089,-0.15038669109344482,1.7108160257339478,-1.270858208498886,-0.1702080015234147,-0.49047614230411546,-4.022226969930508,1.7876300173349984,2.971196347724842,52207,51383,50578,54503
0.48283900000000723,0.050274401903152466,0.045177772641181946,1.4935904741287231,0.10258825123310089,-0.15038669109344482,1.7108160257339478,-1.2699150499988343,-0.16144395449488427,-0.5076847901884214,-4.022226969930508,1.7876300173349984,2.971196347724842,51165,49947,50261,54565
0.4839579999999987,0.050274401903152466,0.045177772641181946,1.4935904741287231,0.10258825123310089,-0.15038669109344482,1.7108160257339478,-1.2971764984974306,-0.2377351474129775,-0.5080886252782183,-4.022226969930508,1.7876300173349984,2.971196347724842,51165,49947,50261,54565
0.4868000000000029,0.050274401903152466,0.045177772641181946,1.4935904741287231,0.10258825123310089,-0.15038669109344482,1.7108160257339478,-1.3297999555347921,-0.34626866572692844,-0.5003872627484135,-4.022226969930508,1.7876300173349984,2.971196347724842,51829,50301,50124,54555
0.48786900000000605,0.05064526945352554,0.04560551047325134,1.4938035011291504,0.1038651168346405,-0.14812138676643372,1.7119468450546265,-1.3556693697316038,-0.4082160896586117,-0.49668177369719085,-4.0229096264174,1.7710159566036356,2.9739222832943897,51829,50301,50124,54555
0.49079300000000514,0.05172957852482796,0.044097136706113815,1.5113109350204468,0.11291678249835968,-0.15305949747562408,1.789616346359253,-1.3609260502492568,-0.4201210522320248,-0.4938037620861695,-4.1460946425965925,1.3941290895919058,2.9284419173449976,50923,49502,49619,54035
0.4918640000000014,0.05172957852482796,0.044097136706113815,1.5113109350204468,0.11291678249835968,-0.15305949747562408,1.789616346359253,-1.3643727133320374,-0.41823646628663025,-0.5005218189624897,-4.1460946425965925,1.3941290895919058,2.9284419173449976,50923,49502,49619,54035
0.4947540000000008,0.05172957852482796,0.044097136706113815,1.5113109350204468,0.11291678249835968,-0.15305949747562408,1.789616346359253,-1.3531345730060664,-0.402656141671826,-0.5288648770483079,-4.1460946425965925,1.3941290895919058,2.9284419173449976,50906,49163,49386,54309
0.4958220000000001,0.05172957852482796,0.044097136706113815,1.5113109350204468,0.11291678249835968,-0.15305949747562408,1.789616346359253,-1.3335134673587987,-0.42174358312615556,-0.539759702620254,-4.1460946425965925,1.3941290895919058,2.9284419173449976,50906,49163,49386,54309
0.49866300000000047,0.05186421051621437,0.0445670410990715,1.5116695165634155,0.11300341784954071,-0.1505429744720459,1.7915159463882446,-1.3339819173945435,-0.4742394483491476,-0.5220835368065847,-4.146749387377353,1.3753837718349282,2.923076311491207,51220,49708,48812,53967
0.4997749999999942,0.053039003163576126,0.04304056987166405,1.5299705266952515,0.1218143105506897,-0.15423718094825745,1.8687695264816284,-1.3355399997902944,-0.5154786975661064,-0.5121334343418306,-4.274493258454539,0.9797595605356176,2.832002258471661,51220,49708,48812,53967
0.502619000000006,0.053039003163576126,0.04304056987166405,1.5299705266952515,0.1218143105506897,-0.15423718094825745,1.8687695264816284,-1.3409490131222999,-0.5895143428437138,-0.49122425754383237,-4.274493258454539,0.9797595605356176,2.832002258471661,49682,48892,49241,53652
0.5037350000000006,0.053039003163576126,0.04304056987166405,1.5299705266952515,0.1218143105506897,-0.15423718094825745,1.8687695264816284,-1.321815132796462,-0.6531920558251352,-0.45669264558542894,-4.274493258454539,0.9797595605356176,2.832002258471661,49682,48892,49241,53652
0.5065950000000011,0.053039003163576126,0.04304056987166405,1.5299705266952515,0.1218143105506897,-0.15423718094825745,1.8687695264816284,-1.3240180996501756,-0.7276335335633571,-0.44310433217649037,-4.274493258454539,0.9797595605356176,2.832002258471661,49857,49446,49280,53146
0.5076710000000021,0.05353192985057831,0.04301995411515236,1.5299861431121826,0.12370100617408752,-0.15429650247097015,1.86887526512146,-1.386866704005228,-0.8602244679131866,-0.45130007727315474,-4.275890731784384,0.9797542595727613,2.838689711642223,49857,49446,49280,53146
0.5105880000000034,0.05481230840086937,0.04146203398704529,1.5490589141845703,0.13215585052967072,-0.15677662193775177,1.9457688331604004,-1.4135919250183366,-0.9122386671635242,-0.47013924553486164,-4.393827349671072,0.5833822827528667,2.6868213361764983,47893,48850,49655,52086
0.5116670000000013,0.05481230840086937,0.04146203398704529,1.5490589141845703,0.13215585052967072,-0.15677662193775177,1.9457688331604004,-1.3737660819709103,-0.8554604721971983,-0.49178215650269036,-4.393827349671072,0.5833822827528667,2.6868213361764983,47893,48850,49655,52086
0.5145439999999945,0.05481230840086937,0.04146203398704529,1.5490589141845703,0.13215585052967072,-0.15677662193775177,1.9457688331604004,-1.3057361645570542,-0.8042689234075863,-0.5005925258894314,-4.393827349671072,0.5833822827528667,2.6868213361764983,47685,48027,49043,52358
0.5156100000000006,0.05481230840086937,0.04146203398704529,1.5490589141845703,0.13215585052967072,-0.15677662193775177,1.9457688331604004,-1.2654016577414227,-0.8416298111290627,-0.4770666934518894,-4.393827349671072,0.5833822827528667,2.6868213361764983,47685,48027,49043,52358
0.5184499999999971,0.055423226207494736,0.041742563247680664,1.5495487451553345,0.1346808224916458,-0.15521541237831116,1.9483723640441895,-1.2535772225014707,-0.9493918948990017,-0.43810727657560655,-4.394460051328462,0.5712435216340908,2.697545754281046,48136,48413,48283,51990
0.5195570000000007,0.056810468435287476,0.040181852877140045,1.5694000720977783,0.14247706532478333,-0.15643410384655,2.0219993591308594,-1.2323745986408594,-1.0185913395055661,-0.42371718523098606,-4.514128957972293,0.16938453596633413,2.4818631954931103,48136,48413,48283,51990
0.5224070000000065,0.056810468435287476,0.040181852877140045,1.5694000720977783,0.14247706532478333,-0.15643410384655,2.0219993591308594,-1.211354001840755,-1.1034937805846465,-0.4313963436552023,-4.514128957972293,0.16938453596633413,2.4818631954931103,46766,47642,47958,51531
0.5235350000000035,0.056810468435287476,0.040181852877140045,1.5694000720977783,0.14247706532478333,-0.15643410384655,2.0219993591308594,-1.2055455143452376,-1.218227487456195,-0.4264529840397972,-4.514128957972293,0.16938453596633413,2.4818631954931103,46766,47642,47958,51531
0.5263910000000033,0.056810468435287476,0.040181852877140045,1.5694000720977783,0.14247706532478333,-0.15643410384655,2.0219993591308594,-1.1809851769822544,-1.2479544904919864,-0.41500415438208743,-4.514128957972293,0.16938453596633413,2.4818631954931103,46796,47984,47997,50837
0.5274590000000026,0.056810468435287476,0.040181852877140045,1.5694000720977783,0.14247706532478333,-0.15643410384655,2.0219993591308594,-1.0886762185955545,-1.1879723795762407,-0.39397297151664995,-4.514128957972293,0.16938453596633413,2.4818631954931103,46796,47984,47997,50837
0.530377999999997,0.05890849605202675,0.039064671844244,1.5897645950317383,0.15200135111808777,-0.15412366390228271,2.093665361404419,-0.9840911528480256,-1.1511669606791277,-0.3781858857327147,-4.618999598467778,-0.21532404614490772,2.197937531803858,46024,47087,46495,49944
0.5314459999999963,0.05890849605202675,0.039064671844244,1.5897645950317383,0.15200135111808777,-0.15412366390228271,2.093665361404419,-0.9023129992017717,-1.1895853230904472,-0.37555321783711687,-4.618999598467778,-0.21532404614490772,2.197937531803858,46024,47087,46495,49944
0.5343270000000048,0.05890849605202675,0.039064671844244,1.5897645950317383,0.15200135111808777,-0.15412366390228271,2.093665361404419,-0.8340933315602473,-1.2799738094360635,-0.3614838043772555,-4.618999598467778,-0.21532404614490772,2.197937531803858,45546,46684,46190,49635
0.5354020000000018,0.05890849605202675,0.039064671844244,1.5897645950317383,0.15200135111808777,-0.15412366390228271,2.093665361404419,-0.7828571082433492,-1.3585437194961263,-0.358518041608316,-4.618999598467778,-0.21532404614490772,2.197937531803858,45546,46684,46190,49635
0.5382400000000053,0.058949392288923264,0.03955132141709328,1.589887261390686,0.15152668952941895,-0.15152673423290253,2.094329833984375,-0.7313668193584574,-1.4344968074690772,-0.36439310813108533,-4.617676236178819,-0.23356530674845452,2.1885885582415234,45984,47634,45090,49059
0.5393519999999989,0.06049666553735733,0.038039468228816986,1.6111775636672974,0.15751765668392181,-0.1505245715379715,2.163832426071167,-0.6754385056750031,-1.5050017336419985,-0.36442450014243466,-4.713573126877383,-0.5137844854631693,1.8521295338767467,45984,47634,45090,49059
0.5421970000000002,0.06049666553735733,0.038039468228816986,1.6111775636672974,0.15751765668392181,-0.1505245715379715,2.163832426071167,-0.6054056913843257,-1.5428400595678988,-0.35234243735653126,-4.713573126877383,-0.5137844854631693,1.8521295338767467,44284,46894,44793,48049
0.5433110000000015,0.06049666553735733,0.038039468228816986,1.6111775636672974,0.15751765668392181,-0.1505245715379715,2.163832426071167,-0.5156888209761137,-1.5670537865150083,-0.3249508934386848,-4.713573126877383,-0.5137844854631693,1.8521295338767467,44284,46894,44793,48049
0.5461729999999952,0.06049666553735733,0.038039468228816986,1.6111775636672974,0.15751765668392181,-0.1505245715379715,2.163832426071167,-0.4163606687728329,-1.5652433696059724,-0.29906506751165546,-4.713573126877383,-0.5137844854631693,1.8521295338767467,44302,46990,44010,47211
0.54725,0.06049666553735733,0.038039468228816986,1.6111775636672974,0.15751765668392181,-0.1505245715379715,2.163832426071167,-0.34029140039732736,-1.5423107563012455,-0.2878497305025184,-4.713573126877383,-0.5137844854631693,1.8521295338767467,44302,46990,44010,47211
0.5501659999999975,0.06235989183187485,0.037067804485559464,1.6330459117889404,0.1629752367734909,-0.14616404473781586,2.2288503646850586,-0.28280120931356884,-1.5453781852447988,-0.27622519879189067,-4.802140723604454,-0.7247807537742855,1.42683021080692,42956,45702,42955,46316
0.5512350000000006,0.06235989183187485,0.037067804485559464,1.6330459117889404,0.1629752367734909,-0.14616404473781586,2.2288503646850586,-0.2086982526394096,-1.5761333016194154,-0.25059698376605605,-4.802140723604454,-0.7247807537742855,1.42683021080692,42956,45702,42955,46316
0.5541110000000045,0.06235989183187485,0.037067804485559464,1.6330459117889404,0.1629752367734909,-0.14616404473781586,2.2288503646850586,-0.11657703046480362,-1.5834592583040599,-0.23039043208740478,-4.802140723604454,-0.7247807537742855,1.42683021080692,42931,44872,41269,46407
0.5551900000000023,0.06235989183187485,0.037067804485559464,1.6330459117889404,0.1629752367734909,-0.14616404473781586,2.2288503646850586,-0.028173472981028975,-1.5594444694903793,-0.22294313512559358,-4.802140723604454,-0.7247807537742855,1.42683021080692,42931,44872,41269,46407
0.5580380000000005,0.06268603354692459,0.03755263239145279,1.6330221891403198,0.1640036404132843,-0.14359880983829498,2.2287468910217285,0.05290101940976638,-1.501152134286289,-0.2230226970631597,-4.80000619298647,-0.7421276028170101,1.4279119777222509,44432,44693,38958,46551
0.5591349999999947,0.06434585154056549,0.03612692281603813,1.6556127071380615,0.1674976646900177,-0.14146848022937775,2.2894606590270996,0.10396545635278687,-1.4559602879584619,-0.21553804926706013,-4.868769517113048,-0.8248309832568661,0.9858727372007601,44432,44693,38958,46551
0.5620010000000039,0.06434585154056549,0.03612692281603813,1.6556127071380615,0.1674976646900177,-0.14146848022937775,2.2894606590270996,0.11407690476770768,-1.4983681988407747,-0.18204067591798895,-4.868769517113048,-0.8248309832568661,0.9858727372007601,43171,43767,38034,46051
0.5631209999999992,0.06434585154056549,0.03612692281603813,1.6556127071380615,0.1674976646900177,-0.14146848022937775,2.2894606590270996,0.12901411759114978,-1.5627679613727437,-0.14731415385730534,-4.868769517113048,-0.8248309832568661,0.9858727372007601,43171,43767,38034,46051
0.5659630000000033,0.06434585154056549,0.03612692281603813,1.6556127071380615,0.1674976646900177,-0.14146848022937775,2.2894606590270996,0.16479191416976374,-1.558978016825452,-0.1337943585897875,-4.868769517113048,-0.8248309832568661,0.9858727372007601,42943,43377,38059,45600
0.5670270000000018,0.06467920541763306,0.03606049343943596,1.6558144092559814,0.1685200184583664,-0.14174994826316833,2.290558099746704,0.21514892814228592,-1.5246742382983047,-0.12250254724547312,-4.868769517113048,-0.8248309832568661,0.9858727372007601,42943,43377,38059,45600
0.5699550000000018,0.06637758761644363,0.03465402126312256,1.6789953708648682,0.17074255645275116,-0.13955245912075043,2.3457155227661133,0.25667401776799426,-1.5011942122315123,-0.09499276729760552,-4.917674127462549,-0.8248028357005696,0.5497146930428705,41411,42467,37298,44513
0.5710230000000011,0.06637758761644363,0.03465402126312256,1.6789953708648682,0.17074255645275116,-0.13955245912075043,2.3457155227661133,0.2688939990088501,-1.5257878391081214,-0.053395714065816204,-4.917674127462549,-0.8248028357005696,0.5497146930428705,41411,42467,37298,44513
0.5739110000000074,0.06637758761644363,0.03465402126312256,1.6789953708648682,0.17074255645275116,-0.13955245912075043,2.3457155227661133,0.2632925389985728,-1.5791871484414093,-0.01655439762974399,-4.917674127462549,-0.8248028357005696,0.5497146930428705,40292,41659,36785,44225
0.5749820000000037,0.06637758761644363,0.03465402126312256,1.6789953708648682,0.17074255645275116,-0.13955245912075043,2.3457155227661133,0.25858987921144044,-1.6073604632972485,0.003295372126174781,-4.917674127462549,-0.8248028357005696,0.5497146930428705,40292,41659,36785,44225
0.5778179999999993,0.06669437140226364,0.03483358770608902,1.6789979934692383,0.17170584201812744,-0.13864180445671082,2.3457536697387695,0.24712678499714194,-1.584608412314429,0.005160010890974931,-4.9164641984374144,-0.8305760301188219,0.5501193366172781,40368,41564,35733,44024
0.5789250000000029,0.06841845065355301,0.03345777094364166,1.7026962041854858,0.1727369874715805,-0.1365526020526886,2.3939712047576904,0.2352595727321807,-1.5470912636159924,0.012324107718586032,-4.928764676207397,-0.7947543317824071,0.10026142046386634,40368,41564,35733,44024
0.5817810000000027,0.06841845065355301,0.03345777094364166,1.7026962041854858,0.1727369874715805,-0.1365526020526886,2.3939712047576904,0.20514795930071136,-1.6417622461525105,0.022587251245613987,-4.928764676207397,-0.7947543317824071,0.10026142046386634,38691,40413,35154,43293
0.5828990000000049,0.06841845065355301,0.03345777094364166,1.7026962041854858,0.1727369874715805,-0.1365526020526886,2.3939712047576904,0.1523681345264896,-1.8303994056430577,0.04323309966845224,-4.928764676207397,-0.7947543317824071,0.10026142046386634,38691,40413,35154,43293
0.585752999999997,0.06841845065355301,0.03345777094364166,1.7026962041854858,0.1727369874715805,-0.1365526020526886,2.3939712047576904,0.11032106532712574,-1.9280491338588297,0.08067477271712048,-4.928764676207397,-0.7947543317824071,0.10026142046386634,37517,40450,35860,42127
0.5869400000000023,0.06871397793292999,0.03373952582478523,1.7023341655731201,0.17358937859535217,-0.1350945383310318,2.392085075378418,0.08512759470448977,-1.9315939344277795,0.10627150418544329,-4.926080294358778,-0.804001181460588,0.10039169174500835,16999,18377,15793,14357
0.5896919999999954,0.07045108079910278,0.0323982797563076,1.726455569267273,0.1734861433506012,-0.13315598666667938,2.4322831630706787,0.05656727260799157,-1.9768779261293234,0.1166845722385724,-4.913479109265122,-0.7973691265965135,-0.4010731824490274,16712,25341,32381,16397
0.5907609999999986,0.07045108079910278,0.0323982797563076,1.726455569267273,0.1734861433506012,-0.13315598666667938,2.4322831630706787,0.018102533743001786,-2.0778286425162484,0.13746654980500572,-4.913479109265122,-0.7973691265965135,-0.4010731824490274,16712,25341,32381,16397
0.5936279999999969,0.07045108079910278,0.0323982797563076,1.726455569267273,0.1734861433506012,-0.13315598666667938,2.4322831630706787,0.014505307391577384,-2.158181672084174,0.17257779877466492,-4.913479109265122,-0.7973691265965135,-0.4010731824490274,6011,37957,50541,26690
0.5947119999999996,0.07045108079910278,0.0323982797563076,1.726455569267273,0.1734861433506012,-0.13315598666667938,2.4322831630706787,0.012825580951847953,-2.2399339264888267,0.20367000476425826,-4.913479109265122,-0.7973691265965135,-0.4010731824490274,6011,37957,50541,26690
0.5975460000000021,0.07072939723730087,0.03271104395389557,1.7262187004089355,0.17422132194042206,-0.13152799010276794,2.431055784225464,-0.021226365525610486,-2.3163783676828973,0.201747651865655,-4.909662160158624,-0.807871522319549,-0.4021281426893445,6139,46099,56952,42048
0.5987079999999987,0.07246709614992142,0.03140483424067497,1.75068199634552,0.17300507426261902,-0.12967978417873383,2.461737632751465,-0.03509779584496508,-2.3418248718986043,0.1482202944182048,-4.865001763311553,-0.851937021020335,-1.0061088731671732,6139,46099,56952,42048
0.6015040000000008,0.07246709614992142,0.03140483424067497,1.75068199634552,0.17300507426261902,-0.12967978417873383,2.461737632751465,-0.031047244340252248,-2.349406092573733,0.07170491327059735,-4.865001763311553,-0.851937021020335,-1.0061088731671732,10927,54334,57383,36636
0.602672000000006,0.07246709614992142,0.03140483424067497,1.75068199634552,0.17300507426261902,-0.12967978417873383,2.461737632751465,-0.015022642037784788,-2.3304992467308243,0.010047126832811601,-4.865001763311553,-0.851937021020335,-1.0061088731671732,10927,54334,57383,36636
0.6054850000000006,0.07246709614992142,0.03140483424067497,1.75068199634552,0.17300507426261902,-0.12967978417873383,2.461737632751465,0.01558144605529447,-2.2868047627258945,-0.025594307575611916,-4.865001763311553,-0.851937021020335,-1.0061088731671732,7790,33399,60852,43085
0.6065770000000048,0.07246709614992142,0.03140483424067497,1.75068199634552,0.17300507426261902,-0.12967978417873383,2.461737632751465,0.05394678035200245,-2.2416042611245244,-0.033600579163690136,-4.865001763311553,-0.851937021020335,-1.0061088731671732,7790,33399,60852,43085
0.6094769999999989,0.0744628980755806,0.030441299080848694,1.7750165462493896,0.17140597105026245,-0.12634962797164917,2.4780936241149902,0.13545696173594557,-2.132588827166567,-0.01790542029103849,-4.84583058905934,-0.9201259345409107,-1.6687921063447642,8569,21372,56314,49405
0.6105489999999991,0.0744628980755806,0.030441299080848694,1.7750165462493896,0.17140597105026245,-0.12634962797164917,2.4780936241149902,0.25282150557984245,-1.9185569619435148,-0.005171391743445816,-4.84583058905934,-0.9201259345409107,-1.6687921063447642,8569,21372,56314,49405
0.6134199999999983,0.0744628980755806,0.030441299080848694,1.7750165462493896,0.17140597105026245,-0.12634962797164917,2.4780936241149902,0.372121268719359,-1.6012993749723372,-0.0066241513195705445,-4.84583058905934,-0.9201259345409107,-1.6687921063447642,13339,17162,49954,50739
0.6144909999999946,0.0744628980755806,0.030441299080848694,1.7750165462493896,0.17140597105026245,-0.12634962797164917,2.4780936241149902,0.5340298782454348,-1.2345852886617341,0.0007650610325613018,-4.84583058905934,-0.9201259345409107,-1.6687921063447642,13339,17162,49954,50739
0.6173509999999951,0.07473509758710861,0.03073139302432537,1.774487853050232,0.17211373150348663,-0.12488014996051788,2.4753153324127197,0.7503186726237883,-0.8927151663702079,0.018119598779924306,-4.842663512282095,-0.9292664730870684,-1.6697416848946192,19251,15683,39172,48724
0.6185040000000008,0.0764397606253624,0.029491756111383438,1.7993154525756836,0.16869580745697021,-0.12305952608585358,2.490278720855713,1.0248570251812228,-0.5945484496732634,0.026618642554640456,-4.843034808934025,-0.8764600584494284,-2.1652945852011434,19251,15683,39172,48724
0.6212979999999952,0.0764397606253624,0.029491756111383438,1.7993154525756836,0.16869580745697021,-0.12305952608585358,2.490278720855713,1.3475893389843034,-0.29562702641290406,0.009257584873981773,-4.843034808934025,-0.8764600584494284,-2.1652945852011434,25283,15092,29634,45564
0.6224560000000056,0.0764397606253624,0.029491756111383438,1.7993154525756836,0.16869580745697021,-0.12305952608585358,2.490278720855713,1.695819888907266,-0.02308693932870771,0.022940552853726624,-4.843034808934025,-0.8764600584494284,-2.1652945852011434,25283,15092,29634,45564
0.6252740000000049,0.0764397606253624,0.029491756111383438,1.7993154525756836,0.16869580745697021,-0.12305952608585358,2.490278720855713,2.061518911368385,0.15523755744299547,0.08462001284547749,-4.843034808934025,-0.8764600584494284,-2.1652945852011434,32468,14492,21847,42660
0.6263830000000016,0.07672494649887085,0.029754478484392166,1.7986310720443726,0.16956746578216553,-0.121851846575737,2.4866714477539062,2.5121947436820253,0.31680588156078643,0.11062142828619465,-4.841086763460217,-0.8829258953913414,-2.1642137876779772,32468,14492,21847,42660
0.6292670000000071,0.07839909195899963,0.02854473888874054,1.8235769271850586,0.16522757709026337,-0.1202210858464241,2.502584934234619,3.0519088396686116,0.5184126688495331,0.10723887248427935,-4.81152845192007,-0.4434706538183858,-2.2630653277518538,35714,13883,22052,40388
0.6303420000000042,0.07839909195899963,0.02854473888874054,1.8235769271850586,0.16522757709026337,-0.1202210858464241,2.502584934234619,3.6018851605997093,0.7010529887764669,0.13300142734235162,-4.81152845192007,-0.4434706538183858,-2.2630653277518538,35714,13883,22052,40388
0.6332050000000018,0.07839909195899963,0.02854473888874054,1.8235769271850586,0.16522757709026337,-0.1202210858464241,2.502584934234619,4.106664442038855,0.8495500522109583,0.18525020115045476,-4.81152845192007,-0.4434706538183858,-2.2630653277518538,36717,17061,22283,36567
0.6342810000000026,0.07839909195899963,0.02854473888874054,1.8235769271850586,0.16522757709026337,-0.1202210858464241,2.502584934234619,4.5681260767673155,0.9824032413491334,0.22583755846683257,-4.81152845192007,-0.4434706538183858,-2.2630653277518538,36717,17061,22283,36567
0.6371319999999978,0.07870576530694962,0.028779130429029465,1.8232767581939697,0.16614806652069092,-0.11944280564785004,2.5010006427764893,5.0494972374891,1.064710032471768,0.23870603607787952,-4.81152845192007,-0.4434706538183858,-2.2630653277518538,34155,20163,26454,34171
0.6382960000000021,0.08034519106149673,0.027589023113250732,1.8483543395996094,0.16173100471496582,-0.11888395994901657,2.5150198936462402,5.515599430417024,1.0656849491678189,0.22766425394803155,-4.721861529342226,0.6678418263686858,-2.138109156050911,34155,20163,26454,34171
0.6411059999999997,0.08034519106149673,0.027589023113250732,1.8483543395996094,0.16173100471496582,-0.11888395994901657,2.5150198936462402,5.923828469696436,0.9774604809449735,0.18962702317821592,-4.721861529342226,0.6678418263686858,-2.138109156050911,34496,26326,33073,31044
0.6422550000000047,0.08034519106149673,0.027589023113250732,1.8483543395996094,0.16173100471496582,-0.11888395994901657,2.5150198936462402,6.309485620840773,0.8628049378514189,0.13700010546245675,-4.721861529342226,0.6678418263686858,-2.138109156050911,34496,26326,33073,31044
0.6450599999999976,0.08034519106149673,0.027589023113250732,1.8483543395996094,0.16173100471496582,-0.11888395994901657,2.5150198936462402,6.693622639634892,0.7710177593012929,0.09822931529275722,-4.721861529342226,0.6678418263686858,-2.138109156050911,35922,33971,34421,25359
0.6461570000000065,0.08034519106149673,0.027589023113250732,1.8483543395996094,0.16173100471496582,-0.11888395994901657,2.5150198936462402,7.043156141121176,0.7192704087921813,0.07491371445614178,-4.721861529342226,0.6678418263686858,-2.138109156050911,35922,33971,34421,25359
0.6490489999999991,0.08228843659162521,0.02661111392080784,1.8727744817733765,0.15892791748046875,-0.11957084387540817,2.5148298740386963,7.372620593264841,0.6782857577754341,0.054264033578047335,-4.61160177097578,2.4305294854826722,-2.0195332288654377,35019,39108,36422,23569
0.6501199999999954,0.08228843659162521,0.02661111392080784,1.8727744817733765,0.15892791748046875,-0.11957084387540817,2.5148298740386963,7.687892527327255,0.5834331476525724,0.017487732602383985,-4.61160177097578,2.4305294854826722,-2.0195332288654377,35019,39108,36422,23569
0.6530109999999986,0.08228843659162521,0.02661111392080784,1.8727744817733765,0.15892791748046875,-0.11957084387540817,2.5148298740386963,7.963124367032546,0.4226474600001285,-0.0404734863738309,-4.61160177097578,2.4305294854826722,-2.0195332288654377,31113,39854,36517,24462
0.6540850000000064,0.08228843659162521,0.02661111392080784,1.8727744817733765,0.15892791748046875,-0.11957084387540817,2.5148298740386963,8.188765484079472,0.27476893237356487,-0.11715299730718211,-4.61160177097578,2.4305294854826722,-2.0195332288654377,31113,39854,36517,24462
0.6569239999999991,0.0826522558927536,0.02680923417210579,1.8723714351654053,0.1600450575351715,-0.11897993832826614,2.512699604034424,8.41120867728943,0.16805844769431408,-0.17664218207228935,-4.61160177097578,2.4305294854826722,-2.0195332288654377,29367,39229,35643,26905
0.6580819999999948,0.08423682302236557,0.025600336492061615,1.8974578380584717,0.1568172425031662,-0.12262103706598282,2.5063514709472656,8.648377020798655,0.07820194442119784,-0.19712968060118716,-4.538916660600303,4.669337913282653,-2.0590707006538547,29367,39229,35643,26905
0.6608730000000068,0.08423682302236557,0.025600336492061615,1.8974578380584717,0.1568172425031662,-0.12262103706598282,2.5063514709472656,8.85788737112297,0.013458769347257609,-0.19293440293598535,-4.538916660600303,4.669337913282653,-2.0590707006538547,28849,38538,33427,28065
0.6620320000000065,0.08423682302236557,0.025600336492061615,1.8974578380584717,0.1568172425031662,-0.12262103706598282,2.5063514709472656,9.00466962513156,0.022267212103397518,-0.1983789528237865,-4.538916660600303,4.669337913282653,-2.0590707006538547,28849,38538,33427,28065
0.664846000000005,0.08423682302236557,0.025600336492061615,1.8974578380584717,0.1568172425031662,-0.12262103706598282,2.5063514709472656,9.096774518799732,0.05713565776364173,-0.20219229989915735,-4.538916660600303,4.669337913282653,-2.0590707006538547,29116,36164,31812,29695
0.6659489999999932,0.08423682302236557,0.025600336492061615,1.8974578380584717,0.1568172425031662,-0.12262103706598282,2.5063514709472656,9.151937107090761,0.09651835912805741,-0.20440713446447856,-4.538916660600303,4.669337913282653,-2.0590707006538547,29116,36164,31812,29695
0.6688359999999957,0.08619304746389389,0.024002527818083763,1.921667218208313,0.15503734350204468,-0.13145117461681366,2.4934592247009277,9.214396756768608,0.16464921866960594,-0.20507443940986836,-4.501707057010559,7.2233934655391785,-2.2373792768240226,31699,33274,28620,31610
0.6699149999999936,0.08619304746389389,0.024002527818083763,1.921667218208313,0.15503734350204468,-0.13145117461681366,2.4934592247009277,9.272700809881496,0.24720175298182767,-0.19956925267299744,-4.501707057010559,7.2233934655391785,-2.2373792768240226,31699,33274,28620,31610
0.6727850000000035,0.08619304746389389,0.024002527818083763,1.921667218208313,0.15503734350204468,-0.13145117461681366,2.4934592247009277,9.383524530219615,0.3675036137052706,-0.18372827116650173,-4.501707057010559,7.2233934655391785,-2.2373792768240226,33754,29418,28131,33799
0.6738640000000014,0.08619304746389389,0.024002527818083763,1.921667218208313,0.15503734350204468,-0.13145117461681366,2.4934592247009277,9.506949263571556,0.5088187308910634,-0.14908974993508844,-4.501707057010559,7.2233934655391785,-2.2373792768240226,33754,29418,28131,33799
0.6767160000000003,0.08660651743412018,0.023996861651539803,1.9207992553710938,0.15655791759490967,-0.131907656788826,2.488823890686035,9.539061659995731,0.6012081500321973,-0.11707529958237906,-4.505230474209017,7.230700292377174,-2.2325800296566616,35136,26265,28198,34947
0.6778669999999983,0.08815578371286392,0.02262512408196926,1.9456120729446411,0.15328755974769592,-0.14194515347480774,2.475969076156616,9.513010618212578,0.6475755822442126,-0.10992386317291883,-4.450303836151572,9.909211658773334,-2.348813248811098,35136,26265,28198,34947
0.6806699999999982,0.08815578371286392,0.02262512408196926,1.9456120729446411,0.15328755974769592,-0.14194515347480774,2.475969076156616,9.483544338647505,0.7067072126658415,-0.12347151344096323,-4.450303836151572,9.909211658773334,-2.348813248811098,33194,24406,30298,36057
0.6818340000000026,0.08815578371286392,0.02262512408196926,1.9456120729446411,0.15328755974769592,-0.14194515347480774,2.475969076156616,9.474271211731848,0.7761356225471254,-0.13573855773170782,-4.450303836151572,9.909211658773334,-2.348813248811098,33194,24406,30298,36057
0.6846399999999995,0.08815578371286392,0.02262512408196926,1.9456120729446411,0.15328755974769592,-0.14194515347480774,2.475969076156616,9.465687310906304,0.800955751274446,-0.14477659410213697,-4.450303836151572,9.909211658773334,-2.348813248811098,31917,23256,31135,37113
0.6857360000000045,0.08858867734670639,0.022296665236353874,1.9447728395462036,0.15490849316120148,-0.14395609498023987,2.4714767932891846,9.477177253113343,0.8342573822833963,-0.1400034770594152,-4.457020336232873,9.926685165196524,-2.343870297686246,31917,23256,31135,37113
0.6886300000000046,0.0901208370923996,0.020785823464393616,1.9694044589996338,0.15146979689598083,-0.1576594114303589,2.456963539123535,9.517936400964787,0.8935322907716714,-0.13612203628392242,-4.382136610291301,12.6557277557488,-2.345217863612056,31255,23618,32265,35949
0.6897050000000018,0.0901208370923996,0.020785823464393616,1.9694044589996338,0.15146979689598083,-0.1576594114303589,2.456963539123535,9.541994332988127,0.905626171334912,-0.1373367789585132,-4.382136610291301,12.6557277557488,-2.345217863612056,31255,23618,32265,35949
0.6925969999999942,0.0901208370923996,0.020785823464393616,1.9694044589996338,0.15146979689598083,-0.1576594114303589,2.456963539123535,9.550528166385178,0.894284700358646,-0.15482659839728263,-4.382136610291301,12.6557277557488,-2.345217863612056,31850,26030,32505,33152
0.6936630000000005,0.0901208370923996,0.020785823464393616,1.9694044589996338,0.15146979689598083,-0.1576594114303589,2.456963539123535,9.58019045460648,0.9159424584495519,-0.18093865985891416,-4.382136610291301,12.6557277557488,-2.345217863612056,31850,26030,32505,33152
0.6965019999999932,0.09057220816612244,0.020374439656734467,1.968152642250061,0.15321585536003113,-0.1600143164396286,2.4502575397491455,9.622877731087142,0.896080336723632,-0.2047430256569648,-4.390851365890795,12.675836387718824,-2.339721243426104,31434,26553,32327,31923
0.6976630000000005,0.09208803623914719,0.018686583265662193,1.9925546646118164,0.14988578855991364,-0.17685449123382568,2.432140827178955,9.648081887643652,0.7984897306840598,-0.21937150320866106,-4.323954120316589,15.42502981306099,-2.2904796316069995,31434,26553,32327,31923
0.7004579999999987,0.09208803623914719,0.018686583265662193,1.9925546646118164,0.14988578855991364,-0.17685449123382568,2.432140827178955,9.694743665735148,0.7119579010710417,-0.2165278297309449,-4.323954120316589,15.42502981306099,-2.2904796316069995,30521,28000,33511,30996
0.7016110000000044,0.09208803623914719,0.018686583265662193,1.9925546646118164,0.14988578855991364,-0.17685449123382568,2.432140827178955,9.753431214045007,0.6708912246927201,-0.21533251980993326,-4.323954120316589,15.42502981306099,-2.2904796316069995,30521,28000,33511,30996
0.7044309999999968,0.09208803623914719,0.018686583265662193,1.9925546646118164,0.14988578855991364,-0.17685449123382568,2.432140827178955,9.8367146529184,0.6827725850009724,-0.21871648209379926,-4.323954120316589,15.42502981306099,-2.2904796316069995,30338,28509,32906,30330
0.705528999999995,0.09203843772411346,0.018326638266444206,1.9917455911636353,0.14926882088184357,-0.1789640635251999,2.427825450897217,9.927389961713418,0.6801673476646023,-0.2329246129569401,-4.32992465171572,15.44369861582131,-2.3001804749438683,30338,28509,32906,30330
0.7084180000000051,0.09351550042629242,0.01643340475857258,2.0159082412719727,0.1461152732372284,-0.19883856177330017,2.4066221714019775,9.992506380894728,0.6117374234550162,-0.2605815741669266,-4.279884485673359,18.245373745101915,-2.2996639134787773,30580,29704,32536,29505
0.7094879999999976,0.09351550042629242,0.01643340475857258,2.0159082412719727,0.1461152732372284,-0.19883856177330017,2.4066221714019775,10.03559632733221,0.5165901345575373,-0.28908327342992945,-4.279884485673359,18.245373745101915,-2.2996639134787773,30580,29704,32536,29505
0.7123659999999945,0.09351550042629242,0.01643340475857258,2.0159082412719727,0.1461152732372284,-0.19883856177330017,2.4066221714019775,10.087501336977853,0.4517783144259057,-0.31060833951952216,-4.279884485673359,18.245373745101915,-2.2996639134787773,31284,30843,31438,28226
0.7134379999999947,0.09351550042629242,0.01643340475857258,2.0159082412719727,0.1461152732372284,-0.19883856177330017,2.4066221714019775,10.139326451790796,0.41357486911455554,-0.33943785726795694,-4.279884485673359,18.245373745101915,-2.2996639134787773,31284,30843,31438,28226
0.7162909999999975,0.0942811518907547,0.016205254942178726,2.014914035797119,0.1493987739086151,-0.2002454698085785,2.401235342025757,10.178915939291478,0.3959984719732233,-0.36809899665647144,-4.293629364324968,18.25988851364009,-2.2849809886289436,32142,30828,30119,28114
0.7174459999999963,0.09575968980789185,0.014081491157412529,2.0388035774230957,0.1463305801153183,-0.2235906571149826,2.378513813018799,10.23766420767419,0.4121037722179094,-0.3880723719369295,-4.262612486222933,21.147813903271256,-2.3565600455084748,32142,30828,30119,28114
0.7202510000000039,0.09575968980789185,0.014081491157412529,2.0388035774230957,0.1463305801153183,-0.2235906571149826,2.378513813018799,10.292594568318163,0.3937229006902915,-0.406356437558923,-4.262612486222933,21.147813903271256,-2.3565600455084748,31787,31058,30147,28090
0.7214130000000004,0.09575968980789185,0.014081491157412529,2.0388035774230957,0.1463305801153183,-0.2235906571149826,2.378513813018799,10.334409393225716,0.3726555987025698,-0.42348752087648034,-4.262612486222933,21.147813903271256,-2.3565600455084748,31787,31058,30147,28090
0.7242189999999973,0.09575968980789185,0.014081491157412529,2.0388035774230957,0.1463305801153183,-0.2235906571149826,2.378513813018799,10.389024435596625,0.3667729754602074,-0.4275755397287792,-4.262612486222933,21.147813903271256,-2.3565600455084748,31117,30454,30147,28496
0.725320000000007,0.09588173031806946,0.013518212363123894,2.0378644466400146,0.1466778963804245,-0.22651557624340057,2.373488187789917,10.461473069891142,0.38742808669021206,-0.42879856316988446,-4.274646267500998,21.17194652497652,-2.360735531626202,31117,30454,30147,28496
0.7282109999999957,0.09733282029628754,0.011115611530840397,2.0614635944366455,0.14359734952449799,-0.2529711425304413,2.348129987716675,10.525218493743278,0.3906128944588106,-0.4271740016154225,-4.266912598862333,24.129648119275387,-2.4700647636684154,30358,29639,30062,29178
0.729278999999995,0.09733282029628754,0.011115611530840397,2.0614635944366455,0.14359734952449799,-0.2529711425304413,2.348129987716675,10.562787174608808,0.378834365458149,-0.4274066953156682,-4.266912598862333,24.129648119275387,-2.4700647636684154,30358,29639,30062,29178
0.7321640000000043,0.09733282029628754,0.011115611530840397,2.0614635944366455,0.14359734952449799,-0.2529711425304413,2.348129987716675,10.592166102490125,0.3433417851099041,-0.4217336961406086,-4.266912598862333,24.129648119275387,-2.4700647636684154,30166,29202,30180,29211
0.7332419999999984,0.09733282029628754,0.011115611530840397,2.0614635944366455,0.14359734952449799,-0.2529711425304413,2.348129987716675,10.617176380919277,0.32143914935676543,-0.4161589343202594,-4.266912598862333,24.129648119275387,-2.4700647636684154,30166,29202,30180,29211
0.736076000000001,0.0976758599281311,0.010534878820180893,2.060180902481079,0.14496731758117676,-0.2559352517127991,2.3412163257598877,10.642749118970654,0.29436884924540974,-0.4153294595092406,-4.282356300326106,24.156051261942856,-2.469220509510185,30060,28816,30060,29155
0.7372369999999937,0.09910932183265686,0.007821694016456604,2.0834455490112305,0.14179259538650513,-0.28556394577026367,2.313392162322998,10.641769075689504,0.27358863602319855,-0.43294190919382974,-4.269641617568118,27.18704526692175,-2.593067592422717,30060,28816,30060,29155
0.7400339999999996,0.09910932183265686,0.007821694016456604,2.0834455490112305,0.14179259538650513,-0.28556394577026367,2.313392162322998,10.637496300036583,0.2886776739959104,-0.4533224485154473,-4.269641617568118,27.18704526692175,-2.593067592422717,28359,29042,31454,29249
0.7411910000000062,0.09910932183265686,0.007821694016456604,2.0834455490112305,0.14179259538650513,-0.28556394577026367,2.313392162322998,10.647302059170254,0.3536430586538987,-0.4737809851674905,-4.269641617568118,27.18704526692175,-2.593067592422717,28359,29042,31454,29249
0.7440099999999947,0.09910932183265686,0.007821694016456604,2.0834455490112305,0.14179259538650513,-0.28556394577026367,2.313392162322998,10.677657834539414,0.38810006881226633,-0.4735801828212985,-4.269641617568118,27.18704526692175,-2.593067592422717,27846,27795,30846,29754
0.7451110000000044,0.09905112534761429,0.00739446422085166,2.082172393798828,0.14138972759246826,-0.287679523229599,2.3065578937530518,10.685739995815586,0.3548644841983499,-0.46561027378507286,-4.285707282558453,27.20767359862947,-2.604563508655073,27846,27795,30846,29754
0.748,0.10044856369495392,0.0043522752821445465,2.105069160461426,0.1381799727678299,-0.31942906975746155,2.274348497390747,10.703322185332288,0.31403150020568277,-0.4548478073193038,-4.273325622986905,30.261829366454585,-2.7392158842735834,26476,27079,31539,29984
0.749076000000001,0.10044856369495392,0.0043522752821445465,2.105069160461426,0.1381799727678299,-0.31942906975746155,2.274348497390747,10.731644370893063,0.3075218356846612,-0.4618350764923174,-4.273325622986905,30.261829366454585,-2.7392158842735834,26476,27079,31539,29984
0.7519389999999985,0.10044856369495392,0.0043522752821445465,2.105069160461426,0.1381799727678299,-0.31942906975746155,2.274348497390747,10.74821882025328,0.3033030223333258,-0.4750976852999393,-4.273325622986905,30.261829366454585,-2.7392158842735834,26734,26831,30849,29454
0.7530190000000002,0.10044856369495392,0.0043522752821445465,2.105069160461426,0.1381799727678299,-0.31942906975746155,2.274348497390747,10.731954362843949,0.2836114094961982,-0.4953428028801263,-4.273325622986905,30.261829366454585,-2.7392158842735834,26734,26831,30849,29454
0.7558709999999992,0.10021565109491348,0.003650688799098134,2.1039927005767822,0.13706007599830627,-0.322786808013916,2.268651008605957,10.755189910722672,0.3295472764535662,-0.5049487583530148,-4.285258849087687,30.290041655974424,-2.7537871838149104,26759,25992,29546,29381
0.7570280000000057,0.10156916081905365,0.0002436318900436163,2.126495361328125,0.13373102247714996,-0.357174277305603,2.2332847118377686,10.816178430214359,0.41973352900390465,-0.49763894708247897,-4.26923221870464,33.36485128585323,-2.8960323858223327,26759,25992,29546,29381
0.7598340000000026,0.10156916081905365,0.0002436318900436163,2.126495361328125,0.13373102247714996,-0.357174277305603,2.2332847118377686,10.875358130693662,0.48252750526709687,-0.4850867032061221,-4.26923221870464,33.36485128585323,-2.8960323858223327,26350,25758,28930,29388
0.7609900000000053,0.10156916081905365,0.0002436318900436163,2.126495361328125,0.13373102247714996,-0.357174277305603,2.2332847118377686,10.903236100984612,0.5092860823728588,-0.4815858447951585,-4.26923221870464,33.36485128585323,-2.8960323858223327,26350,25758,28930,29388
0.7637939999999944,0.10156916081905365,0.0002436318900436163,2.126495361328125,0.13373102247714996,-0.357174277305603,2.2332847118377686,10.931100222837895,0.5088171329944094,-0.48282155154095524,-4.26923221870464,33.36485128585323,-2.8960323858223327,26557,24877,27632,29035
0.7648980000000011,0.10179197788238525,0.00011684594210237265,2.1251957416534424,0.13475359976291656,-0.35777145624160767,2.22624135017395,10.95963120022813,0.5042282734096075,-0.498699284670494,-4.287992730654158,33.378135149487434,-2.8986064429124876,26557,24877,27632,29035
0.7677860000000073,0.10312151163816452,-0.0036564976908266544,2.1472644805908203,0.13121406733989716,-0.39537513256073,2.188735008239746,11.009088232199774,0.5322861402321919,-0.5137255386205072,-4.268061834150673,36.4989320498015,-2.998555998975461,26072,24507,27193,29043
0.7688570000000036,0.10312151163816452,-0.0036564976908266544,2.1472644805908203,0.13121406733989716,-0.39537513256073,2.188735008239746,11.050990408791082,0.5942971804244144,-0.5301054107735804,-4.268061834150673,36.4989320498015,-2.998555998975461,26072,24507,27193,29043
0.7717480000000069,0.10312151163816452,-0.0036564976908266544,2.1472644805908203,0.13121406733989716,-0.39537513256073,2.188735008239746,11.089209966227026,0.6105404657030802,-0.5234265023652843,-4.268061834150673,36.4989320498015,-2.998555998975461,26515,24145,26011,28313
0.7728169999999954,0.10312151163816452,-0.0036564976908266544,2.1472644805908203,0.13121406733989716,-0.39537513256073,2.188735008239746,11.135768413668227,0.605476864364458,-0.5059383557245747,-4.268061834150673,36.4989320498015,-2.998555998975461,26515,24145,26011,28313
0.7756549999999989,0.103058822453022,-0.0038345183711498976,2.146085262298584,0.13096930086612701,-0.3961637020111084,2.182386875152588,11.183438997180646,0.6006044114130763,-0.4939663480707188,-4.282206809141516,36.513532770794896,-3.0085170976149045,26636,24070,25177,27754
0.7768179999999993,0.10434985160827637,-0.008007438853383064,2.1677041053771973,0.1272801160812378,-0.43680837750434875,2.1424176692962646,11.227519639543637,0.6048175988366089,-0.4938868194226663,-4.2611853916141085,39.69334091778381,-3.078461130578584,26636,24070,25177,27754
0.7796169999999983,0.10434985160827637,-0.008007438853383064,2.1677041053771973,0.1272801160812378,-0.43680837750434875,2.1424176692962646,11.272600565212063,0.5959490726695633,-0.49154117371355177,-4.2611853916141085,39.69334091778381,-3.078461130578584,25320,25014,26148,27228
0.780775999999998,0.10434985160827637,-0.008007438853383064,2.1677041053771973,0.1272801160812378,-0.43680837750434875,2.1424176692962646,11.317762450977627,0.6095637513732937,-0.5040266388255749,-4.2611853916141085,39.69334091778381,-3.078461130578584,25320,25014,26148,27228
0.7835979999999981,0.10434985160827637,-0.008007438853383064,2.1677041053771973,0.1272801160812378,-0.43680837750434875,2.1424176692962646,11.369436298240652,0.6162461551805204,-0.517091008579554,-4.2611853916141085,39.69334091778381,-3.078461130578584,25110,25018,25480,26754
0.7846830000000046,0.10434985160827637,-0.008007438853383064,2.1677041053771973,0.1272801160812378,-0.43680837750434875,2.1424176692962646,11.42642474977504,0.6222870700601745,-0.5208092475144954,-4.2611853916141085,39.69334091778381,-3.078461130578584,25110,25018,25480,26754
0.7875859999999957,0.10595647245645523,-0.013132912106812,2.1874265670776367,0.12513421475887299,-0.48201462626457214,2.0917747020721436,11.469953585160166,0.58838855807191,-0.5178684185912618,-4.251071952160849,42.96244262035184,-3.146511936184315,23911,25300,25517,26567
0.7886560000000027,0.10595647245645523,-0.013132912106812,2.1874265670776367,0.12513421475887299,-0.48201462626457214,2.0917747020721436,11.49419580793094,0.5572296731865238,-0.5066690272591515,-4.251071952160849,42.96244262035184,-3.146511936184315,23911,25300,25517,26567
0.7915399999999936,0.10595647245645523,-0.013132912106812,2.1874265670776367,0.12513421475887299,-0.48201462626457214,2.0917747020721436,11.523278592299041,0.510166157244589,-0.48650603490907984,-4.251071952160849,42.96244262035184,-3.146511936184315,23878,25603,25804,25728
0.7926119999999938,0.10595647245645523,-0.013132912106812,2.1874265670776367,0.12513421475887299,-0.48201462626457214,2.0917747020721436,11.58388255132932,0.4899086892548468,-0.48706356768328796,-4.251071952160849,42.96244262035184,-3.146511936184315,23878,25603,25804,25728
0.7954480000000039,0.10649692267179489,-0.014097875915467739,2.186166524887085,0.12762866914272308,-0.48627549409866333,2.0853688716888428,11.6725817945955,0.5087434633007551,-0.4906845346594142,-4.27615157575641,42.99818534498127,-3.1422111776431874,23995,25334,24773,25565
0.7966059999999998,0.10775451362133026,-0.019192850217223167,2.2067787647247314,0.12395337969064713,-0.5307924747467041,2.0379161834716797,11.767491529523744,0.5784162847910811,-0.49971974142118514,-4.235415807483144,46.30609017218696,-3.2332160585961187,23995,25334,24773,25565
0.7994020000000018,0.10775451362133026,-0.019192850217223167,2.2067787647247314,0.12395337969064713,-0.5307924747467041,2.0379161834716797,11.840107410334715,0.6234470098729584,-0.49153185264973653,-4.235415807483144,46.30609017218696,-3.2332160585961187,23038,25252,24677,25833
0.8005669999999955,0.10775451362133026,-0.019192850217223167,2.2067787647247314,0.12395337969064713,-0.5307924747467041,2.0379161834716797,11.885948934810468,0.6224445294596254,-0.48340448421405996,-4.235415807483144,46.30609017218696,-3.2332160585961187,23038,25252,24677,25833
0.8033849999999948,0.10775451362133026,-0.019192850217223167,2.2067787647247314,0.12395337969064713,-0.5307924747467041,2.0379161834716797,11.898682040614355,0.5555719885660041,-0.4720952707764976,-4.235415807483144,46.30609017218696,-3.2332160585961187,23023,24520,23886,25777
0.8044759999999951,0.10788274556398392,-0.020125258713960648,2.205336809158325,0.12466038018465042,-0.5347472429275513,2.0306813716888428,11.914962476990228,0.4895761603032368,-0.473924329813164,-4.253649077111954,46.34125768230941,-3.238956382930523,23023,24520,23886,25777
0.807369000000006,0.10911078006029129,-0.025710102170705795,2.225379705429077,0.12101606279611588,-0.5800830125808716,1.9786895513534546,11.945471650438176,0.46341935773529197,-0.4781422110581179,-4.19815174601107,49.73987688584064,-3.3260128779587275,21779,24503,24248,25825
0.8084370000000054,0.10911078006029129,-0.025710102170705795,2.225379705429077,0.12101606279611588,-0.5800830125808716,1.9786895513534546,11.982592920240572,0.4724918820418376,-0.4951683658287261,-4.19815174601107,49.73987688584064,-3.3260128779587275,21779,24503,24248,25825
0.8113310000000056,0.10911078006029129,-0.025710102170705795,2.225379705429077,0.12101606279611588,-0.5800830125808716,1.9786895513534546,12.017682730763456,0.4895431703952335,-0.4930887033334832,-4.19815174601107,49.73987688584064,-3.3260128779587275,21938,24165,23573,25308
0.812403999999995,0.10911078006029129,-0.025710102170705795,2.225379705429077,0.12101606279611588,-0.5800830125808716,1.9786895513534546,12.045122877371195,0.48077454605857944,-0.48693130844565186,-4.19815174601107,49.73987688584064,-3.3260128779587275,21938,24165,23573,25308
0.8152390000000014,0.1090555191040039,-0.02637544646859169,2.22414493560791,0.12098360806703568,-0.5828821063041687,1.972511887550354,12.102998694180798,0.4803129536626415,-0.4764342592720228,-4.211971965125222,49.76814092120301,-3.3342807985171183,21782,23707,22406,25095
0.8163940000000003,0.11024686694145203,-0.03244656324386597,2.243584632873535,0.11737793684005737,-0.6290104985237122,1.916115403175354,12.185118864290045,0.49786278577210014,-0.4674857384037339,-4.147746050692026,53.212224298852895,-3.4485631450684897,21782,23707,22406,25095
0.8191989999999932,0.11024686694145203,-0.03244656324386597,2.243584632873535,0.11737793684005737,-0.6290104985237122,1.916115403175354,12.257886012650934,0.5300222868580564,-0.4640176035846646,-4.147746050692026,53.212224298852895,-3.4485631450684897,20564,23908,22745,25034
0.8203530000000028,0.11024686694145203,-0.03244656324386597,2.243584632873535,0.11737793684005737,-0.6290104985237122,1.916115403175354,12.305180557817433,0.5390197100218618,-0.4719928389430704,-4.147746050692026,53.212224298852895,-3.4485631450684897,20564,23908,22745,25034
0.823179999999993,0.11024686694145203,-0.03244656324386597,2.243584632873535,0.11737793684005737,-0.6290104985237122,1.916115403175354,12.33905916267655,0.5578661353975392,-0.4717454978568293,-4.147746050692026,53.212224298852895,-3.4485631450684897,20604,23135,21549,24926
0.8242660000000033,0.11063794791698456,-0.033247143030166626,2.2422444820404053,0.1192721351981163,-0.6323219537734985,1.9095356464385986,12.391787621731247,0.5693838410589411,-0.4677093107772461,-4.171234475596448,53.243836026219725,-3.4488558938606104,20604,23135,21549,24926
0.8271579999999958,0.1118120551109314,-0.03981780260801315,2.2610342502593994,0.11564513295888901,-0.6792945861816406,1.8490232229232788,12.446509190545758,0.5813478259400131,-0.47123167421401213,-4.090712749959569,56.76599221487258,-3.5507760637773327,19614,22823,21111,25028
0.8282350000000006,0.1118120551109314,-0.03981780260801315,2.2610342502593994,0.11564513295888901,-0.6792945861816406,1.8490232229232788,12.508477753318594,0.5734684643808502,-0.4662055901572465,-4.090712749959569,56.76599221487258,-3.5507760637773327,19614,22823,21111,25028
0.8311159999999945,0.1118120551109314,-0.03981780260801315,2.2610342502593994,0.11564513295888901,-0.6792945861816406,1.8490232229232788,12.545229376361688,0.5621625466051368,-0.4524608493237794,-4.090712749959569,56.76599221487258,-3.5507760637773327,19836,22398,20620,24353
0.8321929999999993,0.1118120551109314,-0.03981780260801315,2.2610342502593994,0.11564513295888901,-0.6792945861816406,1.8490232229232788,12.5756192401928,0.516673657947225,-0.43775357549333044,-4.090712749959569,56.76599221487258,-3.5507760637773327,19836,22398,20620,24353
0.835025999999998,0.11191148310899734,-0.04042556509375572,2.259460210800171,0.11631164699792862,-0.6816446185112,1.8412538766860962,12.615752012555857,0.47859048764860546,-0.4276101608229502,-4.105755073143656,56.79690590693062,-3.5555562095458,19811,22385,19954,23869
0.8361839999999938,0.11305597424507141,-0.047492850571870804,2.2775464057922363,0.1126895621418953,-0.7291061282157898,1.7765270471572876,12.666984840342366,0.45866158715835176,-0.4128414345503477,-4.010400718874525,60.39224781041374,-3.6507323512810137,19811,22385,19954,23869
0.8389959999999992,0.11305597424507141,-0.047492850571870804,2.2775464057922363,0.1126895621418953,-0.7291061282157898,1.7765270471572876,12.725369853552392,0.48669688369069763,-0.3852982236084212,-4.010400718874525,60.39224781041374,-3.6507323512810137,18539,23044,20854,23501
0.8401490000000049,0.11305597424507141,-0.047492850571870804,2.2775464057922363,0.1126895621418953,-0.7291061282157898,1.7765270471572876,12.803580503181403,0.5484011943043703,-0.3722774964068058,-4.010400718874525,60.39224781041374,-3.6507323512810137,18539,23044,20854,23501
0.8429609999999957,0.11305597424507141,-0.047492850571870804,2.2775464057922363,0.1126895621418953,-0.7291061282157898,1.7765270471572876,12.862999888158814,0.5502320176852589,-0.35370710767811514,-4.010400718874525,60.39224781041374,-3.6507323512810137,18727,22808,19353,22827
0.8440580000000045,0.11303029209375381,-0.04826628789305687,2.2757084369659424,0.11290798336267471,-0.7319832444190979,1.7676936388015747,12.910343435489372,0.5178618605570774,-0.3555961544183356,-4.025918903149183,60.42685006298391,-3.6591574822361728,18727,22808,19353,22827
0.8469459999999963,0.11414040625095367,-0.055844053626060486,2.293041229248047,0.1092459186911583,-0.7807066440582275,1.6992509365081787,12.968109530062062,0.5039297996304369,-0.3350842213864363,-3.898461547348228,64.09252462571956,-3.766775459787298,17808,23012,19155,22577
0.8480259999999981,0.11414040625095367,-0.055844053626060486,2.293041229248047,0.1092459186911583,-0.7807066440582275,1.6992509365081787,13.040961899577834,0.5295718464491831,-0.3237602606943376,-3.898461547348228,64.09252462571956,-3.766775459787298,17808,23012,19155,22577
0.850926999999996,0.11414040625095367,-0.055844053626060486,2.293041229248047,0.1092459186911583,-0.7807066440582275,1.6992509365081787,13.101742692504494,0.5450374221105185,-0.3184256494252863,-3.898461547348228,64.09252462571956,-3.766775459787298,18233,22221,18691,22240
0.8519959999999992,0.11414040625095367,-0.055844053626060486,2.293041229248047,0.1092459186911583,-0.7807066440582275,1.6992509365081787,13.130294975183451,0.5326199674748333,-0.3360593711090824,-3.898461547348228,64.09252462571956,-3.766775459787298,18233,22221,18691,22240
0.8548139999999985,0.11407124251127243,-0.056436896324157715,2.2914655208587646,0.10928903520107269,-0.7828822731971741,1.6917380094528198,13.158928217959547,0.49181894141524707,-0.3418239164466134,-3.910823408898327,64.12216346168312,-3.7740198398269222,18318,21785,17746,22174
0.855974000000002,0.11514490097761154,-0.06452801823616028,2.3080196380615234,0.10559304058551788,-0.8323025107383728,1.6193468570709229,13.188822733827905,0.4626538653694623,-0.3185651990664064,-3.755431838155413,67.87302728138188,-3.873965395488583,18318,21785,17746,22174
0.858778999999995,0.11514490097761154,-0.06452801823616028,2.3080196380615234,0.10559304058551788,-0.8323025107383728,1.6193468570709229,13.251454956344388,0.4508206416979132,-0.2936880454022446,-3.755431838155413,67.87302728138188,-3.873965395488583,17097,22107,18964,22102
0.859929999999993,0.11514490097761154,-0.06452801823616028,2.3080196380615234,0.10559304058551788,-0.8323025107383728,1.6193468570709229,13.30770411436017,0.4498926965055887,-0.24573283654832404,-3.755431838155413,67.87302728138188,-3.873965395488583,17097,22107,18964,22102
0.8627609999999986,0.11514490097761154,-0.06452801823616028,2.3080196380615234,0.10559304058551788,-0.8323025107383728,1.6193468570709229,13.371585892060118,0.45957814733701613,-0.24742264554949292,-3.755431838155413,67.87302728138188,-3.873965395488583,17230,22026,17960,21389
0.8638530000000028,0.11558946222066879,-0.06476303189992905,2.3059349060058594,0.10777487605810165,-0.8324217796325684,1.6092381477355957,13.42645553263124,0.4750171912559916,-0.22846621497603847,-3.7775608870746287,67.8993662478883,-3.8735497956991995,17230,22026,17960,21389
0.8667419999999983,0.11664821207523346,-0.07334720343351364,2.3216423988342285,0.10415586084127426,-0.881167471408844,1.5324325561523438,13.478867608148434,0.5050772891651247,-0.23319811960089126,-3.5958650747463587,71.71430731677248,-3.986056317386823,16501,22225,17408,21196
0.867826000000001,0.11664821207523346,-0.07334720343351364,2.3216423988342285,0.10415586084127426,-0.881167471408844,1.5324325561523438,13.50720577267575,0.5186662683643358,-0.21070371280878017,-3.5958650747463587,71.71430731677248,-3.986056317386823,16501,22225,17408,21196
0.8706989999999932,0.11664821207523346,-0.07334720343351364,2.3216423988342285,0.10415586084127426,-0.881167471408844,1.5324325561523438,13.521291764313396,0.5275080963414535,-0.20188082656491577,-3.5958650747463587,71.71430731677248,-3.986056317386823,16786,21233,17094,21052
0.8717719999999972,0.11664821207523346,-0.07334720343351364,2.3216423988342285,0.10415586084127426,-0.881167471408844,1.5324325561523438,13.562431211568505,0.5192481357730045,-0.19648631081609447,-3.5958650747463587,71.71430731677248,-3.986056317386823,16786,21233,17094,21052
0.874699999999997,0.11683309078216553,-0.073677197098732,2.3197553157806396,0.10525877773761749,-0.8818865418434143,1.5234979391098022,13.60436641135733,0.5058471091677258,-0.17539597248494357,-3.6117513458436252,71.74219173620075,-3.989033585673483,16940,20580,16138,21026
0.8758410000000003,0.1178673654794693,-0.08274544030427933,2.3345820903778076,0.10180363059043884,-0.928289532661438,1.4420527219772339,13.655988060662988,0.5057723409201218,-0.1811085196021908,-3.3984101272703438,75.62598497394546,-4.078559104282592,16940,20580,16138,21026
0.8785669999999954,0.1178673654794693,-0.08274544030427933,2.3345820903778076,0.10180363059043884,-0.928289532661438,1.4420527219772339,13.699156836668736,0.5095697090289522,-0.16215132336992294,-3.3984101272703438,75.62598497394546,-4.078559104282592,15904,20521,17078,21206
0.8797290000000066,0.1178673654794693,-0.08274544030427933,2.3345820903778076,0.10180363059043884,-0.928289532661438,1.4420527219772339,13.757072068262472,0.5295352612737081,-0.16929415444011084,-3.3984101272703438,75.62598497394546,-4.078559104282592,15904,20521,17078,21206
0.8825449999999982,0.1178673654794693,-0.08274544030427933,2.3345820903778076,0.10180363059043884,-0.928289532661438,1.4420527219772339,13.805086732187728,0.5327695372595549,-0.1473809326216391,-3.3984101272703438,75.62598497394546,-4.078559104282592,15999,20087,16130,20734
0.8836349999999947,0.11793900281190872,-0.08338809758424759,2.3327295780181885,0.10241609066724777,-0.9306179881095886,1.433640718460083,13.868358113365831,0.5627803999780352,-0.14466156218780238,-3.410403481569293,75.66080447831827,-4.081698605359728,15999,20087,16130,20734
0.8865310000000026,0.11894513666629791,-0.09293898940086365,2.3466379642486572,0.09904178231954575,-0.9759052395820618,1.3481676578521729,13.923621901778283,0.5815907062314283,-0.1202524757299788,-3.173703120804965,79.60673898706307,-4.158044957756955,15436,20271,15653,20383
0.8876610000000074,0.11894513666629791,-0.09293898940086365,2.3466379642486572,0.09904178231954575,-0.9759052395820618,1.3481676578521729,13.935096930283217,0.5642780951960684,-0.09449562170111497,-3.173703120804965,79.60673898706307,-4.158044957756955,15436,20271,15653,20383
0.8905320000000065,0.11894513666629791,-0.09293898940086365,2.3466379642486572,0.09904178231954575,-0.9759052395820618,1.3481676578521729,13.93610786623301,0.5351225732406943,-0.08637954673293603,-3.173703120804965,79.60673898706307,-4.158044957756955,15630,19615,15713,19938
0.8916359999999987,0.11894513666629791,-0.09293898940086365,2.3466379642486572,0.09904178231954575,-0.9759052395820618,1.3481676578521729,13.953583529306112,0.5099983115168868,-0.0690467372851836,-3.173703120804965,79.60673898706307,-4.158044957756955,15630,19615,15713,19938
0.8944030000000057,0.11897673457860947,-0.09348452836275101,2.3452744483947754,0.09949768334627151,-0.9781069755554199,1.3420840501785278,13.996428464923305,0.5182563080040318,-0.07879617888417859,-3.184639749725696,79.63601310136134,-4.1603391842142035,15673,19339,14868,19706
0.8955599999999977,0.11995355784893036,-0.10351105779409409,2.3582496643066406,0.09612584114074707,-1.0233838558197021,1.2529010772705078,14.037390013017596,0.5232427442500689,-0.04677591118896306,-2.919123225506049,83.64210532184353,-4.216371157155284,15673,19339,14868,19706
0.8983589999999967,0.11995355784893036,-0.10351105779409409,2.3582496643066406,0.09612584114074707,-1.0233838558197021,1.2529010772705078,14.099069889128268,0.5275128234523884,-0.03342785028045788,-2.919123225506049,83.64210532184353,-4.216371157155284,14796,19464,15579,19692
0.8995160000000033,0.11995355784893036,-0.10351105779409409,2.3582496643066406,0.09612584114074707,-1.0233838558197021,1.2529010772705078,14.122683605881782,0.5414240784330127,-0.02861586773057777,-2.919123225506049,83.64210532184353,-4.216371157155284,14796,19464,15579,19692
0.9024269999999961,0.11995355784893036,-0.10351105779409409,2.3582496643066406,0.09612584114074707,-1.0233838558197021,1.2529010772705078,14.161590258878968,0.5325156048496158,-0.026041660382096384,-2.919123225506049,83.64210532184353,-4.216371157155284,14854,19145,14792,19183
0.9035610000000015,0.11998075246810913,-0.10427749902009964,2.3565714359283447,0.09655411541461945,-1.0265816450119019,1.2456245422363281,14.17858229189811,0.5284921343642377,-0.023181583496541005,-2.928607807998095,83.67881521800153,-4.217078776803882,14854,19145,14792,19183
0.906326000000001,0.12092909216880798,-0.11477521061897278,2.368562936782837,0.09340012073516846,-1.0689765214920044,1.1525951623916626,14.192437121153137,0.5163682599492201,-0.011479506984813419,-2.639881730015517,87.73211182719267,-4.261883904966511,14315,19406,14850,18846
0.9073920000000071,0.12092909216880798,-0.11477521061897278,2.368562936782837,0.09340012073516846,-1.0689765214920044,1.1525951623916626,14.230863339889673,0.4883113918120446,-0.00958771594031342,-2.639881730015517,87.73211182719267,-4.261883904966511,14315,19406,14850,18846
0.9102869999999966,0.12092909216880798,-0.11477521061897278,2.368562936782837,0.09340012073516846,-1.0689765214920044,1.1525951623916626,14.245730170358932,0.4911334770401743,-0.0020654097720359367,-2.639881730015517,87.73211182719267,-4.261883904966511,14458,18619,14794,18620
0.9113929999999963,0.12092909216880798,-0.11477521061897278,2.368562936782837,0.09340012073516846,-1.0689765214920044,1.1525951623916626,14.306488592732435,0.5047278158510792,0.003793604053121696,-2.639881730015517,87.73211182719267,-4.261883904966511,14458,18619,14794,18620
0.9141849999999977,0.12096922844648361,-0.11540406942367554,2.366722822189331,0.09391186386346817,-1.071465015411377,1.1446317434310913,14.33438680304767,0.49126959786139096,0.018959915569412178,-2.6499843587330076,87.76747957730993,-4.2622125308291645,14594,18415,13772,18308
0.9153410000000004,0.1218920648097992,-0.12633700668811798,2.3776872158050537,0.09096319228410721,-1.1109896898269653,1.0481401681900024,14.357057760775296,0.4786198822891372,0.03178535191993532,-2.345604211083189,91.86219766042157,-4.2965422847111086,14594,18415,13772,18308
0.9181440000000002,0.1218920648097992,-0.12633700668811798,2.3776872158050537,0.09096319228410721,-1.1109896898269653,1.0481401681900024,14.407559817158686,0.4672098016252881,0.05048030584742523,-2.345604211083189,91.86219766042157,-4.2965422847111086,13932,18570,14554,18250
0.9193059999999968,0.1218920648097992,-0.12633700668811798,2.3776872158050537,0.09096319228410721,-1.1109896898269653,1.0481401681900024,14.436723561623927,0.46627922656138715,0.06814449575856758,-2.345604211083189,91.86219766042157,-4.2965422847111086,13932,18570,14554,18250
0.9221230000000069,0.1218920648097992,-0.12633700668811798,2.3776872158050537,0.09096319228410721,-1.1109896898269653,1.0481401681900024,14.460454457465405,0.47151882955854996,0.08238129305412963,-2.345604211083189,91.86219766042157,-4.2965422847111086,14139,18281,13778,17687
0.9232280000000028,0.12195169925689697,-0.12667401134967804,2.3757827281951904,0.09159331768751144,-1.1119921207427979,1.0398921966552734,14.50820067475278,0.4447484013859372,0.0874620634594044,-2.356278339491563,91.892508476884,-4.296210529604656,14139,18281,13778,17687
0.9262020000000047,0.12285126745700836,-0.13801169395446777,2.385684013366699,0.08865341544151306,-1.1512627601623535,0.9400332570075989,14.514700918341447,0.4390203080658266,0.08234877752169543,-2.0285224748323962,96.03641136737515,-4.319610855659685,13729,18624,13716,17284
0.9273359999999957,0.12285126745700836,-0.13801169395446777,2.385684013366699,0.08865341544151306,-1.1512627601623535,0.9400332570075989,14.533655168451759,0.44770008269061284,0.08071501141671589,-2.0285224748323962,96.03641136737515,-4.319610855659685,13729,18624,13716,17284
0.9300739999999933,0.12285126745700836,-0.13801169395446777,2.385684013366699,0.08865341544151306,-1.1512627601623535,0.9400332570075989,14.576957102512011,0.43748529530301855,0.09619934571897955,-2.0285224748323962,96.03641136737515,-4.319610855659685,13835,17764,13615,17160
0.9311399999999994,0.12285126745700836,-0.13801169395446777,2.385684013366699,0.08865341544151306,-1.1512627601623535,0.9400332570075989,14.556973806956492,0.43378726310284815,0.09884279109461379,-2.0285224748323962,96.03641136737515,-4.319610855659685,13835,17764,13615,17160
0.933976999999999,0.12293235957622528,-0.1379987895488739,2.383780002593994,0.08941125124692917,-1.1505436897277832,0.931739330291748,14.58561450658364,0.4217849952811063,0.09142400660122324,-2.0397158309536936,96.06151965806765,-4.318403361209851,13862,17557,12896,17011
0.9351300000000047,0.12381060421466827,-0.1497132033109665,2.392584800720215,0.08658739924430847,-1.1879206895828247,0.8287490010261536,14.60836748967284,0.422678385958287,0.1132469389363629,-1.6987852657874802,100.2422861671775,-4.328735321277442,13862,17557,12896,17011
0.9379370000000053,0.12381060421466827,-0.1497132033109665,2.392584800720215,0.08658739924430847,-1.1879206895828247,0.8287490010261536,14.611447169157408,0.4447838880074625,0.1168899019586175,-1.6987852657874802,100.2422861671775,-4.328735321277442,13275,17472,13674,17142
0.9391040000000066,0.12381060421466827,-0.1497132033109665,2.392584800720215,0.08658739924430847,-1.1879206895828247,0.8287490010261536,14.651581006784903,0.4358295747638027,0.13278652688713904,-1.6987852657874802,100.2422861671775,-4.328735321277442,13275,17472,13674,17142
0.9419189999999944,0.12381060421466827,-0.1497132033109665,2.392584800720215,0.08658739924430847,-1.1879206895828247,0.8287490010261536,14.653497417505324,0.4122363976401953,0.15723692563137245,-1.6987852657874802,100.2422861671775,-4.328735321277442,13471,17148,13175,16589
0.9430280000000058,0.12391220033168793,-0.14985691010951996,2.390733480453491,0.08737833797931671,-1.1881657838821411,0.8208587765693665,14.664258718838116,0.4123936573025645,0.1371452643866229,-1.7093779026712397,100.27060646074266,-4.325467129691697,13471,17148,13175,16589
0.9459030000000057,0.12477128952741623,-0.16192975640296936,2.3984169960021973,0.0848052054643631,-1.2218918800354004,0.715356707572937,14.702528343702555,0.4250626475032077,0.14406013718987842,-1.3563150442533736,104.47543405499644,-4.3157700302683235,13203,17361,13033,16249
0.9470149999999994,0.12477128952741623,-0.16192975640296936,2.3984169960021973,0.0848052054643631,-1.2218918800354004,0.715356707572937,14.718438068054688,0.4192626155441514,0.16782761820683145,-1.3563150442533736,104.47543405499644,-4.3157700302683235,13203,17361,13033,16249
0.9498610000000044,0.12477128952741623,-0.16192975640296936,2.3984169960021973,0.0848052054643631,-1.2218918800354004,0.715356707572937,14.745774884012134,0.4021259395883049,0.17296555502938044,-1.3563150442533736,104.47543405499644,-4.3157700302683235,13305,16554,13050,16175
0.9509260000000067,0.12477128952741623,-0.16192975640296936,2.3984169960021973,0.0848052054643631,-1.2218918800354004,0.715356707572937,14.761602583002693,0.40706027774551734,0.18729770597553494,-1.3563150442533736,104.47543405499644,-4.3157700302683235,13305,16554,13050,16175
0.9538610000000044,0.12489252537488937,-0.16196197271347046,2.396652936935425,0.08561081439256668,-1.221678614616394,0.7078898549079895,14.755318588094541,0.42208070603064596,0.19126994389944263,-1.3651073694209501,104.50095925832503,-4.310474011389391,13345,16321,12344,16026
0.9549989999999962,0.12573450803756714,-0.17436029016971588,2.4031944274902344,0.08316650241613388,-1.2533646821975708,0.59977787733078,14.790958075066419,0.4328549902737523,0.18987191748520554,-0.9999698187722206,108.73417457220059,-4.279004646488762,13345,16321,12344,16026
0.9577330000000075,0.12573450803756714,-0.17436029016971588,2.4031944274902344,0.08316650241613388,-1.2533646821975708,0.59977787733078,14.78363970839088,0.45971150512860187,0.20081243291460324,-0.9999698187722206,108.73417457220059,-4.279004646488762,13005,16265,12831,16014
0.9588880000000063,0.12573450803756714,-0.17436029016971588,2.4031944274902344,0.08316650241613388,-1.2533646821975708,0.59977787733078,14.803388645770472,0.4511566993379676,0.20002743289378874,-0.9999698187722206,108.73417457220059,-4.279004646488762,13005,16265,12831,16014
0.9617060000000056,0.12573450803756714,-0.17436029016971588,2.4031944274902344,0.08316650241613388,-1.2533646821975708,0.59977787733078,14.828572562302696,0.42492679299810004,0.21072265454203334,-0.9999698187722206,108.73417457220059,-4.279004646488762,13203,15849,12414,15593
0.9628099999999977,0.12587343156337738,-0.17469051480293274,2.4015467166900635,0.08391381800174713,-1.2549042701721191,0.5929327011108398,14.793827897457087,0.4276409203335407,0.22291622055382695,-1.0069471490006692,108.76353732751538,-4.271722059114709,13203,15849,12414,15593
0.9656919999999954,0.12669900059700012,-0.1874116063117981,2.4069271087646484,0.08159899711608887,-1.2845983505249023,0.48235467076301575,14.824015361045353,0.3966952214934153,0.21622128324471995,-0.6345908950346446,113.01488802976672,-4.2070558494002706,13028,16073,12587,15159
0.9668059999999968,0.12669900059700012,-0.1874116063117981,2.4069271087646484,0.08159899711608887,-1.2845983505249023,0.48235467076301575,14.815356891709287,0.3921405835286209,0.2168120555982836,-0.6345908950346446,113.01488802976672,-4.2070558494002706,13028,16073,12587,15159
0.969650999999998,0.12669900059700012,-0.1874116063117981,2.4069271087646484,0.08159899711608887,-1.2845983505249023,0.48235467076301575,14.80734610315033,0.4428126827476131,0.20740377325730616,-0.6345908950346446,113.01488802976672,-4.2070558494002706,13043,15225,12557,15259
0.9707590000000055,0.12669900059700012,-0.1874116063117981,2.4069271087646484,0.08159899711608887,-1.2845983505249023,0.48235467076301575,14.855433205057237,0.4364541193289399,0.21239751655158418,-0.6345908950346446,113.01488802976672,-4.2070558494002706,13043,15225,12557,15259
0.9735559999999969,0.12685684859752655,-0.18719598650932312,2.4054157733917236,0.08248338848352432,-1.2833561897277832,0.4760047197341919,14.82859599812029,0.44001749544649316,0.23190963233124048,-0.641938560395201,113.03577845025102,-4.198270441908733,13061,15076,11954,15095
0.9747119999999996,0.12766920030117035,-0.200186088681221,2.409618854522705,0.08038737624883652,-1.3098982572555542,0.36371585726737976,14.858177326244453,0.4733170625055987,0.21132284782795313,-0.2716528753234069,117.29462304157806,-4.112263055197104,13061,15076,11954,15095
0.9776080000000075,0.12766920030117035,-0.200186088681221,2.409618854522705,0.08038737624883652,-1.3098982572555542,0.36371585726737976,14.897913820237308,0.4478648657830615,0.2091926352062692,-0.2716528753234069,117.29462304157806,-4.112263055197104,12776,15154,12352,15016
0.9787839999999997,0.12766920030117035,-0.200186088681221,2.409618854522705,0.08038737624883652,-1.3098982572555542,0.36371585726737976,14.864701005650712,0.4141788740497855,0.23519046370189317,-0.2716528753234069,117.29462304157806,-4.112263055197104,12776,15154,12352,15016
0.9814989999999961,0.12784169614315033,-0.200089231133461,2.4082672595977783,0.08125735819339752,-1.3094232082366943,0.3580777049064636,14.881085837941315,0.408406538966066,0.22595269024970804,-0.27826324565297506,117.31581758744377,-4.101581181326009,13034,14875,12073,14543
0.9825779999999941,0.12784169614315033,-0.200089231133461,2.4082672595977783,0.08125735819339752,-1.3094232082366943,0.3580777049064636,14.86179709479809,0.37221494541070255,0.2231223825117127,-0.27826324565297506,117.31581758744377,-4.101581181326009,13034,14875,12073,14543
0.9854780000000027,0.1286427527666092,-0.2133261114358902,2.4112839698791504,0.07936053723096848,-1.33314049243927,0.2442493438720703,14.837938367224288,0.3476317381518582,0.23377592568889757,0.08667253676502885,121.58586404958098,-3.985801666552998,12916,15177,12444,14034
0.9865449999999982,0.1286427527666092,-0.2133261114358902,2.4112839698791504,0.07936053723096848,-1.33314049243927,0.2442493438720703,14.865428581260522,0.368037178029668,0.22922208667243021,0.08667253676502885,121.58586404958098,-3.985801666552998,12916,15177,12444,14034
0.9894410000000061,0.1286427527666092,-0.2133261114358902,2.4112839698791504,0.07936053723096848,-1.33314049243927,0.2442493438720703,14.842082245880452,0.3682276606266359,0.22855890962673003,0.08667253676502885,121.58586404958098,-3.985801666552998,12879,14625,12423,14049
0.9905629999999946,0.1286427527666092,-0.2133261114358902,2.4112839698791504,0.07936053723096848,-1.33314049243927,0.2442493438720703,14.85638768199192,0.36227363137754576,0.2383139854759062,0.08667253676502885,121.58586404958098,-3.985801666552998,12879,14625,12423,14049
0.9933559999999998,0.12882862985134125,-0.21315720677375793,2.409590005874634,0.08025787770748138,-1.3323795795440674,0.2372632771730423,14.875723296770332,0.35991257262362236,0.25127645602867615,0.08055962958689784,121.60982165694372,-3.9728560307461067,12881,14559,11956,13908
0.9945019999999931,0.12962065637111664,-0.226610466837883,2.4113924503326416,0.07853811979293823,-1.3534270524978638,0.12210041284561157,14.84255202749674,0.35293039674619353,0.23816087035798347,0.4383900802193582,125.87406131401002,-3.8499899299960685,12881,14559,11956,13908
0.997301999999996,0.12962065637111664,-0.226610466837883,2.4113924503326416,0.07853811979293823,-1.3534270524978638,0.12210041284561157,14.860737156684237,0.35000035362537474,0.2255148332769854,0.4383900802193582,125.87406131401002,-3.8499899299960685,12647,14654,12414,13831
0.9984679999999935,0.12962065637111664,-0.226610466837883,2.4113924503326416,0.07853811979293823,-1.3534270524978638,0.12210041284561157,14.850016335400015,0.33756425686205893,0.2382176456234726,0.4383900802193582,125.87406131401002,-3.8499899299960685,12647,14654,12414,13831
1.0012829999999957,0.12962065637111664,-0.226610466837883,2.4113924503326416,0.07853811979293823,-1.3534270524978638,0.12210041284561157,14.845814932464306,0.34855512268081595,0.22248698556513344,0.4383900802193582,125.87406131401002,-3.8499899299960685,12917,14261,12150,13504
1.0023790000000008,0.1298169195652008,-0.2268150895833969,2.410158157348633,0.0793759897351265,-1.354738473892212,0.11698023974895477,14.875770168405518,0.38325611168454843,0.21198436039797203,0.432270597316889,125.8967191590548,-3.8354534900102872,12917,14261,12150,13504
1.0053650000000052,0.13060101866722107,-0.2404792308807373,2.410753011703491,0.07782995700836182,-1.3732235431671143,0.0007089903228916228,14.849613665443195,0.33935496637902823,0.22915708889707545,0.7784340180136755,130.16068277378233,-3.6890797625761733,12985,14295,12285,13121
1.0064989999999963,0.13060101866722107,-0.2404792308807373,2.410753011703491,0.07782995700836182,-1.3732235431671143,0.0007089903228916228,14.838087504245332,0.31404092113803894,0.21324824671705317,0.7784340180136755,130.16068277378233,-3.6890797625761733,12985,14295,12285,13121
1.0092360000000045,0.13060101866722107,-0.2404792308807373,2.410753011703491,0.07782995700836182,-1.3732235431671143,0.0007089903228916228,14.84734145640114,0.36626111589869415,0.19825438346379806,0.7784340180136755,130.16068277378233,-3.6890797625761733,12912,13592,12246,13363
1.0103059999999968,0.13060101866722107,-0.2404792308807373,2.410753011703491,0.07782995700836182,-1.3732235431671143,0.0007089903228916228,14.82978802902421,0.3063925222244131,0.20102042579573842,0.7784340180136755,130.16068277378233,-3.6890797625761733,12912,13592,12246,13363
1.0131340000000055,0.13080860674381256,-0.23971238732337952,2.4093337059020996,0.07883142679929733,-1.3694969415664673,-0.00502165500074625,14.829262853657246,0.27300928197280866,0.1899002967955717,0.7722762241639368,130.17631173751357,-3.6743352563250027,12798,13648,12090,13245
1.0142899999999937,0.1315881609916687,-0.2535116672515869,2.408704996109009,0.07745087891817093,-1.3854725360870361,-0.1221565306186676,14.848225625883046,0.35880216760711386,0.1932617220787129,1.0993049923725289,134.43456024847936,-3.5102062489954466,12798,13648,12090,13245
1.0170929999999936,0.1315881609916687,-0.2535116672515869,2.408704996109009,0.07745087891817093,-1.3854725360870361,-0.1221565306186676,14.821254195627159,0.2855849450220014,0.19541415545074217,1.0993049923725289,134.43456024847936,-3.5102062489954466,12668,13859,12419,13018
1.018255999999994,0.1315881609916687,-0.2535116672515869,2.408704996109009,0.07745087891817093,-1.3854725360870361,-0.1221565306186676,14.784628273787517,0.22954308080756883,0.18082540893355856,1.0993049923725289,134.43456024847936,-3.5102062489954466,12668,13859,12419,13018
1.0210829999999986,0.1315881609916687,-0.2535116672515869,2.408704996109009,0.07745087891817093,-1.3854725360870361,-0.1221565306186676,14.801154786248114,0.35065479217374806,0.18049063293977877,1.0993049923725289,134.43456024847936,-3.5102062489954466,12955,13612,11971,12705
1.022198000000004,0.13128748536109924,-0.2532503008842468,2.4073100090026855,0.0765194445848465,-1.3846213817596436,-0.12787644565105438,14.79428915695789,0.29022956454212684,0.16624207196233914,1.1043375518657974,134.45515436261346,-3.4927984175512914,12955,13612,11971,12705
1.0250610000000016,0.1320446878671646,-0.26718997955322266,2.405449151992798,0.07527851313352585,-1.3984092473983765,-0.24591198563575745,14.762547472557452,0.20132662274207028,0.15390331373686578,1.409684207312395,138.70361158368647,-3.313048857694432,12949,13793,12503,12265
1.0261670000000014,0.1320446878671646,-0.26718997955322266,2.405449151992798,0.07527851313352585,-1.3984092473983765,-0.24591198563575745,14.803613416566474,0.34032166056521335,0.17330445892284985,1.409684207312395,138.70361158368647,-3.313048857694432,12949,13793,12503,12265
1.0290190000000001,0.1320446878671646,-0.26718997955322266,2.405449151992798,0.07527851313352585,-1.3984092473983765,-0.24591198563575745,14.813439415724432,0.3053240287055597,0.1553974469769411,1.409684207312395,138.70361158368647,-3.313048857694432,12835,13123,12436,12589
1.0300869999999995,0.1320446878671646,-0.26718997955322266,2.405449151992798,0.07527851313352585,-1.3984092473983765,-0.24591198563575745,14.764007950099252,0.17892789001212028,0.12269871402689268,1.409684207312395,138.70361158368647,-3.313048857694432,12835,13123,12436,12589
1.0330130000000062,0.1320221722126007,-0.2670961618423462,2.4041857719421387,0.07523979991674423,-1.398455262184143,-0.2511811852455139,14.769092457252432,0.2834580447069232,0.1330631294558574,1.4102563662514904,138.72347344277665,-3.2935880237343302,12782,13120,12054,12516
1.034148000000001,0.132767453789711,-0.281162291765213,2.401090621948242,0.07414931058883667,-1.4098762273788452,-0.36961832642555237,14.726579884139278,0.2647036149021513,0.12880008266329146,1.6900825419652228,142.96206432884034,-3.1057380001166015,12782,13120,12054,12516
1.0368830000000016,0.132767453789711,-0.281162291765213,2.401090621948242,0.07414931058883667,-1.4098762273788452,-0.36961832642555237,14.673235702240556,0.14442472394311026,0.10457785024545058,1.6900825419652228,142.96206432884034,-3.1057380001166015,12571,13316,12810,12311
1.0380439999999944,0.132767453789711,-0.281162291765213,2.401090621948242,0.07414931058883667,-1.4098762273788452,-0.36961832642555237,14.705799770785609,0.26203687518935725,0.10513573255955175,1.6900825419652228,142.96206432884034,-3.1057380001166015,12571,13316,12810,12311
1.0408659999999945,0.132767453789711,-0.281162291765213,2.401090621948242,0.07414931058883667,-1.4098762273788452,-0.36961832642555237,14.699775700399849,0.29055190690256727,0.10000223156469341,1.6900825419652228,142.96206432884034,-3.1057380001166015,12864,13025,12364,12157
1.042002999999997,0.13288693130016327,-0.28108084201812744,2.4005274772644043,0.0745772123336792,-1.4097598791122437,-0.3720238208770752,14.666950642067969,0.15173766442792697,0.08268063236065454,1.688288108717016,142.97409544035776,-3.0858242706915004,12864,13025,12364,12157
1.044849000000002,0.1336265504360199,-0.2952471077442169,2.396225690841675,0.07366260141134262,-1.4186538457870483,-0.49020683765411377,14.683446261859919,0.24753539713214415,0.07292410009525721,1.9392613734034914,147.18853441459564,-2.8847343176268088,13016,12996,12398,11814
1.0459590000000025,0.1336265504360199,-0.2952471077442169,2.396225690841675,0.07366260141134262,-1.4186538457870483,-0.49020683765411377,14.686067877636994,0.3131803206317798,0.06040518734441839,1.9392613734034914,147.18853441459564,-2.8847343176268088,13016,12996,12398,11814
1.0488139999999986,0.1336265504360199,-0.2952471077442169,2.396225690841675,0.07366260141134262,-1.4186538457870483,-0.49020683765411377,14.668979970818608,0.17135444243842338,0.05755949568993864,1.9392613734034914,147.18853441459564,-2.8847343176268088,12708,12525,12921,12107
1.049929999999993,0.1336265504360199,-0.2952471077442169,2.396225690841675,0.07366260141134262,-1.4186538457870483,-0.49020683765411377,14.677796099291207,0.20259318886699834,0.04826728139940743,1.9392613734034914,147.18853441459564,-2.8847343176268088,12708,12525,12921,12107
1.052721000000005,0.13381783664226532,-0.29512450098991394,2.3950767517089844,0.07428818941116333,-1.4186397790908813,-0.4951043128967285,14.66837277009007,0.28192476299882374,0.020503675151925454,1.936577330789158,147.2068627618571,-2.863610526670327,12681,12476,12242,12128
1.0538680000000022,0.1345548778772354,-0.3093740940093994,2.3895370960235596,0.07343168556690216,-1.4263502359390259,-0.6149426698684692,14.616711706000277,0.17676019339809348,0.02483281827379579,2.155696065942501,151.41170077007118,-2.64709736318115,12681,12476,12242,12128
1.0567649999999995,0.1345548778772354,-0.3093740940093994,2.3895370960235596,0.07343168556690216,-1.4263502359390259,-0.6149426698684692,14.606995429079232,0.17301307581008155,0.024174139473624335,2.155696065942501,151.41170077007118,-2.64709736318115,12736,12686,12411,11814
1.0579370000000055,0.1345548778772354,-0.3093740940093994,2.3895370960235596,0.07343168556690216,-1.4263502359390259,-0.6149426698684692,14.617598006011056,0.2846612275979074,-0.013692196457100354,2.155696065942501,151.41170077007118,-2.64709736318115,12736,12686,12411,11814
1.0606469999999972,0.1345548778772354,-0.3093740940093994,2.3895370960235596,0.07343168556690216,-1.4263502359390259,-0.6149426698684692,14.569729283313535,0.20789739016535236,-0.014705313910334236,2.155696065942501,151.41170077007118,-2.64709736318115,12796,12465,12577,11742
1.0617379999999976,0.1342703253030777,-0.3086659014225006,2.3887457847595215,0.07246293872594833,-1.4233535528182983,-0.618069589138031,14.575732048410574,0.1282236081558302,-0.007301184605168882,2.1623568900134544,151.42274051254049,-2.621112165717494,12796,12465,12577,11742
1.0646349999999947,0.13499003648757935,-0.3229507803916931,2.3819804191589355,0.07177494466304779,-1.4287574291229248,-0.737280011177063,14.614903952252332,0.2322061420291072,-0.03979918646939044,2.347134077873652,155.60573435705896,-2.3967356848530708,13127,12455,12321,11346
1.0657130000000035,0.13499003648757935,-0.3229507803916931,2.3819804191589355,0.07177494466304779,-1.4287574291229248,-0.737280011177063,14.566726302868362,0.23878348413133038,-0.053981692729417705,2.347134077873652,155.60573435705896,-2.3967356848530708,13127,12455,12321,11346
1.0686839999999938,0.13499003648757935,-0.3229507803916931,2.3819804191589355,0.07177494466304779,-1.4287574291229248,-0.737280011177063,14.540807353875275,0.12479130117580084,-0.04811883929695993,2.347134077873652,155.60573435705896,-2.3967356848530708,12670,12146,12987,11709
1.0698070000000006,0.13499003648757935,-0.3229507803916931,2.3819804191589355,0.07177494466304779,-1.4287574291229248,-0.737280011177063,14.564938789144701,0.20164881529969944,-0.05641241395179267,2.347134077873652,155.60573435705896,-2.3967356848530708,12670,12146,12987,11709
1.0725090000000055,0.13499346375465393,-0.3229796886444092,2.3814733028411865,0.07161883264780045,-1.429242730140686,-0.7395727038383484,14.520950824787644,0.28615512781138736,-0.06873922956425271,2.350213821872221,155.61505632060818,-2.3716924938766106,12622,12009,12432,11718
1.073671000000002,0.13570544123649597,-0.3373141288757324,2.3734943866729736,0.07106412202119827,-1.4328150749206543,-0.8586546778678894,14.480284354942134,0.15456514255726408,-0.08226204169394292,2.500512490599566,159.78639536701445,-2.137327913164421,12622,12009,12432,11718
1.0764649999999965,0.13570544123649597,-0.3373141288757324,2.3734943866729736,0.07106412202119827,-1.4328150749206543,-0.8586546778678894,14.527720580278626,0.15599579269485467,-0.09735841168203087,2.500512490599566,159.78639536701445,-2.137327913164421,12818,12269,12341,11382
1.0776230000000069,0.13570544123649597,-0.3373141288757324,2.3734943866729736,0.07106412202119827,-1.4328150749206543,-0.8586546778678894,14.533317479625536,0.28273669423616166,-0.1092392227133083,2.500512490599566,159.78639536701445,-2.137327913164421,12818,12269,12341,11382
1.0804379999999947,0.13570544123649597,-0.3373141288757324,2.3734943866729736,0.07106412202119827,-1.4328150749206543,-0.8586546778678894,14.461987372988855,0.1753428424211965,-0.12470089517917106,2.500512490599566,159.78639536701445,-2.137327913164421,12796,12026,12735,11446
1.0815570000000008,0.1358560174703598,-0.3366376459598541,2.372725248336792,0.07152215391397476,-1.4300588369369507,-0.8617237210273743,14.481262267694412,0.10043786646238152,-0.13437866445532928,2.4993188925848457,159.79623066156805,-2.112104775651521,12796,12026,12735,11446
1.084428,0.1365676075220108,-0.3509722054004669,2.363525152206421,0.07108243554830551,-1.4320228099822998,-0.980906069278717,14.528023115378458,0.24176612468367825,-0.13218567613332513,2.614111617867655,163.94587137231412,-1.8720379151202098,13218,11924,12352,11035
1.085547000000006,0.1365676075220108,-0.3509722054004669,2.363525152206421,0.07108243554830551,-1.4320228099822998,-0.980906069278717,14.453691093561039,0.20713309622201323,-0.14017515108118445,2.614111617867655,163.94587137231412,-1.8720379151202098,13218,11924,12352,11035
1.0883920000000071,0.1365676075220108,-0.3509722054004669,2.363525152206421,0.07108243554830551,-1.4320228099822998,-0.980906069278717,14.424918301143823,0.10459153223555086,-0.15536811891543661,2.614111617867655,163.94587137231412,-1.8720379151202098,12669,11742,13105,11441
1.0895170000000072,0.1365676075220108,-0.3509722054004669,2.363525152206421,0.07108243554830551,-1.4320228099822998,-0.980906069278717,14.479709112146677,0.20248344998533027,-0.1750560699060654,2.614111617867655,163.94587137231412,-1.8720379151202098,12669,11742,13105,11441
1.0922960000000022,0.1367882937192917,-0.3504736125469208,2.3627383708953857,0.07172540575265884,-1.4301859140396118,-0.984250009059906,14.450355750611823,0.21628757931110612,-0.18407286756680116,2.611719089644754,163.95771143895558,-1.8468642241994024,12582,11739,12728,11390
1.093453999999998,0.13750268518924713,-0.36480003595352173,2.3523199558258057,0.07143468409776688,-1.4303609132766724,-1.1022346019744873,14.39668666306011,0.13670679988027656,-0.19132452205703243,2.692896906648433,168.09889344901626,-1.6010623284709482,12582,11739,12728,11390
1.096346000000005,0.13750268518924713,-0.36480003595352173,2.3523199558258057,0.07143468409776688,-1.4303609132766724,-1.1022346019744873,14.421391210596122,0.2042801183252386,-0.21320483719128488,2.692896906648433,168.09889344901626,-1.6010623284709482,12861,11876,12249,11162
1.097524999999994,0.13750268518924713,-0.36480003595352173,2.3523199558258057,0.07143468409776688,-1.4303609132766724,-1.1022346019744873,14.427232055498884,0.208314774087195,-0.22508579802537365,2.692896906648433,168.09889344901626,-1.6010623284709482,12861,11876,12249,11162
1.1002299999999958,0.13750268518924713,-0.36480003595352173,2.3523199558258057,0.07143468409776688,-1.4303609132766724,-1.1022346019744873,14.384671545486109,0.1300549641689368,-0.22013947564325584,2.692896906648433,168.09889344901626,-1.6010623284709482,12854,11739,12818,11179
1.1013209999999962,0.13724243640899658,-0.36490869522094727,2.351635217666626,0.07030283659696579,-1.431368350982666,-1.1055667400360107,14.377349983017263,0.177940290011378,-0.2422157661442245,2.6996009085027035,168.10927676077213,-1.5746524291149053,12854,11739,12818,11179
1.1042160000000003,0.1379430592060089,-0.37924036383628845,2.340003490447998,0.07010960578918457,-1.430228590965271,-1.2237612009048462,14.399887782690387,0.19306063677165508,-0.26992883682942764,2.743232167775533,172.2311540287485,-1.328447989956141,13124,11579,12636,10933
1.105326000000001,0.1379430592060089,-0.37924036383628845,2.340003490447998,0.07010960578918457,-1.430228590965271,-1.2237612009048462,14.367064854887378,0.12256896814753537,-0.2663671085427988,2.743232167775533,172.2311540287485,-1.328447989956141,13124,11579,12636,10933
1.1081760000000067,0.1379430592060089,-0.37924036383628845,2.340003490447998,0.07010960578918457,-1.430228590965271,-1.2237612009048462,14.331161182335366,0.1754805611390672,-0.273245387848201,2.743232167775533,172.2311540287485,-1.328447989956141,12655,11361,13032,11446
1.1092880000000005,0.1379430592060089,-0.37924036383628845,2.340003490447998,0.07010960578918457,-1.430228590965271,-1.2237612009048462,14.343617319385883,0.22663835436186258,-0.3050286841406699,2.743232167775533,172.2311540287485,-1.328447989956141,12655,11361,13032,11446
1.1120810000000056,0.13796965777873993,-0.3791193664073944,2.339484691619873,0.0699348896741867,-1.4300167560577393,-1.2261186838150024,14.338257974008208,0.1497175735173178,-0.309880630751658,2.7467222297991567,172.2330751040851,-1.3050713505564455,12361,11443,13120,11444
1.1132379999999975,0.13866694271564484,-0.39343178272247314,2.326643228530884,0.06982862204313278,-1.4276553392410278,-1.3453806638717651,14.326740334925834,0.14084363780430795,-0.3057124174610341,2.7514332313602257,176.34081628844507,-1.0561000287695257,12361,11443,13120,11444
1.1160399999999937,0.13866694271564484,-0.39343178272247314,2.326643228530884,0.06982862204313278,-1.4276553392410278,-1.3453806638717651,14.3223844686469,0.19520481434430514,-0.32158815321975537,2.7514332313602257,176.34081628844507,-1.0561000287695257,12821,11574,12377,11119
1.1172039999999979,0.13866694271564484,-0.39343178272247314,2.326643228530884,0.06982862204313278,-1.4276553392410278,-1.3453806638717651,14.294488388860538,0.14138326082018526,-0.3403872409070566,2.7514332313602257,176.34081628844507,-1.0561000287695257,12821,11574,12377,11119
1.1200240000000048,0.13866694271564484,-0.39343178272247314,2.326643228530884,0.06982862204313278,-1.4276553392410278,-1.3453806638717651,14.277712604521911,0.09226043892058988,-0.3472798679928315,2.7514332313602257,176.34081628844507,-1.0561000287695257,12753,11596,13037,11202
1.1211100000000005,0.13883629441261292,-0.39269036054611206,2.3268325328826904,0.07024869322776794,-1.4242613315582275,-1.3440419435501099,14.309784520897518,0.17950564616585615,-0.345106628674786,2.7515893384569887,176.34156162413075,-1.0317530531712256,12753,11596,13037,11202
1.1240969999999944,0.13953718543052673,-0.4069386124610901,2.3128132820129395,0.07023768872022629,-1.4205820560455322,-1.4632076025009155,14.30243100049559,0.19473906075916392,-0.35070246275726047,2.722728473591558,-179.56514006090364,-0.7940124174871015,13096,11345,12659,10994
1.1252330000000075,0.13953718543052673,-0.4069386124610901,2.3128132820129395,0.07023768872022629,-1.4205820560455322,-1.4632076025009155,14.262291836545916,0.10775901281230704,-0.37940045363735897,2.722728473591558,-179.56514006090364,-0.7940124174871015,13096,11345,12659,10994
1.1279569999999948,0.13953718543052673,-0.4069386124610901,2.3128132820129395,0.07023768872022629,-1.4205820560455322,-1.4632076025009155,14.281196019227735,0.13853506829099435,-0.40183299186839616,2.722728473591558,-179.56514006090364,-0.7940124174871015,12606,11313,13062,11416
1.1290369999999965,0.13953718543052673,-0.4069386124610901,2.3128132820129395,0.07023768872022629,-1.4205820560455322,-1.4632076025009155,14.303542071302372,0.20068821309450785,-0.39909093463102335,2.722728473591558,-179.56514006090364,-0.7940124174871015,12606,11313,13062,11416
1.131875,0.1392589956521988,-0.4064536690711975,2.3129122257232666,0.06900955736637115,-1.418473482131958,-1.4625240564346313,14.25635298731504,0.11704268418140398,-0.4075545271543224,2.7307597610240606,-179.56141429267083,-0.7615362295177271,12301,11360,13303,11456
1.1330299999999989,0.13994799554347992,-0.4206377863883972,2.2977137565612793,0.06911751627922058,-1.4135953187942505,-1.5807814598083496,14.24367953631957,0.08460692174424407,-0.43375314135138154,2.667179801527529,-175.4746554811683,-0.5223356281860521,12301,11360,13303,11456
1.135827999999994,0.13994799554347992,-0.4206377863883972,2.2977137565612793,0.06911751627922058,-1.4135953187942505,-1.5807814598083496,14.279510770889933,0.14965513903451225,-0.43540340241036274,2.667179801527529,-175.4746554811683,-0.5223356281860521,12892,11591,12360,11053
1.1369790000000066,0.13994799554347992,-0.4206377863883972,2.2977137565612793,0.06911751627922058,-1.4135953187942505,-1.5807814598083496,14.26105080347794,0.1354894190117309,-0.42005577149580425,2.667179801527529,-175.4746554811683,-0.5223356281860521,12892,11591,12360,11053
1.1398150000000022,0.13994799554347992,-0.4206377863883972,2.2977137565612793,0.06911751627922058,-1.4135953187942505,-1.5807814598083496,14.230070783149266,0.1154864909655514,-0.4400574428628444,2.667179801527529,-175.4746554811683,-0.5223356281860521,12816,11575,12996,11229
1.1409290000000036,0.13997146487236023,-0.42030781507492065,2.297863483428955,0.0688612312078476,-1.4121310710906982,-1.5799195766448975,14.250253283154322,0.14030096879793388,-0.46961450293157514,2.6703068120092364,-175.47069452278947,-0.4902290056622623,12816,11575,12996,11229
1.1437979999999952,0.1406593918800354,-0.4344227910041809,2.281493902206421,0.06905795633792877,-1.4061353206634521,-1.697783350944519,14.247213018453888,0.10567275899336623,-0.4698327156933935,2.5739314411407483,-171.3933171303906,-0.268912583788096,13084,11407,12923,11122
1.1448929999999964,0.1406593918800354,-0.4344227910041809,2.281493902206421,0.06905795633792877,-1.4061353206634521,-1.697783350944519,14.219291372321061,0.10738270815027885,-0.4659611119691772,2.5739314411407483,-171.3933171303906,-0.268912583788096,13084,11407,12923,11122
1.1478479999999982,0.1406593918800354,-0.4344227910041809,2.281493902206421,0.06905795633792877,-1.4061353206634521,-1.697783350944519,14.231499302757983,0.1618751369201249,-0.4907178907520674,2.5739314411407483,-171.3933171303906,-0.268912583788096,12568,11285,13208,11642
1.148994000000006,0.1406593918800354,-0.4344227910041809,2.281493902206421,0.06905795633792877,-1.4061353206634521,-1.697783350944519,14.246551489239112,0.11193657213388143,-0.514210466965497,2.5739314411407483,-171.3933171303906,-0.268912583788096,12568,11285,13208,11642
1.151668000000005,0.14031697809696198,-0.4342063367366791,2.281238079071045,0.06744787842035294,-1.4053936004638672,-1.6990166902542114,14.240787343375745,0.08352517899896751,-0.5166433977793389,2.5846384934697233,-171.39170292225998,-0.23597747708906078,12304,11496,13522,11634
1.1528160000000063,0.14099113643169403,-0.44824856519699097,2.2636799812316895,0.06774230301380157,-1.398328423500061,-1.816617727279663,14.24793207194821,0.15479690415112823,-0.5183476211399078,2.454902221143096,-167.3180473646971,-0.021637053193106288,12304,11496,13522,11634
1.155622000000003,0.14099113643169403,-0.44824856519699097,2.2636799812316895,0.06774230301380157,-1.398328423500061,-1.816617727279663,14.244441200391334,0.13776139502719112,-0.541823685754579,2.454902221143096,-167.3180473646971,-0.021637053193106288,12926,11638,12590,11341
1.156778999999995,0.14099113643169403,-0.44824856519699097,2.2636799812316895,0.06774230301380157,-1.398328423500061,-1.816617727279663,14.231512085931216,0.07763478265517343,-0.5658050186070654,2.454902221143096,-167.3180473646971,-0.021637053193106288,12926,11638,12590,11341
1.159601999999999,0.14099113643169403,-0.44824856519699097,2.2636799812316895,0.06774230301380157,-1.398328423500061,-1.816617727279663,14.265180833696434,0.12713843659065016,-0.5590055688699296,2.454902221143096,-167.3180473646971,-0.021637053193106288,12932,11767,13040,11522
1.1607250000000058,0.14099276065826416,-0.4481174051761627,2.264366388320923,0.06743603944778442,-1.3975188732147217,-1.8130468130111694,14.272957264079466,0.14568950907905934,-0.5486604197469759,2.458599206653087,-167.31938542942132,0.0021959454482012083,12932,11767,13040,11522
1.1635800000000018,0.14166712760925293,-0.46207571029663086,2.2456703186035156,0.06782286614179611,-1.3894197940826416,-1.9304134845733643,14.228984213424512,0.09876599218667863,-0.5643890824344975,2.2958860458228765,-163.24259533704688,0.20601987636714514,13194,11566,13051,11504
1.164695000000007,0.14166712760925293,-0.46207571029663086,2.2456703186035156,0.06782286614179611,-1.3894197940826416,-1.9304134845733643,14.225347400639901,0.096699970069644,-0.5840142494024276,2.2958860458228765,-163.24259533704688,0.20601987636714514,13194,11566,13051,11504
1.1675510000000067,0.14166712760925293,-0.46207571029663086,2.2456703186035156,0.06782286614179611,-1.3894197940826416,-1.9304134845733643,14.24922317244468,0.11275356337729049,-0.5920514698352051,2.2958860458228765,-163.24259533704688,0.20601987636714514,12659,11629,13431,11923
1.1686649999999936,0.14166712760925293,-0.46207571029663086,2.2456703186035156,0.06782286614179611,-1.3894197940826416,-1.9304134845733643,14.235778469997523,0.0926418951348517,-0.5917919447869768,2.2958860458228765,-163.24259533704688,0.20601987636714514,12659,11629,13431,11923
1.1714569999999949,0.14183475077152252,-0.46151837706565857,2.246363639831543,0.06806088984012604,-1.3869143724441528,-1.9266527891159058,14.236070352452996,0.10558017253359393,-0.6005000820773725,2.299084470362106,-163.24283547413236,0.2272818348090015,12408,11832,13742,12000
1.172604999999996,0.14251567423343658,-0.4753647446632385,2.2265310287475586,0.06853123009204865,-1.377596139907837,-2.0443291664123535,14.275491528172784,0.12171514205729916,-0.6164897678412354,2.1104203127065793,-159.16753975489834,0.4147791749071531,12408,11832,13742,12000
1.1754949999999953,0.14251567423343658,-0.4753647446632385,2.2265310287475586,0.06853123009204865,-1.377596139907837,-2.0443291664123535,14.266415475177794,0.09083675461372555,-0.6263098414657664,2.1104203127065793,-159.16753975489834,0.4147791749071531,13139,12113,12796,11657
1.1766820000000007,0.14251567423343658,-0.4753647446632385,2.2265310287475586,0.06853123009204865,-1.377596139907837,-2.0443291664123535,14.254585713615663,0.08873338166240256,-0.6299827400831491,2.1104203127065793,-159.16753975489834,0.4147791749071531,13139,12113,12796,11657
1.179392000000007,0.14251567423343658,-0.4753647446632385,2.2265310287475586,0.06853123009204865,-1.377596139907837,-2.0443291664123535,14.301684250125932,0.12798479750745573,-0.6458829436343855,2.1104203127065793,-159.16753975489834,0.4147791749071531,13113,12228,13318,11896
1.180474000000002,0.1427604854106903,-0.475174218416214,2.227295160293579,0.06897963583469391,-1.3766151666641235,-2.0403168201446533,14.314810438506715,0.10394563244742258,-0.667062597730595,2.114098483837089,-159.16757363083207,0.43229072815178204,13113,12228,13318,11896
1.1833769999999932,0.14345090091228485,-0.488911509513855,2.2063255310058594,0.06954119354486465,-1.3660378456115723,-2.1582584381103516,14.287709045989633,0.06476846886251218,-0.6742739719093387,1.8973056996475683,-155.08252800765678,0.6063950014873241,13504,12184,13273,11910
1.1845449999999982,0.14345090091228485,-0.488911509513855,2.2063255310058594,0.06954119354486465,-1.3660378456115723,-2.1582584381103516,14.325173330940432,0.11307181944993337,-0.6579840813115966,1.8973056996475683,-155.08252800765678,0.6063950014873241,13504,12184,13273,11910
1.1873410000000004,0.14345090091228485,-0.488911509513855,2.2063255310058594,0.06954119354486465,-1.3660378456115723,-2.1582584381103516,14.353248375152047,0.12261500754488013,-0.6474426905058176,1.8973056996475683,-155.08252800765678,0.6063950014873241,13028,12246,13636,12271
1.1884609999999958,0.14345090091228485,-0.488911509513855,2.2063255310058594,0.06954119354486465,-1.3660378456115723,-2.1582584381103516,14.33085651670666,0.04737071157367544,-0.6711675942348431,1.8973056996475683,-155.08252800765678,0.6063950014873241,13028,12246,13636,12271
1.1912459999999991,0.14372864365577698,-0.48844078183174133,2.206676959991455,0.07007631659507751,-1.364068627357483,-2.1563873291015625,14.340742170673034,0.03828944044742452,-0.6934694378353846,1.901530489152545,-155.077917552139,0.6228022814581716,12765,12729,14090,12257
1.1924089999999996,0.14443029463291168,-0.5020467638969421,2.1845479011535645,0.07071889936923981,-1.3522920608520508,-2.2743449211120605,14.37946879398053,0.10078912076540616,-0.6783345602024098,1.6608916299896128,-150.97713720290471,0.7749122720440484,12765,12729,14090,12257
1.1951989999999932,0.14443029463291168,-0.5020467638969421,2.1845479011535645,0.07071889936923981,-1.3522920608520508,-2.2743449211120605,14.379916205043664,0.09092329070439631,-0.6716314503177075,1.6608916299896128,-150.97713720290471,0.7749122720440484,13718,12977,13073,11974
1.1963659999999945,0.14443029463291168,-0.5020467638969421,2.1845479011535645,0.07071889936923981,-1.3522920608520508,-2.2743449211120605,14.375001074935813,0.06084927777856751,-0.7027275844699088,1.6608916299896128,-150.97713720290471,0.7749122720440484,13718,12977,13073,11974
1.1992690000000001,0.14443029463291168,-0.5020467638969421,2.1845479011535645,0.07071889936923981,-1.3522920608520508,-2.2743449211120605,14.400447046519302,0.06482044627684996,-0.7180243157181332,1.6608916299896128,-150.97713720290471,0.7749122720440484,13534,13316,13848,12280
1.2004119999999967,0.1442049890756607,-0.5020216703414917,2.185302495956421,0.069449782371521,-1.3521358966827393,-2.270413875579834,14.41188905182672,0.0826805990711409,-0.6984486835464785,1.672730012074,-150.97710608030212,0.7964195806023073,13534,13316,13848,12280
1.2031619999999967,0.14490067958831787,-0.5155016779899597,2.1620333194732666,0.07017546892166138,-1.3389824628829956,-2.3885858058929443,14.425597939854011,0.08420407701747755,-0.6912137403920875,1.4119627697893682,-146.85944004885545,0.9285433502319901,14200,13185,13699,12328
1.2042330000000074,0.14490067958831787,-0.5155016779899597,2.1620333194732666,0.07017546892166138,-1.3389824628829956,-2.3885858058929443,14.440499924049659,0.07705019382876582,-0.723683666192606,1.4119627697893682,-146.85944004885545,0.9285433502319901,14200,13185,13699,12328
1.2071279999999969,0.14490067958831787,-0.5155016779899597,2.1620333194732666,0.07017546892166138,-1.3389824628829956,-2.3885858058929443,14.443762829017224,0.04514460018561343,-0.7453283747941706,1.4119627697893682,-146.85944004885545,0.9285433502319901,13480,13452,14522,12841
1.2081970000000002,0.14490067958831787,-0.5155016779899597,2.1620333194732666,0.07017546892166138,-1.3389824628829956,-2.3885858058929443,14.467399981588331,0.064319688768131,-0.7281931968664372,1.4119627697893682,-146.85944004885545,0.9285433502319901,13480,13452,14522,12841
1.2110339999999997,0.14494702219963074,-0.5152425765991211,2.163055896759033,0.06984154880046844,-1.3379454612731934,-2.383270263671875,14.506303438792209,0.08091104504008094,-0.7107642722704682,1.421892339782856,-146.85934752450112,0.9450838165414902,13460,13824,14760,12810
1.2122079999999986,0.14571696519851685,-0.5299040079116821,2.1361606121063232,0.07076890766620636,-1.32183039188385,-2.513322114944458,14.491341799788144,0.03481393616227626,-0.7344982307471999,1.1156631665339527,-142.30903703283656,1.0682370534432908,13460,13824,14760,12810
1.2149839999999967,0.14571696519851685,-0.5299040079116821,2.1361606121063232,0.07076890766620636,-1.32183039188385,-2.513322114944458,14.490684531631112,0.010740177055801893,-0.7502618807135424,1.1156631665339527,-142.30903703283656,1.0682370534432908,14414,14370,14054,12630
1.2161410000000032,0.14571696519851685,-0.5299040079116821,2.1361606121063232,0.07076890766620636,-1.32183039188385,-2.513322114944458,14.54321378623627,0.06073293092844467,-0.7378418294957944,1.1156631665339527,-142.30903703283656,1.0682370534432908,14414,14370,14054,12630
1.218971000000005,0.14571696519851685,-0.5299040079116821,2.1361606121063232,0.07076890766620636,-1.32183039188385,-2.513322114944458,14.564010943820918,0.04665373451276647,-0.7288490002848693,1.1156631665339527,-142.30903703283656,1.0682370534432908,14303,14690,14928,12909
1.2200829999999987,0.14534352719783783,-0.5294381976127625,2.1386899948120117,0.06895586848258972,-1.3202130794525146,-2.4996254444122314,14.537262153832161,-0.009150715132269336,-0.7493786433380176,1.1317940965342879,-142.32210978803923,1.0884213137105114,14303,14690,14928,12909
1.2229489999999932,0.14603477716445923,-0.5425860285758972,2.113132953643799,0.06982768326997757,-1.3044075965881348,-2.6174793243408203,14.576075063558976,-0.013174779627406187,-0.764323171532079,0.8389412802379576,-138.16174960224188,1.1708679442902699,14914,15013,15051,13099
1.224020000000004,0.14603477716445923,-0.5425860285758972,2.113132953643799,0.06982768326997757,-1.3044075965881348,-2.6174793243408203,14.61814448666674,0.014982288905486283,-0.7614382357022234,0.8389412802379576,-138.16174960224188,1.1708679442902699,14914,15013,15051,13099
1.227069000000003,0.14603477716445923,-0.5425860285758972,2.113132953643799,0.06982768326997757,-1.3044075965881348,-2.6174793243408203,14.618821994848057,0.005796902744775478,-0.7569574005891379,0.8389412802379576,-138.16174960224188,1.1708679442902699,14321,15394,15731,13453
1.2281410000000033,0.14603477716445923,-0.5425860285758972,2.113132953643799,0.06982768326997757,-1.3044075965881348,-2.6174793243408203,14.639408230074368,0.00979014115029466,-0.7615235900151605,0.8389412802379576,-138.16174960224188,1.1708679442902699,14321,15394,15731,13453
1.2308190000000032,0.1460123062133789,-0.5422858595848083,2.1146247386932373,0.06925974041223526,-1.3034745454788208,-2.609661102294922,14.694021141916405,0.03303380022707243,-0.7620279927256215,0.8517633633475054,-138.16743871321646,1.1837570354962739,14362,16005,16188,13518
1.2319750000000058,0.14670690894126892,-0.5552559494972229,2.087965488433838,0.07022227346897125,-1.2855148315429688,-2.728111505508423,14.698112822615203,0.033642068300641134,-0.7522717018091979,0.5451204392214166,-133.97825234148712,1.2368992966404266,14362,16005,16188,13518
1.2347820000000065,0.14670690894126892,-0.5552559494972229,2.087965488433838,0.07022227346897125,-1.2855148315429688,-2.728111505508423,14.712812406568005,0.0161454380354433,-0.7421534873006326,0.5451204392214166,-133.97825234148712,1.2368992966404266,15728,16500,15217,13409
1.2359489999999933,0.14670690894126892,-0.5552559494972229,2.087965488433838,0.07022227346897125,-1.2855148315429688,-2.728111505508423,14.741561763167628,0.015401292570226316,-0.7462568193291994,0.5451204392214166,-133.97825234148712,1.2368992966404266,15728,16500,15217,13409
1.2387580000000016,0.14670690894126892,-0.5552559494972229,2.087965488433838,0.07022227346897125,-1.2855148315429688,-2.728111505508423,14.770958800544358,0.0012570579376357989,-0.7562014623137189,0.5451204392214166,-133.97825234148712,1.2368992966404266,15517,16947,16437,13812
1.2398940000000003,0.1463390588760376,-0.5551275610923767,2.089542865753174,0.06838978826999664,-1.2854384183883667,-2.7200026512145996,14.796331268881762,-0.013410787714852247,-0.7553233515232924,0.5630499801882763,-133.9831501911155,1.2539590734370016,15517,16947,16437,13812
1.2427419999999985,0.14702515304088593,-0.5679095983505249,2.0617825984954834,0.06940015405416489,-1.2658923864364624,-2.8382675647735596,14.83576629303922,0.013693183699238826,-0.7451982127958929,0.2541504028504373,-129.75984142025342,1.2878388037265847,16562,17384,16271,14068
1.2438559999999999,0.14702515304088593,-0.5679095983505249,2.0617825984954834,0.06940015405416489,-1.2658923864364624,-2.8382675647735596,14.86645443091242,0.038913373317748856,-0.7471489117153487,0.2541504028504373,-129.75984142025342,1.2878388037265847,16562,17384,16271,14068
1.2466989999999933,0.14702515304088593,-0.5679095983505249,2.0617825984954834,0.06940015405416489,-1.2658923864364624,-2.8382675647735596,14.90083690584978,0.02936548515959703,-0.7638115782866748,0.2541504028504373,-129.75984142025342,1.2878388037265847,16004,17914,17215,14502
1.2478129999999947,0.14702515304088593,-0.5679095983505249,2.0617825984954834,0.06940015405416489,-1.2658923864364624,-2.8382675647735596,14.945018748334194,0.03394531912501709,-0.7706602299249498,0.2541504028504373,-129.75984142025342,1.2878388037265847,16004,17914,17215,14502
1.2507620000000024,0.14700742065906525,-0.5679594278335571,2.062934637069702,0.06882485747337341,-1.2664759159088135,-2.8324124813079834,14.961175614035486,0.06027341080472991,-0.762080723315205,0.2689701316584193,-129.7622731012706,1.2971113350797403,16060,18600,17813,14655
1.2518369999999996,0.1476980745792389,-0.5805426836013794,2.0340521335601807,0.0698901116847992,-1.2450478076934814,-2.950582981109619,14.995763685008999,0.05981663290470008,-0.7643183778421169,-0.04520169491604959,-125.49659980450816,1.313535405333594,16060,18600,17813,14655
1.254570000000007,0.1476980745792389,-0.5805426836013794,2.0340521335601807,0.0698901116847992,-1.2450478076934814,-2.950582981109619,15.057055804864955,0.053057509252132956,-0.7737857157802668,-0.04520169491604959,-125.49659980450816,1.313535405333594,17606,19307,16912,14801
1.255824999999997,0.1476980745792389,-0.5805426836013794,2.0340521335601807,0.0698901116847992,-1.2450478076934814,-2.950582981109619,15.075508315425896,0.0762622060741034,-0.7634292815121939,-0.04520169491604959,-125.49659980450816,1.313535405333594,37517,40450,35860,42127
1.2585939999999973,0.1476980745792389,-0.5805426836013794,2.0340521335601807,0.0698901116847992,-1.2450478076934814,-2.950582981109619,15.07624547841563,0.11828654685803912,-0.7448292318268624,-0.04520169491604959,-125.49659980450816,1.313535405333594,35655,24588,3853,8123
1.2596649999999936,0.147848978638649,-0.580268383026123,2.035581588745117,0.0699911043047905,-1.2445510625839233,-2.9430618286132812,15.146114042246078,0.1418079018559984,-0.7419651352325367,-0.03084472480582001,-125.49928354079466,1.3166409934921346,35655,24588,3853,8123
1.2625869999999995,0.14855171740055084,-0.5926138162612915,2.005589008331299,0.07114585489034653,-1.2192559242248535,-3.0621373653411865,15.204902790677359,0.10341900066423781,-0.7384654086650364,-0.34783628086950075,-121.18628327299325,1.326365084475313,59479,62434,11595,15894
1.263703999999998,0.14855171740055084,-0.5926138162612915,2.005589008331299,0.07114585489034653,-1.2192559242248535,-3.0621373653411865,15.192036526818967,0.0714499655304927,-0.7074113524580584,-0.34783628086950075,-121.18628327299325,1.326365084475313,59479,62434,11595,15894
1.2665589999999938,0.14855171740055084,-0.5926138162612915,2.005589008331299,0.07114585489034653,-1.2192559242248535,-3.0621373653411865,15.205005056063218,0.13428579503469118,-0.6877518972910935,-0.34783628086950075,-121.18628327299325,1.326365084475313,50677,56591,33226,26163
1.2676670000000012,0.14855171740055084,-0.5926138162612915,2.005589008331299,0.07114585489034653,-1.2192559242248535,-3.0621373653411865,15.274581737438192,0.18500039664020534,-0.7056441453377091,-0.34783628086950075,-121.18628327299325,1.326365084475313,50677,56591,33226,26163
1.2704609999999956,0.14877775311470032,-0.5928182601928711,2.006840944290161,0.07151756435632706,-1.2206909656524658,-3.0558738708496094,15.28697608915142,0.1651682687660624,-0.7329177777982924,-0.3337951638321,-121.18977437386806,1.3266847706404976,33838,29927,52710,36379
1.271569000000003,0.14949624240398407,-0.604902982711792,1.9757177829742432,0.07274491339921951,-1.1908353567123413,-3.1756176948547363,15.245475517252498,0.1807867764529956,-0.7479077794679668,-0.6390775492007658,-116.82816312380322,1.3261005153254461,33838,29927,52710,36379
1.2744130000000005,0.14949624240398407,-0.604902982711792,1.9757177829742432,0.07274491339921951,-1.1908353567123413,-3.1756176948547363,15.18537010197828,0.2385740764458661,-0.7463710023609366,-0.6390775492007658,-116.82816312380322,1.3261005153254461,40224,47536,57850,45553
1.2755570000000007,0.14949624240398407,-0.604902982711792,1.9757177829742432,0.07274491339921951,-1.1908353567123413,-3.1756176948547363,15.062644182096378,0.24835104015025136,-0.7510125592458085,-0.6390775492007658,-116.82816312380322,1.3261005153254461,40224,47536,57850,45553
1.2785409999999975,0.1492370069026947,-0.6049589514732361,1.976901650428772,0.07134959846735,-1.191704511642456,-3.169875383377075,14.85355620912095,0.24053998867304896,-0.7927797801488754,-0.6167042496374825,-116.82990850952314,1.3331889354941733,31275,42890,60132,43930
1.2796049999999959,0.1492370069026947,-0.6049589514732361,1.976901650428772,0.07134959846735,-1.191704511642456,-3.169875383377075,14.710523153294973,0.2506986166511562,-0.8463889465760615,-0.6167042496374825,-116.82990850952314,1.3331889354941733,31275,42890,60132,43930
1.2823870000000024,0.14995503425598145,-0.6167021989822388,1.944624423980713,0.07282976806163788,-1.1512659788131714,-3.29179048538208,14.598423246162485,0.3283559113399192,-0.8889324123578592,-0.9373267980953628,-112.51283966196193,1.337995016638325,28620,47186,60811,44952
1.2834600000000065,0.14995503425598145,-0.6167021989822388,1.944624423980713,0.07282976806163788,-1.1512659788131714,-3.29179048538208,14.549059957461212,0.38945834754723396,-0.9191995044627188,-0.9373267980953628,-112.51283966196193,1.337995016638325,28620,47186,60811,44952
1.2863500000000059,0.14995503425598145,-0.6167021989822388,1.944624423980713,0.07282976806163788,-1.1512659788131714,-3.29179048538208,14.613493542139025,0.41457828163427013,-0.9442972677336801,-0.9373267980953628,-112.51283966196193,1.337995016638325,29942,44516,60433,46885
1.287452999999994,0.14995503425598145,-0.6167021989822388,1.944624423980713,0.07282976806163788,-1.1512659788131714,-3.29179048538208,14.64789093077849,0.519989792847078,-0.9261976925962018,-0.9373267980953628,-112.51283966196193,1.337995016638325,29942,44516,60433,46885
1.2902550000000046,0.1499745398759842,-0.6168658137321472,1.9463751316070557,0.07252831757068634,-1.1530206203460693,-3.2833526134490967,14.652296864485916,0.6521098137371543,-0.8985004177852143,-0.9184899434385829,-112.51890862486017,1.3381808126429777,24192,42054,60630,45638
1.2913819999999978,0.15070657432079315,-0.6281288862228394,1.9129403829574585,0.07448571175336838,-1.0936014652252197,-3.4083251953125,14.709020065175732,0.797067469503903,-0.8870940988364049,-1.2800869886198454,-108.33101380270656,1.3771419979908563,24192,42054,60630,45638
1.2942140000000073,0.15070657432079315,-0.6281288862228394,1.9129403829574585,0.07448571175336838,-1.0936014652252197,-3.4083251953125,14.8266923705731,1.0035132537828373,-0.8466218400133889,-1.2800869886198454,-108.33101380270656,1.3771419979908563,32201,46093,60590,44330
1.2953760000000039,0.15070657432079315,-0.6281288862228394,1.9129403829574585,0.07448571175336838,-1.0936014652252197,-3.4083251953125,15.029293948397534,1.1814909112732603,-0.774894988953312,-1.2800869886198454,-108.33101380270656,1.3771419979908563,32201,46093,60590,44330
1.298180999999997,0.15070657432079315,-0.6281288862228394,1.9129403829574585,0.07448571175336838,-1.0936014652252197,-3.4083251953125,15.283358451126656,1.4001137998995001,-0.7203822785472893,-1.2800869886198454,-108.33101380270656,1.3771419979908563,43022,48427,58324,48733
1.299296000000002,0.15034019947052002,-0.6280720233917236,1.914524793624878,0.0727987214922905,-1.0943551063537598,-3.400975227355957,15.617203803263502,1.720224298188425,-0.7234389216884278,-1.257151330136473,-108.33407942295266,1.383999626309257,43022,48427,58324,48733
1.302248000000007,0.15107780694961548,-0.6386376619338989,1.879899263381958,0.07521259039640427,-1.0123108625411987,-3.5278708934783936,15.959656492043482,1.971591285049407,-0.7167746939556408,-1.600784966189478,-104.02725558247546,1.597086258885835,42040,46767,57240,50436
1.303320000000007,0.15107780694961548,-0.6386376619338989,1.879899263381958,0.07521259039640427,-1.0123108625411987,-3.5278708934783936,16.312319740442828,2.200491711796426,-0.6819131163381765,-1.600784966189478,-104.02725558247546,1.597086258885835,42040,46767,57240,50436
1.3061269999999932,0.15107780694961548,-0.6386376619338989,1.879899263381958,0.07521259039640427,-1.0123108625411987,-3.5278708934783936,16.72299942055733,2.5624786871721383,-0.6609435190729471,-1.600784966189478,-104.02725558247546,1.597086258885835,47512,50023,55939,49812
1.3072060000000056,0.15107780694961548,-0.6386376619338989,1.879899263381958,0.07521259039640427,-1.0123108625411987,-3.5278708934783936,17.100007157113307,2.90101732809803,-0.6482858473069367,-1.600784966189478,-104.02725558247546,1.597086258885835,47512,50023,55939,49812
1.3100380000000005,0.15103542804718018,-0.6388351917266846,1.8815053701400757,0.07481548935174942,-1.014238953590393,-3.520395040512085,17.49804108310768,3.1955456341137083,-0.6560446342477463,-1.580932901353007,-104.02955014668157,1.594879488423541,48146,50458,55780,48484
1.3111399999999995,0.15179723501205444,-0.6485018134117126,1.8456920385360718,0.0778275728225708,-0.9120555520057678,-3.646249771118164,18.003243807160146,3.5843703490585854,-0.6706769068039959,-1.9305776206574912,-99.27369536128423,2.1413533357254857,48146,50458,55780,48484
1.3139949999999954,0.15179723501205444,-0.6485018134117126,1.8456920385360718,0.0778275728225708,-0.9120555520057678,-3.646249771118164,18.45466239510181,3.9000295067434974,-0.691677063842734,-1.9305776206574912,-99.27369536128423,2.1413533357254857,51282,50686,53884,48244
1.3151729999999953,0.15179723501205444,-0.6485018134117126,1.8456920385360718,0.0778275728225708,-0.9120555520057678,-3.646249771118164,18.86748432199717,4.126940951630391,-0.6654559126449501,-1.9305776206574912,-99.27369536128423,2.1413533357254857,51282,50686,53884,48244
1.3179780000000028,0.15190021693706512,-0.6482528448104858,1.8474013805389404,0.07809217274188995,-0.9119855761528015,-3.6387531757354736,19.369351703100424,4.48635691128974,-0.6087701959474773,-1.9122319909470518,-99.27126236822716,2.1344810763834032,52856,51093,52144,48006
1.3190939999999973,0.15190021693706512,-0.6482528448104858,1.8474013805389404,0.07809217274188995,-0.9119855761528015,-3.6387531757354736,19.88803108753313,4.856748290433525,-0.5742648161258112,-1.9122319909470518,-99.27126236822716,2.1344810763834032,52856,51093,52144,48006
1.3219600000000065,0.15270258486270905,-0.656804621219635,1.810430645942688,0.0822913646697998,-0.7908129692077637,-3.760465621948242,20.372864890304236,5.134664063885398,-0.6001856293316613,-2.3438403068946476,-93.87558220786734,3.088918730885494,54700,51762,50888,47407
1.323070000000007,0.15270258486270905,-0.656804621219635,1.810430645942688,0.0822913646697998,-0.7908129692077637,-3.760465621948242,20.86144842389017,5.549095605343605,-0.623450338824321,-2.3438403068946476,-93.87558220786734,3.088918730885494,54700,51762,50888,47407
1.3259199999999982,0.15270258486270905,-0.656804621219635,1.810430645942688,0.0822913646697998,-0.7908129692077637,-3.760465621948242,21.36444711582449,5.998681405823075,-0.6219116309255005,-2.3438403068946476,-93.87558220786734,3.088918730885494,55659,51721,49919,47224
1.3270209999999933,0.15270258486270905,-0.656804621219635,1.810430645942688,0.0822913646697998,-0.7908129692077637,-3.760465621948242,21.784325354344126,6.245072276187244,-0.6238299058586846,-2.3438403068946476,-93.87558220786734,3.088918730885494,55659,51721,49919,47224
1.3299100000000035,0.15285536646842957,-0.6569207906723022,1.8127933740615845,0.08287201076745987,-0.7928450107574463,-3.7499806880950928,22.173362056911774,6.440405022132414,-0.6491168201460688,-2.32928970979738,-93.87142294666175,3.0787698902644216,56665,51746,48572,46061
1.3309839999999968,0.15371933579444885,-0.6641953587532043,1.7747588157653809,0.08915556222200394,-0.6542872786521912,-3.8637986183166504,22.634566163962823,6.760126565744133,-0.6605050961784928,-2.9080102202432374,-87.74803223296382,4.441896099816538,56665,51746,48572,46061
1.3337899999999936,0.15371933579444885,-0.6641953587532043,1.7747588157653809,0.08915556222200394,-0.6542872786521912,-3.8637986183166504,23.105498265843718,7.0835317937756495,-0.6429592588106693,-2.9080102202432374,-87.74803223296382,4.441896099816538,58287,52034,46097,45418
1.334903999999995,0.15371933579444885,-0.6641953587532043,1.7747588157653809,0.08915556222200394,-0.6542872786521912,-3.8637986183166504,23.501454926187826,7.265687218647107,-0.6577970608240458,-2.9080102202432374,-87.74803223296382,4.441896099816538,58287,52034,46097,45418
1.3377639999999955,0.15371933579444885,-0.6641953587532043,1.7747588157653809,0.08915556222200394,-0.6542872786521912,-3.8637986183166504,23.903019138523206,7.520893152219438,-0.6736494606337151,-2.9080102202432374,-87.74803223296382,4.441896099816538,58303,51652,45225,46203
1.3388680000000022,0.15386447310447693,-0.6641072034835815,1.7769492864608765,0.08982710540294647,-0.6551318764686584,-3.854342460632324,24.30043947220242,7.879414289752522,-0.6729553742746133,-2.8921753936382184,-87.7383524010835,4.430063568338824,58303,51652,45225,46203
1.3417519999999932,0.1548192948102951,-0.6699291467666626,1.7379441261291504,0.09954087436199188,-0.5017417669296265,-3.955639123916626,24.59191286613167,8.076585682114283,-0.6577093096661276,-3.706187306786538,-80.93557388019923,6.095359106273143,59582,52478,42961,45105
1.3428889999999956,0.1548192948102951,-0.6699291467666626,1.7379441261291504,0.09954087436199188,-0.5017417669296265,-3.955639123916626,24.837643805177716,8.058424521376596,-0.6139210158117995,-3.706187306786538,-80.93557388019923,6.095359106273143,59582,52478,42961,45105
1.3457119999999996,0.1548192948102951,-0.6699291467666626,1.7379441261291504,0.09954087436199188,-0.5017417669296265,-3.955639123916626,25.114772348211364,8.084785555110637,-0.568738557126815,-3.706187306786538,-80.93557388019923,6.095359106273143,59548,52132,42761,45837
1.3468230000000039,0.1548192948102951,-0.6699291467666626,1.7379441261291504,0.09954087436199188,-0.5017417669296265,-3.955639123916626,25.408178131827572,8.221221960916486,-0.5389108533123048,-3.706187306786538,-80.93557388019923,6.095359106273143,59548,52132,42761,45837
1.3496239999999962,0.15491408109664917,-0.6699808239936829,1.7405551671981812,0.10015697032213211,-0.5034278631210327,-3.944389820098877,25.642265730587795,8.427353825081926,-0.5112007287490576,-3.6929629987554153,-80.92235663490399,6.083671930951933,59843,52345,42622,45666
1.350729999999996,0.15599791705608368,-0.6742529273033142,1.700742483139038,0.11401256173849106,-0.3442401885986328,-4.029770374298096,25.80768638380141,8.695157043242551,-0.48184613550220007,-4.760014308037294,-73.55737311951303,7.877327352278538,59843,52345,42622,45666
1.353577999999994,0.15599791705608368,-0.6742529273033142,1.700742483139038,0.11401256173849106,-0.3442401885986328,-4.029770374298096,25.987592502816188,8.918304908876944,-0.42554214965747644,-4.760014308037294,-73.55737311951303,7.877327352278538,60484,52679,40687,45218
1.354697,0.15599791705608368,-0.6742529273033142,1.700742483139038,0.11401256173849106,-0.3442401885986328,-4.029770374298096,26.153354040649337,9.084842491851742,-0.3508262331689219,-4.760014308037294,-73.55737311951303,7.877327352278538,60484,52679,40687,45218
1.3576370000000024,0.15600189566612244,-0.6746582984924316,1.703974962234497,0.11442021280527115,-0.3479679226875305,-4.015809059143066,26.275738010647274,9.257706147679913,-0.30988309417566634,-4.750546986202681,-73.5423274909364,7.866611256998109,60248,52130,40912,46193
1.3587090000000026,0.15600189566612244,-0.6746582984924316,1.703974962234497,0.11442021280527115,-0.3479679226875305,-4.015809059143066,26.369979824774127,9.36038911719788,-0.26164995117248235,-4.750546986202681,-73.5423274909364,7.866611256998109,60248,52130,40912,46193
1.3615460000000021,0.15725576877593994,-0.6773767471313477,1.6635512113571167,0.13264040648937225,-0.19016240537166595,-4.083176612854004,26.481762283104676,9.351345022135972,-0.178212564943325,-6.051294277296572,-65.78178229501472,9.724229211752169,60738,52292,39277,45621
1.3626129999999976,0.15725576877593994,-0.6773767471313477,1.6635512113571167,0.13264040648937225,-0.19016240537166595,-4.083176612854004,26.539082031878667,9.25691998252612,-0.07687678875228804,-6.051294277296572,-65.78178229501472,9.724229211752169,60738,52292,39277,45621
1.3655080000000017,0.15725576877593994,-0.6773767471313477,1.6635512113571167,0.13264040648937225,-0.19016240537166595,-4.083176612854004,26.543381439142493,9.127074900418219,-0.0009114182491808063,-6.051294277296572,-65.78178229501472,9.724229211752169,60914,52545,39083,45961
1.3666290000000008,0.15725576877593994,-0.6773767471313477,1.6635512113571167,0.13264040648937225,-0.19016240537166595,-4.083176612854004,26.6300918337066,9.113016605655908,0.06848283373030534,-6.051294277296572,-65.78178229501472,9.724229211752169,60914,52545,39083,45961
1.3694119999999965,0.15764307975769043,-0.6777159571647644,1.666881799697876,0.13471323251724243,-0.19337837398052216,-4.068809986114502,26.834392508306504,9.28550954946034,0.1467314042765256,-6.045255099982539,-65.75898794176612,9.703763105085375,60962,52644,39528,45991
1.370523000000001,0.1591295450925827,-0.6789067387580872,1.6260377168655396,0.15815401077270508,-0.04074813053011894,-4.116307258605957,27.079590815134534,9.464476105242536,0.1902617543345227,-7.528874550468519,-57.75767565314356,11.431025330468685,60962,52644,39528,45991
1.3733659999999945,0.1591295450925827,-0.6789067387580872,1.6260377168655396,0.15815401077270508,-0.04074813053011894,-4.116307258605957,27.291744619156862,9.485474597805593,0.24298755022812946,-7.528874550468519,-57.75767565314356,11.431025330468685,61496,53028,36461,44500
1.3745190000000003,0.1591295450925827,-0.6789067387580872,1.6260377168655396,0.15815401077270508,-0.04074813053011894,-4.116307258605957,27.493414090599767,9.487947076561623,0.3162986159521536,-7.528874550468519,-57.75767565314356,11.431025330468685,61496,53028,36461,44500
1.3773420000000043,0.1591295450925827,-0.6789067387580872,1.6260377168655396,0.15815401077270508,-0.04074813053011894,-4.116307258605957,27.730005060784663,9.51232565318021,0.38704186175312333,-7.528874550468519,-57.75767565314356,11.431025330468685,61430,52989,35743,44401
1.3784419999999955,0.15958499908447266,-0.6800115704536438,1.6301531791687012,0.16086603701114655,-0.048126690089702606,-4.09824275970459,27.963894520359784,9.399714419118427,0.4369095531648571,-7.52362219850766,-57.72560256662585,11.401164557064165,61430,52989,35743,44401
1.3814060000000026,0.16136416792869568,-0.6797779202461243,1.5891317129135132,0.18974918127059937,0.09719817340373993,-4.125287055969238,28.189210731753718,9.247249511975825,0.4730774112970052,-9.204463633388485,-49.37820087264684,12.941361984674243,61998,53732,31646,41484
1.3824700000000012,0.16136416792869568,-0.6797779202461243,1.5891317129135132,0.18974918127059937,0.09719817340373993,-4.125287055969238,28.499560611489446,9.216492131914283,0.5081540391724934,-9.204463633388485,-49.37820087264684,12.941361984674243,61998,53732,31646,41484
1.3852899999999937,0.16136416792869568,-0.6797779202461243,1.5891317129135132,0.18974918127059937,0.09719817340373993,-4.125287055969238,28.860627731024646,9.178907472082212,0.552370769067188,-9.204463633388485,-49.37820087264684,12.941361984674243,62430,54615,28988,39386
1.3863629999999976,0.16136416792869568,-0.6797779202461243,1.5891317129135132,0.18974918127059937,0.09719817340373993,-4.125287055969238,29.17596730937875,9.025364517330347,0.5979546327074747,-9.204463633388485,-49.37820087264684,12.941361984674243,62430,54615,28988,39386
1.389201000000001,0.16170033812522888,-0.6809473037719727,1.5931988954544067,0.19213339686393738,0.08965618908405304,-4.1073384284973145,29.425982741986516,8.80081636159479,0.6495714217441453,-9.206671312654347,-49.34280547423634,12.91286997385103,62567,55409,28133,37545
1.390293000000005,0.16382037103176117,-0.6793932318687439,1.5521997213363647,0.22594019770622253,0.2222815752029419,-4.116220474243164,29.651541833671867,8.663544255838874,0.7209572550266374,-11.107391617788357,-40.54928455593793,14.049144939334502,62567,55409,28133,37545
1.393157999999996,0.16382037103176117,-0.6793932318687439,1.5521997213363647,0.22594019770622253,0.2222815752029419,-4.116220474243164,29.81683039409542,8.620781345583254,0.7817429748013145,-11.107391617788357,-40.54928455593793,14.049144939334502,62812,55833,24874,34530
1.3943390000000073,0.16382037103176117,-0.6793932318687439,1.5521997213363647,0.22594019770622253,0.2222815752029419,-4.116220474243164,29.954728875339722,8.498612559001394,0.8351589954704426,-11.107391617788357,-40.54928455593793,14.049144939334502,62812,55833,24874,34530
1.3971230000000068,0.16382037103176117,-0.6793932318687439,1.5521997213363647,0.22594019770622253,0.2222815752029419,-4.116220474243164,30.132406461154318,8.330790267116743,0.8944065399785172,-11.107391617788357,-40.54928455593793,14.049144939334502,62704,56065,24580,34187
1.3982400000000053,0.16392305493354797,-0.6812814474105835,1.5562347173690796,0.2275097519159317,0.2109500914812088,-4.098097324371338,30.265643345226547,8.19982559208657,0.9537165356141541,-11.116601790777933,-40.50661476747527,14.01991304375211,62704,56065,24580,34187
1.4011239999999963,0.16642284393310547,-0.6785874962806702,1.5154473781585693,0.2660326659679413,0.3275183141231537,-4.08778190612793,30.341707487016954,8.07273954486799,1.0030705698306388,-13.155967350407751,-31.340055493403764,14.607853125351046,62918,56386,21904,31364
1.4022250000000058,0.16642284393310547,-0.6785874962806702,1.5154473781585693,0.2660326659679413,0.3275183141231537,-4.08778190612793,30.379115312952642,8.005404179866426,1.0350743758613663,-13.155967350407751,-31.340055493403764,14.607853125351046,62918,56386,21904,31364
1.405077999999994,0.16642284393310547,-0.6785874962806702,1.5154473781585693,0.2660326659679413,0.3275183141231537,-4.08778190612793,30.396730525666865,7.923934353695376,1.0181194939394314,-13.155967350407751,-31.340055493403764,14.607853125351046,63049,56581,21056,30774
1.4061530000000058,0.16642284393310547,-0.6785874962806702,1.5154473781585693,0.2660326659679413,0.3275183141231537,-4.08778190612793,30.39304258018932,7.7276764255875126,0.9975361881903179,-13.155967350407751,-31.340055493403764,14.607853125351046,63049,56581,21056,30774
1.4090620000000054,0.16673287749290466,-0.6808930039405823,1.519357681274414,0.26867321133613586,0.31401246786117554,-4.069732189178467,30.32138437210634,7.431802424273018,1.0297444584137363,-13.16528761576562,-31.291964462828705,14.564959415459803,63011,56936,21787,30372
1.4101340000000055,0.16965177655220032,-0.6772887706756592,1.4789334535598755,0.3082623779773712,0.4059511125087738,-4.047872543334961,30.218548004509586,7.094032105321614,1.0986715282198127,-15.221893947403682,-21.999804409371112,14.632048004681547,63011,56936,21787,30372
1.412945000000007,0.16965177655220032,-0.6772887706756592,1.4789334535598755,0.3082623779773712,0.4059511125087738,-4.047872543334961,30.08303358507312,6.8399004909330205,1.1864804767335784,-15.221893947403682,-21.999804409371112,14.632048004681547,63010,56996,20421,28716
1.4140580000000045,0.16965177655220032,-0.6772887706756592,1.4789334535598755,0.3082623779773712,0.4059511125087738,-4.047872543334961,30.014475296498993,6.682760670812895,1.2331960506790942,-15.221893947403682,-21.999804409371112,14.632048004681547,63010,56996,20421,28716
1.4169159999999974,0.1693265289068222,-0.6802716851234436,1.483109474182129,0.30790436267852783,0.3885316848754883,-4.028564929962158,30.025735141587848,6.583452459028276,1.2173353284910184,-15.255781269033438,-21.944179187555047,14.596214918693143,62851,56947,20649,28931
1.418027000000002,0.1693265289068222,-0.6802716851234436,1.483109474182129,0.30790436267852783,0.3885316848754883,-4.028564929962158,29.931565765442645,6.525663461270211,1.2167232009144637,-15.255781269033438,-21.944179187555047,14.596214918693143,62851,56947,20649,28931
1.4209079999999958,0.1726304441690445,-0.6760636568069458,1.4431343078613281,0.3461504876613617,0.4524438977241516,-4.0018310546875,29.715873152963823,6.424749363348274,1.2441087527198575,-17.180588184994605,-12.833164292328837,14.069930942581355,62932,57125,19112,27091
1.4220170000000072,0.1726304441690445,-0.6760636568069458,1.4431343078613281,0.3461504876613617,0.4524438977241516,-4.0018310546875,29.440148628456864,6.225027195294436,1.287315079296976,-17.180588184994605,-12.833164292328837,14.069930942581355,62932,57125,19112,27091
1.4248669999999983,0.1726304441690445,-0.6760636568069458,1.4431343078613281,0.3461504876613617,0.4524438977241516,-4.0018310546875,29.08181071640678,6.023455728179647,1.3572775195558482,-17.180588184994605,-12.833164292328837,14.069930942581355,62925,56976,18531,27044
1.4259860000000044,0.1726304441690445,-0.6760636568069458,1.4431343078613281,0.3461504876613617,0.4524438977241516,-4.0018310546875,28.655067913861355,5.859108861517549,1.4228022013322668,-17.180588184994605,-12.833164292328837,14.069930942581355,62925,56976,18531,27044
1.4287799999999988,0.17283502221107483,-0.6791611313819885,1.4477286338806152,0.34831535816192627,0.4345417022705078,-3.9798765182495117,28.23985766410041,5.651675776843494,1.4712991637309367,-17.20235991608444,-12.768575683001387,14.016525139429378,62796,57187,20045,27548
1.4298819999999979,0.17653189599514008,-0.6746264696121216,1.4082742929458618,0.38451430201530457,0.47132956981658936,-3.9472358226776123,27.801171116698196,5.4209826432086885,1.5027613493749694,-18.874232531739647,-4.023735378146429,13.093371541447715,62796,57187,20045,27548
1.4328570000000036,0.17653189599514008,-0.6746264696121216,1.4082742929458618,0.38451430201530457,0.47132956981658936,-3.9472358226776123,27.241065728877093,5.073204697512986,1.5484919531913195,-18.874232531739647,-4.023735378146429,13.093371541447715,62713,56911,19418,27181
1.4339809999999997,0.17653189599514008,-0.6746264696121216,1.4082742929458618,0.38451430201530457,0.47132956981658936,-3.9472358226776123,26.646479861790514,4.657920944505953,1.6226217079239476,-18.874232531739647,-4.023735378146429,13.093371541447715,62713,56911,19418,27181
1.4367079999999988,0.17653189599514008,-0.6746264696121216,1.4082742929458618,0.38451430201530457,0.47132956981658936,-3.9472358226776123,26.08040899312763,4.379622741121545,1.6826363094049923,-18.874232531739647,-4.023735378146429,13.093371541447715,62313,56537,22187,29856
1.437775999999998,0.1767892837524414,-0.6774290800094604,1.4127999544143677,0.387060284614563,0.45518285036087036,-3.925069808959961,25.531829766504387,4.116656622448832,1.714174395140092,-18.888686890200027,-3.9595711462397913,13.03620723583166,62313,56537,22187,29856
1.440703999999998,0.18085041642189026,-0.6728204488754272,1.3738796710968018,0.41971686482429504,0.46564704179763794,-3.8922269344329834,24.89158879621836,3.786786570871148,1.749719206735216,-20.137484725001404,3.964378246645555,11.776174331217955,62084,56569,23337,30075
1.4417719999999972,0.18085041642189026,-0.6728204488754272,1.3738796710968018,0.41971686482429504,0.46564704179763794,-3.8922269344329834,24.119293385384104,3.452743079549201,1.7968864528016095,-20.137484725001404,3.964378246645555,11.776174331217955,62084,56569,23337,30075
1.4446649999999936,0.18085041642189026,-0.6728204488754272,1.3738796710968018,0.41971686482429504,0.46564704179763794,-3.8922269344329834,23.2679319175787,3.117488648879595,1.820803769919393,-20.137484725001404,3.964378246645555,11.776174331217955,61880,56124,24761,31742
1.4457829999999958,0.18085041642189026,-0.6728204488754272,1.3738796710968018,0.41971686482429504,0.46564704179763794,-3.8922269344329834,22.414725411770092,2.686202493514495,1.858124377329382,-20.137484725001404,3.964378246645555,11.776174331217955,61880,56124,24761,31742
1.448570000000007,0.18094080686569214,-0.6760433912277222,1.3780938386917114,0.421148419380188,0.44717806577682495,-3.871236562728882,21.5499714394749,2.1211841061144114,1.896385879552496,-20.15512015411595,4.025833755461991,11.71716950745587,61207,55955,29061,33961
1.4496779999999998,0.18531669676303864,-0.6716272830963135,1.339681625366211,0.449908971786499,0.43514445424079895,-3.838660478591919,20.61235977134175,1.6425789045007835,1.9382995077364902,-20.931524470172768,10.824353919177037,10.208064031750732,61207,55955,29061,33961
1.452527000000002,0.18531669676303864,-0.6716272830963135,1.339681625366211,0.449908971786499,0.43514445424079895,-3.838660478591919,19.633379624099753,1.3533697301303205,1.997362961234213,-20.931524470172768,10.824353919177037,10.208064031750732,60495,55039,32036,36085
1.4536790000000037,0.18531669676303864,-0.6716272830963135,1.339681625366211,0.449908971786499,0.43514445424079895,-3.838660478591919,18.623579246194485,1.0319562802780742,2.097175975203456,-20.931524470172768,10.824353919177037,10.208064031750732,60495,55039,32036,36085
1.4564949999999954,0.18516689538955688,-0.6744292974472046,1.3440006971359253,0.45026811957359314,0.41912293434143066,-3.8168675899505615,17.559585670634974,0.6011137409715539,2.2010640251146842,-20.950720092034338,10.881199954360001,10.153192414130514,59545,53793,35688,39316
1.4575679999999993,0.18516689538955688,-0.6744292974472046,1.3440006971359253,0.45026811957359314,0.41912293434143066,-3.8168675899505615,16.493638400099783,0.13080446924584757,2.28989030116486,-20.950720092034338,10.881199954360001,10.153192414130514,59545,53793,35688,39316
1.4605299999999988,0.18980570137500763,-0.6703815460205078,1.3060879707336426,0.4748723804950714,0.3895145654678345,-3.784860372543335,15.521601646451836,-0.2899302252356019,2.3410885078571972,-21.215517756252055,16.170694132869674,8.491856828590183,58354,52472,39523,41797
1.461596000000005,0.18980570137500763,-0.6703815460205078,1.3060879707336426,0.4748723804950714,0.3895145654678345,-3.784860372543335,14.609973908442377,-0.6381644370050633,2.382180550844902,-21.215517756252055,16.170694132869674,8.491856828590183,58354,52472,39523,41797
1.4644489999999932,0.18980570137500763,-0.6703815460205078,1.3060879707336426,0.4748723804950714,0.3895145654678345,-3.784860372543335,13.655599239143838,-0.9650687258138076,2.4352309860753896,-21.215517756252055,16.170694132869674,8.491856828590183,57680,51483,41553,43325
1.4655209999999934,0.18980570137500763,-0.6703815460205078,1.3060879707336426,0.4748723804950714,0.3895145654678345,-3.784860372543335,12.680207967786828,-1.3844283137111515,2.4966445460770528,-21.215517756252055,16.170694132869674,8.491856828590183,57680,51483,41553,43325
1.4683619999999937,0.1894000768661499,-0.6733118295669556,1.310197114944458,0.4736742079257965,0.372895747423172,-3.763964891433716,11.725130223960507,-1.8357471662699913,2.570595469542482,-21.24091477752562,16.22026781072874,8.437897233923831,56097,50193,44462,44337
1.4694820000000035,0.19424331188201904,-0.6697834134101868,1.2727562189102173,0.4936472475528717,0.33212316036224365,-3.7358012199401855,10.745637684524775,-2.2493271619696453,2.6082171473137046,-21.04053036549232,19.939239502189274,6.758881487438264,56097,50193,44462,44337
1.472319000000003,0.19424331188201904,-0.6697834134101868,1.2727562189102173,0.4936472475528717,0.33212316036224365,-3.7358012199401855,9.776287527784502,-2.743706266719813,2.623062672494242,-21.04053036549232,19.939239502189274,6.758881487438264,54172,48463,47130,45307
1.4734949999999953,0.19424331188201904,-0.6697834134101868,1.2727562189102173,0.4936472475528717,0.33212316036224365,-3.7358012199401855,8.827607762160987,-3.334945605580598,2.6338649865078216,-21.04053036549232,19.939239502189274,6.758881487438264,54172,48463,47130,45307
1.4762839999999997,0.19424331188201904,-0.6697834134101868,1.2727562189102173,0.4936472475528717,0.33212316036224365,-3.7358012199401855,7.8878724893746135,-3.8823905918955757,2.6369305512386116,-21.04053036549232,19.939239502189274,6.758881487438264,51744,46769,50076,46186
1.4773929999999964,0.19361256062984467,-0.6719831228256226,1.2770384550094604,0.491534024477005,0.3196340501308441,-3.713935613632202,6.937481376434614,-4.370313927847282,2.605205378436934,-21.068693869615636,19.978895819564446,6.712689304679581,51744,46769,50076,46186
1.4802829999999958,0.19861356914043427,-0.6690354943275452,1.2400926351547241,0.5076905488967896,0.26919421553611755,-3.6814026832580566,6.0485986320310845,-4.848752415576671,2.571738498282344,-20.541836773720917,22.172722013506114,4.943706294603364,48592,45076,52702,46208
1.4813889999999956,0.19861356914043427,-0.6690354943275452,1.2400926351547241,0.5076905488967896,0.26919421553611755,-3.6814026832580566,5.20348440751079,-5.2806383148192575,2.5409965645551233,-20.541836773720917,22.172722013506114,4.943706294603364,48592,45076,52702,46208
1.4843329999999988,0.19861356914043427,-0.6690354943275452,1.2400926351547241,0.5076905488967896,0.26919421553611755,-3.6814026832580566,4.382077376698271,-5.7529973384122135,2.538536868972326,-20.541836773720917,22.172722013506114,4.943706294603364,46512,44271,54633,46271
1.4854689999999973,0.19861356914043427,-0.6690354943275452,1.2400926351547241,0.5076905488967896,0.26919421553611755,-3.6814026832580566,3.55438395413262,-6.245601179979734,2.5510092513054943,-20.541836773720917,22.172722013506114,4.943706294603364,46512,44271,54633,46271
1.4881469999999972,0.19831016659736633,-0.6711031794548035,1.244204044342041,0.5073444843292236,0.25751641392707825,-3.6599302291870117,2.7451132147237014,-6.621199039054623,2.5364367001366896,-20.551904036973728,22.20039713754943,4.901270954208881,42672,42781,56474,45725
1.4892400000000052,0.20344723761081696,-0.6688084006309509,1.2078012228012085,0.5189389586448669,0.2011992335319519,-3.623709201812744,1.9846427717616129,-6.916006710668651,2.510736396669098,-19.871463261588705,22.945165764295652,2.939393533995844,42672,42781,56474,45725
1.4921000000000058,0.20344723761081696,-0.6688084006309509,1.2078012228012085,0.5189389586448669,0.2011992335319519,-3.623709201812744,1.2647268127211966,-7.1812586205049795,2.489635905036291,-19.871463261588705,22.945165764295652,2.939393533995844,39753,41648,57483,44842
1.4932189999999974,0.20344723761081696,-0.6688084006309509,1.2078012228012085,0.5189389586448669,0.2011992335319519,-3.623709201812744,0.5760811585682724,-7.4944985626556635,2.465730039511195,-19.871463261588705,22.945165764295652,2.939393533995844,39753,41648,57483,44842
1.4960800000000019,0.20344723761081696,-0.6688084006309509,1.2078012228012085,0.5189389586448669,0.2011992335319519,-3.623709201812744,-0.04013017578099526,-7.8585148667820155,2.4386614038755208,-19.871463261588705,22.945165764295652,2.939393533995844,37884,41098,58163,44374
1.497201000000001,0.20323045551776886,-0.670994222164154,1.2120658159255981,0.519069254398346,0.18899311125278473,-3.60132098197937,-0.5620272580217608,-8.173369749817724,2.4345859684593725,-19.8755064827716,22.967400286883006,2.8980508253138364,37884,41098,58163,44374
1.500073000000004,0.2084595113992691,-0.6693999767303467,1.1762597560882568,0.5254535675048828,0.13023534417152405,-3.561962842941284,-0.9941580349265796,-8.41816964774668,2.4491444048743993,-19.15118080991956,22.526978405287757,0.8132469508489063,35427,40575,58733,42926
1.5011860000000015,0.2084595113992691,-0.6693999767303467,1.1762597560882568,0.5254535675048828,0.13023534417152405,-3.561962842941284,-1.3596029918197055,-8.631446240484586,2.4670898495637896,-19.15118080991956,22.526978405287757,0.8132469508489063,35427,40575,58733,42926
1.5040360000000073,0.2084595113992691,-0.6693999767303467,1.1762597560882568,0.5254535675048828,0.13023534417152405,-3.561962842941284,-1.6710618118333442,-8.818773524192977,2.489218587693476,-19.15118080991956,22.526978405287757,0.8132469508489063,36263,41526,58679,42062
1.5051429999999963,0.2084595113992691,-0.6693999767303467,1.1762597560882568,0.5254535675048828,0.13023534417152405,-3.561962842941284,-1.9237718308320533,-9.005350329106184,2.4830525708216156,-19.15118080991956,22.526978405287757,0.8132469508489063,36263,41526,58679,42062
1.5079400000000023,0.208235502243042,-0.6707578301429749,1.1802860498428345,0.5255259275436401,0.12243027985095978,-3.540760040283203,-2.1595465421428393,-9.241371382817803,2.479646920419622,-19.156434775592768,22.5323529266415,0.7814334138784379,35870,41966,58734,40860
1.5090369999999966,0.2135009616613388,-0.6698201298713684,1.1450787782669067,0.5263357162475586,0.065941721200943,-3.503171682357788,-2.3860501239087872,-9.496628981715281,2.501021717644707,-18.45557375966662,21.327003691171942,-1.4462904762906317,35870,41966,58734,40860
1.5119309999999968,0.2135009616613388,-0.6698201298713684,1.1450787782669067,0.5263357162475586,0.065941721200943,-3.503171682357788,-2.568407416390873,-9.671731823387992,2.5382622970639392,-18.45557375966662,21.327003691171942,-1.4462904762906317,35081,42036,58524,39122
1.513058999999994,0.2135009616613388,-0.6698201298713684,1.1450787782669067,0.5263357162475586,0.065941721200943,-3.503171682357788,-2.6999713026663135,-9.789974045258637,2.5757841062942832,-18.45557375966662,21.327003691171942,-1.4462904762906317,35081,42036,58524,39122
1.5158519999999989,0.2135009616613388,-0.6698201298713684,1.1450787782669067,0.5263357162475586,0.065941721200943,-3.503171682357788,-2.7928775415064906,-9.919030831683877,2.581187393829945,-18.45557375966662,21.327003691171942,-1.4462904762906317,36106,43243,58247,38050
1.5169220000000059,0.21325361728668213,-0.6704405546188354,1.1491976976394653,0.5261471271514893,0.06196531280875206,-3.4816770553588867,-2.915667909886774,-9.994708282484005,2.5655961835441854,-18.46766483105568,21.319034616390084,-1.4748112597653795,36106,43243,58247,38050
1.5198650000000051,0.21849676966667175,-0.6700795292854309,1.1145530939102173,0.5215491652488708,0.01116167288273573,-3.450650691986084,-3.0583845821752487,-9.986788041402109,2.57085379616822,-17.81275506548602,19.746920537842716,-3.8829031480588694,34939,43138,58292,36663
1.520971000000005,0.21849676966667175,-0.6700795292854309,1.1145530939102173,0.5215491652488708,0.01116167288273573,-3.450650691986084,-3.2147664666491376,-9.974370253871287,2.5917449633393463,-17.81275506548602,19.746920537842716,-3.8829031480588694,34939,43138,58292,36663
1.5238190000000031,0.21849676966667175,-0.6700795292854309,1.1145530939102173,0.5215491652488708,0.01116167288273573,-3.450650691986084,-3.3765678839413376,-9.961198259119756,2.6185102649268606,-17.81275506548602,19.746920537842716,-3.8829031480588694,35151,43596,58210,36227
1.5249600000000063,0.21849676966667175,-0.6700795292854309,1.1145530939102173,0.5215491652488708,0.01116167288273573,-3.450650691986084,-3.4955464698533905,-9.870296048999863,2.6309994251748963,-17.81275506548602,19.746920537842716,-3.8829031480588694,35151,43596,58210,36227
1.5277339999999968,0.2177293449640274,-0.6710853576660156,1.1184254884719849,0.5184613466262817,0.005236461292952299,-3.430354595184326,-3.5407946420382728,-9.696612139555947,2.6087018426320987,-17.844962217345365,19.737241785473525,-3.9176834725317993,35140,44063,58474,36162
1.528851999999999,0.22286488115787506,-0.6712749600410461,1.0843058824539185,0.5076846480369568,-0.04209670051932335,-3.3974790573120117,-3.5421469952398152,-9.550342810373307,2.5875310435465138,-17.257215382997984,17.975265352485362,-6.349320342840254,35140,44063,58474,36162
1.5316889999999985,0.22286488115787506,-0.6712749600410461,1.0843058824539185,0.5076846480369568,-0.04209670051932335,-3.3974790573120117,-3.512834113753531,-9.436314774611603,2.571335295693306,-17.257215382997984,17.975265352485362,-6.349320342840254,35089,43910,58125,35607
1.5328429999999935,0.22286488115787506,-0.6712749600410461,1.0843058824539185,0.5076846480369568,-0.04209670051932335,-3.3974790573120117,-3.451835474249702,-9.215025262785867,2.5704854809894617,-17.257215382997984,17.975265352485362,-6.349320342840254,35089,43910,58125,35607
1.5356570000000065,0.22286488115787506,-0.6712749600410461,1.0843058824539185,0.5076846480369568,-0.04209670051932335,-3.3974790573120117,-3.341838931746159,-8.9341709573872,2.5834865007990104,-17.257215382997984,17.975265352485362,-6.349320342840254,37165,45016,57573,35737
1.5367280000000028,0.22242605686187744,-0.6716604232788086,1.08830726146698,0.5063236951828003,-0.04491635411977768,-3.3764984607696533,-3.245618122613269,-8.671009096374366,2.592035780530383,-17.277898846649475,17.95457895277198,-6.376668953685406,37165,45016,57573,35737
1.5397400000000052,0.22740992903709412,-0.672328531742096,1.0547274351119995,0.4895358979701996,-0.08770643919706345,-3.3431718349456787,-3.191619602034714,-8.461923786560027,2.608308493739094,-16.764000602991267,16.220104812447858,-8.623831296019064,37696,45048,57039,35405
1.5408720000000031,0.22740992903709412,-0.672328531742096,1.0547274351119995,0.4895358979701996,-0.08770643919706345,-3.3431718349456787,-3.1180777401127204,-8.2497699825377,2.6271647395212914,-16.764000602991267,16.220104812447858,-8.623831296019064,37696,45048,57039,35405
1.5436100000000006,0.22740992903709412,-0.672328531742096,1.0547274351119995,0.4895358979701996,-0.08770643919706345,-3.3431718349456787,-3.072720112007036,-7.961194640506675,2.633882297054907,-16.764000602991267,16.220104812447858,-8.623831296019064,38956,45320,56334,35684
1.5446940000000031,0.22740992903709412,-0.672328531742096,1.0547274351119995,0.4895358979701996,-0.08770643919706345,-3.3431718349456787,-3.050370065190764,-7.592757488970791,2.645516049960809,-16.764000602991267,16.220104812447858,-8.623831296019064,38956,45320,56334,35684
1.5475270000000019,0.22720497846603394,-0.6726861000061035,1.058511734008789,0.48911815881729126,-0.09037791192531586,-3.3230702877044678,-2.97509155592193,-7.199862398615837,2.6809075966351994,-16.777255623242567,16.196640141109434,-8.646887450383174,39832,45661,56145,36256
1.548668000000005,0.2319917231798172,-0.6737814545631409,1.0254499912261963,0.4674709439277649,-0.12800617516040802,-3.292337656021118,-2.870681792753156,-6.848780002639563,2.7414521671731698,-16.28016942199152,14.664898513480965,-10.605502220189765,39832,45661,56145,36256
1.5514719999999942,0.2319917231798172,-0.6737814545631409,1.0254499912261963,0.4674709439277649,-0.12800617516040802,-3.292337656021118,-2.7567821213559927,-6.491793911158801,2.8116158092523973,-16.28016942199152,14.664898513480965,-10.605502220189765,40055,45361,55518,36392
1.5526359999999986,0.2319917231798172,-0.6737814545631409,1.0254499912261963,0.4674709439277649,-0.12800617516040802,-3.292337656021118,-2.6149869028046857,-6.0605935095808015,2.8745782637440507,-16.28016942199152,14.664898513480965,-10.605502220189765,40055,45361,55518,36392
1.5554379999999945,0.23148353397846222,-0.6739027500152588,1.0288571119308472,0.46548378467559814,-0.1292984038591385,-3.2743937969207764,-2.4314034909567277,-5.5461730523633515,2.9202184532413926,-16.304110974092286,14.635759601987045,-10.62694095097169,42187,46156,54587,37034
1.556554999999993,0.23148353397846222,-0.6739027500152588,1.0288571119308472,0.46548378467559814,-0.1292984038591385,-3.2743937969207764,-2.2048398549081987,-4.98988397438433,2.9578302773165817,-16.304110974092286,14.635759601987045,-10.62694095097169,42187,46156,54587,37034
1.5594419999999956,0.236011803150177,-0.6753661632537842,0.9962753653526306,0.43951699137687683,-0.16306127607822418,-3.24402117729187,-1.9937385321486696,-4.3859639939931325,2.9826666513265514,-15.738018316482039,13.391850032552714,-12.124895766979655,43619,46411,53488,37238
1.5605420000000012,0.236011803150177,-0.6753661632537842,0.9962753653526306,0.43951699137687683,-0.16306127607822418,-3.24402117729187,-1.8278765931424257,-3.7468897545806708,2.9783035945126746,-15.738018316482039,13.391850032552714,-12.124895766979655,43619,46411,53488,37238
1.5634830000000075,0.236011803150177,-0.6753661632537842,0.9962753653526306,0.43951699137687683,-0.16306127607822418,-3.24402117729187,-1.699988268645458,-3.0994220303606066,2.9559817772039576,-15.738018316482039,13.391850032552714,-12.124895766979655,45594,46531,51826,38005
1.5646209999999992,0.236011803150177,-0.6753661632537842,0.9962753653526306,0.43951699137687683,-0.16306127607822418,-3.24402117729187,-1.5978251481722743,-2.5277188423083152,2.940866473804995,-15.738018316482039,13.391850032552714,-12.124895766979655,45594,46531,51826,38005
1.5673010000000067,0.2354915738105774,-0.6751841306686401,0.9997727274894714,0.43733546137809753,-0.16284231841564178,-3.2256832122802734,-1.530006286274807,-2.0335483962295555,2.938537539431721,-15.766078348122125,13.35620466552425,-12.144608050223653,46755,46478,50870,38880
1.5684100000000034,0.2397211194038391,-0.6769669055938721,0.9676756262779236,0.40819138288497925,-0.19374674558639526,-3.1945581436157227,-1.5008434739159489,-1.5324709087056207,2.933679933603416,-15.0855291122297,12.58156072778933,-12.960268444272854,46755,46478,50870,38880
1.5712719999999971,0.2397211194038391,-0.6769669055938721,0.9676756262779236,0.40819138288497925,-0.19374674558639526,-3.1945581436157227,-1.4945043515732332,-1.055547027267187,2.9389748304827115,-15.0855291122297,12.58156072778933,-12.960268444272854,47047,46012,49974,39586
1.5723849999999948,0.2397211194038391,-0.6769669055938721,0.9676756262779236,0.40819138288497925,-0.19374674558639526,-3.1945581436157227,-1.4877746766566573,-0.6686102272190672,2.967353475058596,-15.0855291122297,12.58156072778933,-12.960268444272854,47047,46012,49974,39586
1.5753190000000032,0.2397211194038391,-0.6769669055938721,0.9676756262779236,0.40819138288497925,-0.19374674558639526,-3.1945581436157227,-1.4871994338612002,-0.26935374383678184,2.98311273080914,-15.0855291122297,12.58156072778933,-12.960268444272854,47690,45766,49545,40727
1.5764520000000048,0.2393501251935959,-0.6769896149635315,0.9704455733299255,0.4066162705421448,-0.1943105310201645,-3.179974317550659,-1.5334588083119858,0.13919145427591484,3.0141324322380556,-15.104665933505569,12.551755853125291,-12.973044610171334,47690,45766,49545,40727
1.5792350000000006,0.24326147139072418,-0.6790787577629089,0.9388113021850586,0.3756522536277771,-0.22363539040088654,-3.1469242572784424,-1.6074158570479222,0.4266849453707431,3.0698875738716276,-14.368036586831627,12.057425985748832,-13.112367756963675,47029,44842,49952,41878
1.5803099999999977,0.24326147139072418,-0.6790787577629089,0.9388113021850586,0.3756522536277771,-0.22363539040088654,-3.1469242572784424,-1.742617621372411,0.6554531461696398,3.0663583527950546,-14.368036586831627,12.057425985748832,-13.112367756963675,47029,44842,49952,41878
1.5831849999999976,0.24326147139072418,-0.6790787577629089,0.9388113021850586,0.3756522536277771,-0.22363539040088654,-3.1469242572784424,-1.956868531595122,0.8954809257412824,3.042848765640162,-14.368036586831627,12.057425985748832,-13.112367756963675,46300,43619,50797,43467
1.5842620000000025,0.24326147139072418,-0.6790787577629089,0.9388113021850586,0.3756522536277771,-0.22363539040088654,-3.1469242572784424,-2.1533693399944007,1.1100034118161544,3.104222378225474,-14.368036586831627,12.057425985748832,-13.112367756963675,46300,43619,50797,43467
1.5870969999999942,0.24312840402126312,-0.6790452599525452,0.9420316219329834,0.3751530349254608,-0.22412703931331635,-3.1298577785491943,-2.328495750642758,1.2724702199067108,3.2036493669947106,-14.378152785889593,12.026260968913371,-13.119830777391812,45078,42374,51865,44607
1.5882390000000013,0.2467201054096222,-0.6814294457435608,0.9109132885932922,0.3434876799583435,-0.25270241498947144,-3.0935704708099365,-2.576645905223033,1.441920901639891,3.225117907490166,-13.604602872680251,11.547279752250219,-12.776921376886616,45078,42374,51865,44607
1.5910540000000037,0.2467201054096222,-0.6814294457435608,0.9109132885932922,0.3434876799583435,-0.25270241498947144,-3.0935704708099365,-2.8924640536250226,1.6567084388222533,3.187665074132055,-13.604602872680251,11.547279752250219,-12.776921376886616,43546,40921,52903,45682
1.5922219999999943,0.2467201054096222,-0.6814294457435608,0.9109132885932922,0.3434876799583435,-0.25270241498947144,-3.0935704708099365,-3.182256726590322,1.8344190478343687,3.185111901594996,-13.604602872680251,11.547279752250219,-12.776921376886616,43546,40921,52903,45682
1.5950179999999965,0.24686560034751892,-0.6806928515434265,0.9135580658912659,0.3441661596298218,-0.24949605762958527,-3.0797781944274902,-3.435635199022641,1.950008228627078,3.2005270769327017,-13.611641068379887,11.502775971734799,-12.777327058330911,42318,39373,53696,46723
1.5961319999999979,0.24686560034751892,-0.6806928515434265,0.9135580658912659,0.3441661596298218,-0.24949605762958527,-3.0797781944274902,-3.6979581642921,2.0625604736707155,3.206258465914661,-13.611641068379887,11.502775971734799,-12.777327058330911,42318,39373,53696,46723
1.5990139999999955,0.25015366077423096,-0.6833228468894958,0.8829334378242493,0.31383275985717773,-0.27623894810676575,-3.0449016094207764,-3.9378155015539775,2.222397010710655,3.2000530342586675,-12.855366061315218,10.755301068895404,-12.103510783652666,40800,37941,54431,47579
1.6001129999999975,0.25015366077423096,-0.6833228468894958,0.8829334378242493,0.31383275985717773,-0.27623894810676575,-3.0449016094207764,-4.155684449275616,2.345945847369393,3.1908813737805435,-12.855366061315218,10.755301068895404,-12.103510783652666,40800,37941,54431,47579
1.6030700000000069,0.25015366077423096,-0.6833228468894958,0.8829334378242493,0.31383275985717773,-0.27623894810676575,-3.0449016094207764,-4.393047203544416,2.4185667881864368,3.186789426765637,-12.855366061315218,10.755301068895404,-12.103510783652666,40064,36859,54678,48114
1.604221000000005,0.25015366077423096,-0.6833228468894958,0.8829334378242493,0.31383275985717773,-0.27623894810676575,-3.0449016094207764,-4.606631657704335,2.51678922919463,3.1800228670679638,-12.855366061315218,10.755301068895404,-12.103510783652666,40064,36859,54678,48114
1.606892000000007,0.2500743865966797,-0.6826410293579102,0.8855679631233215,0.3134612441062927,-0.2732384502887726,-3.0311248302459717,-4.776673960673676,2.617108376929043,3.1871510840416697,-12.867335183940375,10.709182108141794,-12.105622770844374,39549,36492,54868,48401
1.6079820000000036,0.25306129455566406,-0.6855013966560364,0.8554428219795227,0.28436043858528137,-0.298214316368103,-2.993849992752075,-4.905018617823429,2.6702901060012714,3.1885548362522504,-12.16912201170228,9.640128431991291,-11.176825470376844,39549,36492,54868,48401
1.6108500000000059,0.25306129455566406,-0.6855013966560364,0.8554428219795227,0.28436043858528137,-0.298214316368103,-2.993849992752075,-4.9998500558156245,2.74881287811004,3.1714536136284157,-12.16912201170228,9.640128431991291,-11.176825470376844,39284,36359,54898,48545
1.612002999999997,0.25306129455566406,-0.6855013966560364,0.8554428219795227,0.28436043858528137,-0.298214316368103,-2.993849992752075,-5.099107134907314,2.8326305470981037,3.164441510478237,-12.16912201170228,9.640128431991291,-11.176825470376844,39284,36359,54898,48545
1.6148059999999969,0.25306129455566406,-0.6855013966560364,0.8554428219795227,0.28436043858528137,-0.298214316368103,-2.993849992752075,-5.2374423745703895,2.772854831166839,3.192999918427702,-12.16912201170228,9.640128431991291,-11.176825470376844,39255,36749,55027,48579
1.6159400000000024,0.25354647636413574,-0.6847278475761414,0.8583320379257202,0.28646814823150635,-0.2948351502418518,-2.978839874267578,-5.431905864735758,2.5645205327799023,3.2673790781964156,-12.164361641219424,9.590568848995195,-11.17175059638132,39255,36749,55027,48579
1.6188099999999976,0.25627410411834717,-0.6877918243408203,0.8287374377250671,0.25949713587760925,-0.317114919424057,-2.940296173095703,-5.605085904101431,2.3289634017301757,3.3259555726888177,-11.487254544424033,8.305798647813708,-10.112722753960329,37759,36972,55789,48579
1.6199210000000022,0.25627410411834717,-0.6877918243408203,0.8287374377250671,0.25949713587760925,-0.317114919424057,-2.940296173095703,-5.662101519878937,2.2401483109565783,3.3060505740693475,-11.487254544424033,8.305798647813708,-10.112722753960329,37759,36972,55789,48579
1.6227709999999933,0.25627410411834717,-0.6877918243408203,0.8287374377250671,0.25949713587760925,-0.317114919424057,-2.940296173095703,-5.609191965870115,2.302488118385371,3.226025246473556,-11.487254544424033,8.305798647813708,-10.112722753960329,37371,37445,56198,48532
1.6238800000000047,0.25627410411834717,-0.6877918243408203,0.8287374377250671,0.25949713587760925,-0.317114919424057,-2.940296173095703,-5.550874596951777,2.3367225215661214,3.167168587434478,-11.487254544424033,8.305798647813708,-10.112722753960329,37371,37445,56198,48532
1.6266760000000067,0.25613129138946533,-0.6868665814399719,0.8314735293388367,0.2587490975856781,-0.31290748715400696,-2.9260268211364746,-5.462180680007779,2.2815282416581204,3.1731657598932275,-11.502181225330075,8.252776139483062,-10.114441121989065,37556,38243,56091,48184
1.627767000000007,0.2585943341255188,-0.6900957822799683,0.8024131059646606,0.23415715992450714,-0.3319780230522156,-2.886507511138916,-5.339155953451568,2.1843917045844066,3.216707378451587,-10.815335885580344,6.788244939620558,-9.154151885008911,37556,38243,56091,48184
1.6306579999999957,0.2585943341255188,-0.6900957822799683,0.8024131059646606,0.23415715992450714,-0.3319780230522156,-2.886507511138916,-5.262503253060253,2.016613488015796,3.2531157200301695,-10.815335885580344,6.788244939620558,-9.154151885008911,37512,38704,56086,47893
1.6318000000000028,0.2585943341255188,-0.6900957822799683,0.8024131059646606,0.23415715992450714,-0.3319780230522156,-2.886507511138916,-5.194152158418934,1.8087945112997899,3.292798950801222,-10.815335885580344,6.788244939620558,-9.154151885008911,37512,38704,56086,47893
1.634698000000004,0.2585943341255188,-0.6900957822799683,0.8024131059646606,0.23415715992450714,-0.3319780230522156,-2.886507511138916,-5.051563317862783,1.6924403374839554,3.322128077570156,-10.815335885580344,6.788244939620558,-9.154151885008911,38359,40224,55903,47273
1.6358150000000022,0.25880250334739685,-0.6890111565589905,0.8047968745231628,0.23494018614292145,-0.32680878043174744,-2.8741936683654785,-4.853494972845884,1.6492886057091836,3.328256810186755,-10.82269456631186,6.730816006693892,-9.151791894652195,38359,40224,55903,47273
1.6385979999999982,0.26103872060775757,-0.69236159324646,0.7762621641159058,0.21252001821994781,-0.34237122535705566,-2.8331809043884277,-4.634936799034134,1.601590458479483,3.337629006694962,-10.096759319276249,5.351080762073554,-8.336039377699,39157,41291,55531,46616
1.6396640000000042,0.26103872060775757,-0.69236159324646,0.7762621641159058,0.21252001821994781,-0.34237122535705566,-2.8331809043884277,-4.427010230610088,1.5199649705427176,3.3667565321693766,-10.096759319276249,5.351080762073554,-8.336039377699,39157,41291,55531,46616
1.6426429999999963,0.26103872060775757,-0.69236159324646,0.7762621641159058,0.21252001821994781,-0.34237122535705566,-2.8331809043884277,-4.233362200370502,1.4317180651876886,3.4137442811782988,-10.096759319276249,5.351080762073554,-8.336039377699,39495,41829,55446,46248
1.6437780000000057,0.26103872060775757,-0.69236159324646,0.7762621641159058,0.21252001821994781,-0.34237122535705566,-2.8331809043884277,-4.013797085350593,1.3612862427866899,3.4641557900846265,-10.096759319276249,5.351080762073554,-8.336039377699,39495,41829,55446,46248
1.6464670000000041,0.26101717352867126,-0.6911396980285645,0.7787248492240906,0.2122868299484253,-0.3365909159183502,-2.820380687713623,-3.7859897530729962,1.3420016275431537,3.484499677651742,-10.10820214190966,5.292050242912229,-8.338071453330944,40223,42668,55087,45756
1.6475570000000006,0.2630344331264496,-0.6945720314979553,0.7507479786872864,0.19132888317108154,-0.34908464550971985,-2.775272846221924,-3.5714103419298238,1.3117876655020413,3.4824389236002387,-9.29721724375591,4.130431537809692,-7.711189082156397,40223,42668,55087,45756
1.650418000000005,0.2630344331264496,-0.6945720314979553,0.7507479786872864,0.19132888317108154,-0.34908464550971985,-2.775272846221924,-3.3622035919697772,1.2443618861814696,3.5111009285161074,-9.29721724375591,4.130431537809692,-7.711189082156397,41203,43309,54761,45509
1.6515690000000032,0.2630344331264496,-0.6945720314979553,0.7507479786872864,0.19132888317108154,-0.34908464550971985,-2.775272846221924,-3.151738232078559,1.1766440912473708,3.5462184359143283,-9.29721724375591,4.130431537809692,-7.711189082156397,41203,43309,54761,45509
1.6543830000000017,0.26353248953819275,-0.6927210688591003,0.7529556155204773,0.19345557689666748,-0.340104341506958,-2.764078140258789,-2.9210616100425115,1.163510712331645,3.5673729897172635,-9.300697676456418,4.055892953798919,-7.7047920478194705,42016,43856,54341,45183
1.6555010000000039,0.26353248953819275,-0.6927210688591003,0.7529556155204773,0.19345557689666748,-0.340104341506958,-2.764078140258789,-2.6705598842196965,1.2648599707757004,3.587116867090784,-9.300697676456418,4.055892953798919,-7.7047920478194705,42016,43856,54341,45183
1.6583910000000033,0.2653692364692688,-0.6961732506752014,0.7255455851554871,0.17402806878089905,-0.3497651517391205,-2.7180545330047607,-2.4115706640027987,1.4505624599030347,3.5876777288163546,-8.40274435116538,3.1845912127682086,-7.2096251878149245,43019,44467,53974,45011
1.659501000000004,0.2653692364692688,-0.6961732506752014,0.7255455851554871,0.17402806878089905,-0.3497651517391205,-2.7180545330047607,-2.208622608920547,1.635175316670363,3.5821926822352275,-8.40274435116538,3.1845912127682086,-7.2096251878149245,43019,44467,53974,45011
1.6623399999999966,0.2653692364692688,-0.6961732506752014,0.7255455851554871,0.17402806878089905,-0.3497651517391205,-2.7180545330047607,-2.035922471183307,1.7958100030889996,3.576333461520944,-8.40274435116538,3.1845912127682086,-7.2096251878149245,43991,44332,53453,45139
1.663448000000004,0.2653692364692688,-0.6961732506752014,0.7255455851554871,0.17402806878089905,-0.3497651517391205,-2.7180545330047607,-1.8298214996865105,1.9291379672705085,3.5696079145040582,-8.40274435116538,3.1845912127682086,-7.2096251878149245,43991,44332,53453,45139
1.6663439999999974,0.2656942307949066,-0.6945284008979797,0.7273390293121338,0.17537620663642883,-0.3417336940765381,-2.7089693546295166,-1.5864028502569245,2.073826577188132,3.575350755078705,-8.40720637840755,3.1193482454877635,-7.209055125736119,44783,44256,52730,45135
1.667475999999995,0.2673581838607788,-0.6979843974113464,0.7004678845405579,0.1576860547065735,-0.3491223454475403,-2.6652567386627197,-1.3293408265628626,2.2605688975630875,3.5874367127377025,-7.4468116256444725,2.5804038385356343,-6.643181627561277,44783,44256,52730,45135
1.6702130000000033,0.2673581838607788,-0.6979843974113464,0.7004678845405579,0.1576860547065735,-0.3491223454475403,-2.6652567386627197,-1.0919937849444936,2.4442045073684113,3.5966187595440777,-7.4468116256444725,2.5804038385356343,-6.643181627561277,46155,44420,51641,45069
1.6713469999999944,0.2673581838607788,-0.6979843974113464,0.7004678845405579,0.1576860547065735,-0.3491223454475403,-2.6652567386627197,-0.8760349229356873,2.6095998605516737,3.6017599920284757,-7.4468116256444725,2.5804038385356343,-6.643181627561277,46155,44420,51641,45069
1.6741739999999992,0.2676885426044464,-0.6964388489723206,0.7028226852416992,0.15902630984783173,-0.3416956067085266,-2.653157949447632,-0.6521122105821353,2.7757054787976596,3.6072722028527218,-7.449951200862427,2.5156402243279765,-6.639652818346623,47405,44584,50503,44892
1.6752419999999983,0.2676885426044464,-0.6964388489723206,0.7028226852416992,0.15902630984783173,-0.3416956067085266,-2.653157949447632,-0.4431311635244729,2.9249636736716957,3.612499455440329,-7.449951200862427,2.5156402243279765,-6.639652818346623,47405,44584,50503,44892
1.678171000000002,0.26919570565223694,-0.6998871564865112,0.6765138506889343,0.14296402037143707,-0.3477793335914612,-2.608567714691162,-0.2662311874586639,2.97894115527764,3.6224860432120174,-6.440895922355914,2.3189220469620238,-5.889504425609856,47889,44561,49915,44858
1.6792899999999935,0.26919570565223694,-0.6998871564865112,0.6765138506889343,0.14296402037143707,-0.3477793335914612,-2.608567714691162,-0.1424822808230337,2.942594332720238,3.6257500134440184,-6.440895922355914,2.3189220469620238,-5.889504425609856,47889,44561,49915,44858
1.6821630000000005,0.26919570565223694,-0.6998871564865112,0.6765138506889343,0.14296402037143707,-0.3477793335914612,-2.608567714691162,0.008693543479711153,2.983826457981281,3.6063978870668487,-6.440895922355914,2.3189220469620238,-5.889504425609856,48140,44517,49825,44974
1.6832820000000066,0.26919570565223694,-0.6998871564865112,0.6765138506889343,0.14296402037143707,-0.3477793335914612,-2.608567714691162,0.21674487735978634,3.116819130181549,3.589303854977957,-6.440895922355914,2.3189220469620238,-5.889504425609856,48140,44517,49825,44974
1.6860460000000022,0.26961129903793335,-0.6978722214698792,0.6783231496810913,0.14479686319828033,-0.3379673957824707,-2.5994691848754883,0.3834818811659599,3.209753065897063,3.592719359075984,-6.440741864521039,2.2452591705056975,-5.888424669196534,48435,44711,49496,44800
1.6871570000000065,0.27098438143730164,-0.7012803554534912,0.6525634527206421,0.1306261569261551,-0.3436223268508911,-2.5524842739105225,0.451267653286883,3.2351732048179787,3.6031680052968005,-5.399176286354364,2.32245187341966,-5.028480433830865,48435,44711,49496,44800
1.689997000000003,0.27098438143730164,-0.7012803554534912,0.6525634527206421,0.1306261569261551,-0.3436223268508911,-2.5524842739105225,0.5088054816646403,3.2892151349223027,3.6201160961579557,-5.399176286354364,2.32245187341966,-5.028480433830865,48645,44669,49523,45053
1.6911370000000026,0.27098438143730164,-0.7012803554534912,0.6525634527206421,0.1306261569261551,-0.3436223268508911,-2.5524842739105225,0.5741664123235327,3.3766072987254705,3.629238754472022,-5.399176286354364,2.32245187341966,-5.028480433830865,48645,44669,49523,45053
1.6940519999999961,0.2715083658695221,-0.6995804309844971,0.6543476581573486,0.132841557264328,-0.3353809118270874,-2.5434584617614746,0.5764452126892863,3.4443999284862006,3.6149484983787663,-5.394012396737565,2.2595177861842437,-5.026885303341323,48659,44457,49865,45480
1.6951839999999938,0.2715083658695221,-0.6995804309844971,0.6543476581573486,0.132841557264328,-0.3353809118270874,-2.5434584617614746,0.5247989624330567,3.4385819867688134,3.6031959684882464,-5.394012396737565,2.2595177861842437,-5.026885303341323,48659,44457,49865,45480
1.6979660000000003,0.27277109026908875,-0.702963650226593,0.629168689250946,0.12072139233350754,-0.34132280945777893,-2.4924285411834717,0.46305393874421946,3.420374753344269,3.615456629514753,-4.341231194886561,2.4867394002461,-4.087623100192055,48440,44132,50424,46011
1.6990390000000044,0.27277109026908875,-0.702963650226593,0.629168689250946,0.12072139233350754,-0.34132280945777893,-2.4924285411834717,0.420126378554205,3.4468100892727223,3.641924189692397,-4.341231194886561,2.4867394002461,-4.087623100192055,48440,44132,50424,46011
1.7019180000000051,0.27277109026908875,-0.702963650226593,0.629168689250946,0.12072139233350754,-0.34132280945777893,-2.4924285411834717,0.3941714768864017,3.480764061590688,3.657548423175674,-4.341231194886561,2.4867394002461,-4.087623100192055,48219,43607,50930,46589
1.7030280000000058,0.27277109026908875,-0.702963650226593,0.629168689250946,0.12072139233350754,-0.34132280945777893,-2.4924285411834717,0.3553223481687618,3.5222611713801935,3.6495032798386533,-4.341231194886561,2.4867394002461,-4.087623100192055,48219,43607,50930,46589
1.7058279999999941,0.27340584993362427,-0.7014265060424805,0.6306384801864624,0.12348835170269012,-0.33372393250465393,-2.4850056171417236,0.2668983592459992,3.5192027971843465,3.653152875796498,-4.3333226186708425,2.4268673435811823,-4.082341050940434,47789,43274,51418,47014
1.7069459999999963,0.2745879292488098,-0.7047950625419617,0.6060370206832886,0.11395131796598434,-0.3399571180343628,-2.4354264736175537,0.11421149427129756,3.4582579535345372,3.661638239661708,-3.2792063088688757,2.6097409408526877,-3.0985528700867344,47789,43274,51418,47014
1.7097869999999966,0.2745879292488098,-0.7047950625419617,0.6060370206832886,0.11395131796598434,-0.3399571180343628,-2.4354264736175537,-0.0539590184094492,3.362926906521843,3.6518037183882637,-3.2792063088688757,2.6097409408526877,-3.0985528700867344,47367,42763,51973,47608
1.7109489999999932,0.2745879292488098,-0.7047950625419617,0.6060370206832886,0.11395131796598434,-0.3399571180343628,-2.4354264736175537,-0.21627789206264095,3.2888526786979426,3.641964936057075,-3.2792063088688757,2.6097409408526877,-3.0985528700867344,47367,42763,51973,47608
1.7137609999999985,0.2748013436794281,-0.7028270959854126,0.6075751781463623,0.11493083834648132,-0.33030906319618225,-2.427666664123535,-0.3220377946803016,3.330329282147055,3.6432837334288823,-3.2778158205362384,2.5397108093630507,-3.104137240194505,46767,42240,52680,48234
1.7148699999999955,0.2748013436794281,-0.7028270959854126,0.6075751781463623,0.11493083834648132,-0.33030906319618225,-2.427666664123535,-0.37066908026645246,3.4686916860532495,3.643525015823643,-3.2778158205362384,2.5397108093630507,-3.104137240194505,46767,42240,52680,48234
1.7178429999999936,0.27591052651405334,-0.7061629891395569,0.5835474133491516,0.1078491359949112,-0.33667245507240295,-2.378026247024536,-0.431331928446336,3.616256110473995,3.6180526789453626,-2.2314604078161446,2.5572485127169613,-2.1314955921844385,46979,41641,52445,48516
1.7189820000000036,0.27591052651405334,-0.7061629891395569,0.5835474133491516,0.1078491359949112,-0.33667245507240295,-2.378026247024536,-0.5732857049510435,3.6639242971414325,3.5817886806978625,-2.2314604078161446,2.5572485127169613,-2.1314955921844385,46979,41641,52445,48516
1.7217079999999987,0.27591052651405334,-0.7061629891395569,0.5835474133491516,0.1078491359949112,-0.33667245507240295,-2.378026247024536,-0.7456986207647188,3.6425883820682627,3.558745146733734,-2.2314604078161446,2.5572485127169613,-2.1314955921844385,46767,40847,52647,49053
1.7227890000000043,0.27591052651405334,-0.7061629891395569,0.5835474133491516,0.1078491359949112,-0.33667245507240295,-2.378026247024536,-0.8937912831876816,3.6373717821250153,3.5547948798888194,-2.2314604078161446,2.5572485127169613,-2.1314955921844385,46767,40847,52647,49053
1.7256230000000068,0.2764733135700226,-0.7045223116874695,0.5853408575057983,0.11031051725149155,-0.32854917645454407,-2.368852138519287,-1.0358104735866642,3.6645733094990844,3.5445808581600384,-2.2225638346732923,2.492395835322001,-2.128434570267664,46369,40451,52703,49257
1.7267140000000072,0.2775481045246124,-0.7078409194946289,0.5619228482246399,0.10566483438014984,-0.3347637951374054,-2.314954996109009,-1.1587650924271782,3.7014146810709136,3.5129552875831296,-1.201310511638108,2.3331955201823984,-1.082233691041046,46369,40451,52703,49257
1.7295739999999933,0.2775481045246124,-0.7078409194946289,0.5619228482246399,0.10566483438014984,-0.3347637951374054,-2.314954996109009,-1.2781953504601087,3.739569257376261,3.497479125856461,-1.201310511638108,2.3331955201823984,-1.082233691041046,46549,40110,52639,49593
1.7307369999999938,0.2775481045246124,-0.7078409194946289,0.5619228482246399,0.10566483438014984,-0.3347637951374054,-2.314954996109009,-1.3738892531713265,3.7581709049582463,3.48374307358605,-1.201310511638108,2.3331955201823984,-1.082233691041046,46549,40110,52639,49593
1.7335409999999973,0.27829933166503906,-0.7058482766151428,0.5635203123092651,0.10908079892396927,-0.32488542795181274,-2.306891441345215,-1.4484367247209335,3.759841239593944,3.4603325560237086,-1.1917689020024438,2.2586630586983394,-1.0743636979649487,46319,39873,52830,49812
1.7346579999999958,0.27829933166503906,-0.7058482766151428,0.5635203123092651,0.10908079892396927,-0.32488542795181274,-2.306891441345215,-1.526411817751527,3.7606801353373194,3.4387479017047258,-1.1917689020024438,2.2586630586983394,-1.0743636979649487,46319,39873,52830,49812
1.7375500000000028,0.279375821352005,-0.7091272473335266,0.5407237410545349,0.10718348622322083,-0.3302716314792633,-2.2527105808258057,-1.5957841015128376,3.7603877202496285,3.4291109869841647,-0.19550586755167693,1.8973908017355745,-0.0005645601781357749,46186,39659,52975,50055
1.7386649999999937,0.279375821352005,-0.7091272473335266,0.5407237410545349,0.10718348622322083,-0.3302716314792633,-2.2527105808258057,-1.648781939311796,3.761873497821784,3.4305669371521113,-0.19550586755167693,1.8973908017355745,-0.0005645601781357749,46186,39659,52975,50055
1.7414949999999954,0.279375821352005,-0.7091272473335266,0.5407237410545349,0.10718348622322083,-0.3302716314792633,-2.2527105808258057,-1.65603013169261,3.765756919323337,3.4269490328112386,-0.19550586755167693,1.8973908017355745,-0.0005645601781357749,46390,39669,52848,50059
1.742599000000002,0.279375821352005,-0.7091272473335266,0.5407237410545349,0.10718348622322083,-0.3302716314792633,-2.2527105808258057,-1.6346793029173359,3.787957030170238,3.4003009103116875,-0.19550586755167693,1.8973908017355745,-0.0005645601781357749,46390,39669,52848,50059
1.7454980000000069,0.27969956398010254,-0.7069860100746155,0.541904628276825,0.10870952904224396,-0.3196582794189453,-2.2468278408050537,-1.5929445060005405,3.751165726026902,3.372985133326854,-0.1869725496704958,1.8232549648346996,-0.007911192539949992,46458,40008,52474,49652
1.7466389999999956,0.28078654408454895,-0.7102072834968567,0.519722044467926,0.10966091603040695,-0.3238208591938019,-2.1900532245635986,-1.528761791097413,3.6189320547373067,3.371318260800573,0.7971698205133259,1.3513154774467098,1.0692633601401695,46458,40008,52474,49652
1.7493669999999983,0.28078654408454895,-0.7102072834968567,0.519722044467926,0.10966091603040695,-0.3238208591938019,-2.1900532245635986,-1.4313910290058267,3.448840483287799,3.373287934742796,0.7971698205133259,1.3513154774467098,1.0692633601401695,46737,40641,52334,49323
1.750494000000006,0.28078654408454895,-0.7102072834968567,0.519722044467926,0.10966091603040695,-0.3238208591938019,-2.1900532245635986,-1.3074592297823353,3.3160749787285146,3.364388183011969,0.7971698205133259,1.3513154774467098,1.0692633601401695,46737,40641,52334,49323
1.7533310000000055,0.2814151644706726,-0.7080240249633789,0.5209037065505981,0.11257272213697433,-0.31294235587120056,-2.184187173843384,-1.1605980130474254,3.239128797985073,3.3509277679143814,0.809809651950926,1.2737992812335053,1.069388445291339,47280,41881,52116,48665
1.7544339999999938,0.2814151644706726,-0.7080240249633789,0.5209037065505981,0.11257272213697433,-0.31294235587120056,-2.184187173843384,-1.027112522887438,3.1493701492372606,3.3423787544991184,0.809809651950926,1.2737992812335053,1.069388445291339,47280,41881,52116,48665
1.7573340000000026,0.28255584836006165,-0.7111712694168091,0.49937182664871216,0.11653219908475876,-0.3157648742198944,-2.1225225925445557,-0.8791861748745509,3.0493237091984717,3.330280546299106,1.7842988646169666,0.866221711613359,2.0396103863658164,47884,42877,51688,47942
1.758471000000005,0.28255584836006165,-0.7111712694168091,0.49937182664871216,0.11653219908475876,-0.3157648742198944,-2.1225225925445557,-0.7084568429229963,2.9743631813637936,3.316571125639596,1.7842988646169666,0.866221711613359,2.0396103863658164,47884,42877,51688,47942
1.7612880000000004,0.28255584836006165,-0.7111712694168091,0.49937182664871216,0.11653219908475876,-0.3157648742198944,-2.1225225925445557,-0.5261665955213533,2.911904596950383,3.3059879897837305,1.7842988646169666,0.866221711613359,2.0396103863658164,48397,43709,51497,47404
1.762403999999995,0.28255584836006165,-0.7111712694168091,0.49937182664871216,0.11653219908475876,-0.3157648742198944,-2.1225225925445557,-0.3655379677941968,2.855374475439598,3.2903712131515057,1.7842988646169666,0.866221711613359,2.0396103863658164,48397,43709,51497,47404
1.765202999999994,0.2833031713962555,-0.7095252871513367,0.5007367730140686,0.11993416398763657,-0.3074825406074524,-2.1155712604522705,-0.234851360071342,2.747184621419565,3.285274455457312,1.7985523951961433,0.8026684008758108,2.0460622115629032,48719,44587,51173,46766
1.7663099999999976,0.2845313847064972,-0.7126114368438721,0.47989872097969055,0.12662504613399506,-0.30923905968666077,-2.052309036254883,-0.12345470223658211,2.5827778336329406,3.2788876625310843,2.7561996715134156,0.5911750853674452,2.8829730920726933,48719,44587,51173,46766
1.769149000000005,0.2845313847064972,-0.7126114368438721,0.47989872097969055,0.12662504613399506,-0.30923905968666077,-2.052309036254883,-0.015485672124592495,2.432019746432972,3.248535615587451,2.7561996715134156,0.5911750853674452,2.8829730920726933,49165,45190,51170,46541
1.7702620000000024,0.2845313847064972,-0.7126114368438721,0.47989872097969055,0.12662504613399506,-0.30923905968666077,-2.052309036254883,0.10630026632521614,2.301016455566993,3.221984432151579,2.7561996715134156,0.5911750853674452,2.8829730920726933,49165,45190,51170,46541
1.7732130000000035,0.2847740948200226,-0.7107375264167786,0.4809895157814026,0.12771965563297272,-0.29990553855895996,-2.0468082427978516,0.20517883532459946,2.1977164316244546,3.2048674968773128,2.7655760818811896,0.5269816124936127,2.872764192548567,49341,45813,51433,46420
1.7743509999999951,0.2847740948200226,-0.7107375264167786,0.4809895157814026,0.12771965563297272,-0.29990553855895996,-2.0468082427978516,0.27165514778228744,2.10876631858359,3.196034057857629,2.7655760818811896,0.5269816124936127,2.872764192548567,49341,45813,51433,46420
1.7771269999999932,0.2860921323299408,-0.713744044303894,0.46084481477737427,0.13671226799488068,-0.30112242698669434,-1.9823511838912964,0.2992304498153494,1.9976093036350453,3.1939112521527266,3.696759837965418,0.4918065588157037,3.565045253668581,49455,46048,51675,46380
1.778197,0.2860921323299408,-0.713744044303894,0.46084481477737427,0.13671226799488068,-0.30112242698669434,-1.9823511838912964,0.34331239046937234,1.9289113322617428,3.1865934181094073,3.696759837965418,0.4918065588157037,3.565045253668581,49455,46048,51675,46380
1.7810779999999942,0.2860921323299408,-0.713744044303894,0.46084481477737427,0.13671226799488068,-0.30112242698669434,-1.9823511838912964,0.40894323250474424,1.9061994950113834,3.1829805737746057,3.696759837965418,0.4918065588157037,3.565045253668581,49518,45960,52064,46702
1.782203999999998,0.2860921323299408,-0.713744044303894,0.46084481477737427,0.13671226799488068,-0.30112242698669434,-1.9823511838912964,0.40462851206465233,1.8241889139809928,3.18649062009133,3.696759837965418,0.4918065588157037,3.565045253668581,49518,45960,52064,46702
1.7849879999999976,0.2865629494190216,-0.7112823724746704,0.4619629979133606,0.13891839981079102,-0.2888355851173401,-1.976775884628296,0.3564861495651264,1.6439071560944605,3.2019060617451447,3.7103335441100738,0.40853380432973885,3.5573771887929344,48990,45687,52484,46938
1.786095000000001,0.2880028188228607,-0.7141765356063843,0.44251999258995056,0.14975731074810028,-0.2898551821708679,-1.912005066871643,0.3126851058270796,1.4572429994974985,3.2152397103748442,4.619952521374161,0.4687674874325581,4.11650415011459,48990,45687,52484,46938
1.7889429999999993,0.2880028188228607,-0.7141765356063843,0.44251999258995056,0.14975731074810028,-0.2898551821708679,-1.912005066871643,0.30448689730640693,1.4152836981008095,3.203258414946687,4.619952521374161,0.4687674874325581,4.11650415011459,48924,45423,52798,47220
1.7901100000000005,0.2880028188228607,-0.7141765356063843,0.44251999258995056,0.14975731074810028,-0.2898551821708679,-1.912005066871643,0.3271822562475213,1.499624411926965,3.1845262724712877,4.619952521374161,0.4687674874325581,4.11650415011459,48924,45423,52798,47220
1.792903999999995,0.2885192930698395,-0.7120091319084167,0.44380784034729004,0.15213070809841156,-0.278997540473938,-1.9054726362228394,0.2962489411064648,1.5734158120430985,3.1836511577370876,4.634609546915638,0.39353831301782893,4.111213938964052,49158,44964,52723,47564
1.7940019999999932,0.2885192930698395,-0.7120091319084167,0.44380784034729004,0.15213070809841156,-0.278997540473938,-1.9054726362228394,0.17952120901347632,1.5915386232610877,3.2021571978359393,4.634609546915638,0.39353831301782893,4.111213938964052,49158,44964,52723,47564
1.7970050000000046,0.2900996208190918,-0.7148047685623169,0.425083726644516,0.1645091027021408,-0.27998828887939453,-1.8394891023635864,0.0542414383206737,1.5985201000587306,3.2121555035164238,5.547264451182623,0.44054414344616905,4.552484915740886,49033,44063,52730,47960
1.7981399999999994,0.2900996208190918,-0.7148047685623169,0.425083726644516,0.1645091027021408,-0.27998828887939453,-1.8394891023635864,-0.04268172129307576,1.653152186660616,3.204172678148911,5.547264451182623,0.44054414344616905,4.552484915740886,49033,44063,52730,47960
1.8008699999999953,0.2900996208190918,-0.7148047685623169,0.425083726644516,0.1645091027021408,-0.27998828887939453,-1.8394891023635864,-0.17440241366126225,1.7158271529125952,3.191217731026221,5.547264451182623,0.44054414344616905,4.552484915740886,49031,43181,52907,48686
1.8019419999999955,0.2900996208190918,-0.7148047685623169,0.425083726644516,0.1645091027021408,-0.27998828887939453,-1.8394891023635864,-0.35133566259594046,1.7611918383951686,3.1650867944103633,5.547264451182623,0.44054414344616905,4.552484915740886,49031,43181,52907,48686
1.8047829999999958,0.29056599736213684,-0.7128298282623291,0.42607858777046204,0.16664530336856842,-0.2700299024581909,-1.8344568014144897,-0.522358807794758,1.9147302657731797,3.1219699500458713,5.5609777508448754,0.37199989231814123,4.546651497569536,48822,42246,52838,49217
1.8058760000000038,0.29229772090911865,-0.7155354619026184,0.4080641269683838,0.18027706444263458,-0.2707805931568146,-1.768591284751892,-0.6827402275937279,2.1610790581921253,3.089527321646526,6.482438763064242,0.28312408743958023,5.023258948971465,48822,42246,52838,49217
1.8087320000000036,0.29229772090911865,-0.7155354619026184,0.4080641269683838,0.18027706444263458,-0.2707805931568146,-1.768591284751892,-0.8459828145098244,2.4165702163172043,3.074616282703172,6.482438763064242,0.28312408743958023,5.023258948971465,49019,40717,52442,50037
1.809903999999995,0.29229772090911865,-0.7155354619026184,0.4080641269683838,0.18027706444263458,-0.2707805931568146,-1.768591284751892,-1.0200880360381905,2.616192249514056,3.051314422113306,6.482438763064242,0.28312408743958023,5.023258948971465,49019,40717,52442,50037
1.8127880000000005,0.2926613986492157,-0.7136995196342468,0.40906956791877747,0.18192195892333984,-0.26144686341285706,-1.7634854316711426,-1.2390804382656788,2.6691976773221207,3.009432751862393,6.494951753130345,0.21780295744747796,5.0149179575560705,48811,39288,52476,50935
1.813902000000002,0.2926613986492157,-0.7136995196342468,0.40906956791877747,0.18192195892333984,-0.26144686341285706,-1.7634854316711426,-1.4428093321795414,2.714745188813528,2.952981726235983,6.494951753130345,0.21780295744747796,5.0149179575560705,48811,39288,52476,50935
1.8167090000000026,0.29455074667930603,-0.7163169980049133,0.3917435109615326,0.19662059843540192,-0.2614056169986725,-1.7019935846328735,-1.6068525984773705,2.8616323713690663,2.900565123344935,7.402396523788666,-0.13984414038199885,5.671625839565018,48614,38067,52304,51441
1.817822,0.29455074667930603,-0.7163169980049133,0.3917435109615326,0.19662059843540192,-0.2614056169986725,-1.7019935846328735,-1.782214565724145,2.975763471464957,2.853953678998041,7.402396523788666,-0.13984414038199885,5.671625839565018,48614,38067,52304,51441
1.8206570000000064,0.29455074667930603,-0.7163169980049133,0.3917435109615326,0.19662059843540192,-0.2614056169986725,-1.7019935846328735,-1.9761637994830186,2.984761227523899,2.803708351343734,7.402396523788666,-0.13984414038199885,5.671625839565018,48372,37379,52485,51946
1.8217339999999966,0.29455074667930603,-0.7163169980049133,0.3917435109615326,0.19662059843540192,-0.2614056169986725,-1.7019935846328735,-2.1408563444546087,2.9662543884767203,2.7485095440618794,7.402396523788666,-0.13984414038199885,5.671625839565018,48372,37379,52485,51946
1.824657999999996,0.29530155658721924,-0.7140748500823975,0.3923950493335724,0.20010769367218018,-0.24996957182884216,-1.6987967491149902,-2.2187339657893053,2.995446096133406,2.6933461568225234,7.421375595813249,-0.21970014215143022,5.671138582765362,47664,37352,52750,51864
1.8257920000000012,0.2973814904689789,-0.7165715098381042,0.3757106363773346,0.21657221019268036,-0.2483837753534317,-1.6385053396224976,-2.2654683150205064,3.0509170784786663,2.645450802514102,8.299604195654318,-0.8699964564263154,6.431416141129972,47664,37352,52750,51864
1.8285249999999942,0.2973814904689789,-0.7165715098381042,0.3757106363773346,0.21657221019268036,-0.2483837753534317,-1.6385053396224976,-2.3148965848523773,3.1182804066716754,2.596405228930876,8.299604195654318,-0.8699964564263154,6.431416141129972,47611,37361,52875,51995
1.8296459999999934,0.2973814904689789,-0.7165715098381042,0.3757106363773346,0.21657221019268036,-0.2483837753534317,-1.6385053396224976,-2.33895638108848,3.1957839870312705,2.547174831967998,8.299604195654318,-0.8699964564263154,6.431416141129972,47611,37361,52875,51995
1.8324919999999985,0.29770249128341675,-0.7141974568367004,0.37637925148010254,0.218065544962883,-0.23631998896598816,-1.6352351903915405,-2.355891156144185,3.2127451273817673,2.50775072677101,8.316267398656997,-0.9515617538003127,6.418156928502579,47877,37846,52686,51837
1.8336040000000067,0.29770249128341675,-0.7141974568367004,0.37637925148010254,0.218065544962883,-0.23631998896598816,-1.6352351903915405,-2.365516885588167,3.123909796583885,2.468590807154158,8.316267398656997,-0.9515617538003127,6.418156928502579,47877,37846,52686,51837
1.8364919999999985,0.2999729514122009,-0.7165473699569702,0.360334575176239,0.23672007024288177,-0.2325262427330017,-1.57423734664917,-2.342319687229141,2.938138597900427,2.4271291174071505,9.148647799175313,-1.747726740845465,7.202041606697143,47887,38589,52759,51499
1.8376019999999988,0.2999729514122009,-0.7165473699569702,0.360334575176239,0.23672007024288177,-0.2325262427330017,-1.57423734664917,-2.3219342543490207,2.705660081070832,2.379651080441545,9.148647799175313,-1.747726740845465,7.202041606697143,47887,38589,52759,51499
1.8404890000000014,0.2999729514122009,-0.7165473699569702,0.360334575176239,0.23672007024288177,-0.2325262427330017,-1.57423734664917,-2.291702848602768,2.4997916035371994,2.338229870743106,9.148647799175313,-1.747726740845465,7.202041606697143,47768,40143,53331,51036
1.8416040000000067,0.2999729514122009,-0.7165473699569702,0.360334575176239,0.23672007024288177,-0.2325262427330017,-1.57423734664917,-2.1991099306648385,2.2988118908166255,2.3195075819637405,9.148647799175313,-1.747726740845465,7.202041606697143,47768,40143,53331,51036
1.8443600000000007,0.3005058467388153,-0.7141860723495483,0.3617193102836609,0.23926064372062683,-0.22050821781158447,-1.5671765804290771,-2.028692920930123,2.1679639954002528,2.2983916439966112,9.168978176675665,-1.831729090827044,7.195198552067926,47784,42157,53528,50085
1.8454619999999995,0.30300092697143555,-0.7163652181625366,0.34636828303337097,0.26031503081321716,-0.21419751644134521,-1.5035099983215332,-1.8211871319583102,2.1173993547312455,2.2582665948007143,9.948722729955831,-2.607195549292835,7.825033762625768,47784,42157,53528,50085
1.8483929999999964,0.30300092697143555,-0.7163652181625366,0.34636828303337097,0.26031503081321716,-0.21419751644134521,-1.5035099983215332,-1.6426556035401776,2.044718492789675,2.213596461730434,9.948722729955831,-2.607195549292835,7.825033762625768,48454,43553,53491,49491
1.8495620000000053,0.30300092697143555,-0.7163652181625366,0.34636828303337097,0.26031503081321716,-0.21419751644134521,-1.5035099983215332,-1.4801224827384782,1.9430993229691398,2.1623267491628275,9.948722729955831,-2.607195549292835,7.825033762625768,48454,43553,53491,49491
1.852273000000001,0.3035186231136322,-0.7140982747077942,0.3472154438495636,0.26270389556884766,-0.2026362270116806,-1.499263048171997,-1.2968633107532372,1.8715271349893694,2.1189627634491766,9.967709527335368,-2.6864935078250127,7.817359687997665,49125,45001,53283,48839
1.8533429999999935,0.3035186231136322,-0.7140982747077942,0.3472154438495636,0.26270389556884766,-0.2026362270116806,-1.499263048171997,-1.1171891530694062,1.8387418909157853,2.0908320591707783,9.967709527335368,-2.6864935078250127,7.817359687997665,49125,45001,53283,48839
1.856278999999995,0.30625849962234497,-0.7160860896110535,0.3325533866882324,0.2857264280319214,-0.19407787919044495,-1.433504581451416,-0.9646366279269423,1.8042229289725598,2.072195257862404,10.671959945272727,-3.23495931823932,8.299708602423463,50123,45728,52581,48380
1.8573500000000058,0.30625849962234497,-0.7160860896110535,0.3325533866882324,0.2857264280319214,-0.19407787919044495,-1.433504581451416,-0.8653220245557073,1.7027246666655145,2.0491951334240435,10.671959945272727,-3.23495931823932,8.299708602423463,50123,45728,52581,48380
1.8602339999999968,0.30625849962234497,-0.7160860896110535,0.3325533866882324,0.2857264280319214,-0.19407787919044495,-1.433504581451416,-0.7870073119071014,1.6254063091597344,2.022360057015969,10.671959945272727,-3.23495931823932,8.299708602423463,50581,46129,52505,48358
1.8613589999999967,0.30625849962234497,-0.7160860896110535,0.3325533866882324,0.2857264280319214,-0.19407787919044495,-1.433504581451416,-0.7149120790892394,1.6338381434870344,1.9903122422482282,10.671959945272727,-3.23495931823932,8.299708602423463,50581,46129,52505,48358
1.864171000000002,0.3071606159210205,-0.7139637470245361,0.3333047032356262,0.2899390459060669,-0.183200404047966,-1.429712176322937,-0.6422756253588459,1.6499707744224072,1.9497393825150344,10.693181083467497,-3.3116223316752196,8.304524043340953,50617,46161,52425,48514
1.8652880000000005,0.31017956137657166,-0.7157484292984009,0.3193347752094269,0.31427299976348877,-0.17316049337387085,-1.3645598888397217,-0.5577209598286162,1.6186982058479884,1.9110789387606266,11.32456209632401,-3.643477195123871,8.736016932652243,50617,46161,52425,48514
1.868101999999999,0.31017956137657166,-0.7157484292984009,0.3193347752094269,0.31427299976348877,-0.17316049337387085,-1.3645598888397217,-0.5124850048952347,1.560814399555116,1.8570121081001105,11.32456209632401,-3.643477195123871,8.736016932652243,50862,45781,52548,49122
1.869273000000001,0.31017956137657166,-0.7157484292984009,0.3193347752094269,0.31427299976348877,-0.17316049337387085,-1.3645598888397217,-0.5239523435225205,1.5321238988155834,1.7951025343454199,11.32456209632401,-3.643477195123871,8.736016932652243,50862,45781,52548,49122
1.8720660000000062,0.3106042742729187,-0.7138012051582336,0.3202001750469208,0.3161940574645996,-0.16313962638378143,-1.3601090908050537,-0.5504776277167914,1.5191076989878212,1.7461203439961377,11.342741687386713,-3.711795327362797,8.727098151007334,50697,45194,52766,49813
1.8731410000000033,0.3106042742729187,-0.7138012051582336,0.3202001750469208,0.3161940574645996,-0.16313962638378143,-1.3601090908050537,-0.5401599091530657,1.507980745637361,1.7185494361788742,11.342741687386713,-3.711795327362797,8.727098151007334,50697,45194,52766,49813
1.8761579999999958,0.31389108300209045,-0.7153799533843994,0.3069204092025757,0.3415704667568207,-0.15215112268924713,-1.2961076498031616,-0.512348884074018,1.525842167594359,1.7027907130605484,11.905161820299899,-3.959528676942468,9.134008796603304,50844,44421,52535,50228
1.8772939999999945,0.31389108300209045,-0.7153799533843994,0.3069204092025757,0.3415704667568207,-0.15215112268924713,-1.2961076498031616,-0.5072339835948982,1.5312746167439573,1.6892300299479195,11.905161820299899,-3.959528676942468,9.134008796603304,50844,44421,52535,50228
1.880023000000001,0.31389108300209045,-0.7153799533843994,0.3069204092025757,0.3415704667568207,-0.15215112268924713,-1.2961076498031616,-0.516239296373433,1.4866416347708833,1.658006463537558,11.905161820299899,-3.959528676942468,9.134008796603304,50768,43598,52522,50642
1.881099000000002,0.31389108300209045,-0.7153799533843994,0.3069204092025757,0.3415704667568207,-0.15215112268924713,-1.2961076498031616,-0.543750249776656,1.425432605540938,1.5922373035730701,11.905161820299899,-3.959528676942468,9.134008796603304,50768,43598,52522,50642
1.883930999999997,0.3144654929637909,-0.7131041884422302,0.3074812889099121,0.34421607851982117,-0.14039123058319092,-1.2932566404342651,-0.5497260170781438,1.4304016646608624,1.5146678099764956,11.925317281796943,-4.03979366062406,9.12802828637374,50430,43268,52490,50646
1.8850409999999975,0.31803837418556213,-0.7144507765769958,0.29486972093582153,0.3707369267940521,-0.1284971982240677,-1.2293164730072021,-0.5198633259848129,1.5169586611461818,1.4498928080469342,12.438654491415782,-4.279305346412224,9.513461381555677,50430,43268,52490,50646
1.887895000000004,0.31803837418556213,-0.7144507765769958,0.29486972093582153,0.3707369267940521,-0.1284971982240677,-1.2293164730072021,-0.49394474317637554,1.632567682489012,1.4023191635981949,12.438654491415782,-4.279305346412224,9.513461381555677,50832,42555,51942,50858
1.8890589999999938,0.31803837418556213,-0.7144507765769958,0.29486972093582153,0.3707369267940521,-0.1284971982240677,-1.2293164730072021,-0.5022108290153317,1.5818921211606027,1.3492082746109626,12.438654491415782,-4.279305346412224,9.513461381555677,50832,42555,51942,50858
1.8918580000000074,0.31853631138801575,-0.7121387720108032,0.29545724391937256,0.37299954891204834,-0.11660797148942947,-1.2262940406799316,-0.510719428961053,1.4353723216774408,1.2853165100569262,12.458528184759304,-4.358313536190276,9.505081702604588,50798,42700,52044,50858
1.8929679999999935,0.31853631138801575,-0.7121387720108032,0.29545724391937256,0.37299954891204834,-0.11660797148942947,-1.2262940406799316,-0.5097902520567243,1.3088954725582151,1.2283914417564823,12.458528184759304,-4.358313536190276,9.505081702604588,50798,42700,52044,50858
1.8958580000000074,0.3224034309387207,-0.7132425904273987,0.2835204005241394,0.4008168876171112,-0.1037476658821106,-1.1613439321517944,-0.5207705318101483,1.2331257432263163,1.1639699744616292,12.891988665780628,-4.5991359641559,9.891115834987346,50795,43072,52233,50757
1.8969550000000017,0.3224034309387207,-0.7132425904273987,0.2835204005241394,0.4008168876171112,-0.1037476658821106,-1.1613439321517944,-0.5164507513639853,1.2085161373831665,1.0998758096647465,12.891988665780628,-4.5991359641559,9.891115834987346,50795,43072,52233,50757
1.899899000000005,0.3224034309387207,-0.7132425904273987,0.2835204005241394,0.4008168876171112,-0.1037476658821106,-1.1613439321517944,-0.4840292950953062,1.1624108268014421,1.035499416371343,12.891988665780628,-4.5991359641559,9.891115834987346,51086,43810,52518,50814
1.901028999999995,0.3224034309387207,-0.7132425904273987,0.2835204005241394,0.4008168876171112,-0.1037476658821106,-1.1613439321517944,-0.420519161525478,1.0541272295110384,0.9661429784185184,12.891988665780628,-4.5991359641559,9.891115834987346,51086,43810,52518,50814
1.9037250000000059,0.32271185517311096,-0.7110382318496704,0.2837693989276886,0.4021289050579071,-0.09236287325620651,-1.160109281539917,-0.3297805360755435,0.9202233567437998,0.898787040497534,12.911599471592908,-4.674226508747003,9.878571959490227,50809,44824,52867,50342
1.904820000000007,0.32687756419181824,-0.7118942737579346,0.2725043296813965,0.43131452798843384,-0.07849172502756119,-1.0931189060211182,-0.2802421112430844,0.8379158332518654,0.8321748568899816,13.253957833192734,-4.886344550658894,10.170917634036506,50809,44824,52867,50342
1.9076699999999982,0.32687756419181824,-0.7118942737579346,0.2725043296813965,0.43131452798843384,-0.07849172502756119,-1.0931189060211182,-0.24680277816102017,0.7568970799904475,0.7545246029333504,13.253957833192734,-4.886344550658894,10.170917634036506,50976,45638,53164,50250
1.9087869999999967,0.32687756419181824,-0.7118942737579346,0.2725043296813965,0.43131452798843384,-0.07849172502756119,-1.0931189060211182,-0.19778853001011595,0.6716143395077039,0.6711713226603692,13.253957833192734,-4.886344550658894,10.170917634036506,50976,45638,53164,50250
1.9116549999999988,0.3274588882923126,-0.7098708748817444,0.27328285574913025,0.434009850025177,-0.06800772249698639,-1.088992953300476,-0.10257216537186306,0.6576477240659195,0.581832920732571,13.271740565141428,-4.956506250423801,10.167344202799645,51368,46582,53139,50066
1.912775999999998,0.3274588882923126,-0.7098708748817444,0.27328285574913025,0.434009850025177,-0.06800772249698639,-1.088992953300476,0.04469696025707393,0.6760406463974701,0.5040892564007053,13.271740565141428,-4.956506250423801,10.167344202799645,51368,46582,53139,50066
1.9156429999999964,0.33195099234580994,-0.7104777097702026,0.2627469003200531,0.464628666639328,-0.053155362606048584,-1.0183387994766235,0.15328486115272213,0.6294237425703415,0.4477746844906487,13.500127330333763,-5.06790488745397,10.363642319561006,52018,47166,52585,49722
1.9167540000000007,0.33195099234580994,-0.7104777097702026,0.2627469003200531,0.464628666639328,-0.053155362606048584,-1.0183387994766235,0.22401377581807586,0.48945505305266546,0.3867361974390095,13.500127330333763,-5.06790488745397,10.363642319561006,52018,47166,52585,49722
1.919600999999995,0.33195099234580994,-0.7104777097702026,0.2627469003200531,0.464628666639328,-0.053155362606048584,-1.0183387994766235,0.34262805793776285,0.383984852427335,0.3251226007499676,13.500127330333763,-5.06790488745397,10.363642319561006,52393,48112,52696,49608
1.9207119999999995,0.33195099234580994,-0.7104777097702026,0.2627469003200531,0.464628666639328,-0.053155362606048584,-1.0183387994766235,0.5003265759650734,0.4720173067355855,0.26117995317435383,13.500127330333763,-5.06790488745397,10.363642319561006,52393,48112,52696,49608
1.9235200000000041,0.3324942886829376,-0.7086710333824158,0.2633994519710541,0.4671558439731598,-0.043815866112709045,-1.0148555040359497,0.6747999462246294,0.5919013341287519,0.2202879801635414,13.514772310089652,-5.129515705162883,10.361823865524357,53118,48763,51812,49265
1.924625,0.33732348680496216,-0.7090321183204651,0.25361910462379456,0.4988887906074524,-0.02843308635056019,-0.9412976503372192,0.8027252886607491,0.5428478043517689,0.20330032471544163,13.612764655458406,-5.084899893867146,10.527259721774554,53118,48763,51812,49265
1.927554999999993,0.33732348680496216,-0.7090321183204651,0.25361910462379456,0.4988887906074524,-0.02843308635056019,-0.9412976503372192,0.8876329894829824,0.3958292613754624,0.17817944187726714,13.612764655458406,-5.084899893867146,10.527259721774554,53654,49230,51397,49069
1.9287379999999976,0.33732348680496216,-0.7090321183204651,0.25361910462379456,0.4988887906074524,-0.02843308635056019,-0.9412976503372192,0.9329606570264035,0.25106052359854114,0.14953408171821134,13.612764655458406,-5.084899893867146,10.527259721774554,53654,49230,51397,49069
1.9314349999999976,0.3376729190349579,-0.706937313079834,0.25381746888160706,0.5003794431686401,-0.017607731744647026,-0.9402591586112976,0.9915789631479196,0.16664429251072518,0.1210135489128746,13.62838494899406,-5.155122133340388,10.518593590446354,53611,49698,51726,49154
1.9325059999999938,0.3376729190349579,-0.706937313079834,0.25381746888160706,0.5003794431686401,-0.017607731744647026,-0.9402591586112976,1.071461944783446,0.18912686488074223,0.028317860004597906,13.62838494899406,-5.155122133340388,10.518593590446354,53611,49698,51726,49154
1.9354360000000015,0.3428386151790619,-0.7070350646972656,0.24479278922080994,0.5329766869544983,-0.0022425272036343813,-0.8647174835205078,1.1273845326705565,0.2159563652952843,-0.07448026002159618,13.63485043709383,-4.931536059465934,10.680743281635099,54062,49806,51323,49271
1.9365420000000013,0.3428386151790619,-0.7070350646972656,0.24479278922080994,0.5329766869544983,-0.0022425272036343813,-0.8647174835205078,1.1886857072742185,0.10064436131540355,-0.08222431635262627,13.63485043709383,-4.931536059465934,10.680743281635099,54062,49806,51323,49271
1.9393899999999995,0.3428386151790619,-0.7070350646972656,0.24479278922080994,0.5329766869544983,-0.0022425272036343813,-0.8647174835205078,1.2214330013022687,-0.058771146600951424,-0.05423831326758206,13.63485043709383,-4.931536059465934,10.680743281635099,53926,49875,51804,49557
1.9405510000000068,0.3428386151790619,-0.7070350646972656,0.24479278922080994,0.5329766869544983,-0.0022425272036343813,-0.8647174835205078,1.2120940943076879,-0.07766212166823878,-0.06246986955852957,13.63485043709383,-4.931536059465934,10.680743281635099,53926,49875,51804,49557
1.9433029999999998,0.3434400260448456,-0.7054581046104431,0.24542208015918732,0.5357958078384399,0.0059519484639167786,-0.8612749576568604,1.2294670925207654,0.04273776002807591,-0.10053788480607082,13.647316262910877,-4.9848948967342,10.682669185602418,53683,49579,51941,49925
1.9444159999999975,0.3495332598686218,-0.7053007483482361,0.2364080548286438,0.5722349882125854,0.02209331840276718,-0.777618408203125,1.232380857069421,0.14084563517512552,-0.14897583321946029,13.56235303300461,-4.624263597510575,10.789703939403134,53683,49579,51941,49925
1.9472609999999986,0.3495332598686218,-0.7053007483482361,0.2364080548286438,0.5722349882125854,0.02209331840276718,-0.777618408203125,1.2099509154204466,0.17793313276594844,-0.2034462825879348,13.56235303300461,-4.624263597510575,10.789703939403134,54084,48748,51260,50421
1.948423999999999,0.3495332598686218,-0.7053007483482361,0.2364080548286438,0.5722349882125854,0.02209331840276718,-0.777618408203125,1.17980246714215,0.17285400186921976,-0.25656556053260077,13.56235303300461,-4.624263597510575,10.789703939403134,54084,48748,51260,50421
1.9512179999999935,0.3497750163078308,-0.70357745885849,0.23724225163459778,0.5732631087303162,0.031403549015522,-0.7728689908981323,1.157311272788104,0.14694780275985134,-0.30416738455462466,13.575536983870132,-4.681586025443203,10.77759897055136,54085,47955,51038,50997
1.9522909999999973,0.3497750163078308,-0.70357745885849,0.23724225163459778,0.5732631087303162,0.031403549015522,-0.7728689908981323,1.1510561731777804,0.13568351352092725,-0.3395429522624742,13.575536983870132,-4.681586025443203,10.77759897055136,54085,47955,51038,50997
1.955372000000003,0.3497750163078308,-0.70357745885849,0.23724225163459778,0.5732631087303162,0.031403549015522,-0.7728689908981323,1.1260790511041998,0.05683560689376307,-0.37390345612084,13.575536983870132,-4.681586025443203,10.77759897055136,53926,47832,51193,51166
1.9564360000000016,0.3568938672542572,-0.7030978202819824,0.22851651906967163,0.6134644150733948,0.04783124476671219,-0.6814144849777222,1.0868987583050085,-0.005178862118362948,-0.41395826444298606,13.420003189701589,-4.288052526165303,10.919626144629648,53926,47832,51193,51166
1.9591760000000067,0.3568938672542572,-0.7030978202819824,0.22851651906967163,0.6134644150733948,0.04783124476671219,-0.6814144849777222,1.0918953811422152,0.03321164321183548,-0.42905356084425955,13.420003189701589,-4.288052526165303,10.919626144629648,54310,47864,50657,51062
1.960255999999994,0.3568938672542572,-0.7030978202819824,0.22851651906967163,0.6134644150733948,0.04783124476671219,-0.6814144849777222,1.0731924668597794,-0.014404889573724584,-0.43658637856657595,13.420003189701589,-4.288052526165303,10.919626144629648,54310,47864,50657,51062
1.9630969999999943,0.3569489121437073,-0.7014697790145874,0.22982722520828247,0.61362624168396,0.057178907096385956,-0.6734471321105957,1.0145806189039068,-0.19616962767297041,-0.4561893747184312,13.433308185294043,-4.342736490383168,10.900441699664293,54130,48313,51313,51152
1.964267000000007,0.3569489121437073,-0.7014697790145874,0.22982722520828247,0.61362624168396,0.057178907096385956,-0.6734471321105957,0.9888562138284499,-0.3277179511007907,-0.49373498595101817,13.433308185294043,-4.342736490383168,10.900441699664293,54130,48313,51313,51152
1.967047000000006,0.36325448751449585,-0.700831413269043,0.22347888350486755,0.6475772261619568,0.0700177401304245,-0.5961845517158508,1.0286993674229619,-0.3332298623194141,-0.5450079608909595,13.25088987111161,-4.036050579147094,10.951043405615255,54082,48757,51461,50884
1.9682179999999936,0.36325448751449585,-0.700831413269043,0.22347888350486755,0.6475772261619568,0.0700177401304245,-0.5961845517158508,1.0708126661096846,-0.3194330899761496,-0.5870031150938236,13.25088987111161,-4.036050579147094,10.951043405615255,54082,48757,51461,50884
1.9710080000000016,0.36311933398246765,-0.6988343596458435,0.22375163435935974,0.6465018391609192,0.08101316541433334,-0.5945881009101868,1.0507899557700329,-0.38969037545720714,-0.6054387145818426,13.266263124197009,-4.103693674709441,10.927508514211064,54471,49269,51521,51049
1.9721199999999954,0.36311933398246765,-0.6988343596458435,0.22375163435935974,0.6465018391609192,0.08101316541433334,-0.5945881009101868,1.0003843058181032,-0.5205554482626108,-0.6146806159337174,13.266263124197009,-4.103693674709441,10.927508514211064,54471,49269,51521,51049
1.9750099999999948,0.36311933398246765,-0.6988343596458435,0.22375163435935974,0.6465018391609192,0.08101316541433334,-0.5945881009101868,0.9843292394494787,-0.6396012789921883,-0.6424444031929297,13.266263124197009,-4.103693674709441,10.927508514211064,54084,49836,52024,50822
1.9761059999999997,0.3697551488876343,-0.6979609131813049,0.21819767355918884,0.6806284189224243,0.09316940605640411,-0.5161097049713135,1.0331704819980687,-0.6548795678498639,-0.6871383049759392,13.037914331313791,-3.783912904191984,10.882994164994306,54084,49836,52024,50822
1.9791209999999992,0.3697551488876343,-0.6979609131813049,0.21819767355918884,0.6806284189224243,0.09316940605640411,-0.5161097049713135,1.1141327096653495,-0.6155481406588107,-0.7180392294202377,13.037914331313791,-3.783912904191984,10.882994164994306,54424,49845,51599,50778
1.9801919999999955,0.3697551488876343,-0.6979609131813049,0.21819767355918884,0.6806284189224243,0.09316940605640411,-0.5161097049713135,1.1615330489061522,-0.662925709872293,-0.7201635664427666,13.037914331313791,-3.783912904191984,10.882994164994306,54424,49845,51599,50778
1.9828830000000017,0.36988022923469543,-0.6964200735092163,0.21861708164215088,0.6809956431388855,0.10141990333795547,-0.5136997699737549,1.2014090925401266,-0.7572290430203259,-0.7160118980404148,13.05084470398844,-3.8346870528999917,10.871385625877837,54830,50409,51339,50620
1.9839890000000013,0.36988022923469543,-0.6964200735092163,0.21861708164215088,0.6809956431388855,0.10141990333795547,-0.5136997699737549,1.226228954951338,-0.8228507970184779,-0.7319535137466019,13.05084470398844,-3.8346870528999917,10.871385625877837,54830,50409,51339,50620
1.9868380000000034,0.37686124444007874,-0.6953462958335876,0.21387825906276703,0.7150708436965942,0.11275417357683182,-0.4339205026626587,1.2269762379532143,-0.8527867916208134,-0.7526039311551853,12.780866517467452,-3.470955670252779,10.750759852522178,55027,50713,50983,50360
1.9879619999999996,0.37686124444007874,-0.6953462958335876,0.21387825906276703,0.7150708436965942,0.11275417357683182,-0.4339205026626587,1.2243338495196376,-0.8963488499405392,-0.7789113687722878,12.780866517467452,-3.470955670252779,10.750759852522178,55027,50713,50983,50360
1.9908010000000067,0.377450555562973,-0.6941267251968384,0.21394290030002594,0.7178360223770142,0.11914931982755661,-0.43346622586250305,1.2310886913085146,-0.9422164068159466,-0.8143411983873478,12.790597187660955,-3.5114453930985814,10.75866152623724,55300,51041,51113,50719
1.9919459999999962,0.377450555562973,-0.6941267251968384,0.21394290030002594,0.7178360223770142,0.11914931982755661,-0.43346622586250305,1.2486696824027272,-1.0161875037266332,-0.852060880486685,12.790597187660955,-3.5114453930985814,10.75866152623724,55300,51041,51113,50719
1.9948120000000054,0.377450555562973,-0.6941267251968384,0.21394290030002594,0.7178360223770142,0.11914931982755661,-0.43346622586250305,1.2574543855744627,-1.1322669058969987,-0.8788671281759594,12.790597187660955,-3.5114453930985814,10.75866152623724,55133,51460,51325,50475
1.995926999999996,0.3847998380661011,-0.6928801536560059,0.21001559495925903,0.7517982721328735,0.1295081079006195,-0.35181066393852234,1.2547344991531646,-1.2502686443212108,-0.9088183693755355,12.485417002467635,-3.1010508387705413,10.57567976097462,55133,51460,51325,50475
1.9987590000000055,0.3847998380661011,-0.6928801536560059,0.21001559495925903,0.7517982721328735,0.1295081079006195,-0.35181066393852234,1.2721205468555834,-1.3469267445050916,-0.9422498960666544,12.485417002467635,-3.1010508387705413,10.57567976097462,55024,51634,51687,50511
1.9998699999999954,0.3847998380661011,-0.6928801536560059,0.21001559495925903,0.7517982721328735,0.1295081079006195,-0.35181066393852234,1.302827326856415,-1.4289114928729085,-0.9678645789052001,12.485417002467635,-3.1010508387705413,10.57567976097462,55024,51634,51687,50511
2.0026659999999974,0.38490140438079834,-0.6913836002349854,0.21000801026821136,0.7520279288291931,0.1372951865196228,-0.3518124222755432,1.3076419226331149,-1.5121266216643419,-0.9958492087978071,12.496433361997077,-3.149449749424928,10.567770162504631,55046,51972,51879,50461
2.0037770000000017,0.38490140438079834,-0.6913836002349854,0.21000801026821136,0.7520279288291931,0.1372951865196228,-0.3518124222755432,1.2797505033786605,-1.568467791895786,-1.0105776214694087,12.496433361997077,-3.149449749424928,10.567770162504631,55046,51972,51879,50461
2.006777000000002,0.39259085059165955,-0.6899608373641968,0.2069048285484314,0.7854692339897156,0.1465301662683487,-0.26856863498687744,1.2326606221419338,-1.6576626494408286,-1.0106850134403662,12.142536438843967,-2.699551587016644,10.260893734225748,54991,52095,51849,50282
2.0078889999999956,0.39259085059165955,-0.6899608373641968,0.2069048285484314,0.7854692339897156,0.1465301662683487,-0.26856863498687744,1.1779455780720924,-1.8147314963179035,-1.0096365934982292,12.142536438843967,-2.699551587016644,10.260893734225748,54991,52095,51849,50282
2.0105880000000034,0.39280110597610474,-0.6884220838546753,0.20695500075817108,0.7862743139266968,0.1545734852552414,-0.2682562470436096,1.1233557025734846,-1.9354685674977359,-1.0278548124622704,12.153985521229602,-2.7505427047732183,10.256811710825202,54708,52220,52586,50666
2.0116630000000004,0.39280110597610474,-0.6884220838546753,0.20695500075817108,0.7862743139266968,0.1545734852552414,-0.2682562470436096,1.0719320592948722,-1.99875832448736,-1.075277855151366,12.153985521229602,-2.7505427047732183,10.256811710825202,54708,52220,52586,50666
2.014600000000006,0.39280110597610474,-0.6884220838546753,0.20695500075817108,0.7862743139266968,0.1545734852552414,-0.2682562470436096,1.047164594578108,-2.0259429407885072,-1.129248745433612,12.153985521229602,-2.7505427047732183,10.256811710825202,54357,52162,52853,50833
2.015717000000004,0.40082859992980957,-0.6868326663970947,0.2046913206577301,0.8186323046684265,0.16259855031967163,-0.1841629147529602,1.0284671397759069,-2.063225464994908,-1.1538680718147405,11.78102443985893,-2.3111635571943054,9.807912766428682,54357,52162,52853,50833
2.018554999999993,0.40082859992980957,-0.6868326663970947,0.2046913206577301,0.8186323046684265,0.16259855031967163,-0.1841629147529602,0.9919971460180893,-2.1165829626990815,-1.1546457148530436,11.78102443985893,-2.3111635571943054,9.807912766428682,54379,51955,52790,51008
2.0196760000000067,0.40082859992980957,-0.6868326663970947,0.2046913206577301,0.8186323046684265,0.16259855031967163,-0.1841629147529602,0.9480803546411649,-2.150349182160196,-1.153260471612039,11.78102443985893,-2.3111635571943054,9.807912766428682,54379,51955,52790,51008
2.0224670000000042,0.4014349579811096,-0.6853607296943665,0.20485302805900574,0.8215060830116272,0.1702839583158493,-0.1832217574119568,0.9145749918088235,-2.155669245911793,-1.1758992050904755,11.791582271962504,-2.3602614509931117,9.817155894475189,54464,51708,52693,51365
2.0235829999999986,0.4014349579811096,-0.6853607296943665,0.20485302805900574,0.8215060830116272,0.1702839583158493,-0.1832217574119568,0.8876378497519718,-2.1176796524359762,-1.229352576593892,11.791582271962504,-2.3602614509931117,9.817155894475189,54464,51708,52693,51365
2.0264210000000022,0.40980780124664307,-0.6836203336715698,0.20344145596027374,0.8523590564727783,0.1771368384361267,-0.09875186532735825,0.858581630415744,-2.0891308318664357,-1.285603199348273,11.391720498474323,-1.9611391373162737,9.28120983350002,54771,51464,52020,51492
2.0275739999999933,0.40980780124664307,-0.6836203336715698,0.20344145596027374,0.8523590564727783,0.1771368384361267,-0.09875186532735825,0.8160339035762021,-2.1503429237316345,-1.3227123517677097,11.391720498474323,-1.9611391373162737,9.28120983350002,54771,51464,52020,51492
2.030524999999994,0.40990525484085083,-0.6827794909477234,0.20373308658599854,0.8525898456573486,0.1813955157995224,-0.0971035286784172,0.7546752046929944,-2.270498227371339,-1.3357091105195145,11.396930785207639,-1.985309670420907,9.274810139340923,54888,51545,52112,51869
2.0315939999999975,0.40990525484085083,-0.6827794909477234,0.20373308658599854,0.8525898456573486,0.1813955157995224,-0.0971035286784172,0.7088590468266255,-2.350313697873232,-1.3506466479157144,11.396930785207639,-1.985309670420907,9.274810139340923,54888,51545,52112,51869
2.034383000000002,0.40990525484085083,-0.6827794909477234,0.20373308658599854,0.8525898456573486,0.1813955157995224,-0.0971035286784172,0.6569187502965376,-2.3850466448100454,-1.3759971451741242,11.396930785207639,-1.985309670420907,9.274810139340923,54582,51934,52505,51768
2.0354569999999947,0.4185808598995209,-0.6809337735176086,0.20318777859210968,0.8817633390426636,0.18715128302574158,-0.011620588600635529,0.5996521981653185,-2.427887852001714,-1.3875961438278008,10.963917026270831,-1.6375997760950405,8.695013418166143,54582,51934,52505,51768
2.0383390000000072,0.4185808598995209,-0.6809337735176086,0.20318777859210968,0.8817633390426636,0.18715128302574158,-0.011620588600635529,0.5857938402218459,-2.449870915219773,-1.412911354201767,10.963917026270831,-1.6375997760950405,8.695013418166143,54515,52063,52658,51836
2.039407999999996,0.4185808598995209,-0.6809337735176086,0.20318777859210968,0.8817633390426636,0.18715128302574158,-0.011620588600635529,0.6018120218093728,-2.437029685075629,-1.4662125260488854,10.963917026270831,-1.6375997760950405,8.695013418166143,54515,52063,52658,51836
2.042259999999995,0.4187953472137451,-0.6799297332763672,0.203090637922287,0.8825175166130066,0.19230633974075317,-0.012088730931282043,0.634374092983608,-2.4191625373222876,-1.509132695966875,10.970883331948093,-1.6691305694887608,8.6935250005531,54784,52180,52386,51918
2.0433830000000017,0.4187953472137451,-0.6799297332763672,0.203090637922287,0.8825175166130066,0.19230633974075317,-0.012088730931282043,0.6444537582353944,-2.4153118727021416,-1.5178952949015625,10.970883331948093,-1.6691305694887608,8.6935250005531,54784,52180,52386,51918
2.0462079999999987,0.42776140570640564,-0.6779798269271851,0.20340020954608917,0.909825325012207,0.19713042676448822,0.07434913516044617,0.5981277381783299,-2.44553369106847,-1.5185581556968832,10.512312412444782,-1.3626750694488083,8.044064315575344,54892,52292,52016,51851
2.0473580000000076,0.42776140570640564,-0.6779798269271851,0.20340020954608917,0.909825325012207,0.19713042676448822,0.07434913516044617,0.5564665443761617,-2.459373872937503,-1.5303212050737087,10.512312412444782,-1.3626750694488083,8.044064315575344,54892,52292,52016,51851
2.050164000000004,0.4278823137283325,-0.6769515872001648,0.20319218933582306,0.9101244807243347,0.2024434208869934,0.07325595617294312,0.5688074664200208,-2.4643638378719843,-1.5504749429389924,10.51910537457013,-1.3957796010588348,8.041198635499164,55144,52293,51759,52297
2.051279999999999,0.4278823137283325,-0.6769515872001648,0.20319218933582306,0.9101244807243347,0.2024434208869934,0.07325595617294312,0.5967323083461555,-2.5151748209418243,-1.5650067477431189,10.51910537457013,-1.3957796010588348,8.041198635499164,55144,52293,51759,52297
2.0541670000000014,0.4278823137283325,-0.6769515872001648,0.20319218933582306,0.9101244807243347,0.2024434208869934,0.07325595617294312,0.5992686363893198,-2.5765471019465913,-1.5624598336346216,10.51910537457013,-1.3957796010588348,8.041198635499164,55109,52737,51731,51973
2.0552409999999943,0.4371132254600525,-0.6749048233032227,0.2043517380952835,0.9351767301559448,0.20639248192310333,0.15898273885250092,0.5955897456594843,-2.567026034733449,-1.5579770677297458,10.03820361841401,-1.1018963768358838,7.373776802916953,55109,52737,51731,51973
2.058271999999997,0.4371132254600525,-0.6749048233032227,0.2043517380952835,0.9351767301559448,0.20639248192310333,0.15898273885250092,0.6087319795858346,-2.5696361989178356,-1.5577199395264985,10.03820361841401,-1.1018963768358838,7.373776802916953,55165,52774,51528,51995
2.059343999999997,0.4371132254600525,-0.6749048233032227,0.2043517380952835,0.9351767301559448,0.20639248192310333,0.15898273885250092,0.6226208973028159,-2.64339244530758,-1.55005682664785,10.03820361841401,-1.1018963768358838,7.373776802916953,55165,52774,51528,51995
2.0620339999999997,0.43757134675979614,-0.6733949780464172,0.2046898603439331,0.9372636079788208,0.21431800723075867,0.16084061563014984,0.6499051158287321,-2.7247874366519986,-1.5369182545679987,10.048170554900311,-1.1516273708568414,7.3780580543065,55342,53279,51617,51795
2.0631440000000003,0.43757134675979614,-0.6733949780464172,0.2046898603439331,0.9372636079788208,0.21431800723075867,0.16084061563014984,0.7078090289878345,-2.743916922762038,-1.5292394290389186,10.048170554900311,-1.1516273708568414,7.3780580543065,55342,53279,51617,51795
2.0659909999999946,0.4470626711845398,-0.6712333559989929,0.20672424137592316,0.9600695967674255,0.21746864914894104,0.24636554718017578,0.7660745328439423,-2.6775858358075433,-1.5290889604373292,9.566649599684911,-0.8434842113976838,6.664525541856672,55600,53450,50939,51475
2.0671600000000034,0.4470626711845398,-0.6712333559989929,0.20672424137592316,0.9600695967674255,0.21746864914894104,0.24636554718017578,0.8064615039330485,-2.6066139243374766,-1.5358460659131328,9.566649599684911,-0.8434842113976838,6.664525541856672,55600,53450,50939,51475
2.0699640000000072,0.44702672958374023,-0.6705944538116455,0.2068684995174408,0.9595131278038025,0.2206052839756012,0.24720832705497742,0.8095539000118213,-2.624298379240039,-1.5430180918867706,9.569702973614685,-0.8600946880710841,6.654571037308175,55952,53363,50454,51865
2.0710819999999948,0.44702672958374023,-0.6705944538116455,0.2068684995174408,0.9595131278038025,0.2206052839756012,0.24720832705497742,0.800681778577304,-2.678610353878897,-1.5439788272500168,9.569702973614685,-0.8600946880710841,6.654571037308175,55952,53363,50454,51865
2.0739619999999994,0.44702672958374023,-0.6705944538116455,0.2068684995174408,0.9595131278038025,0.2206052839756012,0.24720832705497742,0.8050172716738986,-2.7155667740098175,-1.5481808959759982,9.569702973614685,-0.8600946880710841,6.654571037308175,55827,53492,50461,51731
2.0750709999999963,0.45672887563705444,-0.6683746576309204,0.20976725220680237,0.9799829125404358,0.22277407348155975,0.33284875750541687,0.8085542824966601,-2.7378584975982165,-1.5505543051394768,9.09077551742012,-0.5107528131792962,5.940749503558238,55827,53492,50461,51731
2.0779060000000027,0.45672887563705444,-0.6683746576309204,0.20976725220680237,0.9799829125404358,0.22277407348155975,0.33284875750541687,0.7975943759255751,-2.7579810764787465,-1.555013901542869,9.09077551742012,-0.5107528131792962,5.940749503558238,55838,53351,50319,51903
2.0790120000000023,0.45672887563705444,-0.6683746576309204,0.20976725220680237,0.9799829125404358,0.22277407348155975,0.33284875750541687,0.7782279350575462,-2.776118268766622,-1.564996228256813,9.09077551742012,-0.5107528131792962,5.940749503558238,55838,53351,50319,51903
2.0819419999999953,0.45686638355255127,-0.6671410202980042,0.2098887860774994,0.9803361892700195,0.22918696701526642,0.33352842926979065,0.7459807161031855,-2.8354841242061233,-1.5679993418600409,9.09793692431741,-0.5500526182815996,5.9360963768710695,55876,53452,50424,51928
2.0830149999999996,0.45686638355255127,-0.6671410202980042,0.2098887860774994,0.9803361892700195,0.22918696701526642,0.33352842926979065,0.7225092787309084,-2.9223436557912756,-1.5561097923314366,9.09793692431741,-0.5500526182815996,5.9360963768710695,55876,53452,50424,51928
2.085793000000005,0.46676555275917053,-0.6648402810096741,0.213655024766922,0.9985032081604004,0.23037908971309662,0.4200168251991272,0.7213571952433401,-2.9840048897743165,-1.5322883490128958,8.618241607613086,-0.2053299413465196,5.181287819039911,55691,53691,50606,51683
2.086903999999995,0.46676555275917053,-0.6648402810096741,0.213655024766922,0.9985032081604004,0.23037908971309662,0.4200168251991272,0.7086282173391428,-3.0528119175942576,-1.504750064918986,8.618241607613086,-0.2053299413465196,5.181287819039911,55691,53691,50606,51683
2.089748000000007,0.46688392758369446,-0.6638850569725037,0.21331416070461273,0.9987674951553345,0.23527158796787262,0.4181910753250122,0.6956194743624329,-3.1197627221344137,-1.4930597198399196,8.623865612429041,-0.23508168860150705,5.179979934622597,55528,53815,51136,51984
2.090816000000006,0.46688392758369446,-0.6638850569725037,0.21331416070461273,0.9987674951553345,0.23527158796787262,0.4181910753250122,0.6742555960978172,-3.161352776245963,-1.4900038756471083,8.623865612429041,-0.23508168860150705,5.179979934622597,55528,53815,51136,51984
2.093751999999993,0.46688392758369446,-0.6638850569725037,0.21331416070461273,0.9987674951553345,0.23527158796787262,0.4181910753250122,0.6532283413949875,-3.198225040486437,-1.4743085357627264,8.623865612429041,-0.23508168860150705,5.179979934622597,55345,54081,51280,51685
2.0948739999999964,0.47695499658584595,-0.6615285873413086,0.21792533993721008,1.0143382549285889,0.2354857325553894,0.5043419003486633,0.6260461219388213,-3.2600077146151856,-1.4533988596220235,8.165164178423813,0.09282779741972509,4.336939231458168,55345,54081,51280,51685
2.0977050000000017,0.47695499658584595,-0.6615285873413086,0.21792533993721008,1.0143382549285889,0.2354857325553894,0.5043419003486633,0.581320328801758,-3.334831888602052,-1.448005425782395,8.165164178423813,0.09282779741972509,4.336939231458168,55119,53985,51503,51709
2.098816000000006,0.47695499658584595,-0.6615285873413086,0.21792533993721008,1.0143382549285889,0.2354857325553894,0.5043419003486633,0.5382218935383013,-3.3833879731769216,-1.4620292326085889,8.165164178423813,0.09282779741972509,4.336939231458168,55119,53985,51503,51709
2.1016300000000046,0.47697481513023376,-0.6607349514961243,0.21796457469463348,1.0140624046325684,0.2395654171705246,0.5045847296714783,0.5146987575513631,-3.392812367642494,-1.4736920139703729,8.168594083335988,0.06835481882366427,4.3297483449019,55226,53915,51399,51779
2.1027459999999993,0.47697481513023376,-0.6607349514961243,0.21796457469463348,1.0140624046325684,0.2395654171705246,0.5045847296714783,0.5097252043470992,-3.3550135896587814,-1.4759106934745179,8.168594083335988,0.06835481882366427,4.3297483449019,55226,53915,51399,51779
2.105572,0.4871845245361328,-0.6583403944969177,0.22343234717845917,1.026697039604187,0.2388715147972107,0.5892536044120789,0.4979623879968691,-3.366979172436507,-1.4718124880310495,7.729527442168317,0.362309485494629,3.4087100476541794,55438,53769,50730,51694
2.1067250000000057,0.4871845245361328,-0.6583403944969177,0.22343234717845917,1.026697039604187,0.2388715147972107,0.5892536044120789,0.45858578693582536,-3.469918604367449,-1.4547934239268436,7.729527442168317,0.362309485494629,3.4087100476541794,55438,53769,50730,51694
2.1096129999999977,0.4876055121421814,-0.6576455235481262,0.22372843325138092,1.0286028385162354,0.24234069883823395,0.5908952355384827,0.41270637899356705,-3.5688742136237415,-1.4455394717710364,7.732052852204901,0.3431343805293043,3.4147306432343534,55365,53842,51127,52009
2.110683999999994,0.4876055121421814,-0.6576455235481262,0.22372843325138092,1.0286028385162354,0.24234069883823395,0.5908952355384827,0.3815578804364322,-3.6291825617730216,-1.4567346020454024,7.732052852204901,0.3431343805293043,3.4147306432343534,55365,53842,51127,52009
2.1135390000000043,0.4876055121421814,-0.6576455235481262,0.22372843325138092,1.0286028385162354,0.24234069883823395,0.5908952355384827,0.36395505142128093,-3.6769668622639866,-1.4671068155429339,7.732052852204901,0.3431343805293043,3.4147306432343534,55195,54206,51399,51742
2.114615000000005,0.4979461133480072,-0.6552276015281677,0.23006141185760498,1.0382561683654785,0.2408255636692047,0.6759633421897888,0.341733169232469,-3.702428546497907,-1.465918646222595,7.301067110719158,0.5992776230853318,2.434663635130783,55195,54206,51399,51742
2.1175,0.4979461133480072,-0.6552276015281677,0.23006141185760498,1.0382561683654785,0.2408255636692047,0.6759633421897888,0.3126428947238018,-3.7051047570773274,-1.4635941060651194,7.301067110719158,0.5992776230853318,2.434663635130783,55142,54270,51369,51716
2.118600000000006,0.4979461133480072,-0.6552276015281677,0.23006141185760498,1.0382561683654785,0.2408255636692047,0.6759633421897888,0.2718084459925351,-3.6963168581122843,-1.4694294914876467,7.301067110719158,0.5992776230853318,2.434663635130783,55142,54270,51369,51716
2.1214159999999973,0.49796992540359497,-0.6545913219451904,0.23002994060516357,1.0379470586776733,0.2439899742603302,0.6758410334587097,0.23154289840437975,-3.714081474163658,-1.4717685458730632,7.303454007869654,0.5814854938715169,2.4275659809063623,55226,54206,51298,51819
2.122539000000004,0.49796992540359497,-0.6545913219451904,0.23002994060516357,1.0379470586776733,0.2439899742603302,0.6758410334587097,0.18772074911469402,-3.8000389930876004,-1.4644094328328472,7.303454007869654,0.5814854938715169,2.4275659809063623,55226,54206,51298,51819
2.1253739999999963,0.508388340473175,-0.6521607637405396,0.2372158318758011,1.0443789958953857,0.24176925420761108,0.7615721821784973,0.12675652264557596,-3.9225116463498373,-1.4505669872768878,6.876003963892163,0.7942324345140273,1.3821776938961678,54991,54378,51455,51551
2.1265219999999974,0.508388340473175,-0.6521607637405396,0.2372158318758011,1.0443789958953857,0.24176925420761108,0.7615721821784973,0.08045028488198361,-4.005201466616253,-1.4386562656176174,6.876003963892163,0.7942324345140273,1.3821776938961678,54991,54378,51455,51551
2.1293209999999965,0.5081821084022522,-0.6515587568283081,0.2371039092540741,1.0428379774093628,0.24479293823242188,0.7610102295875549,0.03457278900616418,-4.0673045190241375,-1.4315048791424276,6.879337225363474,0.7768208114482877,1.3678309790832754,54737,54375,51879,51891
2.130429000000004,0.5081821084022522,-0.6515587568283081,0.2371039092540741,1.0428379774093628,0.24479293823242188,0.7610102295875549,-0.01398167166461896,-4.11750537188824,-1.4329717482708433,6.879337225363474,0.7768208114482877,1.3678309790832754,54737,54375,51879,51891
2.133327999999994,0.5081821084022522,-0.6515587568283081,0.2371039092540741,1.0428379774093628,0.24479293823242188,0.7610102295875549,-0.04122254620349692,-4.1287897180591235,-1.4392753174130064,6.879337225363474,0.7768208114482877,1.3678309790832754,54473,54643,52157,51538
2.134399000000005,0.5186324119567871,-0.6491232514381409,0.2451409250497818,1.045751690864563,0.24203835427761078,0.8466039299964905,-0.05841903509295092,-4.14907714661113,-1.4347251735325515,6.464772635080904,0.9272883510185339,0.22514206370630713,54473,54643,52157,51538
2.1373559999999996,0.5186324119567871,-0.6491232514381409,0.2451409250497818,1.045751690864563,0.24203835427761078,0.8466039299964905,-0.0910699226895404,-4.213829511671425,-1.4325681462076418,6.464772635080904,0.9272883510185339,0.22514206370630713,54145,54655,52351,51459
2.138422000000006,0.5186324119567871,-0.6491232514381409,0.2451409250497818,1.045751690864563,0.24203835427761078,0.8466039299964905,-0.13452245018705836,-4.297964096829208,-1.4407368602192419,6.464772635080904,0.9272883510185339,0.22514206370630713,54145,54655,52351,51459
2.141199999999997,0.5188198089599609,-0.6485406756401062,0.24506783485412598,1.0463658571243286,0.24497252702713013,0.8462367057800293,-0.18614813584624543,-4.382693099542297,-1.456267350432148,6.466622951611762,0.9103014820579023,0.2250125129210897,54222,54885,52398,51250
2.142297000000006,0.5188198089599609,-0.6485406756401062,0.24506783485412598,1.0463658571243286,0.24497252702713013,0.8462367057800293,-0.26440102986804787,-4.486285005940308,-1.4721499105411626,6.466622951611762,0.9103014820579023,0.2250125129210897,54222,54885,52398,51250
2.145142000000007,0.5292870998382568,-0.6461055278778076,0.2539576590061188,1.0455256700515747,0.2418646663427353,0.9318990111351013,-0.33656177644872587,-4.564413630207745,-1.4874818620948032,6.053326200038124,1.007806595875942,-0.9955561691578763,53910,55138,52472,50649
2.146312999999995,0.5292870998382568,-0.6461055278778076,0.2539576590061188,1.0455256700515747,0.2418646663427353,0.9318990111351013,-0.3357317357159754,-4.536442981910861,-1.5042065137405007,6.053326200038124,1.007806595875942,-0.9955561691578763,53910,55138,52472,50649
2.1491159999999945,0.5291332006454468,-0.6455325484275818,0.25398024916648865,1.044220209121704,0.24470765888690948,0.9320677518844604,-0.29969190905323284,-4.4669677669734185,-1.5095719843886835,6.056604520030894,0.9920880603464391,-1.0092750793884608,53899,54819,52307,51201
2.1502330000000076,0.5291332006454468,-0.6455325484275818,0.25398024916648865,1.044220209121704,0.24470765888690948,0.9320677518844604,-0.30920618520559545,-4.472115923676651,-1.5089103220158533,6.056604520030894,0.9920880603464391,-1.0092750793884608,53899,54819,52307,51201
2.153120999999999,0.5291332006454468,-0.6455325484275818,0.25398024916648865,1.044220209121704,0.24470765888690948,0.9320677518844604,-0.3488784637266652,-4.575717683770695,-1.5086906112259217,6.056604520030894,0.9920880603464391,-1.0092750793884608,53844,55083,52350,50837
2.154229999999996,0.5395591855049133,-0.6431013941764832,0.2637307941913605,1.0393190383911133,0.24140825867652893,1.018166422843933,-0.3772692922645367,-4.700715812694654,-1.511523415677439,5.627640424913548,1.0325931165005178,-2.3045007384281506,53844,55083,52350,50837
2.1570669999999956,0.5395591855049133,-0.6431013941764832,0.2637307941913605,1.0393190383911133,0.24140825867652893,1.018166422843933,-0.4101980474313623,-4.750570188300938,-1.5302466365631866,5.627640424913548,1.0325931165005178,-2.3045007384281506,53478,55275,52512,50625
2.1581659999999974,0.5395591855049133,-0.6431013941764832,0.2637307941913605,1.0393190383911133,0.24140825867652893,1.018166422843933,-0.4383994919262155,-4.722725241207505,-1.5542783364497892,5.627640424913548,1.0325931165005178,-2.3045007384281506,53478,55275,52512,50625
2.1610639999999983,0.5397840142250061,-0.642530620098114,0.26387137174606323,1.0400460958480835,0.24422530829906464,1.0189615488052368,-0.4919360872136969,-4.764270554212741,-1.5586132969141655,5.630908888374928,1.0174750735188762,-2.305644063636702,53672,55367,52232,50469
2.1621300000000048,0.5397840142250061,-0.642530620098114,0.26387137174606323,1.0400460958480835,0.24422530829906464,1.0189615488052368,-0.5548961781498828,-4.884844107301643,-1.5531976256794349,5.630908888374928,1.0174750735188762,-2.305644063636702,53672,55367,52232,50469
2.164947,0.550147533416748,-0.6401046514511108,0.2744884490966797,1.030932068824768,0.24090752005577087,1.104521632194519,-0.6160368972978675,-4.977345811972238,-1.5543045685865264,5.190891160318441,1.0212207516711211,-3.667410451251807,53160,55726,52411,49485
2.166072,0.550147533416748,-0.6401046514511108,0.2744884490966797,1.030932068824768,0.24090752005577087,1.104521632194519,-0.6546255022818703,-4.991136192728885,-1.5491297802723933,5.190891160318441,1.0212207516711211,-3.667410451251807,53160,55726,52411,49485
2.168899000000005,0.5500659346580505,-0.639531672000885,0.2742343842983246,1.0299997329711914,0.2437952607870102,1.103169322013855,-0.6623015314918057,-4.934005528392287,-1.5463583616840024,5.193241522740943,1.0045713395805895,-3.6775353641937762,52538,55305,52895,50378
2.170002999999997,0.5500659346580505,-0.639531672000885,0.2742343842983246,1.0299997329711914,0.2437952607870102,1.103169322013855,-0.6548308985809427,-4.853192970378269,-1.5672753615177029,5.193241522740943,1.0045713395805895,-3.6775353641937762,52538,55305,52895,50378
2.1729079999999956,0.5500659346580505,-0.639531672000885,0.2742343842983246,1.0299997329711914,0.2437952607870102,1.103169322013855,-0.6699308222246102,-4.840725648051173,-1.5873504029727747,5.193241522740943,1.0045713395805895,-3.6775353641937762,52709,55205,52403,50437
2.174034,0.5603070855140686,-0.6371097564697266,0.2856906056404114,1.0164557695388794,0.2406201809644699,1.188076138496399,-0.7050041211487358,-4.909340928272628,-1.590808650806297,4.7427802512590285,0.9430706263764795,-5.101003373995825,52709,55205,52403,50437
2.1768600000000005,0.5603070855140686,-0.6371097564697266,0.2856906056404114,1.0164557695388794,0.2406201809644699,1.188076138496399,-0.7308672769169858,-4.979358096491901,-1.593953178263408,4.7427802512590285,0.9430706263764795,-5.101003373995825,52369,55192,52265,50288
2.1779919999999984,0.5601423978805542,-0.6365343928337097,0.28585225343704224,1.0150538682937622,0.24349349737167358,1.1889903545379639,-0.7519806848810795,-4.991576146940966,-1.6071635225346372,4.745214423848544,0.9269590037598646,-5.1157878668336725,52369,55192,52265,50288
2.180779999999999,0.5601423978805542,-0.6365343928337097,0.28585225343704224,1.0150538682937622,0.24349349737167358,1.1889903545379639,-0.7907004505487688,-5.006180922358961,-1.6140709634539756,4.745214423848544,0.9269590037598646,-5.1157878668336725,52558,55258,51895,49984
2.181889999999999,0.5601423978805542,-0.6365343928337097,0.28585225343704224,1.0150538682937622,0.24349349737167358,1.1889903545379639,-0.8260861382687607,-5.012633229048005,-1.6032321641334621,4.745214423848544,0.9269590037598646,-5.1157878668336725,52558,55258,51895,49984
2.1847290000000066,0.5702113509178162,-0.6341142058372498,0.29816311597824097,0.9969548583030701,0.24064061045646667,1.273097276687622,-0.8414069711248503,-4.975748980582626,-1.589216213632484,4.2764492325292585,0.825223572431931,-6.549108927122704,52439,55300,51066,49140
2.1858500000000056,0.5702113509178162,-0.6341142058372498,0.29816311597824097,0.9969548583030701,0.24064061045646667,1.273097276687622,-0.8659964701017698,-4.961431293930142,-1.5903141017918694,4.2764492325292585,0.825223572431931,-6.549108927122704,52439,55300,51066,49140
2.188769,0.569575309753418,-0.634056806564331,0.2980795204639435,0.9929309487342834,0.2407495677471161,1.2727538347244263,-0.9188812567124544,-5.01656991377136,-1.605525811622293,4.279165518687527,0.8265918144270866,-6.580308701815567,51846,55112,51582,49549
2.1898399999999967,0.569575309753418,-0.634056806564331,0.2980795204639435,0.9929309487342834,0.2407495677471161,1.2727538347244263,-0.9864069711529313,-5.092875337956529,-1.6236297143965426,4.279165518687527,0.8265918144270866,-6.580308701815567,51846,55112,51582,49549
2.192699999999997,0.569575309753418,-0.634056806564331,0.2980795204639435,0.9929309487342834,0.2407495677471161,1.2727538347244263,-1.0295170244566434,-5.127852230449193,-1.6368608313242743,4.279165518687527,0.8265918144270866,-6.580308701815567,51214,55316,52219,49288
2.1937740000000048,0.5793999433517456,-0.6316624283790588,0.3112238347530365,0.9702103734016418,0.23831114172935486,1.355939269065857,-1.0521175415734374,-5.108956569882863,-1.6414866089796873,3.7994841293104504,0.6677358982786934,-8.03251585649973,51214,55316,52219,49288
2.196649999999994,0.5793999433517456,-0.6316624283790588,0.3112238347530365,0.9702103734016418,0.23831114172935486,1.355939269065857,-1.0723102281696635,-5.070315167730249,-1.6458218357601728,3.7994841293104504,0.6677358982786934,-8.03251585649973,50541,55130,51971,49354
2.197773000000001,0.5793999433517456,-0.6316624283790588,0.3112238347530365,0.9702103734016418,0.23831114172935486,1.355939269065857,-1.1043516513507883,-5.02456951705374,-1.6501416162063358,3.7994841293104504,0.6677358982786934,-8.03251585649973,50541,55130,51971,49354
2.2005650000000023,0.5791870951652527,-0.6307989954948425,0.3111072778701782,0.9685893058776855,0.24278387427330017,1.3552922010421753,-1.1416064786818523,-5.002469008431609,-1.6540470087868826,3.802297272987697,0.640804515064963,-8.047167383307094,50715,54913,51515,49224
2.2016860000000014,0.5791870951652527,-0.6307989954948425,0.3111072778701782,0.9685893058776855,0.24278387427330017,1.3552922010421753,-1.1727536123689284,-4.984484148958085,-1.66357473390275,3.802297272987697,0.640804515064963,-8.047167383307094,50715,54913,51515,49224
2.2045120000000025,0.5887455344200134,-0.6283812522888184,0.32507094740867615,0.941324770450592,0.24104081094264984,1.4371843338012695,-1.20731119014796,-4.954073512470471,-1.6686050457277462,3.295506504358927,0.41470490267503496,-9.511445023512614,50374,54528,50474,48875
2.2056619999999967,0.5887455344200134,-0.6283812522888184,0.32507094740867615,0.941324770450592,0.24104081094264984,1.4371843338012695,-1.2625085326912149,-4.934378903577117,-1.6603353979108322,3.295506504358927,0.41470490267503496,-9.511445023512614,50374,54528,50474,48875
2.208479999999996,0.5883519053459167,-0.628184974193573,0.3250350058078766,0.9386094212532043,0.24188551306724548,1.4370657205581665,-1.3164520589932605,-4.8741808102969655,-1.648296045570911,3.2986004939084803,0.4116468055589008,-9.534254041901042,50001,53970,50204,49820
2.2095840000000027,0.5883519053459167,-0.628184974193573,0.3250350058078766,0.9386094212532043,0.24188551306724548,1.4370657205581665,-1.3678232379983986,-4.7804471273061,-1.6492669009462995,3.2986004939084803,0.4116468055589008,-9.534254041901042,50001,53970,50204,49820
2.212572,0.5883519053459167,-0.628184974193573,0.3250350058078766,0.9386094212532043,0.24188551306724548,1.4370657205581665,-1.4071228404144251,-4.715091556258902,-1.6601734777165553,3.2986004939084803,0.4116468055589008,-9.534254041901042,50082,53676,49829,50029
2.2136440000000004,0.597588062286377,-0.6257725358009338,0.3398078978061676,0.9069184064865112,0.24098099768161774,1.5171623229980469,-1.44053605787305,-4.720914291666252,-1.6584425561660583,2.7705714393236125,0.11224231709080372,-10.95038760305782,50082,53676,49829,50029
2.2164459999999964,0.597588062286377,-0.6257725358009338,0.3398078978061676,0.9069184064865112,0.24098099768161774,1.5171623229980469,-1.4964380728407396,-4.787147107976522,-1.6351023460564948,2.7705714393236125,0.11224231709080372,-10.95038760305782,48945,53559,50092,49856
2.2175149999999992,0.597588062286377,-0.6257725358009338,0.3398078978061676,0.9069184064865112,0.24098099768161774,1.5171623229980469,-1.564522185582779,-4.807468624990481,-1.609288325610357,2.7705714393236125,0.11224231709080372,-10.95038760305782,48945,53559,50092,49856
2.220350999999995,0.5972773432731628,-0.6253723502159119,0.3393874764442444,0.9047686457633972,0.24295039474964142,1.514897346496582,-1.6327936517075052,-4.769630432222635,-1.5821965204731987,2.774187727546185,0.10175852024593748,-10.967928764992347,48561,53603,50147,49493
2.2214630000000035,0.5972773432731628,-0.6253723502159119,0.3393874764442444,0.9047686457633972,0.24295039474964142,1.514897346496582,-1.695823883648901,-4.732013814457484,-1.5554304199373574,2.774187727546185,0.10175852024593748,-10.967928764992347,48561,53603,50147,49493
2.224312000000005,0.6061538457870483,-0.6229444146156311,0.354929119348526,0.8688992261886597,0.24313318729400635,1.5929975509643555,-1.7425445176004881,-4.707586235674841,-1.5339474983720152,2.2320919346224746,-0.2869636363138206,-12.348982771606563,47654,53308,49358,48636
2.2254949999999956,0.6061538457870483,-0.6229444146156311,0.354929119348526,0.8688992261886597,0.24313318729400635,1.5929975509643555,-1.7626918638791556,-4.639587743561847,-1.5083700997887306,2.2320919346224746,-0.2869636363138206,-12.348982771606563,47654,53308,49358,48636
2.2282719999999974,0.6055485606193542,-0.6229749917984009,0.3549674153327942,0.8651196956634521,0.2428162842988968,1.593314528465271,-1.7803377029459118,-4.5265823616587335,-1.4873610877393681,2.2328286915748286,-0.2836996696911751,-12.377556043108575,47135,52619,49013,49407
2.2293899999999995,0.6055485606193542,-0.6229749917984009,0.3549674153327942,0.8651196956634521,0.2428162842988968,1.593314528465271,-1.8310155279612474,-4.478167690937747,-1.486531912533972,2.2328286915748286,-0.2836996696911751,-12.377556043108575,47135,52619,49013,49407
2.232277000000002,0.6055485606193542,-0.6229749917984009,0.3549674153327942,0.8651196956634521,0.2428162842988968,1.593314528465271,-1.898700965488102,-4.521998528790489,-1.4785644003427274,2.2328286915748286,-0.2836996696911751,-12.377556043108575,47068,52491,48754,49482
2.233392000000007,0.6140084862709045,-0.6205425262451172,0.3712817132472992,0.8253060579299927,0.2442859709262848,1.6690436601638794,-1.9424451174473618,-4.54642930336644,-1.4566403261428136,1.6938331902855577,-0.7608696138793944,-13.709544988445192,47068,52491,48754,49482
2.2362240000000018,0.6140084862709045,-0.6205425262451172,0.3712817132472992,0.8253060579299927,0.2442859709262848,1.6690436601638794,-1.9692049595546417,-4.512512881619845,-1.4386276366358992,1.6938331902855577,-0.7608696138793944,-13.709544988445192,45864,52187,48454,49302
2.237293000000005,0.6140084862709045,-0.6205425262451172,0.3712817132472992,0.8253060579299927,0.2442859709262848,1.6690436601638794,-1.993267818425998,-4.433513403675953,-1.421682741568052,1.6938331902855577,-0.7608696138793944,-13.709544988445192,45864,52187,48454,49302
2.2402400000000053,0.6140000820159912,-0.6202613711357117,0.37113499641418457,0.824859082698822,0.24567799270153046,1.6682403087615967,-2.0253710269444127,-4.3361106836512855,-1.4124559536553634,1.693913292754263,-0.7687412317132738,-13.716255084297714,46172,51825,47575,49073
2.2413139999999987,0.6140000820159912,-0.6202613711357117,0.37113499641418457,0.824859082698822,0.24567799270153046,1.6682403087615967,-2.0778795088930693,-4.273115738594333,-1.4064470632878177,1.693913292754263,-0.7687412317132738,-13.716255084297714,46172,51825,47575,49073
2.2441070000000036,0.6220398545265198,-0.617793083190918,0.3881823718547821,0.781641960144043,0.24866198003292084,1.7406755685806274,-2.1378778650914643,-4.299515920796398,-1.3777883873233114,1.1453906337074529,-1.3227037581163326,-15.002408184043917,45236,51452,46635,48180
2.2452189999999974,0.6220398545265198,-0.617793083190918,0.3881823718547821,0.781641960144043,0.24866198003292084,1.7406755685806274,-2.1579497107532277,-4.302193196640254,-1.3287826279983819,1.1453906337074529,-1.3227037581163326,-15.002408184043917,45236,51452,46635,48180
2.248053,0.6214936375617981,-0.6173818111419678,0.3880882263183594,0.7781669497489929,0.2507335841655731,1.7402149438858032,-2.1114890013240326,-4.135542961951346,-1.2871170732699286,1.147149360093543,-1.334759148002733,-15.028910309287134,44634,50758,46090,48873
2.2491630000000002,0.6214936375617981,-0.6173818111419678,0.3880882263183594,0.7781669497489929,0.2507335841655731,1.7402149438858032,-2.052218487051556,-3.883187676009836,-1.2565077649649938,1.147149360093543,-1.334759148002733,-15.028910309287134,44634,50758,46090,48873
2.2520610000000016,0.6214936375617981,-0.6173818111419678,0.3880882263183594,0.7781669497489929,0.2507335841655731,1.7402149438858032,-2.053168702928496,-3.74927914271069,-1.2147727017320897,1.147149360093543,-1.334759148002733,-15.028910309287134,45786,50060,44102,49403
2.2531849999999976,0.6290505528450012,-0.6148549914360046,0.40583673119544983,0.7319167256355286,0.25537288188934326,1.8088833093643188,-2.1315435364387105,-3.7791097427128855,-1.1828431313167482,0.6070947032789967,-1.94340610662128,-16.22388884152294,45786,50060,44102,49403
2.2561080000000073,0.6290505528450012,-0.6148549914360046,0.40583673119544983,0.7319167256355286,0.25537288188934326,1.8088833093643188,-2.222367449622555,-3.8705078334277507,-1.1635037881128107,0.6070947032789967,-1.94340610662128,-16.22388884152294,44301,49894,44216,49003
2.257226999999999,0.6290505528450012,-0.6148549914360046,0.40583673119544983,0.7319167256355286,0.25537288188934326,1.8088833093643188,-2.257211184060716,-3.8916341577231317,-1.1313232147647292,0.6070947032789967,-1.94340610662128,-16.22388884152294,44301,49894,44216,49003
2.2599379999999947,0.6290206909179688,-0.6144106984138489,0.4054005444049835,0.7314063906669617,0.25769561529159546,1.806469440460205,-2.244051972482416,-3.795560088766305,-1.090469324957505,0.6075034803292921,-1.9578835392165392,-16.230973566367073,43864,49719,44188,48637
2.2610399999999937,0.6290206909179688,-0.6144106984138489,0.4054005444049835,0.7314063906669617,0.25769561529159546,1.806469440460205,-2.247625402033085,-3.6478798168381408,-1.0592394335395545,0.6075034803292921,-1.9578835392165392,-16.230973566367073,43864,49719,44188,48637
2.263951000000001,0.6360969543457031,-0.6118058562278748,0.4237910807132721,0.6827124357223511,0.26404091715812683,1.871018648147583,-2.2911603626887187,-3.5011857134616333,-1.0363390444840177,0.09304232805873204,-2.608234344337103,-17.32303611834817,43070,48743,42337,47983
2.265073999999993,0.6360969543457031,-0.6118058562278748,0.4237910807132721,0.6827124357223511,0.26404091715812683,1.871018648147583,-2.3397489378288876,-3.4428867203548177,-1.0074368224378236,0.09304232805873204,-2.608234344337103,-17.32303611834817,43070,48743,42337,47983
2.267850000000006,0.6355220675468445,-0.6113875508308411,0.4233797788619995,0.6792134642601013,0.266183465719223,1.8688238859176636,-2.361944787618044,-3.4444286906259736,-0.9683965453329434,0.09457325475904743,-2.6212831080304992,-17.3491116955111,41961,48215,42651,48257
2.2689149999999936,0.6355220675468445,-0.6113875508308411,0.4233797788619995,0.6792134642601013,0.266183465719223,1.8688238859176636,-2.353279394063144,-3.430195426180045,-0.9194758740048418,0.09457325475904743,-2.6212831080304992,-17.3491116955111,41961,48215,42651,48257
2.2718610000000043,0.6355220675468445,-0.6113875508308411,0.4233797788619995,0.6792134642601013,0.266183465719223,1.8688238859176636,-2.3519800377672944,-3.3758712010001726,-0.8684443811967435,0.09457325475904743,-2.6212831080304992,-17.3491116955111,41807,47899,42242,48428
2.2729370000000055,0.6420674324035645,-0.6086896061897278,0.4423666298389435,0.6288974285125732,0.27418896555900574,1.9279296398162842,-2.3679427590251203,-3.3110586484992415,-0.8249546942796405,-0.4024952027416236,-3.3260890426791043,-18.338480626599587,41807,47899,42242,48428
2.275816000000006,0.6420674324035645,-0.6086896061897278,0.4423666298389435,0.6288974285125732,0.27418896555900574,1.9279296398162842,-2.3998101446290088,-3.3107883376485985,-0.7913008602165271,-0.4024952027416236,-3.3260890426791043,-18.338480626599587,40503,47609,41220,47787
2.2769609999999956,0.6420292258262634,-0.6083322763442993,0.4421755373477936,0.6283792853355408,0.27594250440597534,1.9268690347671509,-2.462166996288778,-3.3916962368296417,-0.7641497997451149,-0.40014998456503204,-3.3355479007115703,-18.3451237678529,40503,47609,41220,47787
2.2797250000000058,0.6420292258262634,-0.6083322763442993,0.4421755373477936,0.6283792853355408,0.27594250440597534,1.9268690347671509,-2.515651260460839,-3.4371023344671654,-0.7490803027169015,-0.40014998456503204,-3.3355479007115703,-18.3451237678529,39615,47896,41970,46518
2.2808390000000074,0.6420292258262634,-0.6083322763442993,0.4421755373477936,0.6283792853355408,0.27594250440597534,1.9268690347671509,-2.512756670672032,-3.3825317668864607,-0.7202079746539437,-0.40014998456503204,-3.3355479007115703,-18.3451237678529,39615,47896,41970,46518
2.283678,0.6480595469474792,-0.6055283546447754,0.46171677112579346,0.5768340826034546,0.2855965197086334,1.9807566404342651,-2.50143690445865,-3.32922992924907,-0.6618824830942818,-0.8666974751586948,-4.083943613043376,-19.302016655532704,38039,47295,41180,45385
2.2848350000000064,0.6480595469474792,-0.6055283546447754,0.46171677112579346,0.5768340826034546,0.2855965197086334,1.9807566404342651,-2.517182844403744,-3.3303311463598178,-0.6052553559407907,-0.8666974751586948,-4.083943613043376,-19.302016655532704,38039,47295,41180,45385
2.2876410000000034,0.6475045084953308,-0.6052547693252563,0.4613444209098816,0.5734737515449524,0.28692469000816345,1.9788020849227905,-2.5295740003236644,-3.343480504242084,-0.5583075543482198,-0.864483051909092,-4.091327473273686,-19.327410462766313,37112,46991,40747,45071
2.2887379999999977,0.6475045084953308,-0.6052547693252563,0.4613444209098816,0.5734737515449524,0.28692469000816345,1.9788020849227905,-2.5385547121516296,-3.3616805471316855,-0.5178907891444184,-0.864483051909092,-4.091327473273686,-19.327410462766313,37112,46991,40747,45071
2.2916480000000012,0.6475045084953308,-0.6052547693252563,0.4613444209098816,0.5734737515449524,0.28692469000816345,1.9788020849227905,-2.5611641508580756,-3.38236558563444,-0.49420639875347583,-0.864483051909092,-4.091327473273686,-19.327410462766313,36904,46908,40909,44899
2.2927189999999973,0.6529812812805176,-0.6023330688476562,0.48137563467025757,0.521117091178894,0.29813486337661743,2.026815891265869,-2.5912831712063267,-3.4045901975633694,-0.48573821227729636,-1.2995336490978606,-4.878527569697981,-20.27171097962606,36904,46908,40909,44899
2.2956040000000066,0.6529812812805176,-0.6023330688476562,0.48137563467025757,0.521117091178894,0.29813486337661743,2.026815891265869,-2.600546710742058,-3.423707965764612,-0.4729577687850334,-1.2995336490978606,-4.878527569697981,-20.27171097962606,34826,46384,40767,44214
2.2966790000000037,0.652988076210022,-0.6021609902381897,0.481179803609848,0.5210574865341187,0.29873228073120117,2.0257129669189453,-2.580137575728236,-3.364236915462053,-0.44723835713662036,-1.2995336490978606,-4.878527569697981,-20.27171097962606,34826,46384,40767,44214
2.2995179999999964,0.652988076210022,-0.6021609902381897,0.481179803609848,0.5210574865341187,0.29873228073120117,2.0257129669189453,-2.5579073711610176,-3.2670690862455305,-0.41668147981564657,-1.2995336490978606,-4.878527569697981,-20.27171097962606,35324,45989,39451,43763
2.300623999999996,0.652988076210022,-0.6021609902381897,0.481179803609848,0.5210574865341187,0.29873228073120117,2.0257129669189453,-2.534293388091394,-3.1968852041420184,-0.3704701088435099,-1.2995336490978606,-4.878527569697981,-20.27171097962606,35324,45989,39451,43763
2.3034679999999934,0.6579387187957764,-0.5991138219833374,0.5016475915908813,0.4684220254421234,0.31134721636772156,2.067209482192993,-2.5226545751794207,-3.1494921220151864,-0.3209128088568249,-1.7170514734762612,-5.693588300776186,-21.210352044735274,34749,44826,37960,42979
2.3046450000000043,0.6579387187957764,-0.5991138219833374,0.5016475915908813,0.4684220254421234,0.31134721636772156,2.067209482192993,-2.54945076943558,-3.1639179330079275,-0.28851059392702155,-1.7170514734762612,-5.693588300776186,-21.210352044735274,34749,44826,37960,42979
2.307422999999995,0.6574468016624451,-0.5990559458732605,0.5013114213943481,0.4654374122619629,0.3115154802799225,2.065469741821289,-2.581680611263828,-3.182194408620814,-0.24992972875493671,-1.7125384471313927,-5.692837264904187,-21.23375341656891,34060,44415,37574,43014
2.3085360000000072,0.6574468016624451,-0.5990559458732605,0.5013114213943481,0.4654374122619629,0.3115154802799225,2.065469741821289,-2.569244181605376,-3.1010375038778486,-0.2113913410022386,-1.7125384471313927,-5.692837264904187,-21.23375341656891,34060,44415,37574,43014
2.311428,0.6574468016624451,-0.5990559458732605,0.5013114213943481,0.4654374122619629,0.3115154802799225,2.065469741821289,-2.5067863961402925,-2.9246214574716207,-0.18806679360883619,-1.7125384471313927,-5.692837264904187,-21.23375341656891,35248,43658,36037,43702
2.3125380000000004,0.6618378162384033,-0.5958735346794128,0.5221500396728516,0.41223016381263733,0.3255400061607361,2.101632595062256,-2.4501857008606205,-2.7876886384385804,-0.17182345839589996,-2.09172939044021,-6.511396416499694,-22.10881891592066,35248,43658,36037,43702
2.315495999999999,0.6618378162384033,-0.5958735346794128,0.5221500396728516,0.41223016381263733,0.3255400061607361,2.101632595062256,-2.416696716468983,-2.7105230132213163,-0.1410811751287862,-2.09172939044021,-6.511396416499694,-22.10881891592066,34585,42857,35104,43281
2.316623000000007,0.6618378162384033,-0.5958735346794128,0.5221500396728516,0.41223016381263733,0.3255400061607361,2.101632595062256,-2.3847616865734067,-2.641352730228688,-0.08879434308423016,-2.09172939044021,-6.511396416499694,-22.10881891592066,34585,42857,35104,43281
2.3192939999999944,0.6613994240760803,-0.595419704914093,0.5215518474578857,0.4096468389034271,0.32787981629371643,2.0984489917755127,-2.369103098312068,-2.578430223153386,-0.028077268367244466,-2.090728834848911,-6.526857643198684,-22.129935001141483,34963,42481,34332,42838
2.320403999999995,0.6613994240760803,-0.595419704914093,0.5215518474578857,0.4096468389034271,0.32787981629371643,2.0984489917755127,-2.3676056028311163,-2.495442128844882,0.00879001076856412,-2.090728834848911,-6.526857643198684,-22.129935001141483,34963,42481,34332,42838
2.3232459999999993,0.6652372479438782,-0.592068612575531,0.5426777005195618,0.3575681149959564,0.34278976917266846,2.1261608600616455,-2.368161138234507,-2.392237978701586,0.03503926455763218,-2.4188364085684984,-7.307331409563444,-22.871898472722116,34391,41570,32891,42179
2.3243570000000036,0.6652372479438782,-0.592068612575531,0.5426777005195618,0.3575681149959564,0.34278976917266846,2.1261608600616455,-2.363721915013454,-2.311898664413275,0.08231638682493735,-2.4188364085684984,-7.307331409563444,-22.871898472722116,34391,41570,32891,42179
2.3272189999999973,0.665111243724823,-0.592033863067627,0.5423249006271362,0.35664328932762146,0.3428719937801361,2.1242611408233643,-2.346220951909998,-2.2463827710684536,0.1241268757733397,-2.4132524266948896,-7.306103461783875,-22.882641553773844,34267,41084,32301,42264
2.328346999999994,0.665111243724823,-0.592033863067627,0.5423249006271362,0.35664328932762146,0.3428719937801361,2.1242611408233643,-2.3200186425769265,-2.1823772895358706,0.14153376271128837,-2.4132524266948896,-7.306103461783875,-22.882641553773844,34267,41084,32301,42264
2.3312149999999967,0.665111243724823,-0.592033863067627,0.5423249006271362,0.35664328932762146,0.3428719937801361,2.1242611408233643,-2.298421205084711,-2.1541441867135593,0.16095451542079814,-2.4132524266948896,-7.306103461783875,-22.882641553773844,34403,40765,32348,42285
2.3323209999999963,0.6684244871139526,-0.5885288715362549,0.5636720061302185,0.30578258633613586,0.35847824811935425,2.1446731090545654,-2.289651681931189,-2.168791572708995,0.2062970633768101,-2.6866308461052277,-8.068851613048231,-23.507114015615585,34403,40765,32348,42285
2.3351820000000005,0.6684244871139526,-0.5885288715362549,0.5636720061302185,0.30578258633613586,0.35847824811935425,2.1446731090545654,-2.302380526677332,-2.1979718287729932,0.25728071915382794,-2.6866308461052277,-8.068851613048231,-23.507114015615585,31979,40962,33269,40921
2.336298999999999,0.6682013273239136,-0.5882545709609985,0.5633223652839661,0.30437588691711426,0.35983219742774963,2.142813205718994,-2.3158252291244876,-2.192294901435326,0.3021062976079851,-2.682960300420213,-8.076801103807155,-23.520318729540122,31979,40962,33269,40921
2.339093999999997,0.6682013273239136,-0.5882545709609985,0.5633223652839661,0.30437588691711426,0.35983219742774963,2.142813205718994,-2.3027341944700943,-2.133532651456891,0.3439381334570001,-2.682960300420213,-8.076801103807155,-23.520318729540122,31465,40677,33363,40037
2.340194000000003,0.6682013273239136,-0.5882545709609985,0.5633223652839661,0.30437588691711426,0.35983219742774963,2.142813205718994,-2.2794776076187593,-2.081297409836077,0.37253891895731067,-2.682960300420213,-8.076801103807155,-23.520318729540122,31465,40677,33363,40037
2.343057000000001,0.6709948182106018,-0.5845754742622375,0.5848293900489807,0.2541547417640686,0.3762575387954712,2.1581244468688965,-2.267769818834553,-2.073036284134651,0.39117438868514015,-2.907907165092215,-8.828782225019784,-24.10579825056199,30501,40188,33000,38695
2.344172000000006,0.6709948182106018,-0.5845754742622375,0.5848293900489807,0.2541547417640686,0.3762575387954712,2.1581244468688965,-2.257620511920261,-2.0854102626655404,0.4087619378135371,-2.907907165092215,-8.828782225019784,-24.10579825056199,30501,40188,33000,38695
2.3470010000000037,0.6709956526756287,-0.5842771530151367,0.5843971967697144,0.2539883255958557,0.3777092695236206,2.1557629108428955,-2.247299697431768,-2.0790775319094412,0.42293667929451106,-2.903483883914786,-8.837188671202625,-24.111995575523814,30174,39707,32512,38432
2.348067999999999,0.6709956526756287,-0.5842771530151367,0.5843971967697144,0.2539883255958557,0.3777092695236206,2.1557629108428955,-2.231288107167939,-2.1008342264348436,0.46628009208874144,-2.903483883914786,-8.837188671202625,-24.111995575523814,30174,39707,32512,38432
2.3510139999999957,0.6709956526756287,-0.5842771530151367,0.5843971967697144,0.2539883255958557,0.3777092695236206,2.1557629108428955,-2.210073632240477,-2.1439918171640135,0.5431849938352866,-2.903483883914786,-8.837188671202625,-24.111995575523814,30350,39571,32634,38006
2.352125,0.6732925176620483,-0.5804166197776794,0.6060009002685547,0.20528462529182434,0.3945591151714325,2.1645405292510986,-2.1958575451835793,-2.1338337218181245,0.5916097845684154,-3.087706465963937,-9.578409094649556,-24.675363889875552,30350,39571,32634,38006
2.3549780000000027,0.6732925176620483,-0.5804166197776794,0.6060009002685547,0.20528462529182434,0.3945591151714325,2.1645405292510986,-2.2187191852452557,-2.0951346622279106,0.598821891116459,-3.087706465963937,-9.578409094649556,-24.675363889875552,28892,38947,33141,37160
2.356129000000001,0.6731390953063965,-0.5802009701728821,0.605479896068573,0.20435544848442078,0.3955709636211395,2.1617612838745117,-2.250449418053005,-2.0646174992966926,0.5960838286207213,-3.0833226985141198,-9.584280796946803,-24.686775332525084,28892,38947,33141,37160
2.358883000000002,0.6731390953063965,-0.5802009701728821,0.605479896068573,0.20435544848442078,0.3955709636211395,2.1617612838745117,-2.238320849816566,-2.0147708468575702,0.5921189809688385,-3.0833226985141198,-9.584280796946803,-24.686775332525084,28773,38006,33115,36757
2.3599959999999993,0.6731390953063965,-0.5802009701728821,0.605479896068573,0.20435544848442078,0.3955709636211395,2.1617612838745117,-2.2132389323540904,-1.9826366125124562,0.6051321181613473,-3.0833226985141198,-9.584280796946803,-24.686775332525084,28773,38006,33115,36757
2.3628410000000004,0.6749515533447266,-0.5761615633964539,0.6271026730537415,0.158121258020401,0.4123552739620209,2.1623940467834473,-2.2033696568284205,-1.9938590401879956,0.6380760200568727,-3.225544513478378,-10.321420953413563,-25.24491264149025,27863,37318,32951,36044
2.3639909999999946,0.6749515533447266,-0.5761615633964539,0.6271026730537415,0.158121258020401,0.4123552739620209,2.1623940467834473,-2.2077256562654086,-1.9839038777171705,0.6646985096309316,-3.225544513478378,-10.321420953413563,-25.24491264149025,27863,37318,32951,36044
2.3667949999999984,0.6744540333747864,-0.5760781764984131,0.627050518989563,0.15524330735206604,0.41272568702697754,2.1622345447540283,-2.1935919940442488,-1.9293552812154589,0.6741804949550769,-3.222564863725459,-10.322825745891478,-25.265645027661677,27855,36528,32198,36086
2.3678659999999945,0.6744540333747864,-0.5760781764984131,0.627050518989563,0.15524330735206604,0.41272568702697754,2.1622345447540283,-2.194995479938721,-1.8963844148138964,0.6827518123444697,-3.222564863725459,-10.322825745891478,-25.265645027661677,27855,36528,32198,36086
2.3708929999999966,0.6744540333747864,-0.5760781764984131,0.627050518989563,0.15524330735206604,0.41272568702697754,2.1622345447540283,-2.2238710703740137,-1.8957391308817702,0.7033646126026558,-3.222564863725459,-10.322825745891478,-25.265645027661677,27984,36062,32045,35967
2.3720320000000066,0.6757789254188538,-0.5718645453453064,0.6486566662788391,0.10975354164838791,0.4299928843975067,2.1586101055145264,-2.2287007130108725,-1.8991513060284342,0.7233914508419972,-3.348366876649496,-11.056006936603417,-25.78705060716771,27984,36062,32045,35967
2.3747639999999954,0.6757789254188538,-0.5718645453453064,0.6486566662788391,0.10975354164838791,0.4299928843975067,2.1586101055145264,-2.1803678013353514,-1.8450750211460483,0.7359461248528487,-3.348366876649496,-11.056006936603417,-25.78705060716771,26818,35559,32246,35015
2.3758429999999935,0.6757789254188538,-0.5718645453453064,0.6486566662788391,0.10975354164838791,0.4299928843975067,2.1586101055145264,-2.0981124758007828,-1.7291813078826885,0.7388518333392069,-3.348366876649496,-11.056006936603417,-25.78705060716771,26818,35559,32246,35015
2.3786699999999983,0.6758922338485718,-0.571935772895813,0.6483140587806702,0.11031734943389893,0.429582804441452,2.1566944122314453,-2.0583622665283143,-1.623327578770873,0.7366454709551035,-3.348366876649496,-11.056006936603417,-25.78705060716771,27562,34804,31097,34771
2.379819000000003,0.6758922338485718,-0.571935772895813,0.6483140587806702,0.11031734943389893,0.429582804441452,2.1566944122314453,-2.05340798795244,-1.572006334036174,0.7234021034863575,-3.348366876649496,-11.056006936603417,-25.78705060716771,27562,34804,31097,34771
2.3826119999999937,0.6767764687538147,-0.5675530433654785,0.6698352694511414,0.06659068167209625,0.44687819480895996,2.147197723388672,-2.0476540952592694,-1.5749138401562681,0.7168922059387405,-3.4531826057927906,-11.770681657933146,-26.254984951125675,27192,34403,30474,33972
2.383777000000002,0.6767764687538147,-0.5675530433654785,0.6698352694511414,0.06659068167209625,0.44687819480895996,2.147197723388672,-2.0439521681860047,-1.5568177937072343,0.7095027994411249,-3.4531826057927906,-11.770681657933146,-26.254984951125675,27192,34403,30474,33972
2.3865899999999964,0.6763700246810913,-0.5672656893730164,0.6694015264511108,0.06421136111021042,0.4483267068862915,2.1449718475341797,-2.025766639524344,-1.4965603119347743,0.7010094460926442,-3.4562305909670865,-11.782835132418924,-26.27613668141198,27271,34010,30093,34154
2.3877130000000033,0.6763700246810913,-0.5672656893730164,0.6694015264511108,0.06421136111021042,0.4483267068862915,2.1449718475341797,-2.0241016312108266,-1.4616304242353495,0.7014985356268373,-3.4562305909670865,-11.782835132418924,-26.27613668141198,27271,34010,30093,34154
2.390591,0.6763700246810913,-0.5672656893730164,0.6694015264511108,0.06421136111021042,0.4483267068862915,2.1449718475341797,-2.035237772467047,-1.4511799138017696,0.704902188658013,-3.4562305909670865,-11.782835132418924,-26.27613668141198,27029,33490,30130,34151
2.3916879999999945,0.6768038868904114,-0.5626962780952454,0.6907736659049988,0.02265801653265953,0.465407133102417,2.12915301322937,-2.0340083241498124,-1.4327048995296174,0.7084559108166147,-3.5567098870957836,-12.463062980083185,-26.675423058268194,27029,33490,30130,34151
2.3946649999999936,0.6768038868904114,-0.5626962780952454,0.6907736659049988,0.02265801653265953,0.465407133102417,2.12915301322937,-2.008763953860842,-1.377331122564145,0.7087756233054787,-3.5567098870957836,-12.463062980083185,-26.675423058268194,25536,33000,30918,33716
2.3958040000000036,0.6769070625305176,-0.5628549456596375,0.6898500323295593,0.023329852148890495,0.4645065665245056,2.124213695526123,-1.9452555513457226,-1.300827692351929,0.7068871757765036,-3.548146352453171,-12.45728593336502,-26.681377826141873,25536,33000,30918,33716
2.3984600000000063,0.6769070625305176,-0.5628549456596375,0.6898500323295593,0.023329852148890495,0.4645065665245056,2.124213695526123,-1.898883525180827,-1.24581943424607,0.7051142428598106,-3.548146352453171,-12.45728593336502,-26.681377826141873,25497,32488,30478,33490
2.3995580000000047,0.6769070625305176,-0.5628549456596375,0.6898500323295593,0.023329852148890495,0.4645065665245056,2.124213695526123,-1.8850172443331112,-1.2155410237065776,0.7002879957533418,-3.548146352453171,-12.45728593336502,-26.681377826141873,25497,32488,30478,33490
2.4024149999999937,0.6769343614578247,-0.5581214427947998,0.7110018730163574,-0.017767837271094322,0.4820243716239929,2.1058785915374756,-1.8743426288938012,-1.200331178088917,0.6882127573177317,-3.6430443477015944,-13.115172731997616,-27.028499667060217,25039,32533,29937,32773
2.4035360000000074,0.6769343614578247,-0.5581214427947998,0.7110018730163574,-0.017767837271094322,0.4820243716239929,2.1058785915374756,-1.8458119178196732,-1.1636690372584502,0.6807797415572661,-3.6430443477015944,-13.115172731997616,-27.028499667060217,25039,32533,29937,32773
2.406373999999996,0.6769679188728333,-0.5580597519874573,0.7104801535606384,-0.01763659156858921,0.4821896553039551,2.103085517883301,-1.8009396508226556,-1.1362456685655773,0.6797906435284106,-3.6366037813192524,-13.115452161022713,-27.03508037756747,25491,32469,29267,32661
2.407517000000007,0.6769679188728333,-0.5580597519874573,0.7104801535606384,-0.01763659156858921,0.4821896553039551,2.103085517883301,-1.7620748094545844,-1.1032674118919898,0.6753436971401963,-3.6366037813192524,-13.115452161022713,-27.03508037756747,25491,32469,29267,32661
2.4104339999999937,0.6769679188728333,-0.5580597519874573,0.7104801535606384,-0.01763659156858921,0.4821896553039551,2.103085517883301,-1.7376405727692164,-1.074395150408059,0.6790692597681354,-3.6366037813192524,-13.115452161022713,-27.03508037756747,25710,32163,28992,32466
2.411542000000001,0.6765936017036438,-0.5531498193740845,0.7313982844352722,-0.05711705982685089,0.4995938241481781,2.0802903175354004,-1.6880622338099196,-1.0378314799588981,0.6832281187054304,-3.719340554324003,-13.724131909293877,-27.330496561568577,25710,32163,28992,32466
2.4143410000000003,0.6765936017036438,-0.5531498193740845,0.7313982844352722,-0.05711705982685089,0.4995938241481781,2.0802903175354004,-1.6346536034128165,-0.9951852827380504,0.6865382282033171,-3.719340554324003,-13.724131909293877,-27.330496561568577,25067,31931,29228,31789
2.415447,0.6765936017036438,-0.5531498193740845,0.7313982844352722,-0.05711705982685089,0.4995938241481781,2.0802903175354004,-1.5908131781801502,-0.9441132433023556,0.6820675796814011,-3.719340554324003,-13.724131909293877,-27.330496561568577,25067,31931,29228,31789
2.418248000000007,0.6762857437133789,-0.5530734062194824,0.7306718826293945,-0.05861863121390343,0.4998251795768738,2.0765717029571533,-1.5691034884479877,-0.9155497087677925,0.6757859150392039,-3.7139049661165937,-13.726062263753949,-27.348409524831787,24842,31469,29218,31633
2.4193530000000028,0.6762857437133789,-0.5530734062194824,0.7306718826293945,-0.05861863121390343,0.4998251795768738,2.0765717029571533,-1.5537474352864817,-0.8884999815758576,0.6739366159782529,-3.7139049661165937,-13.726062263753949,-27.348409524831787,24842,31469,29218,31633
2.422298999999999,0.6755059957504272,-0.5479863882064819,0.7513105869293213,-0.09722594171762466,0.5173671245574951,2.0509493350982666,-1.524517644426208,-0.8749887666804769,0.6852645714119867,-3.770369183995459,-14.270956974694416,-27.596784904618826,24131,31428,29355,31224
2.4234790000000066,0.6755059957504272,-0.5479863882064819,0.7513105869293213,-0.09722594171762466,0.5173671245574951,2.0509493350982666,-1.4774565253292544,-0.8436486869724245,0.6884855981714103,-3.770369183995459,-14.270956974694416,-27.596784904618826,24131,31428,29355,31224
2.4261670000000013,0.6752415895462036,-0.5479939579963684,0.7511496543884277,-0.09871871769428253,0.5172753930091858,2.050168037414551,-1.406170760324722,-0.7824867956937737,0.6772995892237778,-3.7628864105597115,-14.268687311062964,-27.610749064476977,24318,31100,28680,31229
2.427243000000002,0.6752415895462036,-0.5479939579963684,0.7511496543884277,-0.09871871769428253,0.5172753930091858,2.050168037414551,-1.35157662376837,-0.6977470071782699,0.6631416256576712,-3.7628864105597115,-14.268687311062964,-27.610749064476977,24318,31100,28680,31229
2.430169999999998,0.6752415895462036,-0.5479939579963684,0.7511496543884277,-0.09871871769428253,0.5172753930091858,2.050168037414551,-1.325090954095314,-0.6394574682933241,0.6611102329571861,-3.7628864105597115,-14.268687311062964,-27.610749064476977,24551,30508,27991,31281
2.431274999999994,0.6740710735321045,-0.5427348017692566,0.7715005874633789,-0.13529454171657562,0.5343132019042969,2.019829511642456,-1.3018070698428057,-0.6121115310091452,0.6554395640480803,-3.7929159467359805,-14.750624687089182,-27.811147975233375,24551,30508,27991,31281
2.434138000000006,0.6740710735321045,-0.5427348017692566,0.7715005874633789,-0.13529454171657562,0.5343132019042969,2.019829511642456,-1.2803483830433833,-0.5973516930366808,0.6469464770157086,-3.7929159467359805,-14.750624687089182,-27.811147975233375,23970,30238,28240,30781
2.435244999999995,0.6740329265594482,-0.5423553586006165,0.7712404727935791,-0.13560622930526733,0.5359711050987244,2.0184967517852783,-1.2580274978410477,-0.5673264825378277,0.6377415270239587,-3.7885785192446315,-14.760305238747648,-27.817677582472292,23970,30238,28240,30781
2.4381100000000004,0.6740329265594482,-0.5423553586006165,0.7712404727935791,-0.13560622930526733,0.5359711050987244,2.0184967517852783,-1.2292042385211746,-0.5507842241372869,0.6470414852875972,-3.7885785192446315,-14.760305238747648,-27.817677582472292,23738,29942,28394,30593
2.4392250000000057,0.6740329265594482,-0.5423553586006165,0.7712404727935791,-0.13560622930526733,0.5359711050987244,2.0184967517852783,-1.1901874638129142,-0.5501518565364475,0.6540928700638545,-3.7885785192446315,-14.760305238747648,-27.817677582472292,23738,29942,28394,30593
2.4419879999999976,0.6725006103515625,-0.5369105339050293,0.7912579774856567,-0.1707882285118103,0.5527501106262207,1.9848588705062866,-1.1290403530783133,-0.5167486592214243,0.6690974525404972,-3.7997150286946604,-15.181947436869374,-27.960904505968188,23147,30065,28783,30018
2.443142000000007,0.6725006103515625,-0.5369105339050293,0.7912579774856567,-0.1707882285118103,0.5527501106262207,1.9848588705062866,-1.0746259798955418,-0.4442434993327718,0.6710773130738894,-3.7997150286946604,-15.181947436869374,-27.960904505968188,23147,30065,28783,30018
2.4460430000000053,0.6722422242164612,-0.5369583368301392,0.7906047105789185,-0.17191392183303833,0.5523621439933777,1.9815548658370972,-1.0191185122433473,-0.3636571768533556,0.6782319619214144,-3.7920323694185925,-15.179307707139587,-27.976248017203353,23464,29856,28218,30113
2.4471689999999944,0.6722422242164612,-0.5369583368301392,0.7906047105789185,-0.17191392183303833,0.5523621439933777,1.9815548658370972,-0.9812354452111336,-0.31174903799343034,0.6742324931753607,-3.7920323694185925,-15.179307707139587,-27.976248017203353,23464,29856,28218,30113
2.4499560000000056,0.6722422242164612,-0.5369583368301392,0.7906047105789185,-0.17191392183303833,0.5523621439933777,1.9815548658370972,-0.9469950499179304,-0.27719365732229795,0.6773727595747276,-3.7920323694185925,-15.179307707139587,-27.976248017203353,23636,29368,27724,30040
2.451023000000001,0.6703506708145142,-0.5313497185707092,0.8102429509162903,-0.20634928345680237,0.5691158771514893,1.9459807872772217,-0.9106766566051655,-0.2558780155629264,0.6835045548265806,-3.7636881457136924,-15.52898247831506,-28.073566433376083,23636,29368,27724,30040
2.4539260000000067,0.6703506708145142,-0.5313497185707092,0.8102429509162903,-0.20634928345680237,0.5691158771514893,1.9459807872772217,-0.8603663478202606,-0.21127394553243656,0.6971013237719802,-3.7636881457136924,-15.52898247831506,-28.073566433376083,23413,29089,27787,29738
2.454993000000002,0.6701693534851074,-0.5311703681945801,0.8095974922180176,-0.20717012882232666,0.5697610378265381,1.9427220821380615,-0.8083652646382916,-0.1463936488712763,0.7034481027028298,-3.7572329440065966,-15.533439741975647,-28.087587563218573,23413,29089,27787,29738
2.457831999999995,0.6701693534851074,-0.5311703681945801,0.8095974922180176,-0.20717012882232666,0.5697610378265381,1.9427220821380615,-0.7461343804980831,-0.06982838338750026,0.7026021495825661,-3.7572329440065966,-15.533439741975647,-28.087587563218573,23694,28551,27310,29812
2.4589560000000055,0.6701693534851074,-0.5311703681945801,0.8095974922180176,-0.20717012882232666,0.5697610378265381,1.9427220821380615,-0.6920706124728205,-0.01892246694717754,0.7189277931179425,-3.7572329440065966,-15.533439741975647,-28.087587563218573,23694,28551,27310,29812
2.4617939999999945,0.6679288148880005,-0.5253880023956299,0.8288390636444092,-0.2409459948539734,0.5864768624305725,1.9055194854736328,-0.64862859613923,0.009390969713297313,0.7365303558169848,-3.6856939127965243,-15.805345207881107,-28.119277381088132,23409,28549,27497,29559
2.462949999999997,0.6679288148880005,-0.5253880023956299,0.8288390636444092,-0.2409459948539734,0.5864768624305725,1.9055194854736328,-0.603424366112334,0.015704608933332226,0.7430301333524595,-3.6856939127965243,-15.805345207881107,-28.119277381088132,23409,28549,27497,29559
2.4657360000000046,0.6679654121398926,-0.525189220905304,0.8284026384353638,-0.240798681974411,0.5871658325195312,1.903246283531189,-0.5673365359709427,0.041230261048279745,0.7239626323167919,-3.67862470977052,-15.808545155251888,-28.126082330714507,23405,28637,27407,29249
2.4668439999999974,0.6679654121398926,-0.525189220905304,0.8284026384353638,-0.240798681974411,0.5871658325195312,1.903246283531189,-0.5300601370350491,0.09469885418180164,0.719191579223915,-3.67862470977052,-15.808545155251888,-28.126082330714507,23405,28637,27407,29249
2.4697480000000067,0.6679654121398926,-0.525189220905304,0.8284026384353638,-0.240798681974411,0.5871658325195312,1.903246283531189,-0.47389673280636807,0.1815688802861246,0.7173146498666543,-3.67862470977052,-15.808545155251888,-28.126082330714507,23437,28118,27002,29248
2.470824999999997,0.6653921008110046,-0.5192332863807678,0.8472421765327454,-0.27391815185546875,0.6038007140159607,1.8646384477615356,-0.4201385625161921,0.25776686256606507,0.720422625437804,-3.5588337661426097,-15.997936037077842,-28.102867429200543,23437,28118,27002,29248
2.473801999999996,0.6653921008110046,-0.5192332863807678,0.8472421765327454,-0.27391815185546875,0.6038007140159607,1.8646384477615356,-0.37799660155823733,0.285374921480535,0.7117963803509284,-3.5588337661426097,-15.997936037077842,-28.102867429200543,23217,27842,27077,28979
2.4749379999999945,0.6651905179023743,-0.5196316242218018,0.8465966582298279,-0.2747083902359009,0.6018198728561401,1.8613345623016357,-0.32930010181489316,0.2992580135326317,0.7228938391923159,-3.545452893077118,-15.984316866866708,-28.118723887543396,23217,27842,27077,28979
2.4776110000000044,0.6651905179023743,-0.5196316242218018,0.8465966582298279,-0.2747083902359009,0.6018198728561401,1.8613345623016357,-0.2544583343200756,0.33616752873885325,0.7390298656580787,-3.545452893077118,-15.984316866866708,-28.118723887543396,23146,27665,27101,28742
2.478721999999994,0.6651905179023743,-0.5196316242218018,0.8465966582298279,-0.2747083902359009,0.6018198728561401,1.8613345623016357,-0.18991394549615834,0.38472990503179827,0.7535922302357138,-3.545452893077118,-15.984316866866708,-28.118723887543396,23146,27665,27101,28742
2.481580000000002,0.6622838377952576,-0.5135312080383301,0.8650066256523132,-0.3067390024662018,0.6180779337882996,1.8206841945648193,-0.13475774879174526,0.45398780602428995,0.7536963598343358,-3.386733926071906,-16.08933318643194,-28.029323795110027,23185,27645,26941,28611
2.4827330000000076,0.6622838377952576,-0.5135312080383301,0.8650066256523132,-0.3067390024662018,0.6180779337882996,1.8206841945648193,-0.08134242720240334,0.5222815095441184,0.7516772842538922,-3.386733926071906,-16.08933318643194,-28.029323795110027,23185,27645,26941,28611
2.4855280000000057,0.6621379852294922,-0.5137752294540405,0.8644834756851196,-0.30729758739471436,0.6168208122253418,1.8180055618286133,-0.032208291029364323,0.5774124062181758,0.7690687248575184,-3.376840391892182,-16.080846915464452,-28.041784955560114,23739,27578,26223,28588
2.4866530000000058,0.6621379852294922,-0.5137752294540405,0.8644834756851196,-0.30729758739471436,0.6168208122253418,1.8180055618286133,0.006741360056007104,0.609592646671121,0.7807711207405174,-3.376840391892182,-16.080846915464452,-28.041784955560114,23739,27578,26223,28588
2.4895409999999973,0.6621379852294922,-0.5137752294540405,0.8644834756851196,-0.30729758739471436,0.6168208122253418,1.8180055618286133,0.06370852658747143,0.6397546770709769,0.786118082419124,-3.376840391892182,-16.080846915464452,-28.041784955560114,23814,27115,26105,28417
2.490648000000001,0.6589102149009705,-0.5075265169143677,0.8824523091316223,-0.3384418785572052,0.6327589154243469,1.7758474349975586,0.13161585120621064,0.6831022843439242,0.7854251279034854,-3.162352494773458,-16.090578399437817,-27.8869603251292,23814,27115,26105,28417
2.493509999999995,0.6589102149009705,-0.5075265169143677,0.8824523091316223,-0.3384418785572052,0.6327589154243469,1.7758474349975586,0.21980901064149064,0.7645468770636457,0.7806186547681103,-3.162352494773458,-16.090578399437817,-27.8869603251292,23844,26916,26010,28129
2.4946199999999954,0.6589558124542236,-0.5072561502456665,0.8822172284126282,-0.3383205533027649,0.6337679028511047,1.7746473550796509,0.2982827972309583,0.8350854922243565,0.772206527832877,-3.1557777563537766,-16.095159277068895,-27.891561851290458,23844,26916,26010,28129
2.4974909999999944,0.6589558124542236,-0.5072561502456665,0.8822172284126282,-0.3383205533027649,0.6337679028511047,1.7746473550796509,0.36615428984946835,0.904400984075421,0.7790657655364851,-3.1557777563537766,-16.095159277068895,-27.891561851290458,24090,26533,25488,28096
2.4986199999999954,0.6589558124542236,-0.5072561502456665,0.8822172284126282,-0.3383205533027649,0.6337679028511047,1.7746473550796509,0.4140630598318807,0.9515699611965229,0.789354289196761,-3.1557777563537766,-16.095159277068895,-27.891561851290458,24090,26533,25488,28096


==> figure_data/flip_400_4_1.csv <==
time,x,y,z,vx,vy,vz,gyro_x,gyro_y,gyro_z,yaw,roll,pitch,pwm_m1,pwm_m2,pwm_m3,pwm_m4
0.0,0.0393143892288208,0.058667439967393875,1.301018476486206,-0.04233973100781441,-0.02038281038403511,0.0015547971706837416,0.05474481737859071,0.08359770020440173,0.03291761358273392,-0.40160841072209674,0.2794526027160067,-0.7214759103727733,35940,34847,33952,36551
0.0010889999999999418,0.0393143892288208,0.058667439967393875,1.301018476486206,-0.04233973100781441,-0.02038281038403511,0.0015547971706837416,0.04130413464020502,0.0798238012026777,0.026314848695073473,-0.40160841072209674,0.2794526027160067,-0.7214759103727733,35940,34847,33952,36551
0.003908000000003085,0.0393143892288208,0.058667439967393875,1.301018476486206,-0.04233973100781441,-0.02038281038403511,0.0015547971706837416,0.02573411521046267,0.06798932917436763,-0.004453750452710274,-0.40160841072209674,0.2794526027160067,-0.7214759103727733,35628,34735,34319,36608
0.005046999999998661,0.0393143892288208,0.058667439967393875,1.301018476486206,-0.04233973100781441,-0.02038281038403511,0.0015547971706837416,0.030936450597121145,0.07386762477995866,-0.02628835856460559,-0.40160841072209674,0.2794526027160067,-0.7214759103727733,35628,34735,34319,36608
0.00785899999999674,0.0393143892288208,0.058667439967393875,1.301018476486206,-0.04233973100781441,-0.02038281038403511,0.0015547971706837416,0.040804396622840855,0.08098743615147419,-0.034851707276674145,-0.40160841072209674,0.2794526027160067,-0.7214759103727733,35412,34667,34210,36536
0.008970999999997729,0.0393143892288208,0.058667439967393875,1.301018476486206,-0.04233973100781441,-0.02038281038403511,0.0015547971706837416,0.0425228221221605,0.09890599123623273,-0.03404640481373701,-0.40160841072209674,0.2794526027160067,-0.7214759103727733,35412,34667,34210,36536
0.0632719999999972,0.039180099964141846,0.05862031877040863,1.3009909391403198,-0.04231497272849083,-0.019439132884144783,-0.0007095263572409749,0.035936512657204295,-0.0881017297861062,0.026404661722241794,-0.43774411172368394,0.22148281282491467,-0.7077600087684375,35413,35335,34552,36252
0.0643859999999986,0.039180099964141846,0.05862031877040863,1.3009909391403198,-0.04231497272849083,-0.019439132884144783,-0.0007095263572409749,0.021153446926607356,-0.09393688218203794,0.02549818618561147,-0.43774411172368394,0.22148281282491467,-0.7077600087684375,35413,35335,34552,36252
0.06722600000000238,0.039180099964141846,0.05862031877040863,1.3009909391403198,-0.04231497272849083,-0.019439132884144783,-0.0007095263572409749,0.004354125081326368,-0.080544286146085,0.00764192306292826,-0.43774411172368394,0.22148281282491467,-0.7077600087684375,35380,35364,34591,36220
0.06834300000000075,0.039180099964141846,0.05862031877040863,1.3009909391403198,-0.04231497272849083,-0.019439132884144783,-0.0007095263572409749,0.010012398588018587,-0.06381615158502427,-0.00796319443729754,-0.43774411172368394,0.22148281282491467,-0.7077600087684375,35380,35364,34591,36220
0.07119600000000355,0.03918151184916496,0.05862494930624962,1.3009840250015259,-0.042280830442905426,-0.01916356571018696,-0.001601523021236062,0.034683788728160844,-0.05818043250403663,-0.009577908017361362,-0.4335317908728254,0.22788106127804608,-0.731955385004529,35114,35266,34847,36234
0.07227700000000187,0.03918151184916496,0.05862494930624962,1.3009840250015259,-0.042280830442905426,-0.01916356571018696,-0.001601523021236062,0.06404425133238956,-0.036365452201464386,-0.011438686759026848,-0.4335317908728254,0.22788106127804608,-0.731955385004529,35114,35266,34847,36234
0.07518299999999727,0.03918151184916496,0.05862494930624962,1.3009840250015259,-0.042280830442905426,-0.01916356571018696,-0.001601523021236062,0.08163102231840547,0.00014536565074537726,-0.011715290368042504,-0.4335317908728254,0.22788106127804608,-0.731955385004529,34982,35033,34660,36173
0.07625899999999819,0.03918151184916496,0.05862494930624962,1.3009840250015259,-0.042280830442905426,-0.01916356571018696,-0.001601523021236062,0.07685848784217215,0.012411031840149998,-0.015099227684773281,-0.4335317908728254,0.22788106127804608,-0.731955385004529,34982,35033,34660,36173
0.07915899999999965,0.03959904983639717,0.058816973119974136,1.3009922504425049,-0.04104313626885414,-0.018519703298807144,-0.0015749315498396754,0.07862403880921859,-0.0037395124945943394,-0.0018333220449679867,-0.4335317908728254,0.22788106127804608,-0.731955385004529,35142,35053,34311,36111
0.08023700000000099,0.039182305335998535,0.05862981081008911,1.3009802103042603,-0.04230610653758049,-0.018913019448518753,-0.0008268514648079872,0.0790225142873217,-0.01188613527286299,0.003294696193003578,-0.4365994641910507,0.24568633339884569,-0.7382570888183211,35142,35053,34311,36111
0.08306599999999889,0.039182305335998535,0.05862981081008911,1.3009802103042603,-0.04230610653758049,-0.018913019448518753,-0.0008268514648079872,0.06770229450431674,-0.012170247747795907,-0.006696404128301155,-0.4365994641910507,0.24568633339884569,-0.7382570888183211,35258,35096,34131,36034
0.08419200000000274,0.039182305335998535,0.05862981081008911,1.3009802103042603,-0.04230610653758049,-0.018913019448518753,-0.0008268514648079872,0.0749866184909827,-0.01395732142569885,-0.0029861333505353457,-0.4365994641910507,0.24568633339884569,-0.7382570888183211,35258,35096,34131,36034
0.08702300000000104,0.039182305335998535,0.05862981081008911,1.3009802103042603,-0.04230610653758049,-0.018913019448518753,-0.0008268514648079872,0.08357939097190743,-0.027383475371981394,0.01914073380445555,-0.4365994641910507,0.24568633339884569,-0.7382570888183211,35157,35293,34306,35740
0.08812900000000082,0.039182305335998535,0.05862981081008911,1.3009802103042603,-0.04230610653758049,-0.018913019448518753,-0.0008268514648079872,0.0811351334010543,-0.029018847695993395,0.04347547229478467,-0.4365994641910507,0.24568633339884569,-0.7382570888183211,35157,35293,34306,35740
0.09098700000000098,0.03918292000889778,0.05863448604941368,1.300991177558899,-0.04232383519411087,-0.018703017383813858,0.00095066346693784,0.060807407892804415,0.011114703849743002,0.03313002564680296,-0.43402101860020953,0.2678435510575391,-0.7432294750669334,35026,35085,34581,36003
0.09205900000000111,0.03918292000889778,0.05863448604941368,1.300991177558899,-0.04232383519411087,-0.018703017383813858,0.00095066346693784,0.03357352935327442,0.07267253956316401,0.0014725596846882497,-0.43402101860020953,0.2678435510575391,-0.7432294750669334,35026,35085,34581,36003
0.09497699999999895,0.03918292000889778,0.05863448604941368,1.300991177558899,-0.04232383519411087,-0.018703017383813858,0.00095066346693784,0.018863082616057975,0.10156433366921461,-0.008118608612255078,-0.43402101860020953,0.2678435510575391,-0.7432294750669334,35197,34435,34529,36781
0.0960590000000011,0.03918292000889778,0.05863448604941368,1.300991177558899,-0.04232383519411087,-0.018703017383813858,0.00095066346693784,0.025080111506361063,0.12610334909872042,0.0014364227473127736,-0.43402101860020953,0.2678435510575391,-0.7432294750669334,35197,34435,34529,36781
0.09894499999999971,0.03959978371858597,0.058821678161621094,1.3009957075119019,-0.04108278080821037,-0.01806960441172123,0.0009578058961778879,0.04521573987623217,0.15899238155341183,-0.002993562373634771,-0.43402101860020953,0.2678435510575391,-0.7432294750669334,35908,33920,33919,37339
0.10001999999999679,0.03918258100748062,0.05863868445158005,1.3010063171386719,-0.04235800355672836,-0.018529273569583893,0.0011667893268167973,0.0698694127130443,0.16242236658986575,-0.012800207060383843,-0.431366029817604,0.2786739301830147,-0.7214495422442033,35908,33920,33919,37339
0.10285500000000321,0.03918258100748062,0.05863868445158005,1.3010063171386719,-0.04235800355672836,-0.018529273569583893,0.0011667893268167973,0.07243876395372549,0.15243456375093026,-0.00470804280551541,-0.431366029817604,0.2786739301830147,-0.7214495422442033,36337,34027,33481,37145
0.10397299999999814,0.03918258100748062,0.05863868445158005,1.3010063171386719,-0.04235800355672836,-0.018529273569583893,0.0011667893268167973,0.040229815456467054,0.12269365402082152,0.01821002974368931,-0.431366029817604,0.2786739301830147,-0.7214495422442033,36337,34027,33481,37145
0.10681199999999808,0.03918258100748062,0.05863868445158005,1.3010063171386719,-0.04235800355672836,-0.018529273569583893,0.0011667893268167973,0.00023865754587013122,0.08126986438507709,0.032788493962351714,-0.431366029817604,0.2786739301830147,-0.7214495422442033,35752,34641,34106,36645
0.10791199999999662,0.03918258100748062,0.05863868445158005,1.3010063171386719,-0.04235800355672836,-0.018529273569583893,0.0011667893268167973,-0.028086776684573888,0.05771436266851595,0.022266440202800317,-0.431366029817604,0.2786739301830147,-0.7214495422442033,35752,34641,34106,36645
0.11076400000000285,0.039182279258966446,0.058642350137233734,1.3010094165802002,-0.042343124747276306,-0.018374573439359665,0.00018159269529860467,-0.033215086595901167,0.06215322386610835,0.011711965577869108,-0.4287196298354954,0.2892850329148017,-0.685933144008285,35070,35031,34929,36445
0.11183299999999873,0.039182279258966446,0.058642350137233734,1.3010094165802002,-0.042343124747276306,-0.018374573439359665,0.00018159269529860467,-0.02429592707863042,0.07148108290335459,0.004070360065691921,-0.4287196298354954,0.2892850329148017,-0.685933144008285,35070,35031,34929,36445
0.11476499999999942,0.039182279258966446,0.058642350137233734,1.3010094165802002,-0.042343124747276306,-0.018374573439359665,0.00018159269529860467,-0.01927248121581961,0.0590429097066264,-0.0005944985684579867,-0.4287196298354954,0.2892850329148017,-0.685933144008285,34647,35147,35379,36360
0.11584300000000075,0.039182279258966446,0.058642350137233734,1.3010094165802002,-0.042343124747276306,-0.018374573439359665,0.00018159269529860467,-0.02288406262969792,0.045240211829936476,-0.0003637075719754988,-0.4287196298354954,0.2892850329148017,-0.685933144008285,34647,35147,35379,36360
0.11873300000000017,0.039599645882844925,0.0588255301117897,1.301004409790039,-0.04108148813247681,-0.017753010615706444,0.00013840798055753112,-0.023807617767412977,0.041335181272850456,-0.005780150317191849,-0.4287196298354954,0.2892850329148017,-0.685933144008285,34509,34850,35306,36564
0.11980999999999767,0.03918297216296196,0.05864552780985832,1.3010046482086182,-0.04225343465805054,-0.018247267231345177,-7.93922008597292e-05,-0.03583714345903072,0.018985783602094172,-0.01701836606471703,-0.4276210677662277,0.2821821975153564,-0.6691453267820832,34509,34850,35306,36564
0.12265099999999803,0.03918297216296196,0.05864552780985832,1.3010046482086182,-0.04225343465805054,-0.018247267231345177,-7.93922008597292e-05,-0.044154361990916303,-0.02510559254844716,-0.016152267587223133,-0.4276210677662277,0.2821821975153564,-0.6691453267820832,34427,34808,35099,36364
0.12378699999999662,0.03918297216296196,0.05864552780985832,1.3010046482086182,-0.04225343465805054,-0.018247267231345177,-7.93922008597292e-05,-0.04109565489993305,-0.06385659002170144,-0.006013336598209456,-0.4276210677662277,0.2821821975153564,-0.6691453267820832,34427,34808,35099,36364
0.12659700000000157,0.03918297216296196,0.05864552780985832,1.3010046482086182,-0.04225343465805054,-0.018247267231345177,-7.93922008597292e-05,-0.0425534443135072,-0.10013668791022878,0.002584402522103673,-0.4276210677662277,0.2821821975153564,-0.6691453267820832,34366,35097,35016,35908
0.1277039999999979,0.03918297216296196,0.05864552780985832,1.3010046482086182,-0.04225343465805054,-0.018247267231345177,-7.93922008597292e-05,-0.04350526224829073,-0.10521796598058634,-0.0057337197680619985,-0.4276210677662277,0.2821821975153564,-0.6691453267820832,34366,35097,35016,35908
0.1305520000000033,0.03918420150876045,0.058648280799388885,1.3010075092315674,-0.04215648025274277,-0.018122265115380287,0.0011840028455480933,-0.041099953408380005,-0.08678276596673083,-0.019518097489135973,-0.4301059835517849,0.2709212486081956,-0.6804792928204962,34255,35091,35024,35869
0.13162400000000343,0.03918420150876045,0.058648280799388885,1.3010075092315674,-0.04215648025274277,-0.018122265115380287,0.0011840028455480933,-0.022199222433005636,-0.05425150839854556,-0.025977798611394123,-0.4301059835517849,0.2709212486081956,-0.6804792928204962,34255,35091,35024,35869
0.1345570000000007,0.03918420150876045,0.058648280799388885,1.3010075092315674,-0.04215648025274277,-0.018122265115380287,0.0011840028455480933,-0.0037512036157351923,-0.028916278543322516,-0.01913409670767637,-0.4301059835517849,0.2709212486081956,-0.6804792928204962,34738,35059,34833,36403
0.13564100000000326,0.03918420150876045,0.058648280799388885,1.3010075092315674,-0.04215648025274277,-0.018122265115380287,0.0011840028455480933,0.0013952044777714803,-0.022653516103081122,-0.010534301179673857,-0.4301059835517849,0.2709212486081956,-0.6804792928204962,34738,35059,34833,36403
0.138525999999998,0.03960057720541954,0.05882837623357773,1.3010034561157227,-0.04089805483818054,-0.017515162006020546,0.001146218623034656,-0.008376932637249512,-0.051128594158156175,-0.02250998212329886,-0.4301059835517849,0.2709212486081956,-0.6804792928204962,35222,35041,34774,36767
0.1396010000000024,0.03918568789958954,0.058650873601436615,1.3010218143463135,-0.04208000749349594,-0.017985323444008827,0.002526486525312066,-0.009849448499413965,-0.09876326244656129,-0.02769065019777602,-0.4353863312278478,0.26583679069630733,-0.6949727916125535,35222,35041,34774,36767
0.14243099999999687,0.03918568789958954,0.058650873601436615,1.3010218143463135,-0.04208000749349594,-0.017985323444008827,0.002526486525312066,0.0018753487555491736,-0.09402663903315202,-0.031709741031517684,-0.4353863312278478,0.26583679069630733,-0.6949727916125535,35362,35342,34851,36616
0.1435480000000025,0.03918568789958954,0.058650873601436615,1.3010218143463135,-0.04208000749349594,-0.017985323444008827,0.002526486525312066,0.016602621651420443,-0.07526381194856792,-0.0408024158967801,-0.4353863312278478,0.26583679069630733,-0.6949727916125535,35362,35342,34851,36616
0.14638399999999818,0.03918568789958954,0.058650873601436615,1.3010218143463135,-0.04208000749349594,-0.017985323444008827,0.002526486525312066,0.0268169669126619,-0.08014295609218847,-0.048123054581622825,-0.4353863312278478,0.26583679069630733,-0.6949727916125535,35402,35738,35064,36509
0.1474930000000022,0.03918568789958954,0.058650873601436615,1.3010218143463135,-0.04208000749349594,-0.017985323444008827,0.002526486525312066,0.025347913159914547,-0.07327384804779027,-0.040789170831546165,-0.4353863312278478,0.26583679069630733,-0.6949727916125535,35402,35738,35064,36509
0.15034199999999692,0.03918719291687012,0.05865352600812912,1.3010332584381104,-0.04200689122080803,-0.017837179824709892,0.002119201235473156,0.032090560583831404,-0.04214686700002537,-0.027002865959722434,-0.44563216098848557,0.2681550722407179,-0.7182320910087097,35185,35821,35158,36359
0.15141500000000088,0.03918719291687012,0.05865352600812912,1.3010332584381104,-0.04200689122080803,-0.017837179824709892,0.002119201235473156,0.048034271448782306,-0.03543576347086374,-0.013720819197034901,-0.44563216098848557,0.2681550722407179,-0.7182320910087097,35185,35821,35158,36359
0.15434700000000157,0.03918719291687012,0.05865352600812912,1.3010332584381104,-0.04200689122080803,-0.017837179824709892,0.002119201235473156,0.0542477217163706,-0.04981095359694744,-0.005451754986906607,-0.44563216098848557,0.2681550722407179,-0.7182320910087097,35272,35971,35464,36693
0.1554270000000033,0.03918719291687012,0.05865352600812912,1.3010332584381104,-0.04200689122080803,-0.017837179824709892,0.002119201235473156,0.03984642012803652,-0.08301152180371847,-0.008766164033537601,-0.44563216098848557,0.2681550722407179,-0.7182320910087097,35272,35971,35464,36693
0.15830900000000112,0.03960210457444191,0.058830924332141876,1.301015853881836,-0.04074576124548912,-0.01723996363580227,0.002010535215958953,0.02840183488331407,-0.12473162140024785,-0.009742757688837268,-0.44563216098848557,0.2681550722407179,-0.7182320910087097,35045,36031,35665,36633
0.15938300000000163,0.03918849676847458,0.058656226843595505,1.3010361194610596,-0.041976042091846466,-0.017699172720313072,0.0020439985673874617,0.02934692833634514,-0.13466742601889953,-0.015503196972921976,-0.44975029851973924,0.2799948991235822,-0.7346178604232112,35045,36031,35665,36633
0.16221399999999994,0.03918849676847458,0.058656226843595505,1.3010361194610596,-0.041976042091846466,-0.017699172720313072,0.0020439985673874617,0.038293938692953236,-0.1092325481658263,-0.023586259146556952,-0.44975029851973924,0.2799948991235822,-0.7346178604232112,34980,35911,35613,36591
0.16334500000000116,0.03918849676847458,0.058656226843595505,1.3010361194610596,-0.041976042091846466,-0.017699172720313072,0.0020439985673874617,0.04552155399315733,-0.08645536360021921,-0.02579308342266191,-0.44975029851973924,0.2799948991235822,-0.7346178604232112,34980,35911,35613,36591
0.1661800000000003,0.03918849676847458,0.058656226843595505,1.3010361194610596,-0.041976042091846466,-0.017699172720313072,0.0020439985673874617,0.040231217777228545,-0.06979547670328097,-0.01777047500577173,-0.44975029851973924,0.2799948991235822,-0.7346178604232112,35470,36300,36037,36971
0.16728100000000268,0.03918849676847458,0.058656226843595505,1.3010361194610596,-0.041976042091846466,-0.017699172720313072,0.0020439985673874617,0.018804457701968005,-0.047369259318643504,-0.010102465447728306,-0.44975029851973924,0.2799948991235822,-0.7346178604232112,35470,36300,36037,36971
0.17013199999999779,0.0391886904835701,0.05865877494215965,1.3010457754135132,-0.042024146765470505,-0.017593394964933395,0.0037953329738229513,0.004679190680026034,-0.06272381861322544,-0.0042135629708582,-0.45474225681049846,0.2896642644615462,-0.7624133252279527,35429,36045,36132,37170
0.1712059999999983,0.0391886904835701,0.05865877494215965,1.3010457754135132,-0.042024146765470505,-0.017593394964933395,0.0037953329738229513,0.011736593576168537,-0.09023709396002377,0.0011812184438863128,-0.45474225681049846,0.2896642644615462,-0.7624133252279527,35429,36045,36132,37170
0.17413799999999902,0.0391886904835701,0.05865877494215965,1.3010457754135132,-0.042024146765470505,-0.017593394964933395,0.0037953329738229513,0.020450651198503055,-0.08522782110763923,0.0001383404905637018,-0.45474225681049846,0.2896642644615462,-0.7624133252279527,36210,36644,36778,38056
0.17521600000000034,0.0391886904835701,0.05865877494215965,1.3010457754135132,-0.042024146765470505,-0.017593394964933395,0.0037953329738229513,0.038559676396661906,-0.06473303633644652,-0.0014904505876304553,-0.45474225681049846,0.2896642644615462,-0.7624133252279527,36210,36644,36778,38056
0.1781050000000032,0.03960292041301727,0.05883351340889931,1.3010218143463135,-0.04075663909316063,-0.017002243548631668,0.0036520184949040413,0.060171640600386045,-0.05937969971598055,0.004327248220336909,-0.45474225681049846,0.2896642644615462,-0.7624133252279527,36760,36773,36595,37994
0.1791730000000025,0.03918863832950592,0.05866093933582306,1.301072359085083,-0.04210056737065315,-0.017512690275907516,0.0064641390927135944,0.09020043388314315,-0.012377703835523876,0.012622540926161932,-0.45504844773613123,0.29535490071138903,-0.7834406194475437,36760,36773,36595,37994
0.18200699999999778,0.03918863832950592,0.05866093933582306,1.301072359085083,-0.04210056737065315,-0.017512690275907516,0.0064641390927135944,0.11188736191036382,0.08157257425485663,0.0007862005238996187,-0.45504844773613123,0.29535490071138903,-0.7834406194475437,37327,36498,36005,37995
0.18312400000000342,0.03918863832950592,0.05866093933582306,1.301072359085083,-0.04210056737065315,-0.017512690275907516,0.0064641390927135944,0.10844475182586723,0.11581727221769605,-0.006014182880063668,-0.45504844773613123,0.29535490071138903,-0.7834406194475437,37327,36498,36005,37995
0.18597400000000197,0.03918863832950592,0.05866093933582306,1.301072359085083,-0.04210056737065315,-0.017512690275907516,0.0064641390927135944,0.07840287160306592,0.07047429982038535,-0.0031598278897370814,-0.45504844773613123,0.29535490071138903,-0.7834406194475437,38367,37570,36906,38884
0.1870769999999975,0.03918863832950592,0.05866093933582306,1.301072359085083,-0.04210056737065315,-0.017512690275907516,0.0064641390927135944,0.04821644831210054,0.009706017509064482,-0.002911746371892119,-0.45504844773613123,0.29535490071138903,-0.7834406194475437,38367,37570,36906,38884
0.18992399999999907,0.039187297224998474,0.05866224318742752,1.3011082410812378,-0.042224716395139694,-0.01746867410838604,0.008488486520946026,0.04354412775544907,-0.004594965089660376,-0.006081886468697826,-0.4543821263897433,0.3200931541733087,-0.7720793207635371,37851,37692,37602,38823
0.1909950000000026,0.039187297224998474,0.05866224318742752,1.3011082410812378,-0.042224716395139694,-0.01746867410838604,0.008488486520946026,0.05960602263555605,0.03925122026916063,-0.011428497046965393,-0.4543821263897433,0.3200931541733087,-0.7720793207635371,37851,37692,37602,38823
0.1939210000000021,0.039187297224998474,0.05866224318742752,1.3011082410812378,-0.042224716395139694,-0.01746867410838604,0.008488486520946026,0.10253461480049295,0.10314483655239257,-0.006936421001395896,-0.4543821263897433,0.3200931541733087,-0.7720793207635371,38823,38431,38563,40199
0.1949950000000026,0.039187297224998474,0.05866224318742752,1.3011082410812378,-0.042224716395139694,-0.01746867410838604,0.008488486520946026,0.13564752755669754,0.14483245390600138,-0.00024519565185928267,-0.4543821263897433,0.3200931541733087,-0.7720793207635371,38823,38431,38563,40199
0.19789800000000105,0.03960229083895683,0.05883500352501869,1.3010517358779907,-0.0409490168094635,-0.016905179247260094,0.00817185454070568,0.12147356005691536,0.15736753703808404,-0.013211411616259687,-0.4543821263897433,0.3200931541733087,-0.7720793207635371,39098,38340,38660,40140
0.19897000000000117,0.03918595239520073,0.05866311490535736,1.3011510372161865,-0.042317088693380356,-0.017474304884672165,0.01167974527925253,0.11288779501860889,0.1511026503107544,-0.030148548146837397,-0.4558063691236026,0.344695788617255,-0.7517975112610463,39098,38340,38660,40140
0.20180299999999987,0.03918595239520073,0.05866311490535736,1.3011510372161865,-0.042317088693380356,-0.017474304884672165,0.01167974527925253,0.12521956244622082,0.15013414184607662,-0.031124987838136543,-0.4558063691236026,0.344695788617255,-0.7517975112610463,38815,38032,38702,39983
0.20293299999999725,0.03918595239520073,0.05866311490535736,1.3011510372161865,-0.042317088693380356,-0.017474304884672165,0.01167974527925253,0.1306999984297108,0.1758104935086144,-0.032366158225357176,-0.4558063691236026,0.344695788617255,-0.7517975112610463,38815,38032,38702,39983
0.20575400000000083,0.03918595239520073,0.05866311490535736,1.3011510372161865,-0.042317088693380356,-0.017474304884672165,0.01167974527925253,0.14730261904083394,0.24628850510976905,-0.028471070829872325,-0.4558063691236026,0.344695788617255,-0.7517975112610463,40866,39295,39186,41456
0.20686299999999755,0.03918595239520073,0.05866311490535736,1.3011510372161865,-0.042317088693380356,-0.017474304884672165,0.01167974527925253,0.15842344712078682,0.2989087399556678,-0.02207722676853939,-0.4558063691236026,0.344695788617255,-0.7517975112610463,40866,39295,39186,41456
0.2097169999999969,0.03918435424566269,0.058663252741098404,1.301215648651123,-0.04240386560559273,-0.017539264634251595,0.017420172691345215,0.16835382554871747,0.28025958823773806,-0.022892332993239374,-0.463145060139877,0.3828511673588309,-0.6966705775014256,41183,39077,38896,41285
0.21078800000000047,0.03918435424566269,0.058663252741098404,1.301215648651123,-0.04240386560559273,-0.017539264634251595,0.017420172691345215,0.17655751019438162,0.2294972078577922,-0.025800754574958097,-0.463145060139877,0.3828511673588309,-0.6966705775014256,41183,39077,38896,41285
0.21371399999999993,0.03918435424566269,0.058663252741098404,1.301215648651123,-0.04240386560559273,-0.017539264634251595,0.017420172691345215,0.1655960889504268,0.22200057583678728,-0.047698392739863676,-0.463145060139877,0.3828511673588309,-0.6966705775014256,42109,40867,41180,42806
0.21478899999999704,0.03918435424566269,0.058663252741098404,1.301215648651123,-0.04240386560559273,-0.017539264634251595,0.017420172691345215,0.1612816015369303,0.24143053309681464,-0.08553115515579925,-0.463145060139877,0.3828511673588309,-0.6966705775014256,42109,40867,41180,42806
0.2176800000000003,0.03960101678967476,0.058835599571466446,1.3011033535003662,-0.041104841977357864,-0.01696751080453396,0.01680687814950943,0.16077085717412354,0.26021335885670954,-0.10865844553621087,-0.463145060139877,0.3828511673588309,-0.6966705775014256,42253,41096,41893,42874
0.21875299999999698,0.03918340802192688,0.05866231769323349,1.3013205528259277,-0.042405277490615845,-0.017696693539619446,0.026631496846675873,0.18734892189224853,0.288155594553714,-0.09577874103669357,-0.4762185409393032,0.4312968399872736,-0.6262258980989843,42253,41096,41893,42874
0.22159100000000034,0.03918340802192688,0.05866231769323349,1.3013205528259277,-0.042405277490615845,-0.017696693539619446,0.026631496846675873,0.22142579909452093,0.2774384184712331,-0.0725445829951641,-0.4762185409393032,0.4312968399872736,-0.6262258980989843,42020,40896,42033,42502
0.22270599999999832,0.03918340802192688,0.05866231769323349,1.3013205528259277,-0.042405277490615845,-0.017696693539619446,0.026631496846675873,0.20821871719562723,0.2203660107834807,-0.06878781977057905,-0.4762185409393032,0.4312968399872736,-0.6262258980989843,42020,40896,42033,42502
0.22555000000000291,0.03918340802192688,0.05866231769323349,1.3013205528259277,-0.042405277490615845,-0.017696693539619446,0.026631496846675873,0.19911000718777008,0.18030549330974782,-0.08035480223452586,-0.4762185409393032,0.4312968399872736,-0.6262258980989843,43356,43199,44199,43797
0.2266489999999976,0.03918340802192688,0.05866231769323349,1.3013205528259277,-0.042405277490615845,-0.017696693539619446,0.026631496846675873,0.2276045159158297,0.20111267103799604,-0.09075550323334292,-0.4762185409393032,0.4312968399872736,-0.6262258980989843,43356,43199,44199,43797
0.2295089999999982,0.03918300196528435,0.058659788221120834,1.3020257949829102,-0.04232815280556679,-0.017971837893128395,0.04185209795832634,0.2534407238227995,0.23332258909233883,-0.10571175765857907,-0.4999281677320621,0.48947589338267683,-0.5584272909425801,42947,42762,43799,43225
0.2305769999999975,0.03918300196528435,0.058659788221120834,1.3020257949829102,-0.04232815280556679,-0.017971837893128395,0.04185209795832634,0.2740737641052701,0.22360391532631269,-0.12443969733288314,-0.4999281677320621,0.48947589338267683,-0.5584272909425801,42947,42762,43799,43225
0.23350299999999696,0.03918300196528435,0.058659788221120834,1.3020257949829102,-0.04232815280556679,-0.017971837893128395,0.04185209795832634,0.2735724240300627,0.18110637242856192,-0.136659720185631,-0.4999281677320621,0.48947589338267683,-0.5584272909425801,44555,44603,45320,44782
0.2345720000000001,0.03918300196528435,0.058659788221120834,1.3020257949829102,-0.04232815280556679,-0.017971837893128395,0.04185209795832634,0.2713216035005118,0.16107489030206973,-0.1544161886285446,-0.4999281677320621,0.48947589338267683,-0.5584272909425801,44555,44603,45320,44782
0.23747200000000157,0.039599861949682236,0.058318667113780975,1.302012324333191,-0.0410788469016552,-0.01946381665766239,0.04176956042647362,0.2742839374495478,0.18317351806668142,-0.16637527995111354,-0.49855691959663456,0.5017009894597972,-0.5584609788788009,44885,44715,45886,44698
0.2385440000000017,0.039183419197797775,0.058118946850299835,1.3025197982788086,-0.04219295084476471,-0.02050347998738289,0.05971860513091087,0.269764053736979,0.2106876339736988,-0.1672969001358491,-0.5351504990776285,0.5786055089635761,-0.5021518636249065,44885,44715,45886,44698
0.24137999999999737,0.039183419197797775,0.058118946850299835,1.3025197982788086,-0.04219295084476471,-0.02050347998738289,0.05971860513091087,0.2768339141932987,0.22223366901119646,-0.17935817362049303,-0.5351504990776285,0.5786055089635761,-0.5021518636249065,44281,43850,46008,44783
0.24250099999999655,0.039183419197797775,0.058118946850299835,1.3025197982788086,-0.04219295084476471,-0.02050347998738289,0.05971860513091087,0.2764304619329085,0.24081775637474423,-0.1981909003613133,-0.5351504990776285,0.5786055089635761,-0.5021518636249065,44281,43850,46008,44783
0.24534199999999692,0.039183419197797775,0.058118946850299835,1.3025197982788086,-0.04219295084476471,-0.02050347998738289,0.05971860513091087,0.28867620925731086,0.23968939166563447,-0.214790133764425,-0.5351504990776285,0.5786055089635761,-0.5021518636249065,47008,46141,47482,46873
0.2464389999999985,0.039183419197797775,0.058118946850299835,1.3025197982788086,-0.04219295084476471,-0.02050347998738289,0.05971860513091087,0.312035760574291,0.23613503700627383,-0.23307757827205156,-0.5351504990776285,0.5786055089635761,-0.5021518636249065,47008,46141,47482,46873
0.2492980000000025,0.039186105132102966,0.057841792702674866,1.3034952878952026,-0.04194076731801033,-0.022120410576462746,0.08412101119756699,0.30760163064882273,0.27990572070789377,-0.2468418766947739,-0.5895987112409325,0.6599948200713045,-0.4389336064505748,46503,45376,47445,46386
0.2503689999999988,0.039186105132102966,0.057841792702674866,1.3034952878952026,-0.04194076731801033,-0.022120410576462746,0.08412101119756699,0.31000363550450605,0.3386545217228238,-0.2562760249878387,-0.5895987112409325,0.6599948200713045,-0.4389336064505748,46503,45376,47445,46386
0.25328600000000007,0.039186105132102966,0.057841792702674866,1.3034952878952026,-0.04194076731801033,-0.022120410576462746,0.08412101119756699,0.3259826020449815,0.3959183108244119,-0.26607314549272454,-0.5895987112409325,0.6599948200713045,-0.4389336064505748,48457,47041,48530,48543
0.2543570000000036,0.039186105132102966,0.057841792702674866,1.3034952878952026,-0.04194076731801033,-0.022120410576462746,0.08412101119756699,0.3344894043569671,0.44422385851973245,-0.269485636889768,-0.5895987112409325,0.6599948200713045,-0.4389336064505748,48457,47041,48530,48543
0.2572569999999978,0.0396016500890255,0.05792206898331642,1.3037577867507935,-0.0406678169965744,-0.02192429080605507,0.08549001067876816,0.351504640167106,0.4578257540502304,-0.2740283738534411,-0.5895987112409325,0.6599948200713045,-0.4389336064505748,49215,46891,48529,48377
0.25832800000000133,0.03914841264486313,0.05767204239964485,1.3048737049102783,-0.04167764633893967,-0.023590655997395515,0.11739842593669891,0.36570940878937064,0.448222095553782,-0.2864577627797612,-0.6705808963919465,0.7623299301889677,-0.3256547636422184,49215,46891,48529,48377
0.2611739999999991,0.03914841264486313,0.05767204239964485,1.3048737049102783,-0.04167764633893967,-0.023590655997395515,0.11739842593669891,0.38303200667881826,0.4527009998750773,-0.31504792892522515,-0.6705808963919465,0.7623299301889677,-0.3256547636422184,48513,46225,48512,47948
0.2622920000000013,0.03914841264486313,0.05767204239964485,1.3048737049102783,-0.04167764633893967,-0.023590655997395515,0.11739842593669891,0.4212206048670913,0.4883111587854492,-0.3381266166157428,-0.6705808963919465,0.7623299301889677,-0.3256547636422184,48513,46225,48512,47948
0.2651240000000034,0.03914841264486313,0.05767204239964485,1.3048737049102783,-0.04167764633893967,-0.023590655997395515,0.11739842593669891,0.4505277938465454,0.5231604858618991,-0.3448612516698488,-0.6705808963919465,0.7623299301889677,-0.3256547636422184,50851,48642,49612,49478
0.2662300000000032,0.03958534449338913,0.05784059315919876,1.3049396276474,-0.04020122438669205,-0.022993482649326324,0.11774022877216339,0.4705799321162425,0.5431105917723326,-0.35605744720865096,-0.6705808963919465,0.7623299301889677,-0.3256547636422184,50851,48642,49612,49478
0.26908499999999913,0.03958534449338913,0.05784059315919876,1.3049396276474,-0.04020122438669205,-0.022993482649326324,0.11774022877216339,0.4786903561894834,0.5596961265405871,-0.3673821402700494,-0.6705808963919465,0.7623299301889677,-0.3256547636422184,50390,48360,49600,48882
0.2701549999999988,0.039097439497709274,0.05755181610584259,1.3066121339797974,-0.040993474423885345,-0.025242872536182404,0.16101793944835663,0.481015262531609,0.599727898519304,-0.3964833004496722,-0.780983617819995,0.9063131598814413,-0.1591916257578591,50390,48360,49600,48882
0.273086000000003,0.039097439497709274,0.05755181610584259,1.3066121339797974,-0.040993474423885345,-0.025242872536182404,0.16101793944835663,0.5416200870892425,0.6647854618405227,-0.4566057266653515,-0.780983617819995,0.9063131598814413,-0.1591916257578591,52045,49879,50238,50635
0.27415899999999965,0.039097439497709274,0.05755181610584259,1.3066121339797974,-0.040993474423885345,-0.025242872536182404,0.16101793944835663,0.6353351612419904,0.7259474862772279,-0.5111532911921406,-0.780983617819995,0.9063131598814413,-0.1591916257578591,52045,49879,50238,50635
0.2770520000000033,0.0395626425743103,0.05778340995311737,1.3068162202835083,-0.03930069878697395,-0.024348752573132515,0.16218028962612152,0.6451064324395457,0.7282317461232162,-0.5222142647265939,-0.780983617819995,0.9063131598814413,-0.1591916257578591,52364,49327,49965,50313
0.278127999999997,0.0395626425743103,0.05778340995311737,1.3068162202835083,-0.03930069878697395,-0.024348752573132515,0.16218028962612152,0.5752782820786407,0.7150784600783421,-0.4810640316690711,-0.780983617819995,0.9063131598814413,-0.1591916257578591,52364,49327,49965,50313
0.2809570000000022,0.03916765749454498,0.05752866342663765,1.3086591958999634,-0.03955339267849922,-0.026725707575678825,0.20640122890472412,0.5395650255445692,0.7269173429672076,-0.4339659945015061,-0.9124226806488579,1.0704650342828845,0.029874465284154668,51598,48434,49784,50091
0.28208600000000295,0.03916765749454498,0.05752866342663765,1.3086591958999634,-0.03955339267849922,-0.026725707575678825,0.20640122890472412,0.5611879628042222,0.7497300474438535,-0.4301638327027136,-0.9124226806488579,1.0704650342828845,0.029874465284154668,51598,48434,49784,50091
0.28491399999999706,0.03916765749454498,0.05752866342663765,1.3086591958999634,-0.03955339267849922,-0.026725707575678825,0.20640122890472412,0.5964472835304898,0.7846450214411739,-0.4449221060680376,-0.9124226806488579,1.0704650342828845,0.029874465284154668,53184,50089,50960,51833
0.2860239999999976,0.039593908935785294,0.05777077004313469,1.3088369369506836,-0.03809473291039467,-0.025831028819084167,0.20737402141094208,0.6203733890798707,0.8057311985831215,-0.4843541341692686,-0.9124226806488579,1.0704650342828845,0.029874465284154668,53184,50089,50960,51833
0.2888759999999966,0.039593908935785294,0.05777077004313469,1.3088369369506836,-0.03809473291039467,-0.025831028819084167,0.20737402141094208,0.5777996964197005,0.8614385364751265,-0.577421194649773,-0.9124226806488579,1.0704650342828845,0.029874465284154668,52944,49604,50618,51787
0.2899490000000005,0.03921334818005562,0.05749857425689697,1.3111634254455566,-0.03782699629664421,-0.02875729463994503,0.2579100430011749,0.4779925081153418,0.9684324980076594,-0.6548061977618322,-1.046728282221761,1.240163367836678,0.2496812694682924,52944,49604,50618,51787
0.2928770000000004,0.03921334818005562,0.05749857425689697,1.3111634254455566,-0.03782699629664421,-0.02875729463994503,0.2579100430011749,0.4265225258337619,1.0181274168436742,-0.6644985728120939,-1.046728282221761,1.240163367836678,0.2496812694682924,54090,50439,51299,53856
0.29396300000000336,0.03921334818005562,0.05749857425689697,1.3111634254455566,-0.03782699629664421,-0.02875729463994503,0.2579100430011749,0.4697495917778694,0.9293257750335816,-0.5955418753388901,-1.046728282221761,1.240163367836678,0.2496812694682924,54090,50439,51299,53856
0.29684399999999733,0.04013199359178543,0.05775598809123039,1.3115991353988647,-0.03429418429732323,-0.027810119092464447,0.2602437138557434,0.521673010524549,0.8343663055719805,-0.525884200577264,-1.0464847751027548,1.2362989920858345,0.26685163116671295,53780,50463,51934,53085
0.29791799999999785,0.04013199359178543,0.05775598809123039,1.3115991353988647,-0.03429418429732323,-0.027810119092464447,0.2602437138557434,0.5248649089595497,0.8240317758038735,-0.5075149470899015,-1.0464847751027548,1.2362989920858345,0.26685163116671295,53780,50463,51934,53085
0.3007540000000008,0.039792656898498535,0.05746119096875191,1.314484715461731,-0.033321838825941086,-0.031291309744119644,0.31685563921928406,0.510053572109506,0.8314107293942106,-0.5079591290702131,-1.2177897513979632,1.3806607661675623,0.5269551439547806,53024,49714,51577,52244
0.3018759999999966,0.039792656898498535,0.05746119096875191,1.314484715461731,-0.033321838825941086,-0.031291309744119644,0.31685563921928406,0.5016732033702719,0.8346728354134486,-0.5118689158665585,-1.2177897513979632,1.3806607661675623,0.5269551439547806,53024,49714,51577,52244
0.30470700000000217,0.039792656898498535,0.05746119096875191,1.314484715461731,-0.033321838825941086,-0.031291309744119644,0.31685563921928406,0.5092762952558527,0.866807668969808,-0.5052925058707168,-1.2177897513979632,1.3806607661675623,0.5269551439547806,54346,51692,52374,53184
0.3058099999999977,0.039792656898498535,0.05746119096875191,1.314484715461731,-0.033321838825941086,-0.031291309744119644,0.31685563921928406,0.5388358520381055,0.9015705098898575,-0.4995141120955174,-1.2177897513979632,1.3806607661675623,0.5269551439547806,54346,51692,52374,53184
0.30866399999999705,0.04041215404868126,0.05773836001753807,1.3147528171539307,-0.031069790944457054,-0.030209962278604507,0.31826797127723694,0.5473306035461585,0.8973352182292773,-0.5231136142267137,-1.218689773286944,1.3749139741277976,0.5358626017614456,54339,51534,51858,52935
0.30973399999999673,0.040109023451805115,0.057416848838329315,1.318253755569458,-0.0292916651815176,-0.034263625741004944,0.38191166520118713,0.5312989729951267,0.8728779452004801,-0.5638094454232417,-1.3655667375518175,1.528633176172726,0.77861197959707,54339,51534,51858,52935
0.3126800000000003,0.040109023451805115,0.057416848838329315,1.318253755569458,-0.0292916651815176,-0.034263625741004944,0.38191166520118713,0.5090088473033815,0.8168084174002244,-0.5923739786432136,-1.3655667375518175,1.528633176172726,0.77861197959707,55222,52846,52489,53944
0.31375299999999695,0.040109023451805115,0.057416848838329315,1.318253755569458,-0.0292916651815176,-0.034263625741004944,0.38191166520118713,0.48834354948220726,0.7505982379592194,-0.6080511424531558,-1.3655667375518175,1.528633176172726,0.77861197959707,55222,52846,52489,53944
0.31663500000000205,0.04056481644511223,0.05771665647625923,1.3181215524673462,-0.027779877185821533,-0.03310946002602577,0.3812001049518585,0.4717886410664886,0.6883580993342228,-0.6132992342762933,-1.365360469970912,1.5229007095596365,0.7818913747210179,54873,52449,52974,53808
0.31771600000000033,0.04056481644511223,0.05771665647625923,1.3181215524673462,-0.027779877185821533,-0.03310946002602577,0.3812001049518585,0.4442083456063827,0.6385071192583293,-0.6086665324020459,-1.365360469970912,1.5229007095596365,0.7818913747210179,54873,52449,52974,53808
0.32054699999999864,0.04029834270477295,0.05736351013183594,1.322272539138794,-0.025261711329221725,-0.037697527557611465,0.4489811956882477,0.4051036532926361,0.6420533845658788,-0.5967267157078664,-1.5358842311206704,1.6715283131359226,1.0011868405969353,53869,51820,53113,53212
0.3216719999999987,0.04029834270477295,0.05736351013183594,1.322272539138794,-0.025261711329221725,-0.037697527557611465,0.4489811956882477,0.36886725205193205,0.6455324050559038,-0.5853128733289775,-1.5358842311206704,1.6715283131359226,1.0011868405969353,53869,51820,53113,53212
0.3244979999999996,0.04029834270477295,0.05736351013183594,1.322272539138794,-0.025261711329221725,-0.037697527557611465,0.4489811956882477,0.34869344060993196,0.5890136019797517,-0.5829370007414907,-1.5358842311206704,1.6715283131359226,1.0011868405969353,54594,53143,54033,54353
0.3256070000000036,0.04065655171871185,0.05769108235836029,1.3226509094238281,-0.02414625696837902,-0.03639405593276024,0.45096415281295776,0.3644497003042495,0.5360651325295006,-0.5978272004493144,-1.5355833047338507,1.6640919235946756,1.0023337767422174,54594,53143,54033,54353
0.3284530000000013,0.04065655171871185,0.05769108235836029,1.3226509094238281,-0.02414625696837902,-0.03639405593276024,0.45096415281295776,0.39286562913539497,0.5451730768785444,-0.6118591299168329,-1.5355833047338507,1.6640919235946756,1.0023337767422174,54450,53153,53691,54064
0.32953600000000005,0.04043009504675865,0.057302236557006836,1.3275272846221924,-0.020936088636517525,-0.041522081941366196,0.524294912815094,0.4086781813972541,0.6025132321243906,-0.6077003375585652,-1.7075099734139694,1.7766978263704292,1.1713772724370808,54450,53153,53691,54064
0.33245199999999747,0.04043009504675865,0.057302236557006836,1.3275272846221924,-0.020936088636517525,-0.041522081941366196,0.524294912815094,0.4071702662985376,0.6520242596871355,-0.598555042375233,-1.7075099734139694,1.7766978263704292,1.1713772724370808,55462,53714,53341,55059
0.33352700000000185,0.04043009504675865,0.057302236557006836,1.3275272846221924,-0.020936088636517525,-0.041522081941366196,0.524294912815094,0.38277441242238036,0.6350936125311202,-0.6046788481438158,-1.7075099734139694,1.7766978263704292,1.1713772724370808,55462,53714,53341,55059
0.33642900000000375,0.040720317512750626,0.057145144790410995,1.327773094177246,-0.02010936848819256,-0.04231477901339531,0.5255830883979797,0.3600423018582229,0.5959956114096124,-0.635312857267861,-1.7086524643729002,1.7835855530757054,1.1705183412889146,55614,53375,53184,54792
0.3375020000000004,0.040720317512750626,0.057145144790410995,1.327773094177246,-0.02010936848819256,-0.04231477901339531,0.5255830883979797,0.3325520212429617,0.577174119879641,-0.6503340845013167,-1.7086524643729002,1.7835855530757054,1.1705183412889146,55614,53375,53184,54792
0.34033600000000297,0.040537238121032715,0.05669455602765083,1.333419680595398,-0.01628226786851883,-0.047963764518499374,0.6037151217460632,0.32991562492183774,0.5592858665746604,-0.6436559417518339,-1.8879229757311877,1.8986754440993858,1.3405097885463046,55101,52677,52816,54327
0.34145300000000134,0.040537238121032715,0.05669455602765083,1.333419680595398,-0.01628226786851883,-0.047963764518499374,0.6037151217460632,0.33735856095736394,0.582763762112581,-0.6363476285094113,-1.8879229757311877,1.8986754440993858,1.3405097885463046,55101,52677,52816,54327
0.34429099999999746,0.040537238121032715,0.05669455602765083,1.333419680595398,-0.01628226786851883,-0.047963764518499374,0.6037151217460632,0.3292240352762578,0.6352304324321231,-0.623103395513311,-1.8879229757311877,1.8986754440993858,1.3405097885463046,55942,53527,53126,55288
0.34539300000000367,0.04128896817564964,0.056851185858249664,1.3337215185165405,-0.013384630903601646,-0.047398388385772705,0.605292558670044,0.29799700675647917,0.6624904161921196,-0.6125731234050832,-1.888959969889403,1.8964943732864499,1.3543803103930245,55942,53527,53126,55288
0.3482509999999966,0.04128896817564964,0.056851185858249664,1.3337215185165405,-0.013384630903601646,-0.047398388385772705,0.605292558670044,0.2544794731612281,0.6660476004601384,-0.610929620117368,-1.888959969889403,1.8964943732864499,1.3543803103930245,55849,53471,52830,55276
0.3493289999999979,0.04117639362812042,0.056347426027059555,1.3401832580566406,-0.008893400430679321,-0.053497545421123505,0.6870258450508118,0.24586156709751572,0.6498190957255227,-0.6276721815213964,-2.071600143127647,1.994318153804122,1.5261537366474414,55849,53471,52830,55276
0.3522390000000014,0.04117639362812042,0.056347426027059555,1.3401832580566406,-0.008893400430679321,-0.053497545421123505,0.6870258450508118,0.2635683093294505,0.6142645635924198,-0.6562668750407135,-2.071600143127647,1.994318153804122,1.5261537366474414,56179,54104,53103,55847
0.3533099999999977,0.04117639362812042,0.056347426027059555,1.3401832580566406,-0.008893400430679321,-0.053497545421123505,0.6870258450508118,0.25717316073530233,0.5437986194399546,-0.6812230247207097,-2.071600143127647,1.994318153804122,1.5261537366474414,56179,54104,53103,55847
0.35621800000000076,0.04159802198410034,0.056683655828237534,1.34060800075531,-0.007437659427523613,-0.052104271948337555,0.689248263835907,0.2266596263610696,0.5100399899879465,-0.6850959933149847,-2.072231321234105,1.9859567019834987,1.5303108839311934,55978,54065,53375,55528
0.35729299999999786,0.04159802198410034,0.056683655828237534,1.34060800075531,-0.007437659427523613,-0.052104271948337555,0.689248263835907,0.21237905751627856,0.5828128308556657,-0.6817439390299292,-2.072231321234105,1.9859567019834987,1.5303108839311934,55978,54065,53375,55528
0.3601209999999992,0.041548050940036774,0.05613095313310623,1.3479230403900146,-0.002320279134437442,-0.05855398252606392,0.7737407684326172,0.22534121181866906,0.6969403356840849,-0.6817751645937105,-2.2629345030691077,2.0622017556283443,1.6966717043295856,55682,53234,52502,55140
0.3612520000000004,0.041548050940036774,0.05613095313310623,1.3479230403900146,-0.002320279134437442,-0.05855398252606392,0.7737407684326172,0.2473467621031825,0.7703590264056618,-0.667387103909421,-2.2629345030691077,2.0622017556283443,1.6966717043295856,55682,53234,52502,55140
0.36407899999999793,0.041548050940036774,0.05613095313310623,1.3479230403900146,-0.002320279134437442,-0.05855398252606392,0.7737407684326172,0.238946669327125,0.7429182140076489,-0.6483572866031782,-2.2629345030691077,2.0622017556283443,1.6966717043295856,56356,53802,52581,55912
0.36518499999999765,0.041548050940036774,0.05613095313310623,1.3479230403900146,-0.002320279134437442,-0.05855398252606392,0.7737407684326172,0.1883923650520984,0.6409303961132197,-0.6391213773637561,-2.2629345030691077,2.0622017556283443,1.6966717043295856,56356,53802,52581,55912
0.36804000000000087,0.042294666171073914,0.056062329560518265,1.3484833240509033,0.0006294791819527745,-0.0589645653963089,0.7766930460929871,0.14482942456026143,0.634092929751523,-0.6437366355328634,-2.2637465190225203,2.0660086080837763,1.7110175054939232,56364,53969,52257,55837
0.36911699999999836,0.04232851788401604,0.05543942749500275,1.3566817045211792,0.006429790519177914,-0.06572825461626053,0.8629512786865234,0.13880701032780507,0.706237297891497,-0.6519417682723703,-2.454920066268525,2.1373229746847637,1.9093237666697704,56364,53969,52257,55837
0.3720380000000005,0.04232851788401604,0.05543942749500275,1.3566817045211792,0.006429790519177914,-0.06572825461626053,0.8629512786865234,0.11921368477965817,0.7527448789558777,-0.6669478154876125,-2.454920066268525,2.1373229746847637,1.9093237666697704,56677,54083,52097,56486
0.37311299999999753,0.04232851788401604,0.05543942749500275,1.3566817045211792,0.006429790519177914,-0.06572825461626053,0.8629512786865234,0.09947672330259352,0.7942792064216173,-0.6904759781911083,-2.454920066268525,2.1373229746847637,1.9093237666697704,56677,54083,52097,56486
0.37600400000000084,0.04267159104347229,0.055728621780872345,1.3573675155639648,0.007553260773420334,-0.06448038667440414,0.8665568232536316,0.11497286705981599,0.842995147240919,-0.6986080737377197,-2.4563278760948353,2.1291896123519325,1.911184527916362,56737,53611,51808,56409
0.3770699999999997,0.04267159104347229,0.055728621780872345,1.3573675155639648,0.007553260773420334,-0.06448038667440414,0.8665568232536316,0.13241587312004885,0.9202641031084781,-0.6921945160425365,-2.4563278760948353,2.1291896123519325,1.911184527916362,56737,53611,51808,56409
0.37991300000000044,0.042778003960847855,0.055049438029527664,1.3664673566818237,0.014052321203052998,-0.0714302733540535,0.9533876776695251,0.08860296167039433,0.9733574152325157,-0.6858147804931971,-2.651222810486028,2.174466316171478,2.1313135801815903,56468,52704,51049,56266
0.3810299999999988,0.042778003960847855,0.055049438029527664,1.3664673566818237,0.014052321203052998,-0.0714302733540535,0.9533876776695251,0.01275141607667845,0.9805389620070507,-0.6752964260308474,-2.651222810486028,2.174466316171478,2.1313135801815903,56468,52704,51049,56266
0.38386699999999835,0.042778003960847855,0.055049438029527664,1.3664673566818237,0.014052321203052998,-0.0714302733540535,0.9533876776695251,-0.05730357007037123,0.9641645160446984,-0.6582929414190185,-2.651222810486028,2.174466316171478,2.1313135801815903,56741,53157,51483,56981
0.38496600000000036,0.04340600222349167,0.05554080009460449,1.3667443990707397,0.016515251249074936,-0.06919943541288376,0.9548436403274536,-0.11232410368437999,0.9348461084991524,-0.6634030814976898,-2.652253754255277,2.1597106001854427,2.1425550726811147,56741,53157,51483,56981
0.3878229999999967,0.04340600222349167,0.05554080009460449,1.3667443990707397,0.016515251249074936,-0.06919943541288376,0.9548436403274536,-0.1565956530856382,0.9590790102061104,-0.6795845148600385,-2.652253754255277,2.1597106001854427,2.1425550726811147,56738,53221,51060,56906
0.38889300000000365,0.04360581189393997,0.054813895374536514,1.3767280578613281,0.02385331131517887,-0.0761982649564743,1.041857123374939,-0.18083884125230665,1.0144038515865528,-0.6748689220968624,-2.845151330953979,2.168295349053682,2.417733005112215,56738,53221,51060,56906
0.39182899999999793,0.04360581189393997,0.054813895374536514,1.3767280578613281,0.02385331131517887,-0.0761982649564743,1.041857123374939,-0.19131566704640793,1.0229751023969182,-0.6589318337645285,-2.845151330953979,2.168295349053682,2.417733005112215,56709,53486,51336,57206
0.39290000000000147,0.04360581189393997,0.054813895374536514,1.3767280578613281,0.02385331131517887,-0.0761982649564743,1.041857123374939,-0.21085652832108026,1.0304406753017101,-0.6401312480491141,-2.845151330953979,2.168295349053682,2.417733005112215,56709,53486,51336,57206
0.3957940000000017,0.04432326927781105,0.054909612983465195,1.376869559288025,0.02677685022354126,-0.07581520825624466,1.0426017045974731,-0.26289173325451587,1.033663632852924,-0.6253419821466043,-2.845084599118111,2.1664787428022456,2.432307311070412,56569,53296,51559,57130
0.39686899999999875,0.04432326927781105,0.054909612983465195,1.376869559288025,0.02677685022354126,-0.07581520825624466,1.0426017045974731,-0.3258993449714029,1.027007594340489,-0.6165145352393732,-2.845084599118111,2.1664787428022456,2.432307311070412,56569,53296,51559,57130
0.39970300000000136,0.044630322605371475,0.05411649867892265,1.387729287147522,0.03506730496883392,-0.08273924142122269,1.129323124885559,-0.39022573741534033,1.07205010391019,-0.6131452369862594,-3.0289978678629876,2.118614820576707,2.7265306541367322,56160,52548,51151,56943
0.4008220000000001,0.044630322605371475,0.05411649867892265,1.387729287147522,0.03506730496883392,-0.08273924142122269,1.129323124885559,-0.448187208143502,1.1385976392822807,-0.6202695257973576,-3.0289978678629876,2.118614820576707,2.7265306541367322,56160,52548,51151,56943
0.4036549999999988,0.044630322605371475,0.05411649867892265,1.387729287147522,0.03506730496883392,-0.08273924142122269,1.129323124885559,-0.4727920535862032,1.1867461270523139,-0.626979293584785,-3.0289978678629876,2.118614820576707,2.7265306541367322,56535,52623,51043,57541
0.4047560000000012,0.04533536359667778,0.054055362939834595,1.3878703117370605,0.037972211837768555,-0.08311738818883896,1.1300697326660156,-0.49329623016142765,1.2142785521918256,-0.6281303118079173,-3.0289470368580984,2.1222128797576474,2.7410619029196837,56535,52623,51043,57541
0.40762000000000265,0.04533536359667778,0.054055362939834595,1.3878703117370605,0.037972211837768555,-0.08311738818883896,1.1300697326660156,-0.5422598782516204,1.2126186038843791,-0.6366895783933775,-3.0289470368580984,2.1222128797576474,2.7410619029196837,56720,52554,50284,57511
0.4086909999999989,0.04575932025909424,0.05318997800350189,1.3996037244796753,0.04731327295303345,-0.08979573845863342,1.2166035175323486,-0.6031878774075349,1.2118884982715339,-0.6389613213822423,-3.2016210258811424,2.0114888150135575,3.0768847595617173,56720,52554,50284,57511
0.41161499999999795,0.04575932025909424,0.05318997800350189,1.3996037244796753,0.04731327295303345,-0.08979573845863342,1.2166035175323486,-0.6525600876984594,1.2250178824456246,-0.6149496617828426,-3.2016210258811424,2.0114888150135575,3.0768847595617173,56659,52677,50455,57847
0.4126920000000027,0.04575932025909424,0.05318997800350189,1.3996037244796753,0.04731327295303345,-0.08979573845863342,1.2166035175323486,-0.7001172871274677,1.2546993454267756,-0.586026400764037,-3.2016210258811424,2.0114888150135575,3.0768847595617173,56659,52677,50455,57847
0.41558899999999993,0.046397678554058075,0.05360913276672363,1.3998099565505981,0.04992252215743065,-0.08783052861690521,1.2176839113235474,-0.7434908602210432,1.25570615347688,-0.5840213067793164,-3.2007139779597518,1.9984994743462932,3.0895830527465895,56572,52398,50581,57834
0.41665899999999967,0.046397678554058075,0.05360913276672363,1.3998099565505981,0.04992252215743065,-0.08783052861690521,1.2176839113235474,-0.7995333569362346,1.1977078312571345,-0.605702234371706,-3.2007139779597518,1.9984994743462932,3.0895830527465895,56572,52398,50581,57834
0.41949399999999876,0.04694651812314987,0.0526987724006176,1.4124149084091187,0.06037379801273346,-0.09398645907640457,1.30330228805542,-0.8514843061106828,1.157057606694274,-0.6177394561827552,-3.3656112479175895,1.8256934076100977,3.4520999527133807,56061,52062,50535,57504
0.4206140000000014,0.04694651812314987,0.0526987724006176,1.4124149084091187,0.06037379801273346,-0.09398645907640457,1.30330228805542,-0.8774633093863513,1.1671180971862118,-0.6081696531216644,-3.3656112479175895,1.8256934076100977,3.4520999527133807,56061,52062,50535,57504
0.4234519999999975,0.04694651812314987,0.0526987724006176,1.4124149084091187,0.06037379801273346,-0.09398645907640457,1.30330228805542,-0.9168417413706444,1.1552637013839966,-0.598521220229389,-3.3656112479175895,1.8256934076100977,3.4520999527133807,56089,52586,51112,57798
0.4245460000000021,0.04748794063925743,0.05285453051328659,1.4127193689346313,0.06252981722354889,-0.09326586127281189,1.3049142360687256,-0.9903684232744241,1.1284165075929622,-0.603310515975733,-3.3648594012237636,1.8209304313359884,3.4614218924739704,56089,52586,51112,57798
0.42740200000000184,0.04748794063925743,0.05285453051328659,1.4127193689346313,0.06252981722354889,-0.09326586127281189,1.3049142360687256,-1.0744760439261705,1.1329260382667934,-0.6131837196640111,-3.3648594012237636,1.8209304313359884,3.4614218924739704,56028,52757,50863,57655
0.42846800000000074,0.04816899076104164,0.05189258232712746,1.4261993169784546,0.07418443262577057,-0.0987650454044342,1.3910608291625977,-1.1186862490761942,1.1305800596625426,-0.6203418306209533,-3.5235636074568886,1.5794679840685117,3.8066531933904613,56028,52757,50863,57655
0.43140699999999926,0.04816899076104164,0.05189258232712746,1.4261993169784546,0.07418443262577057,-0.0987650454044342,1.3910608291625977,-1.1192823976862085,1.1261516222439043,-0.6271204411225593,-3.5235636074568886,1.5794679840685117,3.8066531933904613,55915,52691,50905,57852
0.43248399999999676,0.04816899076104164,0.05189258232712746,1.4261993169784546,0.07418443262577057,-0.0987650454044342,1.3910608291625977,-1.1201202281651474,1.140240942832914,-0.6409108884582349,-3.5235636074568886,1.5794679840685117,3.8066531933904613,55915,52691,50905,57852
0.4353839999999982,0.048595111817121506,0.05194798484444618,1.4266160726547241,0.07565293461084366,-0.09856505692005157,1.3932673931121826,-1.1750238240401665,1.1262303186541163,-0.6634104717697148,-3.5235636074568886,1.5794679840685117,3.8066531933904613,55890,52306,50862,57883
0.43645900000000254,0.048595111817121506,0.05194798484444618,1.4266160726547241,0.07565293461084366,-0.09856505692005157,1.3932673931121826,-1.2871032248322603,1.0570828056888084,-0.6679763948796283,-3.5235636074568886,1.5794679840685117,3.8066531933904613,55890,52306,50862,57883
0.4392830000000031,0.04941229522228241,0.05093720555305481,1.440969467163086,0.08826811611652374,-0.10314392298460007,1.4774185419082642,-1.4183914739348775,0.9856546947240111,-0.6414495127887033,-3.6852341179002197,1.271391284520795,4.148103487096939,55276,51915,50934,57702
0.44040099999999804,0.04941229522228241,0.05093720555305481,1.440969467163086,0.08826811611652374,-0.10314392298460007,1.4774185419082642,-1.506196161390899,0.9596946664711095,-0.6207621440199951,-3.6852341179002197,1.271391284520795,4.148103487096939,55276,51915,50934,57702
0.44324100000000183,0.04941229522228241,0.05093720555305481,1.440969467163086,0.08826811611652374,-0.10314392298460007,1.4774185419082642,-1.5330629294159455,0.9570839030754775,-0.6236209808711679,-3.6852341179002197,1.271391284520795,4.148103487096939,55058,52014,51620,58052
0.44433499999999915,0.05023124814033508,0.05148845538496971,1.441505789756775,0.09186910837888718,-0.10040111839771271,1.4802535772323608,-1.5454905706428002,0.9501241976197462,-0.6223935965037776,-3.6832279089488775,1.2522240232637105,4.167447393034274,55058,52014,51620,58052
0.44719200000000275,0.05023124814033508,0.05148845538496971,1.441505789756775,0.09186910837888718,-0.10040111839771271,1.4802535772323608,-1.5695888495566546,0.9440717645683776,-0.6037773015357967,-3.6832279089488775,1.2522240232637105,4.167447393034274,55104,52142,51165,57869
0.448262999999999,0.05121603235602379,0.05046462267637253,1.4567246437072754,0.10551034659147263,-0.10377798974514008,1.5635353326797485,-1.6016080353426774,0.9705205494603361,-0.59531777033316,-3.832267045680651,0.8420859534309826,4.471668869329123,55104,52142,51165,57869
0.4511970000000001,0.05121603235602379,0.05046462267637253,1.4567246437072754,0.10551034659147263,-0.10377798974514008,1.5635353326797485,-1.623995233256156,1.0163553494543356,-0.6041321011720225,-3.832267045680651,0.8420859534309826,4.471668869329123,55042,51703,50899,58146
0.4522660000000033,0.05121603235602379,0.05046462267637253,1.4567246437072754,0.10551034659147263,-0.10377798974514008,1.5635353326797485,-1.6623451524274604,0.9895855870719953,-0.6123468212914537,-3.832267045680651,0.8420859534309826,4.471668869329123,55042,51703,50899,58146
0.45516599999999746,0.05161761865019798,0.050742436200380325,1.4568679332733154,0.1069832444190979,-0.10238074511289597,1.5643030405044556,-1.7448959556849737,0.8620797590865903,-0.6106141021072209,-3.830607267918221,0.8323598803916461,4.476182261516827,54924,51708,51204,58010
0.4562410000000018,0.05161761865019798,0.050742436200380325,1.4568679332733154,0.1069832444190979,-0.10238074511289597,1.5643030405044556,-1.8298188365254204,0.7386926428850474,-0.612116524436189,-3.830607267918221,0.8323598803916461,4.476182261516827,54924,51708,51204,58010
0.4590679999999993,0.05275852605700493,0.04970543831586838,1.4729282855987549,0.12161354720592499,-0.10435710102319717,1.6477842330932617,-1.8787835831695627,0.71618766667236,-0.6180004459695829,-3.967075578591362,0.37190947765373644,4.7740331048386535,54336,51368,51196,57700
0.4601800000000003,0.05275852605700493,0.04970543831586838,1.4729282855987549,0.12161354720592499,-0.10435710102319717,1.6477842330932617,-1.8802111706718998,0.7789858041247555,-0.6244634053029872,-3.967075578591362,0.37190947765373644,4.7740331048386535,54336,51368,51196,57700
0.46303399999999967,0.05275852605700493,0.04970543831586838,1.4729282855987549,0.12161354720592499,-0.10435710102319717,1.6477842330932617,-1.8883479267504188,0.8169359162374119,-0.6353515396826944,-3.967075578591362,0.37190947765373644,4.7740331048386535,54342,51268,51338,57964
0.464127999999997,0.05339788645505905,0.04985828325152397,1.472965955734253,0.12432828545570374,-0.10358874499797821,1.6479966640472412,-1.9313178977807928,0.8052560240656241,-0.6411825308894229,-3.965363024162565,0.3667629278936976,4.787363538049563,54342,51268,51338,57964
0.46698300000000015,0.05339788645505905,0.04985828325152397,1.472965955734253,0.12432828545570374,-0.10358874499797821,1.6479966640472412,-1.9738282072070192,0.7596535182977068,-0.6339066416332719,-3.965363024162565,0.3667629278936976,4.787363538049563,54386,51426,50969,57839
0.46805599999999686,0.05471641942858696,0.04881664365530014,1.4898539781570435,0.13972865045070648,-0.10399932414293289,1.7296245098114014,-2.021788808962147,0.6914108143127533,-0.6185950632619703,-4.100368494947517,-0.16130900415034458,5.047244263295194,54386,51426,50969,57839
0.4709760000000024,0.05471641942858696,0.04881664365530014,1.4898539781570435,0.13972865045070648,-0.10399932414293289,1.7296245098114014,-2.0684391354609564,0.6776157064451701,-0.6134005009767435,-4.100368494947517,-0.16130900415034458,5.047244263295194,53972,51099,51295,58066
0.4720429999999978,0.05471641942858696,0.04881664365530014,1.4898539781570435,0.13972865045070648,-0.10399932414293289,1.7296245098114014,-2.1008519364560927,0.7224076791353219,-0.6376873982748029,-4.100368494947517,-0.16130900415034458,5.047244263295194,53972,51099,51295,58066
0.4749599999999991,0.05537832900881767,0.049431461840867996,1.4899301528930664,0.14263561367988586,-0.10082098841667175,1.73003089427948,-2.120867456260801,0.704606777514096,-0.6627293017418997,-4.098442330493876,-0.1833813069169865,5.062619986009561,53999,50608,51089,58084
0.47603199999999923,0.05537832900881767,0.049431461840867996,1.4899301528930664,0.14263561367988586,-0.10082098841667175,1.73003089427948,-2.140668724755813,0.6225071803242694,-0.6721326572348605,-4.098442330493876,-0.1833813069169865,5.062619986009561,53999,50608,51089,58084
0.47885899999999676,0.05688418075442314,0.048426125198602676,1.5076372623443604,0.15885885059833527,-0.09943681955337524,1.81143057346344,-2.1551689711010216,0.5854894409092498,-0.6739626483779084,-4.228910534237879,-0.7634437383305078,5.304876191511356,53434,50141,50850,57769
0.4799850000000006,0.05688418075442314,0.048426125198602676,1.5076372623443604,0.15885885059833527,-0.09943681955337524,1.81143057346344,-2.149805364665602,0.6193646502379759,-0.682190417986681,-4.228910534237879,-0.7634437383305078,5.304876191511356,53434,50141,50850,57769
0.4828269999999975,0.05688418075442314,0.048426125198602676,1.5076372623443604,0.15885885059833527,-0.09943681955337524,1.81143057346344,-2.159487686282749,0.6453969833144733,-0.6942766419617876,-4.228910534237879,-0.7634437383305078,5.304876191511356,53366,49946,50974,58073
0.48391599999999746,0.05688418075442314,0.048426125198602676,1.5076372623443604,0.15885885059833527,-0.09943681955337524,1.81143057346344,-2.184445633596481,0.630118761035825,-0.7026680628195455,-4.228910534237879,-0.7634437383305078,5.304876191511356,53366,49946,50974,58073
0.48677799999999843,0.057458579540252686,0.048724472522735596,1.5078262090682983,0.16128194332122803,-0.09787055850028992,1.8124454021453857,-2.2064112531094,0.5971408372573738,-0.7043244824385476,-4.226164734347267,-0.7745451434242229,5.316053666874791,53630,50232,50340,57895
0.48786299999999755,0.0591544546186924,0.0477578341960907,1.5263526439666748,0.17818456888198853,-0.09462181478738785,1.8928680419921875,-2.221107108636675,0.5521526894634241,-0.6913416387034386,-4.365919050185339,-1.3820940979254628,5.539167841015857,53630,50232,50340,57895
0.4907810000000027,0.0591544546186924,0.0477578341960907,1.5263526439666748,0.17818456888198853,-0.09462181478738785,1.8928680419921875,-2.2228946223603363,0.5383333468299212,-0.6912341801534538,-4.365919050185339,-1.3820940979254628,5.539167841015857,53211,49735,50433,58043
0.49184999999999857,0.0591544546186924,0.0477578341960907,1.5263526439666748,0.17818456888198853,-0.09462181478738785,1.8928680419921875,-2.207583976095416,0.5420644022276085,-0.7057939481490261,-4.365919050185339,-1.3820940979254628,5.539167841015857,53211,49735,50433,58043
0.49473799999999757,0.059588756412267685,0.04788382351398468,1.5266897678375244,0.17991772294044495,-0.093948595225811,1.8946635723114014,-2.2000352459855868,0.5140981148570093,-0.7249430084930772,-4.363420489531456,-1.387141089622085,5.54556419099885,53130,49578,50508,57893
0.49580599999999686,0.059588756412267685,0.04788382351398468,1.5266897678375244,0.17991772294044495,-0.093948595225811,1.8946635723114014,-2.2136341454598583,0.44497533600032557,-0.7375836360281112,-4.363420489531456,-1.387141089622085,5.54556419099885,53130,49578,50508,57893
0.4986489999999976,0.061474282294511795,0.04696586728096008,1.5460349321365356,0.19744645059108734,-0.08879511058330536,1.9743937253952026,-2.238035891579927,0.3379170258379536,-0.743763235021531,-4.5049370324141575,-2.010204144956293,5.746781690099076,52302,49214,50561,57520
0.49976699999999985,0.061474282294511795,0.04696586728096008,1.5460349321365356,0.19744645059108734,-0.08879511058330536,1.9743937253952026,-2.275009089625715,0.2422382032764084,-0.7436107690491239,-4.5049370324141575,-2.010204144956293,5.746781690099076,52302,49214,50561,57520
0.5026209999999992,0.061474282294511795,0.04696586728096008,1.5460349321365356,0.19744645059108734,-0.08879511058330536,1.9743937253952026,-2.302725139722388,0.21339483709030524,-0.744739816193263,-4.5049370324141575,-2.010204144956293,5.746781690099076,51652,49213,51338,57588
0.5037119999999995,0.061474282294511795,0.04696586728096008,1.5460349321365356,0.19744645059108734,-0.08879511058330536,1.9743937253952026,-2.3214607443072044,0.20987117536250777,-0.7543265969063031,-4.5049370324141575,-2.010204144956293,5.746781690099076,51652,49213,51338,57588
0.5065650000000024,0.062262289226055145,0.04750368744134903,1.546017050743103,0.20105552673339844,-0.08594796806573868,1.9743173122406006,-2.3169597357488616,0.1859170400426538,-0.7638872786406603,-4.498952511541336,-2.0298968464149847,5.766632322856617,51647,49415,50955,57418
0.5076370000000024,0.0643618181347847,0.046675413846969604,1.566150188446045,0.2189996987581253,-0.0788477435708046,2.0523269176483154,-2.29187142669977,0.15287321967197995,-0.7655092769025731,-4.647037358039905,-2.679229980321496,5.892223055873111,51647,49415,50955,57418
0.5105590000000011,0.0643618181347847,0.046675413846969604,1.566150188446045,0.2189996987581253,-0.0788477435708046,2.0523269176483154,-2.28939095846047,0.10418058983459483,-0.7684918175863801,-4.647037358039905,-2.679229980321496,5.892223055873111,50973,48581,51029,57523
0.5116319999999978,0.0643618181347847,0.046675413846969604,1.566150188446045,0.2189996987581253,-0.0788477435708046,2.0523269176483154,-2.296428361641005,0.0646711469694266,-0.7808641982206156,-4.647037358039905,-2.679229980321496,5.892223055873111,50973,48581,51029,57523
0.5145469999999986,0.0646878033876419,0.04684433713555336,1.5660724639892578,0.22011606395244598,-0.077940933406353,2.051947832107544,-2.2780797143625766,0.008035943987989288,-0.7877844223131866,-4.6423645635218245,-2.6856413613937584,5.8944916975808805,50861,48360,51057,57398
0.5156140000000013,0.0646878033876419,0.04684433713555336,1.5660724639892578,0.22011606395244598,-0.077940933406353,2.051947832107544,-2.242990436471911,-0.08681250182477725,-0.7728357662194355,-4.6423645635218245,-2.6856413613937584,5.8944916975808805,50861,48360,51057,57398
0.5184409999999989,0.06697885692119598,0.046105723828077316,1.5869711637496948,0.23817379772663116,-0.06894390285015106,2.127807140350342,-2.210150863912089,-0.1918000627591797,-0.7496316436415751,-4.79644802791225,-3.3402376798331477,5.969614369518469,50049,48000,50848,56886
0.5195679999999993,0.06697885692119598,0.046105723828077316,1.5869711637496948,0.23817379772663116,-0.06894390285015106,2.127807140350342,-2.176574261520588,-0.2628906679900798,-0.7436661627997976,-4.79644802791225,-3.3402376798331477,5.969614369518469,50049,48000,50848,56886
0.5224100000000035,0.06697885692119598,0.046105723828077316,1.5869711637496948,0.23817379772663116,-0.06894390285015106,2.127807140350342,-2.1581952542057334,-0.3073157070162891,-0.7667346638991458,-4.79644802791225,-3.3402376798331477,5.969614369518469,49633,47885,51013,56846
0.523497000000003,0.06750431656837463,0.046570975333452225,1.5869865417480469,0.24038542807102203,-0.06645949184894562,2.127918243408203,-2.1430641049982846,-0.3364386052483097,-0.8005686608100029,-4.792492988297714,-3.3573199245063114,5.9795118033330485,49633,47885,51013,56846
0.5263640000000014,0.06750431656837463,0.046570975333452225,1.5869865417480469,0.24038542807102203,-0.06645949184894562,2.127918243408203,-2.105245353306396,-0.354102487231451,-0.8119545399974459,-4.792492988297714,-3.3573199245063114,5.9795118033330485,49885,48384,50506,56572
0.5274320000000007,0.06999830156564713,0.045956771820783615,1.6086342334747314,0.25836464762687683,-0.0556042455136776,2.2016444206237793,-2.0724585113361584,-0.40263450348796914,-0.8078409547986823,-4.946971255484905,-3.987328701362408,5.955374301433827,49885,48384,50506,56572
0.5303519999999989,0.06999830156564713,0.045956771820783615,1.6086342334747314,0.25836464762687683,-0.0556042455136776,2.2016444206237793,-2.00483445967243,-0.44899627648266804,-0.8054213397902908,-4.946971255484905,-3.987328701362408,5.955374301433827,49019,47482,50543,56579
0.5314199999999982,0.06999830156564713,0.045956771820783615,1.6086342334747314,0.25836464762687683,-0.0556042455136776,2.2016444206237793,-1.9220869819684148,-0.4421835775191091,-0.8013961049606906,-4.946971255484905,-3.987328701362408,5.955374301433827,49019,47482,50543,56579
0.5343159999999989,0.0699932873249054,0.04597897827625275,1.6088248491287231,0.25772854685783386,-0.05551036819815636,2.2026891708374023,-1.834392416223468,-0.4167470601574898,-0.7875450041311884,-4.944092762954505,-3.9879086770290053,5.945225198756372,49385,47013,49846,56476
0.5353870000000025,0.0699932873249054,0.04597897827625275,1.6088248491287231,0.25772854685783386,-0.05551036819815636,2.2026891708374023,-1.7535436392186246,-0.4510903866268246,-0.7833989283671258,-4.944092762954505,-3.9879086770290053,5.945225198756372,49385,47013,49846,56476
0.5382399999999979,0.07265937328338623,0.04548317939043045,1.6312118768692017,0.2753881514072418,-0.04297049343585968,2.274737596511841,-1.6597676119664273,-0.5000500399753822,-0.8033207714804909,-5.114455604565706,-4.558278802962078,5.874216876150675,48853,46157,48927,56085
0.5393519999999989,0.07265937328338623,0.04548317939043045,1.6312118768692017,0.2753881514072418,-0.04297049343585968,2.274737596511841,-1.5298674024239594,-0.5423993280241997,-0.8342287533016779,-5.114455604565706,-4.558278802962078,5.874216876150675,48853,46157,48927,56085
0.5421990000000005,0.07265937328338623,0.04548317939043045,1.6312118768692017,0.2753881514072418,-0.04297049343585968,2.274737596511841,-1.4240894402451565,-0.6289746004524996,-0.8404708034226601,-5.114455604565706,-4.558278802962078,5.874216876150675,48720,46050,48411,55935
0.5432880000000004,0.07335047423839569,0.045751672238111496,1.6311020851135254,0.2784295380115509,-0.041577164083719254,2.274199962615967,-1.3545413878519008,-0.742964486431589,-0.8195350283032747,-5.108287128047817,-4.56739810548433,5.889129483866632,48720,46050,48411,55935
0.5461469999999972,0.07335047423839569,0.045751672238111496,1.6311020851135254,0.2784295380115509,-0.041577164083719254,2.274199962615967,-1.2764649615418298,-0.8199768467281189,-0.8142442593236688,-5.108287128047817,-4.56739810548433,5.889129483866632,48873,47388,48090,55314
0.5472209999999977,0.07622192054986954,0.04540318250656128,1.654195785522461,0.2956926226615906,-0.027618618682026863,2.344560146331787,-1.161902695665455,-0.8536269523657061,-0.8200852373844851,-5.2985496871086255,-5.011947775926245,5.754735516143155,48873,47388,48090,55314
0.5501330000000016,0.07622192054986954,0.04540318250656128,1.654195785522461,0.2956926226615906,-0.027618618682026863,2.344560146331787,-1.035866200232474,-0.8812607107846953,-0.8138399914701948,-5.2985496871086255,-5.011947775926245,5.754735516143155,47714,46857,47975,54873
0.5512070000000021,0.07622192054986954,0.04540318250656128,1.654195785522461,0.2956926226615906,-0.027618618682026863,2.344560146331787,-0.9239031130009896,-0.9306009631425388,-0.8048548854264309,-5.2985496871086255,-5.011947775926245,5.754735516143155,47714,46857,47975,54873
0.5541120000000009,0.0766204372048378,0.04571312665939331,1.654614806175232,0.2971777617931366,-0.026012573391199112,2.3468363285064697,-0.7920421511059508,-0.9498855118070478,-0.7912415383032456,-5.292691135932995,-5.022227077224448,5.757823816114075,47528,46651,47727,54385
0.5551840000000011,0.0766204372048378,0.04571312665939331,1.654614806175232,0.2971777617931366,-0.026012573391199112,2.3468363285064697,-0.6604974395903588,-0.9572262490357423,-0.779490339993271,-5.292691135932995,-5.022227077224448,5.757823816114075,47528,46651,47727,54385
0.5580109999999986,0.07967627793550491,0.04552598297595978,1.6784231662750244,0.3137262761592865,-0.011103455908596516,2.414879083633423,-0.5465298908749125,-1.033839601221951,-0.7671816089090883,-5.493346704315426,-5.326295064035793,5.527450067941234,46773,45758,46659,53822
0.5591319999999977,0.07967627793550491,0.04552598297595978,1.6784231662750244,0.3137262761592865,-0.011103455908596516,2.414879083633423,-0.4246441317379018,-1.1202338119856392,-0.7346682735828014,-5.493346704315426,-5.326295064035793,5.527450067941234,46773,45758,46659,53822
0.5620009999999965,0.07967627793550491,0.04552598297595978,1.6784231662750244,0.3137262761592865,-0.011103455908596516,2.414879083633423,-0.29388691695664626,-1.1640366866469356,-0.7007461260398626,-5.493346704315426,-5.326295064035793,5.527450067941234,46370,44969,45930,53685
0.5630740000000005,0.07967627793550491,0.04552598297595978,1.6784231662750244,0.3137262761592865,-0.011103455908596516,2.414879083633423,-0.17365601283149712,-1.2365588241875374,-0.6885995814660657,-5.493346704315426,-5.326295064035793,5.527450067941234,46370,44969,45930,53685
0.5659349999999976,0.08035828918218613,0.04577207192778587,1.6782035827636719,0.31668931245803833,-0.00984244979918003,2.4137637615203857,-0.0786738732111167,-1.3813311905214438,-0.6763106243529768,-5.484738496665569,-5.334372684981288,5.54142908256533,46694,45912,45037,53086
0.5670040000000008,0.08360440284013748,0.04574955999851227,1.702663779258728,0.3322005569934845,0.005445861257612705,2.478365659713745,-0.005074916652363094,-1.5382177440219027,-0.663310137175646,-5.679322749204406,-5.469425163741349,5.226368370397699,46694,45912,45037,53086
0.5699380000000019,0.08360440284013748,0.04574955999851227,1.702663779258728,0.3322005569934845,0.005445861257612705,2.478365659713745,0.10581691923212358,-1.636214215811603,-0.6528780691326148,-5.679322749204406,-5.469425163741349,5.226368370397699,44765,45674,45715,52178
0.571012999999999,0.08360440284013748,0.04574955999851227,1.702663779258728,0.3322005569934845,0.005445861257612705,2.478365659713745,0.27313536600566707,-1.7028587568264,-0.6440795175232111,-5.679322749204406,-5.469425163741349,5.226368370397699,44765,45674,45715,52178
0.5739000000000014,0.08432342857122421,0.046399183571338654,1.7023190259933472,0.33532389998435974,0.008821661584079266,2.4765946865081787,0.47806211648833374,-1.737593168501813,-0.6315085316506828,-5.668975151117004,-5.4912237176374745,5.241411349756705,44489,45795,45242,51249
0.5749729999999982,0.08432342857122421,0.046399183571338654,1.7023190259933472,0.33532389998435974,0.008821661584079266,2.4765946865081787,0.6968625713802545,-1.740069508841423,-0.6023820714407042,-5.668975151117004,-5.4912237176374745,5.241411349756705,44489,45795,45242,51249
0.5778079999999972,0.08775068074464798,0.046564605087041855,1.7273975610733032,0.34964489936828613,0.024196142330765724,2.5393269062042236,0.8493536440805649,-1.8529206937174219,-0.5663503008402592,-5.855832152198701,-5.470248527972438,4.769984612772404,43778,45326,43914,50001
0.5789329999999973,0.08775068074464798,0.046564605087041855,1.7273975610733032,0.34964489936828613,0.024196142330765724,2.5393269062042236,0.9237402607003312,-2.1033015120267473,-0.5440607410702456,-5.855832152198701,-5.470248527972438,4.769984612772404,43778,45326,43914,50001
0.5817779999999985,0.08775068074464798,0.046564605087041855,1.7273975610733032,0.34964489936828613,0.024196142330765724,2.5393269062042236,1.0191691123040587,-2.2975636672137054,-0.5236633572547332,-5.855832152198701,-5.470248527972438,4.769984612772404,42424,45589,44035,48902
0.5828589999999967,0.08775068074464798,0.046564605087041855,1.7273975610733032,0.34964489936828613,0.024196142330765724,2.5393269062042236,1.1676866820789438,-2.3584666992344006,-0.5084544437434543,-5.855832152198701,-5.470248527972438,4.769984612772404,42424,45589,44035,48902
0.5849000000000014,0.08787307143211365,0.04678976535797119,1.7271910905838013,0.34954696893692017,0.025263888761401176,2.538287401199341,1.3211105935300815,-2.338656242833628,-0.49185462777385414,-5.848867052149154,-5.476362928022582,4.763232716088837,28789,30145,23098,24526
0.587637999999999,0.09143346548080444,0.04711676761507988,1.752859115600586,0.36193522810935974,0.03987704589962959,2.595705986022949,1.4625094005531303,-2.357568414998717,-0.45951759371173045,-6.019059864265305,-5.2474282975012345,4.117086674221668,23690,38854,43998,31591
0.5889879999999975,0.09143346548080444,0.04711676761507988,1.752859115600586,0.36193522810935974,0.03987704589962959,2.595705986022949,1.5861230851844117,-2.5132464259964977,-0.42510495847502633,-6.019059864265305,-5.2474282975012345,4.117086674221668,23690,38854,43998,31591
0.5916070000000037,0.09143346548080444,0.04711676761507988,1.752859115600586,0.36193522810935974,0.03987704589962959,2.595705986022949,1.6812177766503615,-2.7091221904879346,-0.41610237543660883,-6.019059864265305,-5.2474282975012345,4.117086674221668,9948,53561,51960,27952
0.5927540000000008,0.09143346548080444,0.04711676761507988,1.752859115600586,0.36193522810935974,0.03987704589962959,2.595705986022949,1.7728118760214568,-2.837177628343305,-0.41823017456855494,-6.019059864265305,-5.2474282975012345,4.117086674221668,9948,53561,51960,27952
0.5955610000000016,0.09172064065933228,0.04757510498166084,1.7529332637786865,0.36269235610961914,0.04221077263355255,2.5961813926696777,1.8831157473147946,-2.8735098035147106,-0.41279489581029855,-6.012389562863717,-5.261588184788138,4.115062120115253,12403,59580,58848,38481
0.5966699999999983,0.09540235251188278,0.04806704446673393,1.779162883758545,0.372964084148407,0.05580344796180725,2.6502904891967773,1.9910978747698016,-2.855267150047668,-0.4237030704772086,-6.161060170139617,-4.877416988881791,3.323946897117675,12403,59580,58848,38481
0.5995720000000001,0.09540235251188278,0.04806704446673393,1.779162883758545,0.372964084148407,0.05580344796180725,2.6502904891967773,2.0791185445902283,-2.8055752272678793,-0.45675999027149433,-6.161060170139617,-4.877416988881791,3.323946897117675,12191,58678,59731,35491
0.6006449999999968,0.09540235251188278,0.04806704446673393,1.779162883758545,0.372964084148407,0.05580344796180725,2.6502904891967773,2.1890438475346117,-2.704497877571121,-0.4914732963952684,-6.161060170139617,-4.877416988881791,3.323946897117675,12191,58678,59731,35491
0.603512999999999,0.0957060232758522,0.0480305440723896,1.779078722000122,0.3738393783569336,0.05544738471508026,2.649905204772949,2.3432022588143933,-2.524079898994831,-0.5066385340646701,-6.1543584818974475,-4.873685987017762,3.3234025225305692,5922,33055,61421,46963
0.604586000000003,0.0957060232758522,0.0480305440723896,1.779078722000122,0.3738393783569336,0.05544738471508026,2.649905204772949,2.476546468278552,-2.2937641352864895,-0.4805658540976581,-6.1543584818974475,-4.873685987017762,3.3234025225305692,5922,33055,61421,46963
0.6074250000000029,0.09948501735925674,0.048644423484802246,1.805783987045288,0.38143065571784973,0.06693123281002045,2.691763162612915,2.573211226365158,-2.007579379807975,-0.4273992051751023,-6.314236872207857,-4.341845204200976,2.49091273295883,7346,14619,48381,54436
0.6087609999999986,0.09948501735925674,0.048644423484802246,1.805783987045288,0.38143065571784973,0.06693123281002045,2.691763162612915,2.6709822615685828,-1.6453647041590607,-0.3904426185966136,-6.314236872207857,-4.341845204200976,2.49091273295883,7346,14619,48381,54436
0.6113960000000006,0.09948501735925674,0.048644423484802246,1.805783987045288,0.38143065571784973,0.06693123281002045,2.691763162612915,2.7719887711803453,-1.2468737797216323,-0.3636164970677046,-6.314236872207857,-4.341845204200976,2.49091273295883,12204,10464,38028,55286
0.6125469999999986,0.09974519163370132,0.048827365040779114,1.805376648902893,0.38209354877471924,0.06749751418828964,2.6896538734436035,2.923785491205445,-0.824717007152351,-0.3586649482319475,-6.314236872207857,-4.341845204200976,2.49091273295883,12204,10464,38028,55286
0.6153470000000015,0.09974519163370132,0.048827365040779114,1.805376648902893,0.38209354877471924,0.06749751418828964,2.6896538734436035,3.132050014771821,-0.40709742884272393,-0.3674433596856076,-6.314236872207857,-4.341845204200976,2.49091273295883,21695,10472,23353,52258
0.6164669999999969,0.10359471291303635,0.04955209046602249,1.8324378728866577,0.38758838176727295,0.07701842486858368,2.7231013774871826,3.3903883584183037,-0.046740994650358594,-0.362177657709762,-6.454386671184511,-3.6062965272193948,1.9981356679180808,21695,10472,23353,52258
0.6193499999999985,0.10359471291303635,0.04955209046602249,1.8324378728866577,0.38758838176727295,0.07701842486858368,2.7231013774871826,3.70297263030861,0.27651177156994,-0.3314285001580845,-6.454386671184511,-3.6062965272193948,1.9981356679180808,27890,10284,16590,49061
0.6204250000000029,0.10359471291303635,0.04955209046602249,1.8324378728866577,0.38758838176727295,0.07701842486858368,2.7231013774871826,4.092695096856953,0.6109188343149532,-0.27598361679150685,-6.454386671184511,-3.6062965272193948,1.9981356679180808,27890,10284,16590,49061
0.6233090000000011,0.10431911051273346,0.04978293925523758,1.832210659980774,0.3907535970211029,0.07802451401948929,2.721963405609131,4.5595400454129,0.9537919030730033,-0.20288518783576873,-6.449003261994256,-3.611037388863351,2.01369119404076,34625,9978,10151,44795
0.6243819999999978,0.10431911051273346,0.04978293925523758,1.832210659980774,0.3907535970211029,0.07802451401948929,2.721963405609131,5.021196357217046,1.188011528044265,-0.09898693468861433,-6.449003261994256,-3.611037388863351,2.01369119404076,34625,9978,10151,44795
0.6272220000000016,0.10824906826019287,0.05060335621237755,1.8595763444900513,0.3953065872192383,0.08547443151473999,2.7518789768218994,5.441320671821406,1.2690730916202058,0.021812743663375496,-6.568897043434406,-2.4655317018767535,2.008636684057356,35822,9557,12058,41707
0.6285650000000024,0.10824906826019287,0.05060335621237755,1.8595763444900513,0.3953065872192383,0.08547443151473999,2.7518789768218994,5.856546367916675,1.2605332661107032,0.12578230502931137,-6.568897043434406,-2.4655317018767535,2.008636684057356,35822,9557,12058,41707
0.6311949999999997,0.10824906826019287,0.05060335621237755,1.8595763444900513,0.3953065872192383,0.08547443151473999,2.7518789768218994,6.277806787042063,1.2558279930967513,0.19307803054252468,-6.568897043434406,-2.4655317018767535,2.008636684057356,36039,13183,15801,38076
0.6323329999999987,0.10824906826019287,0.05060335621237755,1.8595763444900513,0.3953065872192383,0.08547443151473999,2.7518789768218994,6.703698975935316,1.199019571252053,0.20745354108017702,-6.568897043434406,-2.4655317018767535,2.008636684057356,36039,13183,15801,38076
0.6351419999999999,0.10863299667835236,0.05080679431557655,1.8592770099639893,0.3964657485485077,0.08609645068645477,2.75038743019104,7.1469128971906635,1.0901938209427362,0.19362529350177915,-6.568897043434406,-2.4655317018767535,2.008636684057356,32457,17943,23314,33549
0.6362589999999982,0.11261850595474243,0.05169333145022392,1.886884331703186,0.4007170498371124,0.09056785702705383,2.7725350856781006,7.612190042812881,1.0066961973386728,0.16098004847774927,-6.596300696874718,-0.6959474006865959,2.1615207482769736,32457,17943,23314,33549
0.639150999999998,0.11261850595474243,0.05169333145022392,1.886884331703186,0.4007170498371124,0.09056785702705383,2.7725350856781006,8.02470677144732,0.8885010468402937,0.1297311737146536,-6.596300696874718,-0.6959474006865959,2.1615207482769736,33866,28033,31002,27224
0.6402180000000007,0.11261850595474243,0.05169333145022392,1.886884331703186,0.4007170498371124,0.09056785702705383,2.7725350856781006,8.392420075798922,0.7284084468615429,0.11140410636343372,-6.596300696874718,-0.6959474006865959,2.1615207482769736,33866,28033,31002,27224
0.643099000000002,0.11281029880046844,0.05132944881916046,1.8864245414733887,0.40106073021888733,0.08832497149705887,2.770138740539551,8.76334728295403,0.5576696939776322,0.09274248772265103,-6.595959370038477,-0.6792330346920693,2.1593269485231965,33845,37846,32542,20195
0.6441679999999979,0.11281029880046844,0.05132944881916046,1.8864245414733887,0.40106073021888733,0.08832497149705887,2.770138740539551,9.110885011519407,0.36092051251719015,0.0652794296071575,-6.595959370038477,-0.6792330346920693,2.1593269485231965,33845,37846,32542,20195
0.6470109999999986,0.11684083193540573,0.0522189624607563,1.9141639471054077,0.4050932228565216,0.08927734196186066,2.7801313400268555,9.426633651416946,0.15600253382136392,0.018369257648551626,-6.647795623639754,1.6760666819615215,2.1103294924200906,31989,43004,33585,18759
0.648349000000002,0.11684083193540573,0.0522189624607563,1.9141639471054077,0.4050932228565216,0.08927734196186066,2.7801313400268555,9.719637830340773,0.009179733185178191,-0.04898932678876596,-6.647795623639754,1.6760666819615215,2.1103294924200906,31989,43004,33585,18759
0.6509780000000028,0.11684083193540573,0.0522189624607563,1.9141639471054077,0.4050932228565216,0.08927734196186066,2.7801313400268555,9.980244121971566,-0.10419814173065413,-0.0979629991837493,-6.647795623639754,1.6760666819615215,2.1103294924200906,28432,42444,30449,20685
0.6521290000000008,0.11684083193540573,0.0522189624607563,1.9141639471054077,0.4050932228565216,0.08927734196186066,2.7801313400268555,10.203183728408716,-0.2766914017854658,-0.12345838072783778,-6.647795623639754,1.6760666819615215,2.1103294924200906,28432,42444,30449,20685
0.6549199999999983,0.11743666231632233,0.05210111290216446,1.9135586023330688,0.407507985830307,0.08826382458209991,2.776963233947754,10.372316828181905,-0.49134759519181664,-0.15253944236360895,-6.6484344452061155,1.6852812556609889,2.1217234108971588,27774,41296,29540,23543
0.6560350000000035,0.12152910977602005,0.05296996235847473,1.9413063526153564,0.41116389632225037,0.08574958145618439,2.7758448123931885,10.510131153535761,-0.6318011464754553,-0.17395899733976405,-6.760982013493136,4.480420675255583,1.7772544035443487,27774,41296,29540,23543
0.6589239999999991,0.12152910977602005,0.05296996235847473,1.9413063526153564,0.41116389632225037,0.08574958145618439,2.7758448123931885,10.622839326661222,-0.6924037073461622,-0.17062713314472275,-6.760982013493136,4.480420675255583,1.7772544035443487,27698,40063,26735,24907
0.660002999999997,0.12152910977602005,0.05296996235847473,1.9413063526153564,0.41116389632225037,0.08574958145618439,2.7758448123931885,10.672490236760224,-0.6844695512475708,-0.167819379052209,-6.760982013493136,4.480420675255583,1.7772544035443487,27698,40063,26735,24907
0.6628850000000021,0.12176716327667236,0.05246172845363617,1.9406267404556274,0.41172730922698975,0.08272472023963928,2.7722556591033936,10.69297314133624,-0.681121624862205,-0.1583818851630248,-6.764522732180791,4.502500980170429,1.7764265721302432,29013,36872,25069,27176
0.6639579999999987,0.12176716327667236,0.05246172845363617,1.9406267404556274,0.41172730922698975,0.08272472023963928,2.7722556591033936,10.701172481700377,-0.6881651533132466,-0.11728556447281921,-6.764522732180791,4.502500980170429,1.7764265721302432,29013,36872,25069,27176
0.6667940000000017,0.12589789927005768,0.05325489118695259,1.9682916402816772,0.41475221514701843,0.07654412090778351,2.7643468379974365,10.725477555072876,-0.6347364826289406,-0.09120983851531043,-6.888824021358198,7.497074380690538,1.2297584945574085,31789,33787,23159,29608
0.6681370000000024,0.12589789927005768,0.05325489118695259,1.9682916402816772,0.41475221514701843,0.07654412090778351,2.7643468379974365,10.719155210645027,-0.5612480170868036,-0.08559815862434997,-6.888824021358198,7.497074380690538,1.2297584945574085,31789,33787,23159,29608
0.6707699999999968,0.12589789927005768,0.05325489118695259,1.9682916402816772,0.41475221514701843,0.07654412090778351,2.7643468379974365,10.665061082583339,-0.5215194792877059,-0.07354675548049615,-6.888824021358198,7.497074380690538,1.2297584945574085,32584,30621,24933,31379
0.6719159999999974,0.12646418809890747,0.05259905010461807,1.9670989513397217,0.41702431440353394,0.07282926887273788,2.7579658031463623,10.604418774033363,-0.49999664359552615,-0.04797466241344577,-6.898056239454091,7.522857607078238,1.2407849976261347,32584,30621,24933,31379
0.6747169999999969,0.12646418809890747,0.05259905010461807,1.9670989513397217,0.41702431440353394,0.07282926887273788,2.7579658031463623,10.543030780378164,-0.4400529487785048,-0.024317038872053102,-6.898056239454091,7.522857607078238,1.2407849976261347,32066,27962,27093,32823
0.6758329999999987,0.13064342737197876,0.05327298492193222,1.99459969997406,0.419144868850708,0.06282402575016022,2.7456164360046387,10.479592152683605,-0.35673012841049134,-0.01574782808469447,-6.970670753607422,10.539336037984043,0.7133189543724757,32066,27962,27093,32823
0.6787289999999994,0.13064342737197876,0.05327298492193222,1.99459969997406,0.419144868850708,0.06282402575016022,2.7456164360046387,10.40633498268214,-0.2686781165129855,-0.010173340902832641,-6.970670753607422,10.539336037984043,0.7133189543724757,28690,25394,30267,34995
0.6797980000000025,0.13064342737197876,0.05327298492193222,1.99459969997406,0.419144868850708,0.06282402575016022,2.7456164360046387,10.317581410929723,-0.18934449507607215,-0.013649222815901103,-6.970670753607422,10.539336037984043,0.7133189543724757,28690,25394,30267,34995
0.6826840000000011,0.13082267343997955,0.05312764272093773,1.9937671422958374,0.4194715917110443,0.061748065054416656,2.741166353225708,10.21986896527028,-0.12358116077646884,-0.03852907501126122,-6.9776185138623426,10.548297391320348,0.7108411156636433,27694,23464,30806,36627
0.683760000000002,0.13082267343997955,0.05312764272093773,1.9937671422958374,0.4194715917110443,0.061748065054416656,2.741166353225708,10.127060997074327,-0.07207138920372747,-0.07767194207475844,-6.9776185138623426,10.548297391320348,0.7108411156636433,27694,23464,30806,36627
0.6865840000000025,0.13502226769924164,0.053673166781663895,2.0210747718811035,0.4207251965999603,0.04845034331083298,2.723341226577759,10.045987981905698,-0.027133637572218334,-0.08794600976374223,-7.010911417166143,13.483149394659087,0.2813581313145267,27361,23207,31987,36431
0.6879179999999978,0.13502226769924164,0.053673166781663895,2.0210747718811035,0.4207251965999603,0.04845034331083298,2.723341226577759,9.99069649661791,0.006166548983929826,-0.08080100655279024,-7.010911417166143,13.483149394659087,0.2813581313145267,27361,23207,31987,36431
0.6905540000000038,0.13502226769924164,0.053673166781663895,2.0210747718811035,0.4207251965999603,0.04845034331083298,2.723341226577759,9.92794496448459,-0.0052456876960752215,-0.07741418969313081,-7.010911417166143,13.483149394659087,0.2813581313145267,28872,24723,32072,34088
0.6917039999999979,0.13552428781986237,0.05332048609852791,2.0199944972991943,0.422696590423584,0.04639579728245735,2.7175066471099854,9.871036407782904,-0.040789116736086525,-0.08529484954332515,-7.0227595820438875,13.498424528426467,0.2892538346457321,28872,24723,32072,34088
0.6945049999999974,0.13552428781986237,0.05332048609852791,2.0199944972991943,0.422696590423584,0.04639579728245735,2.7175066471099854,9.831182734702088,-0.1044335318815035,-0.07809009165541451,-7.0227595820438875,13.498424528426467,0.2892538346457321,28718,25115,32591,32605
0.695614999999998,0.13975317776203156,0.05369516462087631,2.047050952911377,0.4233309030532837,0.029721884056925774,2.6963279247283936,9.81241277533921,-0.18140239942848102,-0.06986812274439129,-7.052009070780266,16.32955501611218,-0.06692158034663644,28718,25115,32591,32605
0.6985120000000025,0.13975317776203156,0.05369516462087631,2.047050952911377,0.4233309030532837,0.029721884056925774,2.6963279247283936,9.817558002565242,-0.2352950094194356,-0.07117288026382676,-7.052009070780266,16.32955501611218,-0.06692158034663644,28072,26582,33574,31572
0.6995860000000029,0.13975317776203156,0.05369516462087631,2.047050952911377,0.4233309030532837,0.029721884056925774,2.6963279247283936,9.847295924561504,-0.2489606377237705,-0.0879682471588444,-7.052009070780266,16.32955501611218,-0.06692158034663644,28072,26582,33574,31572
0.7024760000000024,0.13987627625465393,0.053331393748521805,2.045983076095581,0.423462837934494,0.027652541175484657,2.6905455589294434,9.871797006590231,-0.27977179699457644,-0.1279155636414921,-7.060804811718995,16.345217447981835,-0.07074962087621223,27934,27174,32502,30493
0.7035489999999991,0.13987627625465393,0.053331393748521805,2.045983076095581,0.423462837934494,0.027652541175484657,2.6905455589294434,9.910119894676471,-0.3071475616829642,-0.16768202651898817,-7.060804811718995,16.345217447981835,-0.07074962087621223,27934,27174,32502,30493
0.7063899999999994,0.14411042630672455,0.0535004623234272,2.0727643966674805,0.4236496686935425,0.007369093596935272,2.6679890155792236,9.976353776251178,-0.2844963113474042,-0.2044111458508705,-7.075373352332221,19.136264277117927,-0.4829503984684971,28382,28267,31738,29734
0.7077289999999994,0.14411042630672455,0.0535004623234272,2.0727643966674805,0.4236496686935425,0.007369093596935272,2.6679890155792236,10.051285541946084,-0.29189440640807623,-0.23626889414056393,-7.075373352332221,19.136264277117927,-0.4829503984684971,28382,28267,31738,29734
0.7103539999999994,0.14411042630672455,0.0535004623234272,2.0727643966674805,0.4236496686935425,0.007369093596935272,2.6679890155792236,10.092187435231958,-0.3612990808661449,-0.2695368528064816,-7.075373352332221,19.136264277117927,-0.4829503984684971,29669,28870,29988,28290
0.7115,0.14404883980751038,0.052719101309776306,2.071845769882202,0.42294469475746155,0.0032747588120400906,2.66304349899292,10.119654213450598,-0.457087292769465,-0.29240456820439453,-7.08591414365005,19.165013359151878,-0.4932954682185469,29669,28870,29988,28290
0.7142940000000016,0.14404883980751038,0.052719101309776306,2.071845769882202,0.42294469475746155,0.0032747588120400906,2.66304349899292,10.172364563009882,-0.5034071875560224,-0.29380182895981827,-7.08591414365005,19.165013359151878,-0.4932954682185469,30735,29465,29091,27620
0.7154089999999996,0.14827506244182587,0.052628859877586365,2.098339557647705,0.42264309525489807,-0.019999071955680847,2.637921094894409,10.27620973602756,-0.41328658192655443,-0.2993523893037614,-7.121367247141974,22.01173171581035,-0.9507453272452343,30735,29465,29091,27620
0.7183179999999993,0.14827506244182587,0.052628859877586365,2.098339557647705,0.42264309525489807,-0.019999071955680847,2.637921094894409,10.374742435302748,-0.31480115376071566,-0.3185623361682346,-7.121367247141974,22.01173171581035,-0.9507453272452343,31032,29776,27897,27633
0.7193899999999994,0.14827506244182587,0.052628859877586365,2.098339557647705,0.42264309525489807,-0.019999071955680847,2.637921094894409,10.421000478172989,-0.3297145895490504,-0.33820504670984564,-7.121367247141974,22.01173171581035,-0.9507453272452343,31032,29776,27897,27633
0.7222660000000033,0.14864714443683624,0.05230066180229187,2.097121000289917,0.4240875244140625,-0.02175561524927616,2.631302833557129,10.46067625209299,-0.4089292841985349,-0.35229433400934174,-7.140866039553864,22.02591374594114,-0.9488801218441653,30335,29719,27997,27882
0.7233419999999969,0.14864714443683624,0.05230066180229187,2.097121000289917,0.4240875244140625,-0.02175561524927616,2.631302833557129,10.521901260289475,-0.4729170557098688,-0.35775507924552197,-7.140866039553864,22.02591374594114,-0.9488801218441653,30335,29719,27997,27882
0.7261690000000017,0.15288197994232178,0.05194651708006859,2.123281240463257,0.42326802015304565,-0.04757530987262726,2.6029324531555176,10.582454086626825,-0.47650170382662904,-0.36376653290561695,-7.173468988367835,24.960923344626572,-1.4326685207232521,29083,29933,28915,28385
0.7275060000000012,0.15288197994232178,0.05194651708006859,2.123281240463257,0.42326802015304565,-0.04757530987262726,2.6029324531555176,10.613894301191864,-0.45992279367158606,-0.37315660588264093,-7.173468988367835,24.960923344626572,-1.4326685207232521,29083,29933,28915,28385
0.7301419999999998,0.15288197994232178,0.05194651708006859,2.123281240463257,0.42326802015304565,-0.04757530987262726,2.6029324531555176,10.6431880079183,-0.4221271116126406,-0.3822410811245784,-7.173468988367835,24.960923344626572,-1.4326685207232521,28773,29604,29131,28286
0.7312839999999996,0.15294013917446136,0.05093543976545334,2.1220943927764893,0.4232703447341919,-0.05259006470441818,2.5965957641601562,10.677435194272283,-0.37833292551440073,-0.38698500326385016,-7.18933453501222,24.99614033763026,-1.4397399105610231,28773,29604,29131,28286
0.7340820000000021,0.15294013917446136,0.05093543976545334,2.1220943927764893,0.4232703447341919,-0.05259006470441818,2.5965957641601562,10.708570743208616,-0.34870166311979756,-0.3945826356691963,-7.18933453501222,24.99614033763026,-1.4397399105610231,28847,28852,28465,28741
0.7351960000000035,0.15716399252414703,0.050260648131370544,2.1478891372680664,0.4219222366809845,-0.08068374544382095,2.5645387172698975,10.715287235477797,-0.368423735861893,-0.4160266417931097,-7.208344462644146,28.002781245027865,-1.9442370246640484,28847,28852,28465,28741
0.7380950000000012,0.15716399252414703,0.050260648131370544,2.1478891372680664,0.4219222366809845,-0.08068374544382095,2.5645387172698975,10.732141849384691,-0.36251185113705336,-0.4219618624670012,-7.208344462644146,28.002781245027865,-1.9442370246640484,27102,28588,29880,29411
0.7391670000000012,0.15716399252414703,0.050260648131370544,2.1478891372680664,0.4219222366809845,-0.08068374544382095,2.5645387172698975,10.759779069913096,-0.3526510977268715,-0.4049006538385448,-7.208344462644146,28.002781245027865,-1.9442370246640484,27102,28588,29880,29411
0.7420489999999991,0.1565590351819992,0.0496060736477375,2.1469061374664307,0.4189092516899109,-0.0838930681347847,2.559316873550415,10.763141044473212,-0.369171218600851,-0.39550165927186903,-7.214742956104311,28.026009221033394,-1.9687623840215285,26814,27475,29949,29859
0.7431189999999988,0.1565590351819992,0.0496060736477375,2.1469061374664307,0.4189092516899109,-0.0838930681347847,2.559316873550415,10.748789801990993,-0.38098673225115104,-0.39658643136288557,-7.214742956104311,28.026009221033394,-1.9687623840215285,26814,27475,29949,29859
0.7459590000000026,0.16073618829250336,0.04860394820570946,2.1723153591156006,0.4169340431690216,-0.11473260819911957,2.5245578289031982,10.75042817869361,-0.36802506064670815,-0.4046905304285376,-7.213584106497752,31.067280015299215,-2.45862131781828,25276,26837,30911,30209
0.747300000000003,0.16073618829250336,0.04860394820570946,2.1723153591156006,0.4169340431690216,-0.11473260819911957,2.5245578289031982,10.772185139535122,-0.36890693315217427,-0.40821891926726994,-7.213584106497752,31.067280015299215,-2.45862131781828,25276,26837,30911,30209
0.7499320000000007,0.16087138652801514,0.047772832214832306,2.1711111068725586,0.41745033860206604,-0.11862827837467194,2.518191337585449,10.818852243948799,-0.3371974730009278,-0.41712539547984917,-7.235162313800712,31.09504383816014,-2.4647819418111823,25533,26472,29921,29485
0.7510710000000036,0.16087138652801514,0.047772832214832306,2.1711111068725586,0.41745033860206604,-0.11862827837467194,2.518191337585449,10.884547101718873,-0.28912644992910236,-0.427690022366139,-7.235162313800712,31.09504383816014,-2.4647819418111823,25533,26472,29921,29485
0.7538700000000026,0.16087138652801514,0.047772832214832306,2.1711111068725586,0.41745033860206604,-0.11862827837467194,2.518191337585449,10.922167980541769,-0.27059003314906704,-0.4406961354712726,-7.235162313800712,31.09504383816014,-2.4647819418111823,25655,25536,28206,29377
0.7549839999999968,0.16503091156482697,0.0464068241417408,2.1961004734039307,0.41485440731048584,-0.1527123898267746,2.481511116027832,10.937826302486998,-0.27252190684856736,-0.443607969228138,-7.209247066659168,34.15838068491634,-2.950499254082334,25655,25536,28206,29377
0.757887999999999,0.16503091156482697,0.0464068241417408,2.1961004734039307,0.41485440731048584,-0.1527123898267746,2.481511116027832,10.95109736683108,-0.24902049226927003,-0.44823148319662454,-7.209247066659168,34.15838068491634,-2.950499254082334,24778,25378,28560,29529
0.7589619999999996,0.16503091156482697,0.0464068241417408,2.1961004734039307,0.41485440731048584,-0.1527123898267746,2.481511116027832,10.990809359741906,-0.2011901190914469,-0.4516486850598461,-7.209247066659168,34.15838068491634,-2.950499254082334,24778,25378,28560,29529
0.7618340000000026,0.16501425206661224,0.045679740607738495,2.194488048553467,0.4147442877292633,-0.1559065729379654,2.473019599914551,11.042635539819285,-0.17038278811470797,-0.45980781169152185,-7.228806612166824,34.183411309712376,-2.9598133432342326,25114,24394,27112,29040
0.7629069999999992,0.16501425206661224,0.045679740607738495,2.194488048553467,0.4147442877292633,-0.1559065729379654,2.473019599914551,11.109184739667057,-0.13520577571088066,-0.45466065367369846,-7.228806612166824,34.183411309712376,-2.9598133432342326,25114,24394,27112,29040
0.7657450000000027,0.1691436618566513,0.04392465949058533,2.2190163135528564,0.4115072786808014,-0.1931653469800949,2.4343044757843018,11.151379863978272,-0.14326926156990893,-0.4500986254368791,-7.184234322716059,37.30381852572747,-3.416871953739559,24529,24321,26565,28607
0.7670820000000022,0.1691436618566513,0.04392465949058533,2.2190163135528564,0.4115072786808014,-0.1931653469800949,2.4343044757843018,11.183256836962084,-0.2049736886968793,-0.44063801198048164,-7.184234322716059,37.30381852572747,-3.416871953739559,24529,24321,26565,28607
0.7697200000000012,0.1691436618566513,0.04392465949058533,2.2190163135528564,0.4115072786808014,-0.1931653469800949,2.4343044757843018,11.22276216857232,-0.2530281835251894,-0.43875059642642883,-7.184234322716059,37.30381852572747,-3.416871953739559,24745,24802,26133,27253
0.7708669999999984,0.16958634555339813,0.043447814881801605,2.217447280883789,0.41350212693214417,-0.19512848556041718,2.4260432720184326,11.288295106148118,-0.24326293772960048,-0.43755723394196433,-7.210576864703251,37.322423305484044,-3.415280475970394,24745,24802,26133,27253
0.7736690000000017,0.16958634555339813,0.043447814881801605,2.217447280883789,0.41350212693214417,-0.19512848556041718,2.4260432720184326,11.33562373977657,-0.22622811104069268,-0.449372514565669,-7.210576864703251,37.322423305484044,-3.415280475970394,24881,25105,25196,26502
0.7747790000000022,0.17370092868804932,0.041288938373327255,2.2414894104003906,0.409797728061676,-0.234542116522789,2.3839733600616455,11.384327629791938,-0.226727503679353,-0.4593245478222134,-7.134748604797037,40.50858462583512,-3.87542475226072,24881,25105,25196,26502
0.7776679999999978,0.17370092868804932,0.041288938373327255,2.2414894104003906,0.409797728061676,-0.234542116522789,2.3839733600616455,11.43548162801018,-0.22885064227939142,-0.46915287724612353,-7.134748604797037,40.50858462583512,-3.87542475226072,23621,26078,25851,26033
0.778739999999998,0.17370092868804932,0.041288938373327255,2.2414894104003906,0.409797728061676,-0.234542116522789,2.3839733600616455,11.498500541516943,-0.2366606784264282,-0.4596463575504358,-7.134748604797037,40.50858462583512,-3.87542475226072,23621,26078,25851,26033
0.781627999999997,0.17333871126174927,0.04062314331531525,2.2401959896087646,0.4082283675670624,-0.2374333143234253,2.3773529529571533,11.5775314447617,-0.2630549350950673,-0.4583651107499987,-7.1466308888158485,40.532210081823365,-3.8928622480554607,23398,26253,25378,25259
0.7826940000000031,0.17333871126174927,0.04062314331531525,2.2401959896087646,0.4082283675670624,-0.2374333143234253,2.3773529529571533,11.671522921746083,-0.28512541657590823,-0.4531216461692553,-7.1466308888158485,40.532210081823365,-3.8928622480554607,23398,26253,25378,25259
0.785536,0.17739814519882202,0.038030631840229034,2.2637341022491455,0.40406671166419983,-0.27879220247268677,2.3317930698394775,11.757614397672857,-0.25185491126219817,-0.4376460836538321,-7.0430371457510486,43.79604557124374,-4.368435246092266,22598,26528,25146,24991
0.7868910000000032,0.17739814519882202,0.038030631840229034,2.2637341022491455,0.40406671166419983,-0.27879220247268677,2.3317930698394775,11.828776192528647,-0.2054573187508377,-0.4273079253287399,-7.0430371457510486,43.79604557124374,-4.368435246092266,22598,26528,25146,24991
0.789512999999999,0.17739814519882202,0.038030631840229034,2.2637341022491455,0.40406671166419983,-0.27879220247268677,2.3317930698394775,11.889944741710023,-0.1987395947696537,-0.4461492906983461,-7.0430371457510486,43.79604557124374,-4.368435246092266,23156,26180,24206,24661
0.7906580000000031,0.17719289660453796,0.03750017285346985,2.2623136043548584,0.403236985206604,-0.280888170003891,2.3245394229888916,11.94384073058661,-0.23084498375121087,-0.4497597048986529,-7.054579823240457,43.816064913973385,-4.380492869043814,23156,26180,24206,24661
0.793464,0.17719289660453796,0.03750017285346985,2.2623136043548584,0.403236985206604,-0.280888170003891,2.3245394229888916,12.007234617174857,-0.26840777237282887,-0.4289772612790288,-7.054579823240457,43.816064913973385,-4.380492869043814,23286,25895,23564,24522
0.7945610000000015,0.18119996786117554,0.03446267917752266,2.285306692123413,0.3986041247844696,-0.3241460919380188,2.275564670562744,12.082876914248596,-0.28504232594989776,-0.4002934850212486,-6.909028032401686,47.18972613213973,-4.858096193665151,23286,25895,23564,24522
0.7974689999999973,0.18119996786117554,0.03446267917752266,2.285306692123413,0.3986041247844696,-0.3241460919380188,2.275564670562744,12.146316607207591,-0.3007549763813652,-0.38693673346909246,-6.909028032401686,47.18972613213973,-4.858096193665151,21991,26329,24719,24512
0.7985350000000035,0.18119996786117554,0.03446267917752266,2.285306692123413,0.3986041247844696,-0.3241460919380188,2.275564670562744,12.215531098674314,-0.2885374252750041,-0.3820707053938405,-6.909028032401686,47.18972613213973,-4.858096193665151,21991,26329,24719,24512
0.801421000000002,0.18161451816558838,0.033709801733493805,2.2835898399353027,0.40055325627326965,-0.3271368145942688,2.266897439956665,12.274888698314436,-0.2501507877701701,-0.3781932760047397,-6.939088621763309,47.21684980167483,-4.861250653922345,22022,25861,23611,24199
0.8053309999999984,0.1855926215648651,0.030201738700270653,2.3059873580932617,0.39553216099739075,-0.3718053102493286,2.21403431892395,12.384956080902976,-0.16064565531337618,-0.3631129931741115,-6.7420611358792195,50.68501035495582,-5.353175472874866,21044,25378,23267,24453
0.8066739999999991,0.1855926215648651,0.030201738700270653,2.3059873580932617,0.39553216099739075,-0.3718053102493286,2.21403431892395,12.44425615626355,-0.1583745947595407,-0.345052599794171,-6.7420611358792195,50.68501035495582,-5.353175472874866,21044,25378,23267,24453
0.8092989999999991,0.1855926215648651,0.030201738700270653,2.3059873580932617,0.39553216099739075,-0.3718053102493286,2.21403431892395,12.496053574201156,-0.14932519002020825,-0.3468080557162104,-6.7420611358792195,50.68501035495582,-5.353175472874866,21523,24549,22522,24105
0.8104449999999997,0.18580405414104462,0.029064858332276344,2.304439067840576,0.39655831456184387,-0.3767389953136444,2.206526756286621,12.548230226277989,-0.11840096291637164,-0.3545026271852354,-6.764536317242858,50.72412982639056,-5.359413280568157,21523,24549,22522,24105
0.8132419999999984,0.18580405414104462,0.029064858332276344,2.304439067840576,0.39655831456184387,-0.3767389953136444,2.206526756286621,12.600422857321362,-0.11263691692154502,-0.3638744575087924,-6.764536317242858,50.72412982639056,-5.359413280568157,21538,23577,21606,24319
0.8143680000000022,0.18974007666110992,0.025053564459085464,2.3262133598327637,0.3911105990409851,-0.4226450026035309,2.149672508239746,12.683128922870427,-0.10326636824426265,-0.3447203704481836,-6.5192746324078605,54.28399704083271,-5.814386126827554,21538,23577,21606,24319
0.8172509999999966,0.18974007666110992,0.025053564459085464,2.3262133598327637,0.3911105990409851,-0.4226450026035309,2.149672508239746,12.75340654824431,-0.08791718936732053,-0.3344943644944974,-6.5192746324078605,54.28399704083271,-5.814386126827554,20253,23493,22440,24466
0.8183269999999975,0.18974007666110992,0.025053564459085464,2.3262133598327637,0.3911105990409851,-0.4226450026035309,2.149672508239746,12.77647378434214,-0.08225426027013284,-0.32854629406834623,-6.5192746324078605,54.28399704083271,-5.814386126827554,20253,23493,22440,24466
0.8212099999999991,0.18935924768447876,0.02399406023323536,2.3245489597320557,0.3896280825138092,-0.42716312408447266,2.1417102813720703,12.813993463043612,-0.09275049385067809,-0.3544109811542231,-6.527321431772479,54.3228639827986,-5.8303231193336345,20020,23195,21500,23921
0.8222770000000018,0.18935924768447876,0.02399406023323536,2.3245489597320557,0.3896280825138092,-0.42716312408447266,2.1417102813720703,12.855869008024019,-0.06862629905046574,-0.3685912154049454,-6.527321431772479,54.3228639827986,-5.8303231193336345,20020,23195,21500,23921
0.8251149999999979,0.19322429597377777,0.01947391778230667,2.345654010772705,0.38385942578315735,-0.4737728238105774,2.0805888175964355,12.902810950662191,-0.03642046728392054,-0.36095396847838424,-6.2426749656351355,57.96993394639147,-6.262779903648155,18961,23409,21202,23656
0.8264619999999996,0.19322429597377777,0.01947391778230667,2.345654010772705,0.38385942578315735,-0.4737728238105774,2.0805888175964355,12.947706520318746,-0.017706912840692108,-0.3523672713336963,-6.2426749656351355,57.96993394639147,-6.262779903648155,18961,23409,21202,23656
0.8290919999999969,0.19322429597377777,0.01947391778230667,2.345654010772705,0.38385942578315735,-0.4737728238105774,2.0805888175964355,12.99513422353975,-0.011558221080079374,-0.33359917618358087,-6.2426749656351355,57.96993394639147,-6.262779903648155,19267,22955,20633,22981
0.8302350000000006,0.19310995936393738,0.0187141764909029,2.3442792892456055,0.3835321068763733,-0.47694283723831177,2.0740389823913574,13.048267483080139,-0.017677536925511772,-0.3341393651211898,-6.254633097391629,57.99940360299542,-6.273361772551019,19267,22955,20633,22981
0.8330299999999988,0.19310995936393738,0.0187141764909029,2.3442792892456055,0.3835321068763733,-0.47694283723831177,2.0740389823913574,13.109009926487103,-0.012735999910977713,-0.30519117025667836,-6.254633097391629,57.99940360299542,-6.273361772551019,19344,22658,19504,22538
0.8341440000000002,0.1969129741191864,0.013695561327040195,2.364684820175171,0.3775656819343567,-0.5234556198120117,2.0083274841308594,13.181144307772989,-0.017057463558173457,-0.302192018105572,-5.933853017381941,61.718230624793506,-6.674489244932182,19344,22658,19504,22538
0.8370559999999968,0.1969129741191864,0.013695561327040195,2.364684820175171,0.3775656819343567,-0.5234556198120117,2.0083274841308594,13.24195173231055,-0.0009759378778886669,-0.29144699534494295,-5.933853017381941,61.718230624793506,-6.674489244932182,18181,22834,20208,22550
0.8381319999999978,0.1969129741191864,0.013695561327040195,2.364684820175171,0.3775656819343567,-0.5234556198120117,2.0083274841308594,13.285397477069667,0.010466089925956903,-0.3167266858078702,-5.933853017381941,61.718230624793506,-6.674489244932182,18181,22834,20208,22550
0.8410049999999973,0.19695954024791718,0.012821332551538944,2.363295555114746,0.37793511152267456,-0.5271481871604919,2.001863718032837,13.341435712727113,0.023484143563509228,-0.314496454842497,-5.948849474470048,61.750584541434215,-6.681979352136656,18255,22505,18962,22100
0.8420849999999991,0.19695954024791718,0.012821332551538944,2.363295555114746,0.37793511152267456,-0.5271481871604919,2.001863718032837,13.391816328964797,0.034302163985736295,-0.31672002790514503,-5.948849474470048,61.750584541434215,-6.681979352136656,18255,22505,18962,22100
0.8449119999999967,0.2007049024105072,0.0072942436672747135,2.3829610347747803,0.3716530501842499,-0.574753999710083,1.9323604106903076,13.44309602838649,0.03963125751790413,-0.27917456647536937,-5.581252068602705,65.55744571961708,-7.062030799176224,17410,22780,18818,21741
0.8462459999999992,0.2007049024105072,0.0072942436672747135,2.3829610347747803,0.3716530501842499,-0.574753999710083,1.9323604106903076,13.491361029454215,0.02529065311588324,-0.2405569330354846,-5.581252068602705,65.55744571961708,-7.062030799176224,17410,22780,18818,21741
0.8488819999999978,0.2007049024105072,0.0072942436672747135,2.3829610347747803,0.3716530501842499,-0.574753999710083,1.9323604106903076,13.534731140438373,0.00159562919604326,-0.22473427740624,-5.581252068602705,65.55744571961708,-7.062030799176224,17837,22452,18696,20915
0.8500199999999968,0.20034396648406982,0.006631940603256226,2.3809099197387695,0.3704439103603363,-0.5770376920700073,1.9227277040481567,13.594032281063384,0.02501012238455702,-0.21444127630638143,-5.587837220199958,65.58868416027485,-7.075181659310063,17837,22452,18696,20915
0.8528220000000001,0.20034396648406982,0.006631940603256226,2.3809099197387695,0.3704439103603363,-0.5770376920700073,1.9227277040481567,13.665303798156085,0.060283593234710255,-0.21282442127432388,-5.587837220199958,65.58868416027485,-7.075181659310063,18123,22161,17279,20563
0.8539400000000024,0.20401237905025482,0.0005972767248749733,2.399766683578491,0.3637838363647461,-0.6262022852897644,1.849556803703308,13.724081893943007,0.06158954917663627,-0.18395086149936193,-5.166540396333949,69.47573495526238,-7.430990157323203,18123,22161,17279,20563
0.8568360000000029,0.20401237905025482,0.0005972767248749733,2.399766683578491,0.3637838363647461,-0.6262022852897644,1.849556803703308,13.763447675912122,0.026521181261716566,-0.183915607904432,-5.166540396333949,69.47573495526238,-7.430990157323203,16994,22345,18197,20674
0.8579020000000018,0.20401237905025482,0.0005972767248749733,2.399766683578491,0.3637838363647461,-0.6262022852897644,1.849556803703308,13.795079638075647,0.013953972708687534,-0.16317679019241477,-5.166540396333949,69.47573495526238,-7.430990157323203,16994,22345,18197,20674
0.8607850000000035,0.20400945842266083,0.0002964765881188214,2.397814989089966,0.36413201689720154,-0.6267290115356445,1.840319037437439,13.836579144710134,0.020018884126179356,-0.168993650000609,-5.181856765747998,69.49798702466218,-7.439409561170261,17006,22002,17491,20220
0.8618570000000036,0.20400945842266083,0.0002964765881188214,2.397814989089966,0.36413201689720154,-0.6267290115356445,1.840319037437439,13.895498920667047,0.039883175912268816,-0.13864634681266763,-5.181856765747998,69.49798702466218,-7.439409561170261,17006,22002,17491,20220
0.8646960000000036,0.20761406421661377,-0.006234170403331518,2.4158260822296143,0.3573794960975647,-0.6754783391952515,1.7627803087234497,13.952561940711957,0.09517654205757779,-0.13272710510531666,-4.7066699122749585,73.46679653693505,-7.769595132474773,16298,22105,17335,20010
0.8660350000000034,0.20761406421661377,-0.006234170403331518,2.4158260822296143,0.3573794960975647,-0.6754783391952515,1.7627803087234497,14.010880907526948,0.14913294307901814,-0.11686942058535911,-4.7066699122749585,73.46679653693505,-7.769595132474773,16298,22105,17335,20010
0.8686750000000029,0.20761406421661377,-0.006234170403331518,2.4158260822296143,0.3573794960975647,-0.6754783391952515,1.7627803087234497,14.063743589900584,0.16885113759277615,-0.10513279475997425,-4.7066699122749585,73.46679653693505,-7.769595132474773,16800,21049,16695,19756
0.8698099999999976,0.20730045437812805,-0.0066258287988603115,2.4143640995025635,0.3564085364341736,-0.6768212914466858,1.7560760974884033,14.109504154279199,0.16923909358457345,-0.10557570341638965,-4.711375620992644,73.48990029816618,-7.77927307678588,16800,21049,16695,19756
0.8726189999999988,0.20730045437812805,-0.0066258287988603115,2.4143640995025635,0.3564085364341736,-0.6768212914466858,1.7560760974884033,14.163841162632304,0.17335505898356135,-0.09538862122651058,-4.711375620992644,73.48990029816618,-7.77927307678588,17007,20436,15661,19690
0.8737220000000016,0.21082840859889984,-0.013647663407027721,2.431509494781494,0.349810391664505,-0.7233722805976868,1.6739038228988647,14.220712435078728,0.21630532262186877,-0.11218075903870649,-4.186267548352452,77.53987021490606,-8.050833859443946,17007,20436,15661,19690
0.8766370000000024,0.21082840859889984,-0.013647663407027721,2.431509494781494,0.349810391664505,-0.7233722805976868,1.6739038228988647,14.258448362460713,0.23059248279035774,-0.09806356680441342,-4.186267548352452,77.53987021490606,-8.050833859443946,16102,20203,16350,20075
0.8777079999999987,0.21082840859889984,-0.013647663407027721,2.431509494781494,0.349810391664505,-0.7233722805976868,1.6739038228988647,14.278586121359456,0.2038451242506878,-0.09766761300696748,-4.186267548352452,77.53987021490606,-8.050833859443946,16102,20203,16350,20075
0.8805749999999971,0.21040461957454681,-0.014341446571052074,2.4296963214874268,0.348429411649704,-0.7260117530822754,1.6659046411514282,14.282486054459769,0.1897060025492936,-0.06949754387870676,-4.188167478151943,77.57089764427938,-8.059742418702701,16098,19851,15893,19524
0.8816489999999976,0.21040461957454681,-0.014341446571052074,2.4296963214874268,0.348429411649704,-0.7260117530822754,1.6659046411514282,14.319631825344194,0.1999578245207968,-0.07137063661952196,-4.188167478151943,77.57089764427938,-8.059742418702701,16098,19851,15893,19524
0.8844850000000006,0.21385253965854645,-0.021852413192391396,2.44592022895813,0.34181076288223267,-0.7718037962913513,1.579649567604065,14.355500344169817,0.2207211932491132,-0.06821450360572304,-3.628603365751143,81.69100686879601,-8.279955316906557,15244,20194,15903,19175
0.8858199999999997,0.21385253965854645,-0.021852413192391396,2.44592022895813,0.34181076288223267,-0.7718037962913513,1.579649567604065,14.38290214125786,0.22581437232059207,-0.06115177958888688,-3.628603365751143,81.69100686879601,-8.279955316906557,15244,20194,15903,19175
0.8884689999999973,0.21385253965854645,-0.021852413192391396,2.44592022895813,0.34181076288223267,-0.7718037962913513,1.579649567604065,14.41879090010777,0.24048198169555565,-0.04456062305401869,-3.628603365751143,81.69100686879601,-8.279955316906557,15483,19486,15577,18750
0.8895999999999985,0.21393197774887085,-0.022438306361436844,2.443894386291504,0.34247198700904846,-0.7737519145011902,1.570715308189392,14.429347670668843,0.2595278611921232,-0.03095498869502162,-3.642555233243793,81.72062616560908,-8.283996597417332,15483,19486,15577,18750
0.8924069999999993,0.21393197774887085,-0.022438306361436844,2.443894386291504,0.34247198700904846,-0.7737519145011902,1.570715308189392,14.45485329706075,0.2601315998112441,-0.03585951401218738,-3.642555233243793,81.72062616560908,-8.283996597417332,15422,19089,14774,18684
0.8935140000000028,0.21732084453105927,-0.030419498682022095,2.459146499633789,0.3359934687614441,-0.8179160952568054,1.4804052114486694,14.490995588846433,0.2558243029326908,-0.02143533836680304,-3.0507973508455213,85.88602555265953,-8.45724703829085,15422,19089,14774,18684
0.8964159999999974,0.21732084453105927,-0.030419498682022095,2.459146499633789,0.3359934687614441,-0.8179160952568054,1.4804052114486694,14.533127862555922,0.2828382938317482,-0.022493406026107717,-3.0507973508455213,85.88602555265953,-8.45724703829085,14611,19088,15472,18774
0.8974879999999975,0.21732084453105927,-0.030419498682022095,2.459146499633789,0.3359934687614441,-0.8179160952568054,1.4804052114486694,14.57036950723959,0.2863362560550264,-0.0001561711537903323,-3.0507973508455213,85.88602555265953,-8.45724703829085,14611,19088,15472,18774
0.900364999999998,0.2166433483362198,-0.03123398683965206,2.457524299621582,0.33360567688941956,-0.8214357495307922,1.4736299514770508,14.579913211322,0.2621500428909288,-0.0013603932692687268,-3.044525451889157,85.91761305850979,-8.46395330950581,14793,18690,14802,18215
0.9014320000000007,0.2166433483362198,-0.03123398683965206,2.457524299621582,0.33360567688941956,-0.8214357495307922,1.4736299514770508,14.602562863760905,0.25290745910402473,0.024213140219431783,-3.044525451889157,85.91761305850979,-8.46395330950581,14793,18690,14802,18215
0.904275999999998,0.21994423866271973,-0.03968411684036255,2.4717869758605957,0.3272987902164459,-0.8638432025909424,1.379502534866333,14.645823252508151,0.23705331159488996,0.03315598938683663,-2.4229471186439526,90.12833869988236,-8.586058863705485,14284,19074,14876,17748
0.9056209999999992,0.21994423866271973,-0.03968411684036255,2.4717869758605957,0.3272987902164459,-0.8638432025909424,1.379502534866333,14.656033812127516,0.2685638502574643,0.02756935985487972,-2.4229471186439526,90.12833869988236,-8.586058863705485,14284,19074,14876,17748
0.908252999999997,0.21994423866271973,-0.03968411684036255,2.4717869758605957,0.3272987902164459,-0.8638432025909424,1.379502534866333,14.697205217315705,0.2938384141352932,0.035411503737808804,-2.4229471186439526,90.12833869988236,-8.586058863705485,14588,18259,14472,17458
0.909387999999999,0.21997560560703278,-0.04035929962992668,2.4698326587677,0.3276785612106323,-0.8664745092391968,1.371219277381897,14.748622335849646,0.2895907720651577,0.035840526505852954,-2.433173804315388,90.15991844427944,-8.588746940036119,14588,18259,14472,17458
0.9121949999999998,0.21997560560703278,-0.04035929962992668,2.4698326587677,0.3276785612106323,-0.8664745092391968,1.371219277381897,14.762774373882328,0.274895132919721,0.047208046526531246,-2.433173804315388,90.15991844427944,-8.588746940036119,14664,18069,13624,17205
0.9133009999999995,0.22321808338165283,-0.04925119876861572,2.483053684234619,0.32158300280570984,-0.9069905281066895,1.2735016345977783,14.804231269939374,0.2575783939846715,0.05465910936457139,-1.7848302749320122,94.41555884786221,-8.66592372534662,14664,18069,13624,17205
0.916216999999997,0.22321808338165283,-0.04925119876861572,2.483053684234619,0.32158300280570984,-0.9069905281066895,1.2735016345977783,14.827846051957323,0.24918765556194294,0.076329043095086,-1.7848302749320122,94.41555884786221,-8.66592372534662,13960,18160,14513,17174
0.9172940000000017,0.22321808338165283,-0.04925119876861572,2.483053684234619,0.32158300280570984,-0.9069905281066895,1.2735016345977783,14.847668492583,0.24142404164165757,0.0675673679444014,-1.7848302749320122,94.41555884786221,-8.66592372534662,13960,18160,14513,17174
0.9201659999999975,0.22362354397773743,-0.04963129386305809,2.4809606075286865,0.323432981967926,-0.9080712199211121,1.2645597457885742,14.879838413286722,0.23664218610160898,0.08681338399688834,-1.8038155842650057,94.443306442749,-8.667842121259104,14208,17894,13831,16533
0.9212459999999992,0.22362354397773743,-0.04963129386305809,2.4809606075286865,0.323432981967926,-0.9080712199211121,1.2645597457885742,14.89342479590387,0.2337417540031605,0.08999030215075748,-1.8038155842650057,94.443306442749,-8.667842121259104,14208,17894,13831,16533
0.9240749999999971,0.22682435810565948,-0.058931175619363785,2.493098735809326,0.31753140687942505,-0.9468279480934143,1.1634387969970703,14.924191763345338,0.2638614734311978,0.07804983631106228,-1.1337121934515662,98.7434800137297,-8.705776403107745,13808,18160,13761,16244
0.9254199999999982,0.22682435810565948,-0.058931175619363785,2.493098735809326,0.31753140687942505,-0.9468279480934143,1.1634387969970703,14.954177891955194,0.2946708517130247,0.10051687912297282,-1.1337121934515662,98.7434800137297,-8.705776403107745,13808,18160,13761,16244
0.928048999999999,0.22682435810565948,-0.058931175619363785,2.493098735809326,0.31753140687942505,-0.9468279480934143,1.1634387969970703,14.985201588125745,0.31642524926198684,0.0804057102232384,-1.1337121934515662,98.7434800137297,-8.705776403107745,14034,17241,13406,16160
0.9291840000000011,0.22691795229911804,-0.059479959309101105,2.4909839630126953,0.3181958496570587,-0.9490362405776978,1.1545833349227905,15.023336989671243,0.31734656984109977,0.08157443014524128,-1.1470854585772645,98.77674766717,-8.70920529259643,14034,17241,13406,16160
0.931987000000001,0.22691795229911804,-0.059479959309101105,2.4909839630126953,0.3181958496570587,-0.9490362405776978,1.1545833349227905,15.065654619392603,0.30177463418372935,0.11961870164718878,-1.1470854585772645,98.77674766717,-8.70920529259643,14148,16948,12772,15971
0.9330959999999977,0.23006734251976013,-0.06918047368526459,2.502006769180298,0.312508761882782,-0.9858405590057373,1.0502439737319946,15.093842581634437,0.26804348522521965,0.1300917074696015,-0.465716615351052,103.11669956594577,-8.684992901186646,14148,16948,12772,15971
0.9359910000000018,0.23006734251976013,-0.06918047368526459,2.502006769180298,0.312508761882782,-0.9858405590057373,1.0502439737319946,15.110417030994656,0.24849929499918472,0.14879027747050902,-0.465716615351052,103.11669956594577,-8.684992901186646,13616,17108,13696,15908
0.9370650000000024,0.23006734251976013,-0.06918047368526459,2.502006769180298,0.312508761882782,-0.9858405590057373,1.0502439737319946,15.113250634394499,0.24889051336331736,0.14607177256402656,-0.465716615351052,103.11669956594577,-8.684992901186646,13616,17108,13696,15908
0.9399479999999967,0.230035200715065,-0.06960110366344452,2.4999401569366455,0.31262388825416565,-0.987542986869812,1.0416667461395264,15.138053186258626,0.2471615725388811,0.13253097993578913,-0.4729449968945954,103.14746809851476,-8.686303540646351,13819,16884,13086,15352
0.9410210000000007,0.230035200715065,-0.06960110366344452,2.4999401569366455,0.31262388825416565,-0.987542986869812,1.0416667461395264,15.148203025805135,0.27671949813496616,0.1640273039760452,-0.4729449968945954,103.14746809851476,-8.686303540646351,13819,16884,13086,15352
0.9438580000000002,0.23313099145889282,-0.07967064529657364,2.5098209381103516,0.30739399790763855,-1.0210254192352295,0.9347105622291565,15.161963046525356,0.3027663620841612,0.15965932031415173,0.22641433946615266,107.52691555723075,-8.620456558276778,13598,17110,13039,15010
0.9452059999999983,0.23313099145889282,-0.07967064529657364,2.5098209381103516,0.30739399790763855,-1.0210254192352295,0.9347105622291565,15.196770561972691,0.30306030848947874,0.1570933812486172,0.22641433946615266,107.52691555723075,-8.620456558276778,13598,17110,13039,15010
0.9478459999999977,0.2330666333436966,-0.07983820885419846,2.50784969329834,0.3074401915073395,-1.021593689918518,0.926519513130188,15.185167701735436,0.29412836579897556,0.17319390444809793,0.22014692415306583,107.55392107915294,-8.619969747276604,13696,16251,13129,14944
0.9489669999999969,0.2330666333436966,-0.07983820885419846,2.50784969329834,0.3074401915073395,-1.021593689918518,0.926519513130188,15.210403816225027,0.29182180197885793,0.1494384742350775,0.22014692415306583,107.55392107915294,-8.619969747276604,13696,16251,13129,14944
0.9517790000000023,0.2330666333436966,-0.07983820885419846,2.50784969329834,0.3074401915073395,-1.021593689918518,0.926519513130188,15.231777281869565,0.3006517123100974,0.15196168620987308,0.22014692415306583,107.55392107915294,-8.619969747276604,13688,15936,12571,14889
0.9528799999999974,0.23611219227313995,-0.09023556858301163,2.5165669918060303,0.30255550146102905,-1.0524321794509888,0.8170325756072998,15.227999854179398,0.2889128311201644,0.1608839083623974,0.9207017020836729,111.95307986721264,-8.491384848093922,13688,15936,12571,14889
0.9557929999999979,0.23611219227313995,-0.09023556858301163,2.5165669918060303,0.30255550146102905,-1.0524321794509888,0.8170325756072998,15.236771241545682,0.2615799433253269,0.1516309881815125,0.9207017020836729,111.95307986721264,-8.491384848093922,13226,15996,13257,14946
0.9568669999999984,0.23611219227313995,-0.09023556858301163,2.5165669918060303,0.30255550146102905,-1.0524321794509888,0.8170325756072998,15.226268799470846,0.24556344285823817,0.16692645442821907,0.9207017020836729,111.95307986721264,-8.491384848093922,13226,15996,13257,14946
0.9597410000000018,0.23605607450008392,-0.0906308963894844,2.51472806930542,0.30248984694480896,-1.0543335676193237,0.8095380067825317,15.229092815490766,0.2293190423808659,0.15534423368940997,0.9162927974039005,111.98142472510905,-8.488422431166528,13355,15740,13002,14434
0.9608150000000023,0.23605607450008392,-0.0906308963894844,2.51472806930542,0.30248984694480896,-1.0543335676193237,0.8095380067825317,15.233673452565702,0.2416249105668768,0.14213973172782227,0.9162927974039005,111.98142472510905,-8.488422431166528,13355,15740,13002,14434
0.9636469999999973,0.2390538901090622,-0.10134251415729523,2.5222649574279785,0.2979598045349121,-1.0824640989303589,0.6978188157081604,15.23535976616794,0.2518873518932267,0.16007816897459393,1.6053718961164403,116.38936304582639,-8.31783498615851,13275,16128,13104,13918
0.9649950000000026,0.2390538901090622,-0.10134251415729523,2.5222649574279785,0.2979598045349121,-1.0824640989303589,0.6978188157081604,15.271968643776606,0.21958455609586738,0.15256349403720373,1.6053718961164403,116.38936304582639,-8.31783498615851,13275,16128,13104,13918
0.9676310000000012,0.2390538901090622,-0.10134251415729523,2.5222649574279785,0.2979598045349121,-1.0824640989303589,0.6978188157081604,15.27189514053052,0.22476432119228745,0.170999692736468,1.6053718961164403,116.38936304582639,-8.31783498615851,13305,15444,13151,13900
0.9687620000000025,0.2390289455652237,-0.10116321593523026,2.520581007003784,0.2981330156326294,-1.0814589262008667,0.690930187702179,15.264594883350394,0.23068432855845183,0.17494896089597378,1.6011139636438225,116.40862865718148,-8.312480637446683,13305,15444,13151,13900
0.9715699999999997,0.2390289455652237,-0.10116321593523026,2.520581007003784,0.2981330156326294,-1.0814589262008667,0.690930187702179,15.293599903414664,0.20150169229422937,0.14346383877705285,1.6011139636438225,116.40862865718148,-8.312480637446683,13213,15382,12586,13780
0.9726679999999979,0.24198532104492188,-0.11213073879480362,2.526923894882202,0.294032484292984,-1.1064645051956177,0.5775066018104553,15.276121044548256,0.21286493461240671,0.16112783727349186,2.2777514682439812,120.82100221123825,-8.098205271935917,13213,15382,12586,13780
0.9755710000000035,0.24198532104492188,-0.11213073879480362,2.526923894882202,0.294032484292984,-1.1064645051956177,0.5775066018104553,15.273576127810577,0.21095742883688065,0.16097885005525875,2.2777514682439812,120.82100221123825,-8.098205271935917,12972,15455,13069,13726
0.9766390000000028,0.24198532104492188,-0.11213073879480362,2.526923894882202,0.294032484292984,-1.1064645051956177,0.5775066018104553,15.300533709628796,0.18225477742487453,0.14462346233945741,2.2777514682439812,120.82100221123825,-8.098205271935917,12972,15455,13069,13726
0.9795250000000014,0.24199476838111877,-0.11206299811601639,2.525416135787964,0.2942451536655426,-1.1061878204345703,0.5713752508163452,15.266210889499854,0.19678050689276413,0.16322734031885583,2.2737026333144077,120.84043313287144,-8.09038203080174,13205,15111,12811,13326
0.9805910000000003,0.24199476838111877,-0.11206299811601639,2.525416135787964,0.2942451536655426,-1.1061878204345703,0.5713752508163452,15.270417618757744,0.17749627447863456,0.15248459788991012,2.2737026333144077,120.84043313287144,-8.09038203080174,13205,15111,12811,13326
0.9834449999999997,0.2449139803647995,-0.12326523661613464,2.530555486679077,0.29048097133636475,-1.1286201477050781,0.4562295079231262,15.32413144741577,0.1662737635793111,0.1405702476736545,2.9297429715817414,125.25314547299793,-7.834895435097986,13230,15396,12939,12827
0.984786,0.2449139803647995,-0.12326523661613464,2.530555486679077,0.29048097133636475,-1.1286201477050781,0.4562295079231262,15.320526592564239,0.20318920431895807,0.15598159471729317,2.9297429715817414,125.25314547299793,-7.834895435097986,13230,15396,12939,12827
0.9874210000000021,0.2449139803647995,-0.12326523661613464,2.530555486679077,0.29048097133636475,-1.1286201477050781,0.4562295079231262,15.295893417745441,0.1580381376453228,0.12647966208312703,2.9297429715817414,125.25314547299793,-7.834895435097986,13194,14728,13036,12973
0.9885469999999986,0.24495971202850342,-0.1231287494301796,2.5287225246429443,0.29078543186187744,-1.1281203031539917,0.44880709052085876,15.294979420859326,0.1533760078410301,0.12075683682854778,2.9254808359698536,125.27543579329755,-7.827154076902176,13194,14728,13036,12973
0.9913589999999968,0.24495971202850342,-0.1231287494301796,2.5287225246429443,0.29078543186187744,-1.1281203031539917,0.44880709052085876,15.278785270902773,0.1966919234970054,0.14491244860724464,2.9254808359698536,125.27543579329755,-7.827154076902176,13149,14560,12557,12898
0.9924570000000021,0.24784578382968903,-0.13453927636146545,2.5326285362243652,0.2873055636882782,-1.1482774019241333,0.33194270730018616,15.251939541850337,0.14029785622840985,0.11779476087324237,3.5549102962309935,129.69017891730317,-7.530086761817054,13149,14560,12557,12898
0.9953700000000026,0.24784578382968903,-0.13453927636146545,2.5326285362243652,0.2873055636882782,-1.1482774019241333,0.33194270730018616,15.279796206852566,0.1633206841150631,0.11356878195409897,3.5549102962309935,129.69017891730317,-7.530086761817054,12968,14774,12960,12760
0.9964360000000015,0.24784578382968903,-0.13453927636146545,2.5326285362243652,0.2873055636882782,-1.1482774019241333,0.33194270730018616,15.27824092077596,0.22898296809605473,0.12059931085006959,3.5549102962309935,129.69017891730317,-7.530086761817054,12968,14774,12960,12760
0.9993179999999993,0.24741093814373016,-0.13478368520736694,2.530757427215576,0.285703182220459,-1.1501097679138184,0.324279248714447,15.233456138620753,0.14079352044154403,0.09388089754249744,3.56211164422169,129.71819779092388,-7.518735275105017,13123,14427,12922,12516
1.0003870000000024,0.24741093814373016,-0.13478368520736694,2.530757427215576,0.285703182220459,-1.1501097679138184,0.324279248714447,15.257325518838915,0.15848636430153995,0.095782128244705,3.56211164422169,129.71819779092388,-7.518735275105017,13123,14427,12922,12516
1.0032260000000024,0.25024840235710144,-0.14639882743358612,2.5334150791168213,0.2826513350009918,-1.1672232151031494,0.20663148164749146,15.261810282114608,0.2398370140138089,0.10342065681754072,4.157011551423155,134.11332748033755,-7.175887643342558,13254,14330,12809,12260
1.0045630000000019,0.25024840235710144,-0.14639882743358612,2.5334150791168213,0.2826513350009918,-1.1672232151031494,0.20663148164749146,15.223215751597179,0.12787392678232437,0.0786515942041225,4.157011551423155,134.11332748033755,-7.175887643342558,13254,14330,12809,12260
1.0072130000000035,0.25024840235710144,-0.14639882743358612,2.5334150791168213,0.2826513350009918,-1.1672232151031494,0.20663148164749146,15.246568478563866,0.1581068139119332,0.08414056062547916,4.157011551423155,134.11332748033755,-7.175887643342558,13162,13820,13030,12374
1.0083430000000007,0.25012150406837463,-0.14619527757167816,2.532170057296753,0.28226009011268616,-1.1665931940078735,0.2015836387872696,15.252823711332244,0.2464518567531318,0.08243934996589336,4.158274328580194,134.1287294902689,-7.162034299824747,13162,13820,13030,12374
1.0111469999999971,0.25012150406837463,-0.14619527757167816,2.532170057296753,0.28226009011268616,-1.1665931940078735,0.2015836387872696,15.205179759430726,0.10058991631586824,0.06456131654159604,4.158274328580194,134.1287294902689,-7.162034299824747,12971,13853,13073,12264
1.0122549999999975,0.2529269754886627,-0.15795911848545074,2.533600330352783,0.27968335151672363,-1.1805171966552734,0.08377642929553986,15.205484425059431,0.1177346067221202,0.07788904796024874,4.714891710102318,138.51132601314677,-6.769717183697769,12971,13853,13073,12264
1.0151580000000031,0.2529269754886627,-0.15795911848545074,2.533600330352783,0.27968335151672363,-1.1805171966552734,0.08377642929553986,15.203261218181433,0.2419345030435985,0.06718570783186861,4.714891710102318,138.51132601314677,-6.769717183697769,13029,13935,12798,12158
1.016224000000002,0.2529269754886627,-0.15795911848545074,2.533600330352783,0.27968335151672363,-1.1805171966552734,0.08377642929553986,15.164246973476208,0.11714649752964663,0.05299202461764143,4.714891710102318,138.51132601314677,-6.769717183697769,13029,13935,12798,12158
1.0191039999999993,0.2529655694961548,-0.15746502578258514,2.5322606563568115,0.2799193561077118,-1.1784664392471313,0.07841931283473969,15.18228616143597,0.11811756928687359,0.06532641359445139,4.712979583388088,138.52494021490108,-6.755291884013233,13221,13812,12908,11761
1.0201710000000022,0.2529655694961548,-0.15746502578258514,2.5322606563568115,0.2799193561077118,-1.1784664392471313,0.07841931283473969,15.185708856068938,0.246895539390739,0.04273886274321477,4.712979583388088,138.52494021490108,-6.755291884013233,13221,13812,12908,11761
1.0230219999999972,0.2557486295700073,-0.16933995485305786,2.532452344894409,0.27752885222435,-1.1907851696014404,-0.041051361709833145,15.130439741334307,0.13929814716708613,0.018609845124715862,5.228237686466018,142.8849975679067,-6.334187812314739,13299,13783,13297,11455
1.0243640000000014,0.2557486295700073,-0.16933995485305786,2.532452344894409,0.27752885222435,-1.1907851696014404,-0.041051361709833145,15.13627206412158,0.11880302533956795,0.03708341546421453,5.228237686466018,142.8849975679067,-6.334187812314739,13299,13783,13297,11455
1.0269950000000025,0.2557486295700073,-0.16933995485305786,2.532452344894409,0.27752885222435,-1.1907851696014404,-0.041051361709833145,15.164274670351546,0.2490113542977797,0.028161037267095068,5.228237686466018,142.8849975679067,-6.334187812314739,13322,13134,12984,11765
1.0281299999999973,0.2558770477771759,-0.16916821897029877,2.5311880111694336,0.2779085338115692,-1.1904438734054565,-0.046242937445640564,15.116692503787318,0.17121106450323625,0.005959048163417921,5.225736377269791,142.90029471051375,-6.319746569577526,13322,13134,12984,11765
1.0309300000000003,0.2558770477771759,-0.16916821897029877,2.5311880111694336,0.2779085338115692,-1.1904438734054565,-0.046242937445640564,15.084227504834816,0.09541445388908434,0.011252570289830439,5.225736377269791,142.90029471051375,-6.319746569577526,13005,13156,13231,11700
1.032040000000001,0.2586423456668854,-0.18114782869815826,2.5301356315612793,0.27596890926361084,-1.1998186111450195,-0.16530002653598785,15.091915518269657,0.17890813268578326,0.003484831850821675,5.692328124801845,147.23662436334192,-5.858680595321838,13005,13156,13231,11700
1.0349559999999982,0.2586423456668854,-0.18114782869815826,2.5301356315612793,0.27596890926361084,-1.1998186111450195,-0.16530002653598785,15.047609039846225,0.16828371783302115,-0.016850360131230462,5.692328124801845,147.23662436334192,-5.858680595321838,13099,13249,13271,11495
1.036029999999999,0.2586423456668854,-0.18114782869815826,2.5301356315612793,0.27596890926361084,-1.1998186111450195,-0.16530002653598785,15.014488903265566,0.10891420886939936,-0.02955976484171291,5.692328124801845,147.23662436334192,-5.858680595321838,13099,13249,13271,11495
1.0389069999999991,0.25831156969070435,-0.18107759952545166,2.529033660888672,0.27470967173576355,-1.2001523971557617,-0.16995063424110413,15.056302662908681,0.1573557359055036,-0.03447396700437083,5.698258672755363,147.25061225743158,-5.839100490526258,13331,13148,13158,11315
1.0399839999999967,0.25831156969070435,-0.18107759952545166,2.529033660888672,0.27470967173576355,-1.2001523971557617,-0.16995063424110413,15.043547186551637,0.19236616758314648,-0.03562830169529806,5.698258672755363,147.25061225743158,-5.839100490526258,13331,13148,13158,11315
1.0428139999999986,0.2610461413860321,-0.19314534962177277,2.526740789413452,0.2730109989643097,-1.2077140808105469,-0.2899307906627655,14.977882156185771,0.1260451839960374,-0.04966482511569695,6.114024962617428,151.5576354773326,-5.352991749020938,13421,13096,13485,10965
1.0441500000000015,0.2610461413860321,-0.19314534962177277,2.526740789413452,0.2730109989643097,-1.2077140808105469,-0.2899307906627655,15.002253275953304,0.11850251257768774,-0.06337439557801818,6.114024962617428,151.5576354773326,-5.352991749020938,13421,13096,13485,10965
1.0467839999999997,0.2610461413860321,-0.19314534962177277,2.526740789413452,0.2730109989643097,-1.2077140808105469,-0.2899307906627655,15.009665385899213,0.2214290614668563,-0.05980774460456194,6.114024962617428,151.5576354773326,-5.352991749020938,13349,12602,13425,11253
1.0479159999999974,0.26102080941200256,-0.19307507574558258,2.5258424282073975,0.2727562487125397,-1.2079062461853027,-0.29375267028808594,14.927131893188786,0.19504599007479553,-0.07731135838554012,6.115637996891471,151.56910988895353,-5.3347194076759115,13349,12602,13425,11253
1.050716999999997,0.26102080941200256,-0.19307507574558258,2.5258424282073975,0.2727562487125397,-1.2079062461853027,-0.29375267028808594,14.921016210061527,0.10139956722152277,-0.10622826110724312,6.115637996891471,151.56910988895353,-5.3347194076759115,13008,12652,13577,11321
1.0518360000000029,0.26373693346977234,-0.20521244406700134,2.5223066806793213,0.2712786793708801,-1.213834285736084,-0.41490015387535095,14.965780752192451,0.19851380864348542,-0.10467960796622683,6.476969514514912,155.8474836262891,-4.816464399286535,13008,12652,13577,11321
1.0547339999999967,0.26373693346977234,-0.20521244406700134,2.5223066806793213,0.2712786793708801,-1.213834285736084,-0.41490015387535095,14.918430813275279,0.22886257657002632,-0.1055337586292209,6.476969514514912,155.8474836262891,-4.816464399286535,13238,12597,13158,11140
1.055805999999997,0.26373693346977234,-0.20521244406700134,2.5223066806793213,0.2712786793708801,-1.213834285736084,-0.41490015387535095,14.87199274071535,0.10631897503187394,-0.13524513223836498,6.476969514514912,155.8474836262891,-4.816464399286535,13238,12597,13158,11140
1.0586880000000018,0.26335638761520386,-0.20511063933372498,2.5211150646209717,0.2697286307811737,-1.2141990661621094,-0.42009592056274414,14.897063739217355,0.1810658757352359,-0.1614624301749467,6.485726460343433,155.86177419632122,-4.793386166581602,13397,12549,13228,11013
1.059760000000002,0.26335638761520386,-0.20511063933372498,2.5211150646209717,0.2697286307811737,-1.2141990661621094,-0.42009592056274414,14.87683756337042,0.26841158402213905,-0.15576394787720646,6.485726460343433,155.86177419632122,-4.793386166581602,13397,12549,13228,11013
1.0625979999999982,0.26604369282722473,-0.21730127930641174,2.51631498336792,0.2685370445251465,-1.2182036638259888,-0.5416218042373657,14.823201499016225,0.16062330140497635,-0.15432906997138537,6.785107245077617,160.11326227775626,-4.250458208422621,13561,12323,13578,10761
1.0639349999999976,0.26604369282722473,-0.21730127930641174,2.51631498336792,0.2685370445251465,-1.2182036638259888,-0.5416218042373657,14.820270956552703,0.19843844118463616,-0.1911387499262426,6.785107245077617,160.11326227775626,-4.250458208422621,13561,12323,13578,10761
1.0665679999999993,0.26604369282722473,-0.21730127930641174,2.51631498336792,0.2685370445251465,-1.2182036638259888,-0.5416218042373657,14.812149380492396,0.3084979508032025,-0.2118182124354647,6.785107245077617,160.11326227775626,-4.250458208422621,13314,11925,13398,11229
1.0677079999999988,0.2660192847251892,-0.2171497941017151,2.5156362056732178,0.2682553231716156,-1.217957615852356,-0.5445457696914673,14.795089170549348,0.23253772222957886,-0.19873215456335827,6.787204174293046,160.12175648769798,-4.228391620971334,13314,11925,13398,11229
1.0705120000000024,0.2660192847251892,-0.2171497941017151,2.5156362056732178,0.2682553231716156,-1.217957615852356,-0.5445457696914673,14.796661500856931,0.2333224060000139,-0.22307256475457143,6.787204174293046,160.12175648769798,-4.228391620971334,13077,11916,13331,11238
1.071622000000003,0.26869404315948486,-0.229365274310112,2.509600877761841,0.2674961984157562,-1.2195645570755005,-0.6643601059913635,14.763186631219071,0.3238852295284896,-0.2658948635025005,7.024131629738906,164.33883137773074,-3.652198387401627,13077,11916,13331,11238
1.0745350000000036,0.26869404315948486,-0.229365274310112,2.509600877761841,0.2674961984157562,-1.2195645570755005,-0.6643601059913635,14.72797538055048,0.27516734127264075,-0.25490391445995947,7.024131629738906,164.33883137773074,-3.652198387401627,13296,11929,13060,11074
1.0756109999999972,0.26869404315948486,-0.229365274310112,2.509600877761841,0.2674961984157562,-1.2195645570755005,-0.6643601059913635,14.737607501581078,0.25289873725145473,-0.24739646334702609,7.024131629738906,164.33883137773074,-3.652198387401627,13296,11929,13060,11074
1.0784780000000027,0.26833540201187134,-0.229182630777359,2.5087735652923584,0.26601943373680115,-1.219374179840088,-0.6680291295051575,14.696546883894237,0.3119907531518687,-0.30077351864045493,7.0332472496540746,164.34696086537173,-3.628638594627966,13441,11842,13065,11042
1.0795520000000034,0.26833540201187134,-0.229182630777359,2.5087735652923584,0.26601943373680115,-1.219374179840088,-0.6680291295051575,14.63081793766221,0.2939940426114947,-0.3253515327351736,7.0332472496540746,164.34696086537173,-3.628638594627966,13441,11842,13065,11042
1.082387999999999,0.2709890902042389,-0.24140405654907227,2.5015039443969727,0.265541672706604,-1.2193529605865479,-0.7879510521888733,14.651141052572822,0.292109023902423,-0.28746224056391184,7.200478304286394,168.5330409017522,-3.024502605669713,13631,11648,13206,10822
1.0837229999999982,0.2709890902042389,-0.24140405654907227,2.5015039443969727,0.265541672706604,-1.2193529605865479,-0.7879510521888733,14.671877490084615,0.3398622985666883,-0.30041092925804064,7.200478304286394,168.5330409017522,-3.024502605669713,13631,11648,13206,10822
1.0863580000000002,0.2709890902042389,-0.24140405654907227,2.5015039443969727,0.265541672706604,-1.2193529605865479,-0.7879510521888733,14.611566478774245,0.31297053011690884,-0.3616081740001622,7.200478304286394,168.5330409017522,-3.024502605669713,13171,11498,13446,11204
1.0874979999999996,0.27099066972732544,-0.2417178452014923,2.5007238388061523,0.26514875888824463,-1.2213226556777954,-0.7917285561561584,14.583616070501645,0.2878098829547081,-0.3651584007598332,7.203229321261993,168.54194413297822,-3.0038330296003615,13171,11498,13446,11204
1.0902969999999987,0.27099066972732544,-0.2417178452014923,2.5007238388061523,0.26514875888824463,-1.2213226556777954,-0.7917285561561584,14.632008903301692,0.3367792901307581,-0.3302808441758285,7.203229321261993,168.54194413297822,-3.0038330296003615,13013,11539,13353,11176
1.091408000000003,0.27363675832748413,-0.2539514899253845,2.492215156555176,0.2649099826812744,-1.2198344469070435,-0.9122462272644043,14.611764617959347,0.3351045945687754,-0.35759585550184886,7.304475735170166,172.6927927473876,-2.387346375053355,13013,11539,13353,11176
1.094309000000001,0.27363675832748413,-0.2539514899253845,2.492215156555176,0.2649099826812744,-1.2198344469070435,-0.9122462272644043,14.529179992555989,0.28283469856427657,-0.409317439927414,7.304475735170166,172.6927927473876,-2.387346375053355,13221,11761,12965,10938
1.0953839999999981,0.27363675832748413,-0.2539514899253845,2.492215156555176,0.2649099826812744,-1.2198344469070435,-0.9122462272644043,14.534495662091787,0.3195935454318269,-0.4066642324019089,7.304475735170166,172.6927927473876,-2.387346375053355,13221,11761,12965,10938
1.0982609999999986,0.2738196849822998,-0.2539805769920349,2.4915859699249268,0.2651927173137665,-1.2203624248504639,-0.9151785373687744,14.567829916824092,0.3726604922610728,-0.39059092337981743,7.304222496986038,172.70124731410192,-2.36577846465389,13440,11618,13053,10883
1.0993340000000025,0.2738196849822998,-0.2539805769920349,2.4915859699249268,0.2651927173137665,-1.2203624248504639,-0.9151785373687744,14.495606053325577,0.31179524383834323,-0.43034499423586625,7.304222496986038,172.70124731410192,-2.36577846465389,13440,11618,13053,10883
1.102171000000002,0.2764677405357361,-0.266196072101593,2.4818508625030518,0.2652607560157776,-1.2172776460647583,-1.0342758893966675,14.440237868998395,0.29094901751061175,-0.4685961101307288,7.342489457265709,176.83179502032155,-1.7397197975966179,13472,11505,13285,10841
1.1035199999999967,0.2764677405357361,-0.266196072101593,2.4818508625030518,0.2652607560157776,-1.2172776460647583,-1.0342758893966675,14.484124633234028,0.3805116576021945,-0.43917816693944106,7.342489457265709,176.83179502032155,-1.7397197975966179,13472,11505,13285,10841
1.1061569999999992,0.2764677405357361,-0.266196072101593,2.4818508625030518,0.2652607560157776,-1.2172776460647583,-1.0342758893966675,14.491145791131913,0.362944281919055,-0.42467013084804367,7.342489457265709,176.83179502032155,-1.7397197975966179,13136,11246,13423,11145
1.1072869999999966,0.27622491121292114,-0.26609858870506287,2.481410264968872,0.26414644718170166,-1.2172268629074097,-1.036349892616272,14.414284831543355,0.3131020569852451,-0.48007776324887386,7.34978267252478,176.8377562536914,-1.7154861129948875,13136,11246,13423,11145
1.1100939999999972,0.27622491121292114,-0.26609858870506287,2.481410264968872,0.26414644718170166,-1.2172268629074097,-1.036349892616272,14.39693380440927,0.393084674135054,-0.5068174984899234,7.34978267252478,176.8377562536914,-1.7154861129948875,12807,11366,13430,11330
1.1112039999999979,0.27886372804641724,-0.278275728225708,2.470468044281006,0.26446422934532166,-1.2128093242645264,-1.1547342538833618,14.44115719220669,0.39848150350507233,-0.47296106444688235,7.3202478184932795,-179.06511031469626,-1.0916077992012199,12807,11366,13430,11330
1.1141129999999975,0.27886372804641724,-0.278275728225708,2.470468044281006,0.26446422934532166,-1.2128093242645264,-1.1547342538833618,14.424201378178374,0.3131116443651694,-0.4751400628507852,7.3202478184932795,-179.06511031469626,-1.0916077992012199,13337,11472,12782,10902
1.1151900000000023,0.27886372804641724,-0.278275728225708,2.470468044281006,0.26446422934532166,-1.2128093242645264,-1.1547342538833618,14.376726803322185,0.35993770620641,-0.522279678620869,7.3202478184932795,-179.06511031469626,-1.0916077992012199,13337,11472,12782,10902
1.118048999999999,0.2784181833267212,-0.278136283159256,2.4702258110046387,0.26270437240600586,-1.2125017642974854,-1.1558855772018433,14.379010730273038,0.4095968388152769,-0.5321980894686511,7.330763537626273,-179.06176725578433,-1.0664522918293657,13312,11460,13113,11101
1.1191200000000026,0.2784181833267212,-0.278136283159256,2.4702258110046387,0.26270437240600586,-1.2125017642974854,-1.1558855772018433,14.390447409258273,0.3567646829256351,-0.5269583533134338,7.330763537626273,-179.06176725578433,-1.0664522918293657,13312,11460,13113,11101
1.1219650000000039,0.28104355931282043,-0.29025983810424805,2.458087205886841,0.2632540464401245,-1.2067898511886597,-1.274686574935913,14.37219942946905,0.364086778026699,-0.5614329070454823,7.240277381961955,-174.98197631463992,-0.436382591201929,13661,11357,12802,10842
1.1233050000000002,0.28104355931282043,-0.29025983810424805,2.458087205886841,0.2632540464401245,-1.2067898511886597,-1.274686574935913,14.340936048800392,0.39865344384295054,-0.5853379070432243,7.240277381961955,-174.98197631463992,-0.436382591201929,13661,11357,12802,10842
1.1259449999999998,0.28104355931282043,-0.29025983810424805,2.458087205886841,0.2632540464401245,-1.2067898511886597,-1.274686574935913,14.320496820066252,0.377447724057572,-0.5775592795522936,7.240277381961955,-174.98197631463992,-0.436382591201929,12943,11185,13531,11431
1.1270780000000014,0.28101831674575806,-0.2901265621185303,2.458042621612549,0.26287510991096497,-1.2063136100769043,-1.274844765663147,14.315565710991862,0.38069288571437443,-0.5809524130971636,7.24471551677557,-174.97990195834703,-0.41356112724246313,12943,11185,13531,11431
1.1298830000000015,0.28101831674575806,-0.2901265621185303,2.458042621612549,0.26287510991096497,-1.2063136100769043,-1.274844765663147,14.302907173698497,0.38762625916482757,-0.6040411542207963,7.24471551677557,-174.97990195834703,-0.41356112724246313,12756,11416,13367,11352
1.1309910000000019,0.2839092016220093,-0.30338698625564575,2.4433231353759766,0.2638280987739563,-1.1981611251831055,-1.4050750732421875,14.291236136537334,0.3855784214446112,-0.6127994255187127,7.070614400292339,-170.50986720131073,0.26771941302040314,12756,11416,13367,11352
1.1338830000000015,0.2839092016220093,-0.30338698625564575,2.4433231353759766,0.2638280987739563,-1.1981611251831055,-1.4050750732421875,14.28882118206085,0.43338572498949146,-0.6093387808402092,7.070614400292339,-170.50986720131073,0.26771941302040314,13323,11400,12624,11193
1.1349579999999988,0.2839092016220093,-0.30338698625564575,2.4433231353759766,0.2638280987739563,-1.1981611251831055,-1.4050750732421875,14.281791502047476,0.42419582185790056,-0.6265947997024048,7.070614400292339,-170.50986720131073,0.26771941302040314,13323,11400,12624,11193
1.1378380000000035,0.28344112634658813,-0.30266571044921875,2.444200038909912,0.2621484100818634,-1.1948281526565552,-1.4003599882125854,14.280817850352943,0.36197192851555343,-0.6400606742802271,7.081677880575781,-170.51733286550765,0.2940767470998445,13229,11537,13184,11284
1.138911,0.28344112634658813,-0.30266571044921875,2.444200038909912,0.2621484100818634,-1.1948281526565552,-1.4003599882125854,14.286280526380914,0.4022454822317358,-0.6299852700861848,7.081677880575781,-170.51733286550765,0.2940767470998445,13229,11537,13184,11284
1.1417490000000035,0.286063015460968,-0.3146005868911743,2.4296257495880127,0.26315373182296753,-1.1868172883987427,-1.51776123046875,14.28109801489962,0.45767478610593654,-0.651092219884635,6.861319949513512,-166.4680661814607,0.9044383424435786,13592,11272,12852,11229
1.1430959999999977,0.286063015460968,-0.3146005868911743,2.4296257495880127,0.26315373182296753,-1.1868172883987427,-1.51776123046875,14.244418829838176,0.3875013569097029,-0.682355001342048,6.861319949513512,-166.4680661814607,0.9044383424435786,13592,11272,12852,11229
1.1457359999999972,0.286063015460968,-0.3146005868911743,2.4296257495880127,0.26315373182296753,-1.1868172883987427,-1.51776123046875,14.253097539198526,0.3585809254995555,-0.6737040554360617,6.861319949513512,-166.4680661814607,0.9044383424435786,12942,11434,13416,11592
1.146862000000001,0.286063015460968,-0.3146005868911743,2.4296257495880127,0.26315373182296753,-1.1868172883987427,-1.51776123046875,14.300941760814018,0.4336147568432383,-0.6539864101992786,6.861319949513512,-166.4680661814607,0.9044383424435786,12942,11434,13416,11592
1.1496650000000008,0.2860281467437744,-0.3142903745174408,2.429821491241455,0.2627706527709961,-1.1855183839797974,-1.5166586637496948,14.267687400914417,0.43909184723060884,-0.6787998810238739,6.866507450458484,-166.46959705050338,0.9257987044473608,12791,11579,13452,11571
1.150786,0.28865712881088257,-0.32612696290016174,2.4140870571136475,0.26397383213043213,-1.176477074623108,-1.6336994171142578,14.200934735559363,0.36814923053253307,-0.7170289592607161,6.5898635681160105,-162.4221095211608,1.5225116421580227,12791,11579,13452,11571
1.1536869999999981,0.28865712881088257,-0.32612696290016174,2.4140870571136475,0.26397383213043213,-1.176477074623108,-1.6336994171142578,14.2476124926174,0.3977671771216858,-0.7135440132372657,6.5898635681160105,-162.4221095211608,1.5225116421580227,13527,11900,12508,11227
1.154760000000002,0.28865712881088257,-0.32612696290016174,2.4140870571136475,0.26397383213043213,-1.176477074623108,-1.6336994171142578,14.305218797524686,0.42884693283318304,-0.694340690986004,6.5898635681160105,-162.4221095211608,1.5225116421580227,13527,11900,12508,11227
1.1576270000000004,0.2883182764053345,-0.32554543018341064,2.414562702178955,0.26263535022735596,-1.17410409450531,-1.6311943531036377,14.230048412596108,0.3728341969431732,-0.725276369682528,6.600811357137294,-162.42532869743897,1.5447437378902709,13315,11932,13342,11466
1.1586929999999993,0.2883182764053345,-0.32554543018341064,2.414562702178955,0.26263535022735596,-1.17410409450531,-1.6311943531036377,14.181498985923964,0.3581739611954778,-0.7610837023821067,6.600811357137294,-162.42532869743897,1.5447437378902709,13315,11932,13342,11466
1.1615360000000001,0.29094669222831726,-0.33726346492767334,2.3976876735687256,0.2640089690685272,-1.164218544960022,-1.7475160360336304,14.264657788858342,0.40868790193523286,-0.7312031681094721,6.266770101280992,-158.38246715839352,2.1137770637831177,13774,11927,12887,11325
1.1628819999999978,0.29094669222831726,-0.33726346492767334,2.3976876735687256,0.2640089690685272,-1.164218544960022,-1.7475160360336304,14.28504695016399,0.38774506943895876,-0.7030389080013391,6.266770101280992,-158.38246715839352,2.1137770637831177,13774,11927,12887,11325
1.1655140000000028,0.29094669222831726,-0.33726346492767334,2.3976876735687256,0.2640089690685272,-1.164218544960022,-1.7475160360336304,14.20931090981988,0.3554960528508622,-0.7414576698868222,6.266770101280992,-158.38246715839352,2.1137770637831177,13059,11981,13687,11768
1.1666549999999989,0.29045847058296204,-0.3371269404888153,2.3983685970306396,0.26208046078681946,-1.1636310815811157,-1.7441444396972656,14.225540213502823,0.39122598743126047,-0.7723984751684445,6.281149234878332,-158.3862657191055,2.1365296285826747,13059,11981,13687,11768
1.1694619999999996,0.29045847058296204,-0.3371269404888153,2.3983685970306396,0.26208046078681946,-1.1636310815811157,-1.7441444396972656,14.288386554170948,0.3964576675241802,-0.7587965796379466,6.281149234878332,-158.3862657191055,2.1365296285826747,12930,12324,13730,11754
1.1705679999999994,0.2930823564529419,-0.34873294830322266,2.3803601264953613,0.2636880874633789,-1.152198314666748,-1.8614187240600586,14.269709272814005,0.35734841454706684,-0.7624009018572598,5.898896465933488,-154.33656085436763,2.679670047491347,12930,12324,13730,11754
1.1734619999999996,0.2930823564529419,-0.34873294830322266,2.3803601264953613,0.2636880874633789,-1.152198314666748,-1.8614187240600586,14.21338021996552,0.35766719492954935,-0.7861412519206077,5.898896465933488,-154.33656085436763,2.679670047491347,13636,12598,12922,11503
1.1745290000000024,0.2930823564529419,-0.34873294830322266,2.3803601264953613,0.2636880874633789,-1.152198314666748,-1.8614187240600586,14.227190308114237,0.3832006846443612,-0.7901635572730088,5.898896465933488,-154.33656085436763,2.679670047491347,13636,12598,12922,11503
1.1774230000000026,0.29303622245788574,-0.3488699793815613,2.3806917667388916,0.2631208896636963,-1.1527003049850464,-1.8598045110702515,14.256112237552497,0.36784486450945064,-0.777086437635311,5.908067341751164,-154.33791860701618,2.6969644696597013,13536,12724,13709,11763
1.1784919999999983,0.29303622245788574,-0.3488699793815613,2.3806917667388916,0.2631208896636963,-1.1527003049850464,-1.8598045110702515,14.260542672341952,0.33902053992514153,-0.7794722304978585,5.908067341751164,-154.33791860701618,2.6969644696597013,13536,12724,13709,11763
1.181324999999997,0.2956717014312744,-0.36035773158073425,2.3615214824676514,0.2650052011013031,-1.1393675804138184,-1.9782934188842773,14.25390500964104,0.3240554721011729,-0.7860286667855245,5.47662560403343,-150.28052949671476,3.2066641135704512,13944,12753,13544,11684
1.1826719999999986,0.2956717014312744,-0.36035773158073425,2.3615214824676514,0.2650052011013031,-1.1393675804138184,-1.9782934188842773,14.258107477841184,0.3533707171429245,-0.7882290370571753,5.47662560403343,-150.28052949671476,3.2066641135704512,13944,12753,13544,11684
1.185309000000001,0.2956717014312744,-0.36035773158073425,2.3615214824676514,0.2650052011013031,-1.1393675804138184,-1.9782934188842773,14.27685400138647,0.3589732091281242,-0.802553781086548,5.47662560403343,-150.28052949671476,3.2066641135704512,13367,12918,14121,12130
1.1864420000000027,0.2953238785266876,-0.36017391085624695,2.361769437789917,0.2634805142879486,-1.1387012004852295,-1.9770957231521606,14.283396855552576,0.31649482434546516,-0.8214662195677457,5.491438963957667,-150.28181880773676,3.22450308253104,13367,12918,14121,12130
1.1892439999999989,0.2953238785266876,-0.36017391085624695,2.361769437789917,0.2634805142879486,-1.1387012004852295,-1.9770957231521606,14.277607143342744,0.300662697849594,-0.8153380861623916,5.491438963957667,-150.28181880773676,3.22450308253104,13116,13372,14525,12117
1.1903709999999992,0.2979639768600464,-0.3715144097805023,2.341426372528076,0.26558917760849,-1.1238741874694824,-2.0957465171813965,14.288272570876293,0.3688499082153329,-0.8197825691265976,5.016636024232009,-146.2128486116073,3.6946025133633853,13116,13372,14525,12117
1.1932699999999967,0.2979639768600464,-0.3715144097805023,2.341426372528076,0.26558917760849,-1.1238741874694824,-2.0957465171813965,14.28058029638371,0.36545813954052164,-0.8474462881078502,5.016636024232009,-146.2128486116073,3.6946025133633853,14091,13676,13427,11937
1.1943430000000008,0.2979639768600464,-0.3715144097805023,2.341426372528076,0.26558917760849,-1.1238741874694824,-2.0957465171813965,14.258726396478519,0.29774097710718167,-0.851127375945585,5.016636024232009,-146.2128486116073,3.6946025133633853,14091,13676,13427,11937
1.1972130000000034,0.2979787290096283,-0.37176409363746643,2.3422436714172363,0.2652352750301361,-1.1248589754104614,-2.0916287899017334,14.304466720832847,0.30357742779414487,-0.8176684852742655,5.026057510742655,-146.2180376303296,3.707490253704613,13956,13927,14405,12141
1.198286,0.2979787290096283,-0.37176409363746643,2.3422436714172363,0.2652352750301361,-1.1248589754104614,-2.0916287899017334,14.351094410462391,0.3480868723821528,-0.8178921242268049,5.026057510742655,-146.2180376303296,3.707490253704613,13956,13927,14405,12141
1.2011209999999992,0.30063721537590027,-0.38296011090278625,2.32075834274292,0.2675362527370453,-1.108817458152771,-2.20991587638855,14.31828533109705,0.31259182860989954,-0.861109968975638,4.509009385902424,-142.13632921757517,4.142689125970595,14434,13999,14256,12295
1.2024599999999992,0.30063721537590027,-0.38296011090278625,2.32075834274292,0.2675362527370453,-1.108817458152771,-2.20991587638855,14.296725444176205,0.29086499477821975,-0.869504319310595,4.509009385902424,-142.13632921757517,4.142689125970595,14434,13999,14256,12295
1.2050979999999982,0.30030688643455505,-0.382981538772583,2.3214030265808105,0.2660384476184845,-1.1090234518051147,-2.2067031860351562,14.384197502812075,0.3275815972529787,-0.8266396763013336,4.524459261466082,-142.1406473844508,4.158111330294225,14007,14338,14744,12536
1.2062309999999998,0.30030688643455505,-0.382981538772583,2.3214030265808105,0.2660384476184845,-1.1090234518051147,-2.2067031860351562,14.406879113184063,0.3284592419902143,-0.8231798305711572,4.524459261466082,-142.1406473844508,4.158111330294225,14007,14338,14744,12536
1.2090330000000031,0.30030688643455505,-0.382981538772583,2.3214030265808105,0.2660384476184845,-1.1090234518051147,-2.2067031860351562,14.338824694688178,0.28639810797134346,-0.8689773463098955,4.524459261466082,-142.1406473844508,4.158111330294225,46657,35441,166,2420
1.2111339999999982,0.3029743731021881,-0.39401182532310486,2.2987682819366455,0.2685573399066925,-1.0914636850357056,-2.3249313831329346,14.328566198169192,0.2957155099401219,-0.8767918598965151,3.9704241996514242,-138.03530147376827,4.552929112943711,29520,21469,6031,9278
1.2122479999999995,0.3029743731021881,-0.39401182532310486,2.2987682819366455,0.2685573399066925,-1.0914636850357056,-2.3249313831329346,14.387859881943152,0.30912692287365195,-0.8430572654733451,3.9704241996514242,-138.03530147376827,4.552929112943711,29520,21469,6031,9278
1.214550000000003,0.3029743731021881,-0.39401182532310486,2.2987682819366455,0.2685573399066925,-1.0914636850357056,-2.3249313831329346,14.394165182140023,0.27232152062129567,-0.846307986478923,3.9704241996514242,-138.03530147376827,4.552929112943711,61049,61925,4453,13844
1.2161310000000012,0.30298373103141785,-0.3940065801143646,2.299407958984375,0.26818525791168213,-1.0915565490722656,-2.3217527866363525,14.387886513554053,0.2627261845032538,-0.885791014115029,3.982990549368824,-138.03815639862705,4.56252331924806,61049,61925,4453,13844
1.2185210000000006,0.30298373103141785,-0.3940065801143646,2.299407958984375,0.26818525791168213,-1.0915565490722656,-2.3217527866363525,14.39771251271201,0.32607631202583864,-0.917120374599694,3.982990549368824,-138.03815639862705,4.56252331924806,58003,60076,27107,23583
1.2200360000000001,0.3056729733943939,-0.40486034750938416,2.2756311893463135,0.27077481150627136,-1.0736864805221558,-2.438593626022339,14.364968414477268,0.34983606987563043,-0.9497510221719988,3.3931188019644267,-133.92063746869752,4.910328700984175,58003,60076,27107,23583
1.2228040000000038,0.3056729733943939,-0.40486034750938416,2.2756311893463135,0.27077481150627136,-1.0736864805221558,-2.438593626022339,14.289165262473688,0.28242690202235815,-0.9769547466539675,3.3931188019644267,-133.92063746869752,4.910328700984175,46735,47516,50344,34110
1.2239959999999992,0.3056729733943939,-0.40486034750938416,2.2756311893463135,0.27077481150627136,-1.0736864805221558,-2.438593626022339,14.214011921776088,0.23714881920948294,-0.9680586567696395,3.3931188019644267,-133.92063746869752,4.910328700984175,46735,47516,50344,34110
1.2264389999999985,0.3053233325481415,-0.40544912219047546,2.2763428688049316,0.26910650730133057,-1.0762289762496948,-2.434903621673584,14.053944222353529,0.2888913593838756,-0.9510330013417357,3.410036372567879,-133.92648536740774,4.923515509600257,52696,53623,52974,40110
1.227951000000001,0.3053233325481415,-0.40544912219047546,2.2763428688049316,0.26910650730133057,-1.0762289762496948,-2.434903621673584,13.844098846364082,0.27629472394109855,-0.9211913492210163,3.410036372567879,-133.92648536740774,4.923515509600257,52696,53623,52974,40110
1.230398000000001,0.3082957863807678,-0.41718482971191406,2.248866319656372,0.27278196811676025,-1.050628900527954,-2.566610813140869,13.659552435465951,0.16001185626345096,-0.9152020330874826,2.7120563306962486,-129.45061573021582,5.254111815499844,40558,45970,58357,32598
1.231966999999997,0.3082957863807678,-0.41718482971191406,2.248866319656372,0.27278196811676025,-1.050628900527954,-2.566610813140869,13.397260895497354,0.17099406680866522,-0.968031292789439,2.7120563306962486,-129.45061573021582,5.254111815499844,40558,45970,58357,32598
1.2343629999999977,0.3082957863807678,-0.41718482971191406,2.248866319656372,0.27278196811676025,-1.050628900527954,-2.566610813140869,13.07443250815795,0.3338150253899318,-1.0711929655133479,2.7120563306962486,-129.45061573021582,5.254111815499844,33200,49915,60509,36893
1.2359170000000013,0.3081413507461548,-0.4165801703929901,2.2510204315185547,0.2719859182834625,-1.0489991903305054,-2.5557258129119873,12.752644884172547,0.45855053334089546,-1.1981620333810474,2.7269733786232018,-129.46310107727814,5.262204965444642,33200,49915,60509,36893
1.238313000000002,0.3081413507461548,-0.4165801703929901,2.2510204315185547,0.2719859182834625,-1.0489991903305054,-2.5557258129119873,12.486682442957386,0.4673282457147694,-1.276253906025441,2.7269733786232018,-129.46310107727814,5.262204965444642,34953,48535,60823,42801
1.2398280000000013,0.3081413507461548,-0.4165801703929901,2.2510204315185547,0.2719859182834625,-1.0489991903305054,-2.5557258129119873,12.327935671435506,0.4600130415430261,-1.3009331535310962,2.7269733786232018,-129.46310107727814,5.262204965444642,34953,48535,60823,42801
1.242599000000002,0.3108808696269989,-0.4269052743911743,2.224836826324463,0.27721765637397766,-1.009906530380249,-2.6841611862182617,12.179103316019773,0.5353443812699843,-1.312971307448527,2.0626496444281406,-125.70806424981959,5.510749313229241,23927,42621,61170,43927
1.243786,0.3108808696269989,-0.4269052743911743,2.224836826324463,0.27721765637397766,-1.009906530380249,-2.6841611862182617,12.016792169694932,0.6846295406500573,-1.338182121907762,2.0626496444281406,-125.70806424981959,5.510749313229241,23927,42621,61170,43927
1.2462300000000033,0.3104250431060791,-0.4269615709781647,2.226480007171631,0.2752441167831421,-1.0109504461288452,-2.67594575881958,11.92005657152333,0.8433977506187117,-1.2850868124129067,2.08193407144046,-125.72138160699724,5.5232976301829515,32149,45164,61462,41692
1.2477459999999991,0.3104250431060791,-0.4269615709781647,2.226480007171631,0.2752441167831421,-1.0109504461288452,-2.67594575881958,11.856746840825531,1.0041165929277946,-1.2262261586321934,2.08193407144046,-125.72138160699724,5.5232976301829515,32149,45164,61462,41692
1.2501860000000016,0.3132082223892212,-0.4368130564689636,2.1990444660186768,0.28289616107940674,-0.9529340267181396,-2.8128013610839844,11.802401310356938,1.2709672649455246,-1.2518416404190662,1.3679039563650655,-122.25835759865099,5.827843182760055,36977,45808,60484,42253
1.2517430000000023,0.3132082223892212,-0.4368130564689636,2.1990444660186768,0.28289616107940674,-0.9529340267181396,-2.8128013610839844,11.74930000874963,1.6048632171430812,-1.2982139329000708,1.3679039563650655,-122.25835759865099,5.827843182760055,36977,45808,60484,42253
1.2541589999999996,0.3132082223892212,-0.4368130564689636,2.1990444660186768,0.28289616107940674,-0.9529340267181396,-2.8128013610839844,11.809182783756716,1.865380159719303,-1.2731033864558772,1.3679039563650655,-122.25835759865099,5.827843182760055,37726,44819,60163,46478
1.2557059999999982,0.3130978047847748,-0.436916708946228,2.200578212738037,0.28214308619499207,-0.954145610332489,-2.805321455001831,11.947596852988058,2.12632387386021,-1.2031767657136667,1.3841715892114639,-122.27024744185638,5.833046419616446,37726,44819,60163,46478
1.2581050000000031,0.3130978047847748,-0.436916708946228,2.200578212738037,0.28214308619499207,-0.954145610332489,-2.805321455001831,12.06005788476436,2.453387619439223,-1.1438175681768905,1.3841715892114639,-122.27024744185638,5.833046419616446,40885,47523,60128,47646
1.2596160000000018,0.3130978047847748,-0.436916708946228,2.200578212738037,0.28214308619499207,-0.954145610332489,-2.805321455001831,12.18602753485398,2.7553890217897723,-1.1452912283660859,1.3841715892114639,-122.27024744185638,5.833046419616446,40885,47523,60128,47646
1.2623919999999997,0.315960556268692,-0.44611606001853943,2.171818494796753,0.2922564744949341,-0.8788769841194153,-2.947385311126709,12.420102350440969,3.0770397592951446,-1.1378426331132432,0.667182578801169,-118.8561757379147,6.428237747128842,41116,47602,60005,47768
1.2635729999999967,0.315960556268692,-0.44611606001853943,2.171818494796753,0.2922564744949341,-0.8788769841194153,-2.947385311126709,12.68400883129459,3.4513265441653878,-1.129143816886663,0.667182578801169,-118.8561757379147,6.428237747128842,41116,47602,60005,47768
1.2660250000000015,0.31546467542648315,-0.44606268405914307,2.1729488372802734,0.2902401089668274,-0.8793442249298096,-2.9420948028564453,12.925720527623488,3.7802011061276,-1.1474204256576042,0.688920511872058,-118.86503484170636,6.437706135699403,45519,48057,59463,48213
1.2675310000000026,0.31546467542648315,-0.44606268405914307,2.1729488372802734,0.2902401089668274,-0.8793442249298096,-2.9420948028564453,13.197342718787286,4.134933630693936,-1.1341520244746115,0.688920511872058,-118.86503484170636,6.437706135699403,45519,48057,59463,48213
1.2699789999999993,0.31842198967933655,-0.4544299244880676,2.1428024768829346,0.3036274313926697,-0.7864066362380981,-3.0875110626220703,13.505070982745941,4.588098187046255,-1.093707662264014,-0.07928974582313487,-115.21104521974324,7.442080045373362,47744,48734,58585,48316
1.2715509999999994,0.31842198967933655,-0.4544299244880676,2.1428024768829346,0.3036274313926697,-0.7864066362380981,-3.0875110626220703,13.83026638766221,4.955112145295602,-1.0855998014833224,-0.07928974582313487,-115.21104521974324,7.442080045373362,47744,48734,58585,48316
1.2739329999999973,0.31842198967933655,-0.4544299244880676,2.1428024768829346,0.3036274313926697,-0.7864066362380981,-3.0875110626220703,14.16229333340675,5.230673151711627,-1.0800957798794284,-0.07928974582313487,-115.21104521974324,7.442080045373362,49789,49209,57957,47646
1.2754950000000027,0.3182021677494049,-0.4547306001186371,2.14394211769104,0.3025266230106354,-0.7883486151695251,-3.082091808319092,14.486406429656009,5.569822455475474,-1.076755643240251,-0.06037237375020344,-115.21906283920866,7.445386443400792,49789,49209,57957,47646
1.2778839999999982,0.3182021677494049,-0.4547306001186371,2.14394211769104,0.3025266230106354,-0.7883486151695251,-3.082091808319092,14.835381732577812,5.922305141552911,-1.0598955698531227,-0.06037237375020344,-115.21906283920866,7.445386443400792,49870,49510,57737,48253
1.2794049999999988,0.3182021677494049,-0.4547306001186371,2.14394211769104,0.3025266230106354,-0.7883486151695251,-3.082091808319092,15.240568909260135,6.217968220509072,-1.031939835258343,-0.06037237375020344,-115.21906283920866,7.445386443400792,49870,49510,57737,48253
1.2821779999999998,0.3213023841381073,-0.4620952010154724,2.1123862266540527,0.32060807943344116,-0.6756428480148315,-3.2291760444641113,15.677438115534478,6.530907225456577,-1.027121777372226,-0.9552757457030902,-111.10550612412302,8.913327235466863,51501,49973,57135,48369
1.2833660000000018,0.3213023841381073,-0.4620952010154724,2.1123862266540527,0.32060807943344116,-0.6756428480148315,-3.2291760444641113,16.064668129618614,6.805490851752543,-1.0532377337069518,-0.9552757457030902,-111.10550612412302,8.913327235466863,51501,49973,57135,48369
1.2858110000000016,0.32114389538764954,-0.46257033944129944,2.113741636276245,0.31970399618148804,-0.6785091161727905,-3.2227609157562256,16.389309597028145,7.057281014910738,-1.080071145639345,-0.9362160737884596,-111.11327770967385,8.913568587540004,53010,49441,56005,48627
1.2873210000000035,0.32114389538764954,-0.46257033944129944,2.113741636276245,0.31970399618148804,-0.6785091161727905,-3.2227609157562256,16.713798731623324,7.39060918116389,-1.1414157963478024,-0.9362160737884596,-111.11327770967385,8.913568587540004,53010,49441,56005,48627
1.2897739999999975,0.3244425654411316,-0.4687509536743164,2.0807900428771973,0.3436218500137329,-0.5474061965942383,-3.3677878379821777,17.109680823456912,7.730230929705117,-1.188163461384454,-2.045172471261311,-106.4050417935843,10.742352991887216,53845,49682,55313,49279
1.2913229999999967,0.3244425654411316,-0.4687509536743164,2.0807900428771973,0.3436218500137329,-0.5474061965942383,-3.3677878379821777,17.57274062115553,8.021329350552882,-1.190818100359045,-2.045172471261311,-106.4050417935843,10.742352991887216,53845,49682,55313,49279
1.2937300000000032,0.3244425654411316,-0.4687509536743164,2.0807900428771973,0.3436218500137329,-0.5474061965942383,-3.3677878379821777,17.979104915039667,8.272723235340875,-1.2022606382986794,-2.045172471261311,-106.4050417935843,10.742352991887216,55398,49840,54090,49130
1.295288999999997,0.3242131471633911,-0.46888667345046997,2.0819334983825684,0.3425915837287903,-0.548703670501709,-3.3626527786254883,18.335917368417356,8.522082465056044,-1.2124592136931378,-2.0254707697351817,-106.4096336508121,10.742460260018692,55398,49840,54090,49130
1.297686999999998,0.3242131471633911,-0.46888667345046997,2.0819334983825684,0.3425915837287903,-0.548703670501709,-3.3626527786254883,18.713404473969547,8.783049881330655,-1.2180361393318728,-2.0254707697351817,-106.4096336508121,10.742460260018692,55829,49662,53244,49672
1.299194000000003,0.3242131471633911,-0.46888667345046997,2.0819334983825684,0.3425915837287903,-0.548703670501709,-3.3626527786254883,19.10450992007197,9.002026704065765,-1.2469665908856216,-2.0254707697351817,-106.4096336508121,10.742460260018692,55829,49662,53244,49672
1.3019700000000012,0.3277749717235565,-0.4736865758895874,2.047614097595215,0.3737758696079254,-0.3998759388923645,-3.5018582344055176,19.473481301722522,9.213410321900843,-1.2882141624809869,-3.4672728550478995,-101.04996335570246,12.86180430999496,57003,50116,52270,50017
1.3031569999999992,0.3277749717235565,-0.4736865758895874,2.047614097595215,0.3737758696079254,-0.3998759388923645,-3.5018582344055176,19.868747670712082,9.467899865139943,-1.3173175863475362,-3.4672728550478995,-101.04996335570246,12.86180430999496,57003,50116,52270,50017
1.3056089999999967,0.3273758888244629,-0.4738599359989166,2.0493650436401367,0.3722500801086426,-0.4017890393733978,-3.4940762519836426,20.27668855596155,9.72105569730513,-1.3638213058283364,-3.4469252569702555,-101.05162972511461,12.859836513302993,57941,50345,50794,49925
1.307114999999998,0.3273758888244629,-0.4738599359989166,2.0493650436401367,0.3722500801086426,-0.4017890393733978,-3.4940762519836426,20.65428644901509,9.922686819228337,-1.3788235580390253,-3.4469252569702555,-101.05162972511461,12.859836513302993,57941,50345,50794,49925
1.309569000000003,0.33127450942993164,-0.47712063789367676,2.0137858390808105,0.4115639328956604,-0.23800377547740936,-3.623192071914673,21.042796910951335,10.019470354299562,-1.3273686226176042,-5.293769894574133,-94.98791654477576,15.13215906863959,58183,50491,50244,50051
1.3111270000000004,0.33127450942993164,-0.47712063789367676,2.0137858390808105,0.4115639328956604,-0.23800377547740936,-3.623192071914673,21.437232373680793,10.079234884954248,-1.2696790939262532,-5.293769894574133,-94.98791654477576,15.13215906863959,58183,50491,50244,50051
1.3135199999999967,0.33127450942993164,-0.47712063789367676,2.0137858390808105,0.4115639328956604,-0.23800377547740936,-3.623192071914673,21.757497734787105,10.280650823461377,-1.3042941959848307,-5.293769894574133,-94.98791654477576,15.13215906863959,59163,51021,48534,49574
1.3150729999999966,0.33113211393356323,-0.4775860011577606,2.015449047088623,0.4109087884426117,-0.24117213487625122,-3.615694999694824,22.055292407879765,10.542638763065703,-1.4689079113881545,-5.277353570868224,-94.9893407161488,15.124443316994308,59163,51021,48534,49574
1.3174709999999978,0.33113211393356323,-0.4775860011577606,2.015449047088623,0.4109087884426117,-0.24117213487625122,-3.615694999694824,22.344963374383248,10.598605626005938,-1.5517094512622986,-5.277353570868224,-94.9893407161488,15.124443316994308,59337,51032,48039,49878
1.3189890000000013,0.33113211393356323,-0.4775860011577606,2.015449047088623,0.4109087884426117,-0.24117213487625122,-3.615694999694824,22.621482586159484,10.574649959368456,-1.4873405813989744,-5.277353570868224,-94.9893407161488,15.124443316994308,59337,51032,48039,49878
1.3217560000000013,0.3354610502719879,-0.47918736934661865,1.9787309169769287,0.4586956799030304,-0.06617540866136551,-3.730658531188965,22.930886511076018,10.654414829809637,-1.423431905772016,-7.5760346767014335,-88.20505782787139,17.362985758399432,59897,51405,46943,49698
1.322947,0.3354610502719879,-0.47918736934661865,1.9787309169769287,0.4586956799030304,-0.06617540866136551,-3.730658531188965,23.253827816445643,10.647764383935492,-1.4007467001325575,-7.5760346767014335,-88.20505782787139,17.362985758399432,59897,51405,46943,49698
1.3254029999999983,0.33522385358810425,-0.4796217978000641,1.9809385538101196,0.4578273892402649,-0.06956835091114044,-3.7208666801452637,23.552103989063387,10.540482667847176,-1.3858604285873417,-7.558328195751791,-88.20071300744901,17.352058469675395,60156,51714,46726,49622
1.326900999999998,0.33522385358810425,-0.4796217978000641,1.9809385538101196,0.4578273892402649,-0.06956835091114044,-3.7208666801452637,23.86654448423348,10.59223747520734,-1.373601631773598,-7.558328195751791,-88.20071300744901,17.352058469675395,60156,51714,46726,49622
1.3293510000000024,0.34006693959236145,-0.479470431804657,1.9432660341262817,0.5141270756721497,0.11277975887060165,-3.817809820175171,24.20175763590619,10.79316978366051,-1.3693452345613788,-10.303057395835529,-80.77366205438219,19.321687626935848,60188,51947,46741,49403
1.3309040000000023,0.34006693959236145,-0.479470431804657,1.9432660341262817,0.5141270756721497,0.11277975887060165,-3.817809820175171,24.510121862733158,10.927908690587543,-1.3763412255869625,-10.303057395835529,-80.77366205438219,19.321687626935848,60188,51947,46741,49403
1.333313000000002,0.34006693959236145,-0.479470431804657,1.9432660341262817,0.5141270756721497,0.11277975887060165,-3.817809820175171,24.809966104600743,10.917153780841367,-1.3827085774372327,-10.303057395835529,-80.77366205438219,19.321687626935848,61038,52364,44277,48422
1.334864999999998,0.34003329277038574,-0.479758620262146,1.9457123279571533,0.5141356587409973,0.11004496365785599,-3.8070991039276123,25.120620649965176,10.86200930204575,-1.3736731376488664,-10.289577515965625,-80.76257387398405,19.306263197669136,61038,52364,44277,48422
1.3372549999999974,0.34003329277038574,-0.479758620262146,1.9457123279571533,0.5141356587409973,0.11004496365785599,-3.8070991039276123,25.378887620894446,10.853988926106867,-1.3696534954575554,-10.289577515965625,-80.76257387398405,19.306263197669136,60885,52266,44472,48918
1.338773000000001,0.34003329277038574,-0.479758620262146,1.9457123279571533,0.5141356587409973,0.11004496365785599,-3.8070991039276123,25.581735274803602,10.870757253594443,-1.3566267761434874,-10.289577515965625,-80.76257387398405,19.306263197669136,60885,52266,44472,48918
1.3415469999999987,0.3454747796058655,-0.4778124988079071,1.9072883129119873,0.5767020583152771,0.2920985519886017,-3.88446307182312,25.813826568010697,10.807845931795718,-1.3303917099290077,-13.466509406864164,-72.67720760410816,20.89136661214456,61561,52713,41865,47609
1.3427350000000007,0.3454747796058655,-0.4778124988079071,1.9072883129119873,0.5767020583152771,0.2920985519886017,-3.88446307182312,26.03456427285857,10.724425073810076,-1.3452078071795,-13.466509406864164,-72.67720760410816,20.89136661214456,61561,52713,41865,47609
1.3451809999999969,0.34626227617263794,-0.4779236316680908,1.9102400541305542,0.580033540725708,0.2901483178138733,-3.87139630317688,26.2339285120619,10.730178567029084,-1.3771411060203678,-13.482090513815983,-72.64814054550489,20.860309286804267,61889,53289,41324,47322
1.3466920000000027,0.34626227617263794,-0.4779236316680908,1.9102400541305542,0.580033540725708,0.2901483178138733,-3.87139630317688,26.443103836721086,10.758523123143014,-1.3712624442301267,-13.482090513815983,-72.64814054550489,20.860309286804267,61889,53289,41324,47322
1.3491370000000025,0.35239678621292114,-0.47418513894081116,1.8712971210479736,0.6486896872520447,0.46993371844291687,-3.9263737201690674,26.68221309203276,10.780044660544164,-1.3587644955504938,-17.00848268683741,-64.05216752330328,21.879980765096533,61867,53286,41625,47398
1.3507090000000026,0.35239678621292114,-0.47418513894081116,1.8712971210479736,0.6486896872520447,0.46993371844291687,-3.9263737201690674,26.922251257932654,10.799022346472068,-1.3489199874229616,-17.00848268683741,-64.05216752330328,21.879980765096533,61867,53286,41625,47398
1.3530950000000013,0.35239678621292114,-0.47418513894081116,1.8712971210479736,0.6486896872520447,0.46993371844291687,-3.9263737201690674,27.08801066523693,10.76174874385532,-1.3288353585879655,-17.00848268683741,-64.05216752330328,21.879980765096533,62395,53645,38634,45815
1.3546529999999983,0.3424115478992462,-0.4850887060165405,1.8809940814971924,0.6101916432380676,0.40473413467407227,-3.8817636966705322,27.12187755218725,10.632798483873682,-1.3029010964186103,-16.986012919426486,-64.06911280506725,21.96326143461239,62395,53645,38634,45815
1.3570469999999986,0.3424115478992462,-0.4850887060165405,1.8809940814971924,0.6101916432380676,0.40473413467407227,-3.8817636966705322,27.125346053190967,10.507733243290254,-1.2822553395419345,-16.986012919426486,-64.06911280506725,21.96326143461239,62212,53581,39753,47066
1.3585670000000027,0.3424115478992462,-0.4850887060165405,1.8809940814971924,0.6101916432380676,0.40473413467407227,-3.8817636966705322,27.188173219099244,10.421614070488143,-1.2746605367452466,-16.986012919426486,-64.06911280506725,21.96326143461239,62212,53581,39753,47066
1.3613329999999988,0.348863810300827,-0.48026004433631897,1.8420658111572266,0.6810163259506226,0.5722565650939941,-3.9161744117736816,27.22644390922812,10.253720938518496,-1.2646507794720747,-20.754309603921886,-55.10299524102175,22.36223615604699,62534,53706,37438,45651
1.3625239999999976,0.348863810300827,-0.48026004433631897,1.8420658111572266,0.6810163259506226,0.5722565650939941,-3.9161744117736816,27.25749423700957,10.167249163188059,-1.2476191985107454,-20.754309603921886,-55.10299524102175,22.36223615604699,62534,53706,37438,45651
1.3649729999999982,0.34274259209632874,-0.48850780725479126,1.8487606048583984,0.6555920243263245,0.5225396752357483,-3.886751651763916,27.324878604175193,10.189226633767829,-1.2364228698138888,-20.7715909050876,-55.153034381492446,22.42600752397733,62718,54091,37653,45907
1.3664780000000027,0.34274259209632874,-0.48850780725479126,1.8487606048583984,0.6555920243263245,0.5225396752357483,-3.886751651763916,27.369110514088103,10.04302441624466,-1.2186807574737264,-20.7715909050876,-55.153034381492446,22.42600752397733,62718,54091,37653,45907
1.3689360000000015,0.34964534640312195,-0.48259270191192627,1.8098827600479126,0.7248831987380981,0.6707388162612915,-3.904153823852539,27.359633921665164,9.770470118699333,-1.1646244462995161,-24.55108407748719,-46.14209496863216,22.115429562158894,62608,54034,38689,46342
1.3704800000000033,0.34964534640312195,-0.48259270191192627,1.8098827600479126,0.7248831987380981,0.6707388162612915,-3.904153823852539,27.373284220148474,9.618608151227527,-1.0969978646327525,-24.55108407748719,-46.14209496863216,22.115429562158894,62608,54034,38689,46342
1.372898000000001,0.34964534640312195,-0.48259270191192627,1.8098827600479126,0.7248831987380981,0.6707388162612915,-3.904153823852539,27.391723947536182,9.656525173563638,-1.0502677098802684,-24.55108407748719,-46.14209496863216,22.115429562158894,62925,54236,36303,44619
1.3744449999999997,0.35653868317604065,-0.4759923219680786,1.8078720569610596,0.7539581060409546,0.7109442353248596,-3.91247820854187,27.37162666868601,9.712606019798528,-1.0081474203956842,-24.440415770325327,-46.14870817608417,22.01702698934259,62925,54236,36303,44619
1.3768349999999991,0.35653868317604065,-0.4759923219680786,1.8078720569610596,0.7539581060409546,0.7109442353248596,-3.91247820854187,27.319390361800757,9.701701973031307,-0.962678938209625,-24.440415770325327,-46.14870817608417,22.01702698934259,62795,53867,36633,46105
1.378351999999999,0.35653868317604065,-0.4759923219680786,1.8078720569610596,0.7539581060409546,0.7109442353248596,-3.91247820854187,27.2742700213482,9.65033492192586,-0.9161741534643888,-24.440415770325327,-46.14870817608417,22.01702698934259,62795,53867,36633,46105
1.381125,0.36441686749458313,-0.46827903389930725,1.7688368558883667,0.8211507201194763,0.8415866494178772,-3.912548065185547,27.258239922114793,9.588038257706724,-0.8583018653432312,-28.00887909815124,-37.26837979582529,21.04520264267047,63037,53812,33316,44101
1.382311999999998,0.36441686749458313,-0.46827903389930725,1.7688368558883667,0.8211507201194763,0.8415866494178772,-3.912548065185547,27.25875977115958,9.438003218742713,-0.776382564159203,-28.00887909815124,-37.26837979582529,21.04520264267047,63037,53812,33316,44101
1.3847649999999994,0.36679017543792725,-0.4660381078720093,1.7694402933120728,0.8320612907409668,0.85508131980896,-3.9091925621032715,27.29060478621031,9.209822511280288,-0.6920484416567456,-27.955708735651637,-37.26759347222091,21.00042532743802,63162,54110,33048,44156
1.3862699999999968,0.36679017543792725,-0.4660381078720093,1.7694402933120728,0.8320612907409668,0.85508131980896,-3.9091925621032715,27.364069682776798,9.049875186739001,-0.6331218746390528,-27.955708735651637,-37.26759347222091,21.00042532743802,63162,54110,33048,44156
1.388726999999999,0.3754384517669678,-0.4569704532623291,1.7305371761322021,0.8964219093322754,0.9673062562942505,-3.8916828632354736,27.443615108744158,8.950456187453035,-0.5669327341706595,-31.18014006657683,-28.605862045220952,19.48055429373014,63228,54459,32407,43143
1.3902810000000028,0.3754384517669678,-0.4569704532623291,1.7305371761322021,0.8964219093322754,0.9673062562942505,-3.8916828632354736,27.533184673054574,8.807980264927103,-0.48925548241847766,-31.18014006657683,-28.605862045220952,19.48055429373014,63228,54459,32407,43143
1.3926719999999986,0.3754384517669678,-0.4569704532623291,1.7305371761322021,0.8964219093322754,0.9673062562942505,-3.8916828632354736,27.66088644311718,8.614396683185898,-0.42493844432786915,-31.18014006657683,-28.605862045220952,19.48055429373014,63432,54900,29172,40112
1.394239999999998,0.3762491047382355,-0.458029180765152,1.7328526973724365,0.9003322124481201,0.9612252116203308,-3.8803021907806396,27.76288977392496,8.425708524160475,-0.3831952251641265,-31.170804527058483,-28.590018495188577,19.42977841632934,63432,54900,29172,40112
1.3966319999999979,0.3762491047382355,-0.458029180765152,1.7328526973724365,0.9003322124481201,0.9612252116203308,-3.8803021907806396,27.814472008446486,8.286896578662276,-0.3360830066637569,-31.170804527058483,-28.590018495188577,19.42977841632934,63361,55021,28926,40145
1.3981430000000037,0.3762491047382355,-0.458029180765152,1.7328526973724365,0.9003322124481201,0.9612252116203308,-3.8803021907806396,27.894273097878493,8.236651251007968,-0.27741265238768653,-31.170804527058483,-28.590018495188577,19.42977841632934,63361,55021,28926,40145
1.400911,0.3855690658092499,-0.4479873478412628,1.6943473815917969,0.9621400237083435,1.0546499490737915,-3.8437509536743164,28.026027133855766,8.287304574941276,-0.2216114880015267,-33.95479201967245,-20.158952267352003,17.24446575869696,63525,55558,25545,36230
1.4021089999999967,0.3855690658092499,-0.4479873478412628,1.6943473815917969,0.9621400237083435,1.0546499490737915,-3.8437509536743164,28.1362777419273,8.425995612925986,-0.1845815146902495,-33.95479201967245,-20.158952267352003,17.24446575869696,63525,55558,25545,36230
1.4045489999999992,0.38527894020080566,-0.45060765743255615,1.6972787380218506,0.9611864686012268,1.0391833782196045,-3.8295741081237793,28.190797975763406,8.447318478509814,-0.16696232387915108,-33.972373919847165,-20.132585787515595,17.19035343978421,63733,55599,22526,34091
1.4060579999999974,0.38527894020080566,-0.45060765743255615,1.6972787380218506,0.9611864686012268,1.0391833782196045,-3.8295741081237793,28.15405700536467,8.218631770440275,-0.14417601798681048,-33.972373919847165,-20.132585787515595,17.19035343978421,63733,55599,22526,34091
1.4085080000000016,0.39517804980278015,-0.43989625573158264,1.6593642234802246,1.0165832042694092,1.1099433898925781,-3.779996633529663,28.027047657185484,7.756219120886546,-0.0711356459428361,-36.29190982401808,-11.862572937385568,14.508460345341389,63725,55859,22551,33401
1.4100619999999982,0.39517804980278015,-0.43989625573158264,1.6593642234802246,1.0165832042694092,1.1099433898925781,-3.779996633529663,27.896929867381957,7.361767146558332,-0.0171745895909746,-36.29190982401808,-11.862572937385568,14.508460345341389,63725,55859,22551,33401
1.4124650000000039,0.39517804980278015,-0.43989625573158264,1.6593642234802246,1.0165832042694092,1.1099433898925781,-3.779996633529663,27.83736454117681,7.261719641255107,-0.026710694301600127,-36.29190982401808,-11.862572937385568,14.508460345341389,63755,56316,20998,30744
1.414025999999998,0.3940597474575043,-0.44308966398239136,1.662803292274475,1.0122321844100952,1.0908344984054565,-3.7635293006896973,27.778647165462743,7.293563591041402,-0.03631301289512505,-36.32421102998478,-11.823550069240168,14.449505584189227,63755,56316,20998,30744
1.4164199999999982,0.3940597474575043,-0.44308966398239136,1.662803292274475,1.0122321844100952,1.0908344984054565,-3.7635293006896973,27.69106538458996,7.298014798487361,-0.0297846667151755,-36.32421102998478,-11.823550069240168,14.449505584189227,63686,56071,20808,31205
1.4179389999999985,0.3940597474575043,-0.44308966398239136,1.662803292274475,1.0122321844100952,1.0908344984054565,-3.7635293006896973,27.580695466901588,7.1849236627971464,0.0032668867054839413,-36.32421102998478,-11.823550069240168,14.449505584189227,63686,56071,20808,31205
1.4207019999999975,0.4044206440448761,-0.4319916069507599,1.6255837678909302,1.0579640865325928,1.1353861093521118,-3.7093935012817383,27.351987453543327,6.8837979078130145,0.02174113583897139,-38.08572648881184,-3.9871946786455266,11.313540398262989,63689,56393,19602,29286
1.421900999999998,0.4044206440448761,-0.4319916069507599,1.6255837678909302,1.0579640865325928,1.1353861093521118,-3.7093935012817383,27.088984316931462,6.649133468360683,0.005221703121656346,-38.08572648881184,-3.9871946786455266,11.313540398262989,63689,56393,19602,29286
1.4243419999999969,0.40266120433807373,-0.43513789772987366,1.6289069652557373,1.050794243812561,1.1163326501846313,-3.6935462951660156,26.898740871829435,6.620620067833641,-0.004496413565165233,-38.1287562209341,-3.9444694118758257,11.258695558065408,63662,56090,19819,29978
1.4258470000000016,0.40266120433807373,-0.43513789772987366,1.6289069652557373,1.050794243812561,1.1163326501846313,-3.6935462951660156,26.6583703434255,6.522459678478846,0.01209035291509353,-38.1287562209341,-3.9444694118758257,11.258695558065408,63662,56090,19819,29978
1.4282929999999978,0.41335010528564453,-0.42391204833984375,1.5923877954483032,1.085016131401062,1.1354039907455444,-3.640535354614258,26.325155627834786,6.216288831125668,0.05301483625685364,-39.35602487364692,3.4292540623613568,7.9034735647172765,63581,56147,20229,29932
1.429862000000001,0.41335010528564453,-0.42391204833984375,1.5923877954483032,1.085016131401062,1.1354039907455444,-3.640535354614258,25.98541723283781,5.90588728606479,0.11929037549667405,-39.35602487364692,3.4292540623613568,7.9034735647172765,63581,56147,20229,29932
1.4322540000000008,0.41335010528564453,-0.42391204833984375,1.5923877954483032,1.085016131401062,1.1354039907455444,-3.640535354614258,25.54519244358997,5.57617462730753,0.17134079373783673,-39.35602487364692,3.4292540623613568,7.9034735647172765,63543,56229,19382,28696
1.433819000000003,0.4116266071796417,-0.4276202321052551,1.596335530281067,1.077764868736267,1.113288402557373,-3.6210830211639404,25.059598042011537,5.16550506720517,0.16142368118108605,-39.39873921617118,3.483658091896134,7.828151009291673,63543,56229,19382,28696
1.4362090000000025,0.4116266071796417,-0.4276202321052551,1.596335530281067,1.077764868736267,1.113288402557373,-3.6210830211639404,24.61919428833844,4.765853004532467,0.12287112041796168,-39.39873921617118,3.483658091896134,7.828151009291673,63240,55837,21933,31422
1.4377289999999994,0.4116266071796417,-0.4276202321052551,1.596335530281067,1.077764868736267,1.113288402557373,-3.6210830211639404,24.162385462350457,4.4549499862383275,0.09612556783440594,-39.39873921617118,3.483658091896134,7.828151009291673,63240,55837,21933,31422
1.4404890000000015,0.42252686619758606,-0.41654154658317566,1.560524344444275,1.1005010604858398,1.1082350015640259,-3.5700831413269043,23.658854138198123,4.220179819290719,0.09803792555654299,-40.07384465105471,10.149569379793844,4.371052699309812,63112,56277,22690,30556
1.4416880000000019,0.42252686619758606,-0.41654154658317566,1.560524344444275,1.1005010604858398,1.1082350015640259,-3.5700831413269043,23.104618357419554,3.9981411602503436,0.12410891608073849,-40.07384465105471,10.149569379793844,4.371052699309812,63112,56277,22690,30556
1.4441229999999996,0.42018991708755493,-0.4204447865486145,1.5638805627822876,1.0898513793945312,1.0850155353546143,-3.5536794662475586,22.51428928701936,3.7200251170844965,0.14146253979688556,-40.129796708532425,10.19986477889453,4.2978301801345,63033,55968,23104,31560
1.4456370000000025,0.42018991708755493,-0.4204447865486145,1.5638805627822876,1.0898513793945312,1.0850155353546143,-3.5536794662475586,21.888691441671025,3.4854690682885305,0.16627228219595475,-40.129796708532425,10.19986477889453,4.2978301801345,63033,55968,23104,31560
1.4480840000000026,0.4311525821685791,-0.4097457826137543,1.5286933183670044,1.1011370420455933,1.0597591400146484,-3.5091159343719482,21.27407860318705,3.3635181282838404,0.177553199546935,-40.35663944683958,15.985959613114067,0.8940264345864359,62719,55590,25758,33468
1.4496449999999967,0.4311525821685791,-0.4097457826137543,1.5286933183670044,1.1011370420455933,1.0597591400146484,-3.5091159343719482,20.689001286456488,3.3062228805918754,0.16806983270797415,-40.35663944683958,15.985959613114067,0.8940264345864359,62719,55590,25758,33468
1.452050000000003,0.4311525821685791,-0.4097457826137543,1.5286933183670044,1.1011370420455933,1.0597591400146484,-3.5091159343719482,19.995874197979234,3.182723578729413,0.1800601662390811,-40.35663944683958,15.985959613114067,0.8940264345864359,62615,54863,25791,34259
1.4536080000000002,0.42901110649108887,-0.41354072093963623,1.5324867963790894,1.0914967060089111,1.037358045578003,-3.489872932434082,19.18869350739381,2.8618949590525484,0.21515984710275524,-40.39786899072047,16.043279173674243,0.8145004025334002,62615,54863,25791,34259
1.4559959999999992,0.42901110649108887,-0.41354072093963623,1.5324867963790894,1.0914967060089111,1.037358045578003,-3.489872932434082,18.32693931975048,2.3730834588773004,0.2545230824240781,-40.39786899072047,16.043279173674243,0.8145004025334002,62290,53813,27147,37046
1.4575109999999987,0.42901110649108887,-0.41354072093963623,1.5324867963790894,1.0914967060089111,1.037358045578003,-3.489872932434082,17.405621936430876,1.8189448834785178,0.30137502686216294,-40.39786899072047,16.043279173674243,0.8145004025334002,62290,53813,27147,37046
1.4602819999999992,0.43993762135505676,-0.4033917188644409,1.4978785514831543,1.0924683809280396,0.9961562156677246,-3.4522078037261963,16.510464251866903,1.3377039513340383,0.32408796266647183,-40.279833693835435,20.93734796080388,-2.220490446485801,61778,53710,30131,38430
1.4614749999999985,0.43993762135505676,-0.4033917188644409,1.4978785514831543,1.0924683809280396,0.9961562156677246,-3.4522078037261963,15.643187733387187,0.9781764052250141,0.3290394449232017,-40.279833693835435,20.93734796080388,-2.220490446485801,61778,53710,30131,38430
1.463921000000002,0.43790408968925476,-0.4073694348335266,1.501579761505127,1.082933783531189,0.9729960560798645,-3.4329633712768555,14.717843650499383,0.6178529734242197,0.337822017566065,-40.3127944023159,20.992728320257285,-2.303967739030399,61254,53320,33127,40615
1.4654270000000034,0.43790408968925476,-0.4073694348335266,1.501579761505127,1.082933783531189,0.9729960560798645,-3.4329633712768555,13.762090529020618,0.14864713256191725,0.3870565424286324,-40.3127944023159,20.992728320257285,-2.303967739030399,61254,53320,33127,40615
1.4678759999999966,0.4487019181251526,-0.3979201316833496,1.4674910306930542,1.075331211090088,0.9189807176589966,-3.3985519409179688,12.855892443841611,-0.3456993817544104,0.47385572012558086,-39.98793388059311,24.598881588078193,-4.973993794090598,60105,52768,37734,42449
1.4694389999999984,0.4487019181251526,-0.3979201316833496,1.4674910306930542,1.075331211090088,0.9189807176589966,-3.3985519409179688,11.98718101416656,-0.805656297177463,0.5418141982431955,-39.98793388059311,24.598881588078193,-4.973993794090598,60105,52768,37734,42449
1.4718539999999993,0.4487019181251526,-0.3979201316833496,1.4674910306930542,1.075331211090088,0.9189807176589966,-3.3985519409179688,11.130667927548508,-1.244562555369607,0.5642145788040701,-39.98793388059311,24.598881588078193,-4.973993794090598,58788,51958,41892,44061
1.4733960000000006,0.4467911422252655,-0.40109947323799133,1.4708744287490845,1.0665278434753418,0.9005167484283447,-3.3809430599212646,10.233096353772487,-1.7270802069406705,0.5806038053104722,-40.01589195554733,24.64458024447163,-5.0417337635406865,58788,51958,41892,44061
1.4757839999999995,0.4467911422252655,-0.40109947323799133,1.4708744287490845,1.0665278434753418,0.9005167484283447,-3.3809430599212646,9.263108103635028,-2.308571843579548,0.6164008182608268,-40.01589195554733,24.64458024447163,-5.0417337635406865,57308,50761,45260,45696
1.4773040000000037,0.4467911422252655,-0.40109947323799133,1.4708744287490845,1.0665278434753418,0.9005167484283447,-3.3809430599212646,8.272518171936937,-3.0101174505786523,0.6401228590916803,-40.01589195554733,24.64458024447163,-5.0417337635406865,57308,50761,45260,45696
1.4800729999999966,0.4573897421360016,-0.39240947365760803,1.4372614622116089,1.0519676208496094,0.8385945558547974,-3.349581241607666,7.310024057106965,-3.7091580882564283,0.659386435362605,-39.6183372000507,26.85919132728331,-7.361328407482269,55337,50053,48539,45775
1.4812739999999975,0.4573897421360016,-0.39240947365760803,1.4372614622116089,1.0519676208496094,0.8385945558547974,-3.349581241607666,6.376219644068197,-4.299365185878699,0.6527665492619678,-39.6183372000507,26.85919132728331,-7.361328407482269,55337,50053,48539,45775
1.483703999999998,0.45564141869544983,-0.3953324854373932,1.4407663345336914,1.044040322303772,0.821674644947052,-3.331075429916382,5.465477140805079,-4.852976721697755,0.6340722236740476,-39.63818258754355,26.899876558449492,-7.421377964499208,53073,49583,51890,46111
1.4852180000000008,0.45564141869544983,-0.3953324854373932,1.4407663345336914,1.044040322303772,0.821674644947052,-3.331075429916382,4.585889361238144,-5.470514243690855,0.604729647941609,-39.63818258754355,26.899876558449492,-7.421377964499208,53073,49583,51890,46111
1.4876630000000004,0.4659835696220398,-0.387457013130188,1.4076378345489502,1.0229946374893188,0.7543461322784424,-3.298377752304077,3.767185172615947,-6.133664790938178,0.5696363087302806,-39.35986544973017,27.54243171384737,-9.531600679913023,49389,48566,54786,45437
1.4892309999999997,0.4659835696220398,-0.387457013130188,1.4076378345489502,1.0229946374893188,0.7543461322784424,-3.298377752304077,2.978982700590645,-6.797176462829316,0.5296865621131382,-39.35986544973017,27.54243171384737,-9.531600679913023,49389,48566,54786,45437
1.491650999999998,0.4659835696220398,-0.387457013130188,1.4076378345489502,1.0229946374893188,0.7543461322784424,-3.298377752304077,2.2117724626998383,-7.417071415019353,0.5112363485286374,-39.35986544973017,27.54243171384737,-9.531600679913023,45872,47944,56775,44390
1.4931849999999978,0.46444374322891235,-0.3903527557849884,1.4109488725662231,1.0159213542938232,0.7379267811775208,-3.280792474746704,1.4720704151826236,-7.991188758599801,0.5091747622392935,-39.37268465240426,27.57612850288566,-9.586424357943704,45872,47944,56775,44390
1.4955910000000003,0.46444374322891235,-0.3903527557849884,1.4109488725662231,1.0159213542938232,0.7379267811775208,-3.280792474746704,0.7921836315388612,-8.572475331834742,0.502060193966174,-39.37268465240426,27.57612850288566,-9.586424357943704,42911,47522,58168,43498
1.4970970000000017,0.46444374322891235,-0.3903527557849884,1.4109488725662231,1.0159213542938232,0.7379267811775208,-3.280792474746704,0.17265854248996476,-9.119099265585648,0.48017803126391534,-39.37268465240426,27.57612850288566,-9.586424357943704,42911,47522,58168,43498
1.4998660000000017,0.47447824478149414,-0.3833153247833252,1.3783049583435059,0.9897547960281372,0.6712377667427063,-3.2501156330108643,-0.39307382175361194,-9.59388655946054,0.4320554760249969,-39.37956092448301,26.72011124101087,-11.62948229376855,40039,47321,59065,41810
1.5010579999999973,0.47447824478149414,-0.3833153247833252,1.3783049583435059,0.9897547960281372,0.6712377667427063,-3.2501156330108643,-0.9281352088682617,-10.002883121766112,0.39930302212233454,-39.37956092448301,26.72011124101087,-11.62948229376855,40039,47321,59065,41810
1.503491000000002,0.4726827144622803,-0.38576558232307434,1.3817875385284424,0.9815570116043091,0.6570641994476318,-3.2317073345184326,-1.4501711083808475,-10.329491067324557,0.38883583364242796,-39.40503216309061,26.74681524972359,-11.67857662006802,38803,47651,59522,40461
1.5050069999999978,0.4726827144622803,-0.38576558232307434,1.3817875385284424,0.9815570116043091,0.6570641994476318,-3.2317073345184326,-1.9425947871006244,-10.579568285269614,0.38290480744725336,-39.40503216309061,26.74681524972359,-11.67857662006802,38803,47651,59522,40461
1.5074429999999992,0.4823454022407532,-0.3795278072357178,1.3496403694152832,0.9501519799232483,0.5932469367980957,-3.2002577781677246,-2.319286539593264,-10.773671183423385,0.39437877068775073,-39.74024264998865,24.681246029943097,-13.706580207898076,37129,47521,59847,39413
1.509025999999998,0.4823454022407532,-0.3795278072357178,1.3496403694152832,0.9501519799232483,0.5932469367980957,-3.2002577781677246,-2.6094259561324913,-10.883758806036209,0.4323387032069268,-39.74024264998865,24.681246029943097,-13.706580207898076,37129,47521,59847,39413
1.5114300000000003,0.4823454022407532,-0.3795278072357178,1.3496403694152832,0.9501519799232483,0.5932469367980957,-3.2002577781677246,-2.8604323509818768,-10.960769967910249,0.46753121187934704,-39.74024264998865,24.681246029943097,-13.706580207898076,36951,47672,59726,38367
1.5129700000000013,0.480618953704834,-0.3813461363315582,1.3529471158981323,0.942423403263092,0.582572340965271,-3.182971239089966,-3.1654109011150258,-11.190215144258243,0.5138279704539344,-39.77140190933648,24.694621176142228,-13.743585032364727,36951,47672,59726,38367
1.5153709999999991,0.480618953704834,-0.3813461363315582,1.3529471158981323,0.942423403263092,0.582572340965271,-3.182971239089966,-3.544369669485595,-11.503582918141252,0.5891907021922419,-39.77140190933648,24.694621176142228,-13.743585032364727,37505,48211,59543,37710
1.5168810000000013,0.480618953704834,-0.3813461363315582,1.3529471158981323,0.942423403263092,0.582572340965271,-3.182971239089966,-3.87739636590335,-11.701763648556152,0.6398222547836376,-39.77140190933648,24.694621176142228,-13.743585032364727,37505,48211,59543,37710
1.5196600000000036,0.48985788226127625,-0.37583696842193604,1.3213152885437012,0.9048294425010681,0.5228697657585144,-3.146670341491699,-4.143339898674772,-11.7244825431834,0.6725892562037546,-40.33538840166479,21.92689764535427,-15.636558676964814,36318,48352,59616,36576
1.520841999999997,0.48985788226127625,-0.37583696842193604,1.3213152885437012,0.9048294425010681,0.5228697657585144,-3.146670341491699,-4.378560672478821,-11.655914667229348,0.701263311923556,-40.33538840166479,21.92689764535427,-15.636558676964814,36318,48352,59616,36576
1.5232839999999996,0.48838531970977783,-0.3769749104976654,1.324790358543396,0.8984833359718323,0.5156705379486084,-3.1285555362701416,-4.628569713499972,-11.560926102732838,0.733091815375529,-40.365723656479695,21.928202771712087,-15.66229130812932,36242,48515,59596,36347
1.5247980000000025,0.48838531970977783,-0.3769749104976654,1.324790358543396,0.8984833359718323,0.5156705379486084,-3.1285555362701416,-4.890740345955078,-11.44707596613195,0.7668405245524764,-40.365723656479695,21.928202771712087,-15.66229130812932,36242,48515,59596,36347
1.5272520000000005,0.4971601366996765,-0.372097909450531,1.2937091588974,0.8563672304153442,0.46374180912971497,-3.091790199279785,-5.109005572046921,-11.3288454621701,0.8122522148282896,-41.091188158911564,18.66886958126808,-17.367229614577155,35187,48135,59861,37042
1.528803,0.4971601366996765,-0.372097909450531,1.2937091588974,0.8563672304153442,0.46374180912971497,-3.091790199279785,-5.28925736937119,-11.23109999331314,0.8833893754439957,-41.091188158911564,18.66886958126808,-17.367229614577155,35187,48135,59861,37042
1.5312139999999999,0.4971601366996765,-0.372097909450531,1.2937091588974,0.8563672304153442,0.46374180912971497,-3.091790199279785,-5.417093362752738,-11.111618868903388,0.9391991118799141,-41.091188158911564,18.66886958126808,-17.367229614577155,34096,47513,59948,36934
1.5327600000000021,0.4955298900604248,-0.3736211955547333,1.297501564025879,0.8492030501365662,0.4544992446899414,-3.071885108947754,-5.4831184524979815,-10.917454185412328,0.9680768994231066,-41.12020554120944,18.671273511270094,-17.396095128333247,34096,47513,59948,36934
1.5351600000000034,0.4955298900604248,-0.3736211955547333,1.297501564025879,0.8492030501365662,0.4544992446899414,-3.071885108947754,-5.553934569044278,-10.707038892949603,0.9955711082009757,-41.12020554120944,18.671273511270094,-17.396095128333247,35536,48050,59847,37684
1.5366699999999982,0.4955298900604248,-0.3736211955547333,1.297501564025879,0.8492030501365662,0.4544992446899414,-3.071885108947754,-5.581371519858711,-10.49554129181987,1.0371559025693722,-41.12020554120944,18.671273511270094,-17.396095128333247,35536,48050,59847,37684
1.5394519999999976,0.5038012266159058,-0.3693017363548279,1.2669596672058105,0.8053470253944397,0.41294077038764954,-3.040717124938965,-5.581259134460709,-10.267135813561442,1.097060648655451,-41.91766363974129,15.253936945389944,-18.749158928533127,36265,48296,59609,37811
1.540635000000002,0.5038012266159058,-0.3693017363548279,1.2669596672058105,0.8053470253944397,0.41294077038764954,-3.040717124938965,-5.581774722447749,-10.040973782205297,1.170335595257191,-41.91766363974129,15.253936945389944,-18.749158928533127,36265,48296,59609,37811
1.5430869999999994,0.5023553967475891,-0.37019598484039307,1.2701005935668945,0.7989983558654785,0.4072824716567993,-3.024275302886963,-5.570738050258242,-9.800406179880696,1.244647909682544,-41.95189969336231,15.243620997400267,-18.765658167133108,36955,48436,59387,37905
1.5445910000000003,0.5023553967475891,-0.37019598484039307,1.2701005935668945,0.7989983558654785,0.4072824716567993,-3.024275302886963,-5.568037604912902,-9.504723926164687,1.3225849195095494,-41.95189969336231,15.243620997400267,-18.765658167133108,36955,48436,59387,37905
1.547036,0.5101180672645569,-0.3662990927696228,1.2400128841400146,0.7539150714874268,0.375023752450943,-2.9971635341644287,-5.554151882989229,-9.186846887923956,1.390245323322157,-42.70624142466644,11.943182854202863,-19.813401434177507,37670,48831,59344,38692
1.5486039999999994,0.5101180672645569,-0.3662990927696228,1.2400128841400146,0.7539150714874268,0.375023752450943,-2.9971635341644287,-5.566117465766955,-8.824840205156177,1.450805073878341,-42.70624142466644,11.943182854202863,-19.813401434177507,37670,48831,59344,38692
1.5510020000000004,0.5101180672645569,-0.3662990927696228,1.2400128841400146,0.7539150714874268,0.375023752450943,-2.9971635341644287,-5.609670269601893,-8.420784871937137,1.5198115724639292,-42.70624142466644,11.943182854202863,-19.813401434177507,37817,48551,59119,38808
1.5525480000000025,0.509026050567627,-0.3666743338108063,1.243125081062317,0.7492833137512207,0.37210702896118164,-2.981034755706787,-5.644963012999841,-8.07443597848237,1.5624836689263777,-42.73486034305658,11.924312896837108,-19.81894870792318,37817,48551,59119,38808
1.5549490000000006,0.509026050567627,-0.3666743338108063,1.243125081062317,0.7492833137512207,0.37210702896118164,-2.981034755706787,-5.693174218213546,-7.748669059196172,1.581024995909673,-42.73486034305658,11.924312896837108,-19.81894870792318,38703,48747,59096,39948
1.556459999999999,0.509026050567627,-0.3666743338108063,1.243125081062317,0.7492833137512207,0.37210702896118164,-2.981034755706787,-5.668322664185362,-7.330953307481679,1.6148475412278427,-42.73486034305658,11.924312896837108,-19.81894870792318,38703,48747,59096,39948
1.5592359999999972,0.516278862953186,-0.3630908727645874,1.2134758234024048,0.7015442252159119,0.34708908200263977,-2.9519383907318115,-5.618065618622259,-6.83730231097354,1.6695195752460794,-43.343660447416546,8.912087844661457,-20.490613950773316,38995,48713,59095,40965
1.5604230000000026,0.516278862953186,-0.3630908727645874,1.2134758234024048,0.7015442252159119,0.34708908200263977,-2.9519383907318115,-5.584404860340311,-6.411467113727613,1.7273977889006624,-43.343660447416546,8.912087844661457,-20.490613950773316,38995,48713,59095,40965
1.5628660000000019,0.5151022672653198,-0.3635751008987427,1.2168691158294678,0.6963738799095154,0.34354889392852783,-2.934129238128662,-5.479593492479153,-6.044805225374375,1.7847074176625137,-43.371874931486836,8.89293650615823,-20.4962029513384,39899,48652,59036,42212
1.5643740000000035,0.5151022672653198,-0.3635751008987427,1.2168691158294678,0.6963738799095154,0.34354889392852783,-2.934129238128662,-5.314865261148955,-5.620734638666736,1.8277193334800563,-43.371874931486836,8.89293650615823,-20.4962029513384,39899,48652,59036,42212
1.5668329999999988,0.5218189358711243,-0.3602418005466461,1.1876903772354126,0.6471707224845886,0.325101375579834,-2.903756618499756,-5.150819864322255,-5.179357233299108,1.8727664370026378,-43.789084150168925,6.304628483306426,-20.7399645313337,41187,49003,58976,43597
1.5683770000000004,0.5218189358711243,-0.3602418005466461,1.1876903772354126,0.6471707224845886,0.325101375579834,-2.903756618499756,-5.02375885081792,-4.772372955513198,1.9369319745167344,-43.789084150168925,6.304628483306426,-20.7399645313337,41187,49003,58976,43597
1.5707929999999979,0.5218189358711243,-0.3602418005466461,1.1876903772354126,0.6471707224845886,0.325101375579834,-2.903756618499756,-4.900399098596577,-4.353358646451183,2.0106096576543218,-43.789084150168925,6.304628483306426,-20.7399645313337,42336,49207,58600,44009
1.572339,0.5208783745765686,-0.3606431782245636,1.1904525756835938,0.6429529190063477,0.3224462568759918,-2.8892335891723633,-4.718406126551614,-3.9197677914787286,2.0837316722304635,-43.81457027919021,6.28250682767331,-20.740258431202147,42336,49207,58600,44009
1.5747289999999994,0.5208783745765686,-0.3606431782245636,1.1904525756835938,0.6429529190063477,0.3224462568759918,-2.8892335891723633,-4.511277174874048,-3.5030922704860212,2.1518629229237973,-43.81457027919021,6.28250682767331,-20.740258431202147,44556,49814,58012,44795
1.57625,0.5208783745765686,-0.3606431782245636,1.1904525756835938,0.6429529190063477,0.3224462568759918,-2.8892335891723633,-4.276699820789362,-3.0645825569801897,2.223567203693636,-43.81457027919021,6.28250682767331,-20.740258431202147,44556,49814,58012,44795
1.5790219999999973,0.5270589590072632,-0.3574906587600708,1.1617231369018555,0.5932896137237549,0.3094349503517151,-2.8578102588653564,-3.985497802975192,-2.570793875043693,2.315893938680612,-43.943398528308826,4.28803570362328,-20.673318885470508,45971,50186,57374,45149
1.5802130000000034,0.5270589590072632,-0.3574906587600708,1.1617231369018555,0.5932896137237549,0.3094349503517151,-2.8578102588653564,-3.6458859081299986,-2.069632364787366,2.415085770325594,-43.943398528308826,4.28803570362328,-20.673318885470508,45971,50186,57374,45149
1.582652000000002,0.5259938836097717,-0.35776251554489136,1.1644692420959473,0.5884929895401001,0.3074643909931183,-2.8432602882385254,-3.259967500882725,-1.6185270977479507,2.4913805418664023,-43.97152340516322,4.263500187084593,-20.672275372596268,48101,50570,56428,45737
1.5841679999999978,0.5259938836097717,-0.35776251554489136,1.1644692420959473,0.5884929895401001,0.3074643909931183,-2.8432602882385254,-2.8799519901916124,-1.2159532810433218,2.5852937219147383,-43.97152340516322,4.263500187084593,-20.672275372596268,48101,50570,56428,45737
1.5866140000000013,0.5316182374954224,-0.3547392189502716,1.1362348794937134,0.5364856719970703,0.29802680015563965,-2.8039183616638184,-2.521658552931731,-0.8359853743566942,2.7079836891219258,-43.71824465359422,3.0203668108954624,-20.389530782533917,50230,51206,55298,46112
1.5881779999999999,0.5316182374954224,-0.3547392189502716,1.1362348794937134,0.5364856719970703,0.29802680015563965,-2.8039183616638184,-2.14613100130962,-0.47147628556013593,2.8194313881034527,-43.71824465359422,3.0203668108954624,-20.389530782533917,50230,51206,55298,46112
1.590578999999998,0.5316182374954224,-0.3547392189502716,1.1362348794937134,0.5364856719970703,0.29802680015563965,-2.8039183616638184,-1.7439325571606374,-0.1037252309000833,2.9156513982880155,-43.71824465359422,3.0203668108954624,-20.389530782533917,52004,51813,53744,45675
1.5921279999999969,0.5307784080505371,-0.355400413274765,1.1392364501953125,0.5324146151542664,0.29421359300613403,-2.787944793701172,-1.3403428776581978,0.2916800219403249,3.016299446417053,-43.733366852868144,3.0042186823811723,-20.388480202120775,52004,51813,53744,45675
1.5945239999999976,0.5307784080505371,-0.355400413274765,1.1392364501953125,0.5324146151542664,0.29421359300613403,-2.787944793701172,-0.9417914328849973,0.7117460466063259,3.1197281010402427,-43.733366852868144,3.0042186823811723,-20.388480202120775,53957,52563,51996,45523
1.5960380000000005,0.5307784080505371,-0.355400413274765,1.1392364501953125,0.5324146151542664,0.29421359300613403,-2.787944793701172,-0.5502941692071986,1.1034226076045142,3.211089440132065,-43.733366852868144,3.0042186823811723,-20.388480202120775,53957,52563,51996,45523
1.5988000000000029,0.5358386635780334,-0.3524954915046692,1.1115756034851074,0.47981536388397217,0.28678396344184875,-2.7440671920776367,-0.19054050407686993,1.3723375623621918,3.2896819870613934,-43.03733187153948,2.602353063631425,-20.06308316251542,55156,53004,50275,45095
1.600002999999997,0.5358386635780334,-0.3524954915046692,1.1115756034851074,0.47981536388397217,0.28678396344184875,-2.7440671920776367,0.10409479443560224,1.5846164017976994,3.3602435054074786,-43.03733187153948,2.602353063631425,-20.06308316251542,55156,53004,50275,45095
1.6024369999999981,0.5354028940200806,-0.35275998711586,1.1138784885406494,0.47765210270881653,0.2853357791900635,-2.7318572998046875,0.34824796033858896,1.8527398650794054,3.42810564367266,-43.04769341951144,2.5793283821850435,-20.054139261366995,55815,53191,49668,45484
1.6039579999999987,0.5354028940200806,-0.35275998711586,1.1138784885406494,0.47765210270881653,0.2853357791900635,-2.7318572998046875,0.5853840463091099,2.1561387612119742,3.480840760630082,-43.04769341951144,2.5793283821850435,-20.054139261366995,55815,53191,49668,45484
1.6063899999999993,0.5399134159088135,-0.34993940591812134,1.0867973566055298,0.42488470673561096,0.27800875902175903,-2.6841585636138916,0.8322495585585583,2.4550624814487736,3.5440990923188433,-41.968466247408024,2.9261063458462924,-19.726372153700126,56251,53222,49126,45819
1.6079590000000026,0.5399134159088135,-0.34993940591812134,1.0867973566055298,0.42488470673561096,0.27800875902175903,-2.6841585636138916,1.0805894633665019,2.759340353899123,3.632996741086233,-41.968466247408024,2.9261063458462924,-19.726372153700126,56251,53222,49126,45819
1.6103759999999965,0.5399134159088135,-0.34993940591812134,1.0867973566055298,0.42488470673561096,0.27800875902175903,-2.6841585636138916,1.2556582165772587,3.082906170544371,3.7396326406102047,-41.968466247408024,2.9261063458462924,-19.726372153700126,56825,53011,47989,45985
1.6119179999999977,0.5394367575645447,-0.35049283504486084,1.089505672454834,0.4223339855670929,0.2751177251338959,-2.6698031425476074,1.3494511549023778,3.3987890337608495,3.852659594118149,-41.97381965165746,2.909746512780534,-19.719241919966127,56825,53011,47989,45985
1.6143170000000027,0.5394367575645447,-0.35049283504486084,1.089505672454834,0.4223339855670929,0.2751177251338959,-2.6698031425476074,1.4311580024104449,3.7202008857164417,3.970941763405146,-41.97381965165746,2.909746512780534,-19.719241919966127,57036,52329,47722,47133
1.6158320000000022,0.5394367575645447,-0.35049283504486084,1.089505672454834,0.4223339855670929,0.2751177251338959,-2.6698031425476074,1.495877211115169,4.025092883114163,4.0909693684705815,-41.97381965165746,2.909746512780534,-19.719241919966127,57036,52329,47722,47133
1.6185999999999985,0.5433942675590515,-0.3477793037891388,1.063057780265808,0.37001925706863403,0.2662683427333832,-2.6196818351745605,1.5508985187103697,4.320172197159379,4.202513473883569,-40.60303823699405,3.7972916443705342,-19.278106049182192,57229,51496,46981,47934
1.619786,0.5433942675590515,-0.3477793037891388,1.063057780265808,0.37001925706863403,0.2662683427333832,-2.6196818351745605,1.63125287985884,4.678303181592765,4.266204036617251,-40.60303823699405,3.7972916443705342,-19.278106049182192,57229,51496,46981,47934
1.622247000000003,0.5426718592643738,-0.34789592027664185,1.065110206604004,0.36667707562446594,0.26560401916503906,-2.6087422370910645,1.6816962135401943,5.0695982447648,4.309949386999,-40.615124364063995,3.774323664240724,-19.274151402647497,57536,50172,45991,49035
1.6237439999999987,0.5426718592643738,-0.34789592027664185,1.065110206604004,0.36667707562446594,0.26560401916503906,-2.6087422370910645,1.6875997758866275,5.429648569395806,4.420236480377471,-40.615124364063995,3.774323664240724,-19.274151402647497,57536,50172,45991,49035
1.6261960000000035,0.5460725426673889,-0.3452899754047394,1.0392916202545166,0.31496527791023254,0.2539089322090149,-2.5550506114959717,1.6603339331722327,5.7696394320641184,4.571602034622087,-38.978511929047215,5.060590249164239,-18.535001280318323,57617,48922,44846,49615
1.6277509999999966,0.5460725426673889,-0.3452899754047394,1.0392916202545166,0.31496527791023254,0.2539089322090149,-2.5550506114959717,1.6325374556106396,6.084293512753635,4.667909929122622,-38.978511929047215,5.060590249164239,-18.535001280318323,57617,48922,44846,49615
1.6301560000000026,0.5460725426673889,-0.3452899754047394,1.0392916202545166,0.31496527791023254,0.2539089322090149,-2.5550506114959717,1.6050489726291142,6.299425796139108,4.6906565206252075,-38.978511929047215,5.060590249164239,-18.535001280318323,57858,47535,43347,50222
1.6317119999999996,0.5455144047737122,-0.3456602394580841,1.0417425632476807,0.3121483325958252,0.25201916694641113,-2.5420591831207275,1.5577412448152193,6.430497530245101,4.717261499915098,-38.98247188535608,5.044595067046509,-18.527832178780667,57858,47535,43347,50222
1.6341070000000035,0.5455144047737122,-0.3456602394580841,1.0417425632476807,0.3121483325958252,0.25201916694641113,-2.5420591831207275,1.515786870266547,6.576689095123911,4.76737420214712,-38.98247188535608,5.044595067046509,-18.527832178780667,57869,46753,42948,50719
1.6356200000000025,0.5455144047737122,-0.3456602394580841,1.0417425632476807,0.3121483325958252,0.25201916694641113,-2.5420591831207275,1.4670282522907767,6.7725709848858555,4.848209130714295,-38.98247188535608,5.044595067046509,-18.527832178780667,57869,46753,42948,50719
1.6383830000000017,0.5483815670013428,-0.3432067632675171,1.0165873765945435,0.263459712266922,0.23698030412197113,-2.4892687797546387,1.388748493631478,6.971297130692004,4.9465170591934795,-37.16888091223463,6.577855599445657,-17.406197007048732,57899,45992,42087,50846
1.6395749999999971,0.5483815670013428,-0.3432067632675171,1.0165873765945435,0.263459712266922,0.23698030412197113,-2.4892687797546387,1.332802536505802,7.124115172995149,5.027519234277112,-37.16888091223463,6.577855599445657,-17.406197007048732,57899,45992,42087,50846
1.6420149999999993,0.5481814742088318,-0.3436172604560852,1.0183641910552979,0.26231393218040466,0.23515379428863525,-2.479785680770874,1.3281467982881254,7.227910811216551,5.09156506270021,-37.16596913497717,6.564093508206622,-17.39541573245523,57889,45376,42212,51366
1.643536,0.5481814742088318,-0.3436172604560852,1.0183641910552979,0.26231393218040466,0.23515379428863525,-2.479785680770874,1.3310453828185678,7.315855314629802,5.154116857751773,-37.16596913497717,6.564093508206622,-17.39541573245523,57889,45376,42212,51366
1.6459850000000005,0.5505677461624146,-0.3413521349430084,0.9938269257545471,0.2175510823726654,0.21634607017040253,-2.4281435012817383,1.281554795017189,7.3958545432469105,5.234660436495693,-35.27455145964995,8.146197925842301,-15.988303968977108,57720,45340,42182,51137
1.6475369999999967,0.5505677461624146,-0.3413521349430084,0.9938269257545471,0.2175510823726654,0.21634607017040253,-2.4281435012817383,1.2446180822783353,7.4421216408648565,5.286751334785425,-35.27455145964995,8.146197925842301,-15.988303968977108,57720,45340,42182,51137
1.6499499999999971,0.5505677461624146,-0.3413521349430084,0.9938269257545471,0.2175510823726654,0.21634607017040253,-2.4281435012817383,1.2707139983258582,7.493726778571758,5.300318542642724,-35.27455145964995,8.146197925842301,-15.988303968977108,57859,45225,41589,51066
1.6514959999999992,0.5502703189849854,-0.3416878283023834,0.9959995150566101,0.21587438881397247,0.21482804417610168,-2.416564702987671,1.3420576870841,7.591291685106811,5.328216220325741,-35.27371648361976,8.129457684412289,-15.977628157581366,57859,45225,41589,51066
1.653887999999999,0.5502703189849854,-0.3416878283023834,0.9959995150566101,0.21587438881397247,0.21482804417610168,-2.416564702987671,1.4274748506228654,7.726819952980944,5.3840057167373745,-35.27371648361976,8.129457684412289,-15.977628157581366,57983,45277,40854,50713
1.6554089999999997,0.5502703189849854,-0.3416878283023834,0.9959995150566101,0.21587438881397247,0.21482804417610168,-2.416564702987671,1.431968934962374,7.781192647692655,5.458165698348375,-35.27371648361976,8.129457684412289,-15.977628157581366,57983,45277,40854,50713
1.658171000000002,0.5522128343582153,-0.3396463394165039,0.9720910787582397,0.17551951110363007,0.19209738075733185,-2.3657898902893066,1.3948784246705679,7.754287796464021,5.519032245062136,-33.338136186490324,9.713286309826486,-14.40808205631586,58189,45224,39592,50258
1.6593680000000022,0.5522128343582153,-0.3396463394165039,0.9720910787582397,0.17551951110363007,0.19209738075733185,-2.3657898902893066,1.3840227142771324,7.713789638399404,5.538163329068829,-33.338136186490324,9.713286309826486,-14.40808205631586,58189,45224,39592,50258
1.661824999999997,0.5521007180213928,-0.3398278057575226,0.9736058712005615,0.17485849559307098,0.19146591424942017,-2.357649326324463,1.340330760275238,7.664790137503036,5.541220105368023,-33.33636330935225,9.694449053917412,-14.396822926305012,58240,45536,39664,50232
1.6633269999999976,0.5521007180213928,-0.3398278057575226,0.9736058712005615,0.17485849559307098,0.19146591424942017,-2.357649326324463,1.2557752625071676,7.597983143661744,5.576881962893055,-33.33636330935225,9.694449053917412,-14.396822926305012,58240,45536,39664,50232
1.6657739999999976,0.553657054901123,-0.33803924918174744,0.9502770304679871,0.1394573599100113,0.16505159437656403,-2.3089544773101807,1.1791388073985025,7.516542079630467,5.63980926365832,-31.387648965220112,11.249287334589226,-12.741497871621354,58055,46251,40206,49975
1.667336000000003,0.553657054901123,-0.33803924918174744,0.9502770304679871,0.1394573599100113,0.16505159437656403,-2.3089544773101807,1.1163031193747368,7.4218501912793915,5.696275735619052,-31.387648965220112,11.249287334589226,-12.741497871621354,58055,46251,40206,49975
1.6697350000000006,0.553657054901123,-0.33803924918174744,0.9502770304679871,0.1394573599100113,0.16505159437656403,-2.3089544773101807,1.0509589333411984,7.34906759658418,5.722257535213865,-31.387648965220112,11.249287334589226,-12.741497871621354,58038,46381,40772,50274
1.6712869999999966,0.5538315773010254,-0.33801713585853577,0.9522143602371216,0.1400160789489746,0.16539011895656586,-2.2986812591552734,0.979550330031386,7.273190941334515,5.740468230747827,-31.383756652301283,11.223097398708594,-12.7232993964773,58038,46381,40772,50274
1.6736770000000034,0.5538315773010254,-0.33801713585853577,0.9522143602371216,0.1400160789489746,0.16539011895656586,-2.2986812591552734,0.9027719284366196,7.123616629239086,5.778782064086361,-31.383756652301283,11.223097398708594,-12.7232993964773,57743,46394,42286,50878
1.6751979999999966,0.5538315773010254,-0.33801713585853577,0.9522143602371216,0.1400160789489746,0.16539011895656586,-2.2986812591552734,0.8319504855681424,6.972118449572185,5.835899412617508,-31.383756652301283,11.223097398708594,-12.7232993964773,57743,46394,42286,50878
1.6779650000000037,0.5550598502159119,-0.33651140332221985,0.9294837713241577,0.1087043434381485,0.13472722470760345,-2.248194694519043,0.7556914669649687,6.854732167675889,5.8809702182737915,-29.467974702336377,12.574077326731393,-11.063548188934497,57603,46147,42752,51085
1.6791630000000004,0.5550598502159119,-0.33651140332221985,0.9294837713241577,0.1087043434381485,0.13472722470760345,-2.248194694519043,0.6551170552400717,6.779949006369811,5.899333246622105,-29.467974702336377,12.574077326731393,-11.063548188934497,57603,46147,42752,51085
1.6816070000000036,0.555025577545166,-0.3367629647254944,0.9313153028488159,0.10827800631523132,0.13373036682605743,-2.2382826805114746,0.5285226275587191,6.743740668189093,5.911541709691247,-29.464071915990854,12.554811358526612,-11.050183322247399,57455,45597,43269,51432
1.6831129999999976,0.555025577545166,-0.3367629647254944,0.9313153028488159,0.10827800631523132,0.13373036682605743,-2.2382826805114746,0.37499075821489214,6.677055114493509,5.9225858387318056,-29.464071915990854,12.554811358526612,-11.050183322247399,57455,45597,43269,51432
1.685555999999997,0.5559573769569397,-0.33559373021125793,0.9091966152191162,0.08108601719141006,0.09928368031978607,-2.1860764026641846,0.22318137152985798,6.532453456785477,5.927170736864486,-27.57910441294501,13.662380325906446,-9.424430919866092,57156,45483,43510,51268
1.687112000000001,0.5559573769569397,-0.33559373021125793,0.9091966152191162,0.08108601719141006,0.09928368031978607,-2.1860764026641846,0.0658717998573752,6.342368736084417,5.9437270767292905,-27.57910441294501,13.662380325906446,-9.424430919866092,57156,45483,43510,51268
1.6895279999999984,0.5559573769569397,-0.33559373021125793,0.9091966152191162,0.08108601719141006,0.09928368031978607,-2.1860764026641846,-0.10786673767840076,6.162580328789822,5.972347536332154,-27.57910441294501,13.662380325906446,-9.424430919866092,56923,44990,44315,51758
1.6910740000000006,0.555978000164032,-0.33580172061920166,0.9106574058532715,0.08110135793685913,0.09859253466129303,-2.178105115890503,-0.2823454092930017,6.047105663923986,5.982537323295015,-27.57318369864653,13.641674859021931,-9.41101876580844,56923,44990,44315,51758
1.693483,0.555978000164032,-0.33580172061920166,0.9106574058532715,0.08110135793685913,0.09859253466129303,-2.178105115890503,-0.41932846220210357,5.974727869714466,5.957306535127604,-27.57318369864653,13.641674859021931,-9.41101876580844,56645,44788,45349,52167
1.694989999999998,0.555978000164032,-0.33580172061920166,0.9106574058532715,0.08110135793685913,0.09859253466129303,-2.178105115890503,-0.5246990273131514,5.856598033241822,5.9172280912507835,-27.57318369864653,13.641674859021931,-9.41101876580844,56645,44788,45349,52167
1.6977649999999995,0.5566573739051819,-0.3350030779838562,0.8891575932502747,0.057697419077157974,0.06057112291455269,-2.1222596168518066,-0.6395433552384792,5.666599066327863,5.889018823720229,-25.75037440811402,14.423539379419177,-7.80615112823272,56587,44312,45592,52350
1.6989460000000036,0.5566573739051819,-0.3350030779838562,0.8891575932502747,0.057697419077157974,0.06057112291455269,-2.1222596168518066,-0.7846590030368968,5.4278903504441365,5.861220748261982,-25.75037440811402,14.423539379419177,-7.80615112823272,56587,44312,45592,52350
1.7013839999999982,0.5573514103889465,-0.33499759435653687,0.8906368017196655,0.060915715992450714,0.06103547289967537,-2.1143393516540527,-0.9759164467239728,5.170290767684042,5.831023697293791,-25.73890742561321,14.393244900001287,-7.778687083872892,56310,44270,46744,52629
1.7029000000000014,0.5573514103889465,-0.33499759435653687,0.8906368017196655,0.060915715992450714,0.06103547289967537,-2.1143393516540527,-1.196903689765985,4.87910819094583,5.820131901067585,-25.73890742561321,14.393244900001287,-7.778687083872892,56310,44270,46744,52629
1.7053470000000015,0.5578503012657166,-0.33458784222602844,0.8697846531867981,0.04153124988079071,0.02065127342939377,-2.0562639236450195,-1.344046535786171,4.6426823367485195,5.811578892910687,-24.00521499472502,14.834999695278887,-6.275126161111869,55662,45097,48238,52393
1.7069170000000013,0.5578503012657166,-0.33458784222602844,0.8697846531867981,0.04153124988079071,0.02065127342939377,-2.0562639236450195,-1.4420106501686267,4.461818545005751,5.792519714253426,-24.00521499472502,14.834999695278887,-6.275126161111869,55662,45097,48238,52393
1.7093340000000026,0.5578503012657166,-0.33458784222602844,0.8697846531867981,0.04153124988079071,0.02065127342939377,-2.0562639236450195,-1.5613130764692333,4.233584041689306,5.769871659711174,-24.00521499472502,14.834999695278887,-6.275126161111869,55372,45294,49304,52474
1.7108649999999979,0.5584448575973511,-0.3342796564102173,0.8714582324028015,0.044335100799798965,0.022560684010386467,-2.047281503677368,-1.701905211998097,4.061704157567809,5.720925954668825,-23.996159026194835,14.795111341584326,-6.251590443625238,55372,45294,49304,52474
1.7132620000000025,0.5584448575973511,-0.3342796564102173,0.8714582324028015,0.044335100799798965,0.022560684010386467,-2.047281503677368,-1.8683023132253924,3.991240110917621,5.6585232966383066,-23.996159026194835,14.795111341584326,-6.251590443625238,54988,45477,50388,52601
1.7147770000000018,0.5584448575973511,-0.3342796564102173,0.8714582324028015,0.044335100799798965,0.022560684010386467,-2.047281503677368,-2.068092924519246,3.795967818729196,5.62334293863836,-23.996159026194835,14.795111341584326,-6.251590443625238,54988,45477,50388,52601
1.7175440000000017,0.5587983131408691,-0.3342636525630951,0.8512885570526123,0.028619831427931786,-0.019307104870676994,-1.9865665435791016,-2.2333798870461417,3.5202787142647383,5.614730808305262,-22.34300730745231,14.860011052029757,-4.944502897305466,54479,45215,51390,52946
1.718739999999998,0.5587983131408691,-0.3342636525630951,0.8512885570526123,0.028619831427931786,-0.019307104870676994,-1.9865665435791016,-2.3547119084134978,3.265570259184034,5.593662008289427,-22.34300730745231,14.860011052029757,-4.944502897305466,54479,45215,51390,52946
1.721188000000002,0.5589019656181335,-0.3341237008571625,0.8527014851570129,0.02908373810350895,-0.018233489245176315,-1.9787993431091309,-2.5045456123990997,3.0061594605665767,5.544162365740342,-22.339563923626706,14.82778801901513,-4.935475699955718,54135,45162,52275,53137
1.7226900000000023,0.5589019656181335,-0.3341237008571625,0.8527014851570129,0.02908373810350895,-0.018233489245176315,-1.9787993431091309,-2.68390312022932,2.764702096121779,5.4833112653609035,-22.339563923626706,14.82778801901513,-4.935475699955718,54135,45162,52275,53137
1.7251540000000023,0.5591203570365906,-0.33452075719833374,0.8332340717315674,0.01649876870214939,-0.060783255845308304,-1.914398431777954,-2.8477951189772326,2.5565238589747215,5.431077621636743,-20.764500295657005,14.53988314869153,-3.815331103115532,53554,45701,53088,52897
1.7266909999999989,0.5591203570365906,-0.33452075719833374,0.8332340717315674,0.01649876870214939,-0.060783255845308304,-1.914398431777954,-2.986352998907439,2.2972904268858634,5.394907632975723,-20.764500295657005,14.53988314869153,-3.815331103115532,53554,45701,53088,52897
1.729108,0.5591203570365906,-0.33452075719833374,0.8332340717315674,0.01649876870214939,-0.060783255845308304,-1.914398431777954,-3.1088549469416673,1.9803682650539813,5.34620480822479,-20.764500295657005,14.53988314869153,-3.815331103115532,52916,45955,54260,53045
1.7306589999999997,0.5595769286155701,-0.3337278962135315,0.8346733450889587,0.018810423091053963,-0.0563775934278965,-1.9066863059997559,-3.2126164967011164,1.7145753340422034,5.305803589223852,-20.758981590196186,14.486715835518519,-3.8025617412350288,52916,45955,54260,53045
1.7330570000000007,0.5595769286155701,-0.3337278962135315,0.8346733450889587,0.018810423091053963,-0.0563775934278965,-1.9066863059997559,-3.3099044344828012,1.6005110792896737,5.273617156921373,-20.758981590196186,14.486715835518519,-3.8025617412350288,52413,46497,55209,52983
1.7345679999999992,0.5595769286155701,-0.3337278962135315,0.8346733450889587,0.018810423091053963,-0.0563775934278965,-1.9066863059997559,-3.408022745892372,1.489453666565898,5.214549841840069,-20.758981590196186,14.486715835518519,-3.8025617412350288,52413,46497,55209,52983
1.737332000000002,0.5597068667411804,-0.3345106542110443,0.8159635066986084,0.008661971427500248,-0.09939346462488174,-1.8348511457443237,-3.4971318496503145,1.2264441383674165,5.166196423824154,-19.263512004232446,13.853716166952324,-2.9509898090666624,52067,46636,55672,52878
1.7385290000000022,0.5597068667411804,-0.3345106542110443,0.8159635066986084,0.008661971427500248,-0.09939346462488174,-1.8348511457443237,-3.6250147146670475,0.8945843059812799,5.116926345761034,-19.263512004232446,13.853716166952324,-2.9509898090666624,52067,46636,55672,52878
1.7409789999999994,0.5603769421577454,-0.3342418372631073,0.8175451755523682,0.01195630244910717,-0.0975765660405159,-1.826213002204895,-3.741117619234033,0.5947176269815106,5.077052432655932,-19.251926100544495,13.81177292913678,-2.928852127194464,51475,46699,56392,52867
1.7424820000000036,0.5603769421577454,-0.3342418372631073,0.8175451755523682,0.01195630244910717,-0.0975765660405159,-1.826213002204895,-3.78087754904448,0.365487034838349,5.0995337733139445,-19.251926100544495,13.81177292913678,-2.928852127194464,51475,46699,56392,52867
1.7449259999999995,0.5604501962661743,-0.33543357253074646,0.7996710538864136,0.00373825803399086,-0.13964514434337616,-1.7481215000152588,-3.8264074836726927,0.20393304185617403,5.106720579831633,-17.823371120411856,12.912612176121087,-2.3518879442103775,50923,47317,56808,52371
1.7464959999999992,0.5604501962661743,-0.33543357253074646,0.7996710538864136,0.00373825803399086,-0.13964514434337616,-1.7481215000152588,-3.859184072472734,0.03725285492738162,5.0802801838971074,-17.823371120411856,12.912612176121087,-2.3518879442103775,50923,47317,56808,52371
1.748900999999998,0.5604501962661743,-0.33543357253074646,0.7996710538864136,0.00373825803399086,-0.13964514434337616,-1.7481215000152588,-3.86401451405792,-0.1225661801507692,5.0505316092564865,-17.823371120411856,12.912612176121087,-2.3518879442103775,50761,47682,57141,52081
1.7504510000000009,0.5607361197471619,-0.3346850872039795,0.8008837699890137,0.005234923213720322,-0.1353365033864975,-1.741532564163208,-3.8771151360922373,-0.25709161807167547,5.004504196136647,-17.817435975924155,12.861660311512324,-2.348148312273295,50761,47682,57141,52081
1.7528410000000003,0.5607361197471619,-0.3346850872039795,0.8008837699890137,0.005234923213720322,-0.1353365033864975,-1.741532564163208,-3.88929377175717,-0.4123934908549964,4.975701043683004,-17.817435975924155,12.861660311512324,-2.348148312273295,50934,48094,57251,51844
1.7543550000000032,0.5607361197471619,-0.3346850872039795,0.8008837699890137,0.005234923213720322,-0.1353365033864975,-1.741532564163208,-3.8973200066504505,-0.5682167772902411,4.964648925159175,-17.817435975924155,12.861660311512324,-2.348148312273295,50934,48094,57251,51844
1.7571310000000013,0.5607504844665527,-0.33624452352523804,0.7838804721832275,-0.0017828124109655619,-0.17519117891788483,-1.6586700677871704,-3.8940496448318336,-0.670031689450897,4.957448270203819,-16.413656562944624,11.794485279674522,-2.0527084598249603,50705,48429,57462,51527
1.7583170000000028,0.5607504844665527,-0.33624452352523804,0.7838804721832275,-0.0017828124109655619,-0.17519117891788483,-1.6586700677871704,-3.8561643141126933,-0.782372745820091,4.95123884380619,-16.413656562944624,11.794485279674522,-2.0527084598249603,50705,48429,57462,51527
1.7607640000000029,0.5613988041877747,-0.3355944752693176,0.7855054140090942,0.001467501395381987,-0.17138127982616425,-1.649771809577942,-3.7937414160578897,-0.9447151842877408,4.948190589622485,-16.401559575063292,11.74088170096249,-2.0376353935759832,51124,48469,57359,51373
1.762269999999997,0.5613988041877747,-0.3355944752693176,0.7855054140090942,0.001467501395381987,-0.17138127982616425,-1.649771809577942,-3.7442958356789338,-1.0655593811224215,4.956037327458295,-16.401559575063292,11.74088170096249,-2.0376353935759832,51124,48469,57359,51373
1.7647150000000038,0.5613800287246704,-0.3374996483325958,0.7694379687309265,-0.00501396507024765,-0.20820437371730804,-1.5633325576782227,-3.713629535726671,-1.0823010104200683,4.971978477111292,-15.021260669926539,10.61886412108942,-1.9620121926521985,51281,48975,57265,50896
1.7662750000000014,0.5613800287246704,-0.3374996483325958,0.7694379687309265,-0.00501396507024765,-0.20820437371730804,-1.5633325576782227,-3.6854740640501356,-1.0706966188651843,4.977837431509466,-15.021260669926539,10.61886412108942,-1.9620121926521985,51281,48975,57265,50896
1.7686829999999973,0.5613800287246704,-0.3374996483325958,0.7694379687309265,-0.00501396507024765,-0.20820437371730804,-1.5633325576782227,-3.6457567448171297,-1.1210031992245633,4.960245121980621,-15.021260669926539,10.61886412108942,-1.9620121926521985,51428,48994,57227,50773
1.7702410000000017,0.5617021322250366,-0.33671626448631287,0.7707727551460266,-0.0033684156369417906,-0.20361930131912231,-1.5560028553009033,-3.595987856681838,-1.22604186788476,4.933871305073348,-15.0150357243144,10.565043351710655,-1.9598085065026556,51428,48994,57227,50773
1.772627999999997,0.5617021322250366,-0.33671626448631287,0.7707727551460266,-0.0033684156369417906,-0.20361930131912231,-1.5560028553009033,-3.5442399735405083,-1.3399287561086906,4.90808924256029,-15.0150357243144,10.565043351710655,-1.9598085065026556,51967,49381,57114,50603
1.7741440000000002,0.5617021322250366,-0.33671626448631287,0.7707727551460266,-0.0033684156369417906,-0.20361930131912231,-1.5560028553009033,-3.4950154355320286,-1.4220088456435322,4.8861341425336775,-15.0150357243144,10.565043351710655,-1.9598085065026556,51967,49381,57114,50603
1.7769130000000004,0.5616360306739807,-0.33892613649368286,0.7556533813476562,-0.00987788662314415,-0.23694530129432678,-1.4675723314285278,-3.461983982215667,-1.4782833036896694,4.8653449744323005,-13.635484959840518,9.472026259709091,-2.0282339837280814,51772,49607,57229,50201
1.7781050000000032,0.5616360306739807,-0.33892613649368286,0.7556533813476562,-0.00987788662314415,-0.23694530129432678,-1.4675723314285278,-3.397055049575099,-1.5051105237725282,4.858314229154492,-13.635484959840518,9.472026259709091,-2.0282339837280814,51772,49607,57229,50201
1.7805449999999983,0.5623448491096497,-0.33792001008987427,0.7568753361701965,-0.006252286024391651,-0.23107534646987915,-1.4608980417251587,-3.307516644249436,-1.5257819801537233,4.86733701892768,-13.625551657724031,9.409173930690606,-2.018214391663847,52108,49611,57222,50179
1.7820590000000012,0.5623448491096497,-0.33792001008987427,0.7568753361701965,-0.006252286024391651,-0.23107534646987915,-1.4608980417251587,-3.251558303424691,-1.5360410093049266,4.86908724839608,-13.625551657724031,9.409173930690606,-2.018214391663847,52108,49611,57222,50179
1.7845040000000008,0.5622490048408508,-0.34038540720939636,0.7427091002464294,-0.013161489740014076,-0.2606949210166931,-1.3721368312835693,-3.225721912425396,-1.5267204781218673,4.867960198622758,-12.269419295720123,8.367791335291772,-2.2187070588647684,52197,49795,57109,49865
1.7860780000000014,0.5622490048408508,-0.34038540720939636,0.7427091002464294,-0.013161489740014076,-0.2606949210166931,-1.3721368312835693,-3.188003561906604,-1.5128743041403818,4.866274417652739,-12.269419295720123,8.367791335291772,-2.2187070588647684,52197,49795,57109,49865
1.7884809999999998,0.5622490048408508,-0.34038540720939636,0.7427091002464294,-0.013161489740014076,-0.2606949210166931,-1.3721368312835693,-3.140517269141619,-1.5001394672817863,4.855134947445155,-12.269419295720123,8.367791335291772,-2.2187070588647684,52245,49752,57146,49828
1.790023000000001,0.5626393556594849,-0.3391404449939728,0.7439020276069641,-0.011194620281457901,-0.25355276465415955,-1.365637183189392,-3.0963737761769017,-1.4964824144728894,4.822668350595999,-12.263067947287906,8.300598306566314,-2.2225051954094845,52245,49752,57146,49828
1.7924259999999994,0.5626393556594849,-0.3391404449939728,0.7439020276069641,-0.011194620281457901,-0.25355276465415955,-1.365637183189392,-3.0644746989560416,-1.4883609715706383,4.778702224159881,-12.263067947287906,8.300598306566314,-2.2225051954094845,52802,49779,56901,49853
1.793938000000002,0.5626393556594849,-0.3391404449939728,0.7439020276069641,-0.011194620281457901,-0.25355276465415955,-1.365637183189392,-3.0172416728107234,-1.4957122282856385,4.744512562085443,-12.263067947287906,8.300598306566314,-2.2225051954094845,52802,49779,56901,49853
1.796707000000002,0.5624907612800598,-0.34181225299835205,0.7306893467903137,-0.018834609538316727,-0.27961403131484985,-1.2767574787139893,-2.9873245200731002,-1.4838698167083286,4.741113835902285,-10.91739785281002,7.331250538297314,-2.4641996346799284,52813,49848,56861,49556
1.7978989999999977,0.5624907612800598,-0.34181225299835205,0.7306893467903137,-0.018834609538316727,-0.27961403131484985,-1.2767574787139893,-2.9772452542954775,-1.4096716187356855,4.76518082267333,-10.91739785281002,7.331250538297314,-2.4641996346799284,52813,49848,56861,49556
1.8003340000000025,0.5632752180099487,-0.3408648371696472,0.7318933606147766,-0.014804691076278687,-0.2739727795124054,-1.27010977268219,-2.9765885187706638,-1.3334077398635225,4.781462324313639,-10.90699763533941,7.270330541364685,-2.451799404420481,53040,49419,56833,49911
1.8018539999999994,0.5632752180099487,-0.3408648371696472,0.7318933606147766,-0.014804691076278687,-0.2739727795124054,-1.27010977268219,-2.9885354594207594,-1.2970242988411325,4.77867825571007,-10.90699763533941,7.270330541364685,-2.451799404420481,53040,49419,56833,49911
1.8042940000000016,0.5630868673324585,-0.3437236547470093,0.7196353077888489,-0.02318883314728737,-0.2966768741607666,-1.1814059019088745,-2.9871972209729942,-1.2650265515018848,4.752445053708354,-9.583797129055359,6.355719572922688,-2.695786264629504,53055,49359,56800,49976
1.805851999999999,0.5630868673324585,-0.3437236547470093,0.7196353077888489,-0.02318883314728737,-0.2966768741607666,-1.1814059019088745,-2.9852842723619903,-1.234988224934663,4.702418105263433,-9.583797129055359,6.355719572922688,-2.695786264629504,53055,49359,56800,49976
1.8082710000000006,0.5630868673324585,-0.3437236547470093,0.7196353077888489,-0.02318883314728737,-0.2966768741607666,-1.1814059019088745,-3.0013471284768034,-1.2087768608538854,4.665994583666637,-9.583797129055359,6.355719572922688,-2.695786264629504,52938,49107,56950,50249
1.809811999999998,0.5635613203048706,-0.34230348467826843,0.7213883996009827,-0.02081177569925785,-0.2886306643486023,-1.1717605590820312,-3.0206233547629058,-1.1717262979784304,4.66440733965695,-9.575680356514535,6.280113416256654,-2.6977798960991897,52938,49107,56950,50249
1.812214,0.5635613203048706,-0.34230348467826843,0.7213883996009827,-0.02081177569925785,-0.2886306643486023,-1.1717605590820312,-3.0490864215453457,-1.140200729100454,4.678673360984287,-9.575680356514535,6.280113416256654,-2.6977798960991897,53280,49066,56874,50438
1.8137249999999985,0.5635613203048706,-0.34230348467826843,0.7213883996009827,-0.02081177569925785,-0.2886306643486023,-1.1717605590820312,-3.073027440796831,-1.1168699732127603,4.689753709015671,-9.575680356514535,6.280113416256654,-2.6977798960991897,53280,49066,56874,50438
1.8164850000000006,0.5633088946342468,-0.3452926576137543,0.7101151347160339,-0.02996525727212429,-0.30809012055397034,-1.0828198194503784,-3.0674300088177024,-1.033973824540891,4.692162804537756,-8.274558118659169,5.373491100903322,-2.9048909472243047,53060,48965,57021,50348
1.8176809999999968,0.5633088946342468,-0.3452926576137543,0.7101151347160339,-0.02996525727212429,-0.30809012055397034,-1.0828198194503784,-3.0423289165953786,-0.9029723313086481,4.695056062746018,-8.274558118659169,5.373491100903322,-2.9048909472243047,53060,48965,57021,50348
1.820125,0.5641872882843018,-0.34409472346305847,0.7110968828201294,-0.02552354894578457,-0.3010409474372864,-1.07744562625885,-3.026711607330936,-0.8039677198882983,4.699908342252143,-8.26337560196385,5.307356320179829,-2.8949291179633354,53394,48356,56846,50743
1.821637999999999,0.5641872882843018,-0.34409472346305847,0.7110968828201294,-0.02552354894578457,-0.3010409474372864,-1.07744562625885,-3.050766077244859,-0.7920105926470333,4.696472864445941,-8.26337560196385,5.307356320179829,-2.8949291179633354,53394,48356,56846,50743
1.8240729999999967,0.5638843774795532,-0.34719231724739075,0.7007703185081482,-0.03527761995792389,-0.31734636425971985,-0.9878116250038147,-3.0839541244333173,-0.7328772311706959,4.701783207659558,-6.965082432762071,4.404792547575084,-3.042266014451275,53457,48296,56701,50751
1.8256529999999984,0.5638843774795532,-0.34719231724739075,0.7007703185081482,-0.03527761995792389,-0.31734636425971985,-0.9878116250038147,-3.0758179009870164,-0.5963982813664324,4.715973595211937,-6.965082432762071,4.404792547575084,-3.042266014451275,53457,48296,56701,50751
1.8280579999999973,0.5638843774795532,-0.34719231724739075,0.7007703185081482,-0.03527761995792389,-0.31734636425971985,-0.9878116250038147,-3.0660821829900136,-0.49549084134722104,4.719174714842212,-6.965082432762071,4.404792547575084,-3.042266014451275,53635,47882,56530,51034
1.8296039999999993,0.5644639134407043,-0.34604713320732117,0.7019323110580444,-0.032360002398490906,-0.31063157320022583,-0.9814000129699707,-3.070748307535941,-0.41194724492484,4.701034326761028,-6.955464626428208,4.342340139677996,-3.039809110613404,53635,47882,56530,51034
1.8320100000000021,0.5644639134407043,-0.34604713320732117,0.7019323110580444,-0.032360002398490906,-0.31063157320022583,-0.9814000129699707,-3.071540065328022,-0.3384423676524853,4.665050759376313,-6.955464626428208,4.342340139677996,-3.039809110613404,54223,47701,56155,51153
1.833512999999999,0.5640901327133179,-0.3492250144481659,0.6925700902938843,-0.04250233992934227,-0.3238014876842499,-0.8909900784492493,-3.0806627236420883,-0.3221811060364615,4.630631000183693,-5.656040319262092,3.449063513201561,-3.0963644540397754,54223,47701,56155,51153
1.836283000000003,0.5640901327133179,-0.3492250144481659,0.6925700902938843,-0.04250233992934227,-0.3238014876842499,-0.8909900784492493,-3.082836928356029,-0.3151634435375073,4.624869517481415,-5.656040319262092,3.449063513201561,-3.0963644540397754,54162,47682,56150,50999
1.837474000000002,0.5640901327133179,-0.3492250144481659,0.6925700902938843,-0.04250233992934227,-0.3238014876842499,-0.8909900784492493,-3.0548841232384483,-0.2783272151955334,4.612343072978119,-5.656040319262092,3.449063513201561,-3.0963644540397754,54162,47682,56150,50999
1.839911,0.5645620822906494,-0.3480629026889801,0.6938364505767822,-0.04021497070789337,-0.3170050382614136,-0.8840222358703613,-3.034901892947366,-0.24115196644679235,4.575493978239129,-5.646560592434128,3.3872333099346883,-3.0985985680785295,54286,47521,56257,51209
1.8414320000000006,0.5645620822906494,-0.3480629026889801,0.6938364505767822,-0.04021497070789337,-0.3170050382614136,-0.8840222358703613,-3.0436945856023714,-0.21428156986476074,4.543667072683809,-5.646560592434128,3.3872333099346883,-3.0985985680785295,54286,47521,56257,51209
1.843875,0.5641085505485535,-0.3512890040874481,0.6854528188705444,-0.050529591739177704,-0.32706233859062195,-0.7926689386367798,-3.0503183998656165,-0.16098467572014327,4.521527149277545,-4.375486993579974,2.505496577097231,-3.1019905091983864,54315,47904,56214,50958
1.8454279999999998,0.5641085505485535,-0.3512890040874481,0.6854528188705444,-0.050529591739177704,-0.32706233859062195,-0.7926689386367798,-3.0537043428755433,-0.08133257350637005,4.515776851851846,-4.375486993579974,2.505496577097231,-3.1019905091983864,54315,47904,56214,50958
1.8478470000000016,0.5641085505485535,-0.3512890040874481,0.6854528188705444,-0.050529591739177704,-0.32706233859062195,-0.7926689386367798,-3.045696750109893,-0.02140175132814902,4.527242292976855,-4.375486993579974,2.505496577097231,-3.1019905091983864,54262,47767,56361,51176
1.8493940000000002,0.5650904178619385,-0.3500925898551941,0.686258852481842,-0.045598700642585754,-0.31997042894363403,-0.7882630825042725,-3.015419537992891,0.05528938804843067,4.527364798386999,-4.363965155314463,2.4420057588218547,-3.0894108823914825,54262,47767,56361,51176
1.8517909999999975,0.5650904178619385,-0.3500925898551941,0.686258852481842,-0.045598700642585754,-0.31997042894363403,-0.7882630825042725,-2.973111495651456,0.20578645217205785,4.512689182884008,-4.363965155314463,2.4420057588218547,-3.0894108823914825,54659,47563,56081,51351
1.8533020000000033,0.5645831823348999,-0.3533327579498291,0.6788342595100403,-0.05582399293780327,-0.3269070088863373,-0.6966478824615479,-2.9394744395032104,0.3726070293021895,4.496353352757462,-3.1148066588564673,1.573631782359859,-3.0394353016468534,54659,47563,56081,51351
1.8560710000000036,0.5645831823348999,-0.3533327579498291,0.6788342595100403,-0.05582399293780327,-0.3269070088863373,-0.6966478824615479,-2.9380435230495108,0.48057041476102486,4.477132786538142,-3.1148066588564673,1.573631782359859,-3.0394353016468534,55089,46857,55346,51490
1.8572649999999995,0.5645831823348999,-0.3533327579498291,0.6788342595100403,-0.05582399293780327,-0.3269070088863373,-0.6966478824615479,-2.9337880579436733,0.502349912603261,4.45638276690479,-3.1148066588564673,1.573631782359859,-3.0394353016468534,55089,46857,55346,51490
1.8597050000000017,0.5653191804885864,-0.3515934944152832,0.6799622774124146,-0.05213305726647377,-0.3169138729572296,-0.6905452013015747,-2.904667456688093,0.4896354822165183,4.443592403137466,-3.106122942774897,1.4923582442754169,-3.037659201855373,55350,46220,55107,51865
1.8612189999999973,0.5653191804885864,-0.3515934944152832,0.6799622774124146,-0.05213305726647377,-0.3169138729572296,-0.6905452013015747,-2.859696519572688,0.5063097668280998,4.449005544369161,-3.106122942774897,1.4923582442754169,-3.037659201855373,55350,46220,55107,51865
1.8636719999999987,0.5647478103637695,-0.3547872006893158,0.673509418964386,-0.061959244310855865,-0.3207237124443054,-0.600016176700592,-2.821388278872443,0.5376701198499505,4.448121374887255,-1.8691431298319343,0.6609742800419187,-2.870528441282765,55478,46582,54855,51577
1.8652320000000036,0.5647478103637695,-0.3547872006893158,0.673509418964386,-0.061959244310855865,-0.3207237124443054,-0.600016176700592,-2.8248442630190387,0.527346675489881,4.421082566655789,-1.8691431298319343,0.6609742800419187,-2.870528441282765,55478,46582,54855,51577
1.867635000000002,0.5647478103637695,-0.3547872006893158,0.673509418964386,-0.061959244310855865,-0.3207237124443054,-0.600016176700592,-2.8410304234923225,0.4444519582670977,4.394742571894361,-1.8691431298319343,0.6609742800419187,-2.870528441282765,55402,46934,55200,51458
1.869184000000001,0.5653976798057556,-0.35333189368247986,0.6742854714393616,-0.058754630386829376,-0.312289834022522,-0.59586501121521,-2.816010823999355,0.35606730090468425,4.382315463299724,-1.8582565877043087,0.5930240402255652,-2.869779601188666,55402,46934,55200,51458
1.8715769999999976,0.5653976798057556,-0.35333189368247986,0.6742854714393616,-0.058754630386829376,-0.312289834022522,-0.59586501121521,-2.7498115635188194,0.3811256161019987,4.362887703147596,-1.8582565877043087,0.5930240402255652,-2.869779601188666,55238,47727,55764,51031
1.8730970000000016,0.5647627711296082,-0.35646456480026245,0.6687808632850647,-0.06808216124773026,-0.31316810846328735,-0.5050784349441528,-2.691928023542056,0.5194271667772851,4.334976975975239,-0.6351115810624465,-0.21174940970278416,-2.721989792924685,55238,47727,55764,51031
1.8758499999999985,0.5647627711296082,-0.35646456480026245,0.6687808632850647,-0.06808216124773026,-0.31316810846328735,-0.5050784349441528,-2.6583647369560053,0.6138023054062093,4.291876110577287,-0.6351115810624465,-0.21174940970278416,-2.721989792924685,55325,47534,55548,50807
1.877050000000003,0.5647627711296082,-0.35646456480026245,0.6687808632850647,-0.06808216124773026,-0.31316810846328735,-0.5050784349441528,-2.6110534138746386,0.6148053184517603,4.237389965203138,-0.6351115810624465,-0.21174940970278416,-2.721989792924685,55325,47534,55548,50807
1.8794879999999976,0.5654042959213257,-0.3551781177520752,0.669415295124054,-0.06496588885784149,-0.30575498938560486,-0.5017310976982117,-2.5335074892537115,0.6049765229746594,4.206872003323593,-0.6236993009413321,-0.2706769505843184,-2.72005631375882,55587,47135,55343,50921
1.8810199999999968,0.5654042959213257,-0.3551781177520752,0.669415295124054,-0.06496588885784149,-0.30575498938560486,-0.5017310976982117,-2.4422878303318813,0.6140112969727533,4.219252506599153,-0.6236993009413321,-0.2706769505843184,-2.72005631375882,55587,47135,55343,50921
1.8834530000000014,0.5646353363990784,-0.358536034822464,0.6644462943077087,-0.07464620471000671,-0.30355510115623474,-0.4017731547355652,-2.3493818578078134,0.6243085424855991,4.241040892741528,0.6825574720051482,-1.0919196120074814,-2.5367940577102384,55858,47223,54765,50681
1.8850089999999982,0.5646353363990784,-0.358536034822464,0.6644462943077087,-0.07464620471000671,-0.30355510115623474,-0.4017731547355652,-2.2852611945580845,0.6132313236684962,4.236400068225955,0.6825574720051482,-1.0919196120074814,-2.5367940577102384,55858,47223,54765,50681
1.8874309999999968,0.5646353363990784,-0.358536034822464,0.6644462943077087,-0.07464620471000671,-0.30355510115623474,-0.4017731547355652,-2.2526340090951966,0.5783183470419935,4.20471723968561,0.6825574720051482,-1.0919196120074814,-2.5367940577102384,56141,47358,54490,50381
1.8889749999999985,0.5653473138809204,-0.35668155550956726,0.6652587652206421,-0.07097800821065903,-0.2925650179386139,-0.39736267924308777,-2.2111547424849944,0.5258657248972015,4.178778583300456,0.6919999737398131,-1.1759714287809366,-2.536034710705617,56141,47358,54490,50381
1.8913759999999966,0.5653473138809204,-0.35668155550956726,0.6652587652206421,-0.07097800821065903,-0.2925650179386139,-0.39736267924308777,-2.190251457930908,0.44426024395812563,4.170934508625737,0.6919999737398131,-1.1759714287809366,-2.536034710705617,56248,47958,54628,49919
1.8928859999999985,0.5653473138809204,-0.35668155550956726,0.6652587652206421,-0.07097800821065903,-0.2925650179386139,-0.39736267924308777,-2.193328341096331,0.39023422624131493,4.145798262677023,0.6919999737398131,-1.1759714287809366,-2.536034710705617,56248,47958,54628,49919
1.895652000000002,0.5645959377288818,-0.3595879375934601,0.661733090877533,-0.0791776031255722,-0.2878551781177521,-0.30783092975616455,-2.182554389748361,0.38489492115084234,4.094285802976057,1.868625908293666,-1.8279485156394173,-2.392227825726376,55928,48259,55132,49414
1.8968459999999978,0.5645959377288818,-0.3595879375934601,0.661733090877533,-0.0791776031255722,-0.2878551781177521,-0.30783092975616455,-2.1496768671430058,0.4256541688708279,4.0395847405019385,1.868625908293666,-1.8279485156394173,-2.392227825726376,55928,48259,55132,49414
1.8992940000000016,0.5653250813484192,-0.35823506116867065,0.6623929738998413,-0.0755130797624588,-0.2798691689968109,-0.3043157756328583,-2.106130454894684,0.45811593874050816,4.002099682894637,1.8784581385363688,-1.8916163247920643,-2.386462857753878,55805,47731,55409,49836
1.9008009999999995,0.5653250813484192,-0.35823506116867065,0.6623929738998413,-0.0755130797624588,-0.2798691689968109,-0.3043157756328583,-2.075848981719938,0.4417697555752244,3.996715836434933,1.8784581385363688,-1.8916163247920643,-2.386462857753878,55805,47731,55409,49836
1.90325,0.564531147480011,-0.361003041267395,0.6597896218299866,-0.08324284106492996,-0.27292346954345703,-0.21643242239952087,-2.0920091763725934,0.3438971207762129,3.986840835112919,3.014405927353523,-2.5104783495466862,-2.292200145019802,55842,47731,55320,49914
1.9048190000000031,0.564531147480011,-0.361003041267395,0.6597896218299866,-0.08324284106492996,-0.27292346954345703,-0.21643242239952087,-2.136834971208589,0.17605746841020561,3.955185437131801,3.014405927353523,-2.5104783495466862,-2.292200145019802,55842,47731,55320,49914
1.9072280000000028,0.564531147480011,-0.361003041267395,0.6597896218299866,-0.08324284106492996,-0.27292346954345703,-0.21643242239952087,-2.1652158794714,0.021333514066999543,3.9445394506742097,3.014405927353523,-2.5104783495466862,-2.292200145019802,55306,47724,56010,49797
1.9087640000000028,0.5652930736541748,-0.3594356179237366,0.6604194045066833,-0.07950533926486969,-0.2639281451702118,-0.21315155923366547,-2.179574179330508,-0.05510821403171042,3.949533144034217,3.0249412401228137,-2.5790987042096516,-2.2877333388561714,55306,47724,56010,49797
1.911163999999997,0.5652930736541748,-0.3594356179237366,0.6604194045066833,-0.07950533926486969,-0.2639281451702118,-0.21315155923366547,-2.197157167795538,-0.05017648077893922,3.940187312820802,3.0249412401228137,-2.5790987042096516,-2.2877333388561714,55032,48032,56421,49461
1.9126730000000025,0.5652930736541748,-0.3594356179237366,0.6604194045066833,-0.07950533926486969,-0.2639281451702118,-0.21315155923366547,-2.203982849669411,-0.0033722961298603637,3.91924927401449,3.0249412401228137,-2.5790987042096516,-2.2877333388561714,55032,48032,56421,49461
1.9154389999999986,0.5644609928131104,-0.3620332181453705,0.6587226390838623,-0.08704517036676407,-0.2547984719276428,-0.1263146549463272,-2.1855111643486214,0.045619928667111335,3.8889102765601984,4.133496738579051,-3.19687881925884,-2.2981968354849234,54893,47623,56355,49020
1.9166359999999987,0.5644609928131104,-0.3620332181453705,0.6587226390838623,-0.08704517036676407,-0.2547984719276428,-0.1263146549463272,-2.1564508836917313,0.09393699869533563,3.856257258434737,4.133496738579051,-3.19687881925884,-2.2981968354849234,54893,47623,56355,49020
1.919076000000001,0.5652593970298767,-0.36045047640800476,0.6593872308731079,-0.08311210572719574,-0.24574919044971466,-0.1228582113981247,-2.1281055286294728,0.14995258083876048,3.826922272711405,4.14397499935152,-3.2661262877988326,-2.291708243264199,54974,46714,56224,49474
1.920591999999997,0.5652593970298767,-0.36045047640800476,0.6593872308731079,-0.08311210572719574,-0.24574919044971466,-0.1228582113981247,-2.1242375534622417,0.14318956647428832,3.798147616081426,4.14397499935152,-3.2661262877988326,-2.291708243264199,54974,46714,56224,49474
1.9230409999999973,0.5643913745880127,-0.362855464220047,0.6585884094238281,-0.09066039323806763,-0.23445327579975128,-0.03704293072223663,-2.1485122667983143,0.04963014992606628,3.7677276585299957,5.22428721968914,-3.885101508183385,-2.316714637607316,55334,46335,55681,49794
1.9245900000000038,0.5643913745880127,-0.362855464220047,0.6585884094238281,-0.09066039323806763,-0.23445327579975128,-0.03704293072223663,-2.162037263552336,-0.01113718051322435,3.728959756225603,5.22428721968914,-3.885101508183385,-2.316714637607316,55334,46335,55681,49794
1.9269979999999995,0.5643913745880127,-0.362855464220047,0.6585884094238281,-0.09066039323806763,-0.23445327579975128,-0.03704293072223663,-2.152567861664341,-0.02331019753243502,3.702595793014364,5.22428721968914,-3.885101508183385,-2.316714637607316,55423,46095,55593,49702
1.928548999999999,0.5652256011962891,-0.36136654019355774,0.6593227386474609,-0.08656957000494003,-0.22604134678840637,-0.033227041363716125,-2.125962083426123,0.006449645608548501,3.6939088278546346,5.234080652562689,-3.948949127975187,-2.307555512398196,55423,46095,55593,49702
1.930951000000001,0.5652256011962891,-0.36136654019355774,0.6593227386474609,-0.08656957000494003,-0.22604134678840637,-0.033227041363716125,-2.117099882266666,0.03958760248197285,3.6884245802218345,5.234080652562689,-3.948949127975187,-2.307555512398196,55567,46111,55542,49479
1.9324630000000034,0.5652256011962891,-0.36136654019355774,0.6593227386474609,-0.08656957000494003,-0.22604134678840637,-0.033227041363716125,-2.1394693701588956,0.007445910765657876,3.66015858736006,5.234080652562689,-3.948949127975187,-2.307555512398196,55567,46111,55542,49479
1.9352169999999969,0.5643227100372314,-0.3635634183883667,0.6594204306602478,-0.09422993659973145,-0.21254295110702515,0.052603837102651596,-2.168006872293803,-0.08032045577884225,3.6036654837884274,6.274234398817184,-4.560014793741662,-2.363902246044901,55301,46169,55796,48808
1.9364259999999995,0.5643227100372314,-0.3635634183883667,0.6594204306602478,-0.09422993659973145,-0.21254295110702515,0.052603837102651596,-2.160971067009923,-0.14251245776713567,3.5406401786950483,6.274234398817184,-4.560014793741662,-2.363902246044901,55301,46169,55796,48808
1.9388629999999976,0.565192461013794,-0.3622264564037323,0.659721851348877,-0.08996059745550156,-0.20495986938476562,0.05413997545838356,-2.115610509427039,-0.15512780191657058,3.499687419032355,6.2855897731039505,-4.617350974506333,-2.3528752835508904,54885,45970,56273,48891
1.9403770000000005,0.565192461013794,-0.3622264564037323,0.659721851348877,-0.08996059745550156,-0.20495986938476562,0.05413997545838356,-2.06980307341324,-0.16793376182102793,3.4826996470709575,6.2855897731039505,-4.617350974506333,-2.3528752835508904,54885,45970,56273,48891
1.9428240000000006,0.5642550587654114,-0.36420196294784546,0.6606902480125427,-0.09782474488019943,-0.18935711681842804,0.13935478031635284,-2.040123208328743,-0.20890376545177966,3.4737029562764516,7.278784209442997,-5.221351516733577,-2.4567831091045282,55012,46360,56109,48662
1.9443859999999986,0.5642550587654114,-0.36420196294784546,0.6606902480125427,-0.09782474488019943,-0.18935711681842804,0.13935478031635284,-2.0172423935072183,-0.2715541806874598,3.464979505809788,7.278784209442997,-5.221351516733577,-2.4567831091045282,55012,46360,56109,48662
1.946788999999997,0.5642550587654114,-0.36420196294784546,0.6606902480125427,-0.09782474488019943,-0.18935711681842804,0.13935478031635284,-1.9770285278889674,-0.29593332322777677,3.446696372294176,7.278784209442997,-5.221351516733577,-2.4567831091045282,54809,46423,56251,48117
1.9483400000000037,0.5651591420173645,-0.36253291368484497,0.6608512997627258,-0.09346755594015121,-0.18001742660999298,0.14013075828552246,-1.9304646209675314,-0.2744025146970836,3.4104827077912785,7.289506732152772,-5.288942453767781,-2.4484405427527784,54809,46423,56251,48117
1.950728000000003,0.5651591420173645,-0.36253291368484497,0.6608512997627258,-0.09346755594015121,-0.18001742660999298,0.14013075828552246,-1.8932887563627883,-0.27417121915641024,3.362106919222207,7.289506732152772,-5.288942453767781,-2.4484405427527784,54942,46390,56110,47818
1.9522520000000003,0.5651591420173645,-0.36253291368484497,0.6608512997627258,-0.09346755594015121,-0.18001742660999298,0.14013075828552246,-1.858696956963749,-0.2853463257883303,3.313273333261751,7.289506732152772,-5.288942453767781,-2.4484405427527784,54942,46390,56110,47818
1.9550199999999969,0.5641850829124451,-0.3642481565475464,0.6626795530319214,-0.10172515362501144,-0.1623193621635437,0.22533537447452545,-1.8133971194537193,-0.2465064515554784,3.2661383114445477,8.247621859921571,-5.838794444218635,-2.599107889157937,55082,46037,55661,47102
1.9562099999999991,0.5641850829124451,-0.3642481565475464,0.6626795530319214,-0.10172515362501144,-0.1623193621635437,0.22533537447452545,-1.7534064864224854,-0.20055585398833092,3.21626902213616,8.247621859921571,-5.838794444218635,-2.599107889157937,55082,46037,55661,47102
1.9586600000000034,0.5651260614395142,-0.36307573318481445,0.6633665561676025,-0.09709084779024124,-0.1556687355041504,0.2289234697818756,-1.7063902415898995,-0.1892063435945243,3.1808614964952295,8.257688969908454,-5.890098397830862,-2.5829089836676418,55234,45169,55287,47511
1.9601670000000013,0.5651260614395142,-0.36307573318481445,0.6633665561676025,-0.09709084779024124,-0.1556687355041504,0.2289234697818756,-1.696844007504456,-0.24180249347731464,3.150587213855427,8.257688969908454,-5.890098397830862,-2.5829089836676418,55234,45169,55287,47511
1.9626070000000035,0.5641137361526489,-0.3645382523536682,0.6660782098770142,-0.10573485493659973,-0.13620804250240326,0.31322550773620605,-1.7093355645974726,-0.32476560400584253,3.114067818459388,9.158765309611098,-6.380197820941176,-2.7239510158337508,55345,45501,55198,47470
1.964173999999999,0.5641137361526489,-0.3645382523536682,0.6660782098770142,-0.10573485493659973,-0.13620804250240326,0.31322550773620605,-1.6984392409974134,-0.3815437323931411,3.070969882538636,9.158765309611098,-6.380197820941176,-2.7239510158337508,55345,45501,55198,47470
1.9665809999999984,0.5641137361526489,-0.3645382523536682,0.6660782098770142,-0.10573485493659973,-0.13620804250240326,0.31322550773620605,-1.6805284174021946,-0.4039249714836807,3.032217959200784,9.158765309611098,-6.380197820941176,-2.7239510158337508,54910,45423,55550,47201
1.968129000000001,0.5645709037780762,-0.36321544647216797,0.666557788848877,-0.10377069562673569,-0.12883786857128143,0.3157080113887787,-1.668599186773348,-0.38852880445825544,3.000457898988826,9.168433110935352,-6.431314910812087,-2.7268857474259423,54910,45423,55550,47201
1.9705339999999996,0.5645709037780762,-0.36321544647216797,0.666557788848877,-0.10377069562673569,-0.12883786857128143,0.3157080113887787,-1.6439521635168828,-0.35967605062930974,2.9688826621565196,9.168433110935352,-6.431314910812087,-2.7268857474259423,54733,45411,55754,46967
1.972038999999997,0.5645709037780762,-0.36321544647216797,0.666557788848877,-0.10377069562673569,-0.12883786857128143,0.3157080113887787,-1.626805001364244,-0.40575080143752534,2.9348320170909843,9.168433110935352,-6.431314910812087,-2.7268857474259423,54733,45411,55754,46967
1.9748090000000011,0.5634901523590088,-0.3644026517868042,0.6701220273971558,-0.11279480159282684,-0.10804024338722229,0.39695489406585693,-1.6568936616760683,-0.5676545174050982,2.8994862767873437,10.016239515718503,-6.888494965506401,-2.9107023032559014,54346,45291,55882,45906
1.9760020000000005,0.5634901523590088,-0.3644026517868042,0.6701220273971558,-0.11279480159282684,-0.10804024338722229,0.39695489406585693,-1.7262797938750472,-0.7512291408214592,2.870253290133762,10.016239515718503,-6.888494965506401,-2.9107023032559014,54346,45291,55882,45906
1.9784340000000011,0.5642717480659485,-0.3631507456302643,0.6700584292411804,-0.10908243805170059,-0.10109042376279831,0.3965737223625183,-1.7611907731307326,-0.8404088849273158,2.8543520878971167,10.026193937284557,-6.937966708736162,-2.9020144871094398,53123,45312,56891,45463
1.9799550000000017,0.5642717480659485,-0.3631507456302643,0.6700584292411804,-0.10908243805170059,-0.10109042376279831,0.3965737223625183,-1.7309828032020727,-0.7802273698249504,2.849184223801818,10.026193937284557,-6.937966708736162,-2.9020144871094398,53123,45312,56891,45463
1.9823930000000036,0.5631356239318848,-0.3640536963939667,0.6744208335876465,-0.11869252473115921,-0.07896292209625244,0.47570478916168213,-1.6718991096800653,-0.6634395668046239,2.829148996605043,10.82764165728987,-7.3833005069899045,-3.1821264529532396,53128,45214,56694,45627
1.9839639999999998,0.5631356239318848,-0.3640536963939667,0.6744208335876465,-0.11869252473115921,-0.07896292209625244,0.47570478916168213,-1.6429631986460818,-0.6209560887263801,2.785794598271316,10.82764165728987,-7.3833005069899045,-3.1821264529532396,53128,45214,56694,45627
1.9863859999999987,0.5631356239318848,-0.3640536963939667,0.6744208335876465,-0.11869252473115921,-0.07896292209625244,0.47570478916168213,-1.6449600368314232,-0.6493252125013674,2.739924045339682,10.82764165728987,-7.3833005069899045,-3.1821264529532396,53117,44265,56384,45535
1.9879230000000025,0.5635811686515808,-0.3624633848667145,0.6747221946716309,-0.11682174354791641,-0.07023525983095169,0.4772448241710663,-1.6807643734747755,-0.6958254698727504,2.7034667015970424,10.836046581185247,-7.441700103433681,-3.186803330273248,53117,44265,56384,45535
1.9903170000000028,0.5635811686515808,-0.3624633848667145,0.6747221946716309,-0.11682174354791641,-0.07023525983095169,0.4772448241710663,-1.7362808958746763,-0.7395417252195919,2.6744006951438086,10.836046581185247,-7.441700103433681,-3.186803330273248,53038,43767,56361,45715
1.9918329999999986,0.5635811686515808,-0.3624633848667145,0.6747221946716309,-0.11682174354791641,-0.07023525983095169,0.4772448241710663,-1.79199262798248,-0.7695230601394859,2.6422568734187704,10.836046581185247,-7.441700103433681,-3.186803330273248,53038,43767,56361,45715
1.9945950000000012,0.5623636245727539,-0.36305102705955505,0.679882287979126,-0.12723180651664734,-0.04678463935852051,0.5545548796653748,-1.845730957722535,-0.815216113384466,2.605278615366911,11.597674722556608,-7.877082285243197,-3.471956680021368,52726,42677,56183,45368
1.9957909999999974,0.5623636245727539,-0.36305102705955505,0.679882287979126,-0.12723180651664734,-0.04678463935852051,0.5545548796653748,-1.9133278451431441,-0.8871281872983579,2.5789756385446343,11.597674722556608,-7.877082285243197,-3.471956680021368,52726,42677,56183,45368
1.9982450000000027,0.5632113218307495,-0.36146098375320435,0.6799436211585999,-0.1231536865234375,-0.0379314199090004,0.554830014705658,-1.9943983303087367,-0.9560033920422052,2.5583172316527807,11.604330225873367,-7.9401709590591505,-3.4617766736984525,51797,42059,56716,45493
1.9997479999999996,0.5632113218307495,-0.36146098375320435,0.6799436211585999,-0.1231536865234375,-0.0379314199090004,0.554830014705658,-2.067273336693774,-0.9566778375882677,2.52620616680915,11.604330225873367,-7.9401709590591505,-3.4617766736984525,51797,42059,56716,45493
2.0021860000000014,0.5619271397590637,-0.36172014474868774,0.6858629584312439,-0.1343051642179489,-0.013338481076061726,0.6287837028503418,-2.0983244634235527,-0.9824560385177442,2.4962711708922236,12.313062242192578,-8.427560240099186,-3.8222117080437283,51010,42054,57253,45768
2.003743999999999,0.5619271397590637,-0.36172014474868774,0.6858629584312439,-0.1343051642179489,-0.013338481076061726,0.6287837028503418,-2.1201975380885916,-1.0233936847412515,2.4745469669321203,12.313062242192578,-8.427560240099186,-3.8222117080437283,51010,42054,57253,45768
2.006154000000002,0.5619271397590637,-0.36172014474868774,0.6858629584312439,-0.1343051642179489,-0.013338481076061726,0.6287837028503418,-2.2006741383310966,-1.0183326799846921,2.441071830978151,12.313062242192578,-8.427560240099186,-3.8222117080437283,49798,41489,57662,45527
2.007711000000003,0.5624812841415405,-0.36030328273773193,0.68593430519104,-0.13182546198368073,-0.0055420249700546265,0.629118025302887,-2.3207789750681442,-1.0428774378552985,2.4090782115385934,12.320732933326303,-8.480868916343013,-3.8209672284094207,49798,41489,57662,45527
2.0101100000000005,0.5624812841415405,-0.36030328273773193,0.68593430519104,-0.13182546198368073,-0.0055420249700546265,0.629118025302887,-2.380957893588447,-1.1528511437524938,2.396811957873797,12.320732933326303,-8.480868916343013,-3.8209672284094207,49182,40784,57780,45729
2.011618000000002,0.5624812841415405,-0.36030328273773193,0.68593430519104,-0.13182546198368073,-0.0055420249700546265,0.629118025302887,-2.3730925136250067,-1.2575806194101324,2.3779557120916004,12.320732933326303,-8.480868916343013,-3.8209672284094207,49182,40784,57780,45729
2.0143799999999974,0.5611054301261902,-0.3602314889431,0.692588210105896,-0.14405594766139984,0.020543724298477173,0.7013646364212036,-2.347556527196673,-1.2571425294108143,2.339132149720425,12.981733586101658,-9.038291019351076,-4.253785423466894,48514,40320,57845,44359
2.015576000000001,0.5611054301261902,-0.3602314889431,0.692588210105896,-0.14405594766139984,0.020543724298477173,0.7013646364212036,-2.3210655312014365,-1.1981556417944312,2.3057185327876373,12.981733586101658,-9.038291019351076,-4.253785423466894,48514,40320,57845,44359
2.0180230000000012,0.5620877146720886,-0.35906895995140076,0.6928025484085083,-0.1392013281583786,0.026983316987752914,0.7024552226066589,-2.298821211880441,-1.146492180859657,2.2855725180895146,12.989722517368918,-9.085288343976282,-4.233951950551606,48326,39075,57420,44461
2.0195350000000034,0.5620877146720886,-0.35906895995140076,0.6928025484085083,-0.1392013281583786,0.026983316987752914,0.7024552226066589,-2.2581307735851204,-1.1291203810690702,2.2651053261639285,12.989722517368918,-9.085288343976282,-4.233951950551606,48326,39075,57420,44461
2.0219789999999995,0.5606318712234497,-0.3586629629135132,0.7001880407333374,-0.15274536609649658,0.05486902967095375,0.7743030190467834,-2.1980064498671643,-1.1055151198520166,2.2368055111563105,13.60813022705145,-9.654992192745514,-4.721198081125967,49378,39329,56809,44508
2.0235420000000013,0.5606318712234497,-0.3586629629135132,0.7001880407333374,-0.15274536609649658,0.05486902967095375,0.7743030190467834,-2.135185675545503,-1.0795793263650346,2.225557650292361,13.60813022705145,-9.654992192745514,-4.721198081125967,49378,39329,56809,44508
2.025955999999998,0.5606318712234497,-0.3586629629135132,0.7001880407333374,-0.15274536609649658,0.05486902967095375,0.7743030190467834,-2.0650309550559274,-1.0587517421649337,2.2208268109319445,13.60813022705145,-9.654992192745514,-4.721198081125967,49384,38439,56371,44320
2.0274979999999996,0.5613395571708679,-0.35727599263191223,0.7006105184555054,-0.14943881332874298,0.06248588114976883,0.7764807343482971,-1.9448827087931115,-1.0417898694451373,2.2011495125856757,13.615110555912771,-9.707273159098857,-4.712584395791088,49384,38439,56371,44320
2.029889000000003,0.5613395571708679,-0.35727599263191223,0.7006105184555054,-0.14943881332874298,0.06248588114976883,0.7764807343482971,-1.7769789241791036,-1.002129208964323,2.180042229892089,13.615110555912771,-9.707273159098857,-4.712584395791088,50352,38568,55634,43685
2.0314089999999996,0.5613395571708679,-0.35727599263191223,0.7006105184555054,-0.14943881332874298,0.06248588114976883,0.7764807343482971,-1.6033160537077997,-0.9457411005186666,2.1577130888903744,13.615110555912771,-9.707273159098857,-4.712584395791088,50352,38568,55634,43685
2.0341770000000032,0.5597740411758423,-0.3565056324005127,0.7087353467941284,-0.1643797755241394,0.09213172644376755,0.8481655120849609,-1.4217221563521851,-0.8805015767159682,2.127552523229118,14.206925134274476,-10.19717865186411,-5.145213124684932,51149,38072,54398,42263
2.0353729999999994,0.5597740411758423,-0.3565056324005127,0.7087353467941284,-0.1643797755241394,0.09213172644376755,0.8481655120849609,-1.2539525950571173,-0.8237281088605772,2.0895339012974192,14.206925134274476,-10.19717865186411,-5.145213124684932,51149,38072,54398,42263
2.0378110000000014,0.5604079961776733,-0.35520294308662415,0.7088732123374939,-0.16144651174545288,0.09904180467128754,0.8488671183586121,-1.1094525369446715,-0.7928024835971683,2.0499718443559654,14.21748087380204,-10.2421679803032,-5.13818826031537,51507,37944,53533,41183
2.0393269999999974,0.5604079961776733,-0.35520294308662415,0.7088732123374939,-0.16144651174545288,0.09904180467128754,0.8488671183586121,-0.9661628855476667,-0.7705839303597191,2.0185934151282154,14.21748087380204,-10.2421679803032,-5.13818826031537,51507,37944,53533,41183
2.0417580000000015,0.5587169528007507,-0.3540611267089844,0.7177093029022217,-0.17733366787433624,0.12959930300712585,0.9181275963783264,-0.8152292960318619,-0.7340391017752702,2.001860374525084,14.788791683226467,-10.53507568616652,-5.462334673081637,52252,38874,52631,40623
2.0433329999999987,0.5587169528007507,-0.3540611267089844,0.7177093029022217,-0.17733366787433624,0.12959930300712585,0.9181275963783264,-0.6783251725595673,-0.686424577803798,1.9689005602420455,14.788791683226467,-10.53507568616652,-5.462334673081637,52252,38874,52631,40623
2.0457379999999974,0.5587169528007507,-0.3540611267089844,0.7177093029022217,-0.17733366787433624,0.12959930300712585,0.9181275963783264,-0.5476764483032189,-0.6303190973288262,1.8938470880853235,14.788791683226467,-10.53507568616652,-5.462334673081637,51958,38303,52003,39911
2.047292999999998,0.5588595867156982,-0.35246923565864563,0.7178608775138855,-0.17711903154850006,0.1380453109741211,0.9189013242721558,-0.39010096831827007,-0.5496223868222262,1.8024547231668018,14.79729835836657,-10.58738253637878,-5.474947776207116,51958,38303,52003,39911
2.049680999999997,0.5588595867156982,-0.35246923565864563,0.7178608775138855,-0.17711903154850006,0.1380453109741211,0.9189013242721558,-0.25210749544683536,-0.4776122752907057,1.734777674597381,14.79729835836657,-10.58738253637878,-5.474947776207116,52050,37612,51248,39709
2.051203999999998,0.5588595867156982,-0.35246923565864563,0.7178608775138855,-0.17711903154850006,0.1380453109741211,0.9189013242721558,-0.15302360504978535,-0.43350982829628915,1.6834793330480569,14.79729835836657,-10.58738253637878,-5.474947776207116,52050,37612,51248,39709
2.0539590000000025,0.557007908821106,-0.3509344458580017,0.7273850440979004,-0.193644717335701,0.1689498871564865,0.9858209490776062,-0.05749834285340769,-0.38372412895661623,1.6151149226012866,15.325251856933992,-10.691003898987463,-5.685036343111348,51908,36331,50131,38700
2.0551549999999987,0.557007908821106,-0.3509344458580017,0.7273850440979004,-0.193644717335701,0.1689498871564865,0.9858209490776062,0.019892581630887748,-0.3561068155573583,1.5320352155512837,15.325251856933992,-10.691003898987463,-5.685036343111348,51908,36331,50131,38700
2.057601999999999,0.5575199127197266,-0.3499288856983185,0.7271848320960999,-0.19137658178806305,0.17424991726875305,0.9847522377967834,0.08222559799890088,-0.3222204542415674,1.4580025330403892,15.333076607254657,-10.72599229384324,-5.680834637734564,51236,34958,49590,38997
2.059118000000002,0.5575199127197266,-0.3499288856983185,0.7271848320960999,-0.19137658178806305,0.17424991726875305,0.9847522377967834,0.16347752765851195,-0.2601393063336485,1.4067373478466363,15.333076607254657,-10.72599229384324,-5.680834637734564,51236,34958,49590,38997
2.061557999999997,0.555524468421936,-0.3480335772037506,0.7373484969139099,-0.2079697549343109,0.20470131933689117,1.0479727983474731,0.22856277121031066,-0.194165848624038,1.357677260035469,15.77678691542207,-10.695540165734576,-5.777073040913625,51418,34736,48693,39568
2.063122000000003,0.555524468421936,-0.3480335772037506,0.7373484969139099,-0.2079697549343109,0.20470131933689117,1.0479727983474731,0.24985020010688422,-0.17719848313449327,1.2939980157364208,15.77678691542207,-10.695540165734576,-5.777073040913625,51418,34736,48693,39568
2.0655219999999974,0.555524468421936,-0.3480335772037506,0.7373484969139099,-0.2079697549343109,0.20470131933689117,1.0479727983474731,0.2579028002949568,-0.1751789082113453,1.2282684037141207,15.77678691542207,-10.695540165734576,-5.777073040913625,50389,33745,48566,39651
2.067082999999999,0.5562881827354431,-0.34697702527046204,0.7371673583984375,-0.20432747900485992,0.21020877361297607,1.0470080375671387,0.2957679076345692,-0.13295331567278365,1.1571462899585736,15.783521692395892,-10.732660510730485,-5.763128142236212,50389,33745,48566,39651
2.069464,0.5562881827354431,-0.34697702527046204,0.7371673583984375,-0.20432747900485992,0.21020877361297607,1.0470080375671387,0.32299100661346825,-0.10606646574864241,1.0848578448036263,15.783521692395892,-10.732660510730485,-5.763128142236212,49693,33103,48582,39716
2.070991000000002,0.5562881827354431,-0.34697702527046204,0.7371673583984375,-0.20432747900485992,0.21020877361297607,1.0470080375671387,0.3128311469233568,-0.130626994526329,1.0247676095476235,15.783521692395892,-10.732660510730485,-5.763128142236212,49693,33103,48582,39716
2.0737620000000025,0.554164469242096,-0.3447265326976776,0.7479298114776611,-0.22055749595165253,0.23973660171031952,1.1055272817611694,0.2970730230162762,-0.15966867466748064,0.9701664156143828,16.142860971789666,-10.645527336109833,-5.785798969201685,48949,32159,48259,38819
2.0749490000000006,0.554164469242096,-0.3447265326976776,0.7479298114776611,-0.22055749595165253,0.23973660171031952,1.1055272817611694,0.29551956786291933,-0.18060443314210922,0.93001946191852,16.142860971789666,-10.645527336109833,-5.785798969201685,48949,32159,48259,38819
2.0773850000000023,0.5545952916145325,-0.3433103859424591,0.7479667663574219,-0.21870627999305725,0.24706193804740906,1.1057217121124268,0.3238587310756433,-0.20874685532930357,0.8942032076292896,16.150729398803225,-10.691232029059156,-5.784316895884026,47558,31597,48556,38738
2.0789040000000023,0.5545952916145325,-0.3433103859424591,0.7479667663574219,-0.21870627999305725,0.24706193804740906,1.1057217121124268,0.37763724125864473,-0.2084686881534448,0.8302940659491403,16.150729398803225,-10.691232029059156,-5.784316895884026,47558,31597,48556,38738
2.0813369999999995,0.5523306727409363,-0.3406977355480194,0.7592858672142029,-0.23433543741703033,0.27532947063446045,1.1581408977508545,0.4287087813516352,-0.20087664838638777,0.755919034080116,16.427602657060397,-10.588961235631636,-5.808081037359994,47444,31872,48035,38797
2.0829060000000026,0.5523306727409363,-0.3406977355480194,0.7592858672142029,-0.23433543741703033,0.27532947063446045,1.1581408977508545,0.4642429735919126,-0.21883076499407728,0.6946763824414085,16.427602657060397,-10.588961235631636,-5.808081037359994,47444,31872,48035,38797
2.085317999999999,0.5523306727409363,-0.3406977355480194,0.7592858672142029,-0.23433543741703033,0.27532947063446045,1.1581408977508545,0.5127133376691954,-0.25678134315992446,0.6545504011391301,16.427602657060397,-10.588961235631636,-5.808081037359994,46549,31603,47367,38291
2.0868700000000024,0.5526750087738037,-0.3398171663284302,0.7591374516487122,-0.23292385041713715,0.2797410488128662,1.1573755741119385,0.5763665828581016,-0.3253601547192027,0.6261543128581057,16.43543384645233,-10.615811802923284,-5.807027793510997,46549,31603,47367,38291
2.0892569999999977,0.5526750087738037,-0.3398171663284302,0.7591374516487122,-0.23292385041713715,0.2797410488128662,1.1573755741119385,0.6498415328577065,-0.3914421029537204,0.5855601478361915,16.43543384645233,-10.615811802923284,-5.807027793510997,46013,31952,47053,37298
2.090783000000003,0.5526750087738037,-0.3398171663284302,0.7591374516487122,-0.23292385041713715,0.2797410488128662,1.1573755741119385,0.7572958883636869,-0.44409133296598735,0.5450648193802327,16.43543384645233,-10.615811802923284,-5.807027793510997,46013,31952,47053,37298
2.093544000000002,0.5502710938453674,-0.3368845283985138,0.7709422707557678,-0.247958242893219,0.3066176176071167,1.203662633895874,0.8605829293959113,-0.5200334686889553,0.5018976079816246,16.64316035954431,-10.446528123892987,-5.8413482097145595,45872,32029,45960,35177
2.094735999999997,0.5502710938453674,-0.3368845283985138,0.7709422707557678,-0.247958242893219,0.3066176176071167,1.203662633895874,0.9501504297564835,-0.6307583857506347,0.43591383052279004,16.64316035954431,-10.446528123892987,-5.8413482097145595,45872,32029,45960,35177
2.097173999999999,0.5506460666656494,-0.33590713143348694,0.7709726095199585,-0.24642150104045868,0.3115086555480957,1.2038319110870361,1.0422372139292433,-0.6888119019839722,0.36653741886178987,16.650482830995927,-10.47574379006121,-5.839340260029382,44926,32810,45560,33575
2.0986949999999998,0.5506460666656494,-0.33590713143348694,0.7709726095199585,-0.24642150104045868,0.3115086555480957,1.2038319110870361,1.1294657930624534,-0.6925089022092202,0.3163479843008609,16.650482830995927,-10.47574379006121,-5.839340260029382,44926,32810,45560,33575
2.101127999999997,0.5481088161468506,-0.3326621651649475,0.7832228541374207,-0.2611599564552307,0.33722934126853943,1.246355652809143,1.207441685041374,-0.7502164072379293,0.26369479283647246,16.806592525529876,-10.164382828145039,-5.92538299021977,44920,33450,44787,33275
2.102705999999998,0.5481088161468506,-0.3326621651649475,0.7832228541374207,-0.2611599564552307,0.33722934126853943,1.246355652809143,1.2842596345783281,-0.8684160851101613,0.20328755818696606,16.806592525529876,-10.164382828145039,-5.92538299021977,44920,33450,44787,33275
2.105105000000003,0.5485683679580688,-0.33180123567581177,0.783107340335846,-0.2591656744480133,0.34141188859939575,1.2457735538482666,1.3626907939455977,-0.9824357319144323,0.14378752936279518,16.813979112292213,-10.189315822980802,-5.919742111708788,43478,33663,44700,32230
2.1066600000000033,0.5485683679580688,-0.33180123567581177,0.783107340335846,-0.2591656744480133,0.34141188859939575,1.2457735538482666,1.4461675783141315,-1.07873969825236,0.08163047304143063,16.813979112292213,-10.189315822980802,-5.919742111708788,43478,33663,44700,32230
2.1090469999999986,0.5485683679580688,-0.33180123567581177,0.783107340335846,-0.2591656744480133,0.34141188859939575,1.2457735538482666,1.5233409266985567,-1.164374508631212,0.03318254401573716,16.813979112292213,-10.189315822980802,-5.919742111708788,42313,33631,44499,31356
2.1105720000000003,0.5485683679580688,-0.33180123567581177,0.783107340335846,-0.2591656744480133,0.34141188859939575,1.2457735538482666,1.6348440194307572,-1.2215344677398008,-0.006294819721714572,16.813979112292213,-10.189315822980802,-5.919742111708788,42313,33631,44499,31356
2.1133210000000036,0.5459058880805969,-0.32826632261276245,0.7957466244697571,-0.27346643805503845,0.3652687966823578,1.2822827100753784,1.7620561673269537,-1.23696482309572,-0.03773726312372102,16.903548480033944,-9.731977431324006,-6.071503823070588,41686,33337,43305,29559
2.114527000000002,0.5459058880805969,-0.32826632261276245,0.7957466244697571,-0.27346643805503845,0.3652687966823578,1.2822827100753784,1.8552058190907643,-1.222064303638672,-0.07450909706277468,16.903548480033944,-9.731977431324006,-6.071503823070588,41686,33337,43305,29559
2.1169579999999986,0.5464707612991333,-0.32761114835739136,0.7958785891532898,-0.2709241211414337,0.36837509274482727,1.2829769849777222,1.9118166343825787,-1.2095458486186457,-0.12349907715824555,16.911474023223434,-9.749447021997158,-6.060496200283428,41192,32807,41422,28945
2.118485999999997,0.5464707612991333,-0.32761114835739136,0.7958785891532898,-0.2709241211414337,0.36837509274482727,1.2829769849777222,1.9585037125044307,-1.1979730821017063,-0.17551633072145834,16.911474023223434,-9.749447021997158,-6.060496200283428,41192,32807,41422,28945
2.120917999999998,0.5436928272247314,-0.32381781935691833,0.8088556528091431,-0.284784734249115,0.3899821639060974,1.3126962184906006,2.0190564056837257,-1.1744314038556785,-0.2207019519102374,16.9528246992967,-9.143055969004415,-6.2420633496681415,41666,32238,39763,29390
2.1224820000000038,0.5436928272247314,-0.32381781935691833,0.8088556528091431,-0.284784734249115,0.3899821639060974,1.3126962184906006,2.0867516969066133,-1.1456567472256993,-0.25156372788651166,16.9528246992967,-9.143055969004415,-6.2420633496681415,41666,32238,39763,29390
2.124894999999997,0.5436928272247314,-0.32381781935691833,0.8088556528091431,-0.284784734249115,0.3899821639060974,1.3126962184906006,2.126893657175432,-1.1292846981083282,-0.295903395955027,16.9528246992967,-9.143055969004415,-6.2420633496681415,41524,31337,38080,29935
2.1264530000000015,0.5443689227104187,-0.32287684082984924,0.8084111213684082,-0.28163066506385803,0.39447832107543945,1.310415506362915,2.127966245304462,-1.0948980952712795,-0.3449607540260769,16.959202022498232,-9.171935332773893,-6.229009164777459,41524,31337,38080,29935
2.1288369999999994,0.5443689227104187,-0.32287684082984924,0.8084111213684082,-0.28163066506385803,0.39447832107543945,1.310415506362915,2.1238953372621667,-1.0698147130702047,-0.37335717520223755,16.959202022498232,-9.171935332773893,-6.229009164777459,41243,30054,37248,30594
2.130358999999997,0.5443689227104187,-0.32287684082984924,0.8084111213684082,-0.28163066506385803,0.39447832107543945,1.310415506362915,2.1346240148716054,-1.0714558195129387,-0.3914079146232265,16.959202022498232,-9.171935332773893,-6.229009164777459,41243,30054,37248,30594
2.133116000000002,0.5414851307868958,-0.31883347034454346,0.8216354250907898,-0.2951892614364624,0.4139346778392792,1.3347361087799072,2.1637498092913114,-1.0811828822363987,-0.41895475412213823,16.94792586435801,-8.500594143653181,-6.3621094746632,40793,29668,36891,29884
2.1343159999999988,0.5414851307868958,-0.31883347034454346,0.8216354250907898,-0.2951892614364624,0.4139346778392792,1.3347361087799072,2.175396345370446,-1.0705182536511764,-0.4449677459912188,16.94792586435801,-8.500594143653181,-6.3621094746632,40793,29668,36891,29884
2.1367520000000004,0.5422687530517578,-0.3178844153881073,0.8213052749633789,-0.2915305197238922,0.4184589087963104,1.3330271244049072,2.1700942579562073,-1.0317327079045622,-0.46662021104945817,16.951709518394395,-8.529569084113175,-6.345606391210265,39540,29224,36492,29820
2.138273999999998,0.5422687530517578,-0.3178844153881073,0.8213052749633789,-0.2915305197238922,0.4184589087963104,1.3330271244049072,2.1546540489042547,-0.9868382035124423,-0.5012689022272843,16.951709518394395,-8.529569084113175,-6.345606391210265,39540,29224,36492,29820
2.140709999999999,0.5392879843711853,-0.31361252069473267,0.8347271680831909,-0.3046393394470215,0.435731440782547,1.3516323566436768,2.1223471085624492,-0.9699155458396973,-0.5225595768514363,16.90072401538238,-7.845062927317703,-6.453377184038993,39310,28906,35575,30168
2.142283000000003,0.5392879843711853,-0.31361252069473267,0.8347271680831909,-0.3046393394470215,0.435731440782547,1.3516323566436768,2.0887338877059594,-1.028799302542867,-0.5222669620266639,16.90072401538238,-7.845062927317703,-6.453377184038993,39310,28906,35575,30168
2.1446900000000024,0.5392879843711853,-0.31361252069473267,0.8347271680831909,-0.3046393394470215,0.435731440782547,1.3516323566436768,2.0577165831220245,-1.107843321855991,-0.5212475705404088,16.90072401538238,-7.845062927317703,-6.453377184038993,37756,28862,35498,30073
2.146239999999998,0.5396543741226196,-0.3127787709236145,0.8343494534492493,-0.3031351566314697,0.43959560990333557,1.3496989011764526,2.030115714742498,-1.1355565756335193,-0.5367369814935004,16.907083210221902,-7.86814196889048,-6.450535620712684,37756,28862,35498,30073
2.1486259999999966,0.5396543741226196,-0.3127787709236145,0.8343494534492493,-0.3031351566314697,0.43959560990333557,1.3496989011764526,1.99672753099812,-1.12220934488226,-0.5594604367841152,16.907083210221902,-7.86814196889048,-6.450535620712684,36781,28406,35400,29745
2.1501489999999976,0.5396543741226196,-0.3127787709236145,0.8343494534492493,-0.3031351566314697,0.43959560990333557,1.3496989011764526,1.9328542754136595,-1.132677831653198,-0.5841226400587939,16.907083210221902,-7.86814196889048,-6.450535620712684,36781,28406,35400,29745
2.1528960000000006,0.5365607142448425,-0.30830734968185425,0.8479020595550537,-0.3155982792377472,0.4545966386795044,1.361063838005066,1.876171821088522,-1.167597199866317,-0.6000251738759841,16.828791849518154,-7.210603780311139,-6.573037948711954,36084,27897,35124,29217
2.1541039999999994,0.5365607142448425,-0.30830734968185425,0.8479020595550537,-0.3155982792377472,0.4545966386795044,1.361063838005066,1.8542786395572532,-1.2218552454931009,-0.6153652480709495,16.828791849518154,-7.210603780311139,-6.573037948711954,36084,27897,35124,29217
2.156533000000003,0.5367851257324219,-0.3076317608356476,0.8479535579681396,-0.31484508514404297,0.4576786160469055,1.361380934715271,1.8314525526961296,-1.2830450999631975,-0.6389809621952817,16.834044289768357,-7.226363216152475,-6.573254647393079,35069,27788,35048,29050
2.1580639999999987,0.5367851257324219,-0.3076317608356476,0.8479535579681396,-0.31484508514404297,0.4576786160469055,1.361380934715271,1.7785876066355661,-1.3531232545714336,-0.6551835011092693,16.834044289768357,-7.226363216152475,-6.573254647393079,35069,27788,35048,29050
2.1604910000000017,0.5335775017738342,-0.3029903769493103,0.8615863919258118,-0.3266599476337433,0.470593124628067,1.36537766456604,1.6979197914267934,-1.4123659388105188,-0.6556834430249043,16.72809101698595,-6.6118303238296265,-6.757211280118551,34440,27364,35082,28949
2.1620599999999977,0.5335775017738342,-0.3029903769493103,0.8615863919258118,-0.3266599476337433,0.470593124628067,1.36537766456604,1.6218726938673629,-1.4691786217129612,-0.6511644581292034,16.72809101698595,-6.6118303238296265,-6.757211280118551,34440,27364,35082,28949
2.1644760000000023,0.5335775017738342,-0.3029903769493103,0.8615863919258118,-0.3266599476337433,0.470593124628067,1.36537766456604,1.5859041733428072,-1.5383022993865128,-0.6596290493379112,16.72809101698595,-6.6118303238296265,-6.757211280118551,33135,27452,35334,29056
2.1660250000000016,0.5337929725646973,-0.3024800419807434,0.86128169298172,-0.3259665369987488,0.4727639853954315,1.3638075590133667,1.5786120388040066,-1.6020786159072944,-0.6732886688850367,16.73466685737085,-6.6229737534181385,-6.758716570347713,33135,27452,35334,29056
2.1684250000000027,0.5337929725646973,-0.3024800419807434,0.86128169298172,-0.3259665369987488,0.4727639853954315,1.3638075590133667,1.5694277283107048,-1.598001049962274,-0.6825133262688531,16.73466685737085,-6.6229737534181385,-6.758716570347713,32474,27091,35324,28742
2.1699349999999975,0.5337929725646973,-0.3024800419807434,0.86128169298172,-0.3259665369987488,0.4727639853954315,1.3638075590133667,1.5432969248529018,-1.5639650522827344,-0.6809733533685148,16.73466685737085,-6.6229737534181385,-6.758716570347713,32474,27091,35324,28742
2.1727019999999975,0.5304765701293945,-0.29769715666770935,0.874904990196228,-0.3372674882411957,0.4838694930076599,1.360992670059204,1.4995523734194784,-1.5567010140934343,-0.6777799569054008,16.61294153529255,-6.050752693141906,-7.042875315008218,32397,26665,34588,28387
2.173896999999997,0.5304765701293945,-0.29769715666770935,0.874904990196228,-0.3372674882411957,0.4838694930076599,1.360992670059204,1.480589601193678,-1.5838150566256946,-0.6691135646650922,16.61294153529255,-6.050752693141906,-7.042875315008218,32397,26665,34588,28387
2.176330000000002,0.5307449102401733,-0.2973394989967346,0.8744342923164368,-0.3362779915332794,0.4852290451526642,1.3585172891616821,1.471746841110179,-1.6460090559848055,-0.6762980409168262,16.61942418743613,-6.057355777027721,-7.042345971383197,32362,26652,33695,28437
2.177851000000002,0.5307449102401733,-0.2973394989967346,0.8744342923164368,-0.3362779915332794,0.4852290451526642,1.3585172891616821,1.4612541195733213,-1.7076975873690194,-0.6976024641101058,16.61942418743613,-6.057355777027721,-7.042345971383197,32362,26652,33695,28437
2.1802880000000004,0.527326226234436,-0.29243943095207214,0.8879791498184204,-0.3473823666572571,0.494887113571167,1.3505610227584839,1.4550807790084632,-1.7189511740293126,-0.7060958840376138,16.493198895904246,-5.512719249406603,-7.362304764789107,32435,26315,33218,28228
2.181872000000003,0.527326226234436,-0.29243943095207214,0.8879791498184204,-0.3473823666572571,0.494887113571167,1.3505610227584839,1.4621871580612307,-1.6930316924040074,-0.6861280348164177,16.493198895904246,-5.512719249406603,-7.362304764789107,32435,26315,33218,28228
2.184254999999997,0.527326226234436,-0.29243943095207214,0.8879791498184204,-0.3473823666572571,0.494887113571167,1.3505610227584839,1.4669018852970523,-1.665381688702369,-0.6839960412057547,16.493198895904246,-5.512719249406603,-7.362304764789107,32231,26548,32688,28088
2.185819000000003,0.5276721119880676,-0.2916965186595917,0.8874699473381042,-0.3460528254508972,0.4981456995010376,1.347887396812439,1.4819755102249554,-1.6440148809605541,-0.6940726438222875,16.498064684386737,-5.532197583586912,-7.3610216638746895,32231,26548,32688,28088
2.1881979999999968,0.5276721119880676,-0.2916965186595917,0.8874699473381042,-0.3460528254508972,0.4981456995010376,1.347887396812439,1.5017333691941988,-1.6069073264377716,-0.711209419646675,16.498064684386737,-5.532197583586912,-7.3610216638746895,32305,26130,32068,27881
2.1897289999999994,0.5276721119880676,-0.2916965186595917,0.8874699473381042,-0.3460528254508972,0.4981456995010376,1.347887396812439,1.5239213626581394,-1.5581772042856652,-0.7317620324642252,16.498064684386737,-5.532197583586912,-7.3610216638746895,32305,26130,32068,27881
2.1924879999999978,0.5241555571556091,-0.28667324781417847,0.900890052318573,-0.3571557104587555,0.5066497921943665,1.3362339735031128,1.533993970533037,-1.54520468029978,-0.7540719321270642,16.369506053507617,-4.987391785208835,-7.698562418819454,32532,25960,31312,27658
2.1936809999999967,0.5241555571556091,-0.28667324781417847,0.900890052318573,-0.3571557104587555,0.5066497921943665,1.3362339735031128,1.5419853180160379,-1.5657238038666226,-0.7619447023625292,16.369506053507617,-4.987391785208835,-7.698562418819454,32532,25960,31312,27658
2.1961209999999993,0.5245898962020874,-0.2863282859325409,0.9004266262054443,-0.35539722442626953,0.5079098343849182,1.333749771118164,1.558325675516437,-1.6076515468043941,-0.7610903602848318,16.375014297508944,-4.9935145066825735,-7.6934196941664155,32540,26213,30624,27715
2.1976399999999994,0.5245898962020874,-0.2863282859325409,0.9004266262054443,-0.35539722442626953,0.5079098343849182,1.333749771118164,1.594971171590091,-1.6351633324454578,-0.7419801820926957,16.375014297508944,-4.9935145066825735,-7.6934196941664155,32540,26213,30624,27715
2.200078999999998,0.5209800601005554,-0.2812131941318512,0.9136856198310852,-0.366448312997818,0.5152984261512756,1.318145751953125,1.6414163015269092,-1.6163530261920647,-0.7305949021164979,16.235748698497815,-4.435211165735246,-8.003313687042642,32491,26228,30208,27079
2.201639000000003,0.5209800601005554,-0.2812131941318512,0.9136856198310852,-0.366448312997818,0.5152984261512756,1.318145751953125,1.6744442927338539,-1.5978191560598216,-0.7365897443092936,16.235748698497815,-4.435211165735246,-8.003313687042642,32491,26228,30208,27079
2.2040520000000035,0.5209800601005554,-0.2812131941318512,0.9136856198310852,-0.366448312997818,0.5152984261512756,1.318145751953125,1.6656492032338672,-1.6444732109841567,-0.7481459992274744,16.235748698497815,-4.435211165735246,-8.003313687042642,31986,26793,30092,26462
2.2056050000000034,0.5209871530532837,-0.2811059355735779,0.9133288264274597,-0.36674362421035767,0.5154893398284912,1.3162484169006348,1.6559150831335188,-1.7082065174533336,-0.7562840203075113,16.24083092532024,-4.433732300947221,-8.010497709415079,31986,26793,30092,26462
2.207991999999998,0.5209871530532837,-0.2811059355735779,0.9133288264274597,-0.36674362421035767,0.5154893398284912,1.3162484169006348,1.6845617748731194,-1.7584281429739388,-0.7759075893787875,16.24083092532024,-4.433732300947221,-8.010497709415079,31327,27111,30413,25603
2.2095149999999992,0.5209871530532837,-0.2811059355735779,0.9133288264274597,-0.36674362421035767,0.5154893398284912,1.3162484169006348,1.7381955755403888,-1.7629047836083074,-0.7983158262648776,16.24083092532024,-4.433732300947221,-8.010497709415079,31327,27111,30413,25603
2.2122810000000026,0.5172640681266785,-0.27592045068740845,0.9263952374458313,-0.37773236632347107,0.5218439698219299,1.2971266508102417,1.7834020692542114,-1.7609574802192416,-0.8060734147831967,16.110612094454833,-3.836531852075433,-8.336686578343429,31191,27472,30312,25006
2.2134729999999982,0.5172640681266785,-0.27592045068740845,0.9263952374458313,-0.37773236632347107,0.5218439698219299,1.2971266508102417,1.8276986939816082,-1.79056317626738,-0.8068116430373666,16.110612094454833,-3.836531852075433,-8.336686578343429,31191,27472,30312,25006
2.2159040000000023,0.5176418423652649,-0.2754468321800232,0.9261894226074219,-0.3762912452220917,0.5237595438957214,1.2960212230682373,1.847497032999421,-1.7891417140355501,-0.8221248193053223,16.114186902292662,-3.846031722568561,-8.333040793329776,31222,27989,29803,24688
2.2174300000000002,0.5176418423652649,-0.2754468321800232,0.9261894226074219,-0.3762912452220917,0.5237595438957214,1.2960212230682373,1.869331624986708,-1.7746282850429453,-0.8518708639429078,16.114186902292662,-3.846031722568561,-8.333040793329776,31222,27989,29803,24688
2.2198649999999978,0.5138227343559265,-0.2701835036277771,0.9390419125556946,-0.3873615562915802,0.5291941165924072,1.2745800018310547,1.8988314603815157,-1.747928763534356,-0.8946636016027371,15.976211186243862,-3.198672413527831,-8.678447955409453,31306,27362,29099,24565
2.2214389999999984,0.5138227343559265,-0.2701835036277771,0.9390419125556946,-0.3873615562915802,0.5291941165924072,1.2745800018310547,1.9303867235056467,-1.732690821567195,-0.9192433134626506,15.976211186243862,-3.198672413527831,-8.678447955409453,31306,27362,29099,24565
2.223843000000001,0.5138227343559265,-0.2701835036277771,0.9390419125556946,-0.3873615562915802,0.5291941165924072,1.2745800018310547,1.9563191214622386,-1.7176081418915858,-0.9176931539711428,15.976211186243862,-3.198672413527831,-8.678447955409453,31411,27520,28474,24648
2.2253989999999977,0.5139108300209045,-0.26957398653030396,0.939020574092865,-0.3873160183429718,0.5316995978355408,1.2745132446289062,1.9574090201383536,-1.7500386529079712,-0.8925969220178084,15.980953655380786,-3.20975802907487,-8.68319788481281,31411,27520,28474,24648
2.2277799999999988,0.5139108300209045,-0.26957398653030396,0.939020574092865,-0.3873160183429718,0.5316995978355408,1.2745132446289062,1.9450179973764874,-1.7902953954197725,-0.8824010097844399,15.980953655380786,-3.20975802907487,-8.68319788481281,31403,27276,28259,24524
2.2293040000000035,0.5139108300209045,-0.26957398653030396,0.939020574092865,-0.3873160183429718,0.5316995978355408,1.2745132446289062,1.9313139030391577,-1.815710341176562,-0.8825040075395988,15.980953655380786,-3.20975802907487,-8.68319788481281,31403,27276,28259,24524
2.232055999999997,0.5099802017211914,-0.2642359137535095,0.9516509771347046,-0.39863669872283936,0.5362399220466614,1.2516623735427856,1.9214217243281129,-1.8150413551107343,-0.8954383817428684,15.827898919096185,-2.5311516367462694,-9.013944947483687,30922,27534,28941,24182
2.2332609999999984,0.5099802017211914,-0.2642359137535095,0.9516509771347046,-0.39863669872283936,0.5362399220466614,1.2516623735427856,1.9266424521710497,-1.8077538811038414,-0.9028637409152,15.827898919096185,-2.5311516367462694,-9.013944947483687,30922,27534,28941,24182
2.2357070000000023,0.5099872946739197,-0.26411738991737366,0.9513121247291565,-0.39892107248306274,0.5364259481430054,1.2498459815979004,1.9538023010740593,-1.7717472773756975,-0.9135572647982497,15.833600416070121,-2.528549957938325,-9.021223265542183,30621,27901,29130,24303
2.237220000000001,0.5099872946739197,-0.26411738991737366,0.9513121247291565,-0.39892107248306274,0.5364259481430054,1.2498459815979004,1.9847144107949362,-1.7479628519963089,-0.912061300634925,15.833600416070121,-2.528549957938325,-9.021223265542183,30621,27901,29130,24303
2.2396529999999983,0.5059400796890259,-0.2587369978427887,0.9636852145195007,-0.41033586859703064,0.5400049090385437,1.224850058555603,2.0102669088220284,-1.7396344814773586,-0.9256942885711495,15.684459635774703,-1.8450165439053237,-9.364551718214992,30499,27390,28811,23972
2.2412280000000027,0.5059400796890259,-0.2587369978427887,0.9636852145195007,-0.41033586859703064,0.5400049090385437,1.224850058555603,2.011906883421299,-1.7458431089266604,-0.9404272951956314,15.684459635774703,-1.8450165439053237,-9.364551718214992,30499,27390,28811,23972
2.243627999999997,0.5059400796890259,-0.2587369978427887,0.9636852145195007,-0.41033586859703064,0.5400049090385437,1.224850058555603,1.9903712312663735,-1.7623573708462417,-0.987918248492524,15.684459635774703,-1.8450165439053237,-9.364551718214992,30306,28006,28621,23600
2.2451860000000017,0.5064857602119446,-0.25835922360420227,0.9633280634880066,-0.40812888741493225,0.5413687229156494,1.222888708114624,1.9672647135424643,-1.7724482213746064,-1.0058386594676672,15.685554093972675,-1.8513861054826424,-9.356442013389822,30306,28006,28621,23600
2.2475740000000006,0.5064857602119446,-0.25835922360420227,0.9633280634880066,-0.40812888741493225,0.5413687229156494,1.222888708114624,1.966779219275743,-1.750834405441687,-1.00348362611571,15.685554093972675,-1.8513861054826424,-9.356442013389822,30142,27748,28363,23512
2.2490930000000007,0.5064857602119446,-0.25835922360420227,0.9633280634880066,-0.40812888741493225,0.5413687229156494,1.222888708114624,1.981099569089317,-1.7234673626058692,-0.9807231861754568,15.685554093972675,-1.8513861054826424,-9.356442013389822,30142,27748,28363,23512
2.251839,0.5023458003997803,-0.2529340386390686,0.9754224419593811,-0.4196716248989105,0.5440590381622314,1.196061372756958,1.9885632112023186,-1.6956670234606954,-0.9979702168689736,15.52222776755247,-1.157997948844868,-9.686752429034017,30263,27920,28322,23390
2.2530540000000037,0.5023458003997803,-0.2529340386390686,0.9754224419593811,-0.4196716248989105,0.5440590381622314,1.196061372756958,1.9822781510297316,-1.6628094745635158,-1.014984154388081,15.52222776755247,-1.157997948844868,-9.686752429034017,30263,27920,28322,23390
2.255485999999997,0.5026817917823792,-0.2524546682834625,0.9746814370155334,-0.41838860511779785,0.5458505749702454,1.1920286417007446,1.979397143362484,-1.6679983776314262,-1.0394895640535813,15.524592966343045,-1.1680175632874357,-9.686512867220427,30266,28053,28359,23745
2.2570089999999983,0.5026817917823792,-0.2524546682834625,0.9746814370155334,-0.41838860511779785,0.5458505749702454,1.1920286417007446,1.9690698041293202,-1.6869574214317002,-1.0546332966971808,15.524592966343045,-1.1680175632874357,-9.686512867220427,30266,28053,28359,23745
2.2594550000000018,0.49843770265579224,-0.24698896706104279,0.9864638447761536,-0.43023931980133057,0.547687828540802,1.1645050048828125,1.971906203848309,-1.6888341510518792,-1.0720584262885964,15.35037510691628,-0.4823838509940501,-10.000691698143862,29784,27546,28503,23692
2.2610160000000032,0.49843770265579224,-0.24698896706104279,0.9864638447761536,-0.43023931980133057,0.547687828540802,1.1645050048828125,1.9894669549182369,-1.6489522484635064,-1.0677199371357755,15.35037510691628,-0.4823838509940501,-10.000691698143862,29784,27546,28503,23692
2.2634219999999985,0.49843770265579224,-0.24698896706104279,0.9864638447761536,-0.43023931980133057,0.547687828540802,1.1645050048828125,1.9816946524348953,-1.6226502037476114,-1.0520111482878887,15.35037510691628,-0.4823838509940501,-10.000691698143862,29814,28108,28274,23725
2.2649749999999984,0.49872538447380066,-0.24699804186820984,0.9862219095230103,-0.4292590320110321,0.5473135709762573,1.163153886795044,1.9701104343252687,-1.6030486723343558,-1.0463567912404597,15.353576684210479,-0.4763351732929428,-9.999792189019582,29814,28108,28274,23725
2.267360999999997,0.49872538447380066,-0.24699804186820984,0.9862219095230103,-0.4292590320110321,0.5473135709762573,1.163153886795044,1.9411600090633443,-1.6110626566866222,-1.0568777422848723,15.353576684210479,-0.4763351732929428,-9.999792189019582,29731,27969,28187,23493
2.268883999999998,0.49872538447380066,-0.24699804186820984,0.9862219095230103,-0.4292590320110321,0.5473135709762573,1.163153886795044,1.9108634890284393,-1.5845215932628924,-1.0805500485823685,15.353576684210479,-0.4763351732929428,-9.999792189019582,29731,27969,28187,23493
2.2716339999999984,0.4943714141845703,-0.24152201414108276,0.9977111220359802,-0.44135212898254395,0.5483043789863586,1.1347289085388184,1.8886223655007515,-1.5569822439045466,-1.086565197378476,15.169454255846219,0.2015875718164735,-10.303433470988427,29426,27981,28492,23487
2.272840000000004,0.4943714141845703,-0.24152201414108276,0.9977111220359802,-0.44135212898254395,0.5483043789863586,1.1347289085388184,1.8600144227550113,-1.537837045144076,-1.11107100651814,15.169454255846219,0.2015875718164735,-10.303433470988427,29426,27981,28492,23487
2.2752819999999994,0.4941766560077667,-0.24125565588474274,0.9973410964012146,-0.4424823820590973,0.5491383075714111,1.1327587366104126,1.8323480406126686,-1.5290253108872762,-1.1342130108635742,15.176504123943678,0.20102172854865133,-10.316332049245121,29263,28176,28660,23999
2.2768050000000004,0.4941766560077667,-0.24125565588474274,0.9973410964012146,-0.4424823820590973,0.5491383075714111,1.1327587366104126,1.8090391226459137,-1.496450323381754,-1.163896737531652,15.176504123943678,0.20102172854865133,-10.316332049245121,29263,28176,28660,23999
2.279237000000001,0.4896894693374634,-0.2357654720544815,1.0085208415985107,-0.4547785222530365,0.5493093132972717,1.1032099723815918,1.7933525711931289,-1.4650471267558667,-1.160656336275298,14.973459220266552,0.8410340525976295,-10.604026063954256,28946,27362,28606,24184
2.2808009999999994,0.4896894693374634,-0.2357654720544815,1.0085208415985107,-0.4547785222530365,0.5493093132972717,1.1032099723815918,1.7725163982985124,-1.4342093192294032,-1.1689851062684118,14.973459220266552,0.8410340525976295,-10.604026063954256,28946,27362,28606,24184
2.2832130000000035,0.4898470938205719,-0.23589013516902924,1.008249282836914,-0.4543696939945221,0.5484229922294617,1.1016993522644043,1.7434531881644233,-1.4208788663930116,-1.1682082621784358,14.978092074663554,0.8510601917209368,-10.606767010897666,28716,27737,28669,24308
2.2847609999999987,0.4898470938205719,-0.23589013516902924,1.008249282836914,-0.4543696939945221,0.5484229922294617,1.1016993522644043,1.7162945376839043,-1.412780060360026,-1.181650168306447,14.978092074663554,0.8510601917209368,-10.606767010897666,28716,27737,28669,24308
2.287167000000001,0.4898470938205719,-0.23589013516902924,1.008249282836914,-0.4543696939945221,0.5484229922294617,1.1016993522644043,1.6929182417415702,-1.3996838325415069,-1.1922496826030171,14.978092074663554,0.8510601917209368,-10.606767010897666,28540,27595,28556,24306
2.288678,0.4898470938205719,-0.23589013516902924,1.008249282836914,-0.4543696939945221,0.5484229922294617,1.1016993522644043,1.653457651237648,-1.3778871905997534,-1.188386234809639,14.978092074663554,0.8510601917209368,-10.606767010897666,28540,27595,28556,24306
2.291429000000004,0.48524078726768494,-0.2304108738899231,1.019110083580017,-0.4667201042175293,0.5478447675704956,1.070451259613037,1.6071155856350157,-1.355994674858757,-1.180210596579205,14.753027814630158,1.4490369232322031,-10.87391953755959,28347,27879,28892,24270
2.2926310000000014,0.48563092947006226,-0.23020169138908386,1.0185309648513794,-0.4652523398399353,0.5484281778335571,1.0672290325164795,1.584337302515459,-1.3357690316440411,-1.1704256101020356,14.753027814630158,1.4490369232322031,-10.87391953755959,28347,27879,28892,24270
2.295065999999999,0.48563092947006226,-0.23020169138908386,1.0185309648513794,-0.4652523398399353,0.5484281778335571,1.0672290325164795,1.5760298378110658,-1.2850410060421573,-1.1976124900901095,14.753027814630158,1.4490369232322031,-10.87391953755959,28405,28274,29088,24625
2.2965880000000034,0.48563092947006226,-0.23020169138908386,1.0185309648513794,-0.4652523398399353,0.5484281778335571,1.0672290325164795,1.5650524209558137,-1.2201239244684403,-1.2109739687532006,14.753027814630158,1.4490369232322031,-10.87391953755959,28405,28274,29088,24625
2.2990250000000017,0.48091596364974976,-0.2247256338596344,1.0290377140045166,-0.47758015990257263,0.5471928119659424,1.034105658531189,1.5381407786663994,-1.1498024900946255,-1.2563630221597482,14.517150711841069,1.9966529760439657,-11.123579816518868,28287,27325,28780,24943
2.3005970000000016,0.48091596364974976,-0.2247256338596344,1.0290377140045166,-0.47758015990257263,0.5471928119659424,1.034105658531189,1.4891681756970414,-1.0859879572122013,-1.273417239990343,14.517150711841069,1.9966529760439657,-11.123579816518868,28287,27325,28780,24943
2.303008999999998,0.48091596364974976,-0.2247256338596344,1.0290377140045166,-0.47758015990257263,0.5471928119659424,1.034105658531189,1.4479704052140605,-1.0494484549499328,-1.2816039303393012,14.517150711841069,1.9966529760439657,-11.123579816518868,28382,27429,28587,25635
2.3045509999999996,0.4809562861919403,-0.22486993670463562,1.0290179252624512,-0.4777105152606964,0.5463148951530457,1.033979892730713,1.4143890091325975,-1.0291250071441838,-1.267432051756499,14.521274541504061,2.0068745911355848,-11.128587021881534,28382,27429,28587,25635
2.3069590000000026,0.4809562861919403,-0.22486993670463562,1.0290179252624512,-0.4777105152606964,0.5463148951530457,1.033979892730713,1.3916161854932754,-0.9882227809631745,-1.2710060139393853,14.521274541504061,2.0068745911355848,-11.128587021881534,28371,27023,28508,26028
2.3084669999999967,0.4809562861919403,-0.22486993670463562,1.0290179252624512,-0.4777105152606964,0.5463148951530457,1.033979892730713,1.3952597893386673,-0.9115967787617879,-1.2895516019804245,14.521274541504061,2.0068745911355848,-11.128587021881534,28371,27023,28508,26028
2.3112189999999972,0.47611546516418457,-0.21941812336444855,1.0391908884048462,-0.4903337359428406,0.5444375276565552,1.0005927085876465,1.380931716357932,-0.825190517194167,-1.3049874168165783,14.253200830329362,2.4964625673356475,-11.319281232260618,28589,27096,28326,26280
2.312419999999998,0.47656911611557007,-0.21920496225357056,1.039090633392334,-0.48877257108688354,0.5450752973556519,0.9999083280563354,1.3610313782703694,-0.776936901140103,-1.3088669767345513,14.253200830329362,2.4964625673356475,-11.319281232260618,28589,27096,28326,26280
2.314856,0.47656911611557007,-0.21920496225357056,1.039090633392334,-0.48877257108688354,0.5450752973556519,0.9999083280563354,1.3447445503078808,-0.7483483994703204,-1.298755619865793,14.253200830329362,2.4964625673356475,-11.319281232260618,28860,27650,28140,26521
2.3163770000000006,0.47656911611557007,-0.21920496225357056,1.039090633392334,-0.48877257108688354,0.5450752973556519,0.9999083280563354,1.3687942265318414,-0.7178713171135082,-1.3244238322422492,14.253200830329362,2.4964625673356475,-11.319281232260618,28860,27650,28140,26521
2.318813000000002,0.4716153144836426,-0.2137685865163803,1.0489290952682495,-0.5019207000732422,0.5425647497177124,0.9677504897117615,1.3795533973357614,-0.6492991135226847,-1.3405161162871075,13.96707129626897,2.9407977674895474,-11.444121018559578,28689,27279,27933,26298
2.320385000000002,0.4716153144836426,-0.2137685865163803,1.0489290952682495,-0.5019207000732422,0.5425647497177124,0.9677504897117615,1.377204356096257,-0.5852500227272517,-1.3538253969928329,13.96707129626897,2.9407977674895474,-11.444121018559578,28689,27279,27933,26298
2.322792000000001,0.4716153144836426,-0.2137685865163803,1.0489290952682495,-0.5019207000732422,0.5425647497177124,0.9677504897117615,1.3595467991207046,-0.5106400667605687,-1.3520570580290203,13.96707129626897,2.9407977674895474,-11.444121018559578,28939,27903,27630,26353
2.324341999999997,0.47181177139282227,-0.21389058232307434,1.0484445095062256,-0.501297116279602,0.5418031215667725,0.9650532007217407,1.3616778606249862,-0.4781364852617742,-1.3535116766164217,13.970549329587913,2.9486835473155995,-11.447275277781136,28939,27903,27630,26353
2.3267379999999975,0.47181177139282227,-0.21389058232307434,1.0484445095062256,-0.501297116279602,0.5418031215667725,0.9650532007217407,1.3465913193657961,-0.454545338798498,-1.3611594763188022,13.970549329587913,2.9486835473155995,-11.447275277781136,29052,27884,27437,26560
2.3282520000000004,0.47181177139282227,-0.21389058232307434,1.0484445095062256,-0.501297116279602,0.5418031215667725,0.9650532007217407,1.3239544501001228,-0.43268231756657427,-1.3570942940728508,13.970549329587913,2.9486835473155995,-11.447275277781136,29052,27884,27437,26560
2.331008999999998,0.46673107147216797,-0.20848976075649261,1.057938575744629,-0.5148197412490845,0.5387216210365295,0.9337342381477356,1.313980379185558,-0.3654811425944372,-1.362752712440942,13.667914509433931,3.37339419238348,-11.50388139150174,28794,28045,27866,26823
2.332209999999999,0.4668666124343872,-0.20823951065540314,1.0579700469970703,-0.5145062208175659,0.5395172238349915,0.9338937401771545,1.3066034229660384,-0.2977138128640629,-1.3401470021600226,13.667914509433931,3.37339419238348,-11.50388139150174,28794,28045,27866,26823
2.334652000000002,0.4668666124343872,-0.20823951065540314,1.0579700469970703,-0.5145062208175659,0.5395172238349915,0.9338937401771545,1.3001492520642315,-0.26379429519270053,-1.3415291827657736,13.667914509433931,3.37339419238348,-11.50388139150174,28970,28196,27771,27316
2.336173999999999,0.4668666124343872,-0.20823951065540314,1.0579700469970703,-0.5145062208175659,0.5395172238349915,0.9338937401771545,1.2941305080006524,-0.2332925619510482,-1.3170679149953413,13.667914509433931,3.37339419238348,-11.50388139150174,28970,28196,27771,27316
2.338599000000002,0.4616537392139435,-0.20286394655704498,1.0671511888504028,-0.5280891060829163,0.5359426140785217,0.9023234844207764,1.2905407000092801,-0.17627280162909534,-1.334653167147298,13.361103202657851,3.7667255371262818,-11.504651464406138,28609,27368,27702,27342
2.3401759999999996,0.4616537392139435,-0.20286394655704498,1.0671511888504028,-0.5280891060829163,0.5359426140785217,0.9023234844207764,1.291749508828067,-0.11772417878197686,-1.3314677601674543,13.361103202657851,3.7667255371262818,-11.504651464406138,28609,27368,27702,27342
2.3425710000000035,0.4616537392139435,-0.20286394655704498,1.0671511888504028,-0.5280891060829163,0.5359426140785217,0.9023234844207764,1.277951005430094,-0.08882772414401861,-1.3587881976841956,13.361103202657851,3.7667255371262818,-11.504651464406138,28822,27684,27545,27460
2.3441370000000026,0.4618299603462219,-0.2029363363981247,1.067071795463562,-0.5275981426239014,0.535422682762146,0.901835560798645,1.2587239144661033,-0.06393737118770411,-1.3493668658538769,13.363088234511984,3.7739092169511146,-11.50628347920292,28822,27684,27545,27460
2.3465279999999984,0.4618299603462219,-0.2029363363981247,1.067071795463562,-0.5275981426239014,0.535422682762146,0.901835560798645,1.2611174304958122,-0.030780892861136094,-1.3297870392035052,13.363088234511984,3.7739092169511146,-11.50628347920292,28822,27641,27436,27421
2.348040000000001,0.4618299603462219,-0.2029363363981247,1.067071795463562,-0.5275981426239014,0.535422682762146,0.901835560798645,1.286805882896553,0.05339505659792209,-1.3081547143010095,13.363088234511984,3.7739092169511146,-11.50628347920292,28822,27641,27436,27421
2.3507880000000005,0.45648708939552307,-0.1976037323474884,1.075927495956421,-0.541033148765564,0.5314408540725708,0.8693093657493591,1.3099377006508177,0.12802846502695464,-1.2931310236435456,13.053187828112343,4.143717965426408,-11.449402014020281,29419,27975,27248,27526
2.352,0.45648708939552307,-0.1976037323474884,1.075927495956421,-0.541033148765564,0.5314408540725708,0.8693093657493591,1.3361361484003087,0.14626242160856262,-1.2988392431240214,13.053187828112343,4.143717965426408,-11.449402014020281,29419,27975,27248,27526
2.3544429999999994,0.45674997568130493,-0.19781003892421722,1.0754433870315552,-0.5401137471199036,0.5304070115089417,0.8665676712989807,1.3240581802245812,0.14879112635310648,-1.3045041862367834,13.055449223591303,4.152909028451979,-11.451231946709207,29871,28642,27156,27349
2.355961000000003,0.45674997568130493,-0.19781003892421722,1.0754433870315552,-0.5401137471199036,0.5304070115089417,0.8665676712989807,1.2985159353676858,0.17794195448705932,-1.3348104268096672,13.055449223591303,4.152909028451979,-11.451231946709207,29871,28642,27156,27349
2.3584000000000014,0.45128145813941956,-0.1925300657749176,1.083950400352478,-0.5536919832229614,0.5259228944778442,0.8348511457443237,1.2781117272018803,0.21131041419461383,-1.3323280943576044,12.753592080264266,4.518433761033025,-11.329936141749036,29546,28266,27257,27337
2.3599570000000023,0.45128145813941956,-0.1925300657749176,1.083950400352478,-0.5536919832229614,0.5259228944778442,0.8348511457443237,1.2908028882185982,0.24520849341920103,-1.339847529695443,12.753592080264266,4.518433761033025,-11.329936141749036,29546,28266,27257,27337
2.362362000000001,0.45128145813941956,-0.1925300657749176,1.083950400352478,-0.5536919832229614,0.5259228944778442,0.8348511457443237,1.3219822461548645,0.3076833564047745,-1.3243673732271395,12.753592080264266,4.518433761033025,-11.329936141749036,29646,28719,27422,27563
2.363928,0.4516492187976837,-0.1922587752342224,1.083975076675415,-0.5525089502334595,0.5267886519432068,0.8348482251167297,1.3232302034416756,0.3465217326095132,-1.3235917275596538,12.753592080264266,4.518433761033025,-11.329936141749036,29646,28719,27422,27563
2.366305,0.4516492187976837,-0.1922587752342224,1.083975076675415,-0.5525089502334595,0.5267886519432068,0.8348482251167297,1.3192355949646113,0.3589599931912147,-1.3076232805054844,12.753592080264266,4.518433761033025,-11.329936141749036,29560,28489,27352,27603
2.3678289999999977,0.4516492187976837,-0.1922587752342224,1.083975076675415,-0.5525089502334595,0.5267886519432068,0.8348482251167297,1.3066530909203684,0.3532699497851786,-1.2947562176987664,12.753592080264266,4.518433761033025,-11.329936141749036,29560,28489,27352,27603
2.3705769999999977,0.4460572302341461,-0.18701720237731934,1.0921659469604492,-0.5660205483436584,0.5218570232391357,0.8033558130264282,1.3148612197161016,0.3687522700718679,-1.3103414358720737,12.443141381696801,4.872162725599117,-11.166741387183583,29296,28756,27742,27595
2.3717920000000015,0.44654080271720886,-0.18701022863388062,1.0920779705047607,-0.5643584132194519,0.5217605233192444,0.8026292324066162,1.3230887895877925,0.3798130105797259,-1.3214384286602703,12.443141381696801,4.872162725599117,-11.166741387183583,29296,28756,27742,27595
2.3742390000000015,0.44654080271720886,-0.18701022863388062,1.0920779705047607,-0.5643584132194519,0.5217605233192444,0.8026292324066162,1.3316690951458643,0.41797457768293456,-1.3377071471273463,12.443141381696801,4.872162725599117,-11.166741387183583,29452,29299,27554,27479
2.375747000000003,0.44654080271720886,-0.18701022863388062,1.0920779705047607,-0.5643584132194519,0.5217605233192444,0.8026292324066162,1.340566716347819,0.45575910775481526,-1.330162678075261,12.443141381696801,4.872162725599117,-11.166741387183583,29452,29299,27554,27479
2.3781849999999976,0.4408310651779175,-0.1818210929632187,1.0999476909637451,-0.5777387619018555,0.5163953900337219,0.7713420391082764,1.3647712553891675,0.5293317624769125,-1.3458730648198018,12.132844944814519,5.2250900397407465,-10.97591269010469,29404,28863,27156,27168
2.3797560000000013,0.4408310651779175,-0.1818210929632187,1.0999476909637451,-0.5777387619018555,0.5163953900337219,0.7713420391082764,1.3861700210640633,0.6009978934641355,-1.327084197013184,12.132844944814519,5.2250900397407465,-10.97591269010469,29404,28863,27156,27168
2.382152000000002,0.4408310651779175,-0.1818210929632187,1.0999476909637451,-0.5777387619018555,0.5163953900337219,0.7713420391082764,1.3833637150653924,0.6360450934095783,-1.3209683807278714,12.132844944814519,5.2250900397407465,-10.97591269010469,29969,29084,26851,27375
2.3837169999999968,0.44091668725013733,-0.18191508948802948,1.099453330039978,-0.577538013458252,0.5158441066741943,0.7685775756835938,1.3663873946966822,0.6265849460063716,-1.3035663540589122,12.134649210033714,5.232087891095145,-10.982767990008002,29969,29084,26851,27375
2.386095000000001,0.44091668725013733,-0.18191508948802948,1.099453330039978,-0.577538013458252,0.5158441066741943,0.7685775756835938,1.3716611194453117,0.6186990597025379,-1.3071183451628052,12.134649210033714,5.232087891095145,-10.982767990008002,29937,29077,26985,27412
2.3876189999999986,0.44091668725013733,-0.18191508948802948,1.099453330039978,-0.577538013458252,0.5158441066741943,0.7685775756835938,1.4000247171610372,0.6334879261308842,-1.3009517956587269,12.134649210033714,5.232087891095145,-10.982767990008002,29937,29077,26985,27412
2.390366000000002,0.43507620692253113,-0.17678722739219666,1.1069825887680054,-0.5907456278800964,0.5100564956665039,0.7373245358467102,1.4150886215509613,0.6905725177806237,-1.3040398641007283,11.823316051532123,5.587986683521026,-10.733675144686202,30428,29640,27149,27584
2.3915769999999976,0.43507620692253113,-0.17678722739219666,1.1069825887680054,-0.5907456278800964,0.5100564956665039,0.7373245358467102,1.4225498668189818,0.7681182426644692,-1.3139452254591688,11.823316051532123,5.587986683521026,-10.733675144686202,30428,29640,27149,27584
2.394023000000001,0.4355497658252716,-0.17689868807792664,1.1069902181625366,-0.5890885591506958,0.5094296932220459,0.7372151613235474,1.4062486577866067,0.8025969242962072,-1.3155034410129742,11.822349071648826,5.5953081224430905,-10.72891196015866,30802,30036,26945,27586
2.395540000000001,0.4355497658252716,-0.17689868807792664,1.1069902181625366,-0.5890885591506958,0.5094296932220459,0.7372151613235474,1.3692292538959059,0.7883727145979851,-1.3282214999567021,11.822349071648826,5.5953081224430905,-10.72891196015866,30802,30036,26945,27586
2.397976999999999,0.42959535121917725,-0.17183707654476166,1.1142054796218872,-0.602009654045105,0.5032216310501099,0.7058926224708557,1.3519641137069767,0.7878051949696891,-1.3124171036256813,11.512093732146974,5.952798638286327,-10.4397960723554,30104,29631,27326,27401
2.3995350000000033,0.42959535121917725,-0.17183707654476166,1.1142054796218872,-0.602009654045105,0.5032216310501099,0.7058926224708557,1.3698503030621123,0.8596486259064843,-1.316631023418514,11.512093732146974,5.952798638286327,-10.4397960723554,30104,29631,27326,27401
2.4019389999999983,0.42959535121917725,-0.17183707654476166,1.1142054796218872,-0.602009654045105,0.5032216310501099,0.7058926224708557,1.4023898705251365,0.9314100314817049,-1.3001504504867218,11.512093732146974,5.952798638286327,-10.4397960723554,30297,29609,27338,27878
2.403502999999997,0.4298015832901001,-0.17192262411117554,1.1140974760055542,-0.6014116406440735,0.5027207732200623,0.7052156329154968,1.4059609032308236,0.973898103512829,-1.303097371390949,11.511194050159883,5.959330817346415,-10.442314367321154,30297,29609,27338,27878
2.4058859999999984,0.4298015832901001,-0.17192262411117554,1.1140974760055542,-0.6014116406440735,0.5027207732200623,0.7052156329154968,1.3897309337576083,0.9871522567839899,-1.2834287283182235,11.511194050159883,5.959330817346415,-10.442314367321154,30488,29454,26851,27872
2.407408000000003,0.4298015832901001,-0.17192262411117554,1.1140974760055542,-0.6014116406440735,0.5027207732200623,0.7052156329154968,1.3610280493190068,1.012674328195628,-1.3022089408512987,11.511194050159883,5.959330817346415,-10.442314367321154,30488,29454,26851,27872
2.4101600000000034,0.42372506856918335,-0.16693057119846344,1.1209959983825684,-0.6141394376754761,0.4960034489631653,0.6745399832725525,1.3450052737785996,1.0194811682047888,-1.3021101375748567,11.19879594988869,6.301883562160396,-10.109666592400494,30671,29637,27005,28071
2.411368000000002,0.4238641560077667,-0.16696809232234955,1.120997428894043,-0.6138020753860474,0.4957447946071625,0.674465537071228,1.3176575388606848,1.0284564871315467,-1.3104796539326489,11.19879594988869,6.301883562160396,-10.109666592400494,30671,29637,27005,28071
2.413796999999999,0.4238641560077667,-0.16696809232234955,1.120997428894043,-0.6138020753860474,0.4957447946071625,0.674465537071228,1.2942122670461178,1.0134873912764293,-1.3058735836693023,11.19879594988869,6.301883562160396,-10.109666592400494,30562,30369,27341,27815
2.4153300000000018,0.4238641560077667,-0.16696809232234955,1.120997428894043,-0.6138020753860474,0.4957447946071625,0.674465537071228,1.2737406809047331,1.0401961672698066,-1.3050164452724602,11.19879594988869,6.301883562160396,-10.109666592400494,30562,30369,27341,27815
2.417754000000001,0.4176647663116455,-0.16204842925071716,1.127593755722046,-0.6263365149497986,0.4884818196296692,0.6448549032211304,1.2810914049875153,1.0877025669010216,-1.2841061033414851,10.879856800483838,6.621261152394542,-9.749966788111498,30202,29938,27486,27662
2.4193329999999986,0.4176647663116455,-0.16204842925071716,1.127593755722046,-0.6263365149497986,0.4884818196296692,0.6448549032211304,1.2777119867222593,1.1755003967172362,-1.2624348962870742,10.879856800483838,6.621261152394542,-9.749966788111498,30202,29938,27486,27662
2.4217289999999996,0.4178357422351837,-0.1625397801399231,1.1272839307785034,-0.6258341073989868,0.48642435669898987,0.64311683177948,1.2738807631780713,1.2281385746109794,-1.2658545282847906,10.880828670072022,6.636933601237515,-9.754051613870924,30582,30001,27609,28132
2.423292999999998,0.4178357422351837,-0.1625397801399231,1.1272839307785034,-0.6258341073989868,0.48642435669898987,0.64311683177948,1.244715021342014,1.2516329817476584,-1.2689617714866406,10.880828670072022,6.636933601237515,-9.754051613870924,30582,30001,27609,28132
2.4256719999999987,0.4178357422351837,-0.1625397801399231,1.1272839307785034,-0.6258341073989868,0.48642435669898987,0.64311683177948,1.205606367576146,1.2341097812491004,-1.2753237970147309,10.880828670072022,6.636933601237515,-9.754051613870924,30554,29698,27467,28391
2.4271979999999966,0.4178357422351837,-0.1625397801399231,1.1272839307785034,-0.6258341073989868,0.48642435669898987,0.64311683177948,1.1720452115189675,1.2490867334294335,-1.2743549390101598,10.880828670072022,6.636933601237515,-9.754051613870924,30554,29698,27467,28391
2.4299579999999987,0.41151827573776245,-0.15771529078483582,1.1335662603378296,-0.6379488110542297,0.47874730825424194,0.6134231686592102,1.1483392162336816,1.2732911393127277,-1.2964842097720644,10.564886106403792,6.930450871004187,-9.35202796916659,30882,29937,27675,28815
2.431163999999997,0.41151827573776245,-0.15771529078483582,1.1335662603378296,-0.6379488110542297,0.47874730825424194,0.6134231686592102,1.1256466869012254,1.3383023636309792,-1.305512858499651,10.564886106403792,6.930450871004187,-9.35202796916659,30882,29937,27675,28815
2.4335880000000034,0.41227835416793823,-0.1578638106584549,1.1337898969650269,-0.6352590918540955,0.4779733419418335,0.6144185066223145,1.126760554027151,1.4122602113152427,-1.3121928654618968,10.560868568909155,6.938707355815969,-9.340814709184476,31285,30253,27390,28922
2.435118999999999,0.41227835416793823,-0.1578638106584549,1.1337898969650269,-0.6352590918540955,0.4779733419418335,0.6144185066223145,1.123550246491115,1.4685595699175722,-1.3013238392630109,10.560868568909155,6.938707355815969,-9.340814709184476,31285,30253,27390,28922
2.437546000000002,0.40586864948272705,-0.15312603116035461,1.139788269996643,-0.6469958424568176,0.4698319137096405,0.5853480696678162,1.1020942228527826,1.5122129080836606,-1.2992231377951564,10.228911332521003,7.193024271570096,-8.902511870638346,31172,29502,27064,28924
2.4391160000000016,0.40586864948272705,-0.15312603116035461,1.139788269996643,-0.6469958424568176,0.4698319137096405,0.5853480696678162,1.0758299950243666,1.5295855068225743,-1.2910755959142224,10.228911332521003,7.193024271570096,-8.902511870638346,31172,29502,27064,28924
2.441516000000003,0.40586864948272705,-0.15312603116035461,1.139788269996643,-0.6469958424568176,0.4698319137096405,0.5853480696678162,1.044623606003036,1.5391410619718333,-1.2935221088496238,10.228911332521003,7.193024271570096,-8.902511870638346,31347,29831,27337,29254
2.4430769999999975,0.4064498841762543,-0.15306219458580017,1.1393753290176392,-0.6449142694473267,0.4699900448322296,0.5827999114990234,1.0135216128964368,1.5535010928856494,-1.3046209658505834,10.228911332521003,7.193024271570096,-8.902511870638346,31347,29831,27337,29254
2.445468000000001,0.4064498841762543,-0.15306219458580017,1.1393753290176392,-0.6449142694473267,0.4699900448322296,0.5827999114990234,0.9922946876908785,1.583619447443628,-1.3122479928964614,10.228911332521003,7.193024271570096,-8.902511870638346,31259,29955,27432,29436
2.4469879999999975,0.4064498841762543,-0.15306219458580017,1.1393753290176392,-0.6449142694473267,0.4699900448322296,0.5827999114990234,0.9820084277175292,1.6040433630015003,-1.3196176254229832,10.228911332521003,7.193024271570096,-8.902511870638346,31259,29955,27432,29436
2.449735999999997,0.39994534850120544,-0.14840656518936157,1.1450636386871338,-0.6563280820846558,0.4613571763038635,0.5549630522727966,0.9547635573967187,1.646279766309612,-1.3355896677446244,9.889423406616709,7.413461334598268,-8.414857331381311,31533,30314,27638,29782
2.450947,0.39994534850120544,-0.14840656518936157,1.1450636386871338,-0.6563280820846558,0.4613571763038635,0.5549630522727966,0.931002101781732,1.6687604411773524,-1.335813905908409,9.889423406616709,7.413461334598268,-8.414857331381311,31533,30314,27638,29782
2.4533930000000037,0.40048617124557495,-0.14871330559253693,1.1450289487838745,-0.6544361114501953,0.46004143357276917,0.5546257495880127,0.9207653100256309,1.717485902797551,-1.3184819203761189,9.888442084798784,7.424349184910138,-8.409219473187356,31519,30890,27803,29596
2.454908000000003,0.40048617124557495,-0.14871330559253693,1.1450289487838745,-0.6544361114501953,0.46004143357276917,0.5546257495880127,0.9375225188156547,1.770973762237084,-1.3180214598236442,9.888442084798784,7.424349184910138,-8.409219473187356,31519,30890,27803,29596
2.4573410000000004,0.39388880133628845,-0.1441592127084732,1.1504402160644531,-0.6653869152069092,0.450976699590683,0.5277265310287476,0.9507610925944386,1.8126517006646061,-1.312600595424788,9.534956100346943,7.611299479812718,-7.889073778651964,31496,30121,27301,29670
2.458915000000001,0.39388880133628845,-0.1441592127084732,1.1504402160644531,-0.6653869152069092,0.450976699590683,0.5277265310287476,0.9488258400093054,1.8104862843822627,-1.2978179208459761,9.534956100346943,7.611299479812718,-7.889073778651964,31496,30121,27301,29670
2.4613090000000013,0.39388880133628845,-0.1441592127084732,1.1504402160644531,-0.6653869152069092,0.450976699590683,0.5277265310287476,0.9272023701174342,1.8171114302260527,-1.2789227929118638,9.534956100346943,7.611299479812718,-7.889073778651964,32046,30598,27114,29674
2.4628729999999996,0.39445760846138,-0.14407889544963837,1.1507298946380615,-0.6635037064552307,0.4511169195175171,0.5290961861610413,0.8969637072572113,1.8454742289934511,-1.2783922912227201,9.530481583392513,7.613562390949263,-7.882832604466868,32046,30598,27114,29674
2.4652540000000007,0.39445760846138,-0.14407889544963837,1.1507298946380615,-0.6635037064552307,0.4511169195175171,0.5290961861610413,0.8526371885465781,1.8930153828768916,-1.2730425332249689,9.530481583392513,7.613562390949263,-7.882832604466868,32051,30492,26986,29825
2.4667770000000018,0.39445760846138,-0.14407889544963837,1.1507298946380615,-0.6635037064552307,0.4511169195175171,0.5290961861610413,0.8268457383906785,1.914740385785322,-1.2880678217790869,9.530481583392513,7.613562390949263,-7.882832604466868,32051,30492,26986,29825
2.4695380000000005,0.3877726197242737,-0.1396155208349228,1.1558878421783447,-0.673862636089325,0.4417426884174347,0.5026067495346069,0.8067398708459891,1.9211303745048582,-1.291130723348787,9.184113385790706,7.787517284337339,-7.32107043221402,32245,30551,27338,30385
2.470735000000001,0.3877726197242737,-0.1396155208349228,1.1558878421783447,-0.673862636089325,0.4417426884174347,0.5026067495346069,0.8011072185614442,1.9321324256001935,-1.3022431624713062,9.184113385790706,7.787517284337339,-7.32107043221402,32245,30551,27338,30385
2.473186999999998,0.3878871202468872,-0.1398148536682129,1.155945897102356,-0.6736773252487183,0.44082772731781006,0.5028854012489319,0.7820670815059771,1.9496514981990618,-1.2918212810194447,9.183218760454709,7.7962496141479924,-7.325276036989443,32361,31157,27541,30222
2.4746960000000033,0.3878871202468872,-0.1398148536682129,1.155945897102356,-0.6736773252487183,0.44082772731781006,0.5028854012489319,0.760374369425764,1.9805004910021038,-1.2905907674377735,9.183218760454709,7.7962496141479924,-7.325276036989443,32361,31157,27541,30222
2.4771310000000013,0.38110363483428955,-0.1354558765888214,1.160844326019287,-0.6834038496017456,0.4311258792877197,0.47691917419433594,0.7446423444973662,1.9971786704867793,-1.2869973641789296,8.829762227699524,7.935447924081549,-6.741124327561909,31899,30531,27665,30298
2.4786929999999994,0.38110363483428955,-0.1354558765888214,1.160844326019287,-0.6834038496017456,0.4311258792877197,0.47691917419433594,0.71349787397138,2.0168863288694747,-1.296406445468234,8.829762227699524,7.935447924081549,-6.741124327561909,31899,30531,27665,30298
2.4811100000000006,0.3815636932849884,-0.13573628664016724,1.1604030132293701,-0.6817628741264343,0.43001508712768555,0.474361777305603,0.6915534931681544,2.0324771396810712,-1.278525715593333,8.827844286966602,7.945243724292488,-6.740585773861852,32214,30917,27735,30535
2.4826600000000036,0.3815636932849884,-0.13573628664016724,1.1604030132293701,-0.6817628741264343,0.43001508712768555,0.474361777305603,0.6821719755961322,2.0147613926357004,-1.264039450843847,8.827844286966602,7.945243724292488,-6.740585773861852,32214,30917,27735,30535
2.485042999999998,0.3815636932849884,-0.13573628664016724,1.1604030132293701,-0.6817628741264343,0.43001508712768555,0.474361777305603,0.6629247111868843,1.9885339164303277,-1.240811626132285,8.827844286966602,7.945243724292488,-6.740585773861852,31999,31185,27849,30280
2.4865670000000026,0.3815636932849884,-0.13573628664016724,1.1604030132293701,-0.6817628741264343,0.43001508712768555,0.474361777305603,0.6316301049544449,2.006858595258945,-1.242717251050291,8.827844286966602,7.945243724292488,-6.740585773861852,31999,31185,27849,30280
2.489326000000001,0.37470296025276184,-0.13148654997348785,1.1650173664093018,-0.6907721757888794,0.4200698435306549,0.44861358404159546,0.6084489521409865,2.0561475817658046,-1.2598261968412872,8.475874412397546,8.057351158976772,-6.141689151870913,32165,31307,28139,30644
2.490529000000002,0.37470296025276184,-0.13148654997348785,1.1650173664093018,-0.6907721757888794,0.4200698435306549,0.44861358404159546,0.5983552387144498,2.1016496863606258,-1.2740743749893202,8.475874412397546,8.057351158976772,-6.141689151870913,32165,31307,28139,30644
2.4929619999999995,0.3753682076931,-0.13175176084041595,1.165006399154663,-0.6884472966194153,0.41895291209220886,0.448379248380661,0.5785441831024322,2.136754943217832,-1.2692307507567384,8.473813034010952,8.066790758799216,-6.13429790727604,32639,31670,27805,30616
2.4944830000000002,0.3753682076931,-0.13175176084041595,1.165006399154663,-0.6884472966194153,0.41895291209220886,0.448379248380661,0.5411168162222447,2.1515714399424883,-1.261165234237379,8.473813034010952,8.066790758799216,-6.13429790727604,32639,31670,27805,30616
2.4969159999999975,0.3684440553188324,-0.12761403620243073,1.1693651676177979,-0.6967729330062866,0.40870553255081177,0.4234941303730011,0.5040507071439265,2.162842603465976,-1.2672376409969233,8.120382918021217,8.148639966211492,-5.5166918560048,32542,30906,27666,30958
2.498489999999998,0.3684440553188324,-0.12761403620243073,1.1693651676177979,-0.6967729330062866,0.40870553255081177,0.4234941303730011,0.4725084602196234,2.1535939776323487,-1.2765208879247214,8.120382918021217,8.148639966211492,-5.5166918560048,32542,30906,27666,30958


==> figure_data/flip_450_4_7.csv <==
time,x,y,z,vx,vy,vz,gyro_x,gyro_y,gyro_z,yaw,roll,pitch,pwm_m1,pwm_m2,pwm_m3,pwm_m4
0.0,0.03155212104320526,0.05179348215460777,1.305070161819458,-0.03904278576374054,-0.014582508243620396,0.0021578031592071056,0.031905489613422315,-0.09288810437762952,0.0395434730704724,-0.6975061884959225,0.16882023674823174,-0.34084661254304227,34139,35358,33952,35011
0.0011059999999997671,0.03155212104320526,0.05179348215460777,1.305070161819458,-0.03904278576374054,-0.014582508243620396,0.0021578031592071056,0.01848689238673287,-0.08255255927935694,0.010871039174162963,-0.6975061884959225,0.16882023674823174,-0.34084661254304227,34139,35358,33952,35011
0.003953000000001339,0.03138136863708496,0.05175096169114113,1.3045297861099243,-0.039438799023628235,-0.014656961895525455,-0.0010999272344633937,-0.016356486269750975,-0.06322536258670382,-0.010255482777704772,-0.6849884371128271,0.17511678593314256,-0.36905191098573414,34127,35188,34066,35381
0.00507999999999447,0.03138136863708496,0.05175096169114113,1.3045297861099243,-0.039438799023628235,-0.014656961895525455,-0.0010999272344633937,-0.021982645018544144,-0.037574340082846214,-0.006196878851735006,-0.6849884371128271,0.17511678593314256,-0.36905191098573414,34127,35188,34066,35381
0.007915999999997439,0.03138136863708496,0.05175096169114113,1.3045297861099243,-0.039438799023628235,-0.014656961895525455,-0.0010999272344633937,-0.00669382367084649,-0.02489726677217571,0.007320389013490526,-0.6849884371128271,0.17511678593314256,-0.36905191098573414,34359,34607,33945,36062
0.008992999999994936,0.03138136863708496,0.05175096169114113,1.3045297861099243,-0.039438799023628235,-0.014656961895525455,-0.0010999272344633937,0.00662102054484375,0.00042757376394128674,0.0160561628419795,-0.6849884371128271,0.17511678593314256,-0.36905191098573414,34359,34607,33945,36062
0.05936799999999494,0.031469471752643585,0.05180561542510986,1.3039377927780151,-0.03614567965269089,-0.013228226453065872,-0.007325571961700916,-0.004807430729040407,-0.014666766734149942,-0.00958674118174256,-0.6862174111707977,0.11545607633576978,-0.32778379742803815,34996,35327,34543,36343
0.06047200000000157,0.031469471752643585,0.05180561542510986,1.3039377927780151,-0.03614567965269089,-0.013228226453065872,-0.007325571961700916,-0.006723707251109622,-0.028294332640842735,-0.011669665009023483,-0.6862174111707977,0.11545607633576978,-0.32778379742803815,34996,35327,34543,36343
0.06333199999999488,0.031370650976896286,0.05177062749862671,1.3038995265960693,-0.03638636693358421,-0.013246085494756699,-0.006658279336988926,0.011489137016927036,-0.01186430983549195,0.005587111709755835,-0.6828516774745429,0.11699969518784029,-0.3305251244989907,34868,35109,34456,36358
0.06444799999999669,0.031370650976896286,0.05177062749862671,1.3038995265960693,-0.03638636693358421,-0.013246085494756699,-0.006658279336988926,0.043185337538777346,0.006789687067116335,0.036142416621359454,-0.6828516774745429,0.11699969518784029,-0.3305251244989907,34868,35109,34456,36358
0.06728600000000005,0.031370650976896286,0.05177062749862671,1.3038995265960693,-0.03638636693358421,-0.013246085494756699,-0.006658279336988926,0.041894095561874026,-0.04067962336458144,0.04260029930393579,-0.6828516774745429,0.11699969518784029,-0.3305251244989907,34623,35078,34410,35893
0.06835199999999896,0.031370650976896286,0.05177062749862671,1.3038995265960693,-0.03638636693358421,-0.013246085494756699,-0.006658279336988926,0.010450207707065402,-0.09975901837814193,0.023874785602937217,-0.6828516774745429,0.11699969518784029,-0.3305251244989907,34623,35078,34410,35893
0.07130099999999948,0.031370650976896286,0.05177062749862671,1.3038995265960693,-0.03638636693358421,-0.013246085494756699,-0.006658279336988926,-0.014448004695356745,-0.11195206840247433,0.008731098732419123,-0.6828516774745429,0.11699969518784029,-0.3305251244989907,34140,35217,34665,35621
0.07236699999999838,0.03132898360490799,0.051756713539361954,1.3038935661315918,-0.03631969168782234,-0.013155012391507626,-0.005147187504917383,-0.013908379598884838,-0.09150371834160068,0.01876204478101389,-0.6763860747877849,0.12229813817870987,-0.34417746681207834,34140,35217,34665,35621
0.07523799999999756,0.03132898360490799,0.051756713539361954,1.3038935661315918,-0.03631969168782234,-0.013155012391507626,-0.005147187504917383,-0.017786988685124825,-0.08175823819472718,0.047009557801536275,-0.6763860747877849,0.12229813817870987,-0.34417746681207834,34127,35078,34722,35856
0.07630900000000111,0.03132898360490799,0.051756713539361954,1.3038935661315918,-0.03631969168782234,-0.013155012391507626,-0.005147187504917383,-0.01883025083324434,-0.08658914583310366,0.051115157678218885,-0.6763860747877849,0.12229813817870987,-0.34417746681207834,34127,35078,34722,35856
0.07916899999999441,0.03132898360490799,0.051756713539361954,1.3038935661315918,-0.03631969168782234,-0.013155012391507626,-0.005147187504917383,-0.016217979006526235,-0.08103318426557471,0.03993798293526481,-0.6763860747877849,0.12229813817870987,-0.34417746681207834,34395,34852,34617,36044
0.08026399999999557,0.03132898360490799,0.051756713539361954,1.3038935661315918,-0.03631969168782234,-0.013155012391507626,-0.005147187504917383,-0.01839187163127668,-0.06551236465637697,0.03965774348718281,-0.6763860747877849,0.12229813817870987,-0.34417746681207834,34395,34852,34617,36044
0.08310899999999674,0.03131096065044403,0.05175163969397545,1.3039029836654663,-0.03613661974668503,-0.013013860210776329,-0.004241212271153927,-0.0006747137477104327,-0.06765942177195566,0.05060133403540172,-0.6656419238177039,0.11718358276786783,-0.368023180215403,34743,34744,34589,36236
0.08423099999999976,0.03131096065044403,0.05175163969397545,1.3039029836654663,-0.03613661974668503,-0.013013860210776329,-0.004241212271153927,0.031198102013032226,-0.07421161364663442,0.06689933062971183,-0.6656419238177039,0.11718358276786783,-0.368023180215403,34743,34744,34589,36236
0.08706699999999545,0.03131096065044403,0.05175163969397545,1.3039029836654663,-0.03613661974668503,-0.013013860210776329,-0.004241212271153927,0.04605456487939067,-0.06203681043695826,0.07652729047110716,-0.6656419238177039,0.11718358276786783,-0.368023180215403,35164,34837,34261,36018
0.08813299999999435,0.03131096065044403,0.05175163969397545,1.3039029836654663,-0.03613661974668503,-0.013013860210776329,-0.004241212271153927,0.018089203373389175,-0.03914004577721743,0.055962144151676725,-0.6656419238177039,0.11718358276786783,-0.368023180215403,35164,34837,34261,36018
0.09111200000000098,0.03131096065044403,0.05175163969397545,1.3039029836654663,-0.03613661974668503,-0.013013860210776329,-0.004241212271153927,-0.012361596912415401,-0.018691770617749424,0.032040033343930956,-0.6656419238177039,0.11718358276786783,-0.368023180215403,35417,34854,34119,36101
0.09217499999999564,0.031305551528930664,0.05175101011991501,1.3039114475250244,-0.035875946283340454,-0.012836658395826817,-0.004365913104265928,-0.026983268839169735,-0.0259871155140202,0.025308192528374934,-0.6492596886702452,0.12171351960701228,-0.38375311348864827,35417,34854,34119,36101
0.09502899999999499,0.031305551528930664,0.05175101011991501,1.3039114475250244,-0.035875946283340454,-0.012836658395826817,-0.004365913104265928,-0.01473862006871704,-0.02223520839723533,0.009431063811567915,-0.6492596886702452,0.12171351960701228,-0.38375311348864827,35306,34900,34423,36363
0.0960989999999947,0.031305551528930664,0.05175101011991501,1.3039114475250244,-0.035875946283340454,-0.012836658395826817,-0.004365913104265928,0.006092079821799834,0.008124243382584927,-0.0006440316092317654,-0.6492596886702452,0.12171351960701228,-0.38375311348864827,35306,34900,34423,36363
0.09895599999999831,0.031305551528930664,0.05175101011991501,1.3039114475250244,-0.035875946283340454,-0.012836658395826817,-0.004365913104265928,0.029179681819888163,0.04845605790880202,-0.005761203382452156,-0.6492596886702452,0.12171351960701228,-0.38375311348864827,35441,34567,34161,36655
0.10005599999999686,0.031305551528930664,0.05175101011991501,1.3039114475250244,-0.035875946283340454,-0.012836658395826817,-0.004365913104265928,0.0346933386573823,0.0606712329761281,0.0011301182602474417,-0.6492596886702452,0.12171351960701228,-0.38375311348864827,35441,34567,34161,36655
0.10290799999999581,0.03130543977022171,0.05175212770700455,1.303914189338684,-0.03563173487782478,-0.012681618332862854,-0.004514839965850115,0.03217869457115621,0.06889706347073193,0.017938445569150075,-0.6471799187369854,0.12342164330999006,-0.37953324306943875,35554,34592,33995,36647
0.10402799999999843,0.03130543977022171,0.05175212770700455,1.303914189338684,-0.03563173487782478,-0.012681618332862854,-0.004514839965850115,0.03229928375367176,0.08199322054903464,0.02269322217045852,-0.6471799187369854,0.12342164330999006,-0.37953324306943875,35554,34592,33995,36647
0.10686599999999453,0.03130543977022171,0.05175212770700455,1.303914189338684,-0.03563173487782478,-0.012681618332862854,-0.004514839965850115,0.013786951936744835,0.0730533133423965,0.004011820455980616,-0.6471799187369854,0.12342164330999006,-0.37953324306943875,35414,34439,33915,36620
0.10794399999999586,0.03130543977022171,0.05175212770700455,1.303914189338684,-0.03563173487782478,-0.012681618332862854,-0.004514839965850115,0.008227220851946377,0.060302797122883244,-0.01536013320751968,-0.6471799187369854,0.12342164330999006,-0.37953324306943875,35414,34439,33915,36620
0.1108859999999986,0.03130543977022171,0.05175212770700455,1.303914189338684,-0.03563173487782478,-0.012681618332862854,-0.004514839965850115,0.031147928474214055,0.07622461389084126,-0.02142151697686445,-0.6471799187369854,0.12342164330999006,-0.37953324306943875,35392,34688,33768,36299
0.1119559999999983,0.031308021396398544,0.051754239946603775,1.3039227724075317,-0.03537840023636818,-0.012531639076769352,-0.0029071110766381025,0.05126282163828537,0.08154362070038042,-0.008839758825786258,-0.6465297997529689,0.13003400570660123,-0.35901341099078593,35392,34688,33768,36299
0.1148179999999993,0.031308021396398544,0.051754239946603775,1.3039227724075317,-0.03537840023636818,-0.012531639076769352,-0.0029071110766381025,0.05234069447760291,0.061517897659745524,-0.005145960635630161,-0.6465297997529689,0.13003400570660123,-0.35901341099078593,35329,34850,33791,36171
0.11589600000000064,0.031308021396398544,0.051754239946603775,1.3039227724075317,-0.03537840023636818,-0.012531639076769352,-0.0029071110766381025,0.05071532565243552,0.056292193034521605,-0.017532240682101935,-0.6465297997529689,0.13003400570660123,-0.35901341099078593,35329,34850,33791,36171
0.1187390000000014,0.031308021396398544,0.051754239946603775,1.3039227724075317,-0.03537840023636818,-0.012531639076769352,-0.0029071110766381025,0.04913922530743459,0.06582154933655676,-0.0077831215752702,-0.6465297997529689,0.13003400570660123,-0.35901341099078593,35087,34888,34040,36144
0.11984199999999691,0.031308021396398544,0.051754239946603775,1.3039227724075317,-0.03537840023636818,-0.012531639076769352,-0.0029071110766381025,0.0626627947735598,0.07792542507626354,0.009099562673691098,-0.6465297997529689,0.13003400570660123,-0.35901341099078593,35087,34888,34040,36144
0.12269799999999668,0.031312495470047,0.05175723135471344,1.3039470911026,-0.03506850078701973,-0.012369416654109955,-0.000462512718513608,0.06922173609712623,0.08124563794153578,0.011110066204375981,-0.6480780385150348,0.14549829554836285,-0.3392039218457049,35253,34786,33837,36225
0.12383399999999528,0.031312495470047,0.05175723135471344,1.3039470911026,-0.03506850078701973,-0.012369416654109955,-0.000462512718513608,0.06818473029697379,0.06792611238799189,-0.0034336942164799747,-0.6480780385150348,0.14549829554836285,-0.3392039218457049,35253,34786,33837,36225
0.12665499999999882,0.031312495470047,0.05175723135471344,1.3039470911026,-0.03506850078701973,-0.012369416654109955,-0.000462512718513608,0.06435130548369729,0.022089735303284355,-0.0023415050657829835,-0.6480780385150348,0.14549829554836285,-0.3392039218457049,35256,34938,33975,36102
0.12772299999999814,0.031312495470047,0.05175723135471344,1.3039470911026,-0.03506850078701973,-0.012369416654109955,-0.000462512718513608,0.05581944449032971,-0.009796562905532576,0.01078691033144628,-0.6480780385150348,0.14549829554836285,-0.3392039218457049,35256,34938,33975,36102
0.13068299999999727,0.031312495470047,0.05175723135471344,1.3039470911026,-0.03506850078701973,-0.012369416654109955,-0.000462512718513608,0.06142697567565454,0.0010726390385785718,0.011425138967278372,-0.6480780385150348,0.14549829554836285,-0.3392039218457049,35019,34988,34108,36050
0.13175499999999737,0.03131787106394768,0.051759690046310425,1.3039777278900146,-0.03472708910703659,-0.012260358780622482,0.0009354366920888424,0.07547266203467898,0.004199599840412373,0.009659554710718308,-0.6466057789368698,0.1637653848005959,-0.33046037312369814,35019,34988,34108,36050
0.13461200000000098,0.03131787106394768,0.051759690046310425,1.3039777278900146,-0.03472708910703659,-0.012260358780622482,0.0009354366920888424,0.08151768816926577,-0.026223989128820534,0.005412081688894182,-0.6466057789368698,0.1637653848005959,-0.33046037312369814,34952,35249,34287,35930
0.13568299999999728,0.03131787106394768,0.051759690046310425,1.3039777278900146,-0.03472708910703659,-0.012260358780622482,0.0009354366920888424,0.0751941037070351,-0.03351542250724025,-0.010203296263609529,-0.6466057789368698,0.1637653848005959,-0.33046037312369814,34952,35249,34287,35930
0.1385269999999946,0.03131787106394768,0.051759690046310425,1.3039777278900146,-0.03472708910703659,-0.012260358780622482,0.0009354366920888424,0.06163234700759168,-0.02099078187946316,-0.02196065937538878,-0.6466057789368698,0.1637653848005959,-0.33046037312369814,34852,35166,34300,36020
0.13963100000000123,0.03131787106394768,0.051759690046310425,1.3039777278900146,-0.03472708910703659,-0.012260358780622482,0.0009354366920888424,0.034770349785966825,-0.05017465401687899,-0.03175822096633014,-0.6466057789368698,0.1637653848005959,-0.33046037312369814,34852,35166,34300,36020
0.14248999999999795,0.03132392093539238,0.05176186189055443,1.3039989471435547,-0.03437255695462227,-0.012179573997855186,0.0009437818662263453,0.010930651330391405,-0.09001045062887962,-0.0349711542127534,-0.648666114586915,0.1830634645132568,-0.336934318177976,34417,35218,34747,36064
0.14361000000000057,0.03132392093539238,0.05176186189055443,1.3039989471435547,-0.03437255695462227,-0.012179573997855186,0.0009437818662263453,-0.016789983356485922,-0.10719664473624478,-0.03206598668099162,-0.648666114586915,0.1830634645132568,-0.336934318177976,34417,35218,34747,36064
0.14643699999999807,0.03132392093539238,0.05176186189055443,1.3039989471435547,-0.03437255695462227,-0.012179573997855186,0.0009437818662263453,-0.03966823384516421,-0.12192936007748241,-0.02678290965962791,-0.648666114586915,0.1830634645132568,-0.336934318177976,34256,35316,35278,36549
0.14750299999999697,0.03132392093539238,0.05176186189055443,1.3039989471435547,-0.03437255695462227,-0.012179573997855186,0.0009437818662263453,-0.049926942584798795,-0.1371389976356828,-0.029959605189874682,-0.648666114586915,0.1830634645132568,-0.336934318177976,34256,35316,35278,36549
0.1504669999999969,0.03132392093539238,0.05176186189055443,1.3039989471435547,-0.03437255695462227,-0.012179573997855186,0.0009437818662263453,-0.05468150072367407,-0.11872479498254687,-0.036431257247524565,-0.648666114586915,0.1830634645132568,-0.336934318177976,34097,35180,35431,36595
0.15154099999999743,0.03133027255535126,0.05176358297467232,1.3040095567703247,-0.03403942659497261,-0.012132667005062103,0.0010812442051246762,-0.04795667359252013,-0.11389129076210756,-0.01881061002020501,-0.6578674927162118,0.17529362042146623,-0.3690703667562251,34097,35180,35431,36595
0.15440299999999843,0.03133027255535126,0.05176358297467232,1.3040095567703247,-0.03403942659497261,-0.012132667005062103,0.0010812442051246762,-0.03926316288217395,-0.1334932133271484,0.007418369934916173,-0.6578674927162118,0.17529362042146623,-0.3690703667562251,34403,35480,35681,36840
0.1554739999999947,0.03133027255535126,0.05176358297467232,1.3040095567703247,-0.03403942659497261,-0.012132667005062103,0.0010812442051246762,-0.0454907695154317,-0.15471041799472793,0.023442658587747436,-0.6578674927162118,0.17529362042146623,-0.3690703667562251,34403,35480,35681,36840
0.15832200000000013,0.03133027255535126,0.05176358297467232,1.3040095567703247,-0.03403942659497261,-0.012132667005062103,0.0010812442051246762,-0.04544690225885104,-0.14524610940231794,0.02253879211674755,-0.6578674927162118,0.17529362042146623,-0.3690703667562251,34620,35616,35548,36623
0.15942899999999646,0.03133027255535126,0.05176358297467232,1.3040095567703247,-0.03403942659497261,-0.012132667005062103,0.0010812442051246762,-0.05817965020046642,-0.12692699824485468,0.025254623459166913,-0.6578674927162118,0.17529362042146623,-0.3690703667562251,34620,35616,35548,36623
0.16227500000000145,0.03133583441376686,0.051764894276857376,1.3040227890014648,-0.03380455821752548,-0.012080248445272446,0.002598696853965521,-0.07603796791031874,-0.12567892444474585,0.03594464362090745,-0.6548810471317977,0.1608726503021671,-0.40712335544226297,34880,35546,35387,36671
0.16339600000000065,0.03133583441376686,0.051764894276857376,1.3040227890014648,-0.03380455821752548,-0.012080248445272446,0.002598696853965521,-0.07063078550156272,-0.11199149150898591,0.03454775737251204,-0.6548810471317977,0.1608726503021671,-0.40712335544226297,34880,35546,35387,36671
0.16623399999999675,0.03133583441376686,0.051764894276857376,1.3040227890014648,-0.03380455821752548,-0.012080248445272446,0.002598696853965521,-0.05343052241350138,-0.08286969183091494,0.021225799603878846,-0.6548810471317977,0.1608726503021671,-0.40712335544226297,35865,35976,35748,37448
0.16730599999999685,0.03133583441376686,0.051764894276857376,1.3040227890014648,-0.03380455821752548,-0.012080248445272446,0.002598696853965521,-0.035624910326097416,-0.04327947612212245,0.010767637783651432,-0.6548810471317977,0.1608726503021671,-0.40712335544226297,35865,35976,35748,37448
0.1702589999999982,0.03133583441376686,0.051764894276857376,1.3040227890014648,-0.03380455821752548,-0.012080248445272446,0.002598696853965521,-0.017364913022455495,0.0071565172214773844,0.002517264595126831,-0.6548810471317977,0.1608726503021671,-0.40712335544226297,36343,35622,35415,37775
0.1713289999999979,0.03134056180715561,0.05176609754562378,1.304046392440796,-0.033642884343862534,-0.01200886070728302,0.004584525711834431,-0.00027789107445328273,0.03569435225152123,-0.007857182940858272,-0.6488223065282055,0.1458942010714246,-0.4280012516551504,36343,35622,35415,37775
0.1741929999999993,0.03134056180715561,0.05176609754562378,1.304046392440796,-0.033642884343862534,-0.01200886070728302,0.004584525711834431,0.019298363812663817,0.002103271002187509,-0.007188372165125555,-0.6488223065282055,0.1458942010714246,-0.4280012516551504,37335,36508,35891,38434
0.17526499999999942,0.03134056180715561,0.05176609754562378,1.304046392440796,-0.033642884343862534,-0.01200886070728302,0.004584525711834431,0.03774700446764582,-0.02471869141811289,0.008769347343278087,-0.6488223065282055,0.1458942010714246,-0.4280012516551504,37335,36508,35891,38434
0.178112000000001,0.03134056180715561,0.05176609754562378,1.304046392440796,-0.033642884343862534,-0.01200886070728302,0.004584525711834431,0.040793752300858944,-0.0028827896965240114,0.013967947022329345,-0.6488223065282055,0.1458942010714246,-0.4280012516551504,37392,36792,36040,38160
0.17921099999999568,0.03134056180715561,0.05176609754562378,1.304046392440796,-0.033642884343862534,-0.01200886070728302,0.004584525711834431,0.04749982079108464,0.05122423493080364,0.0020108701054462556,-0.6488223065282055,0.1458942010714246,-0.4280012516551504,37392,36792,36040,38160
0.1820679999999993,0.03134428337216377,0.05176745727658272,1.304077386856079,-0.03352242335677147,-0.0119169931858778,0.006593071389943361,0.05475029350358218,0.07069827999043943,0.0015122492373459994,-0.6482535940579968,0.15399739880707367,-0.42372465398933473,37229,36716,36011,38015
0.18319499999999972,0.03134428337216377,0.05176745727658272,1.304077386856079,-0.03352242335677147,-0.0119169931858778,0.006593071389943361,0.07014665610489995,0.07407905480337573,0.004584462248111376,-0.6482535940579968,0.15399739880707367,-0.42372465398933473,37229,36716,36011,38015
0.18602300000000105,0.03134428337216377,0.05176745727658272,1.304077386856079,-0.03352242335677147,-0.0119169931858778,0.006593071389943361,0.08714351610351728,0.10345090034066992,-0.007645947453036452,-0.6482535940579968,0.15399739880707367,-0.42372465398933473,38235,37687,36926,39139
0.18709899999999471,0.03134428337216377,0.05176745727658272,1.304077386856079,-0.03352242335677147,-0.0119169931858778,0.006593071389943361,0.07811583277182581,0.12286733373578673,-0.021842839464287993,-0.6482535940579968,0.15399739880707367,-0.42372465398933473,38235,37687,36926,39139
0.19004799999999522,0.03134428337216377,0.05176745727658272,1.304077386856079,-0.03352242335677147,-0.0119169931858778,0.006593071389943361,0.08198064543526243,0.09415682599856487,-0.014378530520716604,-0.6482535940579968,0.15399739880707367,-0.42372465398933473,37923,37474,37179,39139
0.1911229999999996,0.03134724870324135,0.05176896974444389,1.3041136264801025,-0.03340299054980278,-0.011841767467558384,0.008944335393607616,0.10551832061727684,0.09242060309302293,0.007652277141963244,-0.650380266246814,0.175774732437695,-0.3968337319594039,37923,37474,37179,39139
0.193987000000001,0.03134724870324135,0.05176896974444389,1.3041136264801025,-0.03340299054980278,-0.011841767467558384,0.008944335393607616,0.11933944423975876,0.15448706200305434,0.0015417791165268546,-0.650380266246814,0.175774732437695,-0.3968337319594039,39290,38393,37942,40514
0.19506199999999807,0.03134724870324135,0.05176896974444389,1.3041136264801025,-0.03340299054980278,-0.011841767467558384,0.008944335393607616,0.1354932639505547,0.1869820381625765,-0.03191975417001105,-0.650380266246814,0.175774732437695,-0.3968337319594039,39290,38393,37942,40514
0.19790099999999802,0.03134724870324135,0.05176896974444389,1.3041136264801025,-0.03340299054980278,-0.011841767467558384,0.008944335393607616,0.14860560389366884,0.18055193557912105,-0.03849926425180914,-0.650380266246814,0.175774732437695,-0.3968337319594039,39750,38355,37908,40312
0.1990089999999982,0.03134724870324135,0.05176896974444389,1.3041136264801025,-0.03340299054980278,-0.011841767467558384,0.008944335393607616,0.14387819335315555,0.16490541476647155,-0.02419205547373892,-0.650380266246814,0.175774732437695,-0.3968337319594039,39750,38355,37908,40312
0.20185699999999634,0.03135040029883385,0.051769740879535675,1.3041654825210571,-0.03323495388031006,-0.011841438710689545,0.013563486747443676,0.15251585674320495,0.1568322250142213,-0.026722745105532734,-0.6548329254228741,0.21286769396247823,-0.3536848214867703,39473,38409,38240,40030
0.20298300000000016,0.03135040029883385,0.051769740879535675,1.3041654825210571,-0.03323495388031006,-0.011841438710689545,0.013563486747443676,0.166902519267922,0.1525710008225264,-0.03836586484833139,-0.6548329254228741,0.21286769396247823,-0.3536848214867703,39473,38409,38240,40030
0.20581199999999808,0.03135040029883385,0.051769740879535675,1.3041654825210571,-0.03323495388031006,-0.011841438710689545,0.013563486747443676,0.18609139387026993,0.17163517290683136,-0.04920710262571799,-0.6548329254228741,0.21286769396247823,-0.3536848214867703,41104,40284,39739,41470
0.2068819999999978,0.03135040029883385,0.051769740879535675,1.3041654825210571,-0.03323495388031006,-0.011841438710689545,0.013563486747443676,0.20881253553968765,0.17750767613705146,-0.063734866915128,-0.6548329254228741,0.21286769396247823,-0.3536848214867703,41104,40284,39739,41470
0.20984199999999692,0.03135040029883385,0.051769740879535675,1.3041654825210571,-0.03323495388031006,-0.011841438710689545,0.013563486747443676,0.21318459716700028,0.1446027063277116,-0.06940787441256595,-0.6548329254228741,0.21286769396247823,-0.3536848214867703,40931,40549,40045,41067
0.21091199999999663,0.03135371208190918,0.05177035927772522,1.3042505979537964,-0.033018045127391815,-0.011890990659594536,0.021152814850211143,0.20601533422299334,0.11504683635909295,-0.06379578256387436,-0.6680269967910178,0.26556988418628247,-0.3078645983616532,40931,40549,40045,41067
0.21376499999999943,0.03135371208190918,0.05177035927772522,1.3042505979537964,-0.033018045127391815,-0.011890990659594536,0.021152814850211143,0.1953065803874598,0.1155269626917422,-0.04924233125351269,-0.6680269967910178,0.26556988418628247,-0.3078645983616532,41994,42240,42172,42800
0.2148399999999965,0.03135371208190918,0.05177035927772522,1.3042505979537964,-0.033018045127391815,-0.011890990659594536,0.021152814850211143,0.19699738807403747,0.1348454167258793,-0.0338071239509826,-0.6680269967910178,0.26556988418628247,-0.3078645983616532,41994,42240,42172,42800
0.21769499999999972,0.03135371208190918,0.05177035927772522,1.3042505979537964,-0.033018045127391815,-0.011890990659594536,0.021152814850211143,0.21969853939052278,0.14350223823102043,-0.03975970094504082,-0.6680269967910178,0.26556988418628247,-0.3078645983616532,42117,42086,42690,42699
0.2187939999999944,0.03135371208190918,0.05177035927772522,1.3042505979537964,-0.033018045127391815,-0.011890990659594536,0.021152814850211143,0.22785235634477521,0.10525065628296706,-0.06725299426128514,-0.6680269967910178,0.26556988418628247,-0.3078645983616532,42117,42086,42690,42699
0.2216389999999956,0.03135760873556137,0.05176975950598717,1.3043806552886963,-0.03274746984243393,-0.012050095945596695,0.031631950289011,0.22953722185317066,0.04711404110124065,-0.08432252942933723,-0.68220464806394,0.32569414586537876,-0.2727558277465556,41507,41815,43010,42060
0.22275600000000123,0.03135760873556137,0.05176975950598717,1.3043806552886963,-0.03274746984243393,-0.012050095945596695,0.031631950289011,0.24110151618889217,0.033859251168131696,-0.09011745144805196,-0.68220464806394,0.32569414586537876,-0.2727558277465556,41507,41815,43010,42060
0.22560399999999936,0.03135760873556137,0.05176975950598717,1.3043806552886963,-0.03274746984243393,-0.012050095945596695,0.031631950289011,0.22958971941615883,0.039188702562571016,-0.09727566227353507,-0.68220464806394,0.32569414586537876,-0.2727558277465556,43355,44054,44886,43908
0.22667699999999605,0.03135760873556137,0.05176975950598717,1.3043806552886963,-0.03274746984243393,-0.012050095945596695,0.031631950289011,0.21520407222160737,0.019687493259816426,-0.10452437896418884,-0.68220464806394,0.32569414586537876,-0.2727558277465556,43355,44054,44886,43908
0.2296209999999992,0.03135760873556137,0.05176975950598717,1.3043806552886963,-0.03274746984243393,-0.012050095945596695,0.031631950289011,0.20649954684344018,0.004489360869614377,-0.11264365804805429,-0.68220464806394,0.32569414586537876,-0.2727558277465556,42805,44054,45270,43412
0.23069199999999546,0.03133012726902962,0.0522921048104763,1.3051652908325195,-0.03249073028564453,-0.010369788855314255,0.05077965185046196,0.2085611830670546,0.02426325758219571,-0.12358617917064796,-0.7117116743773639,0.38376831983786647,-0.26610058766193584,42805,44054,45270,43412
0.23356199999999808,0.03133012726902962,0.0522921048104763,1.3051652908325195,-0.03249073028564453,-0.010369788855314255,0.05077965185046196,0.22632102207322283,0.05587728918144407,-0.12044403191376116,-0.7117116743773639,0.38376831983786647,-0.26610058766193584,44742,45693,46873,45620
0.23464199999999982,0.03133012726902962,0.0522921048104763,1.3051652908325195,-0.03249073028564453,-0.010369788855314255,0.05077965185046196,0.23638279421143527,0.09251609406285907,-0.10816307260632091,-0.7117116743773639,0.38376831983786647,-0.26610058766193584,44742,45693,46873,45620
0.23748399999999675,0.03133012726902962,0.0522921048104763,1.3051652908325195,-0.03249073028564453,-0.010369788855314255,0.05077965185046196,0.2408798579624135,0.11485521359628334,-0.11585878424118766,-0.7117116743773639,0.38376831983786647,-0.26610058766193584,45265,45118,47240,45690
0.23857600000000093,0.03133012726902962,0.0522921048104763,1.3051652908325195,-0.03249073028564453,-0.010369788855314255,0.05077965185046196,0.2500385022407096,0.11294194873489997,-0.13226602037446147,-0.7117116743773639,0.38376831983786647,-0.26610058766193584,45265,45118,47240,45690
0.24143000000000028,0.031672097742557526,0.05265699699521065,1.3050787448883057,-0.03150857239961624,-0.008968639187514782,0.05029727518558502,0.27636428237982,0.14474455294527197,-0.14622675189471238,-0.7112009958840543,0.3768830528818282,-0.2682882167818439,45378,44535,47096,45690
0.2425590000000011,0.03132212534546852,0.05255359411239624,1.3057600259780884,-0.03211358189582825,-0.00986114889383316,0.07357088476419449,0.3048694936865104,0.20194996888471695,-0.16457629799000822,-0.7489582315097826,0.45055580162402864,-0.24433505165184066,45378,44535,47096,45690
0.24538699999999516,0.03132212534546852,0.05255359411239624,1.3057600259780884,-0.03211358189582825,-0.00986114889383316,0.07357088476419449,0.3103800733245887,0.22985620197273487,-0.18810810589524604,-0.7489582315097826,0.45055580162402864,-0.24433505165184066,48190,46854,48219,47627
0.24645699999999487,0.03132212534546852,0.05255359411239624,1.3057600259780884,-0.03211358189582825,-0.00986114889383316,0.07357088476419449,0.3029651004805084,0.23437968095277534,-0.21710816582198678,-0.7489582315097826,0.45055580162402864,-0.24433505165184066,48190,46854,48219,47627
0.2494209999999948,0.03166842833161354,0.05278332531452179,1.305885672569275,-0.031081950291991234,-0.009017114527523518,0.07426578551530838,0.3069946296573664,0.279769699755218,-0.23649659441376572,-0.7489582315097826,0.45055580162402864,-0.24433505165184066,47861,46496,48266,47263
0.2505,0.03166842833161354,0.05278332531452179,1.305885672569275,-0.031081950291991234,-0.009017114527523518,0.07426578551530838,0.3416017755221872,0.38570505475444444,-0.25383939903798436,-0.7489582315097826,0.45055580162402864,-0.24433505165184066,47861,46496,48266,47263
0.25335499999999594,0.031354907900094986,0.052688177675008774,1.3067708015441895,-0.031588464975357056,-0.010056397877633572,0.10276632755994797,0.4069799168596242,0.48966461054094107,-0.2865502410486142,-0.8062245400301766,0.5393860625118753,-0.17573603796669965,50055,47997,48987,49343
0.25443099999999685,0.031354907900094986,0.052688177675008774,1.3067708015441895,-0.031588464975357056,-0.010056397877633572,0.10276632755994797,0.4643540939883961,0.5647051330768627,-0.30411585238753164,-0.8062245400301766,0.5393860625118753,-0.17573603796669965,50055,47997,48987,49343
0.257262999999999,0.031354907900094986,0.052688177675008774,1.3067708015441895,-0.031588464975357056,-0.010056397877633572,0.10276632755994797,0.49314719300892407,0.6032714340867361,-0.28652387575382243,-0.8062245400301766,0.5393860625118753,-0.17573603796669965,50585,47352,48808,49230
0.2583689999999988,0.031354907900094986,0.052688177675008774,1.3067708015441895,-0.031588464975357056,-0.010056397877633572,0.10276632755994797,0.5098065639184012,0.6273644532574377,-0.27051626358687186,-0.8062245400301766,0.5393860625118753,-0.17573603796669965,50585,47352,48808,49230
0.2612289999999994,0.03168392926454544,0.05284787341952324,1.3068902492523193,-0.030604030936956406,-0.00951441004872322,0.1034085750579834,0.522926227554513,0.6884205504617851,-0.2944873599139183,-0.8062245400301766,0.5393860625118753,-0.17573603796669965,50655,46793,48369,49307
0.2623509999999951,0.03137585148215294,0.05274648219347,1.3080974817276,-0.03091522678732872,-0.01084534265100956,0.13804450631141663,0.5476568407796931,0.7622476369365258,-0.3441759870318578,-0.8877067222258879,0.675016598967753,-0.014976679822984562,50655,46793,48369,49307
0.26519599999999627,0.03137585148215294,0.05274648219347,1.3080974817276,-0.03091522678732872,-0.01084534265100956,0.13804450631141663,0.5839081890120152,0.8348380179800609,-0.3755778853667137,-0.8877067222258879,0.675016598967753,-0.014976679822984562,52838,48721,49053,51040
0.2662679999999964,0.03137585148215294,0.05274648219347,1.3080974817276,-0.03091522678732872,-0.01084534265100956,0.13804450631141663,0.6120338998633693,0.895331788720238,-0.4040066306606052,-0.8877067222258879,0.675016598967753,-0.014976679822984562,52838,48721,49053,51040
0.2692129999999961,0.03137585148215294,0.05274648219347,1.3080974817276,-0.03091522678732872,-0.01084534265100956,0.13804450631141663,0.6309681762655057,0.9485599233744609,-0.43324014994640503,-0.8877067222258879,0.675016598967753,-0.014976679822984562,52588,48075,48701,50789
0.2702880000000005,0.031693603843450546,0.05236038565635681,1.3085674047470093,-0.030032595619559288,-0.01255547720938921,0.14055190980434418,0.6659270924208124,1.0066718294146983,-0.451493555926349,-0.8872301639014983,0.6884114276983578,-0.01682459922941271,52588,48075,48701,50789
0.27314800000000106,0.03139307349920273,0.05222640559077263,1.3101835250854492,-0.029897373169660568,-0.01436766516417265,0.18267758190631866,0.6824172527325285,1.0237985518059707,-0.4752360032290553,-0.9978726313433324,0.862480087111278,0.22586647841374335,53932,49771,49612,52176
0.2742239999999947,0.03139307349920273,0.05222640559077263,1.3101835250854492,-0.029897373169660568,-0.01436766516417265,0.18267758190631866,0.6803930505669865,1.0161228554911717,-0.47985179403038064,-0.9978726313433324,0.862480087111278,0.22586647841374335,53932,49771,49612,52176
0.2770599999999977,0.03139307349920273,0.05222640559077263,1.3101835250854492,-0.029897373169660568,-0.01436766516417265,0.18267758190631866,0.6904552721136329,1.0437210607096084,-0.46451255207325587,-0.9978726313433324,0.862480087111278,0.22586647841374335,53592,49269,50036,51939
0.2781739999999991,0.03139307349920273,0.05222640559077263,1.3101835250854492,-0.029897373169660568,-0.01436766516417265,0.18267758190631866,0.6864026733038321,1.04791707074411,-0.4542652075413353,-0.9978726313433324,0.862480087111278,0.22586647841374335,53592,49269,50036,51939
0.28101900000000024,0.03170203045010567,0.0521085150539875,1.3106085062026978,-0.029041865840554237,-0.014975422993302345,0.18494315445423126,0.6736031216307478,1.0119153938639827,-0.4466960376701394,-0.9978489124664609,0.8685621567652252,0.2240934674745431,53194,49126,50156,51688
0.28215099999999804,0.03141449764370918,0.05194757506251335,1.312705159187317,-0.028215903788805008,-0.017385585233569145,0.23437632620334625,0.6787232485635069,0.9857200087497453,-0.4220846009037402,-1.1328536951140826,1.069926297300972,0.515880522323539,53194,49126,50156,51688
0.2849799999999959,0.03141449764370918,0.05194757506251335,1.312705159187317,-0.028215903788805008,-0.017385585233569145,0.23437632620334625,0.7100340334995685,0.940924440792122,-0.38065387040440474,-1.1328536951140826,1.069926297300972,0.515880522323539,54320,51195,51429,52611
0.2860509999999995,0.03141449764370918,0.05194757506251335,1.312705159187317,-0.028215903788805008,-0.017385585233569145,0.23437632620334625,0.7223582774971009,0.8905159945210477,-0.4077999041592596,-1.1328536951140826,1.069926297300972,0.515880522323539,54320,51195,51429,52611
0.2889959999999992,0.03141449764370918,0.05194757506251335,1.312705159187317,-0.028215903788805008,-0.017385585233569145,0.23437632620334625,0.6863890911822726,0.8731851408322208,-0.5003888939345812,-1.1328536951140826,1.069926297300972,0.515880522323539,53477,50913,51840,52048
0.2900639999999985,0.03171219304203987,0.05197327211499214,1.3128585815429688,-0.027419792488217354,-0.01741020567715168,0.23518812656402588,0.6778158430010897,0.8048811175631683,-0.5412740425951003,-1.1328536951140826,1.069926297300972,0.515880522323539,53477,50913,51840,52048
0.2929320000000007,0.03144502267241478,0.05178459733724594,1.315500259399414,-0.025755448266863823,-0.02053152211010456,0.293131560087204,0.7034427098016224,0.6927067084991859,-0.5020883901842152,-1.2628833959261572,1.2737946102012339,0.775117732610194,54322,52878,52820,52499
0.29400299999999696,0.03144502267241478,0.05178459733724594,1.315500259399414,-0.025755448266863823,-0.02053152211010456,0.293131560087204,0.6630417571167933,0.6354453495320924,-0.4950664666275169,-1.2628833959261572,1.2737946102012339,0.775117732610194,54322,52878,52820,52499
0.2968569999999963,0.03144502267241478,0.05178459733724594,1.315500259399414,-0.025755448266863823,-0.02053152211010456,0.293131560087204,0.5775249247742316,0.6289846538856148,-0.5290302926415155,-1.2628833959261572,1.2737946102012339,0.775117732610194,53523,52352,53588,52384
0.2979490000000005,0.03144502267241478,0.05178459733724594,1.315500259399414,-0.025755448266863823,-0.02053152211010456,0.293131560087204,0.5298620977184881,0.6583647136103962,-0.5530681177986252,-1.2628833959261572,1.2737946102012339,0.775117732610194,53523,52352,53588,52384
0.30080599999999685,0.03172736614942551,0.051894668489694595,1.3157603740692139,-0.024979863315820694,-0.02018396556377411,0.29451698064804077,0.5295182170427316,0.7041344658947705,-0.5743933136484074,-1.2628833959261572,1.2737946102012339,0.775117732610194,53408,51818,53276,52697
0.30191599999999746,0.03148851543664932,0.05167483910918236,1.3190240859985352,-0.022588180378079414,-0.023985382169485092,0.35820630192756653,0.5223147657682308,0.6666247074683587,-0.5847440886991639,-1.415605342961261,1.4550073562842987,0.9609304569568474,53408,51818,53276,52697
0.30475899999999817,0.03148851543664932,0.05167483910918236,1.3190240859985352,-0.022588180378079414,-0.023985382169485092,0.35820630192756653,0.5049428328195894,0.5575851053235086,-0.576448608219676,-1.415605342961261,1.4550073562842987,0.9609304569568474,54543,52875,53816,53970
0.3058269999999975,0.03148851543664932,0.05167483910918236,1.3190240859985352,-0.022588180378079414,-0.023985382169485092,0.35820630192756653,0.4952444656568751,0.5071920388077295,-0.5751555103523881,-1.415605342961261,1.4550073562842987,0.9609304569568474,54543,52875,53816,53970
0.30878800000000045,0.03174837306141853,0.05184156820178032,1.3195321559906006,-0.021904874593019485,-0.02340630628168583,0.36090970039367676,0.476235221270053,0.53416506696027,-0.5883449488090601,-1.415605342961261,1.4550073562842987,0.9609304569568474,54167,52519,53767,53827
0.30985499999999594,0.03174837306141853,0.05184156820178032,1.3195321559906006,-0.021904874593019485,-0.02340630628168583,0.36090970039367676,0.4496662279443911,0.5998216417896748,-0.603635754523859,-1.415605342961261,1.4550073562842987,0.9609304569568474,54167,52519,53767,53827
0.3127259999999951,0.031543340533971786,0.05158628895878792,1.323486089706421,-0.018909363076090813,-0.027829432860016823,0.42984873056411743,0.43209758725973374,0.6556394342878907,-0.6170861827673587,-1.5854069697396524,1.6018533694038453,1.1258997514375424,55321,53282,53476,54637
0.31379899999999905,0.031543340533971786,0.05158628895878792,1.323486089706421,-0.018909363076090813,-0.027829432860016823,0.42984873056411743,0.41899842996401554,0.6625904178910521,-0.6297957195955983,-1.5854069697396524,1.6018533694038453,1.1258997514375424,55321,53282,53476,54637
0.31664800000000104,0.031543340533971786,0.05158628895878792,1.323486089706421,-0.018909363076090813,-0.027829432860016823,0.42984873056411743,0.4079878234636783,0.6704368228317253,-0.6488086924079466,-1.5854069697396524,1.6018533694038453,1.1258997514375424,55210,52777,53479,54651
0.3177379999999976,0.031543340533971786,0.05158628895878792,1.323486089706421,-0.018909363076090813,-0.027829432860016823,0.42984873056411743,0.40425104226964725,0.6853945336731826,-0.6727408566488073,-1.5854069697396524,1.6018533694038453,1.1258997514375424,55210,52777,53479,54651
0.3206059999999998,0.032291002571582794,0.05179877206683159,1.3237535953521729,-0.01615140773355961,-0.02703212946653366,0.4312663972377777,0.40232657548692874,0.6747234469223169,-0.6791867051722079,-1.586209891274905,1.598222744096462,1.1374051719884932,55241,52642,53142,54684
0.321737000000001,0.03214661777019501,0.051504384726285934,1.3284382820129395,-0.012489241547882557,-0.032011162489652634,0.5056461095809937,0.389899733208401,0.6395598002582104,-0.6700746329234746,-1.7729101939941894,1.7231775148000132,1.324759815025847,55241,52642,53142,54684
0.3245570000000007,0.03214661777019501,0.051504384726285934,1.3284382820129395,-0.012489241547882557,-0.032011162489652634,0.5056461095809937,0.37298113685631834,0.6319951577608676,-0.6697414048920783,-1.7729101939941894,1.7231775148000132,1.324759815025847,56056,53807,53376,55305
0.32563299999999434,0.03214661777019501,0.051504384726285934,1.3284382820129395,-0.012489241547882557,-0.032011162489652634,0.5056461095809937,0.37387079910797294,0.6927204237787998,-0.6676636066095986,-1.7729101939941894,1.7231775148000132,1.324759815025847,56056,53807,53376,55305
0.3285760000000009,0.03214661777019501,0.051504384726285934,1.3284382820129395,-0.012489241547882557,-0.032011162489652634,0.5056461095809937,0.3834675333855871,0.7405213690265775,-0.6550171866991937,-1.7729101939941894,1.7231775148000132,1.324759815025847,55836,53400,53220,55186
0.3296449999999968,0.0325823612511158,0.051758889108896255,1.328730583190918,-0.011133238673210144,-0.031095262616872787,0.5071946382522583,0.3728742442280653,0.7634698281397904,-0.6452637586809421,-1.7729101939941894,1.7231775148000132,1.324759815025847,55836,53400,53220,55186
0.33251199999999514,0.032491471618413925,0.051421355456113815,1.334195613861084,-0.006787740159779787,-0.03657495975494385,0.5857856869697571,0.38026434980546703,0.8015493698814246,-0.6433097308101237,-1.9662001577409243,1.8390529301745182,1.5179544008132297,56478,54104,53000,55502
0.33358299999999874,0.032491471618413925,0.051421355456113815,1.334195613861084,-0.006787740159779787,-0.03657495975494385,0.5857856869697571,0.398617890642398,0.8122037452964501,-0.6436339040938136,-1.9662001577409243,1.8390529301745182,1.5179544008132297,56478,54104,53000,55502
0.3364340000000011,0.032491471618413925,0.051421355456113815,1.334195613861084,-0.006787740159779787,-0.03657495975494385,0.5857856869697571,0.4003684530059343,0.7973482332618246,-0.6490202139775261,-1.9662001577409243,1.8390529301745182,1.5179544008132297,56302,53561,53009,55695
0.3375349999999962,0.032491471618413925,0.051421355456113815,1.334195613861084,-0.006787740159779787,-0.03657495975494385,0.5857856869697571,0.37703024026718845,0.7942878616951601,-0.6617200302677869,-1.9662001577409243,1.8390529301745182,1.5179544008132297,56302,53561,53009,55695
0.3403899999999994,0.032749731093645096,0.051202476024627686,1.3346145153045654,-0.0061256857588887215,-0.03767223656177521,0.5880352258682251,0.3504804217013751,0.7802860925269867,-0.6734909359698281,-1.9680052117876445,1.848134594843125,1.515282166259568,56352,53594,52565,55560
0.3415109999999986,0.03271247074007988,0.050796497613191605,1.3409111499786377,-0.0010075022000819445,-0.04370087757706642,0.6712568998336792,0.3268185017321301,0.7367303592148498,-0.6708074682764371,-2.157678848452092,1.9669969691045632,1.7400481818630533,56352,53594,52565,55560
0.34434700000000157,0.03271247074007988,0.050796497613191605,1.3409111499786377,-0.0010075022000819445,-0.04370087757706642,0.6712568998336792,0.3204684937184588,0.7253646534726641,-0.6534298761104793,-2.157678848452092,1.9669969691045632,1.7400481818630533,56732,54464,52849,55955
0.3454189999999944,0.03271247074007988,0.050796497613191605,1.3409111499786377,-0.0010075022000819445,-0.04370087757706642,0.6712568998336792,0.33098125554251934,0.7662367193543281,-0.6565145490220908,-2.157678848452092,1.9669969691045632,1.7400481818630533,56732,54464,52849,55955
0.34836899999999876,0.03271247074007988,0.050796497613191605,1.3409111499786377,-0.0010075022000819445,-0.04370087757706642,0.6712568998336792,0.3422760546206816,0.8142180937659588,-0.6719279933050879,-2.157678848452092,1.9669969691045632,1.7400481818630533,56524,54152,52826,55864
0.3494329999999973,0.033373549580574036,0.050900619477033615,1.3414781093597412,0.0014868115540593863,-0.04334867000579834,0.6743000745773315,0.3529972420895545,0.8459673015964747,-0.6793245237586195,-2.157959579743735,1.965892626454793,1.7502756583482921,56524,54152,52826,55864
0.3523050000000003,0.03341656178236008,0.050435539335012436,1.3486510515213013,0.007433604449033737,-0.04983023181557655,0.7602618336677551,0.35553230513120093,0.8560781924120423,-0.6979178489621984,-2.3523768859089396,2.0707733951154244,1.9681275150232407,57004,54630,52345,56003
0.35337999999999736,0.03341656178236008,0.050435539335012436,1.3486510515213013,0.007433604449033737,-0.04983023181557655,0.7602618336677551,0.3268282555596225,0.8161286455319816,-0.7174759708496858,-2.3523768859089396,2.0707733951154244,1.9681275150232407,57004,54630,52345,56003
0.3562239999999947,0.03341656178236008,0.050435539335012436,1.3486510515213013,0.007433604449033737,-0.04983023181557655,0.7602618336677551,0.26260915521810163,0.7601525281069604,-0.707882865129057,-2.3523768859089396,2.0707733951154244,1.9681275150232407,56653,54313,52805,56201
0.3573209999999963,0.03341656178236008,0.050435539335012436,1.3486510515213013,0.007433604449033737,-0.04983023181557655,0.7602618336677551,0.20853919534330465,0.7815767935492935,-0.6713597413074922,-2.3523768859089396,2.0707733951154244,1.9681275150232407,56653,54313,52805,56201
0.36018299999999726,0.03371402248740196,0.05072653666138649,1.349353551864624,0.008335106074810028,-0.048599354922771454,0.764063835144043,0.18133615329636532,0.8436837075407589,-0.6385381450850287,-2.3533689732927754,2.063165226093897,1.9678895264178327,56690,54192,52321,56205
0.36131699999999545,0.033829402178525925,0.0502069853246212,1.3574352264404297,0.015081780031323433,-0.05545874685049057,0.8522487878799438,0.16844405677540072,0.8946494202699324,-0.636145428003647,-2.5557059426144595,2.1550958792699264,2.1955121909013116,56690,54192,52321,56205
0.364137999999999,0.033829402178525925,0.0502069853246212,1.3574352264404297,0.015081780031323433,-0.05545874685049057,0.8522487878799438,0.16405967802804647,0.9074894519915859,-0.6476588060282775,-2.5557059426144595,2.1550958792699264,2.1955121909013116,56979,54309,52160,56672
0.3652139999999999,0.033829402178525925,0.0502069853246212,1.3574352264404297,0.015081780031323433,-0.05545874685049057,0.8522487878799438,0.13999150947926667,0.8772417343836567,-0.6591020097581846,-2.5557059426144595,2.1550958792699264,2.1955121909013116,56979,54309,52160,56672
0.3681589999999996,0.033829402178525925,0.0502069853246212,1.3574352264404297,0.015081780031323433,-0.05545874685049057,0.8522487878799438,0.12203212480604585,0.8618862804333961,-0.6801019670598408,-2.5557059426144595,2.1550958792699264,2.1955121909013116,56810,54126,52282,56655
0.36923099999999975,0.034430574625730515,0.05009858310222626,1.357729434967041,0.01738336868584156,-0.056102387607097626,0.8538488745689392,0.12177438074679661,0.918783918174612,-0.6902336305319111,-2.5569777439335457,2.161179089833086,2.204678303268919,56810,54126,52282,56655
0.37209999999999854,0.034640517085790634,0.049502190202474594,1.3667147159576416,0.02498636022210121,-0.06326687335968018,0.9431722164154053,0.11698575079072514,1.0315085363198047,-0.6832030184121564,-2.747678618263405,2.21561893666655,2.455608987398773,57203,54271,51486,56785
0.3731729999999952,0.034640517085790634,0.049502190202474594,1.3667147159576416,0.02498636022210121,-0.06326687335968018,0.9431722164154053,0.09098827183499425,1.0996252727851974,-0.6824673867400493,-2.747678618263405,2.21561893666655,2.455608987398773,57203,54271,51486,56785
0.3760169999999998,0.034640517085790634,0.049502190202474594,1.3667147159576416,0.02498636022210121,-0.06326687335968018,0.9431722164154053,0.03585154117367396,1.1154551688836556,-0.6750958900007644,-2.747678618263405,2.21561893666655,2.455608987398773,57177,53743,51307,57057
0.37711299999999753,0.034640517085790634,0.049502190202474594,1.3667147159576416,0.02498636022210121,-0.06326687335968018,0.9431722164154053,-0.00600810234234042,1.1564003385372423,-0.6593257152897513,-2.747678618263405,2.21561893666655,2.455608987398773,57177,53743,51307,57057
0.3799629999999961,0.035340216010808945,0.04975892975926399,1.367384433746338,0.02784796617925167,-0.0621623657643795,0.9468291997909546,-0.03966639043834717,1.1707511815452978,-0.6540595805502285,-2.748294275702952,2.208915629097355,2.4693043442078157,57287,53587,50695,57069
0.3810760000000009,0.03565921261906624,0.0491010919213295,1.3773010969161987,0.03643050789833069,-0.06945990025997162,1.036464810371399,-0.0785184028601049,1.1450667238861922,-0.6627390888589058,-2.943022641288076,2.2410940694746504,2.782145758928654,57287,53587,50695,57069
0.3839279999999999,0.03565921261906624,0.0491010919213295,1.3773010969161987,0.03643050789833069,-0.06945990025997162,1.036464810371399,-0.11791160706606958,1.1711645041464782,-0.6655151679792044,-2.943022641288076,2.2410940694746504,2.782145758928654,57281,53778,50896,57399
0.38499499999999537,0.03565921261906624,0.0491010919213295,1.3773010969161987,0.03643050789833069,-0.06945990025997162,1.036464810371399,-0.15437099811379731,1.2290056998619092,-0.657739270228391,-2.943022641288076,2.2410940694746504,2.782145758928654,57281,53778,50896,57399
0.38794399999999585,0.03565921261906624,0.0491010919213295,1.3773010969161987,0.03643050789833069,-0.06945990025997162,1.036464810371399,-0.19601984150641028,1.2981802439122814,-0.6543773622473023,-2.943022641288076,2.2410940694746504,2.782145758928654,57260,53405,50689,57489
0.3890109999999986,0.03634917736053467,0.049047842621803284,1.377665400505066,0.0392473042011261,-0.06981087476015091,1.0384624004364014,-0.23515324602565932,1.3309312663658577,-0.6521633432750649,-2.943770899625659,2.244439511725227,2.7952217088703994,57260,53405,50689,57489
0.3918889999999956,0.03683643788099289,0.04823537543416023,1.3896316289901733,0.04999791085720062,-0.07787615060806274,1.1371709108352661,-0.2833804801401747,1.2999722850097957,-0.6465443396911067,-3.150034473571605,2.2218226513705686,3.18190314994314,57212,53695,50558,57375
0.39297099999999774,0.03683643788099289,0.04823537543416023,1.3896316289901733,0.04999791085720062,-0.07787615060806274,1.1371709108352661,-0.3422982920157838,1.2529238159280198,-0.6419582431359357,-3.150034473571605,2.2218226513705686,3.18190314994314,57212,53695,50558,57375
0.3958050000000003,0.03683643788099289,0.04823537543416023,1.3896316289901733,0.04999791085720062,-0.07787615060806274,1.1371709108352661,-0.4080470122189053,1.1940798069041194,-0.6408676786695483,-3.150034473571605,2.2218226513705686,3.18190314994314,56832,53587,51310,57578
0.3968989999999976,0.03683643788099289,0.04823537543416023,1.3896316289901733,0.04999791085720062,-0.07787615060806274,1.1371709108352661,-0.48123513976910864,1.1232803351146354,-0.6448670142575476,-3.150034473571605,2.2218226513705686,3.18190314994314,56832,53587,51310,57578
0.39975299999999697,0.03743722662329674,0.048112332820892334,1.3893009424209595,0.0525299534201622,-0.07855183631181717,1.1352916955947876,-0.5345215643616907,1.1254019423970472,-0.6505645145146358,-3.150492804339449,2.227534893453161,3.1933046682274937,56779,53950,51231,57341
0.4008849999999948,0.038014966994524,0.04729028046131134,1.4011025428771973,0.06355636566877365,-0.0857163667678833,1.225002408027649,-0.5573975522037398,1.2274432232503596,-0.6399220567454884,-3.3297627081073684,2.134000185457288,3.545390380820889,56779,53950,51231,57341
0.4037129999999961,0.038014966994524,0.04729028046131134,1.4011025428771973,0.06355636566877365,-0.0857163667678833,1.225002408027649,-0.5969481575525065,1.343268093799541,-0.6079589305004118,-3.3297627081073684,2.134000185457288,3.545390380820889,56813,53708,50864,57682
0.40478199999999925,0.038014966994524,0.04729028046131134,1.4011025428771973,0.06355636566877365,-0.0857163667678833,1.225002408027649,-0.685628226058837,1.3572787179783388,-0.5927535456775772,-3.3297627081073684,2.134000185457288,3.545390380820889,56813,53708,50864,57682
0.4077390000000014,0.038014966994524,0.04729028046131134,1.4011025428771973,0.06355636566877365,-0.0857163667678833,1.225002408027649,-0.7752376712065779,1.3034863260681553,-0.6113031950392789,-3.3297627081073684,2.134000185457288,3.545390380820889,56677,53279,51022,57830
0.4088070000000007,0.03852159529924393,0.04765820875763893,1.4015709161758423,0.0656227096915245,-0.08391467481851578,1.2276325225830078,-0.8172224057916772,1.2915684138739416,-0.622816972538073,-3.3291560548126284,2.1217600867882873,3.553692844877051,56677,53279,51022,57830
0.41167099999999485,0.03923572972416878,0.04678453877568245,1.4142885208129883,0.0777793899178505,-0.09056006371974945,1.3158656358718872,-0.8538767568759555,1.3232195507973152,-0.6152498666167218,-3.494598550164766,1.951205867259465,3.9359974841338765,56676,53142,50540,57880
0.4127390000000014,0.03923572972416878,0.04678453877568245,1.4142885208129883,0.0777793899178505,-0.09056006371974945,1.3158656358718872,-0.9327436759765894,1.3509238829851917,-0.6183835416923907,-3.494598550164766,1.951205867259465,3.9359974841338765,56676,53142,50540,57880
0.41558699999999954,0.03923572972416878,0.04678453877568245,1.4142885208129883,0.0777793899178505,-0.09056006371974945,1.3158656358718872,-1.0138756801633628,1.3791101141723177,-0.6414872630971552,-3.494598550164766,1.951205867259465,3.9359974841338765,56531,52506,50610,58236
0.4166889999999985,0.03923572972416878,0.04678453877568245,1.4142885208129883,0.0777793899178505,-0.09056006371974945,1.3158656358718872,-1.0985207933021142,1.3589264157447707,-0.657872161966786,-3.494598550164766,1.951205867259465,3.9359974841338765,56531,52506,50610,58236
0.4195529999999999,0.03962753340601921,0.046895820647478104,1.4146597385406494,0.0791497528553009,-0.09013109654188156,1.317933440208435,-1.2150170467621044,1.2501290946800907,-0.6576925983302874,-3.494598550164766,1.951205867259465,3.9359974841338765,56419,53000,50636,58014
0.4206800000000003,0.04048320651054382,0.045962750911712646,1.4282808303833008,0.09258575737476349,-0.09608094394207001,1.4062577486038208,-1.3046705006468589,1.1686732501047636,-0.6481548197813048,-3.657926804362349,1.6879352458002115,4.335971705348655,56419,53000,50636,58014
0.4235069999999978,0.04048320651054382,0.045962750911712646,1.4282808303833008,0.09258575737476349,-0.09608094394207001,1.4062577486038208,-1.3719926830010265,1.1463176106502024,-0.6249586866867146,-3.657926804362349,1.6879352458002115,4.335971705348655,55876,53240,51616,58114
0.42457800000000134,0.04048320651054382,0.045962750911712646,1.4282808303833008,0.09258575737476349,-0.09608094394207001,1.4062577486038208,-1.4389525422888887,1.1366114537412997,-0.6069894067055686,-3.657926804362349,1.6879352458002115,4.335971705348655,55876,53240,51616,58114
0.4275269999999946,0.04048320651054382,0.045962750911712646,1.4282808303833008,0.09258575737476349,-0.09608094394207001,1.4062577486038208,-1.509222045021447,1.1302198671251094,-0.5897789944770404,-3.657926804362349,1.6879352458002115,4.335971705348655,55645,53191,51951,58034
0.4286049999999959,0.04074670374393463,0.04598206654191017,1.428134560585022,0.09340690076351166,-0.09599711745977402,1.405466914176941,-1.5720497435619425,1.1495581450646108,-0.5723486051424719,-3.657926804362349,1.6879352458002115,4.335971705348655,55645,53191,51951,58034
0.4314700000000012,0.04175057262182236,0.04499498009681702,1.4426189661026,0.107881560921669,-0.10084745287895203,1.4914133548736572,-1.6011086926382876,1.2125416385288759,-0.5701419098632322,-3.8030702791677617,1.3015339374331003,4.691008967219202,55573,52973,51519,57973
0.43254099999999746,0.04175057262182236,0.04499498009681702,1.4426189661026,0.107881560921669,-0.10084745287895203,1.4914133548736572,-1.6241503623896532,1.2353609343292198,-0.5715678994689151,-3.8030702791677617,1.3015339374331003,4.691008967219202,55573,52973,51519,57973
0.43538299999999436,0.04175057262182236,0.04499498009681702,1.4426189661026,0.107881560921669,-0.10084745287895203,1.4914133548736572,-1.6666963581744865,1.2067035899452585,-0.5767688533407581,-3.8030702791677617,1.3015339374331003,4.691008967219202,55526,52434,51424,58268
0.43648500000000057,0.04175057262182236,0.04499498009681702,1.4426189661026,0.107881560921669,-0.10084745287895203,1.4914133548736572,-1.731112099672996,1.2087048223463985,-0.6001279718940611,-3.8030702791677617,1.3015339374331003,4.691008967219202,55526,52434,51424,58268
0.43934599999999774,0.04239492490887642,0.04551662877202034,1.4428176879882812,0.11070883274078369,-0.09820741415023804,1.4925167560577393,-1.7817655567643575,1.277128221811314,-0.6272925479080056,-3.801396217804986,1.2835131541264937,4.705408493155916,55944,52249,50344,58286
0.44047799999999554,0.04357768967747688,0.04451395943760872,1.4581714868545532,0.12639722228050232,-0.10165049880743027,1.5782588720321655,-1.8225796988923124,1.3270735443688235,-0.6484248643158389,-3.930399337928576,0.8279492243341969,5.086753578108114,55944,52249,50344,58286
0.44329999999999564,0.04357768967747688,0.04451395943760872,1.4581714868545532,0.12639722228050232,-0.10165049880743027,1.5782588720321655,-1.8739360973534005,1.2824986193075132,-0.6646583624774987,-3.930399337928576,0.8279492243341969,5.086753578108114,55819,52034,50231,58437
0.444375,0.04357768967747688,0.04451395943760872,1.4581714868545532,0.12639722228050232,-0.10165049880743027,1.5782588720321655,-1.926873747711723,1.206060037067841,-0.6699508625118131,-3.930399337928576,0.8279492243341969,5.086753578108114,55819,52034,50231,58437
0.4473159999999989,0.04357768967747688,0.04451395943760872,1.4581714868545532,0.12639722228050232,-0.10165049880743027,1.5782588720321655,-1.9526020143707605,1.1756243668659794,-0.6709926911302521,-3.930399337928576,0.8279492243341969,5.086753578108114,55659,52167,50661,58366
0.448390999999996,0.044311948120594025,0.044766489416360855,1.4586035013198853,0.12970659136772156,-0.10034295171499252,1.580654501914978,-1.9944770267189484,1.1523292973368928,-0.6608917205897451,-3.9302333871508455,0.8185609865597488,5.103992461085301,55659,52167,50661,58366
0.45126399999999556,0.04569057747721672,0.043750014156103134,1.4748326539993286,0.14657561480998993,-0.10219071060419083,1.6651796102523804,-2.043979731903287,1.1519226326384377,-0.6426697066211504,-4.071676131513048,0.29716828992527317,5.495329047979741,55355,52431,50795,58186
0.4523410000000003,0.04569057747721672,0.043750014156103134,1.4748326539993286,0.14657561480998993,-0.10219071060419083,1.6651796102523804,-2.048368754537792,1.223692427171092,-0.6383995941293173,-4.071676131513048,0.29716828992527317,5.495329047979741,55355,52431,50795,58186
0.4551749999999956,0.04569057747721672,0.043750014156103134,1.4748326539993286,0.14657561480998993,-0.10219071060419083,1.6651796102523804,-2.035911951697001,1.34178924044622,-0.6484813899099758,-4.071676131513048,0.29716828992527317,5.495329047979741,55263,51590,50501,58500
0.4562739999999976,0.04569057747721672,0.043750014156103134,1.4748326539993286,0.14657561480998993,-0.10219071060419083,1.6651796102523804,-2.055535054715086,1.3936985111496083,-0.6631888967670202,-4.071676131513048,0.29716828992527317,5.495329047979741,55263,51590,50501,58500
0.45913199999999776,0.04636615142226219,0.04387989267706871,1.4749202728271484,0.14958085119724274,-0.10151886940002441,1.665683388710022,-2.1399784334012644,1.2983970252250139,-0.6785165872629167,-4.071526445246694,0.2926146466427579,5.510704526034698,55443,51636,49881,58380
0.4602479999999996,0.04794985428452492,0.04286004975438118,1.4919975996017456,0.16773821413516998,-0.10162913799285889,1.7497930526733398,-2.2369237555087103,1.1655263258026713,-0.694065120392208,-4.2024028321459,-0.2715123582865664,5.917894557782443,55443,51636,49881,58380
0.4630879999999961,0.04794985428452492,0.04286004975438118,1.4919975996017456,0.16773821413516998,-0.10162913799285889,1.7497930526733398,-2.285645488703383,1.107420478453914,-0.6928306120689018,-4.2024028321459,-0.2715123582865664,5.917894557782443,54991,51591,50501,58518
0.4641630000000005,0.04794985428452492,0.04286004975438118,1.4919975996017456,0.16773821413516998,-0.10162913799285889,1.7497930526733398,-2.3327205893960596,1.0745360316297243,-0.6753549489958018,-4.2024028321459,-0.2715123582865664,5.917894557782443,54991,51591,50501,58518
0.4671089999999967,0.04794985428452492,0.04286004975438118,1.4919975996017456,0.16773821413516998,-0.10162913799285889,1.7497930526733398,-2.36235384916148,1.0929391405524445,-0.6563830554432681,-4.2024028321459,-0.2715123582865664,5.917894557782443,54811,51545,50816,58444
0.46817799999999987,0.0484902486205101,0.042932551354169846,1.4919991493225098,0.17000019550323486,-0.10127583891153336,1.7498300075531006,-2.3674708468799586,1.140387549850923,-0.6493584354359662,-4.199721642923363,-0.27370042602182193,5.927739194847488,54811,51545,50816,58444
0.47104899999999905,0.0502837598323822,0.04192409664392471,1.509907603263855,0.18921032547950745,-0.09951192140579224,1.8318599462509155,-2.3929588964086705,1.134931132251514,-0.6560777906033178,-4.32515423874598,-0.9125088147781506,6.297306716867979,54575,51409,50531,58287
0.4721270000000004,0.0502837598323822,0.04192409664392471,1.509907603263855,0.18921032547950745,-0.09951192140579224,1.8318599462509155,-2.445672974393481,1.053431678413337,-0.6761457746815009,-4.32515423874598,-0.9125088147781506,6.297306716867979,54575,51409,50531,58287
0.4749680000000008,0.0502837598323822,0.04192409664392471,1.509907603263855,0.18921032547950745,-0.09951192140579224,1.8318599462509155,-2.5166470163924197,0.9691150661950467,-0.6979876903617858,-4.32515423874598,-0.9125088147781506,6.297306716867979,54025,51025,51282,58503
0.4760659999999989,0.0502837598323822,0.04192409664392471,1.509907603263855,0.18921032547950745,-0.09951192140579224,1.8318599462509155,-2.5589563903143997,0.9408382209518307,-0.6918387177209019,-4.32515423874598,-0.9125088147781506,6.297306716867979,54025,51025,51282,58503
0.4789130000000005,0.05065106973052025,0.04248354583978653,1.5104771852493286,0.19062182307243347,-0.09655088186264038,1.8350094556808472,-2.577980148929163,0.944283485875039,-0.6677514243465439,-4.3221021497946115,-0.9334854215093012,6.300831188898836,54196,51155,50779,58407
0.48004099999999744,0.05265654996037483,0.04153268411755562,1.529235601425171,0.21094666421413422,-0.09264683723449707,1.916691541671753,-2.6078815890163543,0.9116675522677568,-0.6627052667130617,-4.4380237992664435,-1.6262690280636936,6.646255347558466,54196,51155,50779,58407
0.48287199999999575,0.05265654996037483,0.04153268411755562,1.529235601425171,0.21094666421413422,-0.09264683723449707,1.916691541671753,-2.6475488408208667,0.8268893476535285,-0.6768115649540207,-4.4380237992664435,-1.6262690280636936,6.646255347558466,53811,50827,50994,58432
0.4839439999999959,0.05265654996037483,0.04153268411755562,1.529235601425171,0.21094666421413422,-0.09264683723449707,1.916691541671753,-2.6532482718697454,0.7887628011186544,-0.6877612849339361,-4.4380237992664435,-1.6262690280636936,6.646255347558466,53811,50827,50994,58432
0.48690099999999803,0.053350042551755905,0.04177561029791832,1.5291131734848022,0.21408972144126892,-0.09137141704559326,1.9160503149032593,-2.619290837442363,0.8277359665640648,-0.6856917424508354,-4.433844067567106,-1.6347955363030222,6.662757978475718,53787,50719,50949,58347
0.4879709999999977,0.053350042551755905,0.04177561029791832,1.5291131734848022,0.21408972144126892,-0.09137141704559326,1.9160503149032593,-2.591194487942027,0.8993652793492175,-0.6775165702735919,-4.433844067567106,-1.6347955363030222,6.662757978475718,53787,50719,50949,58347
0.49083299999999874,0.05559400096535683,0.04088706523180008,1.5486650466918945,0.2350960373878479,-0.08534769713878632,1.9943395853042603,-2.5878431660262713,0.9488522718831244,-0.6943076677884871,-4.54065375526544,-2.370159470477188,6.9649677937363474,53836,50084,50110,58372
0.49190699999999926,0.05559400096535683,0.04088706523180008,1.5486650466918945,0.2350960373878479,-0.08534769713878632,1.9943395853042603,-2.6046844641277143,0.930977267804567,-0.7362758241958005,-4.54065375526544,-2.370159470477188,6.9649677937363474,53836,50084,50110,58372
0.49475799999999437,0.05559400096535683,0.04088706523180008,1.5486650466918945,0.2350960373878479,-0.08534769713878632,1.9943395853042603,-2.646729918785667,0.8419637049507314,-0.7728434228075695,-4.54065375526544,-2.370159470477188,6.9649677937363474,53703,49479,50024,58607
0.4958509999999951,0.05559400096535683,0.04088706523180008,1.5486650466918945,0.2350960373878479,-0.08534769713878632,1.9943395853042603,-2.7069999174152506,0.7013270280526361,-0.7792700299920942,-4.54065375526544,-2.370159470477188,6.9649677937363474,53703,49479,50024,58607
0.49870300000000134,0.05579973757266998,0.041466403752565384,1.5488399267196655,0.23563094437122345,-0.08221261203289032,1.995322346687317,-2.779948693362483,0.5798866826079411,-0.7773532863765369,-4.536934785078308,-2.392235916395014,6.963038481395744,53464,50159,50478,58373
0.4998139999999985,0.058264411985874176,0.04068131372332573,1.569189190864563,0.25769108533859253,-0.07379372417926788,2.074505567550659,-2.8420775784329417,0.4538613391620248,-0.7760743698420536,-4.658720852233436,-3.137251813675201,7.257825149362544,53464,50159,50478,58373
0.5026619999999966,0.058264411985874176,0.04068131372332573,1.569189190864563,0.25769108533859253,-0.07379372417926788,2.074505567550659,-2.8904475080476146,0.3175416131014345,-0.7810299799984731,-4.658720852233436,-3.137251813675201,7.257825149362544,52287,50302,51825,58235
0.5037449999999953,0.058264411985874176,0.04068131372332573,1.569189190864563,0.25769108533859253,-0.07379372417926788,2.074505567550659,-2.8757503209397943,0.26266188580768524,-0.8006464251138332,-4.658720852233436,-3.137251813675201,7.257825149362544,52287,50302,51825,58235
0.5066970000000001,0.05864175781607628,0.0408475361764431,1.5690910816192627,0.2591581642627716,-0.07286171615123749,2.074007749557495,-2.837088678762896,0.24856440928783716,-0.8142120350744788,-4.655534270111141,-3.1440300307711433,7.262883541433374,51744,50439,52449,57930
0.5077690000000002,0.05864175781607628,0.0408475361764431,1.5690910816192627,0.2591581642627716,-0.07286171615123749,2.074007749557495,-2.8388058850337794,0.16692109481652528,-0.8242922995375105,-4.655534270111141,-3.1440300307711433,7.262883541433374,51744,50439,52449,57930
0.5106359999999986,0.061345141381025314,0.040167033672332764,1.5902166366577148,0.28170669078826904,-0.06217000633478165,2.1511099338531494,-2.86201799709491,0.07659922911005293,-0.8280990219996698,-4.779751797274747,-3.958338609929858,7.4188714954784345,50964,50323,52660,57622
0.5117069999999949,0.061345141381025314,0.040167033672332764,1.5902166366577148,0.28170669078826904,-0.06217000633478165,2.1511099338531494,-2.8375408835159917,0.11952220366956545,-0.8201705251183949,-4.779751797274747,-3.958338609929858,7.4188714954784345,50964,50323,52660,57622
0.5145439999999945,0.061345141381025314,0.040167033672332764,1.5902166366577148,0.28170669078826904,-0.06217000633478165,2.1511099338531494,-2.7791263092178666,0.20890181801523255,-0.8098604298532894,-4.779751797274747,-3.958338609929858,7.4188714954784345,51138,49085,51831,58053
0.5156369999999951,0.061345141381025314,0.040167033672332764,1.5902166366577148,0.28170669078826904,-0.06217000633478165,2.1511099338531494,-2.7558361665367967,0.19693806616075596,-0.801379327045823,-4.779751797274747,-3.958338609929858,7.4188714954784345,51138,49085,51831,58053
0.5185,0.06168004125356674,0.04060047119855881,1.5906251668930054,0.2829037308692932,-0.059834469109773636,2.1533660888671875,-2.7819481947089146,0.07374006768612228,-0.8032519953453395,-4.772830882793946,-3.9746400397889006,7.420219932428595,51822,49084,50818,58008
0.5196259999999966,0.06462283432483673,0.04006266966462135,1.6125396490097046,0.30577823519706726,-0.04668618366122246,2.229532480239868,-2.824982214763505,-0.09159362499552606,-0.8257761463178754,-4.901269897603324,-4.779102701556161,7.528040991820953,51822,49084,50818,58008
0.5224559999999984,0.06462283432483673,0.04006266966462135,1.6125396490097046,0.30577823519706726,-0.04668618366122246,2.229532480239868,-2.851577606673472,-0.22505340732861556,-0.8584607229022544,-4.901269897603324,-4.779102701556161,7.528040991820953,50983,48786,51488,58029
0.5235299999999988,0.06462283432483673,0.04006266966462135,1.6125396490097046,0.30577823519706726,-0.04668618366122246,2.229532480239868,-2.8280893248073005,-0.29228549161415435,-0.8718248647264355,-4.901269897603324,-4.779102701556161,7.528040991820953,50983,48786,51488,58029
0.5264749999999986,0.06533348560333252,0.0400303415954113,1.6122591495513916,0.30898433923721313,-0.04683485999703407,2.2280638217926025,-2.7777121706790346,-0.3315728101996532,-0.8798705406956739,-4.8940431471413985,-4.778518230717514,7.544458068570833,50507,49044,52118,57737
0.5275469999999987,0.06533348560333252,0.0400303415954113,1.6122591495513916,0.30898433923721313,-0.04683485999703407,2.2280638217926025,-2.707886750058247,-0.3776145378103518,-0.8848415971864159,-4.8940431471413985,-4.778518230717514,7.544458068570833,50507,49044,52118,57737
0.5304209999999948,0.06853807717561722,0.03963417187333107,1.6349127292633057,0.33191660046577454,-0.0313776433467865,2.3026645183563232,-2.6273775260923884,-0.3776585465473654,-0.8693467267530895,-5.033730894495798,-5.5916689542435405,7.544696687068405,49893,48890,51913,57345
0.5314939999999988,0.06853807717561722,0.03963417187333107,1.6349127292633057,0.33191660046577454,-0.0313776433467865,2.3026645183563232,-2.5934744201512436,-0.38135934177716674,-0.8492734829317535,-5.033730894495798,-5.5916689542435405,7.544696687068405,49893,48890,51913,57345
0.5343319999999949,0.06853807717561722,0.03963417187333107,1.6349127292633057,0.33191660046577454,-0.0313776433467865,2.3026645183563232,-2.5854375326136028,-0.46888622824197934,-0.852487851788452,-5.033730894495798,-5.5916689542435405,7.544696687068405,49166,48185,52147,57402
0.5354329999999973,0.06853807717561722,0.03963417187333107,1.6349127292633057,0.33191660046577454,-0.0313776433467865,2.3026645183563232,-2.5533035645845974,-0.5718674385125218,-0.8731424636757522,-5.033730894495798,-5.5916689542435405,7.544696687068405,49166,48185,52147,57402
0.5382880000000004,0.068772092461586,0.03982456400990486,1.6349587440490723,0.3325220048427582,-0.030348416417837143,2.302961826324463,-2.4598591008881154,-0.6059929184046882,-0.8834309207570008,-5.027990858792393,-5.59883516097134,7.5425497974557345,49720,48532,51344,57228
0.5394069999999992,0.07221042364835739,0.03960442170500755,1.6583480834960938,0.3550443947315216,-0.012774031609296799,2.3749051094055176,-2.34678953680273,-0.5892608099079383,-0.8801237407363132,-5.177464573806676,-6.3524916009553385,7.4740335495090235,49720,48532,51344,57228
0.5422459999999992,0.07221042364835739,0.03960442170500755,1.6583480834960938,0.3550443947315216,-0.012774031609296799,2.3749051094055176,-2.251134915717591,-0.5972327163149814,-0.8733054491344651,-5.177464573806676,-6.3524916009553385,7.4740335495090235,49635,47566,50659,57300
0.5433309999999983,0.07221042364835739,0.03960442170500755,1.6583480834960938,0.3550443947315216,-0.012774031609296799,2.3749051094055176,-2.1620907930902464,-0.611440614151527,-0.8767502480044825,-5.177464573806676,-6.3524916009553385,7.4740335495090235,49635,47566,50659,57300
0.5462619999999951,0.07261456549167633,0.03981046378612518,1.6581673622131348,0.3565302789211273,-0.011645338498055935,2.373995542526245,-2.063004289466377,-0.6077939476708815,-0.8885097686928637,-5.170163218790705,-6.360495744992732,7.478014188443987,49935,47506,50138,57123
0.5473399999999965,0.07261456549167633,0.03981046378612518,1.6581673622131348,0.3565302789211273,-0.011645338498055935,2.373995542526245,-1.9529072126316838,-0.6288286592247633,-0.8925032453264647,-5.170163218790705,-6.360495744992732,7.478014188443987,49935,47506,50138,57123
0.5502079999999987,0.07629223167896271,0.03978884220123291,1.6822675466537476,0.3788508474826813,0.008084405213594437,2.4460315704345703,-1.8565172927695737,-0.6578150371614038,-0.8870739253911475,-5.339727239653282,-7.003743554173475,7.3625452663434405,49556,46965,49552,56912
0.5512819999999993,0.07629223167896271,0.03978884220123291,1.6822675466537476,0.3788508474826813,0.008084405213594437,2.4460315704345703,-1.7481623227619558,-0.6703011347741857,-0.8892678374971548,-5.339727239653282,-7.003743554173475,7.3625452663434405,49556,46965,49552,56912
0.554127999999997,0.07629223167896271,0.03978884220123291,1.6822675466537476,0.3788508474826813,0.008084405213594437,2.4460315704345703,-1.6401045615319907,-0.6787064040696121,-0.8892843490959133,-5.339727239653282,-7.003743554173475,7.3625452663434405,49364,46163,49079,57058
0.5552220000000015,0.07629223167896271,0.03978884220123291,1.6822675466537476,0.3788508474826813,0.008084405213594437,2.4460315704345703,-1.5576724021010406,-0.7512787421967618,-0.879824068534652,-5.339727239653282,-7.003743554173475,7.3625452663434405,49364,46163,49079,57058
0.5580709999999963,0.07665419578552246,0.04041905328631401,1.68212890625,0.38014474511146545,0.011469901539385319,2.4453511238098145,-1.4607240173583411,-0.8699678424983233,-0.8794941028755913,-5.330514891270244,-7.0266182832980935,7.3653335648906895,49556,47039,48739,56669
0.5592059999999983,0.0805639699101448,0.04063626751303673,1.7069236040115356,0.4016260504722595,0.032520588487386703,2.5135860443115234,-1.3237902662189194,-0.9276919922838452,-0.8797465039679034,-5.520565740377033,-7.528369259584485,7.207498419698644,49556,47039,48739,56669
0.5620309999999954,0.0805639699101448,0.04063626751303673,1.7069236040115356,0.4016260504722595,0.032520588487386703,2.5135860443115234,-1.1595712312891453,-0.9507578968011305,-0.867757551951612,-5.520565740377033,-7.528369259584485,7.207498419698644,48496,46529,48824,56331
0.5631069999999964,0.0805639699101448,0.04063626751303673,1.7069236040115356,0.4016260504722595,0.032520588487386703,2.5135860443115234,-1.0056054997142307,-0.9824630958946329,-0.8474639981290992,-5.520565740377033,-7.528369259584485,7.207498419698644,48496,46529,48824,56331
0.5660499999999956,0.0813044086098671,0.040825050324201584,1.706964135169983,0.4049103260040283,0.03348710015416145,2.513871669769287,-0.8895284943888463,-1.0599397117481908,-0.8375895294393034,-5.511071778375518,-7.534508454557347,7.222352351115879,48398,46736,48596,55770
0.567125,0.0813044086098671,0.040825050324201584,1.706964135169983,0.4049103260040283,0.03348710015416145,2.513871669769287,-0.8072580554150912,-1.192548489277324,-0.8393975495033582,-5.511071778375518,-7.534508454557347,7.222352351115879,48398,46736,48596,55770
0.5699909999999945,0.08545877039432526,0.041268832981586456,1.7324358224868774,0.4256812036037445,0.05560463294386864,2.580497980117798,-0.7339761180154898,-1.3214333686541992,-0.8417356717823933,-5.7149734498987685,-7.870111217933312,6.9655209065223005,47113,46554,48689,54998
0.5710629999999947,0.08545877039432526,0.041268832981586456,1.7324358224868774,0.4256812036037445,0.05560463294386864,2.580497980117798,-0.6199817046625473,-1.427466062191268,-0.8432418891159148,-5.7149734498987685,-7.870111217933312,6.9655209065223005,47113,46554,48689,54998
0.5739119999999966,0.08545877039432526,0.041268832981586456,1.7324358224868774,0.4256812036037445,0.05560463294386864,2.580497980117798,-0.4795048840088842,-1.5563894242458949,-0.834985224209315,-5.7149734498987685,-7.870111217933312,6.9655209065223005,45990,46152,49011,54634
0.5750099999999948,0.08545877039432526,0.041268832981586456,1.7324358224868774,0.4256812036037445,0.05560463294386864,2.580497980117798,-0.3349388793699452,-1.6716321277807848,-0.8163687960832795,-5.7149734498987685,-7.870111217933312,6.9655209065223005,45990,46152,49011,54634
0.5778609999999972,0.08573339879512787,0.041648980230093,1.7327302694320679,0.42643627524375916,0.057622890919446945,2.5821328163146973,-0.1962877222225586,-1.7393725595841494,-0.8120181229684715,-5.706124622416784,-7.88299966517316,6.962715094196857,46297,46794,48309,54118
0.5789759999999952,0.090098537504673,0.04233838617801666,1.758878469467163,0.4461551308631897,0.08042782545089722,2.647669792175293,-0.04406676063580951,-1.7788828180424014,-0.8306830206263465,-5.921449090722465,-8.081217823018353,6.5529928987524,46297,46794,48309,54118
0.5818179999999993,0.090098537504673,0.04233838617801666,1.758878469467163,0.4461551308631897,0.08042782545089722,2.647669792175293,0.11174497433820704,-1.8125595552908893,-0.8375215522524792,-5.921449090722465,-8.081217823018353,6.5529928987524,45280,45849,47828,53697
0.582900999999998,0.090098537504673,0.04233838617801666,1.758878469467163,0.4461551308631897,0.08042782545089722,2.647669792175293,0.2551744416924411,-1.8568990569118367,-0.8007120054556764,-5.921449090722465,-8.081217823018353,6.5529928987524,45280,45849,47828,53697
0.5850099999999948,0.09056051075458527,0.04268188774585724,1.7589424848556519,0.4479053318500519,0.08219729363918304,2.6480844020843506,0.4232700404839617,-1.88902942967337,-0.7450711800118962,-5.911665143407885,-8.09222032892348,6.55740188089864,25143,28954,22349,22257
0.5877019999999975,0.09056051075458527,0.04268188774585724,1.7589424848556519,0.4479053318500519,0.08219729363918304,2.6480844020843506,0.589327056040054,-1.9417363171232374,-0.696954383858835,-5.911665143407885,-8.09222032892348,6.55740188089864,20334,26526,50237,43837
0.5890400000000009,0.09513214975595474,0.043617237359285355,1.785730242729187,0.4659053087234497,0.10481955111026764,2.7097551822662354,0.7265519572656487,-2.0602176908597727,-0.6801635526600489,-6.1380336070434485,-8.093523055857123,6.028747830878628,20334,26526,50237,43837
0.591650999999998,0.09513214975595474,0.043617237359285355,1.785730242729187,0.4659053087234497,0.10481955111026764,2.7097551822662354,0.8712244550586772,-2.192160411800277,-0.6923260762003863,-6.1380336070434485,-8.093523055857123,6.028747830878628,9472,38532,53275,46392
0.5927710000000006,0.09513214975595474,0.043617237359285355,1.785730242729187,0.4659053087234497,0.10481955111026764,2.7097551822662354,1.0346119845171013,-2.2830132202819486,-0.6977025323880656,-6.1380336070434485,-8.093523055857123,6.028747830878628,9472,38532,53275,46392
0.5956709999999948,0.0955759659409523,0.04381523281335831,1.785351276397705,0.46749210357666016,0.10576340556144714,2.707852840423584,1.1986798850550133,-2.3516540668498687,-0.698483437798704,-6.128391023247997,-8.099346870092807,6.033145850563983,13229,52598,59047,52477
0.5967459999999992,0.0955759659409523,0.04381523281335831,1.785351276397705,0.46749210357666016,0.10576340556144714,2.707852840423584,1.3887879084156112,-2.406062980552406,-0.7126450632113094,-6.128391023247997,-8.099346870092807,6.033145850563983,13229,52598,59047,52477
0.5996290000000009,0.1003333330154419,0.044982776045799255,1.8127115964889526,0.48339253664016724,0.1274918019771576,2.7647011280059814,1.6191587995585175,-2.436197979867197,-0.7303717292171493,-6.349004313813059,-7.882145310639053,5.365167792815627,12273,51597,60947,47096
0.6007119999999996,0.1003333330154419,0.044982776045799255,1.8127115964889526,0.48339253664016724,0.1274918019771576,2.7647011280059814,1.8870404478132445,-2.440616430431748,-0.7475520477253595,-6.349004313813059,-7.882145310639053,5.365167792815627,12273,51597,60947,47096
0.6035349999999963,0.1003333330154419,0.044982776045799255,1.8127115964889526,0.48339253664016724,0.1274918019771576,2.7647011280059814,2.151772508604789,-2.397404244900231,-0.7699741996281454,-6.349004313813059,-7.882145310639053,5.365167792815627,5069,28481,61337,50436
0.6046949999999998,0.1003333330154419,0.044982776045799255,1.8127115964889526,0.48339253664016724,0.1274918019771576,2.7647011280059814,2.3972191552044704,-2.2113171953114894,-0.7961013412394495,-6.349004313813059,-7.882145310639053,5.365167792815627,5069,28481,61337,50436
0.6074909999999946,0.10067242383956909,0.045510534197092056,1.8123425245285034,0.4844103455543518,0.13016310334205627,2.762876510620117,2.7171777201532064,-1.965003157144769,-0.7493724514884832,-6.338550886413215,-7.898989385448179,5.365835268189743,6775,16150,44453,53839
0.6088299999999944,0.10558420419692993,0.04691118746995926,1.8401944637298584,0.4974934160709381,0.1495191752910614,2.808209180831909,3.1676157321815026,-1.7986799586377233,-0.5995560580499666,-6.601267314034172,-7.378044497478038,4.639408256210375,6775,16150,44453,53839
0.6114349999999976,0.10558420419692993,0.04691118746995926,1.8401944637298584,0.4974934160709381,0.1495191752910614,2.808209180831909,3.6434174241156043,-1.6933912191511682,-0.45122893758253596,-6.601267314034172,-7.378044497478038,4.639408256210375,10025,12614,35734,51919
0.6125599999999977,0.10558420419692993,0.04691118746995926,1.8401944637298584,0.4974934160709381,0.1495191752910614,2.808209180831909,4.097805969304924,-1.5625305405615633,-0.35004173249081183,-6.601267314034172,-7.378044497478038,4.639408256210375,10025,12614,35734,51919
0.6154599999999991,0.1063135415315628,0.046955205500125885,1.8400942087173462,0.5006362795829773,0.1495354175567627,2.8077735900878906,4.558129635299594,-1.3960827061155017,-0.28785492366664406,-6.5912548259749055,-7.376269048854265,4.653637637694479,17984,15018,24460,45889
0.6165479999999952,0.1063135415315628,0.046955205500125885,1.8400942087173462,0.5006362795829773,0.1495354175567627,2.8077735900878906,5.03799983843101,-1.225321882284057,-0.2718778046941749,-6.5912548259749055,-7.376269048854265,4.653637637694479,17984,15018,24460,45889
0.6194159999999974,0.11137653887271881,0.048539888113737106,1.8683714866638184,0.5116813778877258,0.16666057705879211,2.8487730026245117,5.577673987001245,-1.0344151769125445,-0.2730860808807438,-6.792499318309575,-6.292161887760759,4.0734265284373015,24074,15981,18447,40816
0.6205049999999974,0.11137653887271881,0.048539888113737106,1.8683714866638184,0.5116813778877258,0.16666057705879211,2.8487730026245117,6.186286723549271,-0.8606963800583487,-0.24222924839724302,-6.792499318309575,-6.292161887760759,4.0734265284373015,24074,15981,18447,40816
0.6233289999999979,0.11137653887271881,0.048539888113737106,1.8683714866638184,0.5116813778877258,0.16666057705879211,2.8487730026245117,6.798651321441001,-0.7523462037406928,-0.18472301176791678,-6.792499318309575,-6.292161887760759,4.0734265284373015,32711,17794,13028,34444
0.6244799999999959,0.11137653887271881,0.048539888113737106,1.8683714866638184,0.5116813778877258,0.16666057705879211,2.8487730026245117,7.400215203215806,-0.6634727897392226,-0.11196477667430106,-6.792499318309575,-6.292161887760759,4.0734265284373015,32711,17794,13028,34444
0.6272809999999954,0.11169339716434479,0.048256076872348785,1.868179202079773,0.512595534324646,0.1648593544960022,2.847867250442505,8.01064581352392,-0.5640075846083437,-0.034228090656729264,-6.786213415751979,-6.278110372830649,4.07353001231871,35780,20286,13927,29700
0.6286229999999996,0.11686649918556213,0.04997706040740013,1.8968254327774048,0.5219154357910156,0.17833825945854187,2.8834245204925537,8.58185019150404,-0.5537544809905659,0.0159590760560839,-6.965227614255647,-4.45588520405214,3.613672262719562,35780,20286,13927,29700
0.6312419999999984,0.11686649918556213,0.04997706040740013,1.8968254327774048,0.5219154357910156,0.17833825945854187,2.8834245204925537,9.096476244757643,-0.6691865352789603,0.0263410121721889,-6.965227614255647,-4.45588520405214,3.613672262719562,34227,26412,19917,28534
0.6323519999999989,0.11686649918556213,0.04997706040740013,1.8968254327774048,0.5219154357910156,0.17833825945854187,2.8834245204925537,9.59401013013512,-0.7992835524259851,-0.0035283576298133323,-6.965227614255647,-4.45588520405214,3.613672262719562,34227,26412,19917,28534
0.63525,0.11686649918556213,0.04997706040740013,1.8968254327774048,0.5219154357910156,0.17833825945854187,2.8834245204925537,10.076125378065472,-0.8655597782620241,-0.05856775183388583,-6.965227614255647,-4.45588520405214,3.613672262719562,28717,29777,27717,26259
0.6363220000000002,0.11692827194929123,0.0499848835170269,1.8963974714279175,0.52145916223526,0.17796464264392853,2.8813343048095703,10.519885779976503,-0.932360447095727,-0.12115985632526083,-6.960625387942664,-4.450915509089285,3.6056442005580878,28717,29777,27717,26259
0.6392049999999945,0.12217945605516434,0.05180959776043892,1.9252992868423462,0.5288206338882446,0.18631312251091003,2.9026615619659424,10.914923117112316,-1.0569456528926693,-0.1612207316612652,-7.120446770564889,-1.8222657433565563,3.071541749774138,29410,38310,31634,21454
0.6402799999999989,0.12217945605516434,0.05180959776043892,1.9252992868423462,0.5288206338882446,0.18631312251091003,2.9026615619659424,11.257165948798399,-1.2401350500573503,-0.1728042340463489,-7.120446770564889,-1.8222657433565563,3.071541749774138,29410,38310,31634,21454
0.6431199999999954,0.12217945605516434,0.05180959776043892,1.9252992868423462,0.5288206338882446,0.18631312251091003,2.9026615619659424,11.564300860466187,-1.4070951435390884,-0.1824581597083725,-7.120446770564889,-1.8222657433565563,3.071541749774138,28931,44941,30399,15932
0.6442710000000006,0.12217945605516434,0.05180959776043892,1.9252992868423462,0.5288206338882446,0.18631312251091003,2.9026615619659424,11.832436441130852,-1.5062663356856225,-0.21338954405763869,-7.120446770564889,-1.8222657433565563,3.071541749774138,28931,44941,30399,15932
0.647061999999998,0.12259817123413086,0.05190368369221687,1.9246251583099365,0.5299742221832275,0.18643593788146973,2.8993406295776367,12.061638737187431,-1.6099719590621802,-0.2760192365710866,-7.120446770564889,-1.8222657433565563,3.071541749774138,26048,47181,30573,15867
0.6484049999999988,0.12792427837848663,0.05378366634249687,1.953619122505188,0.5356138944625854,0.1897715926170349,2.90449595451355,12.284885139782158,-1.6767312823199596,-0.3190776578391649,-7.322621146784186,1.3697580280127493,2.29225623145965,26048,47181,30573,15867
0.6510190000000002,0.12792427837848663,0.05378366634249687,1.953619122505188,0.5356138944625854,0.1897715926170349,2.90449595451355,12.507594649101124,-1.628068538143432,-0.32487466045248126,-7.322621146784186,1.3697580280127493,2.29225623145965,24473,45035,27222,19080
0.6521449999999968,0.12792427837848663,0.05378366634249687,1.953619122505188,0.5356138944625854,0.1897715926170349,2.90449595451355,12.704896536356298,-1.5367563343737218,-0.28984866592721825,-7.322621146784186,1.3697580280127493,2.29225623145965,24473,45035,27222,19080
0.6550369999999966,0.12792427837848663,0.05378366634249687,1.953619122505188,0.5356138944625854,0.1897715926170349,2.90449595451355,12.821409834047264,-1.53205638768195,-0.23645406706010852,-7.322621146784186,1.3697580280127493,2.29225623145965,25747,40613,26432,23534
0.6561080000000001,0.12847569584846497,0.0533706434071064,1.9527784585952759,0.5376965999603271,0.18706615269184113,2.9002573490142822,12.856894857675917,-1.5747382046823775,-0.19468361707421983,-7.326135681716948,1.3901878542051245,2.3018856182644956,25747,40613,26432,23534
0.6589890000000014,0.1338704526424408,0.05523056536912918,1.981732964515686,0.5418761968612671,0.18576574325561523,2.896458148956299,12.86442627723866,-1.5580758710061877,-0.14093892903706234,-7.518698199985067,4.897955717662858,1.3843334068895807,27583,37127,24918,26577
0.6600550000000003,0.1338704526424408,0.05523056536912918,1.981732964515686,0.5418761968612671,0.18576574325561523,2.896458148956299,12.871959827330278,-1.4597867178126878,-0.08011026578980775,-7.518698199985067,4.897955717662858,1.3843334068895807,27583,37127,24918,26577
0.6629000000000015,0.1338704526424408,0.05523056536912918,1.981732964515686,0.5418761968612671,0.18576574325561523,2.896458148956299,12.850487292093186,-1.2926376730516085,-0.03048898335793359,-7.518698199985067,4.897955717662858,1.3843334068895807,30905,32729,23349,29726
0.6640599999999977,0.1338704526424408,0.05523056536912918,1.981732964515686,0.5418761968612671,0.18576574325561523,2.896458148956299,12.807299341327589,-1.1367853581604819,0.017589049237104686,-7.518698199985067,4.897955717662858,1.3843334068895807,30905,32729,23349,29726
0.6668499999999985,0.1339302361011505,0.05458557978272438,1.980832815170288,0.5414403080940247,0.18190515041351318,2.8918726444244385,12.742782666023766,-0.984323247337026,0.042622112257739216,-7.523481734868471,4.925264525264331,1.377397056395487,33900,28642,22411,33078
0.6681959999999962,0.13935478031635284,0.056368403136730194,2.009681463241577,0.5440303087234497,0.17583595216274261,2.8835434913635254,12.645730684314662,-0.821181993700407,0.04122419819561061,-7.599881062489297,8.522253578506009,0.5080236644979347,33900,28642,22411,33078
0.6708110000000015,0.13935478031635284,0.056368403136730194,2.009681463241577,0.5440303087234497,0.17583595216274261,2.8835434913635254,12.539166956456231,-0.6433519419134014,0.033723993793674696,-7.599881062489297,8.522253578506009,0.5080236644979347,32808,25552,25726,35416
0.671926999999996,0.13935478031635284,0.056368403136730194,2.009681463241577,0.5440303087234497,0.17583595216274261,2.8835434913635254,12.422580155519178,-0.555092519701249,0.04739139268401559,-7.599881062489297,8.522253578506009,0.5080236644979347,32808,25552,25726,35416
0.6748269999999975,0.13916447758674622,0.055652569979429245,2.00880765914917,0.5424918532371521,0.17170605063438416,2.879067897796631,12.28708810663587,-0.5428258665622895,0.065261361723637,-7.607258695112116,8.550626322651965,0.49418388367658095,31623,23397,28227,35620
0.6759079999999958,0.13916447758674622,0.055652569979429245,2.00880765914917,0.5424918532371521,0.17170605063438416,2.879067897796631,12.15931496385605,-0.5164619699300773,0.06017859394754468,-7.607258695112116,8.550626322651965,0.49418388367658095,31623,23397,28227,35620
0.6787829999999958,0.14459282159805298,0.05731060728430748,2.0375003814697266,0.5436123013496399,0.16137239336967468,2.8644514083862305,12.080093378277244,-0.4089386052623502,0.029646415365086762,-7.603324293997395,12.065583164157971,-0.16887344541876903,28076,22125,32014,36681
0.6798539999999994,0.14459282159805298,0.05731060728430748,2.0375003814697266,0.5436123013496399,0.16137239336967468,2.8644514083862305,12.03135859559323,-0.29830257120205217,0.006916810356978285,-7.603324293997395,12.065583164157971,-0.16887344541876903,28076,22125,32014,36681
0.6826990000000005,0.14459282159805298,0.05731060728430748,2.0375003814697266,0.5436123013496399,0.16137239336967468,2.8644514083862305,11.973336837555891,-0.24391626107926734,0.0035060781026704877,-7.603324293997395,12.065583164157971,-0.16887344541876903,28056,22253,32299,35471
0.6838479999999981,0.14459282159805298,0.05731060728430748,2.0375003814697266,0.5436123013496399,0.16137239336967468,2.8644514083862305,11.886758535781851,-0.2343848408273874,0.00129908685884875,-7.603324293997395,12.065583164157971,-0.16887344541876903,28056,22253,32299,35471
0.6866489999999976,0.1447988599538803,0.05662556365132332,2.036200761795044,0.5441427230834961,0.15750709176063538,2.8577332496643066,11.80102924976333,-0.18605113020353928,-0.009460455331207762,-7.615267441973056,12.091478935533853,-0.16864847126749405,28180,22769,32601,34020
0.6879939999999988,0.15023916959762573,0.0581207349896431,2.0646605491638184,0.5442979335784912,0.14314547181129456,2.8384952545166016,11.771903854817786,-0.1145545510315918,-0.02732323383588596,-7.585889215299751,15.485074103344635,-0.7090342658519593,28180,22769,32601,34020
0.6906029999999955,0.15023916959762573,0.0581207349896431,2.0646605491638184,0.5442979335784912,0.14314547181129456,2.8384952545166016,11.783208441012954,-0.07447797136753438,-0.045950418636011764,-7.585889215299751,15.485074103344635,-0.7090342658519593,28641,24143,33067,32928
0.6917189999999973,0.15023916959762573,0.0581207349896431,2.0646605491638184,0.5442979335784912,0.14314547181129456,2.8384952545166016,11.805120930462127,-0.08291945133140739,-0.05396642116504178,-7.585889215299751,15.485074103344635,-0.7090342658519593,28641,24143,33067,32928
0.6946159999999946,0.1506291776895523,0.05753432959318161,2.0632777214050293,0.5457797646522522,0.13980399072170258,2.8313469886779785,11.819437019217958,-0.14630945969131615,-0.056251521571249054,-7.600931649707123,15.508266001565765,-0.703278539213625,29082,23562,32546,31819
0.6956929999999993,0.1506291776895523,0.05753432959318161,2.0632777214050293,0.5457797646522522,0.13980399072170258,2.8313469886779785,11.818852189042575,-0.23814589007685177,-0.07163651164247434,-7.600931649707123,15.508266001565765,-0.703278539213625,29082,23562,32546,31819
0.6985679999999993,0.1560823917388916,0.05883253365755081,2.0914604663848877,0.5452238917350769,0.12155468761920929,2.8090386390686035,11.812073911436105,-0.30029441596034967,-0.11264176054577761,-7.55841119410484,18.854153186457047,-1.1867956379938767,29253,24609,32285,31117
0.6996399999999994,0.1560823917388916,0.05883253365755081,2.0914604663848877,0.5452238917350769,0.12155468761920929,2.8090386390686035,11.838765177145316,-0.31872918321052807,-0.1509943262334154,-7.55841119410484,18.854153186457047,-1.1867956379938767,29253,24609,32285,31117
0.7024830000000002,0.1560823917388916,0.05883253365755081,2.0914604663848877,0.5452238917350769,0.12155468761920929,2.8090386390686035,11.881876428871518,-0.3490633203958303,-0.16617351220902643,-7.55841119410484,18.854153186457047,-1.1867956379938767,29897,25921,30775,29030
0.7036429999999964,0.1560823917388916,0.05883253365755081,2.0914604663848877,0.5452238917350769,0.12155468761920929,2.8090386390686035,11.953281104018723,-0.3532150553772094,-0.19729927402835476,-7.55841119410484,18.854153186457047,-1.1867956379938767,29897,25921,30775,29030
0.7064389999999985,0.15603576600551605,0.057877317070961,2.090181827545166,0.5446496605873108,0.11646059155464172,2.8024275302886963,12.004932580728592,-0.3609051993409222,-0.24326035779229446,-7.571276883653145,18.888823450964587,-1.1948209385408637,30671,27030,28974,28062
0.7077769999999945,0.16147451102733612,0.0589216947555542,2.1180670261383057,0.5435409545898438,0.09420866519212723,2.7782137393951416,12.059866137165875,-0.3702672092579595,-0.2774281153667658,-7.530200033720945,22.250089746770232,-1.7350951805510697,30671,27030,28974,28062
0.7103829999999943,0.16147451102733612,0.0589216947555542,2.1180670261383057,0.5435409545898438,0.09420866519212723,2.7782137393951416,12.144322432183339,-0.382674310854907,-0.29062614251795327,-7.530200033720945,22.250089746770232,-1.7350951805510697,30001,27959,28423,27580
0.7115040000000008,0.16147451102733612,0.0589216947555542,2.1180670261383057,0.5435409545898438,0.09420866519212723,2.7782137393951416,12.224867076191696,-0.41443923133585436,-0.30455028054035077,-7.530200033720945,22.250089746770232,-1.7350951805510697,30001,27959,28423,27580
0.7144089999999996,0.16122497618198395,0.058439403772354126,2.1164727210998535,0.5420443415641785,0.09149374067783356,2.769954204559326,12.267880323589784,-0.5062553384733214,-0.3171495624994612,-7.544834994193985,22.269794411082355,-1.7501240105236155,30132,28003,28217,27257
0.7154789999999993,0.16122497618198395,0.058439403772354126,2.1164727210998535,0.5420443415641785,0.09149374067783356,2.769954204559326,12.324021889897526,-0.592627444999962,-0.329381561254736,-7.544834994193985,22.269794411082355,-1.7501240105236155,30132,28003,28217,27257
0.7183739999999962,0.16663414239883423,0.059214428067207336,2.1440234184265137,0.5402979850769043,0.06542281061410904,2.743725299835205,12.391675768965463,-0.6101975171337052,-0.3438375991258496,-7.506700384157211,25.712514263833977,-2.3301814135800165,28966,28753,28751,27077
0.7194449999999997,0.16663414239883423,0.059214428067207336,2.1440234184265137,0.5402979850769043,0.06542281061410904,2.743725299835205,12.475973339581959,-0.5476929266124637,-0.36445682426016546,-7.506700384157211,25.712514263833977,-2.3301814135800165,28966,28753,28751,27077
0.7222679999999964,0.16663414239883423,0.059214428067207336,2.1440234184265137,0.5402979850769043,0.06542281061410904,2.743725299835205,12.549494695163558,-0.5147656361842377,-0.3762472709067052,-7.506700384157211,25.712514263833977,-2.3301814135800165,28912,28961,28324,26813
0.7234369999999981,0.16663414239883423,0.059214428067207336,2.1440234184265137,0.5402979850769043,0.06542281061410904,2.743725299835205,12.621677013349066,-0.501972875571933,-0.4010112735140522,-7.506700384157211,25.712514263833977,-2.3301814135800165,28912,28961,28324,26813
0.7262289999999993,0.16682106256484985,0.05806315317749977,2.1424520015716553,0.5409726500511169,0.05962163954973221,2.735599994659424,12.689255258642046,-0.5149688020858971,-0.41716427763176434,-7.532297463252994,25.751590013709873,-2.3348294426962717,28499,28331,27790,27388
0.7275749999999971,0.17221593856811523,0.05850110575556755,2.1696455478668213,0.5385775566101074,0.030045287683606148,2.7066171169281006,12.737724790481487,-0.5819323232202582,-0.4284407674774323,-7.475452189746294,29.287873381177388,-2.9578940245980156,28499,28331,27790,27388
0.7301820000000007,0.17221593856811523,0.05850110575556755,2.1696455478668213,0.5385775566101074,0.030045287683606148,2.7066171169281006,12.775280688173785,-0.654797143014126,-0.42965273880001376,-7.475452189746294,29.287873381177388,-2.9578940245980156,26401,28506,30062,28072
0.7313050000000003,0.17221593856811523,0.05850110575556755,2.1696455478668213,0.5385775566101074,0.030045287683606148,2.7066171169281006,12.807803211405831,-0.6817250971652169,-0.44293585394802926,-7.475452189746294,29.287873381177388,-2.9578940245980156,26401,28506,30062,28072
0.7341990000000005,0.17210276424884796,0.05720267444849014,2.16827130317688,0.5379592776298523,0.023686455562710762,2.699601411819458,12.83757415659961,-0.6996743368591603,-0.45458455384554947,-7.496516146568872,29.329964945146013,-2.9703988391690883,25874,27854,29871,28042
0.7352730000000011,0.17210276424884796,0.05720267444849014,2.16827130317688,0.5379592776298523,0.023686455562710762,2.699601411819458,12.845990810908697,-0.7318321401799215,-0.47354140053792426,-7.496516146568872,29.329964945146013,-2.9703988391690883,25874,27854,29871,28042
0.7381419999999999,0.1774638593196869,0.057264894247055054,2.1950876712799072,0.534898042678833,-0.008970396593213081,2.667092800140381,12.851743238863268,-0.7271030318742133,-0.4855362447981275,-7.414739506248159,32.94341660676857,-3.6294137248055867,23943,27614,30501,28348
0.7392129999999961,0.1774638593196869,0.057264894247055054,2.1950876712799072,0.534898042678833,-0.008970396593213081,2.667092800140381,12.867724335932616,-0.7305443686348138,-0.48609707323418455,-7.414739506248159,32.94341660676857,-3.6294137248055867,23943,27614,30501,28348
0.7420649999999951,0.1774638593196869,0.057264894247055054,2.1950876712799072,0.534898042678833,-0.008970396593213081,2.667092800140381,12.900714510252081,-0.7578713308962258,-0.4619620094077733,-7.414739506248159,32.94341660676857,-3.6294137248055867,24028,27346,29508,27614
0.7432220000000016,0.1774638593196869,0.057264894247055054,2.1950876712799072,0.534898042678833,-0.008970396593213081,2.667092800140381,12.93643069626335,-0.7741819941504706,-0.4527839906325469,-7.414739506248159,32.94341660676857,-3.6294137248055867,24028,27346,29508,27614
0.746015999999996,0.17774085700511932,0.05660760775208473,2.1934828758239746,0.5361676812171936,-0.012201298028230667,2.658797264099121,12.980242891988462,-0.7433708848139351,-0.4662983680317221,-7.441730456519661,32.968011002745996,-3.6315571682267143,23839,26418,28427,27635
0.7474239999999991,0.1830803006887436,0.05629495531320572,2.219874382019043,0.5324063301086426,-0.0478871688246727,2.6226987838745117,13.021000974575472,-0.7127738270500147,-0.4857617146739163,-7.324066264485537,36.6116994506942,-4.318559852619818,23839,26418,28427,27635
0.7499729999999981,0.1830803006887436,0.05629495531320572,2.219874382019043,0.5324063301086426,-0.0478871688246727,2.6226987838745117,13.076623757102867,-0.6756999615150217,-0.46997569415441715,-7.324066264485537,36.6116994506942,-4.318559852619818,22877,25850,28402,28037
0.7510849999999991,0.1830803006887436,0.05629495531320572,2.219874382019043,0.5324063301086426,-0.0478871688246727,2.6226987838745117,13.135568034141809,-0.6549147881552803,-0.45122347810230135,-7.324066264485537,36.6116994506942,-4.318559852619818,22877,25850,28402,28037
0.7540599999999976,0.18252164125442505,0.05562256649136543,2.218381404876709,0.5299394130706787,-0.05115145444869995,2.6151044368743896,13.187868256893221,-0.6489708123393051,-0.448990850291947,-7.335721403797093,36.63714651255501,-4.340804556041549,23093,24613,26725,27586
0.755127999999997,0.18252164125442505,0.05562256649136543,2.218381404876709,0.5299394130706787,-0.05115145444869995,2.6151044368743896,13.227394893792177,-0.6628938185182394,-0.4578638372538185,-7.335721403797093,36.63714651255501,-4.340804556041549,23093,24613,26725,27586
0.7579490000000005,0.1877947449684143,0.05490437522530556,2.2443199157714844,0.5253600478172302,-0.08986826986074448,2.5756425857543945,13.275723810726062,-0.6618796201961099,-0.4566639500246833,-7.166027098644931,40.349100558159144,-5.008425843482503,22297,24530,26210,27289
0.759012999999999,0.1877947449684143,0.05490437522530556,2.2443199157714844,0.5253600478172302,-0.08986826986074448,2.5756425857543945,13.32893270404141,-0.6526895173274373,-0.4541478620058037,-7.166027098644931,40.349100558159144,-5.008425843482503,22297,24530,26210,27289
0.7618470000000016,0.1877947449684143,0.05490437522530556,2.2443199157714844,0.5253600478172302,-0.08986826986074448,2.5756425857543945,13.397012688883759,-0.6225529866950188,-0.4506410780614146,-7.166027098644931,40.349100558159144,-5.008425843482503,23059,24420,24958,25998
0.7630109999999986,0.1877947449684143,0.05490437522530556,2.2443199157714844,0.5253600478172302,-0.08986826986074448,2.5756425857543945,13.48014699073611,-0.6149838168238229,-0.4506092865759018,-7.166027098644931,40.349100558159144,-5.008425843482503,23059,24420,24958,25998
0.7658129999999946,0.18738433718681335,0.05391843244433403,2.2425971031188965,0.5236201286315918,-0.09438155591487885,2.5670106410980225,13.55849186368406,-0.6248817879102386,-0.4356194180642818,-7.179500077751731,40.38261281180628,-5.026765549523134,23316,24590,23785,25057
0.7672049999999945,0.19259054958820343,0.052753739058971405,2.268036365509033,0.5183099508285522,-0.1357317566871643,2.5237832069396973,13.633869975177662,-0.6229848182657752,-0.42339554195033174,-6.9549025658168295,44.178502186517576,-5.679776256142862,23316,24590,23785,25057
0.7697679999999963,0.19259054958820343,0.052753739058971405,2.268036365509033,0.5183099508285522,-0.1357317566871643,2.5237832069396973,13.700161381031915,-0.5705128216240529,-0.4232172766048645,-6.9549025658168295,44.178502186517576,-5.679776256142862,22019,25191,24287,24653
0.7708839999999982,0.19259054958820343,0.052753739058971405,2.268036365509033,0.5183099508285522,-0.1357317566871643,2.5237832069396973,13.762597594892169,-0.5324472614781416,-0.43538612515279085,-6.9549025658168295,44.178502186517576,-5.679776256142862,22019,25191,24287,24653
0.7737839999999997,0.19280388951301575,0.051847897469997406,2.2659411430358887,0.5194608569145203,-0.1396365463733673,2.5133020877838135,13.845969450713753,-0.5194444107453434,-0.4427703051967672,-6.982726573197187,44.20993041111868,-5.684997399077735,22076,24842,23124,24173
0.774890999999996,0.19280388951301575,0.051847897469997406,2.2659411430358887,0.5194608569145203,-0.1396365463733673,2.5133020877838135,13.948452150517747,-0.5275206464880904,-0.43859540071390446,-6.982726573197187,44.20993041111868,-5.684997399077735,22076,24842,23124,24173
0.7777249999999986,0.19796517491340637,0.05021810159087181,2.2908236980438232,0.5134939551353455,-0.18325361609458923,2.4660701751708984,14.035388381142294,-0.5201877322950981,-0.42564421530625374,-6.6978575611381785,48.12030237454287,-6.314994311833111,20897,25112,23161,24025
0.7787939999999944,0.19796517491340637,0.05021810159087181,2.2908236980438232,0.5134939551353455,-0.18325361609458923,2.4660701751708984,14.110896454897091,-0.5080644238018122,-0.41914626869402855,-6.6978575611381785,48.12030237454287,-6.314994311833111,20897,25112,23161,24025
0.7817180000000008,0.19796517491340637,0.05021810159087181,2.2908236980438232,0.5134939551353455,-0.18325361609458923,2.4660701751708984,14.19300810289085,-0.494348977740336,-0.4175770676007266,-6.6978575611381785,48.12030237454287,-6.314994311833111,21426,25033,22588,23135
0.7827920000000013,0.19796517491340637,0.05021810159087181,2.2908236980438232,0.5134939551353455,-0.18325361609458923,2.4660701751708984,14.2823006984479,-0.5160224817711869,-0.4015894457867084,-6.6978575611381785,48.12030237454287,-6.314994311833111,21426,25033,22588,23135
0.7856080000000002,0.19798502326011658,0.04907201603055,2.2888407707214355,0.5137993097305298,-0.18826834857463837,2.456372022628784,14.36169272633647,-0.5295598622242778,-0.3861943107362056,-6.7212826013012865,48.158878561969,-6.325283278880081,21534,25031,21804,22681
0.7869419999999955,0.20308680832386017,0.046946004033088684,2.313131809234619,0.5072828531265259,-0.23358626663684845,2.4047129154205322,14.419997844713793,-0.5360286139330529,-0.3733427941323511,-6.373867757377328,52.19804762844193,-6.933529171073524,21534,25031,21804,22681
0.7895529999999998,0.20308680832386017,0.046946004033088684,2.313131809234619,0.5072828531265259,-0.23358626663684845,2.4047129154205322,14.462196164818316,-0.5145519507962725,-0.36352435169398783,-6.373867757377328,52.19804762844193,-6.933529171073524,20040,25478,22950,22802
0.7906769999999961,0.20308680832386017,0.046946004033088684,2.313131809234619,0.5072828531265259,-0.23358626663684845,2.4047129154205322,14.515512649841703,-0.5170809218569253,-0.35767708191509623,-6.373867757377328,52.19804762844193,-6.933529171073524,20040,25478,22950,22802
0.7935669999999955,0.20304402709007263,0.0459410697221756,2.3109896183013916,0.5073336362838745,-0.23791255056858063,2.3943209648132324,14.57734911982447,-0.49657734449294616,-0.3712628320314856,-6.393834054704756,52.23605729188298,-6.9446283027883915,20013,25057,21837,22449
0.7946779999999999,0.20304402709007263,0.0459410697221756,2.3109896183013916,0.5073336362838745,-0.23791255056858063,2.3943209648132324,14.652251058115167,-0.4843771039336705,-0.3638280852163114,-6.393834054704756,52.23605729188298,-6.9446283027883915,20013,25057,21837,22449
0.7975309999999954,0.20807883143424988,0.04331187903881073,2.3346359729766846,0.5004020929336548,-0.28428247570991516,2.337794065475464,14.73159941016186,-0.46630649067304686,-0.35359562109698167,-5.976705636781635,56.38225101946746,-7.538708211677359,18721,24922,21865,22630
0.7986449999999968,0.20807883143424988,0.04331187903881073,2.3346359729766846,0.5004020929336548,-0.28428247570991516,2.337794065475464,14.803089306463947,-0.44993680511114315,-0.3565777955961388,-5.976705636781635,56.38225101946746,-7.538708211677359,18721,24922,21865,22630
0.8014369999999981,0.20807883143424988,0.04331187903881073,2.3346359729766846,0.5004020929336548,-0.28428247570991516,2.337794065475464,14.86626907490055,-0.4121696521653752,-0.3576979211506261,-5.976705636781635,56.38225101946746,-7.538708211677359,19203,24039,20874,22192
0.8025959999999978,0.20807883143424988,0.04331187903881073,2.3346359729766846,0.5004020929336548,-0.28428247570991516,2.337794065475464,14.933803644351652,-0.3828854995293503,-0.35232759023345406,-5.976705636781635,56.38225101946746,-7.538708211677359,19203,24039,20874,22192
0.8055139999999956,0.207524836063385,0.04263438284397125,2.332751512527466,0.4983714818954468,-0.28719472885131836,2.3287265300750732,14.984285460710758,-0.3769243463243442,-0.3319528432872075,-5.984465659000096,56.41318082216596,-7.557820375663246,19375,23153,19631,22214
0.8068580000000002,0.21246717870235443,0.039502695202827454,2.3557207584381104,0.4908830225467682,-0.3352419435977936,2.2678394317626953,15.041209996378983,-0.37235199833830074,-0.34547813964685203,-5.505765423237084,60.668405829135004,-8.10548865446448,19375,23153,19631,22214
0.8093450000000012,0.21246717870235443,0.039502695202827454,2.3557207584381104,0.4908830225467682,-0.3352419435977936,2.2678394317626953,15.09307665650493,-0.3594033429336856,-0.33774868076754694,-5.505765423237084,60.668405829135004,-8.10548865446448,18023,23082,20443,22561
0.8104660000000004,0.21246717870235443,0.039502695202827454,2.3557207584381104,0.4908830225467682,-0.3352419435977936,2.2678394317626953,15.161362237383434,-0.33848497822992657,-0.3343518853761781,-5.505765423237084,60.668405829135004,-8.10548865446448,18023,23082,20443,22561
0.8133600000000005,0.2122284173965454,0.03820957615971565,2.3537957668304443,0.4901314377784729,-0.340946763753891,2.258960247039795,15.208244525213189,-0.3396894594119422,-0.29134389772124325,-5.51873839199709,60.71421059095993,-8.119218942706615,18143,22577,19328,21923
0.8144259999999994,0.2122284173965454,0.03820957615971565,2.3537957668304443,0.4901314377784729,-0.340946763753891,2.258960247039795,15.256297538658144,-0.33124331059378315,-0.29959070893180983,-5.51873839199709,60.71421059095993,-8.119218942706615,18143,22577,19328,21923
0.8173079999999973,0.21708516776561737,0.03452763333916664,2.3760476112365723,0.4820118248462677,-0.3913221061229706,2.1939237117767334,15.309223071633506,-0.300351973529409,-0.3032871432353262,-4.977953580308046,65.06592032580862,-8.616471001020603,17003,22816,19085,21727
0.8184309999999969,0.21708516776561737,0.03452763333916664,2.3760476112365723,0.4820118248462677,-0.3913221061229706,2.1939237117767334,15.389026291594384,-0.23037939661363777,-0.300986238632525,-4.977953580308046,65.06592032580862,-8.616471001020603,17003,22816,19085,21727
0.8212289999999993,0.21708516776561737,0.03452763333916664,2.3760476112365723,0.4820118248462677,-0.3913221061229706,2.1939237117767334,15.503140613775408,-0.19178162036863092,-0.28088117003616253,-4.977953580308046,65.06592032580862,-8.616471001020603,17592,21965,17927,21016
0.8223810000000012,0.21708516776561737,0.03452763333916664,2.3760476112365723,0.4820118248462677,-0.3913221061229706,2.1939237117767334,15.588490665654703,-0.1856332136494786,-0.25633874243151006,-4.977953580308046,65.06592032580862,-8.616471001020603,17592,21965,17927,21016
0.8251849999999977,0.21704426407814026,0.03374149277806282,2.3739519119262695,0.4821666181087494,-0.3944481611251831,2.1841347217559814,15.643481746371531,-0.20314118419555258,-0.25561184925672975,-4.994238054476448,65.0993039331298,-8.626574525008552,17726,21504,16868,20734
0.8265720000000001,0.22181987762451172,0.029521670192480087,2.395430564880371,0.47377270460128784,-0.4450940191745758,2.1140198707580566,15.664424845183914,-0.19525952565994945,-0.22456117193538483,-4.39050121434168,69.55765892612429,-9.054835176457154,17726,21504,16868,20734
0.8291339999999982,0.22181987762451172,0.029521670192480087,2.395430564880371,0.47377270460128784,-0.4450940191745758,2.1140198707580566,15.731114659937242,-0.17580763061044258,-0.2380253820375257,-4.39050121434168,69.55765892612429,-9.054835176457154,16538,21577,17778,20797
0.8302459999999992,0.22181987762451172,0.029521670192480087,2.395430564880371,0.47377270460128784,-0.4450940191745758,2.1140198707580566,15.78439599123424,-0.15016365299990608,-0.214675135139604,-4.39050121434168,69.55765892612429,-9.054835176457154,16538,21577,17778,20797
0.8331939999999959,0.2214004099369049,0.02873951569199562,2.3931384086608887,0.47240492701530457,-0.44813108444213867,2.1035220623016357,15.877777071696778,-0.13501559271953537,-0.20263934477764078,-4.396433860892617,69.5932025231822,-9.068627493580255,16853,21220,16596,20050
0.834265999999996,0.2214004099369049,0.02873951569199562,2.3931384086608887,0.47240492701530457,-0.44813108444213867,2.1035220623016357,15.94789384214082,-0.14562729097809235,-0.162247979472736,-4.396433860892617,69.5932025231822,-9.068627493580255,16853,21220,16596,20050
0.8371039999999994,0.22607792913913727,0.02398500218987465,2.4137847423553467,0.46396952867507935,-0.4980296492576599,2.0281474590301514,16.01130583822448,-0.1214373660332255,-0.16486648268028598,-3.7245823913884473,74.15639334609374,-9.436511601535896,16020,21704,16409,19581
0.8381719999999987,0.22607792913913727,0.02398500218987465,2.4137847423553467,0.46396952867507935,-0.4980296492576599,2.0281474590301514,16.07009139086245,-0.08311602590936887,-0.16567122338268067,-3.7245823913884473,74.15639334609374,-9.436511601535896,16020,21704,16409,19581
0.8410099999999947,0.22607792913913727,0.02398500218987465,2.4137847423553467,0.46396952867507935,-0.4980296492576599,2.0281474590301514,16.110255055894154,-0.05918609206592099,-0.1522796177097581,-3.7245823913884473,74.15639334609374,-9.436511601535896,16529,20944,15952,18976
0.8421659999999974,0.22607792913913727,0.02398500218987465,2.4137847423553467,0.46396952867507935,-0.4980296492576599,2.0281474590301514,16.162552082852258,-0.06019725688112125,-0.15843769503261876,-3.7245823913884473,74.15639334609374,-9.436511601535896,16529,20944,15952,18976
0.8449739999999947,0.2260410189628601,0.02296396717429161,2.411310911178589,0.4641599953174591,-0.5021005868911743,2.0170516967773438,16.189886768280832,-0.07457349562688416,-0.13295889166631603,-3.7401687813492854,74.19797114331051,-9.446839869621845,16596,20545,15160,18827
0.8463839999999982,0.23063816130161285,0.01768583431839943,2.431063652038574,0.4562000036239624,-0.5484300255775452,1.9360673427581787,16.250190322740153,-0.06210413015588842,-0.147453037708153,-3.0076587719321908,78.86224880984953,-9.742310941028402,16596,20545,15160,18827
0.8489249999999956,0.23063816130161285,0.01768583431839943,2.431063652038574,0.4562000036239624,-0.5484300255775452,1.9360673427581787,16.309965506039198,-0.07499861103826647,-0.10070758642415771,-3.0076587719321908,78.86224880984953,-9.742310941028402,15476,20639,16216,18893
0.8500429999999979,0.23063816130161285,0.01768583431839943,2.431063652038574,0.4562000036239624,-0.5484300255775452,1.9360673427581787,16.384630955625095,-0.10668554251116655,-0.11113605919971724,-3.0076587719321908,78.86224880984953,-9.742310941028402,15476,20639,16216,18893
0.8529349999999977,0.230313241481781,0.016820544376969337,2.4284470081329346,0.45530036091804504,-0.5517107248306274,1.9244922399520874,16.432628575319374,-0.1336109500144651,-0.08836616503759426,-3.0146569662580633,78.90148760426608,-9.752549970173202,15594,20531,15550,18101
0.854036,0.230313241481781,0.016820544376969337,2.4284470081329346,0.45530036091804504,-0.5517107248306274,1.9244922399520874,16.480546300180954,-0.14012237055733043,-0.07274679182330678,-3.0146569662580633,78.90148760426608,-9.752549970173202,15594,20531,15550,18101
0.8569449999999997,0.2348201423883438,0.011040205135941505,2.4472529888153076,0.4470670223236084,-0.5990118980407715,1.8390240669250488,16.515950363712466,-0.10607974826457918,-0.07602046594852988,-2.2317108277201014,83.64716856551843,-9.995027277751639,14844,21007,15487,17752
0.8580119999999952,0.2348201423883438,0.011040205135941505,2.4472529888153076,0.4470670223236084,-0.5990118980407715,1.8390240669250488,16.562969005390034,-0.08951070845032626,-0.054827608398978545,-2.2317108277201014,83.64716856551843,-9.995027277751639,14844,21007,15487,17752
0.8608039999999965,0.2348201423883438,0.011040205135941505,2.4472529888153076,0.4470670223236084,-0.5990118980407715,1.8390240669250488,16.621805690720937,-0.0795023243695915,-0.08177385097661777,-2.2317108277201014,83.64716856551843,-9.995027277751639,15173,20230,15035,17317
0.8619539999999979,0.2348201423883438,0.011040205135941505,2.4472529888153076,0.4470670223236084,-0.5990118980407715,1.8390240669250488,16.621236839512093,-0.07788205716238729,-0.05085853297886533,-2.2317108277201014,83.64716856551843,-9.995027277751639,15173,20230,15035,17317
0.8647649999999995,0.2344021499156952,0.010509135201573372,2.444538116455078,0.4458703398704529,-0.6007450819015503,1.8270394802093506,16.684993981273028,-0.08833138581823351,-0.061399295445074525,-2.2356247650667678,83.68223041822925,-10.005472218103392,15187,19811,14202,17216
0.8661109999999972,0.23881492018699646,0.0042428853921592236,2.4623465538024902,0.43772926926612854,-0.6468876600265503,1.7368496656417847,16.707119523609407,-0.09453109167788347,-0.04179448501472666,-1.4091079942844653,88.50365302933109,-10.182609691216287,15187,19811,14202,17216
0.8687200000000012,0.23881492018699646,0.0042428853921592236,2.4623465538024902,0.43772926926612854,-0.6468876600265503,1.7368496656417847,16.75231656310136,-0.09330885054034842,-0.03672562809414079,-1.4091079942844653,88.50365302933109,-10.182609691216287,14292,19734,15174,17442
0.8698459999999977,0.23881492018699646,0.0042428853921592236,2.4623465538024902,0.43772926926612854,-0.6468876600265503,1.7368496656417847,16.803310771654196,-0.08069376438464411,-0.0257108416792489,-1.4091079942844653,88.50365302933109,-10.182609691216287,14292,19734,15174,17442
0.8727239999999947,0.23839721083641052,0.0030847887974232435,2.460104465484619,0.4362810552120209,-0.652057409286499,1.7274190187454224,16.81275114508631,-0.06758395028337634,-0.015500800127940905,-1.4091117396349482,88.54921483634486,-10.190116129966869,14490,19146,14288,17021
0.8738349999999991,0.23839721083641052,0.0030847887974232435,2.460104465484619,0.4362810552120209,-0.652057409286499,1.7274190187454224,16.888906899618217,-0.04004553303141198,-0.02369168287502126,-1.4091117396349482,88.54921483634486,-10.190116129966869,14490,19146,14288,17021
0.8766899999999951,0.2427162528038025,-0.003679164918139577,2.4768943786621094,0.42862898111343384,-0.6948760747909546,1.6327482461929321,16.92435676952048,-0.008678410795024889,-0.004380676849409322,-0.550173844517737,93.43132341714298,-10.295011609124211,14067,19306,13947,16764
0.8778050000000003,0.2427162528038025,-0.003679164918139577,2.4768943786621094,0.42862898111343384,-0.6948760747909546,1.6327482461929321,16.983627017476845,0.0055114545281083165,-0.012818144906741748,-0.550173844517737,93.43132341714298,-10.295011609124211,14067,19306,13947,16764
0.8805979999999981,0.2427162528038025,-0.003679164918139577,2.4768943786621094,0.42862898111343384,-0.6948760747909546,1.6327482461929321,17.02947919459696,0.007116858487627171,0.023993109017931596,-0.550173844517737,93.43132341714298,-10.295011609124211,14444,18270,13650,16467
0.8817459999999991,0.2427162528038025,-0.003679164918139577,2.4768943786621094,0.42862898111343384,-0.6948760747909546,1.6327482461929321,17.057652243136687,0.007815748419515572,0.026856117461280662,-0.550173844517737,93.43132341714298,-10.295011609124211,14444,18270,13650,16467
0.8845809999999983,0.24183790385723114,-0.003838939592242241,2.4743669033050537,0.4257429838180542,-0.6950278878211975,1.6219109296798706,17.082328028532928,-0.010715276499609652,0.038878627387901724,-0.5382782721586669,93.45817113792081,-10.2966933091556,14532,17992,12913,16208
0.885923999999999,0.2460530698299408,-0.011021449230611324,2.490081548690796,0.4184388518333435,-0.7353724837303162,1.5231215953826904,17.097557048910435,-0.05389294704728002,0.05597179811062826,0.34957312940264296,98.40753771022229,-10.304450520971773,14532,17992,12913,16208
0.8885049999999974,0.2460530698299408,-0.011021449230611324,2.490081548690796,0.4184388518333435,-0.7353724837303162,1.5231215953826904,17.10303250811164,-0.05136946459518623,0.044181605296629976,0.34957312940264296,98.40753771022229,-10.304450520971773,13767,18200,13890,16160
0.8896199999999953,0.2460530698299408,-0.011021449230611324,2.490081548690796,0.4184388518333435,-0.7353724837303162,1.5231215953826904,17.15901321948954,-0.03920173124596639,0.06371309973440581,0.34957312940264296,98.40753771022229,-10.304450520971773,13767,18200,13890,16160
0.8925239999999977,0.24551552534103394,-0.01152239739894867,2.487460136413574,0.4168086647987366,-0.7372283339500427,1.5121508836746216,17.194338453452787,-0.013060835864048225,0.07035807780593861,0.3518907984992914,98.43962313186717,-10.30477938647916,14004,17896,13151,15479
0.893625,0.24551552534103394,-0.01152239739894867,2.487460136413574,0.4168086647987366,-0.7372283339500427,1.5121508836746216,17.22002837059213,0.009046788391620895,0.08064310606728375,0.3518907984992914,98.43962313186717,-10.30477938647916,14004,17896,13151,15479
0.8964649999999965,0.2496413141489029,-0.019124835729599,2.5020570755004883,0.4095557928085327,-0.7769227623939514,1.409050703048706,17.263709538791606,0.01061816162568693,0.07420354926195853,1.2595274212936376,103.42999851542407,-10.244114586507127,13667,18316,13128,15023
0.8975799999999945,0.2496413141489029,-0.019124835729599,2.5020570755004883,0.4095557928085327,-0.7769227623939514,1.409050703048706,17.25830012598544,0.012000762511547584,0.0749926272481922,1.2595274212936376,103.42999851542407,-10.244114586507127,13667,18316,13128,15023
0.900387999999999,0.2496413141489029,-0.019124835729599,2.5020570755004883,0.4095557928085327,-0.7769227623939514,1.409050703048706,17.30620826346709,-0.01066671750220234,0.07720519812658684,1.2595274212936376,103.42999851542407,-10.244114586507127,13840,17360,13226,14869
0.9015449999999983,0.2496413141489029,-0.019124835729599,2.5020570755004883,0.4095557928085327,-0.7769227623939514,1.409050703048706,17.297399591845544,-0.034680072786202346,0.09255206338233196,1.2595274212936376,103.42999851542407,-10.244114586507127,13840,17360,13226,14869
0.9043439999999974,0.249314546585083,-0.019573239609599113,2.499448537826538,0.40861907601356506,-0.7786462903022766,1.3982285261154175,17.32352839793253,-0.04325339794938569,0.11663844961744359,1.259463898496786,103.46160317477155,-10.241921821195275,13823,17136,12794,14699
0.9057200000000012,0.2533627450466156,-0.02756423130631447,2.5128912925720215,0.40226155519485474,-0.8130837678909302,1.2922523021697998,17.364554927157418,-0.05577956781419498,0.11989444701093127,2.171007656127342,108.4888438653843,-10.09559709390238,13823,17136,12794,14699
0.9082969999999987,0.2533627450466156,-0.02756423130631447,2.5128912925720215,0.40226155519485474,-0.8130837678909302,1.2922523021697998,17.361758608012835,-0.06924705693342799,0.12359297855380606,2.171007656127342,108.4888438653843,-10.09559709390238,13321,17390,13568,14591
0.9094099999999962,0.2533627450466156,-0.02756423130631447,2.5128912925720215,0.40226155519485474,-0.8130837678909302,1.2922523021697998,17.415047396160887,-0.06267827855858508,0.11703484450094506,2.171007656127342,108.4888438653843,-10.09559709390238,13321,17390,13568,14591
0.9123919999999999,0.254209041595459,-0.027263646945357323,2.5103654861450195,0.4058428406715393,-0.8108335733413696,1.2815841436386108,17.40432231381892,-0.061299385292304526,0.10815475855029281,2.1430037364409595,108.50734892443923,-10.099833278874275,13571,17080,13016,14056
0.913538999999997,0.254209041595459,-0.027263646945357323,2.5103654861450195,0.4058428406715393,-0.8108335733413696,1.2815841436386108,17.428504881781272,-0.07997212263063828,0.1190816752133743,2.1430037364409595,108.50734892443923,-10.099833278874275,13571,17080,13016,14056
0.9162719999999972,0.2582310438156128,-0.03556592017412186,2.5226259231567383,0.3998432457447052,-0.842962920665741,1.1722190380096436,17.44311711405032,-0.08069072671652573,0.1326588865695186,3.054144879117871,113.55988088521431,-9.891650384793333,13416,17451,13220,13584
0.9173450000000012,0.2582310438156128,-0.03556592017412186,2.5226259231567383,0.3998432457447052,-0.842962920665741,1.1722190380096436,17.444617006376255,-0.07045280311696137,0.10622166978354518,3.054144879117871,113.55988088521431,-9.891650384793333,13416,17451,13220,13584
0.9201800000000003,0.2582310438156128,-0.03556592017412186,2.5226259231567383,0.3998432457447052,-0.842962920665741,1.1722190380096436,17.48048232940857,-0.05067824945663457,0.10644453475489278,3.054144879117871,113.55988088521431,-9.891650384793333,13554,16532,13038,13567
0.9213229999999967,0.2582310438156128,-0.03556592017412186,2.5226259231567383,0.3998432457447052,-0.842962920665741,1.1722190380096436,17.470729833496698,-0.050371087114407555,0.11276013805623163,3.054144879117871,113.55988088521431,-9.891650384793333,13554,16532,13038,13567
0.9241349999999947,0.25811412930488586,-0.035789862275123596,2.52023983001709,0.3995804488658905,-0.8440160751342773,1.1623592376708984,17.493036470787203,-0.0648260097868147,0.1003482927035924,3.051474797004119,113.59107080752615,-9.89026381610909,13525,16241,12483,13523
0.9255169999999998,0.2620749771595001,-0.044413696974515915,2.531292676925659,0.3939015865325928,-0.8739221096038818,1.0496968030929565,17.499959624356972,-0.045907450196299014,0.12500118323683432,3.942571184679363,118.65801605481046,-9.603383980901263,13525,16241,12483,13523
0.9280859999999957,0.2620749771595001,-0.044413696974515915,2.531292676925659,0.3939015865325928,-0.8739221096038818,1.0496968030929565,17.486627839940034,-0.07456943430622179,0.11750541674318365,3.942571184679363,118.65801605481046,-9.603383980901263,13128,16326,13150,13587
0.9292089999999953,0.2620749771595001,-0.044413696974515915,2.531292676925659,0.3939015865325928,-0.8739221096038818,1.0496968030929565,17.515196101585534,-0.08775964674408553,0.09971509286491242,3.942571184679363,118.65801605481046,-9.603383980901263,13128,16326,13150,13587
0.9320930000000007,0.26203784346580505,-0.04471779987215996,2.5285632610321045,0.3938808739185333,-0.8755083084106445,1.0384960174560547,17.511265275816577,-0.05421348345160627,0.11492045272061187,3.9375100573284403,118.69317795227153,-9.60267617978122,13411,15959,12681,13137
0.9331879999999947,0.26203784346580505,-0.04471779987215996,2.5285632610321045,0.3938808739185333,-0.8755083084106445,1.0384960174560547,17.494260459624204,-0.07220480525196203,0.09730271000335619,3.9375100573284403,118.69317795227153,-9.60267617978122,13411,15959,12681,13137
0.9361449999999968,0.2659447193145752,-0.05363849923014641,2.5383670330047607,0.3888119161128998,-0.9017217755317688,0.9236084818840027,17.520976226415442,-0.042568158278529895,0.08621156784717927,4.799444235811919,123.76208222928916,-9.239423716260882,13373,16166,12814,12776
0.9372769999999946,0.2659447193145752,-0.05363849923014641,2.5383670330047607,0.3888119161128998,-0.9017217755317688,0.9236084818840027,17.49315258461073,-0.019058167488284688,0.09676689031441064,4.799444235811919,123.76208222928916,-9.239423716260882,13373,16166,12814,12776
0.9399649999999965,0.2659447193145752,-0.05363849923014641,2.5383670330047607,0.3888119161128998,-0.9017217755317688,0.9236084818840027,17.498949753671614,-0.09316057904665825,0.0759088212422067,4.799444235811919,123.76208222928916,-9.239423716260882,13317,15449,13043,12839
0.9411149999999979,0.2659447193145752,-0.05363849923014641,2.5383670330047607,0.3888119161128998,-0.9017217755317688,0.9236084818840027,17.52326974074622,-0.05546483626880725,0.08081528775413578,4.799444235811919,123.76208222928916,-9.239423716260882,13317,15449,13043,12839
0.9439219999999987,0.2659735083580017,-0.05382763221859932,2.5361149311065674,0.38893187046051025,-0.9028944373130798,0.9143665432929993,17.50390110277029,-0.009711024459973292,0.08365922754796096,4.795558039083393,123.7912334084023,-9.235614211774722,13240,15178,12467,12833
0.9452969999999986,0.26983413100242615,-0.063003309071064,2.5446698665618896,0.38450586795806885,-0.9252901077270508,0.7978290319442749,17.519619079523938,-0.08540999797095745,0.05643284122959141,5.613284379099514,128.8501390255145,-8.794854299517498,13240,15178,12467,12833
0.9478759999999966,0.26983413100242615,-0.063003309071064,2.5446698665618896,0.38450586795806885,-0.9252901077270508,0.7978290319442749,17.513910327411242,-0.021257464173120966,0.0704709042899955,5.613284379099514,128.8501390255145,-8.794854299517498,13103,15393,12784,12700
0.9489979999999996,0.26983413100242615,-0.063003309071064,2.5446698665618896,0.38450586795806885,-0.9252901077270508,0.7978290319442749,17.512335866574787,0.0032053081272826393,0.0553999550067502,5.613284379099514,128.8501390255145,-8.794854299517498,13103,15393,12784,12700
0.951887999999999,0.26992127299308777,-0.06248442083597183,2.542262315750122,0.38499295711517334,-0.922954261302948,0.7880328297615051,17.483681318509973,-0.10947581960902662,0.03326217877411434,5.609321661868601,128.87121727169588,-8.789908276715998,13205,15150,12857,12328
0.9530060000000012,0.26992127299308777,-0.06248442083597183,2.542262315750122,0.38499295711517334,-0.922954261302948,0.7880328297615051,17.468975342970555,-0.049615211256826615,0.0625212810511357,5.609321661868601,128.87121727169588,-8.789908276715998,13205,15150,12857,12328
0.9558529999999955,0.2737444043159485,-0.07184888422489166,2.5495433807373047,0.3809552788734436,-0.9428646564483643,0.6691094040870667,17.497234677929605,-0.03351640454789222,0.057636024120575585,6.375136406735758,133.91491461214025,-8.280075054955644,13406,15328,12857,11855
0.9569689999999973,0.2737444043159485,-0.07184888422489166,2.5495433807373047,0.3809552788734436,-0.9428646564483643,0.6691094040870667,17.46479950638131,-0.1451617870643033,0.04816846563939788,6.375136406735758,133.91491461214025,-8.280075054955644,13406,15328,12857,11855
0.9597569999999978,0.2737444043159485,-0.07184888422489166,2.5495433807373047,0.3809552788734436,-0.9428646564483643,0.6691094040870667,17.473590068507445,-0.05061628102701979,0.055468448181035676,6.375136406735758,133.91491461214025,-8.280075054955644,13365,14749,12994,11938
0.960903999999995,0.2737444043159485,-0.07184888422489166,2.5495433807373047,0.3809552788734436,-0.9428646564483643,0.6691094040870667,17.48560838187475,-0.0024058544758449986,0.03631030396095373,6.375136406735758,133.91491461214025,-8.280075054955644,13365,14749,12994,11938
0.9637929999999979,0.2733609676361084,-0.07193329185247421,2.547715902328491,0.3794656991958618,-0.9439496994018555,0.6615513563156128,17.441161288545768,-0.11508899752810026,0.02774305205341253,6.38271954801434,133.94006231680268,-8.26711395767302,13162,14769,12972,11828
0.9651999999999971,0.2771318852901459,-0.0814904198050499,2.553727626800537,0.3760307729244232,-0.9603949785232544,0.541524350643158,17.455451810955132,-0.0491496116356859,0.028142130903950107,7.094740772508152,138.963267858281,-7.695744098364056,13162,14769,12972,11828
0.9676639999999971,0.2771318852901459,-0.0814904198050499,2.553727626800537,0.3760307729244232,-0.9603949785232544,0.541524350643158,17.45396789759574,-0.03446610235677669,0.010092438022045777,7.094740772508152,138.963267858281,-7.695744098364056,13201,14943,12920,11725
0.9687779999999985,0.2771318852901459,-0.0814904198050499,2.553727626800537,0.3760307729244232,-0.9603949785232544,0.541524350643158,17.42359081693786,-0.14765986545631127,0.004539230121472062,7.094740772508152,138.963267858281,-7.695744098364056,13201,14943,12920,11725
0.9716800000000003,0.2770635187625885,-0.08124170452356339,2.5518054962158203,0.37571433186531067,-0.9597989320755005,0.5336323380470276,17.45128023542363,-0.05848109922991737,-0.003251466118519677,7.096111284597364,138.98433193654245,-7.684733627624853,13437,14651,12826,11429
0.972828999999998,0.2770635187625885,-0.08124170452356339,2.5518054962158203,0.37571433186531067,-0.9597989320755005,0.5336323380470276,17.437915427809177,-0.019944286487332714,-0.020568002975818477,7.096111284597364,138.98433193654245,-7.684733627624853,13437,14651,12826,11429
0.9756349999999948,0.28079959750175476,-0.09094208478927612,2.5565335750579834,0.3727981448173523,-0.9731721878051758,0.41250723600387573,17.409637983354717,-0.12396885045215712,-0.02848899723295992,7.7404346016196275,143.98393821504325,-7.059162700449665,13579,14787,13330,10954
0.9767509999999966,0.28079959750175476,-0.09094208478927612,2.5565335750579834,0.3727981448173523,-0.9731721878051758,0.41250723600387573,17.423439549387943,-0.08044088891676267,-0.026530995426452427,7.7404346016196275,143.98393821504325,-7.059162700449665,13579,14787,13330,10954
0.9795409999999974,0.28079959750175476,-0.09094208478927612,2.5565335750579834,0.3727981448173523,-0.9731721878051758,0.41250723600387573,17.397170128395402,-0.07262970428150577,-0.031632084918606654,7.7404346016196275,143.98393821504325,-7.059162700449665,13465,14264,13426,11212
0.9806999999999971,0.28079959750175476,-0.09094208478927612,2.5565335750579834,0.3727981448173523,-0.9731721878051758,0.41250723600387573,17.358393437659412,-0.16943941323281783,-0.03471111109646938,7.7404346016196275,143.98393821504325,-7.059162700449665,13465,14264,13426,11212
0.9835009999999965,0.28038662672042847,-0.09098073095083237,2.5547101497650146,0.3710978627204895,-0.9742820858955383,0.40483784675598145,17.36101611870092,-0.11404725213344533,-0.04749414909020062,7.7494219537928055,144.00709365006327,-7.042186116844787,13216,14338,13276,11163
0.984867999999995,0.28407803177833557,-0.10081672668457031,2.5581398010253906,0.3684678077697754,-0.98567795753479,0.2812722623348236,17.369301745484375,-0.03485645103236585,-0.07242308459280765,8.3220413438412,148.98031294479833,-6.376211808771192,13216,14338,13276,11163
0.987561999999998,0.28407803177833557,-0.10081672668457031,2.5581398010253906,0.3684678077697754,-0.98567795753479,0.2812722623348236,17.312113024236016,-0.06875533336646929,-0.07788467038920693,8.3220413438412,148.98031294479833,-6.376211808771192,13308,14511,13212,10987
0.9887059999999983,0.28407803177833557,-0.10081672668457031,2.5581398010253906,0.3684678077697754,-0.98567795753479,0.2812722623348236,17.279518063022316,-0.07274692498136129,-0.08499705819918386,8.3220413438412,148.98031294479833,-6.376211808771192,13308,14511,13212,10987
0.9914709999999978,0.28403395414352417,-0.10092315822839737,2.5554862022399902,0.3679024577140808,-0.9873958230018616,0.2699317932128906,17.315242771149077,-0.04270360082590644,-0.10007904711738538,8.329051798888077,149.01204325414307,-6.381458375842304,13554,14186,13207,10877
0.9925420000000013,0.28403395414352417,-0.10092315822839737,2.5554862022399902,0.3679024577140808,-0.9873958230018616,0.2699317932128906,17.2691935201083,-0.035326303388872285,-0.10864314900469972,8.329051798888077,149.01204325414307,-6.381458375842304,13554,14186,13207,10877
0.9954269999999961,0.287696897983551,-0.1108710765838623,2.5575718879699707,0.3659557104110718,-0.9950855374336243,0.1472029983997345,17.209584518061273,-0.05446088279449623,-0.13019656111514497,8.823364542294668,153.94788546785588,-5.657718658074907,13680,13926,13560,10687
0.9965020000000004,0.287696897983551,-0.1108710765838623,2.5575718879699707,0.3659557104110718,-0.9950855374336243,0.1472029983997345,17.237163149045696,-0.051026349578243146,-0.14997600001159636,8.823364542294668,153.94788546785588,-5.657718658074907,13680,13926,13560,10687
0.9993369999999996,0.287696897983551,-0.1108710765838623,2.5575718879699707,0.3659557104110718,-0.9950855374336243,0.1472029983997345,17.206501642783397,-0.021220891481213613,-0.15584475817153354,8.823364542294668,153.94788546785588,-5.657718658074907,13393,13399,13783,11082
1.0004890000000013,0.287696897983551,-0.1108710765838623,2.5575718879699707,0.3659557104110718,-0.9950855374336243,0.1472029983997345,17.141300002447206,-0.0445979073092798,-0.16813236705932058,8.823364542294668,153.94788546785588,-5.657718658074907,13393,13399,13783,11082
1.003387999999999,0.2873373329639435,-0.11043201386928558,2.5552120208740234,0.36451590061187744,-0.9942646026611328,0.137129545211792,17.15261098022899,-0.05599328233048463,-0.1733343861955996,8.835765539446584,153.97285093444904,-5.658755650958686,13101,13450,13739,11100
1.0047699999999968,0.29096898436546326,-0.12043444812297821,2.5559704303741455,0.3630642294883728,-0.9991667866706848,0.014282186515629292,17.155956975822566,-0.0025709122067810656,-0.1687395178535882,9.24265443989347,158.86125358316934,-4.896616304472481,13101,13450,13739,11100
1.0072419999999984,0.29096898436546326,-0.12043444812297821,2.5559704303741455,0.3630642294883728,-0.9991667866706848,0.014282186515629292,17.102472179018285,-0.019821935041189592,-0.18254554468164072,9.24265443989347,158.86125358316934,-4.896616304472481,13389,13689,13338,10783
1.0083539999999993,0.29096898436546326,-0.12043444812297821,2.5559704303741455,0.3630642294883728,-0.9991667866706848,0.014282186515629292,17.06573760020617,-0.05384249262819062,-0.2159512220654291,9.24265443989347,158.86125358316934,-4.896616304472481,13389,13689,13338,10783
1.0112560000000013,0.2909817397594452,-0.12022017687559128,2.5539190769195557,0.3627891540527344,-0.9992510676383972,0.005304597318172455,17.05878142343888,0.0026581793663799738,-0.23896720895703222,9.251198288070816,158.88569733777172,-4.904299347446302,13514,13559,13462,10700
1.0123339999999952,0.2909817397594452,-0.12022017687559128,2.5539190769195557,0.3627891540527344,-0.9992510676383972,0.005304597318172455,17.00873636549855,-0.008185512732413563,-0.23692389861066893,9.251198288070816,158.88569733777172,-4.904299347446302,13514,13559,13462,10700
1.0153039999999964,0.2945983111858368,-0.13026024401187897,2.553358554840088,0.361770361661911,-1.0017162561416626,-0.11796092987060547,16.95397644716434,-0.053017095782591006,-0.24631641836694446,9.574198231665827,163.73243816742277,-4.108903377189269,13692,13351,13820,10441
1.0164399999999951,0.2945983111858368,-0.13026024401187897,2.553358554840088,0.361770361661911,-1.0017162561416626,-0.11796092987060547,16.94722480116877,-0.007019009163810076,-0.2737910529108014,9.574198231665827,163.73243816742277,-4.108903377189269,13692,13351,13820,10441
1.0191299999999974,0.2945983111858368,-0.13026024401187897,2.553358554840088,0.361770361661911,-1.0017162561416626,-0.11796092987060547,16.93487092950411,-0.003251878856473774,-0.27190134038030844,9.574198231665827,163.73243816742277,-4.108903377189269,13225,12980,14182,10895
1.0202779999999985,0.2945983111858368,-0.13026024401187897,2.553358554840088,0.361770361661911,-1.0017162561416626,-0.11796092987060547,16.92235620290961,-0.018661271181484213,-0.263786954854946,9.574198231665827,163.73243816742277,-4.108903377189269,13225,12980,14182,10895
1.0230789999999979,0.29480159282684326,-0.1301320344209671,2.5521390438079834,0.3621807098388672,-1.001773476600647,-0.12342091649770737,16.905249121331376,0.014783841792383347,-0.2953582468798878,9.578542196310629,163.75005805766895,-4.11342984359434,12979,12983,14036,10932
1.0244569999999948,0.2984139323234558,-0.1401866376399994,2.550287961959839,0.3615313768386841,-1.002070426940918,-0.2476336658000946,16.851389351445615,0.0015622513871838633,-0.31611412546763834,9.81320611226248,168.54491870368022,-3.300981561433723,12979,12983,14036,10932
1.027028999999995,0.2984139323234558,-0.1401866376399994,2.550287961959839,0.3615313768386841,-1.002070426940918,-0.2476336658000946,16.82262188535058,0.007790833819309771,-0.30782010972675006,9.81320611226248,168.54491870368022,-3.300981561433723,13346,13094,13553,10678
1.0281849999999977,0.2984139323234558,-0.1401866376399994,2.550287961959839,0.3615313768386841,-1.002070426940918,-0.2476336658000946,16.82838496594951,0.08814801885480314,-0.32520226255607465,9.81320611226248,168.54491870368022,-3.300981561433723,13346,13094,13553,10678
1.0310459999999948,0.29820048809051514,-0.13958026468753815,2.5491068363189697,0.3606971502304077,-1.000065565109253,-0.25279566645622253,16.79822200344327,0.07419755714950585,-0.3732894310420086,9.82424092498298,168.55779141965374,-3.3000331075714624,13484,12938,13649,10703
1.0321599999999962,0.29820048809051514,-0.13958026468753815,2.5491068363189697,0.3606971502304077,-1.000065565109253,-0.25279566645622253,16.756805587434798,0.05528522269803822,-0.38676665734397725,9.82424092498298,168.55779141965374,-3.3000331075714624,13484,12938,13649,10703
1.0349919999999984,0.30180028080940247,-0.14960558712482452,2.545966386795044,0.36051836609840393,-0.9980022311210632,-0.3763410747051239,16.76924468025434,0.11204045206115133,-0.35812053152610807,9.967389636284198,173.31047427850174,-2.45964850833319,13946,12571,13441,10472
1.0360899999999964,0.30180028080940247,-0.14960558712482452,2.545966386795044,0.36051836609840393,-0.9980022311210632,-0.3763410747051239,16.765482166266274,0.09155143053700512,-0.37078912225258776,9.967389636284198,173.31047427850174,-2.45964850833319,13946,12571,13441,10472
1.0390079999999944,0.30180028080940247,-0.14960558712482452,2.545966386795044,0.36051836609840393,-0.9980022311210632,-0.3763410747051239,16.681643724621708,0.05831438534567841,-0.4145764507110207,9.967389636284198,173.31047427850174,-2.45964850833319,13265,12358,14145,10998
1.0401460000000007,0.30180028080940247,-0.14960558712482452,2.545966386795044,0.36051836609840393,-0.9980022311210632,-0.3763410747051239,16.631805327981965,0.11346728222705332,-0.4140820681441611,9.967389636284198,173.31047427850174,-2.45964850833319,13265,12358,14145,10998
1.0428699999999953,0.30138513445854187,-0.15033771097660065,2.5444252490997314,0.35866138339042664,-1.00234055519104,-0.3840826451778412,16.670429685903603,0.13634847987798482,-0.39416228898064093,9.97804955275614,173.33455337662494,-2.459126547145381,13069,12357,14007,11008
1.0442069999999948,0.30496659874916077,-0.16037502884864807,2.5399749279022217,0.3589017391204834,-0.9981891512870789,-0.5073379278182983,16.647940888394537,0.11023269831320555,-0.4361987887594285,10.033500587164626,178.04739904712096,-1.600087538778867,13069,12357,14007,11008
1.0468240000000004,0.30496659874916077,-0.16037502884864807,2.5399749279022217,0.3589017391204834,-0.9981891512870789,-0.5073379278182983,16.575778810233313,0.11758889852097924,-0.48454215334222817,10.033500587164626,178.04739904712096,-1.600087538778867,13444,12607,13225,10821
1.0479369999999981,0.30496659874916077,-0.16037502884864807,2.5399749279022217,0.3589017391204834,-0.9981891512870789,-0.5073379278182983,16.573115649143237,0.14729554501918843,-0.47050110254797617,10.033500587164626,178.04739904712096,-1.600087538778867,13444,12607,13225,10821
1.0508479999999982,0.30446746945381165,-0.16018357872962952,2.5399885177612305,0.3568980395793915,-0.9975928068161011,-0.507214367389679,16.58904880931296,0.17872214417315485,-0.4525506644315423,10.044837980184617,178.04726205270742,-1.5666225188600482,13551,12466,13621,10804
1.0519700000000012,0.30446746945381165,-0.16018357872962952,2.5399885177612305,0.3568980395793915,-0.9975928068161011,-0.507214367389679,16.54117476029326,0.19688000924899224,-0.4891636699398972,10.044837980184617,178.04726205270742,-1.5666225188600482,13551,12466,13621,10804
1.054811999999998,0.3080333471298218,-0.1701633781194687,2.5343122482299805,0.35756149888038635,-0.9915170669555664,-0.6296224594116211,16.50462660275745,0.2016843518554952,-0.5226727944872783,10.006801134482068,-177.27616855223928,-0.6970978385986389,13843,12190,13429,10753
1.055923999999999,0.3080333471298218,-0.1701633781194687,2.5343122482299805,0.35756149888038635,-0.9915170669555664,-0.6296224594116211,16.508084451116808,0.20521137582416887,-0.5145124361435984,10.006801134482068,-177.27616855223928,-0.6970978385986389,13843,12190,13429,10753
1.0586970000000002,0.3080333471298218,-0.1701633781194687,2.5343122482299805,0.35756149888038635,-0.9915170669555664,-0.6296224594116211,16.48659487164874,0.22305979822609587,-0.5079305999570357,10.006801134482068,-177.27616855223928,-0.6970978385986389,13325,11968,13848,11210
1.0598529999999955,0.3080333471298218,-0.1701633781194687,2.5343122482299805,0.35756149888038635,-0.9915170669555664,-0.6296224594116211,16.442569623036423,0.2471067613546959,-0.5368383813520051,10.006801134482068,-177.27616855223928,-0.6970978385986389,13325,11968,13848,11210
1.0626469999999972,0.3080139756202698,-0.1695665568113327,2.5336358547210693,0.3572734594345093,-0.9893472790718079,-0.6325516700744629,16.433938850575693,0.2540468093526311,-0.5523450695626687,10.010141466385495,-177.274011107561,-0.6782099630237027,12983,12052,13942,11354
1.0640539999999965,0.31158536672592163,-0.17945463955402374,2.5267066955566406,0.3583364486694336,-0.9814101457595825,-0.7551147937774658,16.42411285141774,0.2598664488352131,-0.5501761911709081,9.880104278104406,-172.6333239671313,0.20001461086636965,12983,12052,13942,11354
1.0666290000000007,0.31158536672592163,-0.17945463955402374,2.5267066955566406,0.3583364486694336,-0.9814101457595825,-0.7551147937774658,16.4066361230802,0.2898912765046595,-0.5672704229968815,9.880104278104406,-172.6333239671313,0.20001461086636965,13764,12209,12707,10968
1.0677449999999953,0.31158536672592163,-0.17945463955402374,2.5267066955566406,0.3583364486694336,-0.9814101457595825,-0.7551147937774658,16.392471301874288,0.28442497191970373,-0.5830981219874404,9.880104278104406,-172.6333239671313,0.20001461086636965,13764,12209,12707,10968
1.0706229999999997,0.31076911091804504,-0.17922468483448029,2.5263404846191406,0.35530057549476624,-0.980900228023529,-0.7569119930267334,16.359729334168417,0.24033827086523227,-0.5975971699101589,9.898131001811196,-172.63302278438982,0.2286940997014834,13582,12296,13577,11098
1.0717359999999971,0.31076911091804504,-0.17922468483448029,2.5263404846191406,0.35530057549476624,-0.980900228023529,-0.7569119930267334,16.328438256624423,0.2712100004060807,-0.6224829455583497,9.898131001811196,-172.63302278438982,0.2286940997014834,13582,12296,13577,11098
1.0745849999999992,0.3143225610256195,-0.1890193074941635,2.518169641494751,0.3567558825016022,-0.9711766242980957,-0.879343569278717,16.32129352805196,0.31234934779264784,-0.6250847873643299,9.678866216549798,-168.01812078105326,1.1026670671497345,14010,12082,13078,10951
1.0756820000000007,0.3143225610256195,-0.1890193074941635,2.518169641494751,0.3567558825016022,-0.9711766242980957,-0.879343569278717,16.332896388289218,0.28737362387863946,-0.6142435911988353,9.678866216549798,-168.01812078105326,1.1026670671497345,14010,12082,13078,10951
1.0785869999999995,0.3143225610256195,-0.1890193074941635,2.518169641494751,0.3567558825016022,-0.9711766242980957,-0.879343569278717,16.334322777369064,0.28970432259613593,-0.6284534198271712,9.678866216549798,-168.01812078105326,1.1026670671497345,13330,12125,13685,11401
1.0797350000000006,0.3143225610256195,-0.1890193074941635,2.518169641494751,0.3567558825016022,-0.9711766242980957,-0.879343569278717,16.297839600963847,0.3379733849845224,-0.6595705263729568,9.678866216549798,-168.01812078105326,1.1026670671497345,13330,12125,13685,11401
1.082451000000001,0.3141535520553589,-0.1890108734369278,2.5180811882019043,0.35583579540252686,-0.9712910652160645,-0.8798271417617798,16.253276393811333,0.3370998015679491,-0.6750917621010748,9.686791015940841,-168.01505426741852,1.1235732283927182,12942,12260,13898,11583
1.0837860000000001,0.31771406531333923,-0.1987009346485138,2.5086848735809326,0.35766443610191345,-0.9599007368087769,-1.0018054246902466,16.26956961336044,0.3354878234496378,-0.6614808118228706,9.380268209758668,-163.41780043369738,1.9852564164656703,12942,12260,13898,11583
1.086398000000001,0.31771406531333923,-0.1987009346485138,2.5086848735809326,0.35766443610191345,-0.9599007368087769,-1.0018054246902466,16.273457828551955,0.3594892631683543,-0.6764080960488738,9.380268209758668,-163.41780043369738,1.9852564164656703,13880,12423,12589,11191
1.0875089999999983,0.31771406531333923,-0.1987009346485138,2.5086848735809326,0.35766443610191345,-0.9599007368087769,-1.0018054246902466,16.203122678898527,0.36592166272824994,-0.7225151376853065,9.380268209758668,-163.41780043369738,1.9852564164656703,13880,12423,12589,11191
1.090411,0.31734439730644226,-0.19885629415512085,2.508847236633301,0.35609138011932373,-0.9606490731239319,-1.0011438131332397,16.15376045546169,0.38397453267811094,-0.7254388225090228,9.389685030474526,-163.4136257572566,2.0092809871331387,13581,12410,13510,11630
1.0915400000000008,0.31734439730644226,-0.19885629415512085,2.508847236633301,0.35609138011932373,-0.9606490731239319,-1.0011438131332397,16.19566476258187,0.40254132613932997,-0.6898770998409767,9.389685030474526,-163.4136257572566,2.0092809871331387,13581,12410,13510,11630
1.094370999999999,0.3209091126918793,-0.2084319293498993,2.498241662979126,0.35828500986099243,-0.947697639465332,-1.1225546598434448,16.180713776222163,0.38217523446662616,-0.7110411078657819,8.996811322918191,-158.83798772554016,2.8550734791129906,14132,12165,13074,11461
1.0954819999999963,0.3209091126918793,-0.2084319293498993,2.498241662979126,0.35828500986099243,-0.947697639465332,-1.1225546598434448,16.112195967696604,0.3999197769412832,-0.7594382683026012,8.996811322918191,-158.83798772554016,2.8550734791129906,14132,12165,13074,11461
1.0982849999999962,0.3209091126918793,-0.2084319293498993,2.498241662979126,0.35828500986099243,-0.947697639465332,-1.1225546598434448,16.125445726751966,0.447258597160905,-0.7489858270772309,8.996811322918191,-158.83798772554016,2.8550734791129906,13306,12191,13745,12179
1.0994340000000011,0.3209091126918793,-0.2084319293498993,2.498241662979126,0.35828500986099243,-0.947697639465332,-1.1225546598434448,16.188648931006163,0.4122951536317452,-0.7179191874341023,8.996811322918191,-158.83798772554016,2.8550734791129906,13306,12191,13745,12179
1.1022399999999979,0.32043883204460144,-0.20872695744037628,2.4981138706207275,0.3563168942928314,-0.9490939378738403,-1.123396635055542,16.164655980113423,0.375553650600794,-0.7373791718354203,9.008604215431717,-158.832699016841,2.8789595888876174,13146,12561,13854,12003
1.103574999999997,0.3240073025226593,-0.21817980706691742,2.48629093170166,0.3588409125804901,-0.9347447752952576,-1.2440211772918701,16.112201294018785,0.41274825720170855,-0.7748594357527595,8.536971109707316,-154.26872762316006,3.7007762806937987,13146,12561,13854,12003
1.106282999999996,0.3240073025226593,-0.21817980706691742,2.48629093170166,0.3588409125804901,-0.9347447752952576,-1.2440211772918701,16.113497720837437,0.4405792226994181,-0.7683637861169744,8.536971109707316,-154.26872762316006,3.7007762806937987,14045,12841,12712,11730
1.1074179999999978,0.3240073025226593,-0.21817980706691742,2.48629093170166,0.3588409125804901,-0.9347447752952576,-1.2440211772918701,16.136993193238553,0.39913507652609137,-0.7521928056619043,8.536971109707316,-154.26872762316006,3.7007762806937987,14045,12841,12712,11730
1.1102079999999988,0.3234884440898895,-0.2180880904197693,2.4866583347320557,0.35687580704689026,-0.9344825744628906,-1.2422386407852173,16.128976013092977,0.3934887755409599,-0.7812089444237263,8.549374531193708,-154.26737025051256,3.7230427387672473,13976,13194,13347,11785
1.1112829999999958,0.3234884440898895,-0.2180880904197693,2.4866583347320557,0.35687580704689026,-0.9344825744628906,-1.2422386407852173,16.10399982312578,0.4555868012322872,-0.8102568413815476,8.549374531193708,-154.26737025051256,3.7230427387672473,13976,13194,13347,11785
1.1141679999999978,0.327063649892807,-0.227389857172966,2.473656177520752,0.3596378266811371,-0.9192281365394592,-1.3613609075546265,16.077451302850996,0.49398572256764917,-0.7961420210251005,8.000638574590678,-149.7010778907633,4.5051056224251695,14440,12916,13123,11951
1.115278999999995,0.327063649892807,-0.227389857172966,2.473656177520752,0.3596378266811371,-0.9192281365394592,-1.3613609075546265,16.072349751466838,0.44838035390156,-0.7895777284122186,8.000638574590678,-149.7010778907633,4.5051056224251695,14440,12916,13123,11951
1.118065999999999,0.327063649892807,-0.227389857172966,2.473656177520752,0.3596378266811371,-0.9192281365394592,-1.3613609075546265,16.100132913222982,0.41501300939271196,-0.8007501552382918,8.000638574590678,-149.7010778907633,4.5051056224251695,13732,13165,13799,12324
1.1192220000000015,0.327063649892807,-0.227389857172966,2.473656177520752,0.3596378266811371,-0.9192281365394592,-1.3613609075546265,16.110374365510992,0.4406780592653737,-0.7996199096716622,8.000638574590678,-149.7010778907633,4.5051056224251695,13732,13165,13799,12324
1.1220239999999977,0.32702821493148804,-0.22718915343284607,2.473834753036499,0.3592318892478943,-0.9184467196464539,-1.3605080842971802,16.072657612888854,0.45652183709101396,-0.8033231017464446,8.011117853050884,-149.6974298626804,4.517466408306498,13441,13373,14306,12505
1.1234170000000012,0.33062830567359924,-0.2363239973783493,2.4596543312072754,0.36228567361831665,-0.9018916487693787,-1.4790056943893433,16.05393772095447,0.4233032967080741,-0.8180413278268766,7.3929307611116775,-145.13024719890961,5.263793201237983,13441,13373,14306,12505
1.125979999999996,0.33062830567359924,-0.2363239973783493,2.4596543312072754,0.36228567361831665,-0.9018916487693787,-1.4790056943893433,16.086664774958233,0.41526318008761126,-0.8154030007139623,7.3929307611116775,-145.13024719890961,5.263793201237983,14607,13961,12974,12017
1.1270919999999969,0.33062830567359924,-0.2363239973783493,2.4596543312072754,0.36228567361831665,-0.9018916487693787,-1.4790056943893433,16.101284464078333,0.4441821800486727,-0.8083837736078677,7.3929307611116775,-145.13024719890961,5.263793201237983,14607,13961,12974,12017
1.1300809999999983,0.33030253648757935,-0.236673042178154,2.4598326683044434,0.3608333170413971,-0.903354287147522,-1.4781991243362427,16.060002271388797,0.46053572019646777,-0.8329746041653323,7.405764008213022,-145.12603601367974,5.279774589076397,14324,14181,14058,12405
1.1312119999999994,0.33030253648757935,-0.236673042178154,2.4598326683044434,0.3608333170413971,-0.903354287147522,-1.4781991243362427,16.010292771745814,0.4493666223217572,-0.8591432910896417,7.405764008213022,-145.12603601367974,5.279774589076397,14324,14181,14058,12405
1.1339479999999966,0.33392006158828735,-0.24564965069293976,2.4444785118103027,0.3641921877861023,-0.8853344917297363,-1.5963037014007568,16.04626568648617,0.452042999348746,-0.8428849589508169,6.721474055066282,-140.551967817635,5.971321234676799,15015,14284,13691,12445
1.1350179999999963,0.33392006158828735,-0.24564965069293976,2.4444785118103027,0.3641921877861023,-0.8853344917297363,-1.5963037014007568,16.093429204127034,0.46382056295351237,-0.8163628705498541,6.721474055066282,-140.551967817635,5.971321234676799,15015,14284,13691,12445
1.1378580000000003,0.33392006158828735,-0.24564965069293976,2.4444785118103027,0.3641921877861023,-0.8853344917297363,-1.5963037014007568,16.048451609108906,0.43863151983618864,-0.8413284744517202,6.721474055066282,-140.551967817635,5.971321234676799,14184,14448,14783,12983
1.1390169999999997,0.33344534039497375,-0.24583137035369873,2.4447484016418457,0.3623044490814209,-0.8861833810806274,-1.59501314163208,16.001423380051413,0.40855517664440605,-0.8709529457855436,6.736486468420541,-140.54933458453434,5.9877746110346655,14184,14448,14783,12983
1.141811999999998,0.33344534039497375,-0.24583137035369873,2.4447484016418457,0.3623044490814209,-0.8861833810806274,-1.59501314163208,16.062796460004506,0.43330463173429856,-0.845332736887736,6.736486468420541,-140.54933458453434,5.9877746110346655,14055,15050,15068,13021
1.143199999999997,0.3370791971683502,-0.2546277344226837,2.4282281398773193,0.366010457277298,-0.8664295673370361,-1.7129180431365967,16.108430257915234,0.4451773034794944,-0.8339732229950848,5.990924754067174,-135.96744318180848,6.622940678883867,14055,15050,15068,13021
1.1457779999999984,0.3370791971683502,-0.2546277344226837,2.4282281398773193,0.366010457277298,-0.8664295673370361,-1.7129180431365967,16.03936277294068,0.39981914274159186,-0.8744650560521129,5.990924754067174,-135.96744318180848,6.622940678883867,15211,15582,14115,12777
1.146887999999999,0.3370791971683502,-0.2546277344226837,2.4282281398773193,0.366010457277298,-0.8664295673370361,-1.7129180431365967,16.000065167895475,0.41614991286206676,-0.8898177802622561,5.990924754067174,-135.96744318180848,6.622940678883867,15211,15582,14115,12777
1.1497880000000005,0.33703532814979553,-0.2548200488090515,2.428628921508789,0.3655206859111786,-0.8672647476196289,-1.710903525352478,16.056780911734236,0.4695397679734848,-0.8518023541238655,6.003178008694674,-135.96589166720253,6.631554844961927,15046,16015,15057,13168
1.1509049999999987,0.33703532814979553,-0.2548200488090515,2.428628921508789,0.3655206859111786,-0.8672647476196289,-1.710903525352478,16.087521247564805,0.4292457079169088,-0.8338508507429957,6.003178008694674,-135.96589166720253,6.631554844961927,15046,16015,15057,13168
1.15375,0.3407036066055298,-0.26341456174850464,2.4109485149383545,0.369709312915802,-0.8448877930641174,-1.8292276859283447,16.056864002360246,0.36752468596739585,-0.8567371250447551,5.203531551951971,-131.36599506798305,7.204698733160816,15805,16254,15028,13220
1.1548209999999963,0.3407036066055298,-0.26341456174850464,2.4109485149383545,0.369709312915802,-0.8448877930641174,-1.8292276859283447,16.058485334831886,0.42437744944424394,-0.8691244193810952,5.203531551951971,-131.36599506798305,7.204698733160816,15805,16254,15028,13220
1.1577319999999964,0.3407036066055298,-0.26341456174850464,2.4109485149383545,0.369709312915802,-0.8448877930641174,-1.8292276859283447,16.07144001563847,0.4826297373634423,-0.8505180446881748,5.203531551951971,-131.36599506798305,7.204698733160816,15229,16607,15877,13776
1.158867999999995,0.3403410017490387,-0.2632027566432953,2.4114935398101807,0.3683077394962311,-0.8442373871803284,-1.826600432395935,16.07781029696594,0.4290947732621285,-0.8413336010368185,5.220390982730135,-131.36475377449642,7.214148832247778,15229,16607,15877,13776
1.1616059999999997,0.3403410017490387,-0.2632027566432953,2.4114935398101807,0.3683077394962311,-0.8442373871803284,-1.826600432395935,16.0874413527321,0.37356320400206877,-0.8639317878876587,5.220390982730135,-131.36475377449642,7.214148832247778,15074,17329,16441,13825
1.1629429999999994,0.3440386950969696,-0.2715584933757782,2.3926608562469482,0.3728153705596924,-0.8201418519020081,-1.9442602396011353,16.085526007276115,0.4380595394130669,-0.8815857495957394,4.375534900118025,-126.74867950044629,7.719877651535418,15074,17329,16441,13825
1.165555999999997,0.3440386950969696,-0.2715584933757782,2.3926608562469482,0.3728153705596924,-0.8201418519020081,-1.9442602396011353,16.04830034155899,0.49285361278825646,-0.8757332533632086,4.375534900118025,-126.74867950044629,7.719877651535418,16560,17801,15404,13924
1.1666679999999978,0.3440386950969696,-0.2715584933757782,2.3926608562469482,0.3728153705596924,-0.8201418519020081,-1.9442602396011353,16.05065883702036,0.4334444144020141,-0.870267914174148,4.375534900118025,-126.74867950044629,7.719877651535418,16560,17801,15404,13924
1.169572,0.34401583671569824,-0.27178794145584106,2.3933565616607666,0.37241077423095703,-0.8212971687316895,-1.9407259225845337,16.110039872478076,0.38754965999397417,-0.8605913849323723,4.391024786563791,-126.74762195376279,7.723312540379861,16263,18411,16774,14208
1.170686999999998,0.34401583671569824,-0.27178794145584106,2.3933565616607666,0.37241077423095703,-0.8212971687316895,-1.9407259225845337,16.120778803257714,0.4485324203998035,-0.8530226145353399,4.391024786563791,-126.74762195376279,7.723312540379861,16263,18411,16774,14208
1.1735319999999994,0.3477553725242615,-0.27990975975990295,2.3733906745910645,0.3770916163921356,-0.7963330149650574,-2.0570483207702637,16.070515366107994,0.4865092972814152,-0.8610601678632535,3.501519186510792,-122.11523874624794,8.163493369859626,17299,18669,16728,14777
1.1746419999999997,0.3477553725242615,-0.27990975975990295,2.3733906745910645,0.3770916163921356,-0.7963330149650574,-2.0570483207702637,16.083751276725685,0.4387916423967297,-0.864167544223158,3.501519186510792,-122.11523874624794,8.163493369859626,17299,18669,16728,14777
1.1774300000000002,0.3477553725242615,-0.27990975975990295,2.3733906745910645,0.3770916163921356,-0.7963330149650574,-2.0570483207702637,16.169555131254732,0.42009904786351804,-0.8538134402210389,3.501519186510792,-122.11523874624794,8.163493369859626,16780,19452,17712,15041
1.1785930000000007,0.3473646342754364,-0.28047603368759155,2.374228000640869,0.37541526556015015,-0.799120306968689,-2.0526599884033203,16.189758936548508,0.47210991816249304,-0.8510863632647977,3.51763994468096,-122.11585536053143,8.172173018706374,16780,19452,17712,15041
1.1814809999999998,0.3473646342754364,-0.28047603368759155,2.374228000640869,0.37541526556015015,-0.799120306968689,-2.0526599884033203,16.12003844447467,0.5159455497051972,-0.8674928337392581,3.51763994468096,-122.11585536053143,8.172173018706374,16662,20080,18377,15551
1.1828929999999964,0.35113608837127686,-0.2883651554584503,2.35314679145813,0.38047951459884644,-0.7719340324401855,-2.1683976650238037,16.120491181859983,0.48041272233497856,-0.8648568368922978,2.594384368374068,-117.45964140555792,8.549858648282195,16662,20080,18377,15551
1.185341999999997,0.35113608837127686,-0.2883651554584503,2.35314679145813,0.38047951459884644,-0.7719340324401855,-2.1683976650238037,16.221090494141073,0.4600915049266426,-0.8377702249192653,2.594384368374068,-117.45964140555792,8.549858648282195,18655,20993,17239,15413
1.186462999999996,0.35113608837127686,-0.2883651554584503,2.35314679145813,0.38047951459884644,-0.7719340324401855,-2.1683976650238037,16.233113068566126,0.48983635114173757,-0.8424169749682628,2.594384368374068,-117.45964140555792,8.549858648282195,18655,20993,17239,15413
1.1893609999999972,0.35055094957351685,-0.28869834542274475,2.354109764099121,0.3782314956188202,-0.77394038438797,-2.163518190383911,16.15658660201048,0.5128204300345302,-0.8740950098186463,2.612606153758753,-117.46122143987829,8.559265653306054,18052,21447,19112,16249
1.1904360000000016,0.35055094957351685,-0.28869834542274475,2.354109764099121,0.3782314956188202,-0.77394038438797,-2.163518190383911,16.179975547967995,0.5179688530538713,-0.8683082270860132,2.612606153758753,-117.46122143987829,8.559265653306054,18052,21447,19112,16249
1.1933269999999976,0.3543539047241211,-0.29631608724594116,2.331920862197876,0.3839806020259857,-0.7427494525909424,-2.2791526317596436,16.294866447922885,0.5475152937677554,-0.8310619884494647,1.6570228044109712,-112.78277146201181,8.873466942882901,19939,22325,18408,16670
1.1944449999999998,0.3543539047241211,-0.29631608724594116,2.331920862197876,0.3839806020259857,-0.7427494525909424,-2.2791526317596436,16.298664115637337,0.5413192164650907,-0.8370647535465033,1.6570228044109712,-112.78277146201181,8.873466942882901,19939,22325,18408,16670
1.197286,0.3543539047241211,-0.29631608724594116,2.331920862197876,0.3839806020259857,-0.7427494525909424,-2.2791526317596436,16.241588312419196,0.5338662269964495,-0.8650975866548409,1.6570228044109712,-112.78277146201181,8.873466942882901,18994,22875,20409,17473
1.1984049999999988,0.3536553978919983,-0.2971927523612976,2.333003520965576,0.38117873668670654,-0.7472899556159973,-2.273433208465576,16.282851330348883,0.6090606802433777,-0.8417318767778399,1.677441026990632,-112.78536997404379,8.884097067666007,18994,22875,20409,17473
1.2011689999999944,0.3536553978919983,-0.2971927523612976,2.333003520965576,0.38117873668670654,-0.7472899556159973,-2.273433208465576,16.362586373385856,0.66177156243488,-0.805040374596355,1.677441026990632,-112.78536997404379,8.884097067666007,19680,23936,20037,17678
1.2025699999999997,0.35749128460884094,-0.3045235276222229,2.3097190856933594,0.38762056827545166,-0.7119292616844177,-2.3884596824645996,16.368114030544422,0.6002108627829899,-0.831459731558268,0.696460553561279,-108.06769403182857,9.141823417938014,19680,23936,20037,17678
1.2051270000000005,0.35749128460884094,-0.3045235276222229,2.3097190856933594,0.38762056827545166,-0.7119292616844177,-2.3884596824645996,16.352424815930547,0.592276307210235,-0.8577844131434288,0.696460553561279,-108.06769403182857,9.141823417938014,21360,24579,20038,18403
1.2062609999999987,0.35749128460884094,-0.3045235276222229,2.3097190856933594,0.38762056827545166,-0.7119292616844177,-2.3884596824645996,16.384381683747062,0.7171669110051822,-0.8125827796985956,0.696460553561279,-108.06769403182857,9.141823417938014,21360,24579,20038,18403
1.2092350000000005,0.3572353422641754,-0.3052902817726135,2.310386896133423,0.38633066415786743,-0.7157056331634521,-2.3848745822906494,16.439709388025676,0.751326612517356,-0.7723018689999019,0.7189570557055619,-108.06727216544344,9.143345569517486,21459,25292,20884,19039
1.210373999999996,0.3572353422641754,-0.3052902817726135,2.310386896133423,0.38633066415786743,-0.7157056331634521,-2.3848745822906494,16.462769167272455,0.6613381329674696,-0.7978774699494506,0.7189570557055619,-108.06727216544344,9.143345569517486,21459,25292,20884,19039
1.2131039999999993,0.3611259162425995,-0.31228625774383545,2.2859950065612793,0.39338451623916626,-0.6765120029449463,-2.4986026287078857,16.47940327144109,0.6782877551462516,-0.7996789652688348,-0.2792959149248228,-103.31172120139664,9.352062399239523,23215,26176,21332,20101
1.2141759999999995,0.3611259162425995,-0.31228625774383545,2.2859950065612793,0.39338451623916626,-0.6765120029449463,-2.4986026287078857,16.522501739994063,0.8163672647656527,-0.7514018468181508,-0.2792959149248228,-103.31172120139664,9.352062399239523,23215,26176,21332,20101
1.2170069999999977,0.3611259162425995,-0.31228625774383545,2.2859950065612793,0.39338451623916626,-0.6765120029449463,-2.4986026287078857,16.566732584642534,0.8480155387908547,-0.7440876080423027,-0.2792959149248228,-103.31172120139664,9.352062399239523,23154,27012,22288,20770
1.2181709999999948,0.360544353723526,-0.31317970156669617,2.287038564682007,0.39097797870635986,-0.681292712688446,-2.493197441101074,16.58816144403775,0.7907020484454228,-0.7710842051704904,-0.25515989200733796,-103.31247166419566,9.356951994081394,23154,27012,22288,20770
1.2211310000000013,0.360544353723526,-0.31317970156669617,2.287038564682007,0.39097797870635986,-0.681292712688446,-2.493197441101074,16.629086773141214,0.8293322653214582,-0.758519544305551,-0.25515989200733796,-103.31247166419566,9.356951994081394,32655,16694,6094,13148
1.2225199999999967,0.36488112807273865,-0.3204612731933594,2.25896954536438,0.39941781759262085,-0.6341361999511719,-2.61669659614563,16.689311498032264,0.9400251578710295,-0.7396985188287704,-1.365836159807856,-98.02844119623722,9.524442992027867,32655,16694,6094,13148
1.2250239999999977,0.36488112807273865,-0.3204612731933594,2.25896954536438,0.39941781759262085,-0.6341361999511719,-2.61669659614563,16.679299077598003,0.9652922316082925,-0.7650980182512376,-1.365836159807856,-98.02844119623722,9.524442992027867,61256,61627,4073,17713
1.2261359999999986,0.36488112807273865,-0.3204612731933594,2.25896954536438,0.39941781759262085,-0.6341361999511719,-2.61669659614563,16.679212791178685,0.927027134117707,-0.7695498249084413,-1.365836159807856,-98.02844119623722,9.524442992027867,61256,61627,4073,17713
1.2289979999999996,0.3644254803657532,-0.3207603693008423,2.2615878582000732,0.397580623626709,-0.6373971104621887,-2.6039516925811768,16.78530567215639,0.9555121054001128,-0.7227595492943486,-1.3447654698220899,-98.03537290569228,9.522859180089087,58391,60339,21851,24653
1.2301029999999955,0.3644254803657532,-0.3207603693008423,2.2615878582000732,0.397580623626709,-0.6373971104621887,-2.6039516925811768,16.82184850337002,1.0587334995114668,-0.7190719367119431,-1.3447654698220899,-98.03537290569228,9.522859180089087,58391,60339,21851,24653
1.2329609999999958,0.3644254803657532,-0.3207603693008423,2.2615878582000732,0.397580623626709,-0.6373971104621887,-2.6039516925811768,16.745611788740977,1.0735476659701688,-0.7765459490920794,-1.3447654698220899,-98.03537290569228,9.522859180089087,49036,47702,48294,36023
1.2340369999999967,0.3688373267650604,-0.3275447487831116,2.232318878173828,0.40638467669487,-0.5876263380050659,-2.7245309352874756,16.736608173727635,1.0217041753457052,-0.7818821249682711,-2.4716102351860307,-92.68447802570873,9.649180569796256,49036,47702,48294,36023
1.2369519999999974,0.3688373267650604,-0.3275447487831116,2.232318878173828,0.40638467669487,-0.5876263380050659,-2.7245309352874756,16.73071513086751,1.0721117560894253,-0.73285532667073,-2.4716102351860307,-92.68447802570873,9.649180569796256,52311,50053,54477,46677
1.2380910000000003,0.3688373267650604,-0.3275447487831116,2.232318878173828,0.40638467669487,-0.5876263380050659,-2.7245309352874756,16.525296993874207,1.1414039452809517,-0.7562420089413153,-2.4716102351860307,-92.68447802570873,9.649180569796256,52311,50053,54477,46677
1.2408249999999972,0.367888867855072,-0.32781004905700684,2.2357966899871826,0.4027302861213684,-0.5915552973747253,-2.7076754570007324,16.236944824742533,1.1298438287791903,-0.8178871307997609,-2.449557261099486,-92.69500403601609,9.654688539597588,44329,45768,58705,41090
1.242161,0.367888867855072,-0.32781004905700684,2.2357966899871826,0.4027302861213684,-0.5915552973747253,-2.7076754570007324,16.106934626647046,1.1502491022094319,-0.808746629306391,-2.449557261099486,-92.69500403601609,9.654688539597588,44329,45768,58705,41090
1.2447750000000015,0.37195536494255066,-0.3334954082965851,2.208218574523926,0.4120025932788849,-0.5386826395988464,-2.813124418258667,16.013357537528275,1.1675338166323732,-0.7988456621637489,-3.48409966480354,-87.87145868328597,9.72105584405268,38121,50491,60844,43086
1.245903999999995,0.37195536494255066,-0.3334954082965851,2.208218574523926,0.4120025932788849,-0.5386826395988464,-2.813124418258667,15.730496806564345,1.0709218557143778,-0.853475019025517,-3.48409966480354,-87.87145868328597,9.72105584405268,38121,50491,60844,43086
1.248786,0.3714616298675537,-0.33429455757141113,2.2106993198394775,0.4099577069282532,-0.544388473033905,-2.8013317584991455,15.47103141314454,1.019771319605553,-0.9341847124424312,-3.4624398187817005,-87.88041311559857,9.718457413247256,39190,48014,60757,47181
1.249890999999996,0.3714616298675537,-0.33429455757141113,2.2106993198394775,0.4099577069282532,-0.544388473033905,-2.8013317584991455,15.359516336187435,1.0773808868851742,-0.935277740332827,-3.4624398187817005,-87.88041311559857,9.718457413247256,39190,48014,60757,47181
1.2527459999999992,0.3714616298675537,-0.33429455757141113,2.2106993198394775,0.4099577069282532,-0.544388473033905,-2.8013317584991455,15.255268493212936,1.0412848009444038,-0.9144235911008525,-3.4624398187817005,-87.88041311559857,9.718457413247256,30062,44760,60691,46848
1.2538609999999972,0.3756173849105835,-0.3394106924533844,2.1822075843811035,0.42256686091423035,-0.47256454825401306,-2.9002039432525635,15.154528566026292,1.024290038185145,-0.9781006382920013,-4.484327607102915,-83.30770396579129,9.719425361241596,30062,44760,60691,46848
1.2566589999999997,0.3756173849105835,-0.3394106924533844,2.1822075843811035,0.42256686091423035,-0.47256454825401306,-2.9002039432525635,15.09709589922208,1.238548338679881,-1.0042249170051336,-4.484327607102915,-83.30770396579129,9.719425361241596,39089,47456,61004,44192
1.257765999999996,0.3756173849105835,-0.3394106924533844,2.1822075843811035,0.42256686091423035,-0.47256454825401306,-2.9002039432525635,15.093088374413727,1.4858227127356838,-0.9803623278477511,-4.484327607102915,-83.30770396579129,9.719425361241596,39089,47456,61004,44192
1.2607030000000012,0.37478452920913696,-0.3402504622936249,2.184173107147217,0.4194068908691406,-0.47815969586372375,-2.891144275665283,15.081582453240149,1.5868610471224727,-0.976449678153234,-4.460188819350943,-83.31603887133828,9.72241899379581,45445,48841,59825,44160
1.2621169999999984,0.37478452920913696,-0.3402504622936249,2.184173107147217,0.4194068908691406,-0.47815969586372375,-2.891144275665283,15.131513527885826,1.7153397944331108,-0.946697974298332,-4.460188819350943,-83.31603887133828,9.72241899379581,45445,48841,59825,44160
1.264576000000001,0.37905338406562805,-0.3445985019207001,2.1548218727111816,0.4356447458267212,-0.3857967257499695,-2.980501413345337,15.212742071662115,1.9130141247667327,-0.8972898779117187,-5.484642576574889,-78.90281706416808,9.719378329497376,47407,47994,59321,48513
1.2656440000000002,0.37905338406562805,-0.3445985019207001,2.1548218727111816,0.4356447458267212,-0.3857967257499695,-2.980501413345337,15.334177956311985,2.075044174438516,-0.8441393078242443,-5.484642576574889,-78.90281706416808,9.719378329497376,47407,47994,59321,48513
1.268578999999998,0.37850943207740784,-0.34585684537887573,2.1564700603485107,0.4334195852279663,-0.39325422048568726,-2.9728596210479736,15.537843733308012,2.2815964185820263,-0.8418728911575596,-5.45981265892193,-78.9117025719153,9.71584841204296,49319,49851,59334,48781
1.2696529999999984,0.37850943207740784,-0.34585684537887573,2.1564700603485107,0.4334195852279663,-0.39325422048568726,-2.9728596210479736,15.738858067122758,2.543774507888185,-0.8562026286139762,-5.45981265892193,-78.9117025719153,9.71584841204296,49319,49851,59334,48781
1.2725429999999978,0.37850943207740784,-0.34585684537887573,2.1564700603485107,0.4334195852279663,-0.39325422048568726,-2.9728596210479736,15.968269155008798,2.8059720382703013,-0.8334706179183596,-5.45981265892193,-78.9117025719153,9.71584841204296,50158,50702,59011,47184
1.273686999999998,0.38338491320610046,-0.3495643734931946,2.1232962608337402,0.45434677600860596,-0.2744883894920349,-3.059436559677124,16.204834558847228,3.096155130651406,-0.8094774007095087,-6.5827425858539295,-73.93179527189443,9.88249422258739,50158,50702,59011,47184
1.2764419999999954,0.38338491320610046,-0.3495643734931946,2.1232962608337402,0.45434677600860596,-0.2744883894920349,-3.059436559677124,16.405645427154692,3.306501979874116,-0.8366552259498764,-6.5827425858539295,-73.93179527189443,9.88249422258739,53968,51729,58119,47764
1.277564999999995,0.3826715052127838,-0.35033512115478516,2.1267740726470947,0.4517677128314972,-0.28044047951698303,-3.0439770221710205,16.709852992152264,3.5361130711580224,-0.8114384859572158,-6.561356090875506,-73.93861749345085,9.875824293566467,53968,51729,58119,47764
1.2804009999999981,0.3826715052127838,-0.35033512115478516,2.1267740726470947,0.4517677128314972,-0.28044047951698303,-3.0439770221710205,17.083804485041266,3.8485053291337343,-0.7632113017769709,-6.561356090875506,-73.93861749345085,9.875824293566467,55468,51992,56701,48036
1.281788999999997,0.3826715052127838,-0.35033512115478516,2.1267740726470947,0.4517677128314972,-0.28044047951698303,-3.0439770221710205,17.352654858142508,4.117872355486453,-0.7743294666958337,-6.561356090875506,-73.93861749345085,9.875824293566467,55468,51992,56701,48036
1.2843659999999946,0.3826715052127838,-0.35033512115478516,2.1267740726470947,0.4517677128314972,-0.28044047951698303,-3.0439770221710205,17.555988272634494,4.356389590087803,-0.8006008850591929,-6.561356090875506,-73.93861749345085,9.875824293566467,57454,52701,55242,46788
1.2854309999999969,0.3826715052127838,-0.35033512115478516,2.1267740726470947,0.4517677128314972,-0.28044047951698303,-3.0439770221710205,17.850183417197805,4.689504969769857,-0.782447780383804,-6.561356090875506,-73.93861749345085,9.875824293566467,57454,52701,55242,46788
1.2884530000000014,0.38633856177330017,-0.3539508879184723,2.09761905670166,0.46982699632644653,-0.15989458560943604,-3.096078395843506,18.168975517589086,4.945332485140613,-0.742268802175833,-7.757124472575519,-68.5042718998282,10.322198665092273,58257,52960,54218,46266
1.289581999999995,0.38633856177330017,-0.3539508879184723,2.09761905670166,0.46982699632644653,-0.15989458560943604,-3.096078395843506,18.39625181554532,5.087584702134977,-0.7198359976286869,-7.757124472575519,-68.5042718998282,10.322198665092273,58257,52960,54218,46266
1.2923139999999984,0.38633856177330017,-0.3539508879184723,2.09761905670166,0.46982699632644653,-0.15989458560943604,-3.096078395843506,18.660371349286144,5.330722254911505,-0.7025995530005033,-7.757124472575519,-68.5042718998282,10.322198665092273,58938,52524,52934,45885
1.2933810000000012,0.38633856177330017,-0.3539508879184723,2.09761905670166,0.46982699632644653,-0.15989458560943604,-3.096078395843506,19.00170977146604,5.602117544750429,-0.6862547347052782,-7.757124472575519,-68.5042718998282,10.322198665092273,58938,52524,52934,45885
1.2962339999999968,0.3911549150943756,-0.3549466133117676,2.0664052963256836,0.493895947933197,-0.034778766334056854,-3.147913694381714,19.299088991428647,5.719436182355035,-0.6622563909113289,-8.979319207459527,-63.04650136107181,10.965638881294142,60176,52135,50208,46573
1.2973569999999963,0.3911549150943756,-0.3549466133117676,2.0664052963256836,0.493895947933197,-0.034778766334056854,-3.147913694381714,19.542676618429397,5.764181017093892,-0.6616461275475373,-8.979319207459527,-63.04650136107181,10.965638881294142,60176,52135,50208,46573
1.3001939999999959,0.38903939723968506,-0.3544706702232361,2.07084321975708,0.488349586725235,-0.033514730632305145,-3.128999948501587,19.831876738052156,5.850110572826389,-0.6599960995151514,-8.879252472677114,-63.01311807422577,10.927214305567105,60785,52310,48602,46943
1.301574999999997,0.38903939723968506,-0.3544706702232361,2.07084321975708,0.488349586725235,-0.033514730632305145,-3.128999948501587,20.13655514993045,5.930937511910294,-0.6129401735823233,-8.879252472677114,-63.01311807422577,10.927214305567105,60785,52310,48602,46943
1.3041460000000007,0.38903939723968506,-0.3544706702232361,2.07084321975708,0.488349586725235,-0.033514730632305145,-3.128999948501587,20.321977208195,5.974750240267624,-0.5920804317120597,-8.879252472677114,-63.01311807422577,10.927214305567105,60988,52508,48111,46512
1.3052579999999943,0.3940601050853729,-0.3541725277900696,2.0393853187561035,0.515866756439209,0.09686487913131714,-3.1645877361297607,20.488499344835475,6.1693863032716285,-0.6162890320740707,-10.228105838611818,-57.077083372939356,11.631240169374555,60988,52508,48111,46512
1.3081529999999983,0.3935123682022095,-0.3561744689941406,2.0412542819976807,0.5136008262634277,0.08524250239133835,-3.1566295623779297,20.735304070433042,6.556234952687666,-0.6193020659523591,-10.219229093128831,-57.08672298250763,11.61957111737095,61747,52140,44571,45785
1.3092589999999982,0.3935123682022095,-0.3561744689941406,2.0412542819976807,0.5136008262634277,0.08524250239133835,-3.1566295623779297,20.98043846139491,6.736284882401308,-0.5784675506420651,-10.219229093128831,-57.08672298250763,11.61957111737095,61747,52140,44571,45785
1.3122750000000014,0.3935123682022095,-0.3561744689941406,2.0412542819976807,0.5136008262634277,0.08524250239133835,-3.1566295623779297,21.21198007815302,6.67297994539347,-0.5367209026584191,-10.219229093128831,-57.08672298250763,11.61957111737095,61839,51435,43302,46532
1.3133430000000008,0.3935123682022095,-0.3561744689941406,2.0412542819976807,0.5136008262634277,0.08524250239133835,-3.1566295623779297,21.47316587363701,6.701653135585917,-0.4840626178984458,-10.219229093128831,-57.08672298250763,11.61957111737095,61839,51435,43302,46532
1.3160349999999963,0.39880847930908203,-0.35466834902763367,2.0096206665039062,0.5452893376350403,0.21846671402454376,-3.1729021072387695,21.75098896908295,6.825269616536343,-0.4153756653541535,-11.70215482395594,-50.746197796664156,12.30333364959534,62344,51313,39598,45715
1.317120999999999,0.39880847930908203,-0.35466834902763367,2.0096206665039062,0.5452893376350403,0.21846671402454376,-3.1729021072387695,22.01310793621291,6.894603417619902,-0.37169449715467384,-11.70215482395594,-50.746197796664156,12.30333364959534,62344,51313,39598,45715
1.3199850000000006,0.39787864685058594,-0.3564114272594452,2.011880397796631,0.5419076681137085,0.2083171308040619,-3.1636393070220947,22.277887933904076,6.96099016464118,-0.34991226957232036,-11.687741505779748,-50.75297453040151,12.296791546898547,62734,51554,36635,44478
1.3213199999999996,0.39787864685058594,-0.3564114272594452,2.011880397796631,0.5419076681137085,0.2083171308040619,-3.1636393070220947,22.54112755922074,7.072571820625537,-0.2811747835463438,-11.687741505779748,-50.75297453040151,12.296791546898547,62734,51554,36635,44478
1.3239349999999976,0.39787864685058594,-0.3564114272594452,2.011880397796631,0.5419076681137085,0.2083171308040619,-3.1636393070220947,22.71641043058314,7.072074874766129,-0.14491898999667216,-11.687741505779748,-50.75297453040151,12.296791546898547,62899,51603,34920,43886
1.3250829999999987,0.40405550599098206,-0.35335296392440796,1.9771134853363037,0.5801007747650146,0.34957602620124817,-3.163196563720703,22.767464293944393,6.956824980696296,-0.021290943020855706,-13.429171321832456,-43.30960213390313,12.91111734045618,62899,51603,34920,43886
1.3279429999999992,0.40402552485466003,-0.3557890057563782,1.980681300163269,0.5799078345298767,0.33558106422424316,-3.1477150917053223,22.838826358514158,6.84553254400632,0.06202885840439085,-13.421254505239792,-43.30370282093563,12.88007569906834,63081,51717,32121,41661
1.3290639999999985,0.40402552485466003,-0.3557890057563782,1.980681300163269,0.5799078345298767,0.33558106422424316,-3.1477150917053223,23.025575736266003,6.782493390475272,0.13603796361725998,-13.421254505239792,-43.30370282093563,12.88007569906834,63081,51717,32121,41661
1.3318989999999977,0.40402552485466003,-0.3557890057563782,1.980681300163269,0.5799078345298767,0.33558106422424316,-3.1477150917053223,23.223431561027912,6.780785238952095,0.20404261429027398,-13.421254505239792,-43.30370282093563,12.88007569906834,63011,51605,31981,42056
1.333015999999996,0.40402552485466003,-0.3557890057563782,1.980681300163269,0.5799078345298767,0.33558106422424316,-3.1477150917053223,23.34883022937982,6.788489231353477,0.2562192663671064,-13.421254505239792,-43.30370282093563,12.88007569906834,63011,51605,31981,42056
1.3358209999999964,0.40402552485466003,-0.3557890057563782,1.980681300163269,0.5799078345298767,0.33558106422424316,-3.1477150917053223,23.47732029512509,6.785322732817373,0.31601938351185876,-13.421254505239792,-43.30370282093563,12.88007569906834,63094,51658,30919,40904
1.3369089999999997,0.40402552485466003,-0.3557890057563782,1.980681300163269,0.5799078345298767,0.33558106422424316,-3.1477150917053223,23.576713728064593,6.805675142499976,0.3809702872314198,-13.421254505239792,-43.30370282093563,12.88007569906834,63094,51658,30919,40904
1.3398629999999976,0.4100913405418396,-0.3541427254676819,1.949278473854065,0.6188483238220215,0.4528077244758606,-3.1038529872894287,23.623272175505793,6.711214949163738,0.4443728623827224,-15.306094909590106,-34.80167332842081,13.163366376011496,63309,51818,27606,37863
1.3412719999999971,0.4100913405418396,-0.3541427254676819,1.949278473854065,0.6188483238220215,0.4528077244758606,-3.1038529872894287,23.656129191770756,6.5209677756361835,0.5081843326298929,-15.306094909590106,-34.80167332842081,13.163366376011496,63309,51818,27606,37863
1.343733,0.4100913405418396,-0.3541427254676819,1.949278473854065,0.6188483238220215,0.4528077244758606,-3.1038529872894287,23.706043222185457,6.454787689915496,0.5520789864802561,-15.306094909590106,-34.80167332842081,13.163366376011496,63242,51235,27193,38664
1.344803,0.4100913405418396,-0.3541427254676819,1.949278473854065,0.6188483238220215,0.4528077244758606,-3.1038529872894287,23.7880302342402,6.488446317668571,0.5793424656391835,-15.306094909590106,-34.80167332842081,13.163366376011496,63242,51235,27193,38664
1.347733,0.418956458568573,-0.34907853603363037,1.9059877395629883,0.6589919924736023,0.5463307499885559,-3.1078338623046875,23.81323652132558,6.522508148010685,0.6101200857250112,-16.793962696553667,-27.619091264781353,13.11510786387369,63396,51436,24128,35702
1.348839,0.418956458568573,-0.34907853603363037,1.9059877395629883,0.6589919924736023,0.5463307499885559,-3.1078338623046875,23.78576761257807,6.508492996458034,0.6585537980477918,-16.793962696553667,-27.619091264781353,13.11510786387369,63396,51436,24128,35702
1.351699999999997,0.418956458568573,-0.34907853603363037,1.9059877395629883,0.6589919924736023,0.5463307499885559,-3.1078338623046875,23.67747709106883,6.308441129061244,0.7249036602879714,-16.793962696553667,-27.619091264781353,13.11510786387369,63461,51316,23187,35267
1.352814999999995,0.418956458568573,-0.34907853603363037,1.9059877395629883,0.6589919924736023,0.5463307499885559,-3.1078338623046875,23.45288952054914,5.939721682449811,0.7936580906763836,-16.793962696553667,-27.619091264781353,13.11510786387369,63461,51316,23187,35267
1.355604999999996,0.418956458568573,-0.34907853603363037,1.9059877395629883,0.6589919924736023,0.5463307499885559,-3.1078338623046875,23.159409168422407,5.6125507446369225,0.8525714750466804,-16.793962696553667,-27.619091264781353,13.11510786387369,63257,51684,25988,37085
1.356729999999996,0.4194778800010681,-0.35059061646461487,1.900874376296997,0.658979058265686,0.5386370420455933,-3.1259076595306396,22.918327043375204,5.400599873489658,0.8964236181881432,-16.79612856375468,-27.640509822536693,13.107544716451894,63257,51684,25988,37085
1.359564999999995,0.42625588178634644,-0.344829261302948,1.8698408603668213,0.694645345211029,0.6137183904647827,-3.0931496620178223,22.74530892420381,5.196536220226773,0.9022861012747618,-18.189369151772333,-20.491101275196595,12.761254372571871,63165,51843,26108,35925
1.3609419999999954,0.42625588178634644,-0.344829261302948,1.8698408603668213,0.694645345211029,0.6137183904647827,-3.0931496620178223,22.560732685901467,4.91014307239296,0.8466620537458491,-18.189369151772333,-20.491101275196595,12.761254372571871,63165,51843,26108,35925
1.363678,0.42625588178634644,-0.344829261302948,1.8698408603668213,0.694645345211029,0.6137183904647827,-3.0931496620178223,22.338714533201486,4.637588774847634,0.8164956957092218,-18.189369151772333,-20.491101275196595,12.761254372571871,62916,51622,28336,38006
1.364739999999998,0.42625588178634644,-0.344829261302948,1.8698408603668213,0.694645345211029,0.6137183904647827,-3.0931496620178223,22.121562508445297,4.431817236377681,0.8504443417050069,-18.189369151772333,-20.491101275196595,12.761254372571871,62916,51622,28336,38006
1.367532999999996,0.4316481351852417,-0.34070825576782227,1.8387027978897095,0.7227277159690857,0.6571628451347351,-3.056675672531128,21.86517679451006,4.155973402253889,0.8944960221911439,-19.421816944469715,-13.774418626794548,11.965968217554982,62805,52177,29373,36930
1.3686039999999993,0.4316481351852417,-0.34070825576782227,1.8387027978897095,0.7227277159690857,0.6571628451347351,-3.056675672531128,21.530924511358652,3.890707910296002,0.9196856645197128,-19.421816944469715,-13.774418626794548,11.965968217554982,62805,52177,29373,36930
1.3714809999999997,0.4316481351852417,-0.34070825576782227,1.8387027978897095,0.7227277159690857,0.6571628451347351,-3.056675672531128,21.20441670065719,3.7268052589037293,0.9642247034853343,-19.421816944469715,-13.774418626794548,11.965968217554982,62712,51804,30062,37515
1.3725479999999952,0.4316481351852417,-0.34070825576782227,1.8387027978897095,0.7227277159690857,0.6571628451347351,-3.056675672531128,20.874540523809003,3.5004056735783493,1.0576002578886108,-19.421816944469715,-13.774418626794548,11.965968217554982,62712,51804,30062,37515
1.3753799999999974,0.4316481351852417,-0.34070825576782227,1.8387027978897095,0.7227277159690857,0.6571628451347351,-3.056675672531128,20.488083891705422,3.127802272833145,1.1093317625892365,-19.421816944469715,-13.774418626794548,11.965968217554982,62551,52098,31749,38071
1.3765169999999998,0.43922561407089233,-0.33574986457824707,1.80911386013031,0.7550731301307678,0.6852928996086121,-3.0101230144500732,20.037462121561912,2.6929038057654613,1.0884472533208351,-20.366846118345396,-7.563921631974058,10.852949054108798,62551,52098,31749,38071
1.3793529999999956,0.43922561407089233,-0.33574986457824707,1.80911386013031,0.7550731301307678,0.6852928996086121,-3.0101230144500732,19.56118026168327,2.2511844505138665,1.096702054014672,-20.366846118345396,-7.563921631974058,10.852949054108798,62293,52253,33678,38238
1.380735999999997,0.43922561407089233,-0.33574986457824707,1.80911386013031,0.7550731301307678,0.6852928996086121,-3.0101230144500732,19.136011919974298,1.8377591844735461,1.1333771777554529,-20.366846118345396,-7.563921631974058,10.852949054108798,62293,52253,33678,38238
1.3832959999999948,0.43922561407089233,-0.33574986457824707,1.80911386013031,0.7550731301307678,0.6852928996086121,-3.0101230144500732,18.73895377620333,1.4987748635392297,1.1555952649397114,-20.366846118345396,-7.563921631974058,10.852949054108798,61890,51785,36333,40270
1.3844199999999982,0.43922561407089233,-0.33574986457824707,1.80911386013031,0.7550731301307678,0.6852928996086121,-3.0101230144500732,18.35329822295565,1.162129064358112,1.1580115509967404,-20.366846118345396,-7.563921631974058,10.852949054108798,61890,51785,36333,40270
1.387318999999996,0.4468040466308594,-0.33112120628356934,1.7813889980316162,0.783005952835083,0.6933915019035339,-2.9564521312713623,17.951823492832897,0.8537384722363531,1.1586484459714328,-21.01072800722148,-2.0804388136475405,9.384168626121724,61678,52337,37948,39175
1.3884079999999959,0.4468040466308594,-0.33112120628356934,1.7813889980316162,0.783005952835083,0.6933915019035339,-2.9564521312713623,17.506989304370347,0.5447927774748811,1.1725050062811695,-21.01072800722148,-2.0804388136475405,9.384168626121724,61678,52337,37948,39175
1.3914429999999993,0.4468040466308594,-0.33112120628356934,1.7813889980316162,0.783005952835083,0.6933915019035339,-2.9564521312713623,17.013254151971758,0.1499318747612851,1.178554509855339,-21.01072800722148,-2.0804388136475405,9.384168626121724,61412,52063,39680,40022
1.3925169999999998,0.4468040466308594,-0.33112120628356934,1.7813889980316162,0.783005952835083,0.6933915019035339,-2.9564521312713623,16.442794393832425,-0.271037743817823,1.1904358035845641,-21.01072800722148,-2.0804388136475405,9.384168626121724,61412,52063,39680,40022
1.395189999999995,0.4468040466308594,-0.33112120628356934,1.7813889980316162,0.783005952835083,0.6933915019035339,-2.9564521312713623,15.836649342350468,-0.6840775339351112,1.2190745058408947,-21.01072800722148,-2.0804388136475405,9.384168626121724,60751,51910,43172,41658
1.3962769999999947,0.4468040466308594,-0.33112120628356934,1.7813889980316162,0.783005952835083,0.6933915019035339,-2.9564521312713623,15.188119549487679,-1.1517511250642365,1.2489932564751718,-21.01072800722148,-2.0804388136475405,9.384168626121724,60751,51910,43172,41658
1.3991389999999955,0.4496201276779175,-0.33064213395118713,1.7705976963043213,0.7851582765579224,0.6527232527732849,-2.790187120437622,14.539053928613567,-1.5704153616009608,1.2600652155491219,-21.48336706907654,2.9072448623020426,7.468935910456251,60122,51582,45126,41658
1.4005149999999995,0.4496201276779175,-0.33064213395118713,1.7705976963043213,0.7851582765579224,0.6527232527732849,-2.790187120437622,13.892407523273683,-1.8885488622546653,1.2440236647230294,-21.48336706907654,2.9072448623020426,7.468935910456251,60122,51582,45126,41658
1.4030879999999961,0.4496201276779175,-0.33064213395118713,1.7705976963043213,0.7851582765579224,0.6527232527732849,-2.790187120437622,13.227210603044742,-2.2238273945321363,1.2123494914562265,-21.48336706907654,2.9072448623020426,7.468935910456251,59187,50121,47945,44162
1.404216999999997,0.4496201276779175,-0.33064213395118713,1.7705976963043213,0.7851582765579224,0.6527232527732849,-2.790187120437622,12.54234570553335,-2.6875979899256963,1.1716677084344487,-21.48336706907654,2.9072448623020426,7.468935910456251,59187,50121,47945,44162
1.4071069999999963,0.4587670564651489,-0.3243522047996521,1.7369729280471802,0.8062674403190613,0.6426507234573364,-2.7611589431762695,11.795057377334935,-3.194534698163914,1.150500105142172,-21.531445722571654,6.430695994359046,5.5181706072754455,57793,49669,51016,44853
1.4082180000000009,0.4587670564651489,-0.3243522047996521,1.7369729280471802,0.8062674403190613,0.6426507234573364,-2.7611589431762695,11.050378947004798,-3.6655035516678494,1.1468000422816702,-21.531445722571654,6.430695994359046,5.5181706072754455,57793,49669,51016,44853
1.4110740000000006,0.4587670564651489,-0.3243522047996521,1.7369729280471802,0.8062674403190613,0.6426507234573364,-2.7611589431762695,10.376331809841307,-4.071941082481965,1.165366669295321,-21.531445722571654,6.430695994359046,5.5181706072754455,56184,48853,53709,46232
1.4121820000000007,0.4587670564651489,-0.3243522047996521,1.7369729280471802,0.8062674403190613,0.6426507234573364,-2.7611589431762695,9.765827696287108,-4.411772954433199,1.1839792358377759,-21.531445722571654,6.430695994359046,5.5181706072754455,56184,48853,53709,46232
1.4149779999999956,0.4587670564651489,-0.3243522047996521,1.7369729280471802,0.8062674403190613,0.6426507234573364,-2.7611589431762695,9.244900603894376,-4.713787139956981,1.1692390386783509,-21.531445722571654,6.430695994359046,5.5181706072754455,54823,48519,55278,46650
1.416065999999999,0.4587670564651489,-0.3243522047996521,1.7369729280471802,0.8062674403190613,0.6426507234573364,-2.7611589431762695,8.835869420494632,-5.018484193962909,1.1714570523922234,-21.531445722571654,6.430695994359046,5.5181706072754455,54823,48519,55278,46650
1.419089,0.4627455472946167,-0.3228892683982849,1.7222801446914673,0.8021331429481506,0.5922013521194458,-2.6302664279937744,8.433949942469836,-5.309187934337125,1.1863622323811789,-21.468997588564445,9.033308710785779,3.201080528653365,54094,48281,55811,45499
1.4204259999999995,0.4627455472946167,-0.3228892683982849,1.7222801446914673,0.8021331429481506,0.5922013521194458,-2.6302664279937744,8.038904083218533,-5.5688631848508265,1.182417691332608,-21.468997588564445,9.033308710785779,3.201080528653365,54094,48281,55811,45499
1.4228929999999964,0.4627455472946167,-0.3228892683982849,1.7222801446914673,0.8021331429481506,0.5922013521194458,-2.6302664279937744,7.687627809114901,-5.836400619534661,1.164789295970992,-21.468997588564445,9.033308710785779,3.201080528653365,54114,48264,55993,44762
1.4239609999999956,0.4627455472946167,-0.3228892683982849,1.7222801446914673,0.8021331429481506,0.5922013521194458,-2.6302664279937744,7.346085388795509,-6.177755020681094,1.1322618458909277,-21.468997588564445,9.033308710785779,3.201080528653365,54114,48264,55993,44762
1.4268869999999951,0.47244927287101746,-0.3171510398387909,1.6888891458511353,0.8121506571769714,0.5665029287338257,-2.5997421741485596,7.024635986268547,-6.573346295323644,1.1053609894039282,-21.18424516080485,10.611750869122822,0.9052388717285969,54072,49379,56161,42124
1.4280040000000007,0.47244927287101746,-0.3171510398387909,1.6888891458511353,0.8121506571769714,0.5665029287338257,-2.5997421741485596,6.8201265198391825,-6.871227254835623,1.0967481932805576,-21.18424516080485,10.611750869122822,0.9052388717285969,54072,49379,56161,42124
1.4308509999999952,0.47244927287101746,-0.3171510398387909,1.6888891458511353,0.8121506571769714,0.5665029287338257,-2.5997421741485596,6.6584838269479505,-7.166369419482564,1.0986544839888361,-21.18424516080485,10.611750869122822,0.9052388717285969,54340,50419,56142,40133
1.4319619999999995,0.47244927287101746,-0.3171510398387909,1.6888891458511353,0.8121506571769714,0.5665029287338257,-2.5997421741485596,6.425603172793754,-7.654777184436556,1.0979100638851318,-21.18424516080485,10.611750869122822,0.9052388717285969,54340,50419,56142,40133
1.4347619999999952,0.47244927287101746,-0.3171510398387909,1.6888891458511353,0.8121506571769714,0.5665029287338257,-2.5997421741485596,6.187413773322593,-8.224346381507367,1.0771393381743042,-21.18424516080485,10.611750869122822,0.9052388717285969,53139,51438,57115,38248
1.4358859999999987,0.47244927287101746,-0.3171510398387909,1.6888891458511353,0.8121506571769714,0.5665029287338257,-2.5997421741485596,6.05319311754369,-8.649069442682075,1.0297505836842433,-21.18424516080485,10.611750869122822,0.9052388717285969,53139,51438,57115,38248
1.4387220000000016,0.47658878564834595,-0.31562453508377075,1.6744437217712402,0.7950257658958435,0.510088324546814,-2.4709489345550537,5.955906777658659,-8.941314088063011,0.9872338826714009,-20.935700399934053,11.828414566658799,-1.82679384226433,52222,52272,57622,34994
1.4400859999999958,0.47658878564834595,-0.31562453508377075,1.6744437217712402,0.7950257658958435,0.510088324546814,-2.4709489345550537,5.826933614491647,-9.184019676110728,0.937783908076646,-20.935700399934053,11.828414566658799,-1.82679384226433,52222,52272,57622,34994
1.4427579999999944,0.47658878564834595,-0.31562453508377075,1.6744437217712402,0.7950257658958435,0.510088324546814,-2.4709489345550537,5.684535988901764,-9.349811041348085,0.8761822623229959,-20.935700399934053,11.828414566658799,-1.82679384226433,52025,52694,57729,33051
1.4438240000000004,0.47658878564834595,-0.31562453508377075,1.6744437217712402,0.7950257658958435,0.510088324546814,-2.4709489345550537,5.5294217691067535,-9.492298681782813,0.8398026828841865,-20.935700399934053,11.828414566658799,-1.82679384226433,52025,52694,57729,33051
1.446676999999996,0.48623359203338623,-0.31036579608917236,1.642604112625122,0.7902126312255859,0.4773978590965271,-2.433089256286621,5.317779292013721,-9.646834462989059,0.7986085076686773,-20.62202588075807,12.414030429994618,-4.824002929637665,51580,53094,57810,31103
1.4477419999999983,0.48623359203338623,-0.31036579608917236,1.642604112625122,0.7902126312255859,0.4773978590965271,-2.433089256286621,5.084358016158237,-9.762826846370805,0.7423491630617262,-20.62202588075807,12.414030429994618,-4.824002929637665,51580,53094,57810,31103
1.450637999999999,0.48623359203338623,-0.31036579608917236,1.642604112625122,0.7902126312255859,0.4773978590965271,-2.433089256286621,4.86070894360669,-9.882097048422223,0.68030623151545,-20.62202588075807,12.414030429994618,-4.824002929637665,51520,53087,57815,31527
1.4517489999999962,0.48623359203338623,-0.31036579608917236,1.642604112625122,0.7902126312255859,0.4773978590965271,-2.433089256286621,4.6488725883863,-10.028530428328011,0.6201725201546515,-20.62202588075807,12.414030429994618,-4.824002929637665,51520,53087,57815,31527
1.4545550000000003,0.48623359203338623,-0.31036579608917236,1.642604112625122,0.7902126312255859,0.4773978590965271,-2.433089256286621,4.46234478563715,-10.131320989554018,0.5548396858452596,-20.62202588075807,12.414030429994618,-4.824002929637665,51301,53052,57853,32162
1.4556820000000008,0.48623359203338623,-0.31036579608917236,1.642604112625122,0.7902126312255859,0.4773978590965271,-2.433089256286621,4.295120373417221,-10.173174163981267,0.4814149364322026,-20.62202588075807,12.414030429994618,-4.824002929637665,51301,53052,57853,32162
1.4585139999999956,0.4897977411746979,-0.30861005187034607,1.628004550933838,0.7532106637954712,0.4231552481651306,-2.3140392303466797,4.119640960766374,-10.182844634531563,0.429652006430714,-20.47447808394677,12.84305714568193,-8.099350751304385,51258,53143,57717,31531
1.459898000000001,0.4897977411746979,-0.30861005187034607,1.628004550933838,0.7532106637954712,0.4231552481651306,-2.3140392303466797,3.9975635206099054,-10.17526421280476,0.3887597338142789,-20.47447808394677,12.84305714568193,-8.099350751304385,51258,53143,57717,31531
1.4624700000000013,0.4897977411746979,-0.30861005187034607,1.628004550933838,0.7532106637954712,0.4231552481651306,-2.3140392303466797,3.904691902863899,-10.11058881309997,0.32951149022641824,-20.47447808394677,12.84305714568193,-8.099350751304385,52123,53270,57143,31221
1.4635780000000014,0.4897977411746979,-0.30861005187034607,1.628004550933838,0.7532106637954712,0.4231552481651306,-2.3140392303466797,3.757403914564304,-10.028168238419761,0.26242726131564925,-20.47447808394677,12.84305714568193,-8.099350751304385,52123,53270,57143,31221
1.4664649999999966,0.4988347589969635,-0.3037147521972656,1.5979357957839966,0.7306027412414551,0.39132213592529297,-2.2807366847991943,3.5812501895254485,-9.97113184998575,0.21052245140708664,-20.343694124012508,12.870946915364248,-11.20978636455539,52519,53707,56677,30246
1.4675369999999965,0.4988347589969635,-0.3037147521972656,1.5979357957839966,0.7306027412414551,0.39132213592529297,-2.2807366847991943,3.3752432276151323,-9.931785242776485,0.16542364926984418,-20.343694124012508,12.870946915364248,-11.20978636455539,52519,53707,56677,30246
1.4705250000000014,0.4988347589969635,-0.3037147521972656,1.5979357957839966,0.7306027412414551,0.39132213592529297,-2.2807366847991943,3.122966771241888,-9.91456311263916,0.09437148510480366,-20.343694124012508,12.870946915364248,-11.20978636455539,52811,54021,56516,30856
1.4715959999999977,0.4988347589969635,-0.3037147521972656,1.5979357957839966,0.7306027412414551,0.39132213592529297,-2.2807366847991943,2.862059542407915,-9.89924567531346,0.00981355200075214,-20.343694124012508,12.870946915364248,-11.20978636455539,52811,54021,56516,30856
1.4743489999999948,0.4988347589969635,-0.3037147521972656,1.5979357957839966,0.7306027412414551,0.39132213592529297,-2.2807366847991943,2.6044951133742096,-9.81521761659928,-0.06720885236621708,-20.343694124012508,12.870946915364248,-11.20978636455539,52188,53806,56962,32768
1.475439999999995,0.4988347589969635,-0.3037147521972656,1.5979357957839966,0.7306027412414551,0.39132213592529297,-2.2807366847991943,2.281205466534003,-9.715341618870257,-0.14296281495222488,-20.343694124012508,12.870946915364248,-11.20978636455539,52188,53806,56962,32768
1.4782979999999952,0.5017438530921936,-0.30216777324676514,1.583847999572754,0.6753939986228943,0.3421690762042999,-2.174769639968872,1.9141192034610612,-9.619665958812506,-0.191207159876744,-20.42612729639414,12.807256308986775,-14.326068229367303,51253,53620,57383,33777
1.4796919999999956,0.5017438530921936,-0.30216777324676514,1.583847999572754,0.6753939986228943,0.3421690762042999,-2.174769639968872,1.5995030728170787,-9.42042635554819,-0.2168841773295543,-20.42612729639414,12.807256308986775,-14.326068229367303,51253,53620,57383,33777
1.4822429999999949,0.5017438530921936,-0.30216777324676514,1.583847999572754,0.6753939986228943,0.3421690762042999,-2.174769639968872,1.3389017080343015,-9.118826557890024,-0.24457213107672662,-20.42612729639414,12.807256308986775,-14.326068229367303,51128,52709,57430,36187
1.4833499999999986,0.5017438530921936,-0.30216777324676514,1.583847999572754,0.6753939986228943,0.3421690762042999,-2.174769639968872,1.0829858422943823,-8.81249112718148,-0.2701264267375547,-20.42612729639414,12.807256308986775,-14.326068229367303,51128,52709,57430,36187
1.486262999999999,0.5094372630119324,-0.2982984185218811,1.5552211999893188,0.635068953037262,0.3119618892669678,-2.1462581157684326,0.7918497377171925,-8.521241438783798,-0.29221002428676424,-20.62244402350234,12.273735199811695,-17.01970235816359,51098,52238,57225,37598
1.4873759999999965,0.5094372630119324,-0.2982984185218811,1.5552211999893188,0.635068953037262,0.3119618892669678,-2.1462581157684326,0.4828052729687921,-8.237583890021714,-0.31315661849807813,-20.62244402350234,12.273735199811695,-17.01970235816359,51098,52238,57225,37598
1.4902209999999978,0.5094372630119324,-0.2982984185218811,1.5552211999893188,0.635068953037262,0.3119618892669678,-2.1462581157684326,0.1645398959068582,-8.014516984484459,-0.3078029656272327,-20.62244402350234,12.273735199811695,-17.01970235816359,51281,51706,57110,39831
1.4913139999999985,0.5094372630119324,-0.2982984185218811,1.5552211999893188,0.635068953037262,0.3119618892669678,-2.1462581157684326,-0.15117641987294958,-7.799669126703407,-0.29157679115857066,-20.62244402350234,12.273735199811695,-17.01970235816359,51281,51706,57110,39831
1.4942160000000004,0.5094372630119324,-0.2982984185218811,1.5552211999893188,0.635068953037262,0.3119618892669678,-2.1462581157684326,-0.47862840440462545,-7.510826935931157,-0.27272761939801915,-20.62244402350234,12.273735199811695,-17.01970235816359,51123,51129,57238,42178
1.4952880000000004,0.5092076659202576,-0.29813843965530396,1.5520151853561401,0.6336975693702698,0.3136155307292938,-2.160047769546509,-0.8076118563659083,-7.171253124289551,-0.2477005464092427,-20.650485333007843,12.235267932425133,-17.024565489196046,51123,51129,57238,42178
1.4980829999999987,0.5158870816230774,-0.29489025473594666,1.5285907983779907,0.5785920023918152,0.2790589928627014,-2.1026065349578857,-1.1324482671672331,-6.8187949392941425,-0.216825904035952,-21.022910210309547,11.339132972870095,-19.403217442715043,50755,50792,57353,43559
1.4994199999999982,0.5158870816230774,-0.29489025473594666,1.5285907983779907,0.5785920023918152,0.2790589928627014,-2.1026065349578857,-1.456001833271467,-6.527817425959867,-0.16477643454592766,-21.022910210309547,11.339132972870095,-19.403217442715043,50755,50792,57353,43559
1.502048999999999,0.5158870816230774,-0.29489025473594666,1.5285907983779907,0.5785920023918152,0.2790589928627014,-2.1026065349578857,-1.7673316231302918,-6.2803703459073725,-0.09262547508225567,-21.022910210309547,11.339132972870095,-19.403217442715043,50594,50171,57583,45563
1.503114999999998,0.5158870816230774,-0.29489025473594666,1.5285907983779907,0.5785920023918152,0.2790589928627014,-2.1026065349578857,-2.0602808077776076,-6.024809679277843,-0.02269999450588681,-21.022910210309547,11.339132972870095,-19.403217442715043,50594,50171,57583,45563
1.506051999999996,0.5149111151695251,-0.2949434816837311,1.5288022756576538,0.5744084119796753,0.2793395221233368,-2.1016595363616943,-2.3130717868734547,-5.778929070578533,0.03581415704987197,-21.058208524235813,11.309827859244928,-19.425736110820726,49866,49764,57953,46906
1.5071840000000012,0.5208948850631714,-0.2920568883419037,1.50602126121521,0.5118919014930725,0.24778486788272858,-2.0428035259246826,-2.5513189769402707,-5.534209600114497,0.09503280626011917,-21.540796911806925,10.04126838315886,-21.15818742748609,49866,49764,57953,46906
1.5100179999999963,0.5208948850631714,-0.2920568883419037,1.50602126121521,0.5118919014930725,0.24778486788272858,-2.0428035259246826,-2.7918330497269617,-5.25101224558878,0.16100132047695628,-21.540796911806925,10.04126838315886,-21.15818742748609,49556,49793,58161,47435
1.5111229999999995,0.5208948850631714,-0.2920568883419037,1.50602126121521,0.5118919014930725,0.24778486788272858,-2.0428035259246826,-3.000253101900999,-4.935121925521249,0.23720178282566187,-21.540796911806925,10.04126838315886,-21.15818742748609,49556,49793,58161,47435
1.5139259999999994,0.5208948850631714,-0.2920568883419037,1.50602126121521,0.5118919014930725,0.24778486788272858,-2.0428035259246826,-3.213043934056074,-4.683739226009835,0.32799854841114423,-21.540796911806925,10.04126838315886,-21.15818742748609,49682,49473,58158,48326
1.515036,0.5193938612937927,-0.2925461232662201,1.5075763463974,0.5050466060638428,0.245652973651886,-2.0344905853271484,-3.4245212951615223,-4.510878233342754,0.4184544127323396,-21.581025734282974,10.022191763214153,-21.192647579644145,49682,49473,58158,48326
1.5178729999999996,0.5241339206695557,-0.290228933095932,1.4875292778015137,0.4419732391834259,0.2198646068572998,-1.9762355089187622,-3.5923403912528653,-4.2740467797114245,0.5055290278650295,-22.042948142668727,8.610761821017539,-22.245443004517607,49227,49790,58283,48485
1.5192139999999998,0.5241339206695557,-0.290228933095932,1.4875292778015137,0.4419732391834259,0.2198646068572998,-1.9762355089187622,-3.730974171274139,-3.964246576424687,0.5795602456373247,-22.042948142668727,8.610761821017539,-22.245443004517607,49227,49790,58283,48485
1.5219099999999963,0.5241339206695557,-0.290228933095932,1.4875292778015137,0.4419732391834259,0.2198646068572998,-1.9762355089187622,-3.8535522857155433,-3.684180833024793,0.6348439411789253,-22.042948142668727,8.610761821017539,-22.245443004517607,49323,49603,58278,49161
1.522975999999995,0.5241339206695557,-0.290228933095932,1.4875292778015137,0.4419732391834259,0.2198646068572998,-1.9762355089187622,-3.9249106218597807,-3.4323176992527293,0.6874387095469001,-22.042948142668727,8.610761821017539,-22.245443004517607,49323,49603,58278,49161
1.5258329999999987,0.5225135087966919,-0.2906269431114197,1.4888157844543457,0.43470776081085205,0.21827252209186554,-1.9693410396575928,-3.9365347873857583,-3.188094642015885,0.7443034572486535,-22.084375891015313,8.588222411530609,-22.27781893338892,49912,49694,57945,49501
1.5269019999999947,0.5265288352966309,-0.28856512904167175,1.4694325923919678,0.3677822947502136,0.1961994469165802,-1.9081000089645386,-3.9514253199887186,-2.941072602473367,0.825828876907459,-22.501475159285093,7.054604022933544,-22.886529814451688,49912,49694,57945,49501
1.5297969999999987,0.5265288352966309,-0.28856512904167175,1.4694325923919678,0.3677822947502136,0.1961994469165802,-1.9081000089645386,-3.9899173188041788,-2.7321345654673093,0.9298578080403522,-22.501475159285093,7.054604022933544,-22.886529814451688,50184,50283,57837,49304
1.530900999999998,0.5265288352966309,-0.28856512904167175,1.4694325923919678,0.3677822947502136,0.1961994469165802,-1.9081000089645386,-4.003429665543023,-2.5639293110179047,1.0265172398047782,-22.501475159285093,7.054604022933544,-22.886529814451688,50184,50283,57837,49304
1.5337299999999958,0.5265288352966309,-0.28856512904167175,1.4694325923919678,0.3677822947502136,0.1961994469165802,-1.9081000089645386,-3.9715502957142292,-2.4237266627984653,1.0963740191474014,-22.501475159285093,7.054604022933544,-22.886529814451688,50983,50948,57532,49274
1.5348559999999998,0.525221586227417,-0.2887873649597168,1.470249056816101,0.3619629442691803,0.19558675587177277,-1.9036985635757446,-3.9301847460825736,-2.2952464507492274,1.1621325264675288,-22.534977669684135,7.028840230222637,-22.911889032681344,50983,50948,57532,49274
1.5376619999999965,0.5285047888755798,-0.2869288921356201,1.4515115022659302,0.29444706439971924,0.17791959643363953,-1.844213843345642,-3.8780166161212293,-2.13800782735266,1.26551777156495,-22.830866425501807,5.5669607034968625,-23.183276951147153,51264,51869,57238,48413
1.5390529999999998,0.5285047888755798,-0.2869288921356201,1.4515115022659302,0.29444706439971924,0.17791959643363953,-1.844213843345642,-3.7532373990388748,-1.9226576973900187,1.352007256916636,-22.830866425501807,5.5669607034968625,-23.183276951147153,51264,51869,57238,48413
1.5416339999999982,0.5285047888755798,-0.2869288921356201,1.4515115022659302,0.29444706439971924,0.17791959643363953,-1.844213843345642,-3.5733901358841886,-1.666026706318386,1.364161524657594,-22.830866425501807,5.5669607034968625,-23.183276951147153,51884,52343,56913,48109
1.5427429999999949,0.5285047888755798,-0.2869288921356201,1.4515115022659302,0.29444706439971924,0.17791959643363953,-1.844213843345642,-3.3694548469858447,-1.3684592008667094,1.3705262133467744,-22.830866425501807,5.5669607034968625,-23.183276951147153,51884,52343,56913,48109
1.5456979999999967,0.5272101759910583,-0.28696221113204956,1.4522870779037476,0.2887011170387268,0.17824701964855194,-1.8400163650512695,-3.105255684728425,-1.0463058582846119,1.4230497421555897,-22.864363634290367,5.536360225304961,-23.207363560478694,53299,52558,55656,47867
1.5467609999999985,0.5297526717185974,-0.2852572798728943,1.4341962337493896,0.2197456955909729,0.16421838104724884,-1.7783153057098389,-2.8114035553135177,-0.7851934328886484,1.4950891817486145,-22.978597755606444,4.278833103268845,-23.267637705887964,53299,52558,55656,47867
1.5495970000000017,0.5297526717185974,-0.2852572798728943,1.4341962337493896,0.2197456955909729,0.16421838104724884,-1.7783153057098389,-2.5416442453322308,-0.5918923459600728,1.5551400022204842,-22.978597755606444,4.278833103268845,-23.267637705887964,54713,53192,54047,46610
1.5506650000000008,0.5297526717185974,-0.2852572798728943,1.4341962337493896,0.2197456955909729,0.16421838104724884,-1.7783153057098389,-2.293275178910351,-0.3887208516623638,1.6060190290561756,-22.978597755606444,4.278833103268845,-23.267637705887964,54713,53192,54047,46610
1.5535139999999956,0.5297526717185974,-0.2852572798728943,1.4341962337493896,0.2197456955909729,0.16421838104724884,-1.7783153057098389,-2.024433327924596,-0.10404642477230368,1.6386327655555584,-22.978597755606444,4.278833103268845,-23.267637705887964,56205,53520,51937,45837
1.5545970000000016,0.5297526717185974,-0.2852572798728943,1.4341962337493896,0.2197456955909729,0.16421838104724884,-1.7783153057098389,-1.7384219442330455,0.217550600102833,1.655103484791317,-22.978597755606444,4.278833103268845,-23.267637705887964,56205,53520,51937,45837
1.5574499999999971,0.530650794506073,-0.28352731466293335,1.4177298545837402,0.1452779471874237,0.15398146212100983,-1.707640528678894,-1.4359247944455777,0.4589366251199297,1.670343823603459,-22.850782216241598,3.4969836903908402,-23.130866832128714,57354,53976,48946,44096
1.5588779999999969,0.530650794506073,-0.28352731466293335,1.4177298545837402,0.1452779471874237,0.15398146212100983,-1.707640528678894,-1.1364901467536466,0.6344746938937859,1.6841436585819771,-22.850782216241598,3.4969836903908402,-23.130866832128714,57354,53976,48946,44096
1.561403999999995,0.530650794506073,-0.28352731466293335,1.4177298545837402,0.1452779471874237,0.15398146212100983,-1.707640528678894,-0.8618714998893462,0.8316449544120831,1.6931442109600634,-22.850782216241598,3.4969836903908402,-23.130866832128714,57899,54255,47745,43509
1.5625299999999989,0.530650794506073,-0.28352731466293335,1.4177298545837402,0.1452779471874237,0.15398146212100983,-1.707640528678894,-0.6251148810846479,1.0709390331034088,1.7022319818638498,-22.850782216241598,3.4969836903908402,-23.130866832128714,57899,54255,47745,43509
1.5654189999999943,0.5297971963882446,-0.28325095772743225,1.4189114570617676,0.14143915474414825,0.15572158992290497,-1.7013968229293823,-0.4104005475427492,1.2588251145875264,1.7078768181103816,-22.87387469398256,3.4633295659359695,-23.141453856203277,58277,54485,46511,43094
1.566523000000001,0.5308549404144287,-0.2817441523075104,1.4022399187088013,0.07049993425607681,0.14562703669071198,-1.6325507164001465,-0.1781689057462045,1.4179477912972702,1.7325403529656056,-22.46991844905448,3.260261464320208,-22.8305712013751,58277,54485,46511,43094
1.569375,0.5308549404144287,-0.2817441523075104,1.4022399187088013,0.07049993425607681,0.14562703669071198,-1.6325507164001465,0.05171803909236398,1.6239516905723332,1.7717251731386499,-22.46991844905448,3.260261464320208,-22.8305712013751,58507,54618,45357,42235
1.570489999999998,0.5308549404144287,-0.2817441523075104,1.4022399187088013,0.07049993425607681,0.14562703669071198,-1.6325507164001465,0.24426922979224372,1.8818329026177034,1.7833558634092985,-22.46991844905448,3.260261464320208,-22.8305712013751,58507,54618,45357,42235
1.5732939999999944,0.5308549404144287,-0.2817441523075104,1.4022399187088013,0.07049993425607681,0.14562703669071198,-1.6325507164001465,0.415116340043007,2.1504562412360175,1.7871768337832896,-22.46991844905448,3.260261464320208,-22.8305712013751,58873,54081,44028,42787
1.5744119999999966,0.5298953056335449,-0.2818739414215088,1.403157353401184,0.06611187011003494,0.14538173377513885,-1.6275811195373535,0.5738441032526058,2.4115347113280823,1.8091408553995547,-22.484974039567383,3.240965734323888,-22.846970653440387,58873,54081,44028,42787
1.5772429999999948,0.5302145481109619,-0.2804659903049469,1.387201189994812,-0.0016821209574118257,0.13557223975658417,-1.5631991624832153,0.7083854702057821,2.6291115102781393,1.833937415151228,-21.885418019354354,3.484662157052677,-22.386292921580413,59139,53428,41731,42387
1.5786369999999952,0.5302145481109619,-0.2804659903049469,1.387201189994812,-0.0016821209574118257,0.13557223975658417,-1.5631991624832153,0.7959528700086775,2.750029676412097,1.849453391136193,-21.885418019354354,3.484662157052677,-22.386292921580413,59139,53428,41731,42387
1.581199999999997,0.5302145481109619,-0.2804659903049469,1.387201189994812,-0.0016821209574118257,0.13557223975658417,-1.5631991624832153,0.8485106870165277,2.8536727155030377,1.8780083369762408,-21.885418019354354,3.484662157052677,-22.386292921580413,59122,52910,41665,43393
1.5823039999999964,0.5302145481109619,-0.2804659903049469,1.387201189994812,-0.0016821209574118257,0.13557223975658417,-1.5631991624832153,0.9093292968306672,2.9897908735586225,1.9552112464487656,-21.885418019354354,3.484662157052677,-22.386292921580413,59122,52910,41665,43393
1.5852909999999973,0.5295870304107666,-0.28022074699401855,1.3876179456710815,-0.0044727022759616375,0.13721199333667755,-1.560892939567566,0.9918898206261592,3.142682951740072,2.0540086639363073,-21.897426334087815,3.4571518436225226,-22.397404814197326,59097,52648,41271,43335
1.5863589999999967,0.5292143225669861,-0.27889662981033325,1.3723129034042358,-0.06924224644899368,0.12661032378673553,-1.4995754957199097,1.0568208172165718,3.310677550147251,2.1409592756307405,-21.150397302610962,4.0088591701275025,-21.73560074604775,59097,52648,41271,43335
1.5891729999999953,0.5292143225669861,-0.27889662981033325,1.3723129034042358,-0.06924224644899368,0.12661032378673553,-1.4995754957199097,1.0869243912305004,3.512072449681768,2.2238152771491766,-21.150397302610962,4.0088591701275025,-21.73560074604775,59019,52188,40888,43439
1.5902399999999979,0.5292143225669861,-0.27889662981033325,1.3723129034042358,-0.06924224644899368,0.12661032378673553,-1.4995754957199097,1.129478842551795,3.7673675991506173,2.266557814222458,-21.150397302610962,4.0088591701275025,-21.73560074604775,59019,52188,40888,43439
1.5930919999999968,0.5292143225669861,-0.27889662981033325,1.3723129034042358,-0.06924224644899368,0.12661032378673553,-1.4995754957199097,1.1631816787789657,3.991078190723344,2.2576695140843186,-21.150397302610962,4.0088591701275025,-21.73560074604775,59253,51342,40120,44494
1.594176999999996,0.5285856127738953,-0.27894702553749084,1.373192310333252,-0.07218459248542786,0.12675869464874268,-1.4947913885116577,1.156356130063147,4.185381891223307,2.2270769836942512,-21.15645917147832,3.9908023399293797,-21.743659326614008,59253,51342,40120,44494
1.5970349999999962,0.527554988861084,-0.27773332595825195,1.3585262298583984,-0.1329125314950943,0.114827960729599,-1.4378423690795898,1.1357098405542532,4.435395193302202,2.211591367745713,-20.266465851081094,4.704345060680007,-20.87717629867106,59497,50116,38009,44850
1.598440999999999,0.527554988861084,-0.27773332595825195,1.3585262298583984,-0.1329125314950943,0.114827960729599,-1.4378423690795898,1.078214988938587,4.651566642145024,2.25346518167141,-20.266465851081094,4.704345060680007,-20.87717629867106,59497,50116,38009,44850
1.6010020000000005,0.527554988861084,-0.27773332595825195,1.3585262298583984,-0.1329125314950943,0.114827960729599,-1.4378423690795898,0.9382554207476446,4.7048815292717565,2.359827308235322,-20.266465851081094,4.704345060680007,-20.87717629867106,59538,49316,37914,46337
1.6021129999999975,0.527554988861084,-0.27773332595825195,1.3585262298583984,-0.1329125314950943,0.114827960729599,-1.4378423690795898,0.7580142094887086,4.669458823612612,2.4646384097803713,-20.266465851081094,4.704345060680007,-20.87717629867106,59538,49316,37914,46337
1.6049919999999984,0.5272688269615173,-0.27786728739738464,1.3587740659713745,-0.13412539660930634,0.1146564930677414,-1.4364081621170044,0.5512971822527497,4.6940770847293045,2.5171037485193684,-20.2655684418312,4.691117333211999,-20.879842640841666,59118,49208,39625,47170
1.6060950000000012,0.5256394147872925,-0.2767825126647949,1.344672441482544,-0.1905200481414795,0.10119365900754929,-1.3832638263702393,0.32641523256406485,4.787175337484077,2.541678866426402,-19.33731841855887,5.444713256544594,-19.734319300884962,59118,49208,39625,47170
1.6089459999999962,0.5256394147872925,-0.2767825126647949,1.344672441482544,-0.1905200481414795,0.10119365900754929,-1.3832638263702393,0.1195901475668761,4.937933158367937,2.5930930554831444,-19.33731841855887,5.444713256544594,-19.734319300884962,58531,48360,41488,48888
1.6100179999999964,0.5256394147872925,-0.2767825126647949,1.344672441482544,-0.1905200481414795,0.10119365900754929,-1.3832638263702393,-0.01917490549019263,5.098012575699292,2.6491233016573217,-19.33731841855887,5.444713256544594,-19.734319300884962,58531,48360,41488,48888
1.612975999999995,0.5256394147872925,-0.2767825126647949,1.344672441482544,-0.1905200481414795,0.10119365900754929,-1.3832638263702393,-0.12758366719064096,5.169392749764468,2.6605538553720507,-19.33731841855887,5.444713256544594,-19.734319300884962,58306,47604,42873,50263
1.614051999999996,0.5253085494041443,-0.2768913507461548,1.3453645706176758,-0.19203878939151764,0.10110437870025635,-1.3794888257980347,-0.28442483876164926,5.1322272714879755,2.6503233220445113,-19.336385047398302,5.430360057603978,-19.73470500326055,58306,47604,42873,50263
1.6168169999999955,0.523112952709198,-0.27595290541648865,1.3318430185317993,-0.24566246569156647,0.08571891486644745,-1.3240532875061035,-0.4811614367859407,5.076630587939263,2.654553753436102,-18.42246776114483,5.944315053264704,-18.39411618262211,57994,47183,43654,50542
1.6181519999999945,0.523112952709198,-0.27595290541648865,1.3318430185317993,-0.24566246569156647,0.08571891486644745,-1.3240532875061035,-0.7103630004732205,5.086124757225396,2.6762505268369776,-18.42246776114483,5.944315053264704,-18.39411618262211,57994,47183,43654,50542
1.6207909999999974,0.523112952709198,-0.27595290541648865,1.3318430185317993,-0.24566246569156647,0.08571891486644745,-1.3240532875061035,-0.9190276639933815,5.1209684916635565,2.6974924323236675,-18.42246776114483,5.944315053264704,-18.39411618262211,57678,46960,44658,51221
1.6218989999999975,0.523112952709198,-0.27595290541648865,1.3318430185317993,-0.24566246569156647,0.08571891486644745,-1.3240532875061035,-1.0962665605974167,5.101056036193034,2.6994408009771695,-18.42246776114483,5.944315053264704,-18.39411618262211,57678,46960,44658,51221
1.624788999999997,0.5230552554130554,-0.2759728729724884,1.3324458599090576,-0.24583908915519714,0.08611001074314117,-1.3207780122756958,-1.2685978505236812,5.009317060858638,2.696705468221549,-18.417890209362515,5.927108087306988,-18.387026878033236,57455,47531,45244,50803
1.6259049999999988,0.5203404426574707,-0.27519142627716064,1.3195148706436157,-0.29563409090042114,0.06962109357118607,-1.2645983695983887,-1.439352149610455,4.870958918010188,2.7064278704131017,-17.575603265003643,6.171820096901171,-16.928360120915944,57455,47531,45244,50803
1.628814999999995,0.5203404426574707,-0.27519142627716064,1.3195148706436157,-0.29563409090042114,0.06962109357118607,-1.2645983695983887,-1.6055017100144278,4.730265715517955,2.7164858309020037,-17.575603265003643,6.171820096901171,-16.928360120915944,56699,48217,47356,50856
1.629923999999999,0.5203404426574707,-0.27519142627716064,1.3195148706436157,-0.29563409090042114,0.06962109357118607,-1.2645983695983887,-1.7534749296625005,4.624592016095829,2.7216819245048574,-17.575603265003643,6.171820096901171,-16.928360120915944,56699,48217,47356,50856
1.6326699999999983,0.5203404426574707,-0.27519142627716064,1.3195148706436157,-0.29563409090042114,0.06962109357118607,-1.2645983695983887,-1.8704966248055632,4.529207173229116,2.720030764629008,-17.575603265003643,6.171820096901171,-16.928360120915944,56113,49127,49179,50882
1.633778999999995,0.5206833481788635,-0.2750866413116455,1.3197671175003052,-0.2938641309738159,0.0707305446267128,-1.263288974761963,-1.9507729553340942,4.383804436665187,2.700122836532339,-17.569075316250217,6.150540800899325,-16.914572529044424,56113,49127,49179,50882
1.636676999999996,0.5175103545188904,-0.27446189522743225,1.3074098825454712,-0.3393365740776062,0.05399090051651001,-1.2073895931243896,-1.998843412484188,4.213679043069836,2.6679465242420015,-16.808244487665963,6.093073437692606,-15.490684997798944,55866,49949,49750,49904
1.6380139999999956,0.5175103545188904,-0.27446189522743225,1.3074098825454712,-0.3393365740776062,0.05399090051651001,-1.2073895931243896,-2.0703302461510216,4.1027687699962865,2.627897375137172,-16.808244487665963,6.093073437692606,-15.490684997798944,55866,49949,49750,49904
1.6405780000000014,0.5175103545188904,-0.27446189522743225,1.3074098825454712,-0.3393365740776062,0.05399090051651001,-1.2073895931243896,-2.1377712054898064,4.0596362129813635,2.600080124919076,-16.808244487665963,6.093073437692606,-15.490684997798944,55562,50732,50690,49454
1.6416449999999967,0.5175103545188904,-0.27446189522743225,1.3074098825454712,-0.3393365740776062,0.05399090051651001,-1.2073895931243896,-2.1691534963011367,4.022545835847612,2.5806318584265546,-16.808244487665963,6.093073437692606,-15.490684997798944,55562,50732,50690,49454
1.6445809999999983,0.5177640914916992,-0.27421730756759644,1.3082373142242432,-0.3380906283855438,0.055743079632520676,-1.2029922008514404,-2.1692231379636424,3.9375140317185804,2.5604288520811047,-16.804066818852583,6.066006969833963,-15.47415308496497,55813,51368,50228,48856
1.6456569999999993,0.5141632556915283,-0.2737438380718231,1.2965068817138672,-0.38072699308395386,0.038956642150878906,-1.1423784494400024,-2.147879366565257,3.7995385851187744,2.536240158848242,-16.11722950405324,5.816466441857873,-14.17642716641058,55813,51368,50228,48856
1.648523000000001,0.5141632556915283,-0.2737438380718231,1.2965068817138672,-0.38072699308395386,0.038956642150878906,-1.1423784494400024,-2.1314663047670983,3.649118719377246,2.49568154702688,-16.11722950405324,5.816466441857873,-14.17642716641058,55733,51735,50338,48285
1.6496429999999964,0.5141632556915283,-0.2737438380718231,1.2965068817138672,-0.38072699308395386,0.038956642150878906,-1.1423784494400024,-2.1409739230167357,3.521600441113745,2.4378946797976866,-16.11722950405324,5.816466441857873,-14.17642716641058,55733,51735,50338,48285
1.6524599999999992,0.5141632556915283,-0.2737438380718231,1.2965068817138672,-0.38072699308395386,0.038956642150878906,-1.1423784494400024,-2.119885548766889,3.4174660488016846,2.3764787229510422,-16.11722950405324,5.816466441857873,-14.17642716641058,55782,52561,50629,47694
1.6535799999999945,0.5145970582962036,-0.2733525037765503,1.2972832918167114,-0.37858718633651733,0.04149221256375313,-1.1383038759231567,-2.0859096053699306,3.318844932578306,2.3227481163781487,-16.113321259374086,5.78400490220864,-14.155647822020017,55782,52561,50629,47694
1.6564049999999988,0.5106049180030823,-0.2730199992656708,1.2862235307693481,-0.4185529351234436,0.025131288915872574,-1.073009967803955,-2.0330120355860135,3.2417232495190285,2.282358082653789,-15.483672633239577,5.468360401386983,-12.995449952750828,55823,52982,50069,46386
1.6577880000000005,0.5106049180030823,-0.2730199992656708,1.2862235307693481,-0.4185529351234436,0.025131288915872574,-1.073009967803955,-1.9325259076512529,3.2494615966984717,2.262770266520147,-15.483672633239577,5.468360401386983,-12.995449952750828,55823,52982,50069,46386
1.6603640000000015,0.5106049180030823,-0.2730199992656708,1.2862235307693481,-0.4185529351234436,0.025131288915872574,-1.073009967803955,-1.8109371575548132,3.2930825774573154,2.2483282102447566,-15.483672633239577,5.468360401386983,-12.995449952750828,56078,53251,49618,45755
1.6614300000000002,0.5106049180030823,-0.2730199992656708,1.2862235307693481,-0.4185529351234436,0.025131288915872574,-1.073009967803955,-1.7091616601782904,3.291416770195471,2.208583726768632,-15.483672633239577,5.468360401386983,-12.995449952750828,56078,53251,49618,45755
1.6643649999999979,0.5108106136322021,-0.27248507738113403,1.2866272926330566,-0.4174564778804779,0.028415938839316368,-1.0708826780319214,-1.638381363148655,3.25508326344352,2.1583686259926975,-15.48280341136383,5.432285561990189,-12.986022740671267,56672,53554,48286,45122
1.6654340000000012,0.5064407587051392,-0.27228108048439026,1.2762709856033325,-0.455241858959198,0.012520032934844494,-0.9998081922531128,-1.5714872839397176,3.2380182598105103,2.1191332057589416,-14.898451626582379,5.153951335872713,-11.941529894110774,56672,53554,48286,45122
1.6683339999999953,0.5064407587051392,-0.27228108048439026,1.2762709856033325,-0.455241858959198,0.012520032934844494,-0.9998081922531128,-1.5031531003713199,3.246247960211073,2.0917748181966664,-14.898451626582379,5.153951335872713,-11.941529894110774,56878,53063,47173,45094
1.6693989999999976,0.5064407587051392,-0.27228108048439026,1.2762709856033325,-0.455241858959198,0.012520032934844494,-0.9998081922531128,-1.4528113662855522,3.245276439045412,2.0632411776453394,-14.898451626582379,5.153951335872713,-11.941529894110774,56878,53063,47173,45094
1.6722509999999966,0.5064407587051392,-0.27228108048439026,1.2762709856033325,-0.455241858959198,0.012520032934844494,-0.9998081922531128,-1.4287730084962245,3.234482114515103,2.029639008907374,-14.898451626582379,5.153951335872713,-11.941529894110774,57192,52990,46490,45070
1.6733609999999972,0.506730854511261,-0.2721296548843384,1.276650071144104,-0.4538004398345947,0.013883349485695362,-0.9978002905845642,-1.4335342078930682,3.2745605583919235,1.986675695779725,-14.892193681624919,5.130987375297109,-11.930422297150278,57192,52990,46490,45070
1.676189999999995,0.5020110607147217,-0.2720677852630615,1.2670385837554932,-0.48888105154037476,-0.0014486254658550024,-0.9239984750747681,-1.4421047929131612,3.3892810160370486,1.9343473766788124,-14.334401244365116,4.9458645004094635,-10.922072435072764,57268,52004,45162,45096
1.677587999999996,0.5020110607147217,-0.2720677852630615,1.2670385837554932,-0.48888105154037476,-0.0014486254658550024,-0.9239984750747681,-1.428120800345264,3.5254889226213693,1.8831130841537045,-14.334401244365116,4.9458645004094635,-10.922072435072764,57268,52004,45162,45096
1.6801489999999977,0.5020110607147217,-0.2720677852630615,1.2670385837554932,-0.48888105154037476,-0.0014486254658550024,-0.9239984750747681,-1.4292792754194485,3.6333783720704416,1.8492994604251864,-14.334401244365116,4.9458645004094635,-10.922072435072764,57288,50723,44653,46484
1.6812699999999967,0.5020110607147217,-0.2720677852630615,1.2670385837554932,-0.48888105154037476,-0.0014486254658550024,-0.9239984750747681,-1.4665169253614814,3.745316092692543,1.8246505729559581,-14.334401244365116,4.9458645004094635,-10.922072435072764,57288,50723,44653,46484
1.6841559999999953,0.5025244951248169,-0.2715078890323639,1.267538070678711,-0.48628348112106323,0.001991895493119955,-0.9213997721672058,-1.517150009270504,3.9208016306138975,1.799840297924671,-14.331003219047322,4.9089345524025525,-10.90299412458682,57685,49351,43050,47915
1.6852599999999947,0.4974953532218933,-0.271561861038208,1.258693814277649,-0.51816326379776,-0.012733356095850468,-0.846976637840271,-1.579360919702537,4.117536530872994,1.7696974422846636,-13.821742495762505,4.754016759076243,-9.809091928395661,57685,49351,43050,47915
1.688189999999995,0.4974953532218933,-0.271561861038208,1.258693814277649,-0.51816326379776,-0.012733356095850468,-0.846976637840271,-1.6657814291819897,4.267187009375599,1.7418562236167572,-13.821742495762505,4.754016759076243,-9.809091928395661,57827,46668,41432,49711
1.689314999999995,0.4974953532218933,-0.271561861038208,1.258693814277649,-0.51816326379776,-0.012733356095850468,-0.846976637840271,-1.7788133095379504,4.385990891920143,1.7185824593763912,-13.821742495762505,4.754016759076243,-9.809091928395661,57827,46668,41432,49711
1.6920400000000009,0.4974953532218933,-0.271561861038208,1.258693814277649,-0.51816326379776,-0.012733356095850468,-0.846976637840271,-1.8796578989554358,4.488324987335309,1.6770717674653262,-13.821742495762505,4.754016759076243,-9.809091928395661,57998,45027,40589,50914
1.6931259999999966,0.4977567493915558,-0.2712651789188385,1.2593739032745361,-0.5168834328651428,-0.01067874114960432,-0.8433215022087097,-1.9891385871558303,4.583159621120813,1.622349133386378,-13.815208010096455,4.7263614042599835,-9.796509438611837,57998,45027,40589,50914
1.695976999999999,0.49243950843811035,-0.27144280076026917,1.2513067722320557,-0.5449697971343994,-0.02471764013171196,-0.7696166634559631,-2.1101355828580544,4.683877710386519,1.5814432453588698,-13.35271221367274,4.530675205747999,-8.482866679040438,57886,43240,39402,51356
1.6973129999999947,0.49243950843811035,-0.27144280076026917,1.2513067722320557,-0.5449697971343994,-0.02471764013171196,-0.7696166634559631,-2.208915822956565,4.761075826169082,1.566800120421178,-13.35271221367274,4.530675205747999,-8.482866679040438,57886,43240,39402,51356
1.6999419999999954,0.49243950843811035,-0.27144280076026917,1.2513067722320557,-0.5449697971343994,-0.02471764013171196,-0.7696166634559631,-2.311200916207674,4.809795162518774,1.5470932609868098,-13.35271221367274,4.530675205747999,-8.482866679040438,57518,42803,40088,51840
1.701091999999997,0.49243950843811035,-0.27144280076026917,1.2513067722320557,-0.5449697971343994,-0.02471764013171196,-0.7696166634559631,-2.4355020958743596,4.862236000175742,1.5161109769712096,-13.35271221367274,4.530675205747999,-8.482866679040438,57518,42803,40088,51840
1.7039399999999951,0.49325039982795715,-0.2712070047855377,1.251666784286499,-0.5407809019088745,-0.02287653274834156,-0.7677502036094666,-2.5628331539132283,4.920737127209295,1.4943782508956178,-13.341638664224213,4.504405505842577,-8.453689682553309,57325,43099,40212,51992
1.7050489999999991,0.48771393299102783,-0.271503746509552,1.2443618774414062,-0.5647278428077698,-0.03616262972354889,-0.6928004622459412,-2.6884070582648625,4.957384354337657,1.4678298637788905,-12.940261283864004,4.18002872558911,-6.973384393910663,57325,43099,40212,51992
1.7079119999999965,0.48771393299102783,-0.271503746509552,1.2443618774414062,-0.5647278428077698,-0.03616262972354889,-0.6928004622459412,-2.8079544953857565,4.937039401506106,1.436554232569218,-12.940261283864004,4.18002872558911,-6.973384393910663,56715,42207,40985,52643
1.7090179999999964,0.48771393299102783,-0.271503746509552,1.2443618774414062,-0.5647278428077698,-0.03616262972354889,-0.6928004622459412,-2.8869102974877716,4.879041611918578,1.4175697555805336,-12.940261283864004,4.18002872558911,-6.973384393910663,56715,42207,40985,52643
1.7118309999999983,0.48771393299102783,-0.271503746509552,1.2443618774414062,-0.5647278428077698,-0.03616262972354889,-0.6928004622459412,-2.949301237609494,4.795247378748107,1.3955940160554723,-12.940261283864004,4.18002872558911,-6.973384393910663,56330,42988,41836,52440
1.7129329999999974,0.488382488489151,-0.2707165777683258,1.2446929216384888,-0.561248779296875,-0.0314738005399704,-0.6911299824714661,-3.0436354634261718,4.668669995297731,1.3717408811199594,-12.936012421228675,4.135176105027118,-6.95101810485498,56330,42988,41836,52440
1.7157739999999977,0.4826642870903015,-0.27109384536743164,1.2381559610366821,-0.5805572867393494,-0.0434538796544075,-0.615903377532959,-3.1778683697460894,4.500183511037214,1.3475683000116918,-12.578344351650014,3.650964606854451,-5.412172072752041,55436,43356,42420,51787
1.7171069999999964,0.4826642870903015,-0.27109384536743164,1.2381559610366821,-0.5805572867393494,-0.0434538796544075,-0.615903377532959,-3.290037519066919,4.326210382298916,1.3174170554142506,-12.578344351650014,3.650964606854451,-5.412172072752041,55436,43356,42420,51787
1.7197319999999963,0.4826642870903015,-0.27109384536743164,1.2381559610366821,-0.5805572867393494,-0.0434538796544075,-0.615903377532959,-3.3287393749762773,4.225412398200507,1.3003460596687884,-12.578344351650014,3.650964606854451,-5.412172072752041,54179,44755,44123,51164
1.720801999999996,0.4826642870903015,-0.27109384536743164,1.2381559610366821,-0.5805572867393494,-0.0434538796544075,-0.615903377532959,-3.3463902740491047,4.1409435863259185,1.275755362269378,-12.578344351650014,3.650964606854451,-5.412172072752041,54179,44755,44123,51164
1.7237350000000007,0.4833585321903229,-0.2705194354057312,1.238594651222229,-0.5769486427307129,-0.039826445281505585,-0.613603413105011,-3.3772483215998528,3.9758619535190673,1.230968582743352,-12.570504215796078,3.6123812666625925,-5.387487364144321,53665,46595,44568,50315
1.724845000000001,0.47750842571258545,-0.2709715664386749,1.2328211069107056,-0.5914562344551086,-0.049876343458890915,-0.5408492088317871,-3.4229265943007827,3.755400418476237,1.1911906765955471,-12.248779769835677,2.957768408268022,-3.982058313821961,53665,46595,44568,50315
1.7276929999999993,0.47750842571258545,-0.2709715664386749,1.2328211069107056,-0.5914562344551086,-0.049876343458890915,-0.5408492088317871,-3.477507814525848,3.551802285771897,1.1519580526809357,-12.248779769835677,2.957768408268022,-3.982058313821961,52209,47136,46018,49841
1.7288329999999987,0.47750842571258545,-0.2709715664386749,1.2328211069107056,-0.5914562344551086,-0.049876343458890915,-0.5408492088317871,-3.5450495745118924,3.254284315116496,1.1182987591375877,-12.248779769835677,2.957768408268022,-3.982058313821961,52209,47136,46018,49841
1.7316259999999966,0.47750842571258545,-0.2709715664386749,1.2328211069107056,-0.5914562344551086,-0.049876343458890915,-0.5408492088317871,-3.6439993248137865,2.8489932751516593,1.0870190000282256,-12.248779769835677,2.957768408268022,-3.982058313821961,50316,49487,48523,48228
1.7327469999999958,0.47828298807144165,-0.27046066522598267,1.2334343194961548,-0.5874891877174377,-0.04656899720430374,-0.5375964045524597,-3.704382241473589,2.53679622688385,1.0448594289175626,-12.239201638502504,2.9207434418802993,-3.954118174076726,50316,49487,48523,48228
1.7355669999999954,0.47234946489334106,-0.27096956968307495,1.2284148931503296,-0.5979121327400208,-0.054328832775354385,-0.4661215543746948,-3.682024205174047,2.413902527853272,0.9902306712670398,-11.959941788555215,2.1309918533985295,-2.81053414050883,48373,50093,49201,46204
1.736940999999999,0.47234946489334106,-0.27096956968307495,1.2284148931503296,-0.5979121327400208,-0.054328832775354385,-0.4661215543746948,-3.637061257541912,2.3057203970004,0.9305823875939355,-11.959941788555215,2.1309918533985295,-2.81053414050883,48373,50093,49201,46204
1.739528999999995,0.47234946489334106,-0.27096956968307495,1.2284148931503296,-0.5979121327400208,-0.054328832775354385,-0.4661215543746948,-3.6010198995615426,2.1152292779169946,0.8696233626113216,-11.959941788555215,2.1309918533985295,-2.81053414050883,46962,50834,49710,44385
1.7405999999999986,0.47234946489334106,-0.27096956968307495,1.2284148931503296,-0.5979121327400208,-0.054328832775354385,-0.4661215543746948,-3.56903027486362,1.9241233680959438,0.82215830855603,-11.959941788555215,2.1309918533985295,-2.81053414050883,46962,50834,49710,44385
1.743612000000001,0.4732070863246918,-0.270458847284317,1.228718638420105,-0.5934851169586182,-0.050935372710227966,-0.46455562114715576,-3.5588913542775793,1.7955452848766456,0.790135594081563,-11.949151300510936,2.093605912212792,-2.782822562273831,47015,51888,49296,43644
1.7447479999999995,0.4672311544418335,-0.27099907398223877,1.2244271039962769,-0.6007508039474487,-0.05609256401658058,-0.3936828672885895,-3.57331183894814,1.6365431162062278,0.752566047688679,-11.726768904453838,1.205317462712173,-1.9569787708695012,47015,51888,49296,43644
1.747479999999996,0.4672311544418335,-0.27099907398223877,1.2244271039962769,-0.6007508039474487,-0.05609256401658058,-0.3936828672885895,-3.6053842879559648,1.4422596557305492,0.6982016087763464,-11.726768904453838,1.205317462712173,-1.9569787708695012,45989,51247,49248,43319
1.7485499999999956,0.4672311544418335,-0.27099907398223877,1.2244271039962769,-0.6007508039474487,-0.05609256401658058,-0.3936828672885895,-3.6199709538785467,1.3812433062054712,0.6477143995160329,-11.726768904453838,1.205317462712173,-1.9569787708695012,45989,51247,49248,43319
1.7514150000000008,0.4672311544418335,-0.27099907398223877,1.2244271039962769,-0.6007508039474487,-0.05609256401658058,-0.3936828672885895,-3.6211011994451763,1.4326973095205107,0.6099186841675739,-11.726768904453838,1.205317462712173,-1.9569787708695012,46782,50767,48302,44074
1.7525679999999992,0.4681501090526581,-0.2699529528617859,1.2247240543365479,-0.5960325598716736,-0.049883052706718445,-0.3922156095504761,-3.6067246569326015,1.4879950532368615,0.5791697596424918,-11.718776419930599,1.148922688364186,-1.9295776509058602,46782,50767,48302,44074
1.7553600000000005,0.4621613025665283,-0.27046874165534973,1.2211568355560303,-0.6009924411773682,-0.05219503492116928,-0.3212030231952667,-3.5871613418809885,1.5136297097835827,0.528557881153649,-11.550148355335,0.22631893982720558,-1.295844897460282,47384,48760,46677,44754
1.756739999999998,0.4621613025665283,-0.27046874165534973,1.2211568355560303,-0.6009924411773682,-0.05219503492116928,-0.3212030231952667,-3.6000992447727023,1.519168419060675,0.46256271868115434,-11.550148355335,0.22631893982720558,-1.295844897460282,47384,48760,46677,44754
1.7593129999999946,0.4621613025665283,-0.27046874165534973,1.2211568355560303,-0.6009924411773682,-0.05219503492116928,-0.3212030231952667,-3.6332428171709563,1.5390389297440288,0.4069727596141946,-11.550148355335,0.22631893982720558,-1.295844897460282,47398,47123,45969,46224
1.760426999999996,0.4621613025665283,-0.27046874165534973,1.2211568355560303,-0.6009924411773682,-0.05219503492116928,-0.3212030231952667,-3.632460380442691,1.5903487228860402,0.36693479578594335,-11.550148355335,0.22631893982720558,-1.295844897460282,47398,47123,45969,46224
1.7633169999999954,0.4631161391735077,-0.26969823241233826,1.221595048904419,-0.5961112380027771,-0.04741021618247032,-0.3189111649990082,-3.6025549456138646,1.6744022147886308,0.3450182783056226,-11.539620429631352,0.1793162102976844,-1.265799535610639,48700,46935,44223,47071
1.7644119999999965,0.45713624358177185,-0.2701749801635742,1.218765139579773,-0.5991113185882568,-0.04684215411543846,-0.2471030205488205,-3.5778187064608815,1.8287216141563079,0.3322086731994232,-11.4279247742353,-0.7468996749558727,-0.6262680928498824,48700,46935,44223,47071
1.7673759999999965,0.45713624358177185,-0.2701749801635742,1.218765139579773,-0.5991113185882568,-0.04684215411543846,-0.2471030205488205,-3.5645902526942397,2.0203023655997194,0.29745541965929795,-11.4279247742353,-0.7468996749558727,-0.6262680928498824,49200,44336,42044,48262
1.7685099999999947,0.45713624358177185,-0.2701749801635742,1.218765139579773,-0.5991113185882568,-0.04684215411543846,-0.2471030205488205,-3.5520390407928053,2.1707143750160323,0.23529570849922174,-11.4279247742353,-0.7468996749558727,-0.6262680928498824,49200,44336,42044,48262
1.7712030000000014,0.45713624358177185,-0.2701749801635742,1.218765139579773,-0.5991113185882568,-0.04684215411543846,-0.2471030205488205,-3.5462671717622767,2.263206758622811,0.17452874736547289,-11.4279247742353,-0.7468996749558727,-0.6262680928498824,50095,43719,40314,48655
1.7722829999999958,0.45810458064079285,-0.2695575952529907,1.2194081544876099,-0.5941059589385986,-0.04289025440812111,-0.2436448633670807,-3.539655608040046,2.3552788954095756,0.14679795001426393,-11.414413807801136,-0.7882352013973488,-0.5928177240077865,50095,43719,40314,48655
1.7751359999999985,0.45215481519699097,-0.2699749171733856,1.2173234224319458,-0.5949562191963196,-0.03955429047346115,-0.17337284982204437,-3.514306575520236,2.488174095913947,0.12890853989868495,-11.344192399277471,-1.6727183381029171,0.1858801088562472,50166,41766,37978,49078
1.7764739999999948,0.45215481519699097,-0.2699749171733856,1.2173234224319458,-0.5949562191963196,-0.03955429047346115,-0.17337284982204437,-3.475766906121263,2.6502881683181223,0.10048070174403977,-11.344192399277471,-1.6727183381029171,0.1858801088562472,50166,41766,37978,49078
1.7791039999999994,0.45215481519699097,-0.2699749171733856,1.2173234224319458,-0.5949562191963196,-0.03955429047346115,-0.17337284982204437,-3.429814327828055,2.8089659639677684,0.07761459256515928,-11.344192399277471,-1.6727183381029171,0.1858801088562472,50480,39920,35708,49809
1.7802439999999988,0.45215481519699097,-0.2699749171733856,1.2173234224319458,-0.5949562191963196,-0.03955429047346115,-0.17337284982204437,-3.4103162602231487,2.9044568006458675,0.05824731529810045,-11.344192399277471,-1.6727183381029171,0.1858801088562472,50480,39920,35708,49809
1.7831619999999966,0.45311427116394043,-0.2689416706562042,1.2176754474639893,-0.5899226665496826,-0.033433958888053894,-0.17152409255504608,-3.4159584333085906,2.9582593125681935,0.045852381018383216,-11.333770313395513,-1.727000311496539,0.21720125360375403,50851,40466,34790,50146
1.7842710000000006,0.4472181797027588,-0.2692509889602661,1.2163000106811523,-0.5882467031478882,-0.027530621737241745,-0.10371101647615433,-3.416477483405047,2.9887043038338703,0.03341190668402563,-11.29753065996267,-2.5466463026385453,1.1722707245176696,50851,40466,34790,50146
1.7870669999999955,0.4472181797027588,-0.2692509889602661,1.2163000106811523,-0.5882467031478882,-0.027530621737241745,-0.10371101647615433,-3.409954070314898,2.926643329371209,0.004970875479011564,-11.29753065996267,-2.5466463026385453,1.1722707245176696,49520,39328,34991,50675
1.7881719999999988,0.4472181797027588,-0.2692509889602661,1.2163000106811523,-0.5882467031478882,-0.027530621737241745,-0.10371101647615433,-3.4074861189327215,2.757092912255205,-0.03351064962322413,-11.29753065996267,-2.5466463026385453,1.1722707245176696,49520,39328,34991,50675
1.7909919999999984,0.4472181797027588,-0.2692509889602661,1.2163000106811523,-0.5882467031478882,-0.027530621737241745,-0.10371101647615433,-3.400948058456577,2.5719243869264314,-0.05646319710482912,-11.29753065996267,-2.5466463026385453,1.1722707245176696,47740,41795,36727,49165
1.7920769999999975,0.44814440608024597,-0.26859384775161743,1.2166645526885986,-0.5834192633628845,-0.023362288251519203,-0.10175958275794983,-3.413794348606792,2.4484679619575194,-0.05625124693276164,-11.285048580157884,-2.587749073816055,1.2028838903710823,47740,41795,36727,49165
1.795012999999999,0.4423272907733917,-0.26879075169563293,1.2159686088562012,-0.5789967179298401,-0.015195770189166069,-0.03761639818549156,-3.4546757355522715,2.352605347991245,-0.054887038503179345,-11.26452728987218,-3.3902655419900345,2.1758804302666697,44833,42309,37759,48164
1.7964189999999944,0.4423272907733917,-0.26879075169563293,1.2159686088562012,-0.5789967179298401,-0.015195770189166069,-0.03761639818549156,-3.469620596641469,2.182654524605348,-0.057285531315175144,-11.26452728987218,-3.3902655419900345,2.1758804302666697,44833,42309,37759,48164
1.7988960000000007,0.4423272907733917,-0.26879075169563293,1.2159686088562012,-0.5789967179298401,-0.015195770189166069,-0.03761639818549156,-3.4305102118208923,1.929342364884172,-0.05604827244580557,-11.26452728987218,-3.3902655419900345,2.1758804302666697,41252,43409,39580,46494
1.7999680000000007,0.4423272907733917,-0.26879075169563293,1.2159686088562012,-0.5789967179298401,-0.015195770189166069,-0.03761639818549156,-3.390930311700135,1.7142625457721736,-0.03019951647279339,-11.26452728987218,-3.3902655419900345,2.1758804302666697,41252,43409,39580,46494
1.8028949999999968,0.4437166154384613,-0.2678525149822235,1.2159844636917114,-0.5717610716819763,-0.009506800211966038,-0.037606846541166306,-3.381594067866644,1.5461321261494003,-0.0007780983634279868,-11.24969782638132,-3.44155690804574,2.2194490442744774,39317,45432,40262,45428
1.8040139999999956,0.4380294680595398,-0.26790040731430054,1.215902328491211,-0.5649335980415344,0.0007383342017419636,0.02094605192542076,-3.39457697818078,1.3412092039608006,-0.023768521314253853,-11.224611263515424,-4.293035880590334,2.984439969457456,39317,45432,40262,45428
1.806915000000001,0.4380294680595398,-0.26790040731430054,1.215902328491211,-0.5649335980415344,0.0007383342017419636,0.02094605192542076,-3.462534723929095,1.0760969103446199,-0.10722666355515702,-11.224611263515424,-4.293035880590334,2.984439969457456,36104,44597,40925,44751
1.8080199999999969,0.4380294680595398,-0.26790040731430054,1.215902328491211,-0.5649335980415344,0.0007383342017419636,0.02094605192542076,-3.5593917622464053,0.8541005289865494,-0.17169342955567685,-11.224611263515424,-4.293035880590334,2.984439969457456,36104,44597,40925,44751
1.8107750000000014,0.4380294680595398,-0.26790040731430054,1.215902328491211,-0.5649335980415344,0.0007383342017419636,0.02094605192542076,-3.585772503372512,0.6612593699782305,-0.13208556624347337,-11.224611263515424,-4.293035880590334,2.984439969457456,33719,45353,42014,44100
1.8118859999999986,0.4390527904033661,-0.2669054865837097,1.215952754020691,-0.559719979763031,0.006674541626125574,0.02114773355424404,-3.513265545850124,0.4262872022619398,-0.012006091954619644,-11.210828086153679,-4.345313228394378,3.0134385210553476,33719,45353,42014,44100
1.8147180000000007,0.43349578976631165,-0.26678088307380676,1.2164353132247925,-0.5512494444847107,0.019083745777606964,0.07510630786418915,-3.446016733583988,0.13764806920042985,0.07203443784360261,-11.181821811919297,-5.271953629322322,3.484293277509709,31268,45338,42350,42075
1.8160899999999964,0.43349578976631165,-0.26678088307380676,1.2164353132247925,-0.5512494444847107,0.019083745777606964,0.07510630786418915,-3.4091372788085708,-0.03560881068507005,0.0650913854670627,-11.181821811919297,-5.271953629322322,3.484293277509709,31268,45338,42350,42075
1.8187750000000014,0.43349578976631165,-0.26678088307380676,1.2164353132247925,-0.5512494444847107,0.019083745777606964,0.07510630786418915,-3.4018775016770144,-0.041787881207461096,0.001773136554889635,-11.181821811919297,-5.271953629322322,3.484293277509709,29576,44365,41832,41758
1.8199000000000014,0.43349578976631165,-0.26678088307380676,1.2164353132247925,-0.5512494444847107,0.019083745777606964,0.07510630786418915,-3.4166926668211253,-0.08464464708556071,-0.05747319678705246,-11.181821811919297,-5.271953629322322,3.484293277509709,29576,44365,41832,41758
1.8226860000000016,0.43427613377571106,-0.26584771275520325,1.2162081003189087,-0.5473716259002686,0.024719195440411568,0.07378945499658585,-3.3564125481794,-0.2528598883890532,-0.022440802352794848,-11.168503726253318,-5.322104993766958,3.5024393012211728,30382,45551,41040,41557
1.8237569999999979,0.4288480579853058,-0.26553136110305786,1.2171977758407593,-0.5380876064300537,0.03938476741313934,0.12388470768928528,-3.2696542167156704,-0.435285624111154,0.051100747480008035,-11.1032604152685,-6.28524067897169,3.692635373572825,30382,45551,41040,41557
1.8266460000000007,0.4288480579853058,-0.26553136110305786,1.2171977758407593,-0.5380876064300537,0.03938476741313934,0.12388470768928528,-3.19350778324758,-0.47386034736797483,0.08915644976869687,-11.1032604152685,-6.28524067897169,3.692635373572825,30077,44469,40453,41423
1.8277139999999998,0.4288480579853058,-0.26553136110305786,1.2171977758407593,-0.5380876064300537,0.03938476741313934,0.12388470768928528,-3.084344543849123,-0.38444804271992705,0.10169560254382029,-11.1032604152685,-6.28524067897169,3.692635373572825,30077,44469,40453,41423
1.8305709999999962,0.4288480579853058,-0.26553136110305786,1.2171977758407593,-0.5380876064300537,0.03938476741313934,0.12388470768928528,-2.9301307388186673,-0.23274201997470156,0.12080329234481285,-11.1032604152685,-6.28524067897169,3.692635373572825,32347,43723,37465,41529
1.8316959999999962,0.4299646317958832,-0.2647283673286438,1.2170946598052979,-0.5325088500976562,0.04429811239242554,0.12327735871076584,-2.750335140989129,-0.01971692951224021,0.15913126540425945,-11.086780211348831,-6.3303046328301615,3.7227148232672453,32347,43723,37465,41529
1.8345040000000008,0.4246867597103119,-0.26420536637306213,1.2185583114624023,-0.5230112671852112,0.06102808192372322,0.169205904006958,-2.5673903551705717,0.25049103988894134,0.19769711700569897,-11.003884432167414,-7.222110771655572,3.803024463369201,35833,40549,32450,43183
1.8358829999999944,0.4246867597103119,-0.26420536637306213,1.2185583114624023,-0.5230112671852112,0.06102808192372322,0.169205904006958,-2.4243415866941644,0.4717717299935666,0.2358849828246722,-11.003884432167414,-7.222110771655572,3.803024463369201,35833,40549,32450,43183
1.8384749999999985,0.4246867597103119,-0.26420536637306213,1.2185583114624023,-0.5230112671852112,0.06102808192372322,0.169205904006958,-2.2973359669405036,0.6379660315038524,0.2861269981723734,-11.003884432167414,-7.222110771655572,3.803024463369201,38970,37573,28394,45170
1.8395910000000004,0.4246867597103119,-0.26420536637306213,1.2185583114624023,-0.5230112671852112,0.06102808192372322,0.169205904006958,-2.1639032073701,0.8310352902595367,0.3310800921084749,-11.003884432167414,-7.222110771655572,3.803024463369201,38970,37573,28394,45170
1.8424749999999985,0.42588746547698975,-0.26305291056632996,1.2187888622283936,-0.5169598460197449,0.06766967475414276,0.17045104503631592,-2.0391948303727414,1.0238954908696496,0.3527528970595397,-10.986351577251638,-7.277798112356577,3.8373037459683763,42019,36831,25482,46645
1.8435499999999956,0.4207649827003479,-0.2622872292995453,1.220699667930603,-0.507354199886322,0.08592195063829422,0.21147692203521729,-1.922985133046044,1.2362224669418604,0.36288396132036466,-10.866976995764338,-7.915280978899956,4.1186922757465,42019,36831,25482,46645
1.8465119999999953,0.4207649827003479,-0.2622872292995453,1.220699667930603,-0.507354199886322,0.08592195063829422,0.21147692203521729,-1.83409121270418,1.4701321665412639,0.3636098391649794,-10.866976995764338,-7.915280978899956,4.1186922757465,42858,34297,23588,48011
1.8476449999999969,0.4207649827003479,-0.2622872292995453,1.220699667930603,-0.507354199886322,0.08592195063829422,0.21147692203521729,-1.768901956067057,1.62450150017938,0.3832423298259073,-10.866976995764338,-7.915280978899956,4.1186922757465,42858,34297,23588,48011
1.8503569999999963,0.4207649827003479,-0.2622872292995453,1.220699667930603,-0.507354199886322,0.08592195063829422,0.21147692203521729,-1.6839662920533778,1.7050356247014307,0.4260852347827709,-10.866976995764338,-7.915280978899956,4.1186922757465,42531,34694,24127,48011
1.8514429999999993,0.42140477895736694,-0.2616124749183655,1.2203351259231567,-0.5042915344238281,0.09000684320926666,0.20945897698402405,-1.5767156017917612,1.7871870869534865,0.4661294237500702,-10.851763866141347,-7.952846168917539,4.131635701913228,42531,34694,24127,48011
1.8542920000000014,0.41641080379486084,-0.2606186866760254,1.2226101160049438,-0.49421426653862,0.10900979489088058,0.24531279504299164,-1.4966394078191496,1.83675557221675,0.49151613999930505,-10.706969926564629,-8.382312875989888,4.645361244913708,41084,34484,24302,47679
1.8556689999999945,0.41641080379486084,-0.2606186866760254,1.2226101160049438,-0.49421426653862,0.10900979489088058,0.24531279504299164,-1.4384718417121294,1.8533800890054604,0.5073003295955548,-10.706969926564629,-8.382312875989888,4.645361244913708,41084,34484,24302,47679
1.8582639999999955,0.41641080379486084,-0.2606186866760254,1.2226101160049438,-0.49421426653862,0.10900979489088058,0.24531279504299164,-1.3876089270010332,1.860222282478092,0.5064040760202022,-10.706969926564629,-8.382312875989888,4.645361244913708,39490,34041,24124,47240
1.8593839999999981,0.41641080379486084,-0.2606186866760254,1.2226101160049438,-0.49421426653862,0.10900979489088058,0.24531279504299164,-1.3453983563554952,1.836143178324086,0.501660287038985,-10.706969926564629,-8.382312875989888,4.645361244913708,39490,34041,24124,47240
1.8622629999999991,0.41723546385765076,-0.2597719728946686,1.2228137254714966,-0.49010130763053894,0.11395644396543503,0.2464434951543808,-1.3019314394657124,1.7698134229501365,0.5096518342590676,-10.691046605048973,-8.425155991053355,4.667998569134701,38746,35320,24495,46765
1.8633810000000013,0.4123876690864563,-0.2585369050502777,1.2254325151443481,-0.47917723655700684,0.13321642577648163,0.2771230638027191,-1.2384219716861569,1.6603026410294242,0.5258935882201066,-10.521396018591583,-8.728732076777247,5.261291081923449,38746,35320,24495,46765
1.8662229999999982,0.4123876690864563,-0.2585369050502777,1.2254325151443481,-0.47917723655700684,0.13321642577648163,0.2771230638027191,-1.1834539273127578,1.492555716603622,0.5611569369775229,-10.521396018591583,-8.728732076777247,5.261291081923449,36618,35213,25465,45914
1.8673269999999975,0.4123876690864563,-0.2585369050502777,1.2254325151443481,-0.47917723655700684,0.13321642577648163,0.2771230638027191,-1.146008683963753,1.2849378085499168,0.5847823050608065,-10.521396018591583,-8.728732076777247,5.261291081923449,36618,35213,25465,45914
1.8702309999999998,0.4123876690864563,-0.2585369050502777,1.2254325151443481,-0.47917723655700684,0.13321642577648163,0.2771230638027191,-1.0981113322845146,1.0325514967817069,0.5836567866051118,-10.521396018591583,-8.728732076777247,5.261291081923449,33970,36963,27008,43875
1.871364999999998,0.41374292969703674,-0.25773319602012634,1.2252079248428345,-0.4724586009979248,0.13787095248699188,0.275939017534256,-1.0270938141807804,0.7880137204830424,0.5839509327475111,-10.503443793834128,-8.769678951693638,5.299799702830724,33970,36963,27008,43875
1.8740899999999965,0.40907731652259827,-0.2562575936317444,1.2281049489974976,-0.4604964852333069,0.15738286077976227,0.30330243706703186,-0.945917202045748,0.5460441302920821,0.6083323722642683,-10.318225418849147,-9.029847133386124,5.739177770049846,31382,38308,28643,42116
1.8754320000000007,0.40907731652259827,-0.2562575936317444,1.2281049489974976,-0.4604964852333069,0.15738286077976227,0.30330243706703186,-0.8725438516417297,0.27056842825472377,0.6463906752962091,-10.318225418849147,-9.029847133386124,5.739177770049846,31382,38308,28643,42116
1.8780469999999987,0.40907731652259827,-0.2562575936317444,1.2281049489974976,-0.4604964852333069,0.15738286077976227,0.30330243706703186,-0.7958791004464824,0.02258254702121971,0.6952066178144433,-10.318225418849147,-9.029847133386124,5.739177770049846,28546,39652,30048,39667
1.8791239999999962,0.40907731652259827,-0.2562575936317444,1.2281049489974976,-0.4604964852333069,0.15738286077976227,0.30330243706703186,-0.7132514649915205,-0.1943423829147966,0.7468540332036497,-10.318225418849147,-9.029847133386124,5.739177770049846,28546,39652,30048,39667
1.882048999999999,0.41007304191589355,-0.25559931993484497,1.227529764175415,-0.45575404167175293,0.1612483412027359,0.3001815974712372,-0.6159615964180455,-0.39795526287367267,0.7698245299748829,-10.30148706315339,-9.065904035951418,5.762842391952897,27493,41398,30692,38136
1.8831699999999982,0.4055771231651306,-0.25389060378074646,1.2306441068649292,-0.4434480369091034,0.18061591684818268,0.3225979506969452,-0.5142634638711896,-0.6151254969938151,0.7770164630776691,-10.085248725271592,-9.293059212098505,5.851370260462012,27493,41398,30692,38136
1.8859969999999957,0.4055771231651306,-0.25389060378074646,1.2306441068649292,-0.4434480369091034,0.18061591684818268,0.3225979506969452,-0.4012925699041918,-0.8378001854815287,0.8032342853240905,-10.085248725271592,-9.293059212098505,5.851370260462012,26516,41322,30833,36626
1.887101999999999,0.4055771231651306,-0.25389060378074646,1.2306441068649292,-0.4434480369091034,0.18061591684818268,0.3225979506969452,-0.2924870596191598,-1.0629301087572136,0.8553494183797421,-10.085248725271592,-9.293059212098505,5.851370260462012,26516,41322,30833,36626
1.8899379999999946,0.4055771231651306,-0.25389060378074646,1.2306441068649292,-0.4434480369091034,0.18061591684818268,0.3225979506969452,-0.19340831245196494,-1.290322986590166,0.9070595512126199,-10.085248725271592,-9.293059212098505,5.851370260462012,25885,42073,30947,34636
1.891055999999997,0.4063125252723694,-0.25342321395874023,1.230309009552002,-0.44010671973228455,0.18347890675067902,0.320791095495224,-0.12739524022113943,-1.5027211356425092,0.9398279507923091,-10.068387869237128,-9.321784110361719,5.865698920468011,25885,42073,30947,34636
1.8938790000000008,0.40197157859802246,-0.2514936327934265,1.233603835105896,-0.42825081944465637,0.20254026353359222,0.33817726373672485,-0.08492973015787529,-1.6524029062879222,0.9595374068087403,-9.81274078441005,-9.4699184844279,5.61480107870029,25037,41956,31336,33180
1.895252999999997,0.40197157859802246,-0.2514936327934265,1.233603835105896,-0.42825081944465637,0.20254026353359222,0.33817726373672485,-0.025782357957490537,-1.7638051983728633,0.9682185130140716,-9.81274078441005,-9.4699184844279,5.61480107870029,25037,41956,31336,33180
1.8979329999999972,0.40197157859802246,-0.2514936327934265,1.233603835105896,-0.42825081944465637,0.20254026353359222,0.33817726373672485,0.06938562869508538,-1.8279722006255594,0.9667308712291534,-9.81274078441005,-9.4699184844279,5.61480107870029,24508,40988,31116,33187
1.8990629999999946,0.40197157859802246,-0.2514936327934265,1.233603835105896,-0.42825081944465637,0.20254026353359222,0.33817726373672485,0.15860073042560205,-1.8747813846833916,0.9772744591428315,-9.81274078441005,-9.4699184844279,5.61480107870029,24508,40988,31116,33187
1.9018359999999956,0.40302062034606934,-0.25071337819099426,1.233290195465088,-0.42341697216033936,0.20694857835769653,0.33653074502944946,0.22599879622608005,-1.9179771917742043,1.013166080890911,-9.795415252753303,-9.508876712795256,5.6378543392255,25163,40169,30646,33987
1.9029029999999985,0.3988416790962219,-0.24855145812034607,1.236716866493225,-0.41260480880737305,0.2255295366048813,0.34888407588005066,0.25415425125785895,-1.9350411301427781,1.0377489885441329,-9.510699998190104,-9.585488291750188,5.135334019163169,25163,40169,30646,33987
1.9057979999999952,0.3988416790962219,-0.24855145812034607,1.236716866493225,-0.41260480880737305,0.2255295366048813,0.34888407588005066,0.2726446952195768,-1.880237669124746,1.0472926260475135,-9.510699998190104,-9.585488291750188,5.135334019163169,25795,38257,29735,35187
1.9068969999999972,0.3988416790962219,-0.24855145812034607,1.236716866493225,-0.41260480880737305,0.2255295366048813,0.34888407588005066,0.29771214838838156,-1.7817702172962653,1.059200151913476,-9.510699998190104,-9.585488291750188,5.135334019163169,25795,38257,29735,35187
1.9097319999999964,0.3988416790962219,-0.24855145812034607,1.236716866493225,-0.41260480880737305,0.2255295366048813,0.34888407588005066,0.354413477867745,-1.6425256412789817,1.0658137795855513,-9.510699998190104,-9.585488291750188,5.135334019163169,27544,35811,27464,36696
1.9108499999999986,0.3994390368461609,-0.24774189293384552,1.2363440990447998,-0.41004449129104614,0.22999930381774902,0.3468993604183197,0.4078168485216952,-1.5046109147520292,1.055007004777146,-9.49418023093209,-9.624259380282721,5.143425692626891,27544,35811,27464,36696
1.9136689999999945,0.39538681507110596,-0.24535232782363892,1.2398508787155151,-0.40060216188430786,0.24798834323883057,0.3545544445514679,0.4119852282598872,-1.438688356708753,1.0348287658298336,-9.194078008610187,-9.62222678648405,4.624904995867834,29412,33911,25942,37861
1.9150499999999957,0.39538681507110596,-0.24535232782363892,1.2398508787155151,-0.40060216188430786,0.24798834323883057,0.3545544445514679,0.37645792694893043,-1.4114408898058797,1.0397957609999133,-9.194078008610187,-9.62222678648405,4.624904995867834,29412,33911,25942,37861
1.9176270000000004,0.39538681507110596,-0.24535232782363892,1.2398508787155151,-0.40060216188430786,0.24798834323883057,0.3545544445514679,0.3510111231276007,-1.3531979562400103,1.0501020612604655,-9.194078008610187,-9.62222678648405,4.624904995867834,29566,32762,25979,39054
1.9187319999999963,0.39538681507110596,-0.24535232782363892,1.2398508787155151,-0.40060216188430786,0.24798834323883057,0.3545544445514679,0.346485613487229,-1.259954028573611,1.056258623910456,-9.194078008610187,-9.62222678648405,4.624904995867834,29566,32762,25979,39054
1.9216369999999952,0.39621973037719727,-0.24464665353298187,1.2394083738327026,-0.39692625403404236,0.2518784701824188,0.3522154986858368,0.34303089434215095,-1.1639437423248917,1.0554215258008168,-9.1779383988031,-9.656936669399466,4.640504230720756,29813,32135,26140,40125
1.9227129999999961,0.3922920823097229,-0.24204187095165253,1.2429454326629639,-0.3887459635734558,0.2691350281238556,0.35526955127716064,0.34925137285830354,-1.0719684114437518,1.0592729893692896,-8.881676562416985,-9.612646731541709,4.2384238423269975,29813,32135,26140,40125
1.9256729999999953,0.3922920823097229,-0.24204187095165253,1.2429454326629639,-0.3887459635734558,0.2691350281238556,0.35526955127716064,0.3632608319041245,-0.9820468438162535,1.0673838462062075,-8.881676562416985,-9.612646731541709,4.2384238423269975,30033,31800,26193,40553
1.9268029999999998,0.3922920823097229,-0.24204187095165253,1.2429454326629639,-0.3887459635734558,0.2691350281238556,0.35526955127716064,0.3774018511077954,-0.89900688444552,1.0745916251174799,-8.881676562416985,-9.612646731541709,4.2384238423269975,30033,31800,26193,40553
1.929512999999999,0.3922920823097229,-0.24204187095165253,1.2429454326629639,-0.3887459635734558,0.2691350281238556,0.35526955127716064,0.3937918099834973,-0.8330593592670241,1.073542938859234,-8.881676562416985,-9.612646731541709,4.2384238423269975,30059,31028,25882,40817
1.9306009999999951,0.3931742012500763,-0.24149730801582336,1.2429749965667725,-0.3848240077495575,0.27222079038619995,0.3555141091346741,0.43234399623959335,-0.7779673447448819,1.0822119942606325,-8.866041114888608,-9.640152427944596,4.256442936343751,30059,31028,25882,40817
1.9334579999999988,0.38936302065849304,-0.23869173228740692,1.2465304136276245,-0.3775249123573303,0.28894737362861633,0.355643093585968,0.4759266607682537,-0.7471251430026198,1.0960144258212134,-8.564588836255783,-9.5751761658959,3.9703906413161913,30542,30670,25065,40626
1.9348699999999954,0.38936302065849304,-0.23869173228740692,1.2465304136276245,-0.3775249123573303,0.28894737362861633,0.355643093585968,0.5364781555250583,-0.7275904569327251,1.1079144948361235,-8.564588836255783,-9.5751761658959,3.9703906413161913,30542,30670,25065,40626
1.9374249999999957,0.38936302065849304,-0.23869173228740692,1.2465304136276245,-0.3775249123573303,0.28894737362861633,0.355643093585968,0.6229264284588752,-0.7266518923855539,1.1079587033102187,-8.564588836255783,-9.5751761658959,3.9703906413161913,31143,30522,24032,40289
1.938536,0.38936302065849304,-0.23869173228740692,1.2465304136276245,-0.3775249123573303,0.28894737362861633,0.355643093585968,0.7061563377943586,-0.7730030127358924,1.1174695839321915,-8.564588836255783,-9.5751761658959,3.9703906413161913,31143,30522,24032,40289
1.9414150000000008,0.39020785689353943,-0.2383291870355606,1.2462550401687622,-0.3738439083099365,0.2910967767238617,0.35421255230903625,0.787935689863103,-0.8295933882663405,1.1186710690579809,-8.549977916254162,-9.597458067337275,3.987096402804718,31195,31308,23988,39264
1.9425199999999967,0.3865032196044922,-0.23533734679222107,1.2497849464416504,-0.3671814501285553,0.30732548236846924,0.35183972120285034,0.8825464849589856,-0.8576045166117939,1.114436443187673,-8.24204534232677,-9.46196873163353,3.750225864854719,31195,31308,23988,39264
1.9453729999999996,0.3865032196044922,-0.23533734679222107,1.2497849464416504,-0.3671814501285553,0.30732548236846924,0.35183972120285034,0.9865365339399637,-0.8869356407515452,1.1012872850424886,-8.24204534232677,-9.46196873163353,3.750225864854719,31073,32279,23972,38396
1.9464669999999968,0.3865032196044922,-0.23533734679222107,1.2497849464416504,-0.3671814501285553,0.30732548236846924,0.35183972120285034,1.115813563787353,-0.9207590515970693,1.108760647693469,-8.24204534232677,-9.46196873163353,3.750225864854719,31073,32279,23972,38396
1.9493969999999972,0.3865032196044922,-0.23533734679222107,1.2497849464416504,-0.3671814501285553,0.30732548236846924,0.35183972120285034,1.260474010776449,-0.9428170162207868,1.1184427029945065,-8.24204534232677,-9.46196873163353,3.750225864854719,31329,32967,23652,37351
1.9505269999999946,0.3872746527194977,-0.23464082181453705,1.2493772506713867,-0.3639448285102844,0.31100013852119446,0.3497297167778015,1.3814931107157207,-1.016625527146924,1.1337624040071328,-8.227466858981424,-9.494197301125947,3.762820977965033,31329,32967,23652,37351
1.95325,0.38366642594337463,-0.23145253956317902,1.2528520822525024,-0.35779017210006714,0.32672542333602905,0.3453659117221832,1.473152990165741,-1.1496189982955192,1.1462744674405432,-7.924952795483062,-9.235859256258033,3.4669944623032762,31255,33881,24186,36176
1.9545899999999965,0.38366642594337463,-0.23145253956317902,1.2528520822525024,-0.35779017210006714,0.32672542333602905,0.3453659117221832,1.5732345839309185,-1.2700105243239137,1.1661633539354184,-7.924952795483062,-9.235859256258033,3.4669944623032762,31255,33881,24186,36176
1.9572119999999995,0.38366642594337463,-0.23145253956317902,1.2528520822525024,-0.35779017210006714,0.32672542333602905,0.3453659117221832,1.6857957505642078,-1.3631999903460208,1.168086822032728,-7.924952795483062,-9.235859256258033,3.4669944623032762,30501,34587,24556,35209
1.9583199999999996,0.38366642594337463,-0.23145253956317902,1.2528520822525024,-0.35779017210006714,0.32672542333602905,0.3453659117221832,1.7969439770811553,-1.4730975964150672,1.1744547065152167,-7.924952795483062,-9.235859256258033,3.4669944623032762,30501,34587,24556,35209
1.9612099999999992,0.38435259461402893,-0.23121525347232819,1.2524086236953735,-0.35502979159355164,0.32813388109207153,0.3430059850215912,1.8815944165420868,-1.5992639209511896,1.182889869793879,-7.9118309567481315,-9.252582387414254,3.4768307505135385,29728,35217,25025,34039
1.9623199999999996,0.3808303475379944,-0.22785966098308563,1.2558040618896484,-0.3494855761528015,0.34308668971061707,0.33624958992004395,1.9670098490261438,-1.7430684945449613,1.1827576438457565,-7.602599110554608,-8.845249503577818,3.050413955442372,29728,35217,25025,34039
1.9651610000000002,0.3808303475379944,-0.22785966098308563,1.2558040618896484,-0.3494855761528015,0.34308668971061707,0.33624958992004395,2.053922643833098,-1.8462545351928443,1.1727742518673765,-7.602599110554608,-8.845249503577818,3.050413955442372,28988,36148,25805,32704
1.9662710000000005,0.3808303475379944,-0.22785966098308563,1.2558040618896484,-0.3494855761528015,0.34308668971061707,0.33624958992004395,2.1404628624035498,-1.898319467661948,1.1799553325887207,-7.602599110554608,-8.845249503577818,3.050413955442372,28988,36148,25805,32704
1.969091999999997,0.3808303475379944,-0.22785966098308563,1.2558040618896484,-0.3494855761528015,0.34308668971061707,0.33624958992004395,2.2435912456138327,-1.901433102450414,1.187429760504137,-7.602599110554608,-8.845249503577818,3.050413955442372,28603,35630,25622,32349
1.9701970000000002,0.3814311921596527,-0.22741170227527618,1.2553859949111938,-0.34718069434165955,0.34546130895614624,0.33405598998069763,2.3353459335986595,-1.9563707867873863,1.1900222146672748,-7.589772653272359,-8.86796309091347,3.0565104544667787,28603,35630,25622,32349
1.9730319999999992,0.37798330187797546,-0.22388800978660583,1.2586787939071655,-0.34242168068885803,0.35942015051841736,0.324741929769516,2.3922472997654016,-2.0569891406702694,1.1797899502850269,-7.276579346309909,-8.337667559304354,2.4590275076033414,29417,35840,25445,31658
1.9743699999999953,0.37798330187797546,-0.22388800978660583,1.2586787939071655,-0.34242168068885803,0.35942015051841736,0.324741929769516,2.4349577457475475,-2.1516890185046154,1.1662895877710882,-7.276579346309909,-8.337667559304354,2.4590275076033414,29417,35840,25445,31658
1.977091999999997,0.37798330187797546,-0.22388800978660583,1.2586787939071655,-0.34242168068885803,0.35942015051841736,0.324741929769516,2.4611153139743056,-2.221849864264698,1.169506153735686,-7.276579346309909,-8.337667559304354,2.4590275076033414,29379,35657,25829,31713
1.9782269999999988,0.37798330187797546,-0.22388800978660583,1.2586787939071655,-0.34242168068885803,0.35942015051841736,0.324741929769516,2.476653527354373,-2.2767955380849405,1.178919895556898,-7.276579346309909,-8.337667559304354,2.4590275076033414,29379,35657,25829,31713
1.9810060000000012,0.3785048723220825,-0.2234257161617279,1.2583259344100952,-0.3404948115348816,0.3618237376213074,0.32289472222328186,2.5122464090071728,-2.2948051649566015,1.1945933975203413,-7.263570973579747,-8.359880507123794,2.462625104121091,29166,35104,26256,31810
1.9820799999999945,0.37511906027793884,-0.21974274516105652,1.261504888534546,-0.33666688203811646,0.3749277889728546,0.3131448030471802,2.553252431891668,-2.2825735323859764,1.2055859943938068,-6.94950911173675,-7.742898274239636,1.7584882330084979,29166,35104,26256,31810
1.9849609999999958,0.37511906027793884,-0.21974274516105652,1.261504888534546,-0.33666688203811646,0.3749277889728546,0.3131448030471802,2.5639924279357396,-2.284132813204218,1.1997175857737628,-6.94950911173675,-7.742898274239636,1.7584882330084979,29731,35077,26475,31986
1.9860859999999958,0.37511906027793884,-0.21974274516105652,1.261504888534546,-0.33666688203811646,0.3749277889728546,0.3131448030471802,2.5379890567360968,-2.2869823955706026,1.166253102464154,-6.94950911173675,-7.742898274239636,1.7584882330084979,29731,35077,26475,31986
1.9889329999999972,0.37511906027793884,-0.21974274516105652,1.261504888534546,-0.33666688203811646,0.3749277889728546,0.3131448030471802,2.5324302405927743,-2.273382164515786,1.1475503879188,-6.94950911173675,-7.742898274239636,1.7584882330084979,29494,33887,26861,32707
1.9900459999999949,0.37556904554367065,-0.21935661137104034,1.2607213258743286,-0.3352048099040985,0.3768726587295532,0.3089335560798645,2.5599313735894778,-2.2499447490264344,1.1549334694088267,-6.937450707028826,-7.763550669438504,1.758175048872113,29494,33887,26861,32707
1.9928249999999972,0.37223049998283386,-0.21552841365337372,1.263756275177002,-0.33248013257980347,0.3889327347278595,0.2983092963695526,2.5756765145862444,-2.266485642556917,1.1749616392287132,-6.615569199499287,-7.1166718672970255,1.0238497022063135,30218,33680,26861,32816
1.9942019999999976,0.37223049998283386,-0.21552841365337372,1.263756275177002,-0.33248013257980347,0.3889327347278595,0.2983092963695526,2.5573598252408973,-2.2713288673153347,1.1629146968796853,-6.615569199499287,-7.1166718672970255,1.0238497022063135,30218,33680,26861,32816
1.996790000000001,0.37223049998283386,-0.21552841365337372,1.263756275177002,-0.33248013257980347,0.3889327347278595,0.2983092963695526,2.5234854814395256,-2.2623529491773318,1.1371784407373775,-6.615569199499287,-7.1166718672970255,1.0238497022063135,30335,33448,26974,33127
1.9978849999999948,0.37223049998283386,-0.21552841365337372,1.263756275177002,-0.33248013257980347,0.3889327347278595,0.2983092963695526,2.4832528405355894,-2.2222019341608066,1.132874639257755,-6.615569199499287,-7.1166718672970255,1.0238497022063135,30335,33448,26974,33127
2.000877999999997,0.37262314558029175,-0.2152530699968338,1.2633627653121948,-0.33125242590904236,0.3903825283050537,0.2962018549442291,2.473384497116301,-2.187927583563705,1.141448420071156,-6.6034303614319585,-7.131903451841643,1.0221276206029852,30122,32517,27276,33556
2.002023999999998,0.36898860335350037,-0.21089453995227814,1.266541600227356,-0.3294980823993683,0.40230104327201843,0.28202080726623535,2.448696727495157,-2.144336962841288,1.1583962446162022,-6.248345096508504,-6.4179503241080615,0.22753856474755485,30122,32517,27276,33556
2.0047409999999943,0.36898860335350037,-0.21089453995227814,1.266541600227356,-0.3294980823993683,0.40230104327201843,0.28202080726623535,2.408461423430131,-2.097285564282313,1.1659461731485223,-6.248345096508504,-6.4179503241080615,0.22753856474755485,30527,32298,27426,34028
2.0058050000000005,0.36898860335350037,-0.21089453995227814,1.266541600227356,-0.3294980823993683,0.40230104327201843,0.28202080726623535,2.3827326241388755,-2.0269621325376805,1.1595725628696902,-6.248345096508504,-6.4179503241080615,0.22753856474755485,30527,32298,27426,34028
2.0086709999999948,0.36898860335350037,-0.21089453995227814,1.266541600227356,-0.3294980823993683,0.40230104327201843,0.28202080726623535,2.364190897681417,-1.9876493474742578,1.122993512665234,-6.248345096508504,-6.4179503241080615,0.22753856474755485,30998,31061,27272,35040
2.0097579999999944,0.36898860335350037,-0.21089453995227814,1.266541600227356,-0.3294980823993683,0.40230104327201843,0.28202080726623535,2.3298270648716883,-1.9884743947799643,1.1029650765292385,-6.248345096508504,-6.4179503241080615,0.22753856474755485,30998,31061,27272,35040
2.012614999999998,0.37002724409103394,-0.21094752848148346,1.2657346725463867,-0.3252260982990265,0.40222805738449097,0.277482271194458,2.309478916246829,-1.9871710437424797,1.1004629035270546,-6.238513676962704,-6.42677707783632,0.24609575279496784,31121,30372,27502,35526
2.014012999999999,0.3664519488811493,-0.2064659148454666,1.268700361251831,-0.3247376084327698,0.4128289222717285,0.2619462013244629,2.313110935341479,-1.9430130365498213,1.1251208457439892,-5.877774727469144,-5.745097572346895,-0.4801935572706298,31121,30372,27502,35526
2.0165979999999983,0.3664519488811493,-0.2064659148454666,1.268700361251831,-0.3247376084327698,0.4128289222717285,0.2619462013244629,2.3099782589512188,-1.90724332100064,1.128675633167027,-5.877774727469144,-5.745097572346895,-0.4801935572706298,31969,31123,27588,35437
2.017710999999996,0.3664519488811493,-0.2064659148454666,1.268700361251831,-0.3247376084327698,0.4128289222717285,0.2619462013244629,2.274528389048956,-1.9304362583019221,1.121614261536682,-5.877774727469144,-5.745097572346895,-0.4801935572706298,31969,31123,27588,35437
2.020578999999998,0.36725103855133057,-0.20674166083335876,1.2683329582214355,-0.32148194313049316,0.4116995334625244,0.25981006026268005,2.2378899503521907,-1.9337834523179882,1.1066995607468293,-5.869301533497528,-5.744023700444294,-0.4675100213710225,31553,30969,28066,35060
2.0216889999999985,0.36725103855133057,-0.20674166083335876,1.2683329582214355,-0.32148194313049316,0.4116995334625244,0.25981006026268005,2.23453729685589,-1.9447981534285015,1.1074287342532931,-5.869301533497528,-5.744023700444294,-0.4675100213710225,31553,30969,28066,35060
2.0245429999999978,0.3640328347682953,-0.20258305966854095,1.270854115486145,-0.32207217812538147,0.42019689083099365,0.24455979466438293,2.2252375383293335,-1.9470911351270597,1.1064350422715572,-5.541262692765116,-5.14772233195137,-1.084995001723659,31509,31524,29091,34882
2.025608,0.3640328347682953,-0.20258305966854095,1.270854115486145,-0.32207217812538147,0.42019689083099365,0.24455979466438293,2.228583001290691,-1.9439984061531506,1.0982407619134924,-5.541262692765116,-5.14772233195137,-1.084995001723659,31509,31524,29091,34882
2.0285539999999966,0.3640328347682953,-0.20258305966854095,1.270854115486145,-0.32207217812538147,0.42019689083099365,0.24455979466438293,2.241480690449945,-1.9347320702982744,1.0921270095780249,-5.541262692765116,-5.14772233195137,-1.084995001723659,31592,31693,29473,35070
2.029684000000001,0.36452823877334595,-0.20227929949760437,1.2704089879989624,-0.3203272223472595,0.42177173495292664,0.2421136051416397,2.2620003466490055,-1.9568537510510722,1.079789716091151,-5.53233360024632,-5.164166118290593,-1.0829357648321178,31592,31693,29473,35070
2.0323989999999976,0.36452823877334595,-0.20227929949760437,1.2704089879989624,-0.3203272223472595,0.42177173495292664,0.2421136051416397,2.2901267898696593,-1.9484999473437117,1.0527492433840042,-5.53233360024632,-5.164166118290593,-1.0829357648321178,31694,31243,29215,34718
2.0337350000000005,0.3613170087337494,-0.19802364706993103,1.2727593183517456,-0.32183727622032166,0.4295126497745514,0.22806775569915771,2.3265023745668336,-1.9167195139494144,1.0316300430445395,-5.204496781205145,-4.577073569319134,-1.698130350100937,31694,31243,29215,34718
2.0363719999999956,0.3613170087337494,-0.19802364706993103,1.2727593183517456,-0.32183727622032166,0.4295126497745514,0.22806775569915771,2.3527744587204653,-1.8980544831334851,1.0377550472356127,-5.204496781205145,-4.577073569319134,-1.698130350100937,32407,31603,28601,34466
2.0374819999999962,0.3613170087337494,-0.19802364706993103,1.2727593183517456,-0.32183727622032166,0.4295126497745514,0.22806775569915771,2.391659273796712,-1.9265360588855012,1.044781598034705,-5.204496781205145,-4.577073569319134,-1.698130350100937,32407,31603,28601,34466
2.0403669999999985,0.3621816039085388,-0.19800972938537598,1.2723637819290161,-0.3185617923736572,0.42974406480789185,0.22591601312160492,2.42573069151875,-1.9869852882564467,1.0400974971514192,-5.197098705279012,-4.5844858828233965,-1.686673571453233,32717,31847,28419,33867
2.0414779999999957,0.3621816039085388,-0.19800972938537598,1.2723637819290161,-0.3185617923736572,0.42974406480789185,0.22591601312160492,2.4559304056480302,-2.0209407253130114,1.0277554099745834,-5.197098705279012,-4.5844858828233965,-1.686673571453233,32717,31847,28419,33867
2.044337999999996,0.3589836061000824,-0.19367864727973938,1.2745519876480103,-0.32094618678092957,0.4366319477558136,0.21182158589363098,2.4867322604997777,-2.0141842856274805,1.0241205945607885,-4.877395668331672,-3.9577764866333336,-2.2993014889545274,32964,32475,28822,33174
2.0454130000000004,0.3589836061000824,-0.19367864727973938,1.2745519876480103,-0.32094618678092957,0.4366319477558136,0.21182158589363098,2.5138413761840215,-2.0081122783420997,1.005339782816468,-4.877395668331672,-3.9577764866333336,-2.2993014889545274,32964,32475,28822,33174
2.04825,0.3589836061000824,-0.19367864727973938,1.2745519876480103,-0.32094618678092957,0.4366319477558136,0.21182158589363098,2.545831000881944,-2.0412055169957513,0.9884112661893248,-4.877395668331672,-3.9577764866333336,-2.2993014889545274,32934,33184,29559,33117
2.049367999999995,0.3595035970211029,-0.19332623481750488,1.2742650508880615,-0.31920069456100464,0.43834617733955383,0.21030034124851227,2.559397409790917,-2.0811994055079617,0.9819748053087669,-4.86960845101614,-3.9735388773121354,-2.2980684103652194,32934,33184,29559,33117
2.0522849999999964,0.3595035970211029,-0.19332623481750488,1.2742650508880615,-0.31920069456100464,0.43834617733955383,0.21030034124851227,2.5720642028836607,-2.125069524986783,0.9805817723215737,-4.86960845101614,-3.9735388773121354,-2.2980684103652194,32309,33042,30454,32954
2.0536829999999973,0.35597193241119385,-0.18846912682056427,1.2764930725097656,-0.32278528809547424,0.4449644684791565,0.19489771127700806,2.592269339757983,-2.1768052907451523,0.9763609283099071,-4.519321237047067,-3.2343604135551156,-3.0031653771299203,32309,33042,30454,32954
2.056161,0.35597193241119385,-0.18846912682056427,1.2764930725097656,-0.32278528809547424,0.4449644684791565,0.19489771127700806,2.620839731932353,-2.237631623726453,0.9653017524091896,-4.519321237047067,-3.2343604135551156,-3.0031653771299203,32162,34183,31152,32066
2.057225999999995,0.35597193241119385,-0.18846912682056427,1.2764930725097656,-0.32278528809547424,0.4449644684791565,0.19489771127700806,2.6505305159773194,-2.2557227433274707,0.9528529390516687,-4.519321237047067,-3.2343604135551156,-3.0031653771299203,32162,34183,31152,32066
2.060153999999995,0.35649949312210083,-0.18874360620975494,1.2757105827331543,-0.32095351815223694,0.4438199996948242,0.19042539596557617,2.6741982949009624,-2.2417320928568483,0.9486541326980225,-4.512689333875509,-3.234416486439862,-3.0004162443715656,31971,33865,31060,31836
2.0612200000000014,0.35649949312210083,-0.18874360620975494,1.2757105827331543,-0.32095351815223694,0.4438199996948242,0.19042539596557617,2.683588867220691,-2.2345452863391606,0.9518013233162236,-4.512689333875509,-3.234416486439862,-3.0004162443715656,31971,33865,31060,31836
2.064121999999996,0.35649949312210083,-0.18874360620975494,1.2757105827331543,-0.32095351815223694,0.4438199996948242,0.19042539596557617,2.7109286126553354,-2.216670282260603,0.9275182876017448,-4.512689333875509,-3.234416486439862,-3.0004162443715656,32087,33632,30897,31714
2.0652649999999992,0.35261642932891846,-0.18338371813297272,1.2778918743133545,-0.32603010535240173,0.449740469455719,0.17321357131004333,2.740497956554594,-2.1866434072860685,0.9031909102551163,-4.131899397904832,-2.3861051418074846,-3.8285573451660686,32087,33632,30897,31714
2.068043999999994,0.35261642932891846,-0.18338371813297272,1.2778918743133545,-0.32603010535240173,0.449740469455719,0.17321357131004333,2.7539189568680484,-2.2032582035368007,0.8834972334681438,-4.131899397904832,-2.3861051418074846,-3.8285573451660686,33023,34194,30655,31507
2.0691610000000003,0.3533322215080261,-0.1837032586336136,1.2774208784103394,-0.3231370151042938,0.44839078187942505,0.17032933235168457,2.756593569550815,-2.244512699351,0.8628063360109912,-4.128235459768244,-2.384398065805824,-3.8186432239482695,33023,34194,30655,31507
2.0719789999999993,0.3533322215080261,-0.1837032586336136,1.2774208784103394,-0.3231370151042938,0.44839078187942505,0.17032933235168457,2.751546612969006,-2.2722987905843417,0.8496446610086833,-4.128235459768244,-2.384398065805824,-3.8186432239482695,33179,34119,30752,31373
2.073370999999999,0.3533322215080261,-0.1837032586336136,1.2774208784103394,-0.3231370151042938,0.44839078187942505,0.17032933235168457,2.7528957703772403,-2.2852031376463207,0.8566230751710725,-4.128235459768244,-2.384398065805824,-3.8186432239482695,33179,34119,30752,31373
2.075943999999996,0.3533322215080261,-0.1837032586336136,1.2774208784103394,-0.3231370151042938,0.44839078187942505,0.17032933235168457,2.7602319802320814,-2.281146610673912,0.8597030875507764,-4.128235459768244,-2.384398065805824,-3.8186432239482695,32966,34246,31578,31459
2.0770599999999977,0.3533322215080261,-0.1837032586336136,1.2774208784103394,-0.3231370151042938,0.44839078187942505,0.17032933235168457,2.773698786916285,-2.2492781598055878,0.8620986675303299,-4.128235459768244,-2.384398065805824,-3.8186432239482695,32966,34246,31578,31459
2.079947999999997,0.35091090202331543,-0.17939795553684235,1.2785731554031372,-0.3242095410823822,0.4495832026004791,0.15115036070346832,2.790760594755987,-2.2213700957943203,0.8448698794902803,-3.790250961308746,-1.5577876523994176,-4.558620095243578,33565,35294,32214,31075
2.081057000000001,0.35091090202331543,-0.17939795553684235,1.2785731554031372,-0.3242095410823822,0.4495832026004791,0.15115036070346832,2.799544765295504,-2.1763379059738437,0.8339972580239228,-3.790250961308746,-1.5577876523994176,-4.558620095243578,33565,35294,32214,31075
2.0839000000000016,0.35091090202331543,-0.17939795553684235,1.2785731554031372,-0.3242095410823822,0.4495832026004791,0.15115036070346832,2.783073912901691,-2.1255760582261156,0.8188589848605581,-3.790250961308746,-1.5577876523994176,-4.558620095243578,33682,34569,32012,31319
2.0850079999999944,0.35091090202331543,-0.17939795553684235,1.2785731554031372,-0.3242095410823822,0.4495832026004791,0.15115036070346832,2.758313438982788,-2.1075480555429333,0.7999769729948145,-3.790250961308746,-1.5577876523994176,-4.558620095243578,33682,34569,32012,31319
2.0878410000000005,0.34833624958992004,-0.1749449223279953,1.2800085544586182,-0.32819443941116333,0.45202338695526123,0.1378844827413559,2.7322717182634486,-2.125137169278471,0.7795644424506025,-3.481328563385679,-0.8039118492979657,-5.2310720424216735,33882,34772,32462,31386
2.088937999999995,0.34833624958992004,-0.1749449223279953,1.2800085544586182,-0.32819443941116333,0.45202338695526123,0.1378844827413559,2.739955470640545,-2.126799780747007,0.7805588668016381,-3.481328563385679,-0.8039118492979657,-5.2310720424216735,33882,34772,32462,31386
2.0918629999999974,0.34833624958992004,-0.1749449223279953,1.2800085544586182,-0.32819443941116333,0.45202338695526123,0.1378844827413559,2.7547983326599925,-2.0848119835266545,0.7876015297253254,-3.481328563385679,-0.8039118492979657,-5.2310720424216735,34375,34907,32419,31490
2.0932679999999966,0.34833624958992004,-0.1749449223279953,1.2800085544586182,-0.32819443941116333,0.45202338695526123,0.1378844827413559,2.7332411089002373,-2.0327762126714872,0.7787722186053312,-3.481328563385679,-0.8039118492979657,-5.2310720424216735,34375,34907,32419,31490
2.0957390000000014,0.34833624958992004,-0.1749449223279953,1.2800085544586182,-0.32819443941116333,0.45202338695526123,0.1378844827413559,2.6721431334877486,-1.977077796369134,0.7677531898580465,-3.481328563385679,-0.8039118492979657,-5.2310720424216735,33885,33943,32525,31484
2.096807999999997,0.34833624958992004,-0.1749449223279953,1.2800085544586182,-0.32819443941116333,0.45202338695526123,0.1378844827413559,2.6312018254177425,-1.916454129946788,0.755684675904189,-3.481328563385679,-0.8039118492979657,-5.2310720424216735,33885,33943,32525,31484
2.099729999999996,0.3455195724964142,-0.17071707546710968,1.2811521291732788,-0.3340488374233246,0.45229965448379517,0.12330615520477295,2.6072919651510107,-1.8493613789205308,0.7285180359403997,-3.18410647983982,-0.05165255064186588,-5.874318619349557,34328,34220,32619,31996
2.1007999999999956,0.3455195724964142,-0.17071707546710968,1.2811521291732788,-0.3340488374233246,0.45229965448379517,0.12330615520477295,2.594856867073104,-1.784582781723498,0.7019067316429192,-3.18410647983982,-0.05165255064186588,-5.874318619349557,34328,34220,32619,31996
2.1036990000000007,0.3455195724964142,-0.17071707546710968,1.2811521291732788,-0.3340488374233246,0.45229965448379517,0.12330615520477295,2.5712237092436316,-1.7184029623189199,0.6895746313201709,-3.18410647983982,-0.05165255064186588,-5.874318619349557,34788,33256,32385,32795
2.104841999999997,0.3455195724964142,-0.17071707546710968,1.2811521291732788,-0.3340488374233246,0.45229965448379517,0.12330615520477295,2.567099271663426,-1.6725414641349923,0.6691192238824086,-3.18410647983982,-0.05165255064186588,-5.874318619349557,34788,33256,32385,32795
2.107623,0.3455195724964142,-0.17071707546710968,1.2811521291732788,-0.3340488374233246,0.45229965448379517,0.12330615520477295,2.5567193349987334,-1.6089238720151795,0.6591793745878514,-3.18410647983982,-0.05165255064186588,-5.874318619349557,35372,33062,32025,32891
2.108733,0.3425769507884979,-0.16609199345111847,1.2821545600891113,-0.3413437008857727,0.4531082510948181,0.11002465337514877,2.544074379826928,-1.5173273757991033,0.657934546515321,-2.89599422834618,0.6631904458214986,-6.439706965116293,35372,33062,32025,32891
2.1115559999999967,0.3425769507884979,-0.16609199345111847,1.2821545600891113,-0.3413437008857727,0.4531082510948181,0.11002465337514877,2.517829193600306,-1.4371591696108295,0.6559798528542301,-2.89599422834618,0.6631904458214986,-6.439706965116293,36193,33513,31842,32972
2.1129349999999976,0.3425769507884979,-0.16609199345111847,1.2821545600891113,-0.3413437008857727,0.4531082510948181,0.11002465337514877,2.4740228568295928,-1.413126138143682,0.6426607850314986,-2.89599422834618,0.6631904458214986,-6.439706965116293,36193,33513,31842,32972
2.115529999999999,0.3425769507884979,-0.16609199345111847,1.2821545600891113,-0.3413437008857727,0.4531082510948181,0.11002465337514877,2.426105398284124,-1.4064206979930258,0.619736161210042,-2.89599422834618,0.6631904458214986,-6.439706965116293,36052,33663,32311,32870
2.1166009999999953,0.3425769507884979,-0.16609199345111847,1.2821545600891113,-0.3413437008857727,0.4531082510948181,0.11002465337514877,2.379094213457609,-1.4063509231724658,0.5967936276302547,-2.89599422834618,0.6631904458214986,-6.439706965116293,36052,33663,32311,32870
2.1196789999999965,0.33956727385520935,-0.1612723469734192,1.2830942869186401,-0.34955286979675293,0.4536060690879822,0.09788215905427933,2.3403761122656013,-1.3635388775947335,0.5679616464578116,-2.624033639956198,1.3577491373935688,-6.9091330886569535,35737,34159,33368,32817
2.1207479999999994,0.33956727385520935,-0.1612723469734192,1.2830942869186401,-0.34955286979675293,0.4536060690879822,0.09788215905427933,2.3385768806331435,-1.270460332232028,0.5350090559992298,-2.624033639956198,1.3577491373935688,-6.9091330886569535,35737,34159,33368,32817
2.1234709999999977,0.33956727385520935,-0.1612723469734192,1.2830942869186401,-0.34955286979675293,0.4536060690879822,0.09788215905427933,2.345436118336752,-1.151733814517151,0.5118266048947399,-2.624033639956198,1.3577491373935688,-6.9091330886569535,36055,34055,33344,33514
2.124538999999997,0.33956727385520935,-0.1612723469734192,1.2830942869186401,-0.34955286979675293,0.4536060690879822,0.09788215905427933,2.341615281120815,-1.0674118093976535,0.5018228730235343,-2.624033639956198,1.3577491373935688,-6.9091330886569535,36055,34055,33344,33514
2.127417999999998,0.33652064204216003,-0.15687565505504608,1.2840086221694946,-0.35839158296585083,0.4512772560119629,0.08698252588510513,2.3217406425377716,-1.0315534105841726,0.48962429693994003,-2.3812985962054496,2.0223404476632774,-7.311775953699536,36426,33637,32879,33350
2.1285380000000003,0.33652064204216003,-0.15687565505504608,1.2840086221694946,-0.35839158296585083,0.4512772560119629,0.08698252588510513,2.302885195703902,-1.0020391275404512,0.47778777760654195,-2.3812985962054496,2.0223404476632774,-7.311775953699536,36426,33637,32879,33350
2.1313470000000017,0.33652064204216003,-0.15687565505504608,1.2840086221694946,-0.35839158296585083,0.4512772560119629,0.08698252588510513,2.255773609704291,-0.9912200356120042,0.4433097284755627,-2.3812985962054496,2.0223404476632774,-7.311775953699536,36552,33838,32634,33574
2.132786,0.33652064204216003,-0.15687565505504608,1.2840086221694946,-0.35839158296585083,0.4512772560119629,0.08698252588510513,2.2105850923278263,-0.9898576955563742,0.4215641193581979,-2.3812985962054496,2.0223404476632774,-7.311775953699536,36552,33838,32634,33574
2.1353209999999962,0.33652064204216003,-0.15687565505504608,1.2840086221694946,-0.35839158296585083,0.4512772560119629,0.08698252588510513,2.172296692177703,-1.000604882135389,0.420523256135654,-2.3812985962054496,2.0223404476632774,-7.311775953699536,36007,33793,32953,33429
2.1364490000000007,0.33250948786735535,-0.1519305408000946,1.2849081754684448,-0.3708280324935913,0.447932630777359,0.0764874666929245,2.1506338740807256,-0.998473953789162,0.42124034554867146,-2.1429113643628033,2.7332055961977404,-7.658802831109512,36007,33793,32953,33429
2.139315999999999,0.3327598571777344,-0.15196478366851807,1.284430742263794,-0.3700666129589081,0.4479719400405884,0.07365443557500839,2.1071539077016017,-0.9653899696202984,0.39748504849370553,-2.1429113643628033,2.7332055961977404,-7.658802831109512,35705,34837,33654,32990
2.1404159999999974,0.3327598571777344,-0.15196478366851807,1.284430742263794,-0.3700666129589081,0.4479719400405884,0.07365443557500839,2.06341148679705,-0.9132579254917248,0.36739961726470305,-2.1429113643628033,2.7332055961977404,-7.658802831109512,35705,34837,33654,32990
2.1434329999999973,0.3327598571777344,-0.15196478366851807,1.284430742263794,-0.3700666129589081,0.4479719400405884,0.07365443557500839,2.058973328840433,-0.8627365611904312,0.3477301752436503,-2.1429113643628033,2.7332055961977404,-7.658802831109512,35249,34618,34337,33470
2.1445,0.3327598571777344,-0.15196478366851807,1.284430742263794,-0.3700666129589081,0.4479719400405884,0.07365443557500839,2.0682553773457406,-0.8090669410065002,0.3407243305220333,-2.1429113643628033,2.7332055961977404,-7.658802831109512,35249,34618,34337,33470
2.1472059999999984,0.3327598571777344,-0.15196478366851807,1.284430742263794,-0.3700666129589081,0.4479719400405884,0.07365443557500839,2.054097879832825,-0.7808108684197869,0.31489542966330447,-2.1429113643628033,2.7332055961977404,-7.658802831109512,35410,34489,34187,33575
2.1482920000000014,0.329511821269989,-0.1472431719303131,1.2850587368011475,-0.38029414415359497,0.44505393505096436,0.06461837142705917,2.031315468813579,-0.764970785730159,0.298512461585464,-1.9502588589459362,3.3190437887433943,-7.944361538144859,35410,34489,34187,33575
2.1511419999999997,0.329511821269989,-0.1472431719303131,1.2850587368011475,-0.38029414415359497,0.44505393505096436,0.06461837142705917,1.9907703059557218,-0.7728535428197117,0.2983088962096411,-1.9502588589459362,3.3190437887433943,-7.944361538144859,35912,35140,33891,33214
2.1524779999999955,0.329511821269989,-0.1472431719303131,1.2850587368011475,-0.38029414415359497,0.44505393505096436,0.06461837142705917,1.9639830332892143,-0.7709981184882536,0.3114171082530656,-1.9502588589459362,3.3190437887433943,-7.944361538144859,35912,35140,33891,33214
2.1551039999999992,0.329511821269989,-0.1472431719303131,1.2850587368011475,-0.38029414415359497,0.44505393505096436,0.06461837142705917,1.930218278566699,-0.7458801151930078,0.3219454495695031,-1.9502588589459362,3.3190437887433943,-7.944361538144859,35754,35165,33941,33072
2.156235999999997,0.329511821269989,-0.1472431719303131,1.2850587368011475,-0.38029414415359497,0.44505393505096436,0.06461837142705917,1.8955227490432014,-0.7223424316886149,0.3115703065947724,-1.9502588589459362,3.3190437887433943,-7.944361538144859,35754,35165,33941,33072
2.159108999999997,0.3263401985168457,-0.14291051030158997,1.2858387231826782,-0.39039596915245056,0.4396809935569763,0.05741108953952789,1.8752817926522176,-0.7172796292983198,0.2813819109001247,-1.7812273933899305,3.8907386650261633,-8.178120869630387,35488,35616,34486,32697
2.1602099999999993,0.3263401985168457,-0.14291051030158997,1.2858387231826782,-0.39039596915245056,0.4396809935569763,0.05741108953952789,1.8695360226003717,-0.6766040381260763,0.2489004502831347,-1.7812273933899305,3.8907386650261633,-8.178120869630387,35488,35616,34486,32697
2.1630599999999975,0.3263401985168457,-0.14291051030158997,1.2858387231826782,-0.39039596915245056,0.4396809935569763,0.05741108953952789,1.879884667122256,-0.6200606008098409,0.23534158144899833,-1.7812273933899305,3.8907386650261633,-8.178120869630387,35696,36026,34721,32906
2.1641670000000013,0.3263401985168457,-0.14291051030158997,1.2858387231826782,-0.39039596915245056,0.4396809935569763,0.05741108953952789,1.8682643631798588,-0.5660560881188326,0.21895703211926065,-1.7812273933899305,3.8907386650261633,-8.178120869630387,35696,36026,34721,32906
2.166989999999998,0.3263401985168457,-0.14291051030158997,1.2858387231826782,-0.39039596915245056,0.4396809935569763,0.05741108953952789,1.8300886147438453,-0.5301253179027288,0.20428607714817765,-1.7812273933899305,3.8907386650261633,-8.178120869630387,35540,35477,34551,33131
2.1680780000000013,0.3226919174194336,-0.13826195895671844,1.2861779928207397,-0.4023984968662262,0.4349314868450165,0.04828602448105812,1.7870134488504132,-0.5111839841237037,0.20190918923052512,-1.6244574968384244,4.418465896731092,-8.391875701550909,35540,35477,34551,33131
2.171087999999996,0.3226919174194336,-0.13826195895671844,1.2861779928207397,-0.4023984968662262,0.4349314868450165,0.04828602448105812,1.7430289466027735,-0.4822200766087608,0.20417542280488485,-1.6244574968384244,4.418465896731092,-8.391875701550909,35696,35941,34495,33262
2.1724259999999993,0.3226919174194336,-0.13826195895671844,1.2861779928207397,-0.4023984968662262,0.4349314868450165,0.04828602448105812,1.7157371380677506,-0.4198125915987664,0.1917096151506579,-1.6244574968384244,4.418465896731092,-8.391875701550909,35696,35941,34495,33262
2.1748969999999974,0.3226919174194336,-0.13826195895671844,1.2861779928207397,-0.4023984968662262,0.4349314868450165,0.04828602448105812,1.7002926679580541,-0.342111804160451,0.17917018773704704,-1.6244574968384244,4.418465896731092,-8.391875701550909,35919,35298,34190,33809
2.175972999999998,0.3226919174194336,-0.13826195895671844,1.2861779928207397,-0.4023984968662262,0.4349314868450165,0.04828602448105812,1.6724599714056358,-0.29139133527816025,0.1600165001506018,-1.6244574968384244,4.418465896731092,-8.391875701550909,35919,35298,34190,33809
2.1788969999999974,0.3193182349205017,-0.13397294282913208,1.2868186235427856,-0.4132668972015381,0.42804139852523804,0.041743550449609756,1.6504757097650864,-0.2448120319566723,0.13159217403964416,-1.492750301927368,4.923334294723693,-8.536542772703006,36105,35503,34128,33473
2.180002999999997,0.3193182349205017,-0.13397294282913208,1.2868186235427856,-0.4132668972015381,0.42804139852523804,0.041743550449609756,1.634901543710303,-0.1874691802602224,0.11770674339921525,-1.492750301927368,4.923334294723693,-8.536542772703006,36105,35503,34128,33473
2.1828589999999966,0.3193182349205017,-0.13397294282913208,1.2868186235427856,-0.4132668972015381,0.42804139852523804,0.041743550449609756,1.6114137944763491,-0.13049536778945184,0.12264616652963405,-1.492750301927368,4.923334294723693,-8.536542772703006,36267,35682,34103,33814
2.183968999999997,0.3193182349205017,-0.13397294282913208,1.2868186235427856,-0.4132668972015381,0.42804139852523804,0.041743550449609756,1.5756902847720806,-0.09172911331598385,0.11175365457888503,-1.492750301927368,4.923334294723693,-8.536542772703006,36267,35682,34103,33814
2.186778999999995,0.31765711307525635,-0.13198602199554443,1.286909818649292,-0.41715070605278015,0.4322962164878845,0.04207509011030197,1.536411055538393,-0.04190483975239681,0.09124932820084926,-1.4879841998763992,4.897689923904644,-8.570682420292352,36097,35604,34258,33824
2.187887999999999,0.31341660022735596,-0.12770216166973114,1.2872962951660156,-0.43092992901802063,0.42451924085617065,0.03515326976776123,1.4968134453963864,0.011445566245077119,0.06919680225142036,-1.3790940637793436,5.369593430330468,-8.64021951619929,36097,35604,34258,33824
2.1907220000000014,0.31341660022735596,-0.12770216166973114,1.2872962951660156,-0.43092992901802063,0.42451924085617065,0.03515326976776123,1.4643244779940736,0.08739387821311996,0.06008334016549311,-1.3790940637793436,5.369593430330468,-8.64021951619929,36245,35858,34174,33933
2.1920930000000007,0.31341660022735596,-0.12770216166973114,1.2872962951660156,-0.43092992901802063,0.42451924085617065,0.03515326976776123,1.4168150157276052,0.15745315766713008,0.052582859044475176,-1.3790940637793436,5.369593430330468,-8.64021951619929,36245,35858,34174,33933
2.1948369999999997,0.31341660022735596,-0.12770216166973114,1.2872962951660156,-0.43092992901802063,0.42451924085617065,0.03515326976776123,1.3605312366176525,0.21108512741114996,0.0488833246550024,-1.3790940637793436,5.369593430330468,-8.64021951619929,36079,35432,34470,34649
2.1959089999999994,0.3090372085571289,-0.12350013107061386,1.287616491317749,-0.4449346363544464,0.4159242808818817,0.028830038383603096,1.2963880696567125,0.22914051071928973,0.050366335036337445,-1.2964786347353539,5.79530210898135,-8.630046498684857,36079,35432,34470,34649
2.1986869999999983,0.3106040954589844,-0.12429331243038177,1.287278652191162,-0.43765905499458313,0.41225236654281616,0.026329003274440765,1.2442678765949897,0.2605750327774991,0.043913653840265174,-1.2995819406021953,5.81184566065132,-8.594504028094015,35835,35446,34822,34743
2.1997569999999977,0.3106040954589844,-0.12429331243038177,1.287278652191162,-0.43765905499458313,0.41225236654281616,0.026329003274440765,1.2134274059074361,0.3043967160139941,0.04768441946651917,-1.2995819406021953,5.81184566065132,-8.594504028094015,35835,35446,34822,34743
2.2026399999999993,0.3106040954589844,-0.12429331243038177,1.287278652191162,-0.43765905499458313,0.41225236654281616,0.026329003274440765,1.1913197067503614,0.34340540137044334,0.06686911207371783,-1.2995819406021953,5.81184566065132,-8.594504028094015,35746,35611,35033,34838
2.2037089999999955,0.3106040954589844,-0.12429331243038177,1.287278652191162,-0.43765905499458313,0.41225236654281616,0.026329003274440765,1.1546517069654965,0.37502244983186406,0.06828390808044403,-1.2995819406021953,5.81184566065132,-8.594504028094015,35746,35611,35033,34838
2.206568999999996,0.3048146367073059,-0.11852753907442093,1.2873802185058594,-0.45573240518569946,0.40707018971443176,0.022181369364261627,1.1052386171518391,0.4181812722730383,0.055900587679793064,-1.2271406639710614,6.1431123369950305,-8.549751646514604,35565,35726,35087,34440
2.207693999999996,0.3048146367073059,-0.11852753907442093,1.2873802185058594,-0.45573240518569946,0.40707018971443176,0.022181369364261627,1.0699633840380582,0.4893661700512841,0.04918985865765972,-1.2271406639710614,6.1431123369950305,-8.549751646514604,35565,35726,35087,34440
2.210506999999998,0.3048146367073059,-0.11852753907442093,1.2873802185058594,-0.45573240518569946,0.40707018971443176,0.022181369364261627,1.0384191730324512,0.5709599663710773,0.034721333057747154,-1.2271406639710614,6.1431123369950305,-8.549751646514604,35726,35751,34854,34544
2.211881999999998,0.3048146367073059,-0.11852753907442093,1.2873802185058594,-0.45573240518569946,0.40707018971443176,0.022181369364261627,1.025146910265878,0.6540552529134571,0.03215106011365744,-1.2271406639710614,6.1431123369950305,-8.549751646514604,35726,35751,34854,34544
2.214472999999998,0.3048146367073059,-0.11852753907442093,1.2873802185058594,-0.45573240518569946,0.40707018971443176,0.022181369364261627,1.0043047452588088,0.7120700867319613,0.03012576355535501,-1.2271406639710614,6.1431123369950305,-8.549751646514604,36329,35267,34228,34924
2.215591999999997,0.3048146367073059,-0.11852753907442093,1.2873802185058594,-0.45573240518569946,0.40707018971443176,0.022181369364261627,0.9729665297635194,0.7548471783203863,0.014800581216250715,-1.2271406639710614,6.1431123369950305,-8.549751646514604,36329,35267,34228,34924
2.2184779999999957,0.30220991373062134,-0.11583270132541656,1.2878072261810303,-0.4604146182537079,0.39031821489334106,0.02039445750415325,0.9414769801392862,0.8124406334754126,-0.014125645690159467,-1.1752404702976749,6.485843349320287,-8.344917230361194,36915,35223,33606,35076
2.219576000000001,0.30220991373062134,-0.11583270132541656,1.2878072261810303,-0.4604146182537079,0.39031821489334106,0.02039445750415325,0.9196745458221617,0.9110679415483254,-0.038282853284915784,-1.1752404702976749,6.485843349320287,-8.344917230361194,36915,35223,33606,35076
2.222561999999998,0.30220991373062134,-0.11583270132541656,1.2878072261810303,-0.4604146182537079,0.39031821489334106,0.02039445750415325,0.9014334236727457,0.983987955355785,-0.0357853824265315,-1.1752404702976749,6.485843349320287,-8.344917230361194,37320,34812,33201,35797
2.2236359999999986,0.30220991373062134,-0.11583270132541656,1.2878072261810303,-0.4604146182537079,0.39031821489334106,0.02039445750415325,0.8960440511537796,1.0396867711323017,-0.006147066816228865,-1.1752404702976749,6.485843349320287,-8.344917230361194,37320,34812,33201,35797
2.2263689999999987,0.3011028468608856,-0.11441562324762344,1.2879037857055664,-0.46371495723724365,0.39422672986984253,0.020775549113750458,0.8771292824066281,1.0989164724610727,0.012209204801116723,-1.1722305436340748,6.46092387223258,-8.373914687962763,37538,34973,33198,35639
2.2274549999999946,0.29639559984207153,-0.11052694171667099,1.2880942821502686,-0.4777463376522064,0.3835187554359436,0.01732686348259449,0.84357538346342,1.1337589418977156,0.0026247044197601137,-1.1353077038422337,6.736381296418937,-8.125825306759864,37538,34973,33198,35639
2.230297999999995,0.29639559984207153,-0.11052694171667099,1.2880942821502686,-0.4777463376522064,0.3835187554359436,0.01732686348259449,0.8083618691079018,1.1478728967268086,-0.006481803278711207,-1.1353077038422337,6.736381296418937,-8.125825306759864,37209,35436,33625,35402
2.2316749999999956,0.29639559984207153,-0.11052694171667099,1.2880942821502686,-0.4777463376522064,0.3835187554359436,0.01732686348259449,0.7822890559828353,1.176521585837227,-0.01379210660987036,-1.1353077038422337,6.736381296418937,-8.125825306759864,37209,35436,33625,35402
2.234269999999997,0.29639559984207153,-0.11052694171667099,1.2880942821502686,-0.4777463376522064,0.3835187554359436,0.01732686348259449,0.7767141942939452,1.2332909923719557,-0.031182890785899753,-1.1353077038422337,6.736381296418937,-8.125825306759864,37015,35583,33618,35420
2.235387999999999,0.29155075550079346,-0.1067470982670784,1.2882455587387085,-0.49124228954315186,0.3724605441093445,0.012967408634722233,0.7653246532600033,1.2966193651973859,-0.04781066578575653,-1.1025477477944643,6.980375871407426,-7.801753135425483,37015,35583,33618,35420
2.2382639999999956,0.29391542077064514,-0.10794422030448914,1.288106083869934,-0.4797230660915375,0.36666008830070496,0.011606644839048386,0.7462536235358913,1.3441043263818258,-0.054795995844601465,-1.1096275902034833,7.009254685643076,-7.739053854961276,37205,35473,33160,35297
2.239367999999995,0.29391542077064514,-0.10794422030448914,1.288106083869934,-0.4797230660915375,0.36666008830070496,0.011606644839048386,0.7037143522328104,1.353174919896581,-0.05828825723867121,-1.1096275902034833,7.009254685643076,-7.739053854961276,37205,35473,33160,35297
2.242212999999996,0.29391542077064514,-0.10794422030448914,1.288106083869934,-0.4797230660915375,0.36666008830070496,0.011606644839048386,0.6626484082237886,1.3632612430510926,-0.05618111424993008,-1.1096275902034833,7.009254685643076,-7.739053854961276,36972,35848,33359,35054
2.2433169999999953,0.29391542077064514,-0.10794422030448914,1.288106083869934,-0.4797230660915375,0.36666008830070496,0.011606644839048386,0.6390707107240173,1.377812355773122,-0.05993999135863039,-1.1096275902034833,7.009254685643076,-7.739053854961276,36972,35848,33359,35054
2.246154999999999,0.29391542077064514,-0.10794422030448914,1.288106083869934,-0.4797230660915375,0.36666008830070496,0.011606644839048386,0.6228501954726717,1.408882257788586,-0.062155583260386595,-1.1096275902034833,7.009254685643076,-7.739053854961276,36618,35486,33208,35003
2.247239999999998,0.2900577783584595,-0.10467783361673355,1.288095235824585,-0.4885428249835968,0.3536553382873535,0.007465794216841459,0.6007211910268763,1.4428691201460138,-0.06094918377014831,-1.0987322315033676,7.227800177147327,-7.344930326645234,36618,35486,33208,35003
2.250118999999999,0.2900577783584595,-0.10467783361673355,1.288095235824585,-0.4885428249835968,0.3536553382873535,0.007465794216841459,0.5805402889184739,1.504968310970318,-0.07155387874727623,-1.0987322315033676,7.227800177147327,-7.344930326645234,36823,35372,32882,35175
2.251458999999995,0.2900577783584595,-0.10467783361673355,1.288095235824585,-0.4885428249835968,0.3536553382873535,0.007465794216841459,0.5549708465289459,1.5418020925330405,-0.07752767364508181,-1.0987322315033676,7.227800177147327,-7.344930326645234,36823,35372,32882,35175
2.254146999999997,0.2900577783584595,-0.10467783361673355,1.288095235824585,-0.4885428249835968,0.3536553382873535,0.007465794216841459,0.5167306828840663,1.5142203989133622,-0.06677490691134548,-1.0987322315033676,7.227800177147327,-7.344930326645234,36926,35449,32893,35267
2.2552699999999968,0.2900577783584595,-0.10467783361673355,1.288095235824585,-0.4885428249835968,0.3536553382873535,0.007465794216841459,0.4630953841886838,1.4445588958576692,-0.0520998822972217,-1.0987322315033676,7.227800177147327,-7.344930326645234,36926,35449,32893,35267
2.2580559999999967,0.2860819101333618,-0.10161229223012924,1.2880748510360718,-0.4973757565021515,0.33990946412086487,0.005061374977231026,0.4191419077677435,1.411266053280316,-0.051326213194607666,-1.0979798188361103,7.411408311289261,-6.912401319918948,36287,36057,33704,34754
2.2591270000000003,0.2860819101333618,-0.10161229223012924,1.2880748510360718,-0.4973757565021515,0.33990946412086487,0.005061374977231026,0.4076635170219339,1.4394717255433997,-0.05204418477973621,-1.0979798188361103,7.411408311289261,-6.912401319918948,36287,36057,33704,34754
2.2620930000000006,0.2860819101333618,-0.10161229223012924,1.2880748510360718,-0.4973757565021515,0.33990946412086487,0.005061374977231026,0.3889954568602646,1.4909242641198397,-0.05670508703321397,-1.0979798188361103,7.411408311289261,-6.912401319918948,36248,36451,33681,34495
2.263161,0.2860819101333618,-0.10161229223012924,1.2880748510360718,-0.4973757565021515,0.33990946412086487,0.005061374977231026,0.35808144963711114,1.5300491631683573,-0.06498873725179695,-1.0979798188361103,7.411408311289261,-6.912401319918948,36248,36451,33681,34495
2.2659439999999957,0.2789584696292877,-0.0964292511343956,1.2880853414535522,-0.5140987038612366,0.3312937617301941,0.004563985858112574,0.31142985813678437,1.5373600729928427,-0.061145075913080445,-1.094938699255204,7.513610594670219,-6.5305524635522785,36100,36396,33743,34301
2.2670279999999985,0.2789584696292877,-0.0964292511343956,1.2880853414535522,-0.5140987038612366,0.3312937617301941,0.004563985858112574,0.2695413302460643,1.539470494998676,-0.04828100916258895,-1.094938699255204,7.513610594670219,-6.5305524635522785,36100,36396,33743,34301
2.269883999999998,0.2789584696292877,-0.0964292511343956,1.2880853414535522,-0.5140987038612366,0.3312937617301941,0.004563985858112574,0.23544829098492645,1.5313119009992182,-0.04964291229335264,-1.094938699255204,7.513610594670219,-6.5305524635522785,35697,36308,34008,34260
2.271252999999997,0.2789584696292877,-0.0964292511343956,1.2880853414535522,-0.5140987038612366,0.3312937617301941,0.004563985858112574,0.20899619378636222,1.5637518662374734,-0.07300586746310105,-1.094938699255204,7.513610594670219,-6.5305524635522785,35697,36308,34008,34260
2.2738470000000017,0.2789584696292877,-0.0964292511343956,1.2880853414535522,-0.5140987038612366,0.3312937617301941,0.004563985858112574,0.18308323690572773,1.6029927459514641,-0.07653289143177475,-1.094938699255204,7.513610594670219,-6.5305524635522785,35992,35825,33347,34549
2.2749660000000005,0.2789584696292877,-0.0964292511343956,1.2880853414535522,-0.5140987038612366,0.3312937617301941,0.004563985858112574,0.148018676478929,1.6253710222752908,-0.06967133178459124,-1.094938699255204,7.513610594670219,-6.5305524635522785,35992,35825,33347,34549
2.277848999999995,0.2760026752948761,-0.09361228346824646,1.2880512475967407,-0.5150060057640076,0.3166497051715851,0.002451383974403143,0.09768315088745241,1.6325747398659007,-0.06994700224692807,-1.1100083460263095,7.60034506751703,-6.034656320634409,36166,35600,33100,34749
2.2789549999999945,0.2760026752948761,-0.09361228346824646,1.2880512475967407,-0.5150060057640076,0.3166497051715851,0.002451383974403143,0.04406686050435039,1.6639877901878213,-0.06638456239694553,-1.1100083460263095,7.60034506751703,-6.034656320634409,36166,35600,33100,34749
2.2817929999999977,0.2760026752948761,-0.09361228346824646,1.2880512475967407,-0.5150060057640076,0.3166497051715851,0.002451383974403143,-0.007669097188871426,1.6866088136450088,-0.06376980009848927,-1.1100083460263095,7.60034506751703,-6.034656320634409,35802,35340,33520,35100
2.282894,0.2760026752948761,-0.09361228346824646,1.2880512475967407,-0.5150060057640076,0.3166497051715851,0.002451383974403143,-0.04575584559005705,1.713325113068466,-0.07778064898150412,-1.1100083460263095,7.60034506751703,-6.034656320634409,35802,35340,33520,35100
2.285805999999997,0.27449938654899597,-0.09230551868677139,1.2880258560180664,-0.5191217660903931,0.3200564682483673,0.0023947814479470253,-0.07781765859827781,1.7453834473225127,-0.08624085429679175,-1.1063686502425767,7.578133695762805,-6.068697912621011,35699,35338,33739,35114
2.286881000000001,0.2692566215991974,-0.08916889876127243,1.2880399227142334,-0.529455840587616,0.30726197361946106,0.0004980468656867743,-0.10998147899862701,1.7612111463130715,-0.08274811020477442,-1.124017833055171,7.60443660674738,-5.593514186198269,35699,35338,33739,35114
2.289676999999996,0.2692566215991974,-0.08916889876127243,1.2880399227142334,-0.529455840587616,0.30726197361946106,0.0004980468656867743,-0.15671646073058693,1.803455672262508,-0.0733037253862696,-1.124017833055171,7.60443660674738,-5.593514186198269,35773,35299,33733,35319
2.2910119999999954,0.2692566215991974,-0.08916889876127243,1.2880399227142334,-0.529455840587616,0.30726197361946106,0.0004980468656867743,-0.21524618345634425,1.8492726956562313,-0.06478480985251334,-1.124017833055171,7.60443660674738,-5.593514186198269,35773,35299,33733,35319
2.2936399999999995,0.2692566215991974,-0.08916889876127243,1.2880399227142334,-0.529455840587616,0.30726197361946106,0.0004980468656867743,-0.27519284104007824,1.8991160191439906,-0.06531779577161147,-1.124017833055171,7.60443660674738,-5.593514186198269,35792,35065,33763,35724
2.2947109999999955,0.2639150321483612,-0.08615981787443161,1.2880302667617798,-0.5388973355293274,0.2945443093776703,-0.0023275502026081085,-0.3380493849441305,1.9201844196856621,-0.07222593577073613,-1.1487260240956554,7.571076553222285,-5.077303480488341,35792,35065,33763,35724
2.297637999999999,0.26608115434646606,-0.08713548630475998,1.2880091667175293,-0.5286699533462524,0.28995582461357117,-0.0028029652312397957,-0.38943164935730595,1.9064700721781356,-0.0904968770019826,-1.1537788399198097,7.594752961094579,-5.0212868736042156,35744,34888,33839,35926
2.2987609999999985,0.26608115434646606,-0.08713548630475998,1.2880091667175293,-0.5286699533462524,0.28995582461357117,-0.0028029652312397957,-0.433551406898808,1.9107211430681745,-0.10521085034704879,-1.1537788399198097,7.594752961094579,-5.0212868736042156,35744,34888,33839,35926
2.3015970000000014,0.26608115434646606,-0.08713548630475998,1.2880091667175293,-0.5286699533462524,0.28995582461357117,-0.0028029652312397957,-0.44074267421132174,1.9792595910921813,-0.09920185178858372,-1.1537788399198097,7.594752961094579,-5.0212868736042156,35858,34902,33701,35917
2.3027079999999986,0.26608115434646606,-0.08713548630475998,1.2880091667175293,-0.5286699533462524,0.28995582461357117,-0.0028029652312397957,-0.45529525167195073,2.034683036011984,-0.08588393245407228,-1.1537788399198097,7.594752961094579,-5.0212868736042156,35858,34902,33701,35917
2.305517999999996,0.2596798539161682,-0.08320077508687973,1.2879613637924194,-0.5401800274848938,0.2802521884441376,-0.0057088774628937244,-0.49150998143928426,2.063818417811614,-0.09092398146180405,-1.1858829452995343,7.470393435257913,-4.486791102589703,35948,34761,33368,36005
2.306633999999998,0.2596798539161682,-0.08320077508687973,1.2879613637924194,-0.5401800274848938,0.2802521884441376,-0.0057088774628937244,-0.5238922892399392,2.0688360796214327,-0.10485783169980198,-1.1858829452995343,7.470393435257913,-4.486791102589703,35948,34761,33368,36005
2.309462999999996,0.2596798539161682,-0.08320077508687973,1.2879613637924194,-0.5401800274848938,0.2802521884441376,-0.0057088774628937244,-0.5509326287890315,2.0665875727130785,-0.11117047223442811,-1.1858829452995343,7.470393435257913,-4.486791102589703,35893,35087,33438,35675
2.310826000000001,0.2596798539161682,-0.08320077508687973,1.2879613637924194,-0.5401800274848938,0.2802521884441376,-0.0057088774628937244,-0.5691020786156108,2.099778549378736,-0.1211536727981048,-1.1858829452995343,7.470393435257913,-4.486791102589703,35893,35087,33438,35675
2.313506000000001,0.2596798539161682,-0.08320077508687973,1.2879613637924194,-0.5401800274848938,0.2802521884441376,-0.0057088774628937244,-0.5750284775683914,2.1356481334687953,-0.12533921328057102,-1.1858829452995343,7.470393435257913,-4.486791102589703,36266,35144,32840,35631
2.3146619999999967,0.2542400062084198,-0.0804613009095192,1.287894606590271,-0.5478286743164062,0.2676267623901367,-0.007532293442636728,-0.5950752229368811,2.16790980007207,-0.11716641298117339,-1.2276379249179454,7.328037911511259,-3.8880846139456318,36266,35144,32840,35631
2.317432999999997,0.2567656934261322,-0.08127737790346146,1.2879462242126465,-0.5358320474624634,0.26379072666168213,-0.007608059793710709,-0.6188049203558685,2.1916944917675676,-0.11882820885662601,-1.2322044177420173,7.34735628623414,-3.8209280981256173,36459,34848,32680,35995
2.318509999999995,0.2567656934261322,-0.08127737790346146,1.2879462242126465,-0.5358320474624634,0.26379072666168213,-0.007608059793710709,-0.6349571255252536,2.1869181123525103,-0.12651880222877276,-1.2322044177420173,7.34735628623414,-3.8209280981256173,36459,34848,32680,35995
2.3213679999999948,0.2567656934261322,-0.08127737790346146,1.2879462242126465,-0.5358320474624634,0.26379072666168213,-0.007608059793710709,-0.6493738151912614,2.1625079772750078,-0.11729520178701394,-1.2322044177420173,7.34735628623414,-3.8209280981256173,36219,35148,32966,35933
2.3224689999999972,0.2567656934261322,-0.08127737790346146,1.2879462242126465,-0.5358320474624634,0.26379072666168213,-0.007608059793710709,-0.652889454146275,2.161699042093896,-0.11237525302206633,-1.2322044177420173,7.34735628623414,-3.8209280981256173,36219,35148,32966,35933
2.325314999999995,0.24995043873786926,-0.07753065228462219,1.2878940105438232,-0.5463830828666687,0.25442758202552795,-0.00822365377098322,-0.6795751937962232,2.2038262557973143,-0.13115346818432405,-1.2734447323211997,7.15962086461734,-3.2277086252944023,35985,35018,33127,36031
2.3264379999999947,0.24995043873786926,-0.07753065228462219,1.2878940105438232,-0.5463830828666687,0.25442758202552795,-0.00822365377098322,-0.7054472045750977,2.2781332439004873,-0.1576666766075272,-1.2734447323211997,7.15962086461734,-3.2277086252944023,35985,35018,33127,36031
2.3292489999999964,0.24995043873786926,-0.07753065228462219,1.2878940105438232,-0.5463830828666687,0.25442758202552795,-0.00822365377098322,-0.7136073964712095,2.333915549777178,-0.18224357550353937,-1.2734447323211997,7.15962086461734,-3.2277086252944023,36373,34848,32364,36064
2.3306270000000002,0.24995043873786926,-0.07753065228462219,1.2878940105438232,-0.5463830828666687,0.25442758202552795,-0.00822365377098322,-0.7180555412819144,2.339902868539894,-0.20487010837523204,-1.2734447323211997,7.15962086461734,-3.2277086252944023,36373,34848,32364,36064
2.333216,0.24995043873786926,-0.07753065228462219,1.2878940105438232,-0.5463830828666687,0.25442758202552795,-0.00822365377098322,-0.7524829570626684,2.299905384760212,-0.21637920869736166,-1.2734447323211997,7.15962086461734,-3.2277086252944023,36459,34956,32017,35953
2.3343240000000005,0.24995043873786926,-0.07753065228462219,1.2878940105438232,-0.5463830828666687,0.25442758202552795,-0.00822365377098322,-0.7852510903262486,2.2744793868848987,-0.202455436859614,-1.2734447323211997,7.15962086461734,-3.2277086252944023,36459,34956,32017,35953
2.3372099999999993,0.24686786532402039,-0.07555177807807922,1.2879068851470947,-0.54056316614151,0.2398812174797058,-0.008555837906897068,-0.7991748288744827,2.2853506767707112,-0.19180154414253606,-1.334900538289423,6.9824277171118085,-2.5058077808309522,36143,34679,32238,36291
2.3382829999999957,0.24686786532402039,-0.07555177807807922,1.2879068851470947,-0.54056316614151,0.2398812174797058,-0.008555837906897068,-0.7833400059280078,2.313520263201024,-0.2034041713531979,-1.334900538289423,6.9824277171118085,-2.5058077808309522,36143,34679,32238,36291
2.341242999999995,0.24686786532402039,-0.07555177807807922,1.2879068851470947,-0.54056316614151,0.2398812174797058,-0.008555837906897068,-0.7841141202778666,2.318086785522183,-0.20460930168072922,-1.334900538289423,6.9824277171118085,-2.5058077808309522,36249,35047,31989,36015
2.3423199999999995,0.24686786532402039,-0.07555177807807922,1.2879068851470947,-0.54056316614151,0.2398812174797058,-0.008555837906897068,-0.8175512396072747,2.3207142602536552,-0.18369384980941247,-1.334900538289423,6.9824277171118085,-2.5058077808309522,36249,35047,31989,36015
2.3450970000000018,0.23996424674987793,-0.07190006226301193,1.2878614664077759,-0.5489768981933594,0.23157256841659546,-0.009860857389867306,-0.849058765568866,2.3251923656266236,-0.17496763631311796,-1.3965381735276388,6.746360197718637,-1.8741980541507572,35882,34994,32433,36195
2.3461919999999954,0.23996424674987793,-0.07190006226301193,1.2878614664077759,-0.5489768981933594,0.23157256841659546,-0.009860857389867306,-0.867960218510567,2.3466755535080748,-0.1966392927759627,-1.3965381735276388,6.746360197718637,-1.8741980541507572,35882,34994,32433,36195
2.3490369999999965,0.23996424674987793,-0.07190006226301193,1.2878614664077759,-0.5489768981933594,0.23157256841659546,-0.009860857389867306,-0.859303746545319,2.35394092327792,-0.22133119029679588,-1.3965381735276388,6.746360197718637,-1.8741980541507572,35914,35156,32249,35969
2.350457999999999,0.23996424674987793,-0.07190006226301193,1.2878614664077759,-0.5489768981933594,0.23157256841659546,-0.009860857389867306,-0.8413444534182607,2.331259312905933,-0.22786176063237454,-1.3965381735276388,6.746360197718637,-1.8741980541507572,35914,35156,32249,35969
2.353,0.23996424674987793,-0.07190006226301193,1.2878614664077759,-0.5489768981933594,0.23157256841659546,-0.009860857389867306,-0.8467927483763448,2.2996808802803184,-0.21922719316709238,-1.3965381735276388,6.746360197718637,-1.8741980541507572,36203,35505,31632,35511
2.3541159999999945,0.23996424674987793,-0.07190006226301193,1.2878614664077759,-0.5489768981933594,0.23157256841659546,-0.009860857389867306,-0.8735161051766903,2.281696819755122,-0.21252769519461862,-1.3965381735276388,6.746360197718637,-1.8741980541507572,36203,35505,31632,35511
2.3570009999999963,0.23686759173870087,-0.07036150991916656,1.2878822088241577,-0.5408205986022949,0.21685709059238434,-0.01153621543198824,-0.8992781939815718,2.2780994217546433,-0.20019877402042172,-1.4642169072932667,6.5349182861987565,-1.1341437156624115,36016,35226,31895,35841
2.3581159999999945,0.23686759173870087,-0.07036150991916656,1.2878822088241577,-0.5408205986022949,0.21685709059238434,-0.01153621543198824,-0.9422820537368172,2.2567933340856823,-0.185003542499243,-1.4642169072932667,6.5349182861987565,-1.1341437156624115,36016,35226,31895,35841
2.360949999999997,0.23686759173870087,-0.07036150991916656,1.2878822088241577,-0.5408205986022949,0.21685709059238434,-0.01153621543198824,-0.9749433276616579,2.2370803493808067,-0.18397135119499872,-1.4642169072932667,6.5349182861987565,-1.1341437156624115,35342,35449,32530,35740
2.362045999999995,0.23686759173870087,-0.07036150991916656,1.2878822088241577,-0.5408205986022949,0.21685709059238434,-0.01153621543198824,-1.0033273651387498,2.2086990416438326,-0.1941032476936643,-1.4642169072932667,6.5349182861987565,-1.1341437156624115,35342,35449,32530,35740
2.3649649999999967,0.23543189465999603,-0.06917958706617355,1.2879408597946167,-0.5448566675186157,0.22011463344097137,-0.01135441567748785,-1.0272540698993757,2.1970506413519346,-0.21617116588195603,-1.461335692685942,6.510569929895218,-1.1668891086917081,34875,35334,33080,35815
2.3660309999999956,0.22997355461120605,-0.06703285127878189,1.2878135442733765,-0.5468704104423523,0.20920929312705994,-0.0140343913808465,-1.0561513650975531,2.1912299033154032,-0.24804977005193615,-1.5219130294556058,6.260813764391194,-0.513873860617363,34875,35334,33080,35815
2.3688299999999947,0.22997355461120605,-0.06703285127878189,1.2878135442733765,-0.5468704104423523,0.20920929312705994,-0.0140343913808465,-1.0943033448208375,2.212771148108618,-0.266410884253217,-1.5219130294556058,6.260813764391194,-0.513873860617363,34638,34762,33186,36449
2.370169999999998,0.22997355461120605,-0.06703285127878189,1.2878135442733765,-0.5468704104423523,0.20920929312705994,-0.0140343913808465,-1.1415954265633284,2.2461718487101194,-0.25732521058878904,-1.5219130294556058,6.260813764391194,-0.513873860617363,34638,34762,33186,36449
2.372792999999998,0.22997355461120605,-0.06703285127878189,1.2878135442733765,-0.5468704104423523,0.20920929312705994,-0.0140343913808465,-1.1681506047408354,2.2517546333032525,-0.2301039092436259,-1.5219130294556058,6.260813764391194,-0.513873860617363,34813,34480,32774,36846
2.3739029999999985,0.22997355461120605,-0.06703285127878189,1.2878135442733765,-0.5468704104423523,0.20920929312705994,-0.0140343913808465,-1.1979416568008434,2.204386052258449,-0.19975169585242467,-1.5219130294556058,6.260813764391194,-0.513873860617363,34813,34480,32774,36846
2.376795999999995,0.22741784155368805,-0.06552666425704956,1.2878403663635254,-0.5340105295181274,0.1962210237979889,-0.015511451289057732,-1.2433295117849004,2.1578659543369447,-0.18662365990363589,-1.5972608557095251,5.977540533191856,0.2081390196422862,34831,34273,33023,37152
2.3779150000000007,0.22741784155368805,-0.06552666425704956,1.2878403663635254,-0.5340105295181274,0.1962210237979889,-0.015511451289057732,-1.2811183029145252,2.164097085497458,-0.17920382679056612,-1.5972608557095251,5.977540533191856,0.2081390196422862,34831,34273,33023,37152
2.380756999999998,0.22741784155368805,-0.06552666425704956,1.2878403663635254,-0.5340105295181274,0.1962210237979889,-0.015511451289057732,-1.2976714469860218,2.19201593531114,-0.17836105281885373,-1.5972608557095251,5.977540533191856,0.2081390196422862,34880,34188,32913,37049
2.3818629999999974,0.22741784155368805,-0.06552666425704956,1.2878403663635254,-0.5340105295181274,0.1962210237979889,-0.015511451289057732,-1.3107559568957445,2.199093951698298,-0.19681544423731462,-1.5972608557095251,5.977540533191856,0.2081390196422862,34880,34188,32913,37049
2.384678,0.22083336114883423,-0.062315285205841064,1.2877565622329712,-0.5372371077537537,0.18964698910713196,-0.01726256124675274,-1.3401206368652308,2.2028669851726677,-0.21586583446297844,-1.6466139173693193,5.609194305815406,0.8161254882431663,35000,34266,32967,37407
2.385788999999997,0.22083336114883423,-0.062315285205841064,1.2877565622329712,-0.5372371077537537,0.18964698910713196,-0.01726256124675274,-1.3708655000696504,2.2059968652437836,-0.21653879862568465,-1.6466139173693193,5.609194305815406,0.8161254882431663,35000,34266,32967,37407
2.3886259999999964,0.22083336114883423,-0.062315285205841064,1.2877565622329712,-0.5372371077537537,0.18964698910713196,-0.01726256124675274,-1.3853949080287957,2.211548224536054,-0.2023987115283953,-1.6466139173693193,5.609194305815406,0.8161254882431663,35216,34355,33230,37462
2.3899589999999953,0.22083336114883423,-0.062315285205841064,1.2877565622329712,-0.5372371077537537,0.18964698910713196,-0.01726256124675274,-1.3942975892368217,2.2206129590964108,-0.18544103328731576,-1.6466139173693193,5.609194305815406,0.8161254882431663,35216,34355,33230,37462
2.3926789999999967,0.22083336114883423,-0.062315285205841064,1.2877565622329712,-0.5372371077537537,0.18964698910713196,-0.01726256124675274,-1.4041480894768068,2.20393491276979,-0.1776537338780855,-1.6466139173693193,5.609194305815406,0.8161254882431663,35464,34579,32997,37260
2.3938139999999986,0.22083336114883423,-0.062315285205841064,1.2877565622329712,-0.5372371077537537,0.18964698910713196,-0.01726256124675274,-1.4204266616399162,2.169908102996011,-0.18277760588112751,-1.6466139173693193,5.609194305815406,0.8161254882431663,35464,34579,32997,37260
2.3965819999999947,0.21787036955356598,-0.06074850633740425,1.2878004312515259,-0.5246970653533936,0.17894653975963593,-0.018444383516907692,-1.4298598445370858,2.125824264839711,-0.19790827239062864,-1.696867753471068,5.237658002108546,1.5236996268508685,35295,34233,33337,37623
2.3976519999999946,0.21787036955356598,-0.06074850633740425,1.2878004312515259,-0.5246970653533936,0.17894653975963593,-0.018444383516907692,-1.4222734306978315,2.0804374751200903,-0.19810935769768642,-1.696867753471068,5.237658002108546,1.5236996268508685,35295,34233,33337,37623
2.400534999999996,0.21787036955356598,-0.06074850633740425,1.2878004312515259,-0.5246970653533936,0.17894653975963593,-0.018444383516907692,-1.4062182977501798,2.0718288068964092,-0.18936192213645536,-1.696867753471068,5.237658002108546,1.5236996268508685,34925,34860,33563,37076
2.401665000000001,0.21787036955356598,-0.06074850633740425,1.2878004312515259,-0.5246970653533936,0.17894653975963593,-0.018444383516907692,-1.3986699671145137,2.1147003741245047,-0.1896383915471192,-1.696867753471068,5.237658002108546,1.5236996268508685,34925,34860,33563,37076
2.404468000000001,0.21643297374248505,-0.059873174875974655,1.2878998517990112,-0.5287620425224304,0.18137270212173462,-0.018124103546142578,-1.4059659632368948,2.1006463404199383,-0.18121301538546278,-1.692492455330476,5.21827448817339,1.490022373918674,34795,34781,33406,36797
2.4055869999999997,0.21063174307346344,-0.057931073009967804,1.2876873016357422,-0.5260619521141052,0.17170138657093048,-0.020490719005465508,-1.4125638116795116,2.0570398738890354,-0.1693589191888702,-1.7386199655306758,4.792779598629477,2.1722489732482955,34795,34781,33406,36797
2.4084130000000004,0.21063174307346344,-0.057931073009967804,1.2876873016357422,-0.5260619521141052,0.17170138657093048,-0.020490719005465508,-1.4181817499990337,2.0456774970982123,-0.17661646592301325,-1.7386199655306758,4.792779598629477,2.1722489732482955,34713,34499,33389,37081
2.4097920000000013,0.21063174307346344,-0.057931073009967804,1.2876873016357422,-0.5260619521141052,0.17170138657093048,-0.020490719005465508,-1.3919932891036306,2.0805987295240946,-0.18531521557056632,-1.7386199655306758,4.792779598629477,2.1722489732482955,34713,34499,33389,37081
2.4123739999999962,0.21063174307346344,-0.057931073009967804,1.2876873016357422,-0.5260619521141052,0.17170138657093048,-0.020490719005465508,-1.3627314071522214,2.119082339382121,-0.18111815691638553,-1.7386199655306758,4.792779598629477,2.1722489732482955,35439,34087,32494,37584
2.4134789999999993,0.21063174307346344,-0.057931073009967804,1.2876873016357422,-0.5260619521141052,0.17170138657093048,-0.020490719005465508,-1.3490908292068902,2.1275803532625095,-0.17929469051800825,-1.7386199655306758,4.792779598629477,2.1722489732482955,35439,34087,32494,37584
2.4163929999999962,0.20452405512332916,-0.05559350922703743,1.2876245975494385,-0.523531973361969,0.1644984632730484,-0.020865509286522865,-1.3507333338091965,2.1050737125741406,-0.1764853718183541,-1.77278164002588,4.360315819874152,2.8264833077494544,36062,33882,32128,37980
2.4174649999999964,0.20452405512332916,-0.05559350922703743,1.2876245975494385,-0.523531973361969,0.1644984632730484,-0.020865509286522865,-1.3448066019612797,2.091257099680755,-0.16352746192895093,-1.77278164002588,4.360315819874152,2.8264833077494544,36062,33882,32128,37980
2.4203269999999977,0.20452405512332916,-0.05559350922703743,1.2876245975494385,-0.523531973361969,0.1644984632730484,-0.020865509286522865,-1.331036194912807,2.0736253753677767,-0.14664055719384025,-1.77278164002588,4.360315819874152,2.8264833077494544,36177,34080,32185,37699
2.4213960000000005,0.20452405512332916,-0.05559350922703743,1.2876245975494385,-0.523531973361969,0.1644984632730484,-0.020865509286522865,-1.3158218219212932,2.0249314722064953,-0.13213782245748779,-1.77278164002588,4.360315819874152,2.8264833077494544,36177,34080,32185,37699
2.424256000000001,0.20528073608875275,-0.05477140098810196,1.2878178358078003,-0.5210568904876709,0.16773027181625366,-0.02008688636124134,-1.2974851588677707,1.9933794048756723,-0.12981956569570902,-1.768362720368905,4.33606195459245,2.8340845762261226,35975,34998,32703,37056
2.4253439999999973,0.20009411871433258,-0.053130682557821274,1.2876089811325073,-0.5163037180900574,0.16039077937602997,-0.021693076938390732,-1.264879944483876,1.9900448608747843,-0.15027956708635176,-1.791871435400554,3.972320094483187,3.4377070569214143,35975,34998,32703,37056
2.4281990000000007,0.20009411871433258,-0.053130682557821274,1.2876089811325073,-0.5163037180900574,0.16039077937602997,-0.021693076938390732,-1.2373528456665446,1.995926984774442,-0.17679090297441344,-1.791871435400554,3.972320094483187,3.4377070569214143,35936,34831,32864,37184
2.4295869999999997,0.20009411871433258,-0.053130682557821274,1.2876089811325073,-0.5163037180900574,0.16039077937602997,-0.021693076938390732,-1.2269103247162347,1.9565028795774542,-0.18799750148622368,-1.791871435400554,3.972320094483187,3.4377070569214143,35936,34831,32864,37184
2.432167000000001,0.20009411871433258,-0.053130682557821274,1.2876089811325073,-0.5163037180900574,0.16039077937602997,-0.021693076938390732,-1.2245309234403035,1.8941444300210308,-0.1709716296764813,-1.791871435400554,3.972320094483187,3.4377070569214143,35375,35594,33374,36564
2.433288999999997,0.20009411871433258,-0.053130682557821274,1.2876089811325073,-0.5163037180900574,0.16039077937602997,-0.021693076938390732,-1.2162556829851003,1.8647130378662382,-0.16148110559209086,-1.791871435400554,3.972320094483187,3.4377070569214143,35375,35594,33374,36564
2.436165000000001,0.1954367607831955,-0.050951868295669556,1.2870475053787231,-0.5091314911842346,0.15615029633045197,-0.025188712403178215,-1.204938713090863,1.8704795805745866,-0.17420668796589825,-1.8132042668816903,3.615496711768459,4.005306639816518,35228,35018,33318,37236
2.4372679999999964,0.1954367607831955,-0.050951868295669556,1.2870475053787231,-0.5091314911842346,0.15615029633045197,-0.025188712403178215,-1.217909106547876,1.8367826033018142,-0.19133221193468003,-1.8132042668816903,3.615496711768459,4.005306639816518,35228,35018,33318,37236
2.4401080000000004,0.1954367607831955,-0.050951868295669556,1.2870475053787231,-0.5091314911842346,0.15615029633045197,-0.025188712403178215,-1.2323382464919799,1.7884369084530607,-0.20725581801399545,-1.8132042668816903,3.615496711768459,4.005306639816518,34856,35001,33370,36840
2.441176999999996,0.1954367607831955,-0.050951868295669556,1.2870475053787231,-0.5091314911842346,0.15615029633045197,-0.025188712403178215,-1.2089690079265345,1.738659897676444,-0.21502204516110046,-1.8132042668816903,3.615496711768459,4.005306639816518,34856,35001,33370,36840
2.4440769999999974,0.1957230567932129,-0.050460606813430786,1.2870216369628906,-0.5083997845649719,0.15818871557712555,-0.025434011593461037,-1.1662780030203463,1.7000069107730886,-0.20587074122055887,-1.8087876443789253,3.5991542349797183,4.001840875098251,34766,35104,33174,36716
2.445150999999998,0.19067318737506866,-0.04890934377908707,1.2867636680603027,-0.5015980005264282,0.15204833447933197,-0.026183957234025,-1.1578493644863546,1.6871941764526084,-0.18732996351423853,-1.8412604037868368,3.2670298429635447,4.527848398047334,34766,35104,33174,36716
2.447985999999997,0.19067318737506866,-0.04890934377908707,1.2867636680603027,-0.5015980005264282,0.15204833447933197,-0.026183957234025,-1.1493493532351486,1.7153825381686065,-0.1842586230528342,-1.8412604037868368,3.2670298429635447,4.527848398047334,34813,34600,33270,37080
2.4493269999999976,0.19067318737506866,-0.04890934377908707,1.2867636680603027,-0.5015980005264282,0.15204833447933197,-0.026183957234025,-1.1217227853511027,1.7440514673033096,-0.17880075735958262,-1.8412604037868368,3.2670298429635447,4.527848398047334,34813,34600,33270,37080
2.4519490000000004,0.19067318737506866,-0.04890934377908707,1.2867636680603027,-0.5015980005264282,0.15204833447933197,-0.026183957234025,-1.084566894454535,1.753729527862712,-0.17118892697667495,-1.8412604037868368,3.2670298429635447,4.527848398047334,35723,34736,32430,37296
2.453072,0.19067318737506866,-0.04890934377908707,1.2867636680603027,-0.5015980005264282,0.15204833447933197,-0.026183957234025,-1.0666739140386197,1.7126135164251965,-0.16187899850370552,-1.8412604037868368,3.2670298429635447,4.527848398047334,35723,34736,32430,37296
2.455953999999998,0.18639801442623138,-0.04692891240119934,1.2866315841674805,-0.49152690172195435,0.1483439803123474,-0.02513587661087513,-1.0614229593173106,1.643897835030645,-0.13813386307277392,-1.8625737916894223,2.9460171314349823,5.036163237723421,36014,34831,32867,37556
2.457089,0.18639801442623138,-0.04692891240119934,1.2866315841674805,-0.49152690172195435,0.1483439803123474,-0.02513587661087513,-1.0437260541366522,1.6172920567924265,-0.11121971574745936,-1.8625737916894223,2.9460171314349823,5.036163237723421,36014,34831,32867,37556
2.459907999999996,0.18639801442623138,-0.04692891240119934,1.2866315841674805,-0.49152690172195435,0.1483439803123474,-0.02513587661087513,-1.0345103183424875,1.6178406679769828,-0.10061242834945781,-1.8625737916894223,2.9460171314349823,5.036163237723421,36146,35154,32901,37319
2.4610139999999956,0.18639801442623138,-0.04692891240119934,1.2866315841674805,-0.49152690172195435,0.1483439803123474,-0.02513587661087513,-1.0313617961437413,1.6002480921320283,-0.10477375903313954,-1.8625737916894223,2.9460171314349823,5.036163237723421,36146,35154,32901,37319
2.4638399999999967,0.1872188150882721,-0.046449799090623856,1.2868221998214722,-0.48873019218444824,0.15030644834041595,-0.024236245080828667,-1.0347384180898527,1.5855426492248288,-0.12061708745034587,-1.8576332302602006,2.9297867161495614,5.0462310767004235,35968,35441,33388,37082
2.464939999999995,0.1823752522468567,-0.044972050935029984,1.2865840196609497,-0.47998836636543274,0.14524175226688385,-0.023453086614608765,-1.0386409477722276,1.5734104857209184,-0.12866431970434627,-1.8635117836780113,2.6455774939288887,5.518478208261627,35968,35441,33388,37082
2.4678629999999977,0.1823752522468567,-0.044972050935029984,1.2865840196609497,-0.47998836636543274,0.14524175226688385,-0.023453086614608765,-1.0530951214305782,1.556305401513503,-0.12767418137819003,-1.8635117836780113,2.6455774939288887,5.518478208261627,35528,34848,34021,37721
2.469273000000001,0.1823752522468567,-0.044972050935029984,1.2865840196609497,-0.47998836636543274,0.14524175226688385,-0.023453086614608765,-1.0551984194804955,1.538740389385831,-0.1293126163374556,-1.8635117836780113,2.6455774939288887,5.518478208261627,35528,34848,34021,37721
2.4717390000000012,0.1823752522468567,-0.044972050935029984,1.2865840196609497,-0.47998836636543274,0.14524175226688385,-0.023453086614608765,-1.0491023771662769,1.516701133468771,-0.13625073354360048,-1.8635117836780113,2.6455774939288887,5.518478208261627,35116,34581,34123,37722
2.472814999999995,0.1823752522468567,-0.044972050935029984,1.2865840196609497,-0.47998836636543274,0.14524175226688385,-0.023453086614608765,-1.0466737739892065,1.4787992911508723,-0.13332181394386655,-1.8635117836780113,2.6455774939288887,5.518478208261627,35116,34581,34123,37722
2.4757449999999954,0.17848485708236694,-0.043019849807024,1.2865773439407349,-0.4675675928592682,0.1427985578775406,-0.022097760811448097,-1.0438491587580412,1.4459759638737002,-0.1105112150289574,-1.8676650753795208,2.3411810378955114,5.981207424351767,35082,34132,33953,38127
2.476815999999999,0.17848485708236694,-0.043019849807024,1.2865773439407349,-0.4675675928592682,0.1427985578775406,-0.022097760811448097,-1.0365015638895398,1.492276617321382,-0.09313244940764429,-1.8676650753795208,2.3411810378955114,5.981207424351767,35082,34132,33953,38127
2.479689999999995,0.17848485708236694,-0.043019849807024,1.2865773439407349,-0.4675675928592682,0.1427985578775406,-0.022097760811448097,-1.0221563135197733,1.5403160486447762,-0.09166556363447183,-1.8676650753795208,2.3411810378955114,5.981207424351767,35579,33425,33116,38257
2.480834999999999,0.17848485708236694,-0.043019849807024,1.2865773439407349,-0.4675675928592682,0.1427985578775406,-0.022097760811448097,-1.0237125982817885,1.5397840822170328,-0.0869344912474597,-1.8676650753795208,2.3411810378955114,5.981207424351767,35579,33425,33116,38257
2.4836270000000003,0.17926159501075745,-0.04300730675458908,1.2862770557403564,-0.4648799002170563,0.14308574795722961,-0.023669501766562462,-1.0429161202701318,1.5190488431277305,-0.08273546851197494,-1.8647276808942224,2.3355437344147423,5.991301046704665,36078,33547,32837,38330
2.4847409999999943,0.17466452717781067,-0.04159653186798096,1.286042332649231,-0.45454201102256775,0.13906724750995636,-0.023343682289123535,-1.0438422345392069,1.4863737207652212,-0.09331319482187661,-1.8617672909484595,2.0521717222967766,6.43144271511329,36078,33547,32837,38330
2.487564999999995,0.17466452717781067,-0.04159653186798096,1.286042332649231,-0.45454201102256775,0.13906724750995636,-0.023343682289123535,-1.0369667515529493,1.4333789456015165,-0.09485570604762891,-1.8617672909484595,2.0521717222967766,6.43144271511329,36381,33363,33355,38988
2.488943999999996,0.17466452717781067,-0.04159653186798096,1.286042332649231,-0.45454201102256775,0.13906724750995636,-0.023343682289123535,-1.004776723982998,1.410101852409788,-0.08857891831917797,-1.8617672909484595,2.0521717222967766,6.43144271511329,36381,33363,33355,38988
2.4915319999999994,0.17466452717781067,-0.04159653186798096,1.286042332649231,-0.45454201102256775,0.13906724750995636,-0.023343682289123535,-0.9460481629923527,1.421702848434282,-0.07913777090587328,-1.8617672909484595,2.0521717222967766,6.43144271511329,36763,34046,33410,38726
2.492631000000001,0.17466452717781067,-0.04159653186798096,1.286042332649231,-0.45454201102256775,0.13906724750995636,-0.023343682289123535,-0.9078593650669979,1.4253555070273802,-0.06280262737554576,-1.8617672909484595,2.0521717222967766,6.43144271511329,36763,34046,33410,38726
2.4956229999999997,0.1708817332983017,-0.03990044444799423,1.2857885360717773,-0.4410935938358307,0.13695310056209564,-0.02285468764603138,-0.881762383755039,1.4090131521561635,-0.060230080341556476,-1.8493387647570776,1.764064670013916,6.861930460026706,37128,34255,33470,38778
2.496758999999998,0.1708817332983017,-0.03990044444799423,1.2857885360717773,-0.4410935938358307,0.13695310056209564,-0.02285468764603138,-0.8552432248312751,1.3847596109507574,-0.07019908708886088,-1.8493387647570776,1.764064670013916,6.861930460026706,37128,34255,33470,38778
2.4994789999999996,0.1708817332983017,-0.03990044444799423,1.2857885360717773,-0.4410935938358307,0.13695310056209564,-0.02285468764603138,-0.8450445828577895,1.3394552460668745,-0.07926420447862478,-1.8493387647570776,1.764064670013916,6.861930460026706,36946,34592,33561,38269


==> figure_data/flip_500_3_4.csv <==
time,x,y,z,vx,vy,vz,gyro_x,gyro_y,gyro_z,yaw,roll,pitch,pwm_m1,pwm_m2,pwm_m3,pwm_m4
0.0,0.06191308796405792,0.04608015716075897,1.2956801652908325,-0.1551334708929062,0.010840493254363537,-0.017514115199446678,0.03290197583370811,0.35168663393809924,0.011149167859021609,1.4238046682923398,0.6278165930611381,2.44142472582284,36366,34291,36668,34704
0.002956000000005588,0.06191308796405792,0.04608015716075897,1.2956801652908325,-0.1551334708929062,0.010840493254363537,-0.017514115199446678,0.027837923006057398,0.35519075472139827,0.017462114241054184,1.4238046682923398,0.6278165930611381,2.44142472582284,36211,33886,36476,34975
0.004027000000001862,0.06191308796405792,0.04608015716075897,1.2956801652908325,-0.1551334708929062,0.010840493254363537,-0.017514115199446678,0.014517735823430187,0.3307037541569331,0.03091350579985443,1.4238046682923398,0.6278165930611381,2.44142472582284,36211,33886,36476,34975
0.006894000000000232,0.062469035387039185,0.046553220599889755,1.2958463430404663,-0.15332776308059692,0.012643791735172272,-0.01665964163839817,-0.01879720058799754,0.28677564434537584,0.03770978263022276,1.4246684655813986,0.6173817144059257,2.4451204606923835,36227,33531,36294,35293
0.00797400000000198,0.060957055538892746,0.04667428508400917,1.2956879138946533,-0.14906582236289978,0.011569436639547348,-0.015028959140181541,-0.03360075809482588,0.2777484936459024,0.03706679567453675,1.4309452836252858,0.623021788024226,2.545437845381643,36227,33531,36294,35293
0.010789000000004307,0.060957055538892746,0.04667428508400917,1.2956879138946533,-0.14906582236289978,0.011569436639547348,-0.015028959140181541,-0.02083749407218848,0.29320115297595084,0.043988696726356566,1.4309452836252858,0.623021788024226,2.545437845381643,36574,33146,35879,35432
0.054336000000010244,0.0582011453807354,0.04855445399880409,1.2949517965316772,-0.12174952775239944,0.01257855910807848,-0.008440591394901276,0.1466630609050514,0.09025408825672984,0.03804008118441984,1.4795162902657957,0.6263446739622679,2.8543588714967214,37439,33847,35388,34875
0.055671000000002094,0.0582011453807354,0.04855445399880409,1.2949517965316772,-0.12174952775239944,0.01257855910807848,-0.008440591394901276,0.1296886713281316,0.09916303621569582,0.0392274931683237,1.4795162902657957,0.6263446739622679,2.8543588714967214,37439,33847,35388,34875
0.05828600000000733,0.057008448988199234,0.0486748032271862,1.2948741912841797,-0.11678889393806458,0.01149088516831398,-0.007075917441397905,0.1174731841716153,0.11800613264001059,0.023890804100775122,1.4861447324497632,0.6638513971327296,2.88896782916928,37385,33636,35475,35262
0.05935900000001129,0.057008448988199234,0.0486748032271862,1.2948741912841797,-0.11678889393806458,0.01149088516831398,-0.007075917441397905,0.10750289161684708,0.11871589836003033,0.011368598808979228,1.4861447324497632,0.6638513971327296,2.88896782916928,37385,33636,35475,35262
0.06231500000000233,0.057008448988199234,0.0486748032271862,1.2948741912841797,-0.11678889393806458,0.01149088516831398,-0.007075917441397905,0.10715221155793249,0.10697852352058888,0.008563274330811547,1.4861447324497632,0.6638513971327296,2.88896782916928,37592,33405,35317,35620
0.06339100000000326,0.057008448988199234,0.0486748032271862,1.2948741912841797,-0.11678889393806458,0.01149088516831398,-0.007075917441397905,0.11527892252571495,0.06691445655246564,0.010501397616346468,1.4861447324497632,0.6638513971327296,2.88896782916928,37592,33405,35317,35620
0.06624800000000687,0.057515326887369156,0.04884172976016998,1.2949397563934326,-0.11517257988452911,0.012095065787434578,-0.006727044936269522,0.11605996941678634,0.004611734682149469,0.026569249238797894,1.4861447324497632,0.6638513971327296,2.88896782916928,37494,33423,35410,35514
0.06731900000000314,0.05638859421014786,0.048956941813230515,1.2948771715164185,-0.11017346382141113,0.010947209782898426,-0.005785106681287289,0.08831378398790377,-0.030786780943858692,0.04248639507187526,1.4889210824110644,0.6955502163928485,2.9179297530366637,37494,33423,35410,35514
0.07016100000000733,0.05638859421014786,0.048956941813230515,1.2948771715164185,-0.11017346382141113,0.010947209782898426,-0.005785106681287289,0.06416793435907772,-0.01885960386188406,0.046482293517592616,1.4889210824110644,0.6955502163928485,2.9179297530366637,37043,33286,35736,35506
0.07127400000000489,0.05638859421014786,0.048956941813230515,1.2948771715164185,-0.11017346382141113,0.010947209782898426,-0.005785106681287289,0.06118033783038878,-0.018803997890561044,0.0401281742489885,1.4889210824110644,0.6955502163928485,2.9179297530366637,37043,33286,35736,35506
0.07412200000000303,0.05669965222477913,0.04949336498975754,1.2949410676956177,-0.10933703184127808,0.012990648858249187,-0.005453299731016159,0.05670375961385813,-0.05561434779687999,0.03556984947056003,1.4894883677431314,0.6838544967730809,2.915398480455474,36835,33423,35856,35284
0.07545900000000257,0.05669965222477913,0.04949336498975754,1.2949410676956177,-0.10933703184127808,0.012990648858249187,-0.005453299731016159,0.04776047768277615,-0.10423455213618256,0.022869417324297085,1.4894883677431314,0.6838544967730809,2.915398480455474,36835,33423,35856,35284
0.07808400000000257,0.0556316003203392,0.04961733892560005,1.2948931455612183,-0.1042737364768982,0.011804359033703804,-0.004136714618653059,0.054283037729138575,-0.14941357367888525,0.017734422462514787,1.499057251177227,0.7045629719057628,2.905507786176546,36516,33608,36182,35001
0.0791530000000057,0.0556316003203392,0.04961733892560005,1.2948931455612183,-0.1042737364768982,0.011804359033703804,-0.004136714618653059,0.05275637647306145,-0.18842011186170565,0.01928330238834266,1.499057251177227,0.7045629719057628,2.905507786176546,36516,33608,36182,35001
0.08210100000000967,0.0556316003203392,0.04961733892560005,1.2948931455612183,-0.1042737364768982,0.011804359033703804,-0.004136714618653059,0.05371101569412477,-0.21129713167867706,0.0179875351181808,1.499057251177227,0.7045629719057628,2.905507786176546,36390,33849,36236,34910
0.08316500000000815,0.0556316003203392,0.04961733892560005,1.2948931455612183,-0.1042737364768982,0.011804359033703804,-0.004136714618653059,0.05919882530488293,-0.24344082024566094,0.029000865116851557,1.499057251177227,0.7045629719057628,2.905507786176546,36390,33849,36236,34910
0.086041000000012,0.05633256584405899,0.04981367662549019,1.294948935508728,-0.10188781470060349,0.012505513615906239,-0.0038206339813768864,0.02661056360580235,-0.29771863984353863,0.038181128853653164,1.499176194720842,0.7014874285550207,2.9130123811801263,36157,34100,36514,34672
0.0871140000000014,0.05533912777900696,0.049932610243558884,1.2949200868606567,-0.09680193662643433,0.011281268671154976,-0.001940396148711443,-0.0177893896912951,-0.3518343062205442,0.033090019973802925,1.504592299696134,0.7183885670388236,2.8566453760152544,36157,34100,36514,34672
0.08994700000000011,0.05533912777900696,0.049932610243558884,1.2949200868606567,-0.09680193662643433,0.011281268671154976,-0.001940396148711443,-0.02313601847476543,-0.3801117173854919,0.016567000831543333,1.504592299696134,0.7183885670388236,2.8566453760152544,35735,34172,37027,34605
0.09106500000000232,0.05533912777900696,0.049932610243558884,1.2949200868606567,-0.09680193662643433,0.011281268671154976,-0.001940396148711443,0.01644774114897822,-0.3851327081466728,0.008061120743114896,1.504592299696134,0.7183885670388236,2.8566453760152544,35735,34172,37027,34605
0.09390600000000268,0.05567551031708717,0.049966588616371155,1.2949618101119995,-0.09588070213794708,0.011340877041220665,-0.0017026629066094756,0.051476636023115904,-0.3654076060588374,0.015999129582759772,1.504592299696134,0.7183885670388236,2.8566453760152544,35970,33936,36612,34685
0.09524199999999837,0.05567551031708717,0.049966588616371155,1.2949618101119995,-0.09588070213794708,0.011340877041220665,-0.0017026629066094756,0.050580702859332013,-0.3312545957389023,0.016399841700059623,1.504592299696134,0.7183885670388236,2.8566453760152544,35970,33936,36612,34685
0.0978700000000099,0.054741643369197845,0.05007373169064522,1.2949540615081787,-0.09089630097150803,0.010087763890624046,0.00015530882228631526,0.04446401688547607,-0.31787820337370687,0.009915267069339052,1.5102629071262812,0.7253701757771387,2.7546952873753257,36490,33434,35847,35071
0.09894100000000618,0.054741643369197845,0.05007373169064522,1.2949540615081787,-0.09089630097150803,0.010087763890624046,0.00015530882228631526,0.04380304110886442,-0.3264665649940761,0.013543058395758617,1.5102629071262812,0.7253701757771387,2.7546952873753257,36490,33434,35847,35071
0.1018920000000071,0.054741643369197845,0.05007373169064522,1.2949540615081787,-0.09089630097150803,0.010087763890624046,0.00015530882228631526,0.05448144323034948,-0.3399017466403351,0.0231875984955343,1.5102629071262812,0.7253701757771387,2.7546952873753257,37121,33421,35414,35319
0.10296300000000337,0.054741643369197845,0.05007373169064522,1.2949540615081787,-0.09089630097150803,0.010087763890624046,0.00015530882228631526,0.06956891243473168,-0.34941239423571246,0.023174638471760784,1.5102629071262812,0.7253701757771387,2.7546952873753257,37121,33421,35414,35319
0.10583299999999872,0.05538568273186684,0.05055008828639984,1.294978141784668,-0.08876144886016846,0.011903309263288975,0.0003033589164260775,0.07193084087719853,-0.36094954097307197,0.010807589361191824,1.5105952129553815,0.7150799486571628,2.7600185575428404,37301,33499,35346,35246
0.10690499999999883,0.054522182792425156,0.05066287890076637,1.2949907779693604,-0.08394212275743484,0.010654449462890625,0.002239384688436985,0.07220369005325555,-0.34369059263367724,-0.0021256973412869308,1.5146591348223721,0.733064827679723,2.664678135554807,37301,33499,35346,35246
0.10975,0.054522182792425156,0.05066287890076637,1.2949907779693604,-0.08394212275743484,0.010654449462890625,0.002239384688436985,0.0726205246981234,-0.34533882303232727,0.01252404349712643,1.5146591348223721,0.733064827679723,2.664678135554807,37391,33823,35471,35221
0.11085199999999895,0.054522182792425156,0.05066287890076637,1.2949907779693604,-0.08394212275743484,0.010654449462890625,0.002239384688436985,0.06144093646543144,-0.3797781231694458,0.025392329693470026,1.5146591348223721,0.733064827679723,2.664678135554807,37391,33823,35471,35221
0.11370400000001246,0.05476432666182518,0.05083581432700157,1.294995665550232,-0.08338986337184906,0.011268465779721737,0.0022838592994958162,0.06667981541567285,-0.4130538882263088,0.017144483387089095,1.5146591348223721,0.733064827679723,2.664678135554807,36822,34084,36256,35053
0.11504899999999907,0.05476432666182518,0.05083581432700157,1.294995665550232,-0.08338986337184906,0.011268465779721737,0.0022838592994958162,0.09574922988286412,-0.4068191617983243,0.007293637248251489,1.5146591348223721,0.733064827679723,2.664678135554807,36822,34084,36256,35053
0.11765100000001258,0.05395365133881569,0.05094211548566818,1.2950270175933838,-0.07874833792448044,0.009991006925702095,0.003983636386692524,0.10889719792793648,-0.4108964947167492,0.01941652078009007,1.5171443672153038,0.7558973404642709,2.5589897031167412,36584,34225,36270,34759
0.11872500000000583,0.05395365133881569,0.05094211548566818,1.2950270175933838,-0.07874833792448044,0.009991006925702095,0.003983636386692524,0.10346713730094101,-0.4343185304508053,0.0426133820827908,1.5171443672153038,0.7558973404642709,2.5589897031167412,36584,34225,36270,34759
0.12168700000000536,0.05395365133881569,0.05094211548566818,1.2950270175933838,-0.07874833792448044,0.009991006925702095,0.003983636386692524,0.10058475644125621,-0.43328815342505367,0.04829410858620078,1.5171443672153038,0.7558973404642709,2.5589897031167412,36505,34054,36050,34674
0.12275200000000769,0.05395365133881569,0.05094211548566818,1.2950270175933838,-0.07874833792448044,0.009991006925702095,0.003983636386692524,0.1120841944820559,-0.41559337877326746,0.05049668844931842,1.5171443672153038,0.7558973404642709,2.5589897031167412,36505,34054,36050,34674
0.12562300000000687,0.054488297551870346,0.05097125843167305,1.295013189315796,-0.0770677775144577,0.010037089698016644,0.003939448855817318,0.1402711746832386,-0.3761772297700361,0.056153263410592735,1.5171443672153038,0.7558973404642709,2.5589897031167412,36881,33647,35403,34786
0.12669000000000233,0.05373977869749069,0.05106508731842041,1.295057773590088,-0.07263851165771484,0.00872888695448637,0.004993916023522615,0.16431685616556405,-0.3270647775539352,0.06061328009409445,1.5259893445600725,0.7895584814882038,2.4397642933001387,36881,33647,35403,34786
0.12953100000000267,0.05373977869749069,0.05106508731842041,1.295057773590088,-0.07263851165771484,0.00872888695448637,0.004993916023522615,0.17890881512081258,-0.2697155176261123,0.05314880990444144,1.5259893445600725,0.7895584814882038,2.4397642933001387,37697,32895,34290,35140
0.13065200000000185,0.05373977869749069,0.05106508731842041,1.295057773590088,-0.07263851165771484,0.00872888695448637,0.004993916023522615,0.1706452759296489,-0.27265914286849047,0.04821668133869592,1.5259893445600725,0.7895584814882038,2.4397642933001387,37697,32895,34290,35140
0.13349300000000222,0.05386942997574806,0.05154576525092125,1.2950276136398315,-0.07257582992315292,0.0105483653023839,0.004837028216570616,0.13819079646345278,-0.346081079317646,0.05557437541339358,1.5263248154724658,0.7796380777941243,2.4312691080522146,38077,33047,34303,35317
0.1348280000000086,0.05386942997574806,0.05154576525092125,1.2950276136398315,-0.07257582992315292,0.0105483653023839,0.004837028216570616,0.1048246919889873,-0.38869701637060755,0.06427981625318546,1.5263248154724658,0.7796380777941243,2.4312691080522146,38077,33047,34303,35317
0.13744500000000698,0.05316462740302086,0.05164453387260437,1.295078992843628,-0.06838517636060715,0.00920551735907793,0.005449896678328514,0.11849011223386205,-0.3828947540141383,0.06592485501971662,1.5401688588990299,0.8271380138926685,2.341304231080425,37871,33304,35152,35633
0.1385170000000071,0.05316462740302086,0.05164453387260437,1.295078992843628,-0.06838517636060715,0.00920551735907793,0.005449896678328514,0.14944356753066226,-0.3570371243051502,0.0702801969888106,1.5401688588990299,0.8271380138926685,2.341304231080425,37871,33304,35152,35633
0.14147600000000965,0.05316462740302086,0.05164453387260437,1.295078992843628,-0.06838517636060715,0.00920551735907793,0.005449896678328514,0.16344768360954626,-0.32335303007415084,0.08062247489121405,1.5401688588990299,0.8271380138926685,2.341304231080425,38036,33585,35376,35613
0.14254700000000595,0.05316462740302086,0.05164453387260437,1.295078992843628,-0.06838517636060715,0.00920551735907793,0.005449896678328514,0.1618664150675549,-0.331142742973119,0.08383183367611172,1.5401688588990299,0.8271380138926685,2.341304231080425,38036,33585,35376,35613
0.14540800000001036,0.05359070003032684,0.05182682350277901,1.2950379848480225,-0.0671258196234703,0.009846284054219723,0.005260020028799772,0.13864732885331962,-0.378175000061759,0.09172891357890209,1.5401688588990299,0.8271380138926685,2.341304231080425,37741,33966,36140,35523
0.14647500000000582,0.052939727902412415,0.05191812291741371,1.2950961589813232,-0.06307048350572586,0.00841426383703947,0.006381578743457794,0.11020658268976596,-0.40120298782302427,0.09359196120898065,1.559713896301443,0.8704624556364845,2.2405523920455463,37741,33966,36140,35523
0.1493100000000122,0.052939727902412415,0.05191812291741371,1.2950961589813232,-0.06307048350572586,0.00841426383703947,0.006381578743457794,0.09205093968896311,-0.4147969604492793,0.08923683562172523,1.559713896301443,0.8704624556364845,2.2405523920455463,37211,33877,36457,35498
0.15043000000000756,0.052939727902412415,0.05191812291741371,1.2950961589813232,-0.06307048350572586,0.00841426383703947,0.006381578743457794,0.07371697308604425,-0.4631730153344596,0.08390722610209618,1.559713896301443,0.8704624556364845,2.2405523920455463,37211,33877,36457,35498
0.15328300000001036,0.05348154529929161,0.05195954442024231,1.2950464487075806,-0.061360977590084076,0.008502406068146229,0.006152130197733641,0.056766206580231286,-0.49933062029641095,0.07458587100357462,1.559713896301443,0.8704624556364845,2.2405523920455463,36915,33810,36395,35210
0.15463300000000163,0.05348154529929161,0.05195954442024231,1.2950464487075806,-0.061360977590084076,0.008502406068146229,0.006152130197733641,0.05675362314408066,-0.5213839909672481,0.0627010901977973,1.559713896301443,0.8704624556364845,2.2405523920455463,36915,33810,36395,35210
0.1572390000000014,0.05288730561733246,0.05203704908490181,1.2951124906539917,-0.057488564401865005,0.006999114062637091,0.007064459845423698,0.058336726770510654,-0.5378629660023859,0.05101519342998924,1.5830702416341487,0.8996319628982601,2.115607202698815,36865,34034,36655,35246
0.1583070000000007,0.05288730561733246,0.05203704908490181,1.2951124906539917,-0.057488564401865005,0.006999114062637091,0.007064459845423698,0.05684262265875975,-0.5625221399313247,0.05241980284554587,1.5830702416341487,0.8996319628982601,2.115607202698815,36865,34034,36655,35246
0.16126400000001012,0.05288730561733246,0.05203704908490181,1.2951124906539917,-0.057488564401865005,0.006999114062637091,0.007064459845423698,0.05420446199341363,-0.5716475945645357,0.06034450472226741,1.5830702416341487,0.8996319628982601,2.115607202698815,36536,33968,36792,35139
0.16234200000000418,0.05345632880926132,0.0525323711335659,1.295054316520691,-0.05564899742603302,0.008898792788386345,0.006783032324165106,0.04072874620312579,-0.5837214348405735,0.07743641044347616,1.584158070701397,0.8888180292899608,2.1191411014063966,36536,33968,36792,35139
0.16520900000000255,0.05345632880926132,0.0525323711335659,1.295054316520691,-0.05564899742603302,0.008898792788386345,0.006783032324165106,0.022593511754770274,-0.6094619520406254,0.08632788973016689,1.584158070701397,0.8888180292899608,2.1191411014063966,36987,34415,37196,35683
0.16628399999999965,0.0529182143509388,0.05261365696787834,1.2951282262802124,-0.05197695270180702,0.007358543574810028,0.008005183190107346,0.00742151631410248,-0.654535820332162,0.08795640441437194,1.601152607499,0.9081593537314876,1.9593218045326979,36987,34415,37196,35683
0.1691160000000091,0.0529182143509388,0.05261365696787834,1.2951282262802124,-0.05197695270180702,0.007358543574810028,0.008005183190107346,-0.023338250189448722,-0.7430232091336253,0.08199044087464687,1.601152607499,0.9081593537314876,1.9593218045326979,36836,34773,37888,35609
0.17307500000001164,0.053471073508262634,0.05281197279691696,1.2950618267059326,-0.05022676661610603,0.008077037520706654,0.007685163989663124,-0.0012551590049503286,-0.7366984678607961,0.07084274815719782,1.601152607499,0.9081593537314876,1.9593218045326979,36895,34752,38057,35754
0.1744210000000021,0.053471073508262634,0.05281197279691696,1.2950618267059326,-0.05022676661610603,0.008077037520706654,0.007685163989663124,0.028802927749426017,-0.6716016229134987,0.0653090115012034,1.601152607499,0.9081593537314876,1.9593218045326979,36895,34752,38057,35754
0.17702999999999883,0.05298600345849991,0.0528847761452198,1.295150876045227,-0.046795424073934555,0.0064842961728572845,0.01013511698693037,0.043953010367749505,-0.6664318280264097,0.06574460894818869,1.6237770206743682,0.9123946125873706,1.75595189703279,37888,35290,38145,36341
0.17809500000000117,0.05298600345849991,0.0528847761452198,1.295150876045227,-0.046795424073934555,0.0064842961728572845,0.01013511698693037,0.03432285341845485,-0.687347762595674,0.06656540767971872,1.6237770206743682,0.9123946125873706,1.75595189703279,37888,35290,38145,36341
0.18104800000000978,0.05298600345849991,0.0528847761452198,1.295150876045227,-0.046795424073934555,0.0064842961728572845,0.01013511698693037,0.01671201619468195,-0.7236467814115085,0.07571501801625459,1.6237770206743682,0.9123946125873706,1.75595189703279,37981,35309,38224,36285
0.18211600000000908,0.052988868206739426,0.05345859378576279,1.295072317123413,-0.047232866287231445,0.00870540738105774,0.009710010141134262,0.020962456664556643,-0.7439234907401265,0.08595418997257993,1.6248275676068555,0.8996130101693443,1.7444182008661446,37981,35309,38224,36285
0.18498800000001211,0.052988868206739426,0.05345859378576279,1.295072317123413,-0.047232866287231445,0.00870540738105774,0.009710010141134262,0.045547773646327,-0.7287316880388512,0.08953004133536455,1.6248275676068555,0.8996130101693443,1.7444182008661446,38682,35985,38807,37036
0.18606000000001222,0.05253196880221367,0.05353769287467003,1.2951854467391968,-0.04415803775191307,0.00711460504680872,0.012934996746480465,0.057335444779668114,-0.6926715547727968,0.0885573134248347,1.6453475595155438,0.9138526403953054,1.5437774330105658,38682,35985,38807,37036
0.18890700000000651,0.05253196880221367,0.05353769287467003,1.2951854467391968,-0.04415803775191307,0.00711460504680872,0.012934996746480465,0.051810538167162995,-0.6688192187856111,0.08691746366124,1.6453475595155438,0.9138526403953054,1.5437774330105658,39028,35857,38602,37127
0.19001800000001096,0.05253196880221367,0.05353769287467003,1.2951854467391968,-0.04415803775191307,0.00711460504680872,0.012934996746480465,0.05967055435772003,-0.6602057568719679,0.07842449314216599,1.6453475595155438,0.9138526403953054,1.5437774330105658,39028,35857,38602,37127
0.1928590000000113,0.05276884138584137,0.05377492308616638,1.2950890064239502,-0.043647781014442444,0.007966472767293453,0.012438268400728703,0.06654166393412499,-0.6690074376956525,0.0634331016352976,1.6453475595155438,0.9138526403953054,1.5437774330105658,38984,35757,38902,37142
0.19420000000001164,0.05276884138584137,0.05377492308616638,1.2950890064239502,-0.043647781014442444,0.007966472767293453,0.012438268400728703,0.08677048213620285,-0.6957953761524326,0.06754711959773839,1.6453475595155438,0.9138526403953054,1.5437774330105658,38984,35757,38902,37142
0.19681200000000534,0.05234607681632042,0.05384647473692894,1.295231580734253,-0.04091743007302284,0.0063429404981434345,0.016094153746962547,0.13107211693540052,-0.6793696643390963,0.08369285827910163,1.6677243549079759,0.9361535586588037,1.3490809304918243,39818,37016,39826,37722
0.19787800000001152,0.05234607681632042,0.05384647473692894,1.295231580734253,-0.04091743007302284,0.0063429404981434345,0.016094153746962547,0.16995586674721147,-0.6399302459658404,0.09549160233691258,1.6677243549079759,0.9361535586588037,1.3490809304918243,39818,37016,39826,37722
0.200846000000005,0.05234607681632042,0.05384647473692894,1.295231580734253,-0.04091743007302284,0.0063429404981434345,0.016094153746962547,0.17747212293649892,-0.6228433378328647,0.09051882311384053,1.6677243549079759,0.9361535586588037,1.3490809304918243,40135,36950,39404,37475
0.2019100000000035,0.05234607681632042,0.05384647473692894,1.295231580734253,-0.04091743007302284,0.0063429404981434345,0.016094153746962547,0.1654027933895575,-0.5982759430929928,0.08209824064214624,1.6677243549079759,0.9361535586588037,1.3490809304918243,40135,36950,39404,37475
0.2047890000000043,0.052678778767585754,0.053924668580293655,1.2951112985610962,-0.040017105638980865,0.006563317961990833,0.0154732009395957,0.16640545689521552,-0.5648245092727254,0.07534650310041488,1.6677243549079759,0.9361535586588037,1.3490809304918243,41314,37844,40335,38856
0.20586100000000443,0.05229080095887184,0.05398184061050415,1.2952932119369507,-0.03759519010782242,0.004867448005825281,0.02092807926237583,0.17372966588039462,-0.5564582219977552,0.05621208598116986,1.6908847852449378,0.9846408195889338,1.166734956974201,41314,37844,40335,38856
0.20868000000000755,0.05229080095887184,0.05398184061050415,1.2952932119369507,-0.03759519010782242,0.004867448005825281,0.02092807926237583,0.18792005343277282,-0.5850316435178652,0.037915678271999514,1.6908847852449378,0.9846408195889338,1.166734956974201,41409,37895,40707,38835
0.20980100000000676,0.05229080095887184,0.05398184061050415,1.2952932119369507,-0.03759519010782242,0.004867448005825281,0.02092807926237583,0.21730487355800276,-0.6075218391865026,0.04116442271270594,1.6908847852449378,0.9846408195889338,1.166734956974201,41409,37895,40707,38835
0.21265600000000268,0.05265200138092041,0.05399037525057793,1.2951408624649048,-0.036578189581632614,0.004817272536456585,0.020136991515755653,0.24420190175093515,-0.5855170712055594,0.07137666202148826,1.6908847852449378,0.9846408195889338,1.166734956974201,41378,37751,40854,38707
0.2139990000000107,0.05265200138092041,0.05399037525057793,1.2951408624649048,-0.036578189581632614,0.004817272536456585,0.020136991515755653,0.2617908157493907,-0.550197296722547,0.10537475126738635,1.6908847852449378,0.9846408195889338,1.166734956974201,41378,37751,40854,38707
0.21661200000000827,0.05229692906141281,0.05402950942516327,1.2953776121139526,-0.03445610776543617,0.003002433804795146,0.027206169441342354,0.2915846807733,-0.4951425331661523,0.10640531970784137,1.706156233823095,1.047556594933329,1.0025880989032847,43022,39203,41723,39928
0.2176820000000007,0.05229692906141281,0.05402950942516327,1.2953776121139526,-0.03445610776543617,0.003002433804795146,0.027206169441342354,0.3187830456435749,-0.41706757159468083,0.07263181816562102,1.706156233823095,1.047556594933329,1.0025880989032847,43022,39203,41723,39928
0.22063700000000244,0.05229692906141281,0.05402950942516327,1.2953776121139526,-0.03445610776543617,0.003002433804795146,0.027206169441342354,0.33756638739093103,-0.3706945467443763,0.047630906573365384,1.706156233823095,1.047556594933329,1.0025880989032847,43331,38554,41217,40024
0.22170400000001245,0.05229692906141281,0.05402950942516327,1.2953776121139526,-0.03445610776543617,0.003002433804795146,0.027206169441342354,0.33930260197409456,-0.37979786385102604,0.04702395135499031,1.706156233823095,1.047556594933329,1.0025880989032847,43331,38554,41217,40024
0.2245720000000001,0.052655499428510666,0.05452870577573776,1.2957018613815308,-0.03339791297912598,0.004921898245811462,0.02896394580602646,0.3448474698112077,-0.4110640408388288,0.04685087501245958,1.7063902005773512,1.0366690820437523,1.0011490320232648,44811,40256,42511,41502
0.22563999999999942,0.05233095958828926,0.054568152874708176,1.2960410118103027,-0.031530801206827164,0.0029517782386392355,0.0388706736266613,0.351645354941203,-0.4402806490517066,0.04842283497420328,1.7258210213456278,1.1303505138335097,0.8793595684298329,44811,40256,42511,41502
0.22848700000000827,0.05233095958828926,0.054568152874708176,1.2960410118103027,-0.031530801206827164,0.0029517782386392355,0.0388706736266613,0.3283102381272244,-0.4493713494326921,0.04164408715335363,1.7258210213456278,1.1303505138335097,0.8793595684298329,44644,40333,43279,41333
0.22958200000000942,0.05233095958828926,0.054568152874708176,1.2960410118103027,-0.031530801206827164,0.0029517782386392355,0.0388706736266613,0.2903498062653439,-0.4244460591318271,0.020446413027299548,1.7258210213456278,1.1303505138335097,0.8793595684298329,44644,40333,43279,41333
0.23244000000000234,0.052671510726213455,0.05478951707482338,1.2960199117660522,-0.030591970309615135,0.0037222527898848057,0.038777776062488556,0.2743837061218849,-0.37109971341471826,-0.002257115628592447,1.7258210213456278,1.1303505138335097,0.8793595684298329,43934,39724,44004,41540
0.23378600000000732,0.052671510726213455,0.05478951707482338,1.2960199117660522,-0.030591970309615135,0.0037222527898848057,0.038777776062488556,0.28109182607838784,-0.3155414792542441,-0.019660435127022303,1.7258210213456278,1.1303505138335097,0.8793595684298329,43934,39724,44004,41540
0.23640000000000874,0.05237419530749321,0.05481567978858948,1.2964777946472168,-0.02889917604625225,0.0014872961910441518,0.05279142037034035,0.2846081974027012,-0.2790236983996163,-0.03273510590487403,1.7324726437108313,1.2240734826580772,0.7630997157310776,45622,41278,45311,43415
0.2374670000000042,0.05237419530749321,0.05481567978858948,1.2964777946472168,-0.02889917604625225,0.0014872961910441518,0.05279142037034035,0.27877970290949466,-0.27032448269887255,-0.029353195087285233,1.7324726437108313,1.2240734826580772,0.7630997157310776,45622,41278,45311,43415
0.24041700000000127,0.05237419530749321,0.05481567978858948,1.2964777946472168,-0.02889917604625225,0.0014872961910441518,0.05279142037034035,0.2474396564909558,-0.2633731162663045,-0.03330800595080972,1.7324726437108313,1.2240734826580772,0.7630997157310776,45156,40494,45472,43510
0.24148600000000442,0.05320782959461212,0.054909829050302505,1.2967501878738403,-0.02596636675298214,0.001781286089681089,0.05429765209555626,0.2171878609176074,-0.25748579920252085,-0.048335329326448156,1.731889444769945,1.2235592964987392,0.7730807640944781,45156,40494,45472,43510
0.24436900000000605,0.05320782959461212,0.054909829050302505,1.2967501878738403,-0.02596636675298214,0.001781286089681089,0.05429765209555626,0.19566898667754914,-0.276772827935795,-0.0567614836304856,1.731889444769945,1.2235592964987392,0.7730807640944781,46709,42221,46690,45367
0.2454560000000056,0.05295604467391968,0.0549151748418808,1.2973864078521729,-0.02441609464585781,-0.0007371598621830344,0.07293445616960526,0.18916967519526526,-0.2787560507100634,-0.06292428806428114,1.7209797375221063,1.2997832866194026,0.6967742884078507,46709,42221,46690,45367
0.2482670000000071,0.05295604467391968,0.0549151748418808,1.2973864078521729,-0.02441609464585781,-0.0007371598621830344,0.07293445616960526,0.21438368544780848,-0.21674923828607134,-0.06215666933076864,1.7209797375221063,1.2997832866194026,0.6967742884078507,46930,41906,46764,45049
0.249375,0.05295604467391968,0.0549151748418808,1.2973864078521729,-0.02441609464585781,-0.0007371598621830344,0.07293445616960526,0.24842534234466457,-0.13382461043529512,-0.062082600162950814,1.7209797375221063,1.2997832866194026,0.6967742884078507,46930,41906,46764,45049
0.252224000000002,0.05348977446556091,0.05495831370353699,1.2971855401992798,-0.022702500224113464,-0.0006224536919035017,0.0718831792473793,0.2781501815620704,-0.11043470740426647,-0.07531377118614213,1.7209797375221063,1.2997832866194026,0.6967742884078507,47076,41503,46515,44764
0.2535710000000108,0.05348977446556091,0.05495831370353699,1.2971855401992798,-0.022702500224113464,-0.0006224536919035017,0.0718831792473793,0.295822402568375,-0.1416974971840578,-0.08292404528428778,1.7209797375221063,1.2997832866194026,0.6967742884078507,47076,41503,46515,44764
0.2561900000000023,0.05327009782195091,0.05493837967514992,1.2980180978775024,-0.021254822611808777,-0.003391575301066041,0.0946260616183281,0.3210764268162966,-0.14440180411297876,-0.0772936566866695,1.7014954196100998,1.3672395276186182,0.6424787897905807,49114,44115,47675,45968
0.25725900000000546,0.05327009782195091,0.05493837967514992,1.2980180978775024,-0.021254822611808777,-0.003391575301066041,0.0946260616183281,0.35310716406354753,-0.10694034877083829,-0.06698025327614741,1.7014954196100998,1.3672395276186182,0.6424787897905807,49114,44115,47675,45968
0.2602100000000064,0.05327009782195091,0.05493837967514992,1.2980180978775024,-0.021254822611808777,-0.003391575301066041,0.0946260616183281,0.35165870403616706,-0.10335255479504034,-0.06013414412447557,1.7014954196100998,1.3672395276186182,0.6424787897905807,48793,43756,47664,45760
0.26127999999999885,0.053642190992832184,0.05548448488116264,1.2980087995529175,-0.02017035149037838,-0.0012801570119336247,0.09458352625370026,0.33409831915088894,-0.13984237245822223,-0.0692346399448455,1.7017034951185117,1.35571207385432,0.6413140301762664,48793,43756,47664,45760
0.2641440000000002,0.053642190992832184,0.05548448488116264,1.2980087995529175,-0.02017035149037838,-0.0012801570119336247,0.09458352625370026,0.3632916912832558,-0.16147443104460885,-0.08331457289101267,1.7017034951185117,1.35571207385432,0.6413140301762664,50252,46124,49264,47226
0.26521199999999956,0.05344758182764053,0.05545669049024582,1.2990975379943848,-0.018769675865769386,-0.004327204544097185,0.12317194789648056,0.4170729312063746,-0.15711776581734824,-0.09077797365504045,1.6802560296206757,1.4524915065715636,0.6073098798854489,50252,46124,49264,47226
0.2680480000000098,0.05344758182764053,0.05545669049024582,1.2990975379943848,-0.018769675865769386,-0.004327204544097185,0.12317194789648056,0.4632484493723361,-0.14692132095176186,-0.10215026239854566,1.6802560296206757,1.4524915065715636,0.6073098798854489,49956,45785,49655,46724
0.2691640000000043,0.05344758182764053,0.05545669049024582,1.2990975379943848,-0.018769675865769386,-0.004327204544097185,0.12317194789648056,0.48592543250192893,-0.13378676025830236,-0.12162374569763901,1.6802560296206757,1.4524915065715636,0.6073098798854489,49956,45785,49655,46724
0.27202300000000107,0.05372844636440277,0.05573570728302002,1.299567699432373,-0.018024709075689316,-0.0033059376291930676,0.12571868300437927,0.4896778264778506,-0.1313979130828797,-0.1405936502017336,1.6802560296206757,1.4524915065715636,0.6073098798854489,49348,45179,49729,46398
0.2733709999999992,0.05372844636440277,0.05573570728302002,1.299567699432373,-0.018024709075689316,-0.0033059376291930676,0.12571868300437927,0.47690923405243846,-0.1195954156324074,-0.1474377911109123,1.6802560296206757,1.4524915065715636,0.6073098798854489,49348,45179,49729,46398
0.2759820000000036,0.05355522409081459,0.055685851722955704,1.3009967803955078,-0.016644060611724854,-0.006743547506630421,0.16008028388023376,0.4730733499763428,-0.10481974017383544,-0.12810764413511405,1.6470902294588468,1.5826513357962229,0.5697306317267617,51127,47012,50350,47885
0.27705400000000374,0.05355522409081459,0.055685851722955704,1.3009967803955078,-0.016644060611724854,-0.006743547506630421,0.16008028388023376,0.49506823097173913,-0.0908279911492635,-0.12282287559033922,1.6470902294588468,1.5826513357962229,0.5697306317267617,51127,47012,50350,47885
0.28000800000000164,0.05355522409081459,0.055685851722955704,1.3009967803955078,-0.016644060611724854,-0.006743547506630421,0.16008028388023376,0.5394984798068309,-0.05532247782497491,-0.15369169229874535,1.6470902294588468,1.5826513357962229,0.5697306317267617,50604,45986,50109,47752
0.2810720000000001,0.05355522409081459,0.055685851722955704,1.3009967803955078,-0.016644060611724854,-0.006743547506630421,0.16008028388023376,0.5788185552737376,-0.02824557598694827,-0.18799798418417127,1.6470902294588468,1.5826513357962229,0.5697306317267617,50604,45986,50109,47752
0.283948000000004,0.05378049239516258,0.05584685876965523,1.300998568534851,-0.01613018475472927,-0.0061866482719779015,0.16010205447673798,0.610380542879621,-0.04562810124270651,-0.20310491527045707,1.6470902294588468,1.5826513357962229,0.5697306317267617,52486,48063,50621,49301
0.28502200000001177,0.053626079112291336,0.05576585605740547,1.3028016090393066,-0.01476649846881628,-0.010119793936610222,0.20050854980945587,0.6202565428870435,-0.07863468313120049,-0.19869513662420618,1.6024687505853232,1.7318441582249193,0.5523562206793076,52486,48063,50621,49301
0.2878590000000113,0.053626079112291336,0.05576585605740547,1.3028016090393066,-0.01476649846881628,-0.010119793936610222,0.20050854980945587,0.628316267031032,-0.07422192507348008,-0.1781305728712642,1.6024687505853232,1.7318441582249193,0.5523562206793076,52265,47759,50875,48719
0.28895100000000096,0.053626079112291336,0.05576585605740547,1.3028016090393066,-0.01476649846881628,-0.010119793936610222,0.20050854980945587,0.6770704907910037,0.030637820773355393,-0.1921855886164823,1.6024687505853232,1.7318441582249193,0.5523562206793076,52265,47759,50875,48719
0.2918100000000122,0.05433052033185959,0.05588558688759804,1.3029052019119263,-0.012274366803467274,-0.009730342775583267,0.20109155774116516,0.7544971723741226,0.18030268034584643,-0.24273211979007725,1.602846726511342,1.7311147774238684,0.5607118456084784,52554,46684,49916,48695
0.2931830000000045,0.05433052033185959,0.05588558688759804,1.3029052019119263,-0.012274366803467274,-0.009730342775583267,0.20109155774116516,0.8057126896135455,0.2830030769241968,-0.27244738827231557,1.602846726511342,1.7311147774238684,0.5607118456084784,52554,46684,49916,48695
0.2958610000000044,0.05421489104628563,0.05576632171869278,1.305152177810669,-0.010845804587006569,-0.014280877076089382,0.2482987940311432,0.8041557390612579,0.2672698369285516,-0.2809644271097412,1.5418690596288782,1.9222305009675864,0.5710275308123557,54503,48281,49716,49789
0.2969950000000099,0.05421489104628563,0.05576632171869278,1.305152177810669,-0.010845804587006569,-0.014280877076089382,0.2482987940311432,0.7371432823418665,0.12221251235800668,-0.25650339236590425,1.5418690596288782,1.9222305009675864,0.5710275308123557,54503,48281,49716,49789
0.2997890000000043,0.05421489104628563,0.05576632171869278,1.305152177810669,-0.010845804587006569,-0.014280877076089382,0.2482987940311432,0.6714108740004218,0.008550741869228662,-0.21610476994702899,1.5418690596288782,1.9222305009675864,0.5710275308123557,53256,48273,51006,49617
0.30086900000000605,0.0546158142387867,0.05588577315211296,1.3055938482284546,-0.009599418379366398,-0.01389953400939703,0.2506956160068512,0.6717654738995659,0.008102655132998472,-0.20291338405380993,1.5418690596288782,1.9222305009675864,0.5710275308123557,53256,48273,51006,49617
0.30372299999999813,0.0546158142387867,0.05588577315211296,1.3055938482284546,-0.009599418379366398,-0.01389953400939703,0.2506956160068512,0.7042085017730746,0.0835180051087811,-0.22219463705647,1.5418690596288782,1.9222305009675864,0.5710275308123557,54174,50006,52015,50964
0.30479499999999826,0.054527249187231064,0.05572177842259407,1.3083550930023193,-0.00808000098913908,-0.019085759297013283,0.3015449643135071,0.7152644153014568,0.14663123613002496,-0.23757943571299192,1.470035533362401,2.131185004776479,0.6130857937761566,54174,50006,52015,50964
0.3076560000000027,0.054527249187231064,0.05572177842259407,1.3083550930023193,-0.00808000098913908,-0.019085759297013283,0.3015449643135071,0.6918417803561554,0.17075110329346593,-0.24425057101985637,1.470035533362401,2.131185004776479,0.6130857937761566,53672,49137,52107,50576
0.3088080000000045,0.054527249187231064,0.05572177842259407,1.3083550930023193,-0.00808000098913908,-0.019085759297013283,0.3015449643135071,0.663755084814771,0.18264761033041801,-0.2482716945945238,1.470035533362401,2.131185004776479,0.6130857937761566,53672,49137,52107,50576
0.31159700000000884,0.05476671829819679,0.05586406961083412,1.308691143989563,-0.007516213692724705,-0.018624024465680122,0.30338048934936523,0.6457635008594954,0.17359446052080266,-0.26459569029897584,1.470035533362401,2.131185004776479,0.6130857937761566,53140,48258,52247,50706
0.3129950000000099,0.05476671829819679,0.05586406961083412,1.308691143989563,-0.007516213692724705,-0.018624024465680122,0.30338048934936523,0.6031945353102601,0.1784500190440192,-0.294815195044107,1.470035533362401,2.131185004776479,0.6130857937761566,53140,48258,52247,50706
0.31555900000000836,0.05469990149140358,0.05564882978796959,1.3120136260986328,-0.00580099131911993,-0.02461995743215084,0.36110761761665344,0.556434553153567,0.16972180817690713,-0.2700667053501097,1.3970841045218672,2.3248630886194395,0.6629294176966625,54315,49420,52348,51671
0.31666400000000433,0.05469990149140358,0.05564882978796959,1.3120136260986328,-0.00580099131911993,-0.02461995743215084,0.36110761761665344,0.5310674111383443,0.12067019254695772,-0.2193208365689223,1.3970841045218672,2.3248630886194395,0.6629294176966625,54315,49420,52348,51671
0.3195920000000042,0.05469990149140358,0.05564882978796959,1.3120136260986328,-0.00580099131911993,-0.02461995743215084,0.36110761761665344,0.49767579857406297,0.10335560910791552,-0.24084944799171618,1.3970841045218672,2.3248630886194395,0.6629294176966625,53819,48869,52268,51487
0.32066999999999823,0.055366627871990204,0.055828820914030075,1.3125277757644653,-0.003404570510610938,-0.023982945829629898,0.36394423246383667,0.47994869980454585,0.11038486467998995,-0.29258389881429775,1.396390823730218,2.322295988764783,0.6703598377022436,53819,48869,52268,51487
0.32368100000001143,0.055366627871990204,0.055828820914030075,1.3125277757644653,-0.003404570510610938,-0.023982945829629898,0.36394423246383667,0.528523526375587,0.0927081162998322,-0.27573847281316505,1.396390823730218,2.322295988764783,0.6703598377022436,54892,50715,52846,52350
0.32474800000000686,0.05534070357680321,0.05552509427070618,1.3169218301773071,-0.0012578651076182723,-0.0314469113945961,0.43496373295783997,0.5761519320742412,0.08616279038733879,-0.25059568547502464,1.3114370120887313,2.4877776588562144,0.7160810950860851,54892,50715,52846,52350
0.3274429999999993,0.05534070357680321,0.05552509427070618,1.3169218301773071,-0.0012578651076182723,-0.0314469113945961,0.43496373295783997,0.5675358069995079,0.06178276567491072,-0.2539510354219291,1.3114370120887313,2.4877776588562144,0.7160810950860851,54454,50470,52883,51630
0.3285299999999988,0.05534070357680321,0.05552509427070618,1.3169218301773071,-0.0012578651076182723,-0.0314469113945961,0.43496373295783997,0.5342189293933168,0.03642624301453465,-0.25910593325167053,1.3114370120887313,2.4877776588562144,0.7160810950860851,54454,50470,52883,51630
0.3313859999999986,0.05567805841565132,0.05577018857002258,1.3169628381729126,-0.00018546279170550406,-0.030489975586533546,0.435200959444046,0.5284472268103563,0.08545411489889031,-0.2617210908631011,1.3114370120887313,2.4877776588562144,0.7160810950860851,54335,49937,52668,51468
0.3327580000000016,0.05567805841565132,0.05577018857002258,1.3169628381729126,-0.00018546279170550406,-0.030489975586533546,0.435200959444046,0.5543699042289696,0.1581969619148324,-0.2761483166601714,1.3114370120887313,2.4877776588562144,0.7160810950860851,54335,49937,52668,51468
0.33534799999999815,0.05568647384643555,0.0554296150803566,1.3216453790664673,0.001895451219752431,-0.037806980311870575,0.5012930035591125,0.5439680963538244,0.13234051398357802,-0.2877805548932036,1.234658721134741,2.644616576874018,0.7432595866013568,55450,50974,52367,52002
0.3364850000000006,0.05568647384643555,0.0554296150803566,1.3216453790664673,0.001895451219752431,-0.037806980311870575,0.5012930035591125,0.5072140431762362,0.0540776247853094,-0.28538201214693737,1.234658721134741,2.644616576874018,0.7432595866013568,55450,50974,52367,52002
0.3393770000000077,0.05568647384643555,0.0554296150803566,1.3216453790664673,0.001895451219752431,-0.037806980311870575,0.5012930035591125,0.49502841671344244,0.022095244717789456,-0.2785185633198556,1.234658721134741,2.644616576874018,0.7432595866013568,54745,50518,52727,52083
0.3404850000000006,0.05584406852722168,0.0557236522436142,1.3218305110931396,0.002131153829395771,-0.03657776862382889,0.5023382902145386,0.5248950359693814,0.0704578381558973,-0.278540068345658,1.234277303619608,2.6377137842222216,0.7371896940091779,54745,50518,52727,52083
0.3433139999999985,0.05584406852722168,0.0557236522436142,1.3218305110931396,0.002131153829395771,-0.03657776862382889,0.5023382902145386,0.5758117798240109,0.19056658641079588,-0.27454997059768993,1.234277303619608,2.6377137842222216,0.7371896940091779,56078,51776,52314,53179
0.3444170000000013,0.05587625876069069,0.05531896650791168,1.3272079229354858,0.004333509597927332,-0.04454511031508446,0.5731218457221985,0.5861359898428938,0.25166995472449216,-0.2521609084714483,1.1514826242145801,2.786931763297788,0.7632540261246132,56078,51776,52314,53179
0.34738200000001235,0.05587625876069069,0.05531896650791168,1.3272079229354858,0.004333509597927332,-0.04454511031508446,0.5731218457221985,0.5399153643859691,0.19072010100288214,-0.23922673400526046,1.1514826242145801,2.786931763297788,0.7632540261246132,55675,50914,52172,52978
0.34845000000001164,0.05587625876069069,0.05531896650791168,1.3272079229354858,0.004333509597927332,-0.04454511031508446,0.5731218457221985,0.5121454851457632,0.12819959809412745,-0.2523241103119997,1.1514826242145801,2.786931763297788,0.7632540261246132,55675,50914,52172,52978
0.35119200000001,0.05645240098237991,0.055669452995061874,1.3276211023330688,0.006408529821783304,-0.04314006492495537,0.5754192471504211,0.5223162970858576,0.14027568541233493,-0.2687646193141427,1.1527213641635374,2.7796354015780933,0.7688533808571456,55507,50574,52093,52850
0.3525320000000065,0.05645240098237991,0.055669452995061874,1.3276211023330688,0.006408529821783304,-0.04314006492495537,0.5754192471504211,0.5368692407311365,0.18295620412173094,-0.2603316198538659,1.1527213641635374,2.7796354015780933,0.7688533808571456,55507,50574,52093,52850
0.3551420000000071,0.05652806535363197,0.05519620329141617,1.3337466716766357,0.008790894411504269,-0.051712121814489365,0.6496812105178833,0.5436739502114252,0.2063961662588747,-0.23031614653774837,1.0769016697931575,2.934728217752212,0.8237832340953984,56221,51377,51827,53092
0.35621199999999953,0.05652806535363197,0.05519620329141617,1.3337466716766357,0.008790894411504269,-0.051712121814489365,0.6496812105178833,0.54769592266869,0.21678484142089435,-0.19986717717519323,1.0769016697931575,2.934728217752212,0.8237832340953984,56221,51377,51827,53092
0.3591640000000043,0.05652806535363197,0.05519620329141617,1.3337466716766357,0.008790894411504269,-0.051712121814489365,0.6496812105178833,0.5549010051293586,0.26105896243708016,-0.17858329361182085,1.0769016697931575,2.934728217752212,0.8237832340953984,55883,50865,51667,52997
0.36028300000001034,0.05676703155040741,0.055610306560993195,1.333878755569458,0.00933446642011404,-0.049996741116046906,0.6504108905792236,0.55591164147353,0.3155424113606256,-0.1688766872944841,1.0776239717410296,2.9255156310370833,0.8193665253757387,55883,50865,51667,52997
0.36311200000000826,0.05676703155040741,0.055610306560993195,1.333878755569458,0.00933446642011404,-0.049996741116046906,0.6504108905792236,0.5592357325671397,0.3798542895766221,-0.17353860071693825,1.0776239717410296,2.9255156310370833,0.8193665253757387,56865,51892,51383,53809
0.364224000000002,0.05687291920185089,0.0550655722618103,1.3407683372497559,0.011940959841012955,-0.05916139483451843,0.7274839282035828,0.5829052425454915,0.4525544594360957,-0.1785332927623546,1.0190083712251914,3.0818011596289185,0.8946728362333412,56865,51892,51383,53809
0.3670130000000063,0.05687291920185089,0.0550655722618103,1.3407683372497559,0.011940959841012955,-0.05916139483451843,0.7274839282035828,0.6047367053184978,0.4465890118838318,-0.16729455322513848,1.0190083712251914,3.0818011596289185,0.8946728362333412,56772,50961,50697,53715
0.36813300000000165,0.05687291920185089,0.0550655722618103,1.3407683372497559,0.011940959841012955,-0.05916139483451843,0.7274839282035828,0.6027502534614076,0.3683972706985603,-0.1449932089673013,1.0190083712251914,3.0818011596289185,0.8946728362333412,56772,50961,50697,53715
0.3709670000000042,0.057450637221336365,0.05503005161881447,1.34088933467865,0.01394884753972292,-0.05943828076124191,0.728173553943634,0.5905931228222777,0.32198969133311206,-0.13055047025688127,1.0190083712251914,3.0818011596289185,0.8946728362333412,56708,50761,50675,53358
0.3723280000000086,0.057450637221336365,0.05503005161881447,1.34088933467865,0.01394884753972292,-0.05943828076124191,0.728173553943634,0.5781868534631708,0.3206465593268442,-0.12341332337114501,1.0190083712251914,3.0818011596289185,0.8946728362333412,56708,50761,50675,53358
0.37508800000000336,0.057604022324085236,0.05438782647252083,1.3485691547393799,0.016883045434951782,-0.06923876702785492,0.8077634572982788,0.5593636308784907,0.3030693965266986,-0.11888947820645465,0.9722305651518496,3.2484316902632444,1.0079861959740384,56956,51807,50844,53205
0.37615000000000876,0.057604022324085236,0.05438782647252083,1.3485691547393799,0.016883045434951782,-0.06923876702785492,0.8077634572982788,0.5415590341212524,0.28000312582476344,-0.10165226791945767,0.9722305651518496,3.2484316902632444,1.0079861959740384,56956,51807,50844,53205
0.3789630000000034,0.057604022324085236,0.05438782647252083,1.3485691547393799,0.016883045434951782,-0.06923876702785492,0.8077634572982788,0.5438805116434744,0.33318355660596033,-0.07579178363467613,0.9722305651518496,3.2484316902632444,1.0079861959740384,56380,51385,51283,53193
0.38003399999999965,0.05832144245505333,0.054703060537576675,1.3493151664733887,0.019679225981235504,-0.06793923676013947,0.8118805289268494,0.5713020494130979,0.44594672400793195,-0.0705446738521907,0.9720876488447817,3.2407128024175282,1.0190497232935207,56380,51385,51283,53193
0.38289400000000023,0.05832144245505333,0.054703060537576675,1.3493151664733887,0.019679225981235504,-0.06793923676013947,0.8118805289268494,0.5858465042324021,0.5099605944979486,-0.08081630308430138,0.9720876488447817,3.2407128024175282,1.0190497232935207,57325,52143,50479,53868
0.3840060000000085,0.05853407829999924,0.05397331714630127,1.3578327894210815,0.022989245131611824,-0.07822978496551514,0.8916040658950806,0.5691255144332035,0.45650742273161393,-0.08156853790132948,0.9425870480348415,3.398596801608364,1.1216383480534498,57325,52143,50479,53868
0.3868070000000007,0.05853407829999924,0.05397331714630127,1.3578327894210815,0.022989245131611824,-0.07822978496551514,0.8916040658950806,0.546146495546482,0.3666072602613772,-0.08127117099848691,0.9425870480348415,3.398596801608364,1.1216383480534498,56929,51461,50550,53783
0.3879230000000098,0.05853407829999924,0.05397331714630127,1.3578327894210815,0.022989245131611824,-0.07822978496551514,0.8916040658950806,0.5342121716220508,0.32535665932027197,-0.08176067665160029,0.9425870480348415,3.398596801608364,1.1216383480534498,56929,51461,50550,53783
0.39076200000000244,0.05877024680376053,0.05398614704608917,1.3579200506210327,0.023610517382621765,-0.07825030386447906,0.8920912742614746,0.5357478501751314,0.2728696990421749,-0.04998183283157885,0.9425870480348415,3.398596801608364,1.1216383480534498,56859,51285,50438,53472
0.3921600000000035,0.05877024680376053,0.05398614704608917,1.3579200506210327,0.023610517382621765,-0.07825030386447906,0.8920912742614746,0.5507774996555344,0.2135047091300278,-0.009992558037897496,0.9425870480348415,3.398596801608364,1.1216383480534498,56859,51285,50438,53472
0.3947250000000058,0.05902388319373131,0.05315056070685387,1.3672443628311157,0.02726370468735695,-0.08908744156360626,0.972729504108429,0.5780654133174632,0.227593630244874,-0.000981573233385748,0.9203684475886703,3.5550744779590966,1.226583565192811,57133,52210,50308,52939
0.39583200000000945,0.05902388319373131,0.05315056070685387,1.3672443628311157,0.02726370468735695,-0.08908744156360626,0.972729504108429,0.5989272191375716,0.27683704340757953,-0.019330278053258133,0.9203684475886703,3.5550744779590966,1.226583565192811,57133,52210,50308,52939
0.3987450000000099,0.05902388319373131,0.05315056070685387,1.3672443628311157,0.02726370468735695,-0.08908744156360626,0.972729504108429,0.5901892544429672,0.31911001524640936,-0.04231495823789061,0.9203684475886703,3.5550744779590966,1.226583565192811,56814,51758,50273,52959
0.3998179999999993,0.05952407419681549,0.05358932912349701,1.367638111114502,0.029071364551782608,-0.08712449669837952,0.9748780727386475,0.5623122162583992,0.3648354924776611,-0.04086863706176061,0.9207419820247277,3.5425507664847125,1.2314727270666386,56814,51758,50273,52959
0.4028420000000042,0.05952407419681549,0.05358932912349701,1.367638111114502,0.029071364551782608,-0.08712449669837952,0.9748780727386475,0.5395311035301843,0.371297419836143,-0.01640735680776069,0.9207419820247277,3.5425507664847125,1.2314727270666386,57517,52587,49844,53581
0.4039070000000065,0.059834085404872894,0.05266261100769043,1.377792477607727,0.03305533528327942,-0.0984521135687828,1.0559536218643188,0.47642889966032903,0.23466863393104895,0.007995723493596637,0.9100683511945666,3.707069722091417,1.3192246143410493,57517,52587,49844,53581
0.40660300000000277,0.059834085404872894,0.05266261100769043,1.377792477607727,0.03305533528327942,-0.0984521135687828,1.0559536218643188,0.37516869066522307,0.05574148877179605,0.02196634564043502,0.9100683511945666,3.707069722091417,1.3192246143410493,56806,52247,50730,53491
0.40768899999999847,0.059834085404872894,0.05266261100769043,1.377792477607727,0.03305533528327942,-0.0984521135687828,1.0559536218643188,0.3402540828525526,-0.010827613003637857,0.035070019907033394,0.9100683511945666,3.707069722091417,1.3192246143410493,56806,52247,50730,53491
0.4105529999999999,0.059914834797382355,0.05283582955598831,1.378421664237976,0.032886575907468796,-0.09778544306755066,1.0593737363815308,0.3505303226823005,0.05316706920266529,0.04860599803936268,0.9091374418965138,3.7034066647052994,1.3107562700121536,56471,51757,51077,53282
0.41195000000001164,0.059914834797382355,0.05283582955598831,1.378421664237976,0.032886575907468796,-0.09778544306755066,1.0593737363815308,0.378175799010086,0.21466942598801717,0.056065129423267926,0.9091374418965138,3.7034066647052994,1.3107562700121536,56471,51757,51077,53282
0.4145040000000008,0.060264166444540024,0.0518002063035965,1.3894174098968506,0.037038207054138184,-0.10950101912021637,1.1397520303726196,0.40950296238685163,0.3626103548078727,0.06396326626811592,0.914001991220236,3.81877525085379,1.3520246351171459,56930,51318,49785,53374
0.4156180000000022,0.060264166444540024,0.0518002063035965,1.3894174098968506,0.037038207054138184,-0.10950101912021637,1.1397520303726196,0.3910246857423641,0.396480470841014,0.07052762962121419,0.914001991220236,3.81877525085379,1.3520246351171459,56930,51318,49785,53374
0.41853399999999963,0.060264166444540024,0.0518002063035965,1.3894174098968506,0.037038207054138184,-0.10950101912021637,1.1397520303726196,0.3353960109710573,0.33574535112704845,0.06492661069699245,0.914001991220236,3.81877525085379,1.3520246351171459,56842,50648,49471,53670
0.41964100000000326,0.0611584298312664,0.05242081359028816,1.3897207975387573,0.04080595448613167,-0.10661783814430237,1.1413885354995728,0.2808835003021164,0.27685298908460637,0.058408357481455384,0.9130226975882183,3.8000248804281815,1.370897072236988,56842,50648,49471,53670
0.42247200000000884,0.0611584298312664,0.05242081359028816,1.3897207975387573,0.04080595448613167,-0.10661783814430237,1.1413885354995728,0.22713296995531754,0.24480890274239148,0.054644253919115794,0.9130226975882183,3.8000248804281815,1.370897072236988,57464,51659,49052,54078
0.42356700000001,0.061587948352098465,0.051295213401317596,1.4015388488769531,0.04523707181215286,-0.11864110827445984,1.2221935987472534,0.16329218829139924,0.16256915670019956,0.0569401609336839,0.9287919568460052,3.898767869355307,1.4680559531580073,57464,51659,49052,54078
0.42653900000000433,0.061587948352098465,0.051295213401317596,1.4015388488769531,0.04523707181215286,-0.11864110827445984,1.2221935987472534,0.12001019464980885,0.08294407724911222,0.07069668209378538,0.9287919568460052,3.898767869355307,1.4680559531580073,56925,51416,49529,53761
0.42760599999999976,0.061587948352098465,0.051295213401317596,1.4015388488769531,0.04523707181215286,-0.11864110827445984,1.2221935987472534,0.07441542037143115,0.024900626932457332,0.06782859908020294,0.9287919568460052,3.898767869355307,1.4680559531580073,56925,51416,49529,53761
0.43034200000000417,0.061795882880687714,0.05165957659482956,1.4017789363861084,0.04565225914120674,-0.1169656440615654,1.2234899997711182,0.01752160260190383,-0.02049839668342113,0.04276241923529436,0.9277274541760461,3.888052859701024,1.4637683093615357,56322,51584,50707,53221
0.4316810000000114,0.061795882880687714,0.05165957659482956,1.4017789363861084,0.04565225914120674,-0.1169656440615654,1.2234899997711182,-0.04817605980969381,0.01698511296149657,0.039645309853843506,0.9277274541760461,3.888052859701024,1.4637683093615357,56322,51584,50707,53221
0.4343000000000029,0.06227531284093857,0.05042912811040878,1.4144177436828613,0.05026879534125328,-0.12915991246700287,1.3042746782302856,-0.0718718768261885,0.09676709005149241,0.07841461447899747,0.9430606435877389,3.914193003169843,1.487022157966118,56050,51553,50938,53185
0.4354030000000057,0.06227531284093857,0.05042912811040878,1.4144177436828613,0.05026879534125328,-0.12915991246700287,1.3042746782302856,-0.049683949941275084,0.13887087625969655,0.11589961382964994,0.9430606435877389,3.914193003169843,1.487022157966118,56050,51553,50938,53185
0.4383270000000048,0.06227531284093857,0.05042912811040878,1.4144177436828613,0.05026879534125328,-0.12915991246700287,1.3042746782302856,-0.057333638823553905,0.1650526209957257,0.1236838339588698,0.9430606435877389,3.914193003169843,1.487022157966118,55989,50503,50302,53581
0.43943899999999847,0.06264536827802658,0.05072416737675667,1.4147210121154785,0.05148613452911377,-0.1278083622455597,1.305916666984558,-0.08982235655451437,0.18724582426854883,0.11753251440727522,0.9429695283575877,3.9055443874247393,1.4882926518148472,55989,50503,50302,53581
0.44226900000000025,0.06264536827802658,0.05072416737675667,1.4147210121154785,0.05148613452911377,-0.1278083622455597,1.305916666984558,-0.16984522904867547,0.1338997948018194,0.12046925704271125,0.9429695283575877,3.9055443874247393,1.4882926518148472,56841,51061,49186,53961
0.4433820000000123,0.06318344920873642,0.04938521236181259,1.4281812906265259,0.056190576404333115,-0.13995200395584106,1.3861470222473145,-0.265049076829805,0.02040466381602335,0.11864598205903734,0.9738629539574235,3.884417766208139,1.5284671603330982,56841,51061,49186,53961
0.4461779999999999,0.06318344920873642,0.04938521236181259,1.4281812906265259,0.056190576404333115,-0.13995200395584106,1.3861470222473145,-0.3259360300154187,-0.09742179491597476,0.10721674328009648,0.9738629539574235,3.884417766208139,1.5284671603330982,56203,50775,49745,53805
0.4472870000000112,0.06318344920873642,0.04938521236181259,1.4281812906265259,0.056190576404333115,-0.13995200395584106,1.3861470222473145,-0.366559922573001,-0.18103946050617367,0.0987460933799087,0.9738629539574235,3.884417766208139,1.5284671603330982,56203,50775,49745,53805
0.450125,0.06360112875699997,0.04970356449484825,1.4280868768692017,0.0576462522149086,-0.13842926919460297,1.3856395483016968,-0.38002842702239964,-0.15557942410317757,0.08792754240605821,0.973552598961615,3.8748311666759316,1.5317310057240507,55900,50864,50274,53333
0.45147699999999896,0.06360112875699997,0.04970356449484825,1.4280868768692017,0.0576462522149086,-0.13842926919460297,1.3856395483016968,-0.4153245992402512,-0.11137276428635484,0.09005356054902527,0.973552598961615,3.8748311666759316,1.5317310057240507,55900,50864,50274,53333
0.45420500000000175,0.06420141458511353,0.04825906828045845,1.442341685295105,0.06238343566656113,-0.15034039318561554,1.4653340578079224,-0.48972017073918284,-0.1392014244852458,0.10266065722145935,1.0056915496175054,3.7825177640032512,1.5091110466497084,55541,51056,50572,53005
0.4552710000000079,0.06420141458511353,0.04825906828045845,1.442341685295105,0.06238343566656113,-0.15034039318561554,1.4653340578079224,-0.5481566162477601,-0.22867159463035402,0.1106230428276055,1.0056915496175054,3.7825177640032512,1.5091110466497084,55541,51056,50572,53005
0.45811900000000605,0.06420141458511353,0.04825906828045845,1.442341685295105,0.06238343566656113,-0.15034039318561554,1.4653340578079224,-0.5826365961705297,-0.3069724588412915,0.11623043669368663,1.0056915496175054,3.7825177640032512,1.5091110466497084,54732,50732,51421,53074
0.45918600000000154,0.06460956484079361,0.048642244189977646,1.4426844120025635,0.06377483159303665,-0.14855264127254486,1.4671804904937744,-0.609768348724039,-0.3135392814572089,0.10771483762772535,1.0064725564674373,3.7710536800244583,1.5113848546713355,54732,50732,51421,53074
0.4620500000000029,0.06460956484079361,0.048642244189977646,1.4426844120025635,0.06377483159303665,-0.14855264127254486,1.4671804904937744,-0.6707843653539807,-0.32705715425531484,0.09295018099816359,1.0064725564674373,3.7710536800244583,1.5113848546713355,55319,51354,50883,53257
0.46316500000000815,0.06527074426412582,0.047098308801651,1.4577518701553345,0.06836561113595963,-0.160015270113945,1.5463563203811646,-0.7445509314929492,-0.3470773678814446,0.07869551139497359,1.041381887212066,3.6131287457701324,1.4388725550179795,55319,51354,50883,53257
0.4659640000000072,0.06527074426412582,0.047098308801651,1.4577518701553345,0.06836561113595963,-0.160015270113945,1.5463563203811646,-0.7647190504281193,-0.33429875531243103,0.0674136827435578,1.041381887212066,3.6131287457701324,1.4388725550179795,54796,50359,50636,53238
0.4670720000000001,0.06527074426412582,0.047098308801651,1.4577518701553345,0.06836561113595963,-0.160015270113945,1.5463563203811646,-0.7841117234328855,-0.36945577736332597,0.07824884102351845,1.041381887212066,3.6131287457701324,1.4388725550179795,54796,50359,50636,53238
0.469916000000012,0.06616228818893433,0.047045931220054626,1.457881212234497,0.07223589718341827,-0.16042006015777588,1.54705810546875,-0.8267525277525257,-0.40458859793781476,0.08749145809993614,1.0426065351611338,3.617120337474449,1.4586768640417156,54669,50025,50633,52987
0.47131100000000153,0.06616228818893433,0.047045931220054626,1.457881212234497,0.07223589718341827,-0.16042006015777588,1.54705810546875,-0.8526511701423011,-0.3876939034565156,0.08076758388110974,1.0426065351611338,3.617120337474449,1.4586768640417156,54669,50025,50633,52987
0.4738850000000093,0.06690709292888641,0.045386120676994324,1.473741054534912,0.07658229023218155,-0.17124313116073608,1.624969720840454,-0.853818233911001,-0.3765079943774239,0.06696138228311067,1.0710351102820752,3.3967408524733105,1.3506375571984788,54653,49740,50028,52848
0.4749840000000113,0.06690709292888641,0.045386120676994324,1.473741054534912,0.07658229023218155,-0.17124313116073608,1.624969720840454,-0.8649083024803635,-0.43133329331639464,0.05025507315942098,1.0710351102820752,3.3967408524733105,1.3506375571984788,54653,49740,50028,52848
0.47797600000000967,0.06690709292888641,0.045386120676994324,1.473741054534912,0.07658229023218155,-0.17124313116073608,1.624969720840454,-0.9074190779597806,-0.5050901056278708,0.04462371916590755,1.0710351102820752,3.3967408524733105,1.3506375571984788,54277,49548,50178,52783
0.4790480000000098,0.06746859103441238,0.04570416361093521,1.473875880241394,0.07881838828325272,-0.16969454288482666,1.6256955862045288,-0.9370956140929151,-0.499593540875029,0.052953475360862534,1.0716274200059912,3.386619451062838,1.3594831447554614,54277,49548,50178,52783
0.4818510000000097,0.06746859103441238,0.04570416361093521,1.473875880241394,0.07881838828325272,-0.16969454288482666,1.6256955862045288,-0.9479977300683452,-0.4900056616080394,0.06212444508157868,1.0716274200059912,3.386619451062838,1.3594831447554614,54760,50386,49716,52740
0.482919000000009,0.06827762722969055,0.04395531117916107,1.4905195236206055,0.08281148970127106,-0.17973580956459045,1.7031067609786987,-0.9690610706039454,-0.5863667527513492,0.0708495142508423,1.0932043716026056,3.1335479962456656,1.2256421300969067,54760,50386,49716,52740
0.48575300000001154,0.06827762722969055,0.04395531117916107,1.4905195236206055,0.08281148970127106,-0.17973580956459045,1.7031067609786987,-0.9995904840761778,-0.668412554087156,0.06668788812272715,1.0932043716026056,3.1335479962456656,1.2256421300969067,53650,50046,50485,52240
0.48684700000000886,0.06827762722969055,0.04395531117916107,1.4905195236206055,0.08281148970127106,-0.17973580956459045,1.7031067609786987,-1.0282006239298171,-0.7333409540955059,0.040327861396474,1.0932043716026056,3.1335479962456656,1.2256421300969067,53650,50046,50485,52240
0.4897079999999987,0.06864701211452484,0.04449731111526489,1.490769624710083,0.08410082012414932,-0.17701560258865356,1.7044414281845093,-1.0570720864654208,-0.8564421799540288,0.014876445937209746,1.0942024105162362,3.115032869593938,1.2282737930400036,53107,50164,51104,51530
0.49110100000000967,0.06864701211452484,0.04449731111526489,1.490769624710083,0.08410082012414932,-0.17701560258865356,1.7044414281845093,-1.0949185350326458,-0.9751338768376531,0.0155753374295441,1.0942024105162362,3.115032869593938,1.2282737930400036,53107,50164,51104,51530
0.493666000000012,0.06950677931308746,0.04267961531877518,1.5081970691680908,0.08757334202528,-0.18614225089550018,1.7811439037322998,-1.1305548927902414,-1.014253050089827,0.023631324825628137,1.1128953477982895,2.8281087899548005,1.0174345716643811,52028,50202,51626,50635
0.4947790000000096,0.06950677931308746,0.04267961531877518,1.5081970691680908,0.08757334202528,-0.18614225089550018,1.7811439037322998,-1.147399519843047,-0.9480527243448553,0.021527088427545474,1.1128953477982895,2.8281087899548005,1.0174345716643811,52028,50202,51626,50635
0.4976929999999993,0.06950677931308746,0.04267961531877518,1.5081970691680908,0.08757334202528,-0.18614225089550018,1.7811439037322998,-1.1396230894600157,-0.8676805200170815,0.01591132953086852,1.1128953477982895,2.8281087899548005,1.0174345716643811,51687,49071,51035,51017
0.49880400000000374,0.06975693255662918,0.04284465312957764,1.5086151361465454,0.08829443901777267,-0.18556734919548035,1.7833765745162964,-1.1213777728318828,-0.8565818627532035,0.014524637155723776,1.1128953477982895,2.8281087899548005,1.0174345716643811,51687,49071,51035,51017
0.5016240000000107,0.06975693255662918,0.04284465312957764,1.5086151361465454,0.08829443901777267,-0.18556734919548035,1.7833765745162964,-1.1217687248799064,-0.9149675417535011,0.005242260956766346,1.1128953477982895,2.8281087899548005,1.0174345716643811,52565,49333,49998,51143
0.5027000000000117,0.07065530866384506,0.040946114808321,1.5268261432647705,0.09102575480937958,-0.1937246024608612,1.8589322566986084,-1.1562609220541766,-1.0146281563293646,-0.013176940324899973,1.1230516915291597,2.5089860689184036,0.7463858662098798,52565,49333,49998,51143
0.5056180000000022,0.07065530866384506,0.040946114808321,1.5268261432647705,0.09102575480937958,-0.1937246024608612,1.8589322566986084,-1.178481272925362,-1.084032597760838,-0.034402991680725616,1.1230516915291597,2.5089860689184036,0.7463858662098798,51713,48503,49952,51097
0.5066850000000123,0.07065530866384506,0.040946114808321,1.5268261432647705,0.09102575480937958,-0.1937246024608612,1.8589322566986084,-1.1685145257037948,-1.0682848601820087,-0.048030002068659775,1.1230516915291597,2.5089860689184036,0.7463858662098798,51713,48503,49952,51097
0.5094980000000069,0.07082783430814743,0.04149283468723297,1.5269166231155396,0.09123695641756058,-0.19098107516765594,1.8594133853912354,-1.152653270883501,-0.9836344873001043,-0.06775686850071734,1.124091649866377,2.491004840051663,0.741237666646142,51982,48054,49278,50792
0.510843000000008,0.07082783430814743,0.04149283468723297,1.5269166231155396,0.09123695641756058,-0.19098107516765594,1.8594133853912354,-1.1477381407756506,-0.9293479458496565,-0.09552260319647678,1.124091649866377,2.491004840051663,0.741237666646142,51982,48054,49278,50792
0.5134500000000116,0.0717514306306839,0.039545319974422455,1.5458869934082031,0.09309438616037369,-0.19810104370117188,1.9347621202468872,-1.1661889202818831,-0.9665513075926547,-0.10664814174260774,1.1154534262149542,2.165465354733904,0.4462957773232043,51420,47523,48742,50216
0.5145550000000075,0.0717514306306839,0.039545319974422455,1.5458869934082031,0.09309438616037369,-0.19810104370117188,1.9347621202468872,-1.1748672301680698,-0.9872233631850951,-0.11153730602982971,1.1154534262149542,2.165465354733904,0.4462957773232043,51420,47523,48742,50216
0.517476999999999,0.0717514306306839,0.039545319974422455,1.5458869934082031,0.09309438616037369,-0.19810104370117188,1.9347621202468872,-1.1724103309044172,-1.0033894833711758,-0.1345996152796434,1.1154534262149542,2.165465354733904,0.4462957773232043,50639,46963,48977,50203
0.5185900000000111,0.07239377498626709,0.0397806279361248,1.5459458827972412,0.09576485306024551,-0.19697637856006622,1.9350801706314087,-1.173122859654068,-1.0770620399236646,-0.15635109167378486,1.1179352092516535,2.158712200249315,0.4580168923367412,50639,46963,48977,50203
0.5214260000000067,0.07239377498626709,0.0397806279361248,1.5459458827972412,0.09576485306024551,-0.19697637856006622,1.9350801706314087,-1.176335031402867,-1.1405209742215359,-0.1457709352293885,1.1179352092516535,2.158712200249315,0.4580168923367412,50729,47874,48743,49794
0.5225460000000021,0.07335831224918365,0.03777839615941048,1.5656675100326538,0.09675616770982742,-0.20305219292640686,2.0093510150909424,-1.1807140671832843,-1.1434436603598435,-0.12145778914983504,1.0832869910508645,1.8289688103434305,0.1619591413464335,50729,47874,48743,49794
0.5253410000000004,0.07335831224918365,0.03777839615941048,1.5656675100326538,0.09675616770982742,-0.20305219292640686,2.0093510150909424,-1.1785216198158766,-1.138107351325597,-0.10664839973633834,1.0832869910508645,1.8289688103434305,0.1619591413464335,49397,47003,48659,49286
0.5264380000000092,0.07335831224918365,0.03777839615941048,1.5656675100326538,0.09675616770982742,-0.20305219292640686,2.0093510150909424,-1.1574204623927973,-1.1265389790244564,-0.11962275464547276,1.0832869910508645,1.8289688103434305,0.1619591413464335,49397,47003,48659,49286
0.5293519999999989,0.07368550449609756,0.038412757217884064,1.5658406019210815,0.0978090837597847,-0.1997964233160019,2.010270357131958,-1.1311258745279544,-1.0938247747729504,-0.14794480704819293,1.0853112390548325,1.807190632696774,0.16290221869312246,49145,46474,48321,48717
0.5307040000000125,0.07368550449609756,0.038412757217884064,1.5658406019210815,0.0978090837597847,-0.1997964233160019,2.010270357131958,-1.1257006159132994,-1.0892672406204704,-0.17332433276248455,1.0853112390548325,1.807190632696774,0.16290221869312246,49145,46474,48321,48717
0.5332490000000107,0.07466600835323334,0.03638806194067001,1.586300015449524,0.09788010269403458,-0.20474615693092346,2.0817008018493652,-1.12259723429503,-1.121572316749513,-0.20055209227329118,1.0471746721539814,1.48120855281898,-0.1648541730171725,48427,45523,47333,48080
0.5343139999999985,0.07466600835323334,0.03638806194067001,1.586300015449524,0.09788010269403458,-0.20474615693092346,2.0817008018493652,-1.1341815855627113,-1.1924836413047806,-0.22597945501866334,1.0471746721539814,1.48120855281898,-0.1648541730171725,48427,45523,47333,48080
0.537270000000004,0.07466600835323334,0.03638806194067001,1.586300015449524,0.09788010269403458,-0.20474615693092346,2.0817008018493652,-1.1394092376244824,-1.277180020294516,-0.23258948742326727,1.0471746721539814,1.48120855281898,-0.1648541730171725,47663,45138,47239,47837
0.5383390000000072,0.07483331114053726,0.03670553117990494,1.5861438512802124,0.098103828728199,-0.20314837992191315,2.0808677673339844,-1.1102077428507908,-1.336445607718976,-0.2271897785103203,1.049154527607254,1.471385944951463,-0.16920898064667245,47663,45138,47239,47837
0.5412000000000117,0.07483331114053726,0.03670553117990494,1.5861438512802124,0.098103828728199,-0.20314837992191315,2.0808677673339844,-1.1014148504587034,-1.4453392020570623,-0.22014270472607755,1.049154527607254,1.471385944951463,-0.16920898064667245,47597,46293,46985,46996
0.5423250000000116,0.07581188529729843,0.034652628004550934,1.6072959899902344,0.09717497229576111,-0.20706632733345032,2.1496505737304688,-1.1005916007867327,-1.5384752716993135,-0.21560930547097656,0.9844150697870357,1.1554412209415237,-0.5284278313875606,47597,46293,46985,46996
0.5451270000000077,0.07581188529729843,0.034652628004550934,1.6072959899902344,0.09717497229576111,-0.20706632733345032,2.1496505737304688,-1.0564772694359517,-1.4930389471834171,-0.21896037771538007,0.9844150697870357,1.1554412209415237,-0.5284278313875606,45492,45584,47247,46039
0.5462360000000044,0.07581188529729843,0.034652628004550934,1.6072959899902344,0.09717497229576111,-0.20706632733345032,2.1496505737304688,-0.9948192978252463,-1.388070452817944,-0.21096298818565618,0.9844150697870357,1.1554412209415237,-0.5284278313875606,45492,45584,47247,46039
0.5490740000000078,0.07642311602830887,0.03483252227306366,1.6071418523788452,0.0997195690870285,-0.20619527995586395,2.1488311290740967,-0.9621546283700156,-1.3546160895204775,-0.20849698424002688,0.9874175778839668,1.1506027492837927,-0.5172190601653842,45762,44919,46122,45743
0.550474000000002,0.07642311602830887,0.03483252227306366,1.6071418523788452,0.0997195690870285,-0.20619527995586395,2.1488311290740967,-0.9731497552465168,-1.3733587514821826,-0.22678610986809153,0.9874175778839668,1.1506027492837927,-0.5172190601653842,45762,44919,46122,45743
0.5530380000000005,0.07741294056177139,0.03275417909026146,1.6289557218551636,0.09776978194713593,-0.20915837585926056,2.2140235900878906,-0.9850520213693262,-1.4076325694470664,-0.2530099075822087,0.9219328328710913,0.8621471873211733,-0.9333459709152316,45001,43590,44851,45195
0.5541650000000081,0.07741294056177139,0.03275417909026146,1.6289557218551636,0.09776978194713593,-0.20915837585926056,2.2140235900878906,-0.9988423355469472,-1.4881909287350368,-0.27040033285566933,0.9219328328710913,0.8621471873211733,-0.9333459709152316,45001,43590,44851,45195
0.5570590000000084,0.07741294056177139,0.03275417909026146,1.6289557218551636,0.09776978194713593,-0.20915837585926056,2.2140235900878906,-1.001845715466284,-1.5577931764564756,-0.27777872052427477,0.9219328328710913,0.8621471873211733,-0.9333459709152316,44276,43050,44319,45065
0.558169000000009,0.07771112024784088,0.03340067341923714,1.6289787292480469,0.09861373156309128,-0.20588234066963196,2.2141411304473877,-0.9697613488125817,-1.548138285398557,-0.271592613430941,0.925798947755901,0.8414045010707961,-0.934194774869198,44276,43050,44319,45065
0.561,0.07771112024784088,0.03340067341923714,1.6289787292480469,0.09861373156309128,-0.20588234066963196,2.2141411304473877,-0.9283203651430495,-1.4923244210629487,-0.25495298320304416,0.925798947755901,0.8414045010707961,-0.934194774869198,44710,43217,43226,44882
0.5621090000000113,0.07868430763483047,0.03133019059896469,1.6514235734939575,0.0955623984336853,-0.20793655514717102,2.2749059200286865,-0.9047171012968135,-1.486785844943911,-0.26546198331206494,0.8441677858358402,0.5657073263427084,-1.3664633950972302,44710,43217,43226,44882
0.5649180000000051,0.07868430763483047,0.03133019059896469,1.6514235734939575,0.0955623984336853,-0.20793655514717102,2.2749059200286865,-0.9059285732766905,-1.5505047703432013,-0.2916360797823386,0.8441677858358402,0.5657073263427084,-1.3664633950972302,42528,42641,43216,43841
0.5660170000000071,0.07868430763483047,0.03133019059896469,1.6514235734939575,0.0955623984336853,-0.20793655514717102,2.2749059200286865,-0.9088440023010275,-1.5969794613681196,-0.30128204925060553,0.8441677858358402,0.5657073263427084,-1.3664633950972302,42528,42641,43216,43841
0.5689410000000061,0.07884165644645691,0.0316772386431694,1.6512031555175781,0.09569397568702698,-0.20623613893985748,2.27372407913208,-0.8859779680235527,-1.5940542452267765,-0.28822280608172485,0.8470356492789458,0.5559457171366735,-1.3717137458509592,42072,42513,42912,43154
0.5702780000000057,0.07884165644645691,0.0316772386431694,1.6512031555175781,0.09569397568702698,-0.20623613893985748,2.27372407913208,-0.8464232347750963,-1.5411649312422389,-0.2749434193592355,0.8470356492789458,0.5559457171366735,-1.3717137458509592,42072,42513,42912,43154
0.5728220000000002,0.07978026568889618,0.02960744872689247,1.6742154359817505,0.09159564226865768,-0.20749467611312866,2.3287999629974365,-0.8199365664166315,-1.4878505767477246,-0.27079423102564887,0.7596248622843962,0.3049621311646336,-1.8182536176027433,41327,41333,40935,42323
0.573895000000004,0.07978026568889618,0.02960744872689247,1.6742154359817505,0.09159564226865768,-0.20749467611312866,2.3287999629974365,-0.78202606882519,-1.474031833325467,-0.2690759262008161,0.7596248622843962,0.3049621311646336,-1.8182536176027433,41327,41333,40935,42323
0.5768530000000028,0.07978026568889618,0.02960744872689247,1.6742154359817505,0.09159564226865768,-0.20749467611312866,2.3287999629974365,-0.740261511083213,-1.4998341358628087,-0.2568544302870903,0.7596248622843962,0.3049621311646336,-1.8182536176027433,41285,40575,39117,42069
0.5779260000000067,0.08040784299373627,0.029810428619384766,1.6741032600402832,0.09422174096107483,-0.20654229819774628,2.3281893730163574,-0.7180854352651506,-1.508726830216747,-0.24430406726825332,0.7638772640551359,0.30002538263062994,-1.8068436178879732,41285,40575,39117,42069
0.5807860000000074,0.08040784299373627,0.029810428619384766,1.6741032600402832,0.09422174096107483,-0.20654229819774628,2.3281893730163574,-0.6998339933665104,-1.4644445865592364,-0.23635281700441507,0.7638772640551359,0.30002538263062994,-1.8068436178879732,41897,40621,37724,41943
0.5819030000000057,0.08132690191268921,0.027741162106394768,1.6976288557052612,0.08922182768583298,-0.20714011788368225,2.3769729137420654,-0.6897250999217605,-1.41543922670847,-0.22841759564138772,0.6819181766282212,0.08595093648166598,-2.2374553961340538,41897,40621,37724,41943
0.5847000000000117,0.08132690191268921,0.027741162106394768,1.6976288557052612,0.08922182768583298,-0.20714011788368225,2.3769729137420654,-0.6739497320466216,-1.3588589046111372,-0.21657603294667532,0.6819181766282212,0.08595093648166598,-2.2374553961340538,40774,39527,36512,41615
0.5858210000000108,0.08132690191268921,0.027741162106394768,1.6976288557052612,0.08922182768583298,-0.20714011788368225,2.3769729137420654,-0.6345295550122414,-1.3090888180533549,-0.1905950156554325,0.6819181766282212,0.08595093648166598,-2.2374553961340538,40774,39527,36512,41615
0.5887030000000086,0.08166995644569397,0.028394587337970734,1.697822093963623,0.09031631052494049,-0.20381693542003632,2.3780059814453125,-0.576810065758627,-1.2746016808851557,-0.1575966521156149,0.6856319530647209,0.06478058373370565,-2.236531864893093,12488,11752,51084,40586
0.5900850000000064,0.08166995644569397,0.028394587337970734,1.697822093963623,0.09031631052494049,-0.20381693542003632,2.3780059814453125,-0.5606968758992117,-1.2400116125408251,-0.15173222159244912,0.6856319530647209,0.06478058373370565,-2.236531864893093,12488,11752,51084,40586
0.5925500000000029,0.08254579454660416,0.026355627924203873,1.721811294555664,0.08456899970769882,-0.203851118683815,2.419865131378174,-0.5979814640554573,-1.2492924626236424,-0.1563041368148154,0.621617591774634,-0.11422600576503375,-2.6232163355367724,8996,20521,49611,45989
0.5936650000000081,0.08254579454660416,0.026355627924203873,1.721811294555664,0.08456899970769882,-0.203851118683815,2.419865131378174,-0.6007683289781707,-1.3004756224558207,-0.13674320196342657,0.621617591774634,-0.11422600576503375,-2.6232163355367724,8996,20521,49611,45989
0.5966520000000018,0.08254579454660416,0.026355627924203873,1.721811294555664,0.08456899970769882,-0.203851118683815,2.419865131378174,-0.5458095390895598,-1.362731273994167,-0.12253819199218816,0.621617591774634,-0.11422600576503375,-2.6232163355367724,15820,44676,56817,47022
0.5977150000000111,0.08277531713247299,0.026689043268561363,1.7213886976242065,0.08510105311870575,-0.20226925611495972,2.4175820350646973,-0.5095243021323663,-1.4231157885506236,-0.16874213108040784,0.6255013806475712,-0.12247445988368258,-2.6256461523184806,15820,44676,56817,47022
0.6005260000000125,0.08277531713247299,0.026689043268561363,1.7213886976242065,0.08510105311870575,-0.20226925611495972,2.4175820350646973,-0.48867964041177525,-1.4310966165473185,-0.24730293645849385,0.6255013806475712,-0.12247445988368258,-2.6256461523184806,24379,54753,58324,32892
0.6016010000000097,0.08359617739915848,0.024667754769325256,1.7457314729690552,0.07884900271892548,-0.20190167427062988,2.4509851932525635,-0.39369700144869046,-1.372609471109489,-0.3090715291229783,0.5745206219892481,-0.27911926394472725,-3.0095394284602817,24379,54753,58324,32892
0.6044410000000062,0.08359617739915848,0.024667754769325256,1.7457314729690552,0.07884900271892548,-0.20190167427062988,2.4509851932525635,-0.2179047505935431,-1.2875273332358554,-0.3242847702710287,0.5745206219892481,-0.27911926394472725,-3.0095394284602817,14327,40168,61334,35171
0.6055920000000042,0.08359617739915848,0.024667754769325256,1.7457314729690552,0.07884900271892548,-0.20190167427062988,2.4509851932525635,0.021412905395808327,-1.1781802025641284,-0.29272041910967794,0.5745206219892481,-0.27911926394472725,-3.0095394284602817,14327,40168,61334,35171
0.6083850000000093,0.0837993323802948,0.02483881078660488,1.7453504800796509,0.07936861366033554,-0.20130416750907898,2.4489073753356934,0.30790463180184646,-1.0369774707763368,-0.25015010533514076,0.5745206219892481,-0.27911926394472725,-3.0095394284602817,11660,24275,57494,48718
0.6098050000000076,0.0837993323802948,0.02483881078660488,1.7453504800796509,0.07936861366033554,-0.20130416750907898,2.4489073753356934,0.6167719963377566,-0.8596676675082783,-0.1991994228213695,0.5745206219892481,-0.27911926394472725,-3.0095394284602817,11660,24275,57494,48718
0.6123400000000111,0.08456029742956161,0.022828802466392517,1.769971489906311,0.07266749441623688,-0.20069755613803864,2.475297689437866,0.9232478422147755,-0.645252639983391,-0.16548252177469175,0.49498679165109327,-0.28648440800946556,-3.3535693706868273,12886,15106,52388,50219
0.6134490000000078,0.08456029742956161,0.022828802466392517,1.769971489906311,0.07266749441623688,-0.20069755613803864,2.475297689437866,1.2026850130183835,-0.38620243337753035,-0.17874669518945402,0.49498679165109327,-0.28648440800946556,-3.3535693706868273,12886,15106,52388,50219
0.6163680000000022,0.08456029742956161,0.022828802466392517,1.769971489906311,0.07266749441623688,-0.20069755613803864,2.475297689437866,1.4944983594607804,-0.07804215475579308,-0.2277589459695407,0.49498679165109327,-0.28648440800946556,-3.3535693706868273,20584,15443,43760,48723
0.6174750000000058,0.08478241413831711,0.023435726761817932,1.7699862718582153,0.07317149639129639,-0.19772768020629883,2.475370407104492,1.820914424262686,0.2671793560305162,-0.2405336137311896,0.49900277331013404,-0.3041549241263145,-3.3561477122329846,20584,15443,43760,48723
0.620392000000007,0.08478241413831711,0.023435726761817932,1.7699862718582153,0.07317149639129639,-0.19772768020629883,2.475370407104492,2.1725688672411088,0.6212563601392865,-0.1984341301926216,0.49900277331013404,-0.3041549241263145,-3.3561477122329846,27418,13205,33864,47548
0.6214550000000018,0.08547777682542801,0.021461740136146545,1.7948694229125977,0.06588086485862732,-0.19724823534488678,2.501307964324951,2.617753128228951,1.004813675343123,-0.18426712852356564,0.4640897255999718,0.08747838601880398,-3.410992335475705,27418,13205,33864,47548
0.624224000000002,0.08547777682542801,0.021461740136146545,1.7948694229125977,0.06588086485862732,-0.19724823534488678,2.501307964324951,3.123995284054877,1.3146510963060944,-0.20661617665442886,0.4640897255999718,0.08747838601880398,-3.410992335475705,37884,11849,23653,43594
0.6253770000000077,0.08547777682542801,0.021461740136146545,1.7948694229125977,0.06588086485862732,-0.19724823534488678,2.501307964324951,3.621094008910233,1.4665972196683472,-0.21338656464616917,0.4640897255999718,0.08747838601880398,-3.410992335475705,37884,11849,23653,43594
0.6281820000000007,0.08574362844228745,0.02173900045454502,1.794937252998352,0.06669221073389053,-0.196064755320549,2.5016627311706543,4.116815613165909,1.5839793736649523,-0.18616113540131637,0.46954728679039826,0.08219877438856288,-3.4108138956695666,40450,11863,20907,40548
0.6295240000000049,0.08574362844228745,0.02173900045454502,1.794937252998352,0.06669221073389053,-0.196064755320549,2.5016627311706543,4.6732016302086095,1.774012029566701,-0.15126888149704576,0.46954728679039826,0.08219877438856288,-3.4108138956695666,40450,11863,20907,40548
0.6321310000000085,0.08637455105781555,0.019777486100792885,1.8200674057006836,0.05965736135840416,-0.1966589242219925,2.5248093605041504,5.292455825840375,2.0044292597125746,-0.12142234414020177,0.46909189728853473,1.0494824277788273,-3.029166898898351,38611,13522,26631,40960
0.6332490000000107,0.08637455105781555,0.019777486100792885,1.8200674057006836,0.05965736135840416,-0.1966589242219925,2.5248093605041504,5.848739577497216,2.105640300096055,-0.1049628850824272,0.46909189728853473,1.0494824277788273,-3.029166898898351,38611,13522,26631,40960
0.6361699999999982,0.08637455105781555,0.019777486100792885,1.8200674057006836,0.05965736135840416,-0.1966589242219925,2.5248093605041504,6.355834211188076,2.151061444593738,-0.1004847131304317,0.46909189728853473,1.0494824277788273,-3.029166898898351,33553,14012,30060,40010
0.6372860000000073,0.08669482916593552,0.019889861345291138,1.8195111751556396,0.06068434566259384,-0.19633302092552185,2.521782636642456,6.885890619797599,2.2338266323190026,-0.1187258436022261,0.46909189728853473,1.0494824277788273,-3.029166898898351,33553,14012,30060,40010
0.6401000000000058,0.08669482916593552,0.019889861345291138,1.8195111751556396,0.06068434566259384,-0.19633302092552185,2.521782636642456,7.386589938446742,2.263466683145203,-0.14515877436332017,0.46909189728853473,1.0494824277788273,-3.029166898898351,34544,17716,33355,37579
0.6412130000000034,0.0872717872262001,0.017916187644004822,1.8448032140731812,0.05486826226115227,-0.1990031749010086,2.537921667098999,7.794310846590167,2.153735391486232,-0.17771613507137743,0.5188471560412328,2.7909578459050275,-2.4079509088165048,34544,17716,33355,37579
0.6440190000000002,0.0872717872262001,0.017916187644004822,1.8448032140731812,0.05486826226115227,-0.1990031749010086,2.537921667098999,8.173553507932938,1.9733151492230154,-0.20838488180289136,0.5188471560412328,2.7909578459050275,-2.4079509088165048,37768,25507,34158,30756
0.6451630000000005,0.0872717872262001,0.017916187644004822,1.8448032140731812,0.05486826226115227,-0.1990031749010086,2.537921667098999,8.570109912154534,1.8404511077033983,-0.23649180072380357,0.5188471560412328,2.7909578459050275,-2.4079509088165048,37768,25507,34158,30756
0.6480240000000049,0.08764506876468658,0.017955783754587173,1.8443845510482788,0.05607132986187935,-0.19896817207336426,2.535656213760376,8.957310098834462,1.6890332223433626,-0.2576463711714958,0.5188471560412328,2.7909578459050275,-2.4079509088165048,37335,32899,39258,27601
0.6493590000000113,0.08764506876468658,0.017955783754587173,1.8443845510482788,0.05607132986187935,-0.19896817207336426,2.535656213760376,9.339766662980741,1.474986177102097,-0.2630300511836319,0.5188471560412328,2.7909578459050275,-2.4079509088165048,37335,32899,39258,27601
0.6519220000000059,0.08818385004997253,0.015940705314278603,1.8697715997695923,0.05174795165657997,-0.20456817746162415,2.543900966644287,9.730345868451764,1.2770551180393912,-0.27816439618438865,0.5457109384052548,5.185697194836445,-1.840150812544035,35340,35998,40584,26541
0.6530320000000065,0.08818385004997253,0.015940705314278603,1.8697715997695923,0.05174795165657997,-0.20456817746162415,2.543900966644287,10.071974042558256,1.1121825433781118,-0.3334997736958936,0.5457109384052548,5.185697194836445,-1.840150812544035,35340,35998,40584,26541
0.6559560000000055,0.08818385004997253,0.015940705314278603,1.8697715997695923,0.05174795165657997,-0.20456817746162415,2.543900966644287,10.386361274506546,0.9329972089123649,-0.4063908922055259,0.5457109384052548,5.185697194836445,-1.840150812544035,31395,36915,42947,27239
0.6570690000000031,0.08860258758068085,0.015966907143592834,1.869369387626648,0.053355872631073,-0.2048972249031067,2.54168701171875,10.676344363489786,0.7968102747216286,-0.4805421186744428,0.546176566495882,5.192535624342636,-1.8346697472737798,31395,36915,42947,27239
0.6598840000000055,0.08860258758068085,0.015966907143592834,1.869369387626648,0.053355872631073,-0.2048972249031067,2.54168701171875,10.919324789762,0.6839417792985444,-0.5558153682001237,0.546176566495882,5.192535624342636,-1.8346697472737798,29827,37015,39474,28636
0.6609980000000069,0.08912087976932526,0.013874798081815243,1.8947703838348389,0.05031179264187813,-0.21374304592609406,2.5414416790008545,11.130862870940302,0.5704770021073914,-0.6217921881506104,0.5233661811408789,8.115552869858117,-1.5111411793844194,29827,37015,39474,28636
0.6637980000000098,0.08912087976932526,0.013874798081815243,1.8947703838348389,0.05031179264187813,-0.21374304592609406,2.5414416790008545,11.323246432294317,0.5040410864744885,-0.6885630961591316,0.5233661811408789,8.115552869858117,-1.5111411793844194,29108,35954,37951,30349
0.6649600000000064,0.08912087976932526,0.013874798081815243,1.8947703838348389,0.05031179264187813,-0.21374304592609406,2.5414416790008545,11.511969745046128,0.4465932063625487,-0.7493717856982106,0.5233661811408789,8.115552869858117,-1.5111411793844194,29108,35954,37951,30349
0.6677560000000085,0.08957231044769287,0.013935070484876633,1.8943687677383423,0.05208005756139755,-0.21391262114048004,2.5392186641693115,11.692055893750595,0.3539871057772233,-0.7896835224865221,0.5212435871588637,8.121523537720906,-1.504815438048727,30709,33901,35358,31864
0.6691290000000009,0.08957231044769287,0.013935070484876633,1.8943687677383423,0.05208005756139755,-0.21391262114048004,2.5392186641693115,11.87276522215014,0.3716484910468427,-0.8117065996999595,0.5212435871588637,8.121523537720906,-1.504815438048727,30709,33901,35358,31864
0.6717949999999983,0.09008097648620605,0.011730695143342018,1.9197276830673218,0.049754176288843155,-0.22706308960914612,2.535977840423584,12.069171222014612,0.48608748585426026,-0.8147461986101215,0.40032066332184746,11.389990173124172,-1.340257366686726,32052,30214,33807,32555
0.6729199999999983,0.09008097648620605,0.011730695143342018,1.9197276830673218,0.049754176288843155,-0.22706308960914612,2.535977840423584,12.230739879027539,0.5543494977571168,-0.8050970333485464,0.40032066332184746,11.389990173124172,-1.340257366686726,32052,30214,33807,32555
0.6757360000000044,0.09055376797914505,0.011346588842570782,1.9188271760940552,0.05169566720724106,-0.22945278882980347,2.531008243560791,12.377074189340776,0.5710688230806342,-0.7841703795558945,0.3949538596871302,11.411238561665257,-1.3330914273671781,33282,28237,32434,32487
0.6768120000000054,0.09055376797914505,0.011346588842570782,1.9188271760940552,0.05169566720724106,-0.22945278882980347,2.531008243560791,12.52217492343709,0.6396411598295123,-0.7732979578266188,0.3949538596871302,11.411238561665257,-1.3330914273671781,33282,28237,32434,32487
0.6796850000000122,0.09055376797914505,0.011346588842570782,1.9188271760940552,0.05169566720724106,-0.22945278882980347,2.531008243560791,12.660116015258835,0.7771821116974721,-0.7669318709778661,0.3949538596871302,11.411238561665257,-1.3330914273671781,32298,24615,31287,34452
0.6807590000000054,0.09106016904115677,0.0089622987434268,1.9440914392471313,0.04969720169901848,-0.24743369221687317,2.5255634784698486,12.789120603726708,0.9131179763764411,-0.7637753592958497,0.2438382100706707,14.933919169023415,-1.1520706594622472,32298,24615,31287,34452
0.683590000000011,0.09106016904115677,0.0089622987434268,1.9440914392471313,0.04969720169901848,-0.24743369221687317,2.5255634784698486,12.88988822778869,0.975377755814477,-0.7589167547821364,0.2438382100706707,14.933919169023415,-1.1520706594622472,31365,22780,31240,35776
0.68475,0.09106016904115677,0.0089622987434268,1.9440914392471313,0.04969720169901848,-0.24743369221687317,2.5255634784698486,12.969966285974065,0.9954288288197382,-0.7625416499208705,0.2438382100706707,14.933919169023415,-1.1520706594622472,31365,22780,31240,35776
0.6875460000000021,0.09154419600963593,0.008458412252366543,1.943001389503479,0.05173248052597046,-0.25036340951919556,2.5195717811584473,13.08896591085873,1.0441406417393502,-0.7639356815934725,0.23546651496591986,14.959012854388483,-1.1446990306571738,30068,21311,30732,35893
0.6889260000000067,0.09154419600963593,0.008458412252366543,1.943001389503479,0.05173248052597046,-0.25036340951919556,2.5195717811584473,13.218917519410237,1.1457678010431556,-0.7595957942810794,0.23546651496591986,14.959012854388483,-1.1446990306571738,30068,21311,30732,35893
0.6915030000000115,0.09205275028944016,0.005841509439051151,1.9681305885314941,0.05003141611814499,-0.27286234498023987,2.510122299194336,13.374928691860386,1.30897070685901,-0.7565237048056185,0.08158164630279446,18.66459122551356,-0.8545836469570504,30526,21548,29185,34283
0.6926110000000044,0.09205275028944016,0.005841509439051151,1.9681305885314941,0.05003141611814499,-0.27286234498023987,2.510122299194336,13.50736130128341,1.4102882736860933,-0.7411424847718113,0.08158164630279446,18.66459122551356,-0.8545836469570504,30526,21548,29185,34283
0.6955310000000027,0.09205275028944016,0.005841509439051151,1.9681305885314941,0.05003141611814499,-0.27286234498023987,2.510122299194336,13.59050625578012,1.3861721515929355,-0.7202423294320057,0.08158164630279446,18.66459122551356,-0.8545836469570504,31258,22127,27871,32004
0.6966490000000048,0.09254071861505508,0.005400498863309622,1.967020034790039,0.05209377780556679,-0.275447279214859,2.5040030479431152,13.63926340901729,1.292948064476657,-0.7189027594036959,0.07109241962199155,18.68802879051465,-0.8476924208142604,31258,22127,27871,32004
0.6995520000000106,0.09254071861505508,0.005400498863309622,1.967020034790039,0.05209377780556679,-0.275447279214859,2.5040030479431152,13.71331633155247,1.1874980705860976,-0.7172839569350912,0.07109241962199155,18.68802879051465,-0.8476924208142604,30885,23351,28403,30861
0.7006870000000054,0.09305538982152939,0.0025103995576500893,1.9919705390930176,0.05082303285598755,-0.3022002577781677,2.4900739192962646,13.795706013564034,1.0862035401024432,-0.7150108823656813,-0.09500383534775748,22.562091977368596,-0.46653865930198546,30885,23351,28403,30861
0.7033790000000009,0.09305538982152939,0.0025103995576500893,1.9919705390930176,0.05082303285598755,-0.3022002577781677,2.4900739192962646,13.885446020184215,1.0331754754251126,-0.7175065972022218,-0.09500383534775748,22.562091977368596,-0.46653865930198546,28764,25765,30532,29170
0.7045360000000074,0.09305538982152939,0.0025103995576500893,1.9919705390930176,0.05082303285598755,-0.3022002577781677,2.4900739192962646,14.0311401065714,1.0654374749235231,-0.7175875572993602,-0.09500383534775748,22.562091977368596,-0.46653865930198546,28764,25765,30532,29170
0.7073390000000073,0.09354218095541,0.002241290407255292,1.9909435510635376,0.05289421230554581,-0.3039221167564392,2.484428644180298,14.1628003992783,1.110818405688746,-0.7394338006164165,-0.10766012936407712,22.580467861692117,-0.4602060998328759,27872,26832,29956,28352
0.7087130000000034,0.09354218095541,0.002241290407255292,1.9909435510635376,0.05289421230554581,-0.3039221167564392,2.484428644180298,14.254717806405731,1.073208246089238,-0.7657779232775348,-0.10766012936407712,22.580467861692117,-0.4602060998328759,27872,26832,29956,28352
0.7112880000000005,0.09406790137290955,-0.0009517963044345379,2.01566743850708,0.05223273113369942,-0.3339684307575226,2.464315414428711,14.321583389791005,0.9480942696578606,-0.776145809138295,-0.29433970270258014,26.584598487702376,-0.16211374737962575,26854,28001,29276,27321
0.7124020000000019,0.09406790137290955,-0.0009517963044345379,2.01566743850708,0.05223273113369942,-0.3339684307575226,2.464315414428711,14.397037135059565,0.7896584887722753,-0.7780166132250484,-0.29433970270258014,26.584598487702376,-0.16211374737962575,26854,28001,29276,27321
0.7153179999999993,0.09406790137290955,-0.0009517963044345379,2.01566743850708,0.05223273113369942,-0.3339684307575226,2.464315414428711,14.500570185597486,0.7225432340348069,-0.7965405630822309,-0.29433970270258014,26.584598487702376,-0.16211374737962575,27559,29268,29223,25999
0.7164320000000007,0.09454873204231262,-0.000980495591647923,2.014277219772339,0.05432800203561783,-0.3344248831272125,2.4566657543182373,14.659508704717851,0.7530765090906199,-0.7981415223715319,-0.3103827685547446,26.596549186866028,-0.15691648136367828,27559,29268,29223,25999
0.7192630000000063,0.09454873204231262,-0.000980495591647923,2.014277219772339,0.05432800203561783,-0.3344248831272125,2.4566657543182373,14.802348947680905,0.7848938272660145,-0.7873214317576762,-0.3103827685547446,26.596549186866028,-0.15691648136367828,28962,28790,26665,25718
0.720372000000003,0.09509097784757614,-0.004493801388889551,2.0386910438537598,0.0541393868625164,-0.3671238422393799,2.430152654647827,14.879128947172326,0.7248745652530623,-0.7850377045439061,-0.5317872754412363,30.745146985387606,0.046437365747089086,28962,28790,26665,25718
0.7231770000000106,0.09509097784757614,-0.004493801388889551,2.0386910438537598,0.0541393868625164,-0.3671238422393799,2.430152654647827,14.914539402290455,0.6043427572142478,-0.8028169014022478,-0.5317872754412363,30.745146985387606,0.046437365747089086,27284,29623,28076,25583
0.7243270000000048,0.09509097784757614,-0.004493801388889551,2.0386910438537598,0.0541393868625164,-0.3671238422393799,2.430152654647827,14.961866970654471,0.5083916930102693,-0.813048699731305,-0.5317872754412363,30.745146985387606,0.046437365747089086,27284,29623,28076,25583
0.7272130000000033,0.09556005895137787,-0.0047598909586668015,2.0378098487854004,0.05619446188211441,-0.36873558163642883,2.4253127574920654,15.053429644724703,0.5123967211050986,-0.8047685324280851,-0.5487131457322181,30.76342187099056,0.051053823332048796,26642,28944,27500,25874
0.7286200000000099,0.09556005895137787,-0.0047598909586668015,2.0378098487854004,0.05619446188211441,-0.36873558163642883,2.4253127574920654,15.127791493946331,0.5567477408977604,-0.7911814840206643,-0.5487131457322181,30.76342187099056,0.051053823332048796,26642,28944,27500,25874
0.7310810000000056,0.09612232446670532,-0.008631478063762188,2.0618820190429688,0.056305643171072006,-0.40414154529571533,2.3932082653045654,15.189898541095852,0.6096226738124116,-0.7995783643586569,-0.7859323370510616,35.049794257873124,0.17585093262574572,25414,27750,26909,26780
0.7321940000000031,0.09612232446670532,-0.008631478063762188,2.0618820190429688,0.056305643171072006,-0.40414154529571533,2.3932082653045654,15.214684048729001,0.5782136848111533,-0.8100457858651589,-0.7859323370510616,35.049794257873124,0.17585093262574572,25414,27750,26909,26780
0.7351050000000104,0.09612232446670532,-0.008631478063762188,2.0618820190429688,0.056305643171072006,-0.40414154529571533,2.3932082653045654,15.209508994098758,0.4535897965993776,-0.8146318158413026,-0.7859323370510616,35.049794257873124,0.17585093262574572,25203,27462,26881,26545
0.7362480000000069,0.09605784714221954,-0.008824573829770088,2.060380458831787,0.055917732417583466,-0.40520185232162476,2.3850040435791016,15.233359199557073,0.384014579963003,-0.8162552788418149,-0.7982851057264857,35.06764092330244,0.16461599425259582,25203,27462,26881,26545
0.7390440000000089,0.09605784714221954,-0.008824573829770088,2.060380458831787,0.055917732417583466,-0.40520185232162476,2.3850040435791016,15.284686835878388,0.4407519619856234,-0.825886734082141,-0.7982851057264857,35.06764092330244,0.16461599425259582,24969,26276,25982,26764
0.740166000000012,0.09661805629730225,-0.013082867488265038,2.084033966064453,0.05618120729923248,-0.44486838579177856,2.349503993988037,15.318447196385105,0.5029704957162767,-0.8346285603603261,-1.0457399186902248,39.42724150272936,0.23920395285302776,24969,26276,25982,26764
0.7429660000000003,0.09661805629730225,-0.013082867488265038,2.084033966064453,0.05618120729923248,-0.44486838579177856,2.349503993988037,15.34369289825462,0.5035386478453315,-0.829341719543328,-1.0457399186902248,39.42724150272936,0.23920395285302776,23292,26040,26571,27247
0.7441169999999984,0.09661805629730225,-0.013082867488265038,2.084033966064453,0.05618120729923248,-0.44486838579177856,2.349503993988037,15.386503745409861,0.5205697960429836,-0.8068615107287784,-1.0457399186902248,39.42724150272936,0.23920395285302776,23292,26040,26571,27247
0.7469110000000073,0.09681623429059982,-0.014078420586884022,2.0829761028289795,0.05717162415385246,-0.44978752732276917,2.3439245223999023,15.429123910231054,0.557706112705539,-0.8068863447059434,-1.0659147911958113,39.46668552753569,0.23509288307313791,22630,24711,25632,27562
0.748294000000009,0.09681623429059982,-0.014078420586884022,2.0829761028289795,0.05717162415385246,-0.44978752732276917,2.3439245223999023,15.462772417971987,0.5836882119059748,-0.8250875860180354,-1.0659147911958113,39.46668552753569,0.23509288307313791,22630,24711,25632,27562
0.7509670000000042,0.09738940000534058,-0.018800988793373108,2.1061978340148926,0.05749817565083504,-0.492933064699173,2.3039474487304688,15.47679768953678,0.5691930255668369,-0.8401324488061656,-1.3215003914392325,43.87226251029237,0.2922468307523033,21314,24095,25027,27743
0.7521010000000097,0.09738940000534058,-0.018800988793373108,2.1061978340148926,0.05749817565083504,-0.492933064699173,2.3039474487304688,15.484041487701795,0.5488056618949261,-0.8258883985578223,-1.3215003914392325,43.87226251029237,0.2922468307523033,21314,24095,25027,27743
0.7548970000000118,0.09738940000534058,-0.018800988793373108,2.1061978340148926,0.05749817565083504,-0.492933064699173,2.3039474487304688,15.505852777029544,0.5024284092763911,-0.7897290625411624,-1.3215003914392325,43.87226251029237,0.2922468307523033,21343,23628,24362,27117
0.7559680000000081,0.09718924760818481,-0.01942128874361515,2.1045336723327637,0.05674045905470848,-0.4957124590873718,2.2950825691223145,15.552428268701723,0.5470125222434621,-0.7664675488418108,-1.3343619388065502,43.901651352700114,0.2790021886929897,21343,23628,24362,27117
0.7588440000000118,0.09718924760818481,-0.01942128874361515,2.1045336723327637,0.05674045905470848,-0.4957124590873718,2.2950825691223145,15.606819605541064,0.5993390770001524,-0.7674998566593527,-1.3343619388065502,43.901651352700114,0.2790021886929897,21706,22864,22329,26787
0.759922000000006,0.09775834530591965,-0.02461947128176689,2.127244472503662,0.057087916880846024,-0.5419063568115234,2.250321865081787,15.643791738322417,0.6106574450539619,-0.7583076898408353,-1.58839665895818,48.34693592108865,0.3223174919363741,21706,22864,22329,26787
0.7627530000000116,0.09775834530591965,-0.02461947128176689,2.127244472503662,0.057087916880846024,-0.5419063568115234,2.250321865081787,15.685393510342763,0.5670975838421354,-0.7378731216386027,-1.58839665895818,48.34693592108865,0.3223174919363741,20247,23527,22894,26184
0.7639060000000026,0.09775834530591965,-0.02461947128176689,2.127244472503662,0.057087916880846024,-0.5419063568115234,2.250321865081787,15.727067720344758,0.5579256903374161,-0.7163796140079275,-1.58839665895818,48.34693592108865,0.3223174919363741,20247,23527,22894,26184
0.7667119999999995,0.09840337932109833,-0.02533336728811264,2.1255571842193604,0.060299135744571686,-0.5450965762138367,2.2414510250091553,15.7739968798097,0.5633749506913953,-0.7191137483410573,-1.6197566753939194,48.380233547547114,0.3283209025969322,20239,23226,21673,25622
0.768093000000008,0.09840337932109833,-0.02533336728811264,2.1255571842193604,0.060299135744571686,-0.5450965762138367,2.2414510250091553,15.853769207101932,0.6424697698023127,-0.7224021530760599,-1.6197566753939194,48.380233547547114,0.3283209025969322,20239,23226,21673,25622
0.7706680000000051,0.09900831431150436,-0.03103797510266304,2.1477065086364746,0.06066996231675148,-0.5935510993003845,2.1914420127868652,15.943093760592062,0.7231650155703131,-0.7129714336028986,-1.8578125599358488,52.88485581818996,0.3597362092942277,19573,23026,20146,25285
0.7717799999999988,0.09900831431150436,-0.03103797510266304,2.1477065086364746,0.06066996231675148,-0.5935510993003845,2.1914420127868652,15.986352018810438,0.7295006092245844,-0.6877447067561503,-1.8578125599358488,52.88485581818996,0.3597362092942277,19573,23026,20146,25285
0.7746840000000084,0.09900831431150436,-0.03103797510266304,2.1477065086364746,0.06066996231675148,-0.5935510993003845,2.1914420127868652,15.997375375194492,0.6481140734166266,-0.6863372926990706,-1.8578125599358488,52.88485581818996,0.3597362092942277,19855,22675,19904,24573
0.7757580000000016,0.0990067571401596,-0.03153441473841667,2.1462996006011963,0.060954682528972626,-0.5956559777259827,2.1841421127319336,16.00874494252026,0.5675254872502838,-0.6780066584931937,-1.8748579058908308,52.909635152931166,0.35185161886511096,19855,22675,19904,24573
0.7787309999999997,0.0990067571401596,-0.03153441473841667,2.1462996006011963,0.060954682528972626,-0.5956559777259827,2.1841421127319336,16.044578307619492,0.5078367901076376,-0.6705694482540112,-1.8748579058908308,52.909635152931166,0.35185161886511096,19889,22654,19302,24099
0.7798640000000014,0.09961829334497452,-0.03774922341108322,2.1678457260131836,0.061304155737161636,-0.6447014212608337,2.1280369758605957,16.098768309480427,0.5193789302720411,-0.6438646004232417,-2.1025934222692637,57.49161660910565,0.38161798883515907,19889,22654,19302,24099
0.7825480000000098,0.09961829334497452,-0.03774922341108322,2.1678457260131836,0.061304155737161636,-0.6447014212608337,2.1280369758605957,16.169039543267694,0.5797590506126991,-0.6343547184866777,-2.1025934222692637,57.49161660910565,0.38161798883515907,18496,23457,20211,23759
0.7837000000000116,0.09961829334497452,-0.03774922341108322,2.1678457260131836,0.061304155737161636,-0.6447014212608337,2.1280369758605957,16.234852645390166,0.6132210039192721,-0.6204795826283377,-2.1025934222692637,57.49161660910565,0.38161798883515907,18496,23457,20211,23759
0.7864959999999992,0.09981859475374222,-0.03839300945401192,2.1658477783203125,0.06250189244747162,-0.6472653746604919,2.117811679840088,16.30611564036738,0.5989443299475754,-0.605880865901823,-2.1238198513563553,57.524475658617604,0.37681299582844346,18459,23355,18893,23205
0.7878910000000032,0.09981859475374222,-0.03839300945401192,2.1658477783203125,0.06250189244747162,-0.6472653746604919,2.117811679840088,16.373343413660905,0.5904853313771568,-0.5852881725098671,-2.1238198513563553,57.524475658617604,0.37681299582844346,18459,23355,18893,23205
0.7905390000000043,0.10044563561677933,-0.04512548819184303,2.1867008209228516,0.06287200003862381,-0.6962974667549133,2.055633544921875,16.4229794100578,0.6325904408435274,-0.5886004125366259,-2.3332756471222007,62.169514293948,0.3592279416978794,17493,23428,18419,23052
0.791648000000001,0.10044563561677933,-0.04512548819184303,2.1867008209228516,0.06287200003862381,-0.6962974667549133,2.055633544921875,16.473067078575575,0.6527405168623123,-0.5839476037961484,-2.3332756471222007,62.169514293948,0.3592279416978794,17493,23428,18419,23052
0.7944809999999998,0.10073569416999817,-0.04557373747229576,2.1847784519195557,0.06450903415679932,-0.6978801488876343,2.045879364013672,16.543495971499375,0.66429224440664,-0.5615816445923633,-2.3557977333410296,62.19728059954813,0.35717067664979885,17972,22382,17910,22969
0.7955990000000019,0.10073569416999817,-0.04557373747229576,2.1847784519195557,0.06450903415679932,-0.6978801488876343,2.045879364013672,16.613545630283944,0.6341659669444184,-0.5402671013869413,-2.3557977333410296,62.19728059954813,0.35717067664979885,17972,22382,17910,22969
0.7984270000000105,0.10073569416999817,-0.04557373747229576,2.1847784519195557,0.06450903415679932,-0.6978801488876343,2.045879364013672,16.638304506306195,0.5602986667372175,-0.5387656444538682,-2.3557977333410296,62.19728059954813,0.35717067664979885,18019,21634,17078,23066
0.7995280000000057,0.10138265043497086,-0.05281680077314377,2.2048861980438232,0.06482722610235214,-0.7475232481956482,1.9783748388290405,16.65971951726374,0.48632753653701727,-0.5308967690914975,-2.547215591762121,66.93148378071936,0.3379596599952354,18019,21634,17078,23066
0.802419000000009,0.10138265043497086,-0.05281680077314377,2.2048861980438232,0.06482722610235214,-0.7475232481956482,1.9783748388290405,16.695825590058597,0.5016805603527832,-0.5223915979656796,-2.547215591762121,66.93148378071936,0.3379596599952354,16443,22221,18459,22919
0.8035660000000062,0.10138265043497086,-0.05281680077314377,2.2048861980438232,0.06482722610235214,-0.7475232481956482,1.9783748388290405,16.77484477539456,0.537329002203825,-0.5111213665485732,-2.547215591762121,66.93148378071936,0.3379596599952354,16443,22221,18459,22919
0.8062989999999991,0.1017053872346878,-0.05290541425347328,2.202867269515991,0.06661205738782883,-0.7472503185272217,1.9681620597839355,16.85341228860964,0.5664397164738585,-0.48084265640345825,-2.5698798609780584,66.95123226910754,0.33677068461737814,16483,21897,17066,22416
0.8076440000000003,0.1017053872346878,-0.05290541425347328,2.202867269515991,0.06661205738782883,-0.7472503185272217,1.9681620597839355,16.91998598953944,0.582230064630129,-0.4685024334393853,-2.5698798609780584,66.95123226910754,0.33677068461737814,16483,21897,17066,22416
0.8102419999999984,0.10237321257591248,-0.0606452152132988,2.2221720218658447,0.06692135334014893,-0.7972243428230286,1.8953579664230347,16.953132757731,0.54386559794137,-0.4405261592146983,-2.7412867310228393,71.75305994137948,0.26750378832825833,15536,22252,16740,22017
0.8113500000000058,0.10237321257591248,-0.0606452152132988,2.2221720218658447,0.06692135334014893,-0.7972243428230286,1.8953579664230347,16.97964505901496,0.4968280811095771,-0.42649609395994287,-2.7412867310228393,71.75305994137948,0.26750378832825833,15536,22252,16740,22017
0.8142630000000063,0.10237321257591248,-0.0606452152132988,2.2221720218658447,0.06692135334014893,-0.7972243428230286,1.8953579664230347,17.019756526089296,0.47508899673688293,-0.3917933073224746,-2.7412867310228393,71.75305994137948,0.26750378832825833,15707,21552,16752,21455
0.8153820000000124,0.10270088911056519,-0.060821935534477234,2.2200064659118652,0.06872427463531494,-0.7973014712333679,1.8846372365951538,17.06931795397567,0.48630190361152525,-0.3809202198029263,-2.7636834668181676,71.77695815802487,0.26610587350837905,15707,21552,16752,21455
0.8182690000000002,0.10270088911056519,-0.060821935534477234,2.2200064659118652,0.06872427463531494,-0.7973014712333679,1.8846372365951538,17.12334497037789,0.45831870516800405,-0.3441626712264074,-2.7636834668181676,71.77695815802487,0.26610587350837905,16008,20910,15418,21333
0.8193780000000115,0.1033894419670105,-0.06906356662511826,2.238450765609741,0.06896976381540298,-0.84726881980896,1.8065996170043945,17.174629996121766,0.42311584345684616,-0.31116803611211596,-2.8997374186545053,76.6504283730852,0.16932288727823838,16008,20910,15418,21333
0.8221120000000083,0.1033894419670105,-0.06906356662511826,2.238450765609741,0.06896976381540298,-0.84726881980896,1.8065996170043945,17.220018783212204,0.4239423555011522,-0.2960306950551328,-2.8997374186545053,76.6504283730852,0.16932288727823838,14812,21196,16562,21238
0.8232790000000095,0.1033894419670105,-0.06906356662511826,2.238450765609741,0.06896976381540298,-0.84726881980896,1.8065996170043945,17.263421917393877,0.46180461658734967,-0.2846575324618949,-2.8997374186545053,76.6504283730852,0.16932288727823838,14812,21196,16562,21238
0.8260770000000047,0.1037086769938469,-0.06954172253608704,2.2361433506011963,0.07072068005800247,-0.8488168120384216,1.7955117225646973,17.33664180314008,0.4873388053819476,-0.29598954921629106,-2.920405068872082,76.68391044442237,0.16869646162064164,14998,20699,15257,20753
0.8274120000000111,0.1037086769938469,-0.06954172253608704,2.2361433506011963,0.07072068005800247,-0.8488168120384216,1.7955117225646973,17.372519909345627,0.46949845568707493,-0.2791862011603816,-2.920405068872082,76.68391044442237,0.16869646162064164,14998,20699,15257,20753
0.8301160000000091,0.10441668331623077,-0.07829497009515762,2.2536706924438477,0.07088867574930191,-0.8978050351142883,1.7122023105621338,17.42017664442038,0.43160676667083214,-0.2786455794590955,-3.015636231208882,81.62538648451343,0.0423374368699244,14371,20938,15100,20388
0.8312450000000099,0.10441668331623077,-0.07829497009515762,2.2536706924438477,0.07088867574930191,-0.8978050351142883,1.7122023105621338,17.457677148362002,0.41581055956016344,-0.2566072390036605,-3.015636231208882,81.62538648451343,0.0423374368699244,14371,20938,15100,20388
0.8340520000000106,0.10472153127193451,-0.0786522924900055,2.251250743865967,0.07253919541835785,-0.8986956477165222,1.700731873512268,17.5081941184475,0.45333586418943855,-0.24129249812856446,-3.0346030989145607,81.65698167105897,0.04185150561676086,14594,19974,14914,20075
0.8351230000000068,0.10472153127193451,-0.0786522924900055,2.251250743865967,0.07253919541835785,-0.8986956477165222,1.700731873512268,17.5819935080469,0.47855153891766306,-0.22495686773910017,-3.0346030989145607,81.65698167105897,0.04185150561676086,14594,19974,14914,20075
0.838,0.10472153127193451,-0.0786522924900055,2.251250743865967,0.07253919541835785,-0.8986956477165222,1.700731873512268,17.634562177436194,0.46938220870549296,-0.19429694272869713,-3.0346030989145607,81.65698167105897,0.04185150561676086,15033,19511,13430,19733
0.839119000000006,0.10544711351394653,-0.08789386600255966,2.2678048610687256,0.07259461283683777,-0.9453215003013611,1.612297773361206,17.67589550281866,0.45091921194775975,-0.17127051957457226,-3.1035140349661146,86.66801938433099,-0.09859695879903697,15033,19511,13430,19733
0.8419089999999997,0.10544711351394653,-0.08789386600255966,2.2678048610687256,0.07259461283683777,-0.9453215003013611,1.612297773361206,17.68398618621032,0.42838277714469586,-0.15381491343343195,-3.1035140349661146,86.66801938433099,-0.09859695879903697,14102,19753,14490,19718
0.84306700000001,0.10544711351394653,-0.08789386600255966,2.2678048610687256,0.07259461283683777,-0.9453215003013611,1.612297773361206,17.696431670616477,0.4262511830081964,-0.14615664417901603,-3.1035140349661146,86.66801938433099,-0.09859695879903697,14102,19753,14490,19718
0.8458840000000055,0.10573675483465195,-0.0879402682185173,2.265315294265747,0.07422341406345367,-0.9446647763252258,1.6005914211273193,17.72620048528138,0.4131642429639789,-0.13055522233495137,-3.1229032100029546,86.69460069774013,-0.09860271200451813,14188,19486,13765,19132
0.8472609999999986,0.10573675483465195,-0.0879402682185173,2.265315294265747,0.07422341406345367,-0.9446647763252258,1.6005914211273193,17.74400744559409,0.38743501090904625,-0.1202746382236753,-3.1229032100029546,86.69460069774013,-0.09860271200451813,14188,19486,13765,19132
0.8498210000000108,0.10647856444120407,-0.09763398766517639,2.2808449268341064,0.07417755573987961,-0.9895346164703369,1.5073928833007812,17.78411252108181,0.3496489828090524,-0.10631781822127545,-3.150943638611688,91.76281778911435,-0.25321463827893814,13570,20032,13922,18585
0.8509270000000106,0.10647856444120407,-0.09763398766517639,2.2808449268341064,0.07417755573987961,-0.9895346164703369,1.5073928833007812,17.837362959710163,0.31610460466674134,-0.09725193517269815,-3.150943638611688,91.76281778911435,-0.25321463827893814,13570,20032,13922,18585
0.8539320000000007,0.10647856444120407,-0.09763398766517639,2.2808449268341064,0.07417755573987961,-0.9895346164703369,1.5073928833007812,17.868254563090645,0.29676928949395265,-0.08676211814590432,-3.150943638611688,91.76281778911435,-0.25321463827893814,13549,19446,14169,18139
0.8550630000000092,0.10675223171710968,-0.0978182926774025,2.2788546085357666,0.07576099783182144,-0.9898920059204102,1.4982287883758545,17.911324269503844,0.28272391106292927,-0.05654164384368876,-3.170357080638581,91.78940760247778,-0.2532321114348205,13549,19446,14169,18139
0.8577790000000095,0.10675223171710968,-0.0978182926774025,2.2788546085357666,0.07576099783182144,-0.9898920059204102,1.4982287883758545,17.92760577114415,0.293132876183504,-0.047546638330810395,-3.170357080638581,91.78940760247778,-0.2532321114348205,13719,19259,13174,17821
0.858849000000002,0.10750878602266312,-0.10795573890209198,2.2933390140533447,0.07561305910348892,-1.0328259468078613,1.4005100727081299,17.94251095113311,0.2992091445266288,-0.03998966906635836,-3.163871386309709,96.89996253830199,-0.44608535615487516,13719,19259,13174,17821
0.8617020000000047,0.10750878602266312,-0.10795573890209198,2.2933390140533447,0.07561305910348892,-1.0328259468078613,1.4005100727081299,17.97733231501811,0.2867446850977036,-0.0217725320115099,-3.163871386309709,96.89996253830199,-0.44608535615487516,13049,19435,14088,17812
0.8628559999999997,0.10750878602266312,-0.10795573890209198,2.2933390140533447,0.07561305910348892,-1.0328259468078613,1.4005100727081299,18.009028193047797,0.28117541604710267,-0.02424213330520542,-3.163871386309709,96.89996253830199,-0.44608535615487516,13049,19435,14088,17812
0.8656560000000026,0.10776552557945251,-0.10849207639694214,2.2910959720611572,0.07698780298233032,-1.034988522529602,1.3904991149902344,18.036273396263745,0.2690454163615779,-0.012523254951772415,-3.1785023503078307,96.93508518067581,-0.44399938584054005,13228,19042,13305,17296
0.8670510000000068,0.10776552557945251,-0.10849207639694214,2.2910959720611572,0.07698780298233032,-1.034988522529602,1.3904991149902344,18.059310804957367,0.25135651730894665,-0.002571869020223488,-3.1785023503078307,96.93508518067581,-0.44399938584054005,13228,19042,13305,17296
0.8696100000000005,0.10853361338376999,-0.1190713569521904,2.3044824600219727,0.07670451700687408,-1.075890302658081,1.2884879112243652,18.116596465269406,0.2643815887920903,0.006685634450494497,-3.1365029203711217,102.08610502385798,-0.6476425759604766,12992,19241,13123,16918
0.8707229999999981,0.10853361338376999,-0.1190713569521904,2.3044824600219727,0.07670451700687408,-1.075890302658081,1.2884879112243652,18.172846688549626,0.276789739008717,0.03456383204640419,-3.1365029203711217,102.08610502385798,-0.6476425759604766,12992,19241,13123,16918
0.8736310000000085,0.10853361338376999,-0.1190713569521904,2.3044824600219727,0.07670451700687408,-1.075890302658081,1.2884879112243652,18.204037631236634,0.267325613508632,0.04109731937561435,-3.1365029203711217,102.08610502385798,-0.6476425759604766,13143,18235,13031,16838
0.8747440000000061,0.10826151818037033,-0.11902892589569092,2.302163600921631,0.07588890939950943,-1.0751674175262451,1.2780842781066895,18.21038447674651,0.2587256671375209,0.032916492142243646,-3.133929636588857,102.11314035518613,-0.6423925081635735,13143,18235,13031,16838
0.8775810000000056,0.10826151818037033,-0.11902892589569092,2.302163600921631,0.07588890939950943,-1.0751674175262451,1.2780842781066895,18.218265303044273,0.2537154788235116,0.03353249378594658,-3.133929636588857,102.11314035518613,-0.6423925081635735,13291,17980,12062,16686
0.8786820000000007,0.10901790857315063,-0.12999817728996277,2.3144073486328125,0.07547345757484436,-1.113508939743042,1.172144889831543,18.26737186301646,0.2759637096623585,0.04799922591331255,-3.0584243622310474,107.31594726139154,-0.847869724184039,13291,17980,12062,16686
0.8815869999999996,0.10901790857315063,-0.12999817728996277,2.3144073486328125,0.07547345757484436,-1.113508939743042,1.172144889831543,18.288873160393326,0.3083951194956118,0.06263901357726323,-3.0584243622310474,107.31594726139154,-0.847869724184039,12909,18018,12613,16658
0.8827330000000074,0.10901790857315063,-0.12999817728996277,2.3144073486328125,0.07547345757484436,-1.113508939743042,1.172144889831543,18.31389409146684,0.3175591233856017,0.07501672885605741,-3.0584243622310474,107.31594726139154,-0.847869724184039,12909,18018,12613,16658
0.88544200000001,0.10901124775409698,-0.1299949288368225,2.312128782272339,0.075687475502491,-1.1131224632263184,1.16208016872406,18.362936735572866,0.30915861449062393,0.08150099347818233,-3.062746354780805,107.34307201519294,-0.8418460440596085,13177,17716,11856,16037
0.8867760000000126,0.10901124775409698,-0.1299949288368225,2.312128782272339,0.075687475502491,-1.1131224632263184,1.16208016872406,18.37069399119605,0.27128947911986273,0.08919008049983752,-3.062746354780805,107.34307201519294,-0.8418460440596085,13177,17716,11856,16037
0.8894010000000125,0.10976507514715195,-0.14132429659366608,2.32319712638855,0.07516928017139435,-1.147444725036621,1.0530272722244263,18.381353027142982,0.2407453516826077,0.10231678486808128,-2.9581773192392826,112.58491185764561,-1.033735730466859,12995,18127,12126,15438
0.8905149999999994,0.10976507514715195,-0.14132429659366608,2.32319712638855,0.07516928017139435,-1.147444725036621,1.0530272722244263,18.376263193667622,0.24375560588650833,0.11019772767914145,-2.9581773192392826,112.58491185764561,-1.033735730466859,12995,18127,12126,15438
0.8934250000000029,0.10988858342170715,-0.14115288853645325,2.3210277557373047,0.0758865550160408,-1.1463260650634766,1.043527364730835,18.376587034056175,0.21308937251327315,0.10850152709135635,-2.9660380099772743,112.6083115179926,-1.0259681601417403,12911,17408,12489,15423
0.894541000000012,0.10988858342170715,-0.14115288853645325,2.3210277557373047,0.0758865550160408,-1.1463260650634766,1.043527364730835,18.403276169236513,0.19032483796284394,0.11393838710150993,-2.9660380099772743,112.6083115179926,-1.0259681601417403,12911,17408,12489,15423
0.8973630000000121,0.10988858342170715,-0.14115288853645325,2.3210277557373047,0.0758865550160408,-1.1463260650634766,1.043527364730835,18.407147340197053,0.21217970326392932,0.12194895927862971,-2.9660380099772743,112.6083115179926,-1.0259681601417403,12902,17409,11774,15179
0.8984800000000105,0.11064393073320389,-0.15279749035835266,2.330897092819214,0.07527735829353333,-1.1771602630615234,0.931586503982544,18.456373209786076,0.2240513430342028,0.12949619968272455,-2.8313022879087817,117.87260741990467,-1.2285897391566645,12902,17409,11774,15179
0.9012730000000011,0.11064393073320389,-0.15279749035835266,2.330897092819214,0.07527735829353333,-1.1771602630615234,0.931586503982544,18.457787880957127,0.26007607290251594,0.14094996451082936,-2.8313022879087817,117.87260741990467,-1.2285897391566645,12638,17648,12334,14986
0.9024370000000054,0.11064393073320389,-0.15279749035835266,2.330897092819214,0.07527735829353333,-1.1771602630615234,0.931586503982544,18.448618084691766,0.28263988833053727,0.14010792290841675,-2.8313022879087817,117.87260741990467,-1.2285897391566645,12638,17648,12334,14986
0.9052370000000083,0.11134417355060577,-0.1523812711238861,2.328883171081543,0.07817206531763077,-1.1748778820037842,0.9228547215461731,18.494773862176146,0.24397999385310432,0.1471038806444868,-2.853765887356515,117.89055986103523,-1.2215492701886603,12912,17292,11907,14494
0.9065869999999996,0.11134417355060577,-0.1523812711238861,2.328883171081543,0.07817206531763077,-1.1748778820037842,0.9228547215461731,18.456628873250725,0.23055874386829778,0.15348176862581986,-2.853765887356515,117.89055986103523,-1.2215492701886603,12912,17292,11907,14494
0.9092820000000065,0.11212189495563507,-0.1642957478761673,2.337533473968506,0.07746763527393341,-1.2024617195129395,0.8082788586616516,18.466768060152873,0.24357441106384206,0.1471078920308787,-2.6929717946582823,123.17652598640659,-1.4072388979862913,12942,17380,12026,14107
0.9104150000000082,0.11212189495563507,-0.1642957478761673,2.337533473968506,0.07746763527393341,-1.2024617195129395,0.8082788586616516,18.50156811874916,0.24361727131263552,0.15384598919440182,-2.6929717946582823,123.17652598640659,-1.4072388979862913,12942,17380,12026,14107
0.9132090000000026,0.11212189495563507,-0.1642957478761673,2.337533473968506,0.07746763527393341,-1.2024617195129395,0.8082788586616516,18.46647191663966,0.2571324975944082,0.15590383041346287,-2.6929717946582823,123.17652598640659,-1.4072388979862913,12888,16437,12166,14325
0.9142820000000065,0.11205983906984329,-0.1641429364681244,2.3357081413269043,0.07727941125631332,-1.2018204927444458,0.800399661064148,18.496929957394677,0.25681644695204303,0.15433487899151313,-2.691963943983298,123.19918513709298,-1.3934816070292684,12888,16437,12166,14325
0.9171630000000005,0.11205983906984329,-0.1641429364681244,2.3357081413269043,0.07727941125631332,-1.2018204927444458,0.800399661064148,18.49629292926193,0.2538514997761874,0.16476423393918374,-2.691963943983298,123.19918513709298,-1.3934816070292684,12914,16284,11547,14216
0.9182949999999983,0.11282812803983688,-0.17631623148918152,2.3431200981140137,0.07646308839321136,-1.2271181344985962,0.6827526092529297,18.493480631150806,0.2568019493688589,0.16488103019774053,-2.511353362388447,128.49267544677554,-1.5630472703890086,12914,16284,11547,14216
0.9210720000000001,0.11282812803983688,-0.17631623148918152,2.3431200981140137,0.07646308839321136,-1.2271181344985962,0.6827526092529297,18.50659190582948,0.2568923470431103,0.16163067537681244,-2.511353362388447,128.49267544677554,-1.5630472703890086,12793,16569,12035,14007
0.9222370000000083,0.11282812803983688,-0.17631623148918152,2.3431200981140137,0.07646308839321136,-1.2271181344985962,0.6827526092529297,18.48441949185792,0.2839370475184876,0.15768303840347436,-2.511353362388447,128.49267544677554,-1.5630472703890086,12793,16569,12035,14007
0.9250250000000088,0.11240202188491821,-0.17615431547164917,2.341508150100708,0.07483325898647308,-1.2265795469284058,0.6757984161376953,18.527368823389846,0.30037231342223447,0.16521905191909883,-2.5001820090812386,128.51381007337793,-1.5435083141433317,13073,16291,11567,13554
0.9264089999999997,0.11240202188491821,-0.17615431547164917,2.341508150100708,0.07483325898647308,-1.2265795469284058,0.6757984161376953,18.495960566757887,0.2988462222490782,0.1908085678853432,-2.5001820090812386,128.51381007337793,-1.5435083141433317,13073,16291,11567,13554
0.9289850000000006,0.11314566433429718,-0.18855631351470947,2.3476672172546387,0.0739784687757492,-1.2480616569519043,0.5565893054008484,18.491701639542633,0.32118242062768176,0.1744421779852885,-2.303563227691802,133.8149931439756,-1.6877102509654205,13263,16345,11618,13077
0.9300940000000119,0.11314566433429718,-0.18855631351470947,2.3476672172546387,0.0739784687757492,-1.2480616569519043,0.5565893054008484,18.559588811522058,0.3291396130697023,0.16759480799328808,-2.303563227691802,133.8149931439756,-1.6877102509654205,13263,16345,11618,13077
0.9330790000000124,0.11314566433429718,-0.18855631351470947,2.3476672172546387,0.0739784687757492,-1.2480616569519043,0.5565893054008484,18.485233353887047,0.3004347312602832,0.18362682137372652,-2.303563227691802,133.8149931439756,-1.6877102509654205,13089,15558,11997,13343
0.9342100000000064,0.11306970566511154,-0.18827104568481445,2.345773220062256,0.07357652485370636,-1.2470405101776123,0.5484575033187866,18.479091039148887,0.3234308276674948,0.15667385015314564,-2.2996910360060383,133.8368244004292,-1.6684766552489978,13089,15558,11997,13343
0.9369470000000001,0.11306970566511154,-0.18827104568481445,2.345773220062256,0.07357652485370636,-1.2470405101776123,0.5484575033187866,18.53452953092885,0.3510914507239802,0.16518499674665946,-2.2996910360060383,133.8368244004292,-1.6684766552489978,13080,15399,11376,13313
0.9380240000000049,0.11380062997341156,-0.20086124539375305,2.3506522178649902,0.07269210368394852,-1.2651845216751099,0.427683025598526,18.459581786267403,0.3048697267131058,0.1752120978564304,-2.090383358094756,139.1397108237707,-1.7807043249676036,13080,15399,11376,13313
0.9408669999999983,0.11380062997341156,-0.20086124539375305,2.3506522178649902,0.07269210368394852,-1.2651845216751099,0.427683025598526,18.448358160169374,0.3046078048198965,0.13852899295475762,-2.090383358094756,139.1397108237707,-1.7807043249676036,13018,15668,11849,13085
0.9420149999999994,0.11380062997341156,-0.20086124539375305,2.3506522178649902,0.07269210368394852,-1.2651845216751099,0.427683025598526,18.452791790752137,0.3520248553965393,0.14854784658752776,-2.090383358094756,139.1397108237707,-1.7807043249676036,13018,15668,11849,13085
0.94481700000001,0.11390120536088943,-0.2004186064004898,2.348766326904297,0.07285948097705841,-1.2634632587432861,0.4196244478225708,18.408649363051858,0.31791512144431805,0.1556537429423476,-2.0894447268022773,139.15834111875535,-1.7610207854061146,13170,15435,11908,12703
0.9462309999999998,0.11390120536088943,-0.2004186064004898,2.348766326904297,0.07285948097705841,-1.2634632587432861,0.4196244478225708,18.42960524503747,0.31803752698592086,0.1361703144010585,-2.0894447268022773,139.15834111875535,-1.7610207854061146,13170,15435,11908,12703
0.9487720000000117,0.11462487280368805,-0.21315798163414001,2.352350950241089,0.07194329053163528,-1.27853262424469,0.29734617471694946,18.438157187929935,0.364978271201603,0.156046675716432,-1.8779886255177616,144.4479193653181,-1.8514655732985725,13526,15516,11863,12139
0.9498830000000016,0.11462487280368805,-0.21315798163414001,2.352350950241089,0.07194329053163528,-1.27853262424469,0.29734617471694946,18.411900550110627,0.3162043067600512,0.1463628227816586,-1.8779886255177616,144.4479193653181,-1.8514655732985725,13526,15516,11863,12139
0.9527780000000057,0.11462487280368805,-0.21315798163414001,2.352350950241089,0.07194329053163528,-1.27853262424469,0.29734617471694946,18.39490958235592,0.32452575306016723,0.1284959163772908,-1.8779886255177616,144.4479193653181,-1.8514655732985725,13172,14916,12301,12543
0.9538899999999995,0.11533047258853912,-0.21204151213169098,2.3506228923797607,0.07439106702804565,-1.2733447551727295,0.29020413756370544,18.370504374126433,0.40885208581643623,0.1362402307020515,-1.8929471296048002,144.45603156170003,-1.8406083911118292,13172,14916,12301,12543
0.95674500000001,0.11533047258853912,-0.21204151213169098,2.3506228923797607,0.07439106702804565,-1.2733447551727295,0.29020413756370544,18.339967503803148,0.36236700846326664,0.10086135068759616,-1.8929471296048002,144.45603156170003,-1.8406083911118292,12997,14674,11993,12666
0.957820000000007,0.11606937646865845,-0.22486552596092224,2.352907657623291,0.07345014810562134,-1.2854948043823242,0.16652098298072815,18.33863592325811,0.3520255544763255,0.10106989284570618,-1.6804410464646833,149.7321573170215,-1.9046774126685388,12997,14674,11993,12666
0.960744000000006,0.11606937646865845,-0.22486552596092224,2.352907657623291,0.07345014810562134,-1.2854948043823242,0.16652098298072815,18.35654088789893,0.4130091471199954,0.13131395692951495,-1.6804410464646833,149.7321573170215,-1.9046774126685388,13310,14776,11786,12336
0.9618790000000008,0.11606937646865845,-0.22486552596092224,2.352907657623291,0.07345014810562134,-1.2854948043823242,0.16652098298072815,18.3151553645591,0.3301411946661675,0.09905075068623535,-1.6804410464646833,149.7321573170215,-1.9046774126685388,13310,14776,11786,12336
0.9646000000000058,0.11603177338838577,-0.2244243621826172,2.350889205932617,0.07310891151428223,-1.2841554880142212,0.15775160491466522,18.300160702357516,0.3206604743435399,0.08347357193046881,-1.6787055150024661,149.75164480518993,-1.8841702210914857,13409,14701,12073,12019
0.9659389999999984,0.11603177338838577,-0.2244243621826172,2.350889205932617,0.07310891151428223,-1.2841554880142212,0.15775160491466522,18.311463158023813,0.42472049788215976,0.09448567645891921,-1.6787055150024661,149.75164480518993,-1.8841702210914857,13409,14701,12073,12019
0.9685570000000007,0.11675813049077988,-0.2373383492231369,2.3518519401550293,0.07220927625894547,-1.292754888534546,0.034343767911195755,18.242657728100525,0.36962239137902403,0.06626867327763505,-1.4745216349974613,155.00617944722939,-1.9263852096653584,13706,14506,12283,11662
0.9696820000000007,0.11675813049077988,-0.2373383492231369,2.3518519401550293,0.07220927625894547,-1.292754888534546,0.034343767911195755,18.220962552596305,0.36878928801102,0.04853790433924072,-1.4745216349974613,155.00617944722939,-1.9263852096653584,13706,14506,12283,11662
0.9726030000000028,0.11675813049077988,-0.2373383492231369,2.3518519401550293,0.07220927625894547,-1.292754888534546,0.034343767911195755,18.23566107128467,0.48709672403885945,0.050307645623814824,-1.4745216349974613,155.00617944722939,-1.9263852096653584,13344,13902,12228,12294
0.9737090000000026,0.11688007414340973,-0.23664826154708862,2.3508965969085693,0.07240880280733109,-1.2897922992706299,0.03033694066107273,18.173095960427656,0.41196512139365715,0.03797198748429788,-1.4757693160317804,155.01429915741767,-1.9049075215932303,13344,13902,12228,12294
0.9765250000000087,0.11688007414340973,-0.23664826154708862,2.3508965969085693,0.07240880280733109,-1.2897922992706299,0.03033694066107273,18.156914593644334,0.3617437621891609,0.027540913965486313,-1.4757693160317804,155.01429915741767,-1.9049075215932303,13066,13826,12426,12232
0.9776420000000071,0.11759967356920242,-0.24960318207740784,2.3505871295928955,0.07155865430831909,-1.2953444719314575,-0.09294336289167404,18.156727107103592,0.45982369078952146,0.0029353457762353687,-1.2854069046377243,160.2405700271129,-1.9136190641918938,13066,13826,12426,12232
0.9804460000000108,0.11759967356920242,-0.24960318207740784,2.3505871295928955,0.07155865430831909,-1.2953444719314575,-0.09294336289167404,18.113869388313166,0.39875654146665024,-0.01622659058758236,-1.2854069046377243,160.2405700271129,-1.9136190641918938,13302,13923,12279,12008
0.9815890000000073,0.11759967356920242,-0.24960318207740784,2.3505871295928955,0.07155865430831909,-1.2953444719314575,-0.09294336289167404,18.099341311934566,0.33860045955269513,-0.004236461214820702,-1.2854069046377243,160.2405700271129,-1.9136190641918938,13302,13923,12279,12008
0.9844809999999997,0.11677411943674088,-0.24877804517745972,2.349252462387085,0.06822195649147034,-1.291986346244812,-0.09861450642347336,18.086788235820368,0.43330023751849994,-0.02334045145853724,-1.264246562377937,160.24675732097703,-1.8815155153582857,13482,13871,12165,11841
0.9858960000000079,0.11677411943674088,-0.24877804517745972,2.349252462387085,0.06822195649147034,-1.291986346244812,-0.09861450642347336,18.047075177645105,0.41163069493977045,-0.04031174927187902,-1.264246562377937,160.24675732097703,-1.8815155153582857,13482,13871,12165,11841
0.988349000000002,0.11745186150074005,-0.2617439925670624,2.3476474285125732,0.06736099720001221,-1.2952340841293335,-0.2234172821044922,18.039773855200544,0.3604416761531939,-0.018674283220122774,-1.095800456757642,165.44120797807702,-1.8729630725452813,13735,13792,12546,11356
0.9894560000000056,0.11745186150074005,-0.2617439925670624,2.3476474285125732,0.06736099720001221,-1.2952340841293335,-0.2234172821044922,18.043717464142734,0.4380247518713277,-0.038699463225566645,-1.095800456757642,165.44120797807702,-1.8729630725452813,13735,13792,12546,11356
0.9923620000000083,0.11745186150074005,-0.2617439925670624,2.3476474285125732,0.06736099720001221,-1.2952340841293335,-0.2234172821044922,17.99670947510953,0.4442504568411196,-0.07043372822565368,-1.095800456757642,165.44120797807702,-1.8729630725452813,13252,13384,12839,11955
0.9934370000000053,0.11772914230823517,-0.26136815547943115,2.34576153755188,0.06792015582323074,-1.2944389581680298,-0.23195883631706238,17.954814755369274,0.40779081612203966,-0.06547413164997752,-1.0962974658021278,165.45392779620732,-1.855490978032768,13252,13384,12839,11955
0.9963270000000047,0.11772914230823517,-0.26136815547943115,2.34576153755188,0.06792015582323074,-1.2944389581680298,-0.23195883631706238,17.965135037225547,0.44547491173131076,-0.08151815422245653,-1.0962974658021278,165.45392779620732,-1.855490978032768,13035,13213,12754,12097
0.997445000000007,0.11840424686670303,-0.2743443250656128,2.3428289890289307,0.0671287253499031,-1.2949246168136597,-0.3558732569217682,17.941577779487144,0.4740950384390381,-0.1067354351697135,-0.9439783267941407,170.61785605077998,-1.8292795402577071,13035,13213,12754,12097
1.000274000000005,0.11840424686670303,-0.2743443250656128,2.3428289890289307,0.0671287253499031,-1.2949246168136597,-0.3558732569217682,17.87160055868422,0.44602711818333873,-0.11233848475426643,-0.9439783267941407,170.61785605077998,-1.8292795402577071,13360,13182,12344,11865
1.00138900000001,0.11840424686670303,-0.2743443250656128,2.3428289890289307,0.0671287253499031,-1.2949246168136597,-0.3558732569217682,17.899139774884514,0.4534290748275913,-0.12818157182249898,-0.9439783267941407,170.61785605077998,-1.8292795402577071,13360,13182,12344,11865
1.0041870000000053,0.11870555579662323,-0.27365273237228394,2.341885566711426,0.0677296593785286,-1.2921550273895264,-0.35992884635925293,17.91322896231547,0.5003063692303024,-0.14452392669371572,-0.9434507326248,170.62074063949825,-1.8103274900627377,13558,12957,12465,11837
1.0055740000000077,0.11870555579662323,-0.27365273237228394,2.341885566711426,0.0677296593785286,-1.2921550273895264,-0.35992884635925293,17.82800248111075,0.46947938079576723,-0.16274249519765008,-0.9434507326248,170.62074063949825,-1.8103274900627377,13558,12957,12465,11837
1.0081370000000025,0.11937882751226425,-0.28659501671791077,2.33767032623291,0.0669683963060379,-1.2903492450714111,-0.4847622513771057,17.794613897892212,0.4021141883899949,-0.17497444401865447,-0.8176387664109704,175.75630482122511,-1.755381400711721,13758,12747,12872,11643
1.0092459999999992,0.11937882751226425,-0.28659501671791077,2.33767032623291,0.0669683963060379,-1.2903492450714111,-0.4847622513771057,17.843182499324204,0.4808177891367796,-0.16455818849459566,-0.8176387664109704,175.75630482122511,-1.755381400711721,13758,12747,12872,11643
1.0122390000000014,0.11937882751226425,-0.28659501671791077,2.33767032623291,0.0669683963060379,-1.2903492450714111,-0.4847622513771057,17.798175076901863,0.5379267154209797,-0.1824361220503521,-0.8176387664109704,175.75630482122511,-1.755381400711721,13248,12439,12921,12217
1.013366000000009,0.11969299614429474,-0.28629186749458313,2.336805820465088,0.06759586185216904,-1.289433240890503,-0.4887828826904297,17.71388815892973,0.43503718447096323,-0.2200764253044482,-0.8158318471251329,175.76302988888335,-1.7404383436930877,13248,12439,12921,12217
1.0161040000000066,0.11969299614429474,-0.28629186749458313,2.336805820465088,0.06759586185216904,-1.289433240890503,-0.4887828826904297,17.732438673818784,0.459345853110934,-0.21745782222835736,-0.8158318471251329,175.76302988888335,-1.7404383436930877,12957,12517,13151,12246
1.0171730000000099,0.12036517262458801,-0.29919537901878357,2.331303358078003,0.06688166409730911,-1.2853187322616577,-0.6136024594306946,17.734000351482006,0.5637033850328294,-0.21431863773818327,-0.7165069143522662,-179.13725501181617,-1.6763187364566405,12957,12517,13151,12246
1.0200190000000002,0.12036517262458801,-0.29919537901878357,2.331303358078003,0.06688166409730911,-1.2853187322616577,-0.6136024594306946,17.655440295117977,0.4799054567263457,-0.24632349238858997,-0.7165069143522662,-179.13725501181617,-1.6763187364566405,13430,12555,12479,12013
1.021178,0.12036517262458801,-0.29919537901878357,2.331303358078003,0.06688166409730911,-1.2853187322616577,-0.6136024594306946,17.645569554853708,0.43919814064761664,-0.277145320948513,-0.7165069143522662,-179.13725501181617,-1.6763187364566405,13430,12555,12479,12013
1.0239750000000059,0.120687335729599,-0.2985777258872986,2.331149101257324,0.067632295191288,-1.282603144645691,-0.6140353083610535,17.67227679952946,0.5391836941659834,-0.28089025807338247,-0.7176188541698564,-179.1365956969321,-1.661258750992824,13503,12466,12707,12118
1.025373000000007,0.120687335729599,-0.2985777258872986,2.331149101257324,0.067632295191288,-1.282603144645691,-0.6140353083610535,17.635929976972058,0.5001649220869056,-0.27843587216800864,-0.7176188541698564,-179.1365956969321,-1.661258750992824,13503,12466,12707,12118
1.0279389999999984,0.12136024236679077,-0.31140199303627014,2.3244004249572754,0.06700783222913742,-1.276364803314209,-0.7378742694854736,17.624889576357024,0.44326748408277133,-0.2995085171226673,-0.6458954749326766,-174.06702312625117,-1.5778246359271508,13807,12236,12930,11901
1.0290540000000037,0.12136024236679077,-0.31140199303627014,2.3244004249572754,0.06700783222913742,-1.276364803314209,-0.7378742694854736,17.622264764786642,0.4974038232477386,-0.3198726780035808,-0.6458954749326766,-174.06702312625117,-1.5778246359271508,13807,12236,12930,11901
1.0319400000000023,0.12136024236679077,-0.31140199303627014,2.3244004249572754,0.06700783222913742,-1.276364803314209,-0.7378742694854736,17.60810740043178,0.5043777100362746,-0.30807603950750667,-0.6458954749326766,-174.06702312625117,-1.5778246359271508,13192,12116,13294,12450
1.0330420000000013,0.12219775468111038,-0.3106781542301178,2.3241961002349854,0.06950560212135315,-1.2732421159744263,-0.7385463118553162,17.611749539538575,0.4809057400317795,-0.3146458248901368,-0.6539506230607955,-174.06412771172342,-1.5697919412193633,13192,12116,13294,12450
1.0359890000000014,0.12219775468111038,-0.3106781542301178,2.3241961002349854,0.06950560212135315,-1.2732421159744263,-0.7385463118553162,17.602584004330957,0.5143742513725369,-0.36067949643853797,-0.6539506230607955,-174.06412771172342,-1.5697919412193633,12969,12223,13342,12544
1.0371200000000098,0.12295857071876526,-0.3246696889400482,2.315342664718628,0.06889604777097702,-1.2635858058929443,-0.8741524815559387,17.5713472552732,0.5079408531272325,-0.37661332239853657,-0.6031481930751451,-168.5086795607327,-1.4780297488116547,12969,12223,13342,12544
1.0398139999999985,0.12295857071876526,-0.3246696889400482,2.315342664718628,0.06889604777097702,-1.2635858058929443,-0.8741524815559387,17.5684263001896,0.5080692840708015,-0.35692700259407545,-0.6031481930751451,-168.5086795607327,-1.4780297488116547,13770,12339,12317,12157
1.0409590000000026,0.12295857071876526,-0.3246696889400482,2.315342664718628,0.06889604777097702,-1.2635858058929443,-0.8741524815559387,17.57160504926672,0.5041772405852188,-0.37809683628376517,-0.6031481930751451,-168.5086795607327,-1.4780297488116547,13770,12339,12317,12157
1.0437590000000054,0.12297626584768295,-0.3232821822166443,2.3156931400299072,0.0686085894703865,-1.2571029663085938,-0.8716211318969727,17.523002359372775,0.471130041328912,-0.4179993450810723,-0.5995500911823197,-168.5167499003132,-1.4588717996167893,13603,12382,13108,12352
1.0451070000000036,0.12297626584768295,-0.3232821822166443,2.3156931400299072,0.0686085894703865,-1.2571029663085938,-0.8716211318969727,17.478157922409146,0.47773208425024566,-0.4207607102363482,-0.5995500911823197,-168.5167499003132,-1.4588717996167893,13603,12382,13108,12352
1.047726999999999,0.12297626584768295,-0.3232821822166443,2.3156931400299072,0.0686085894703865,-1.2571029663085938,-0.8716211318969727,17.520720562950792,0.506799555442079,-0.41114799699219357,-0.5995500911823197,-168.5167499003132,-1.4588717996167893,13756,12279,13075,12278
1.048849000000002,0.12372744828462601,-0.3370828330516815,2.3053765296936035,0.06806729733943939,-1.2449358701705933,-1.0074522495269775,17.52270834638843,0.490279301410045,-0.44147943772689213,-0.5856465836396961,-162.98382240049617,-1.3593478242952146,13756,12279,13075,12278
1.051726999999999,0.12372744828462601,-0.3370828330516815,2.3053765296936035,0.06806729733943939,-1.2449358701705933,-1.0074522495269775,17.454825435466745,0.45627712587634933,-0.47160944361463986,-0.5856465836396961,-162.98382240049617,-1.3593478242952146,13546,12548,12737,12515
1.0528410000000004,0.12386421114206314,-0.33547794818878174,2.3062338829040527,0.06821942329406738,-1.237257957458496,-1.0020205974578857,17.45646381216936,0.46287856958643775,-0.45128909173365817,-0.5821754053532612,-162.99699491116988,-1.34305294423184,13546,12548,12737,12515
1.0556750000000028,0.12386421114206314,-0.33547794818878174,2.3062338829040527,0.06821942329406738,-1.237257957458496,-1.0020205974578857,17.492144844454245,0.4880044292068993,-0.4421466927380115,-0.5821754053532612,-162.99699491116988,-1.34305294423184,13505,12475,13350,12680
1.0567890000000042,0.12386421114206314,-0.33547794818878174,2.3062338829040527,0.06821942329406738,-1.237257957458496,-1.0020205974578857,17.453041117536394,0.44868272255382485,-0.4868068389542043,-0.5821754053532612,-162.99699491116988,-1.34305294423184,13505,12475,13350,12680
1.059599000000002,0.12454379349946976,-0.34781792759895325,2.295616626739502,0.06778869777917862,-1.2248287200927734,-1.124513030052185,17.417582725518642,0.40137196539418984,-0.5086947274528066,-0.5974810131071444,-157.98568493787883,-1.2581604642566993,13840,12440,13715,12682
1.0607570000000124,0.12454379349946976,-0.34781792759895325,2.295616626739502,0.06778869777917862,-1.2248287200927734,-1.124513030052185,17.460720608855745,0.4582406079690375,-0.49158977640344576,-0.5974810131071444,-157.98568493787883,-1.2581604642566993,13840,12440,13715,12682
1.063553,0.12477383762598038,-0.3468773066997528,2.2958199977874756,0.06818559765815735,-1.2206538915634155,-1.1231204271316528,17.485271758312965,0.4694259178368839,-0.4985387959253031,-0.5927132651760406,-157.98942276822345,-1.2455778282689722,13270,12465,13868,13228
1.0649360000000014,0.12477383762598038,-0.3468773066997528,2.2958199977874756,0.06818559765815735,-1.2206538915634155,-1.1231204271316528,17.44190910417986,0.39610057091151424,-0.5380016834056655,-0.5927132651760406,-157.98942276822345,-1.2455778282689722,13270,12465,13868,13228
1.0675070000000124,0.12477383762598038,-0.3468773066997528,2.2958199977874756,0.06818559765815735,-1.2206538915634155,-1.1231204271316528,17.43519261191068,0.4160476141866941,-0.558744113029911,-0.5927132651760406,-157.98942276822345,-1.2455778282689722,12940,12808,14364,13344
1.0686209999999992,0.12545323371887207,-0.35904136300086975,2.2839932441711426,0.06779376417398453,-1.206190586090088,-1.245593786239624,17.48426508342092,0.4653352025339813,-0.5421366737616905,-0.6335702190104695,-152.98845014184184,-1.1760654148457679,12940,12808,14364,13344
1.0715220000000119,0.12521623075008392,-0.35850244760513306,2.2845191955566406,0.06653343886137009,-1.2038217782974243,-1.2426444292068481,17.499158545501075,0.4097700774441866,-0.5486857863563589,-0.622467530129011,-152.99332508194502,-1.1558564119302444,14086,13148,12846,12796
1.0726280000000115,0.12521623075008392,-0.35850244760513306,2.2845191955566406,0.06653343886137009,-1.2038217782974243,-1.2426444292068481,17.48029377760339,0.4023034725644723,-0.595948207142209,-0.622467530129011,-152.99332508194502,-1.1558564119302444,14086,13148,12846,12796
1.0755650000000023,0.12521623075008392,-0.35850244760513306,2.2845191955566406,0.06653343886137009,-1.2038217782974243,-1.2426444292068481,17.488434528423547,0.43596489663669236,-0.6017828601954364,-0.622467530129011,-152.99332508194502,-1.1558564119302444,13937,13327,13803,13176
1.0767070000000094,0.12521623075008392,-0.35850244760513306,2.2845191955566406,0.06653343886137009,-1.2038217782974243,-1.2426444292068481,17.53191862270236,0.39896686461373926,-0.5789033103754294,-0.622467530129011,-152.99332508194502,-1.1558564119302444,13937,13327,13803,13176
1.0793859999999986,0.12587928771972656,-0.3704892694950104,2.2715015411376953,0.06620080769062042,-1.1875691413879395,-1.3645734786987305,17.53603906554093,0.37572738857240806,-0.6044128649299441,-0.6877235035826671,-147.9829923595428,-1.0908260865524522,14544,13264,13656,13200
1.0805380000000004,0.12587928771972656,-0.3704892694950104,2.2715015411376953,0.06620080769062042,-1.1875691413879395,-1.3645734786987305,17.493206913096966,0.3799301230886621,-0.6390660501921097,-0.6877235035826671,-147.9829923595428,-1.0908260865524522,14544,13264,13656,13200
1.083340000000011,0.1259370893239975,-0.37023642659187317,2.271761894226074,0.06598091870546341,-1.1864943504333496,-1.3631117343902588,17.490381831812613,0.3540061140895038,-0.6241665294204706,-0.6791440572928408,-147.98749295078642,-1.0781769040113067,13622,13477,14448,13841
1.0846760000000069,0.1259370893239975,-0.37023642659187317,2.271761894226074,0.06598091870546341,-1.1864943504333496,-1.3631117343902588,17.538800230959122,0.3505996647391834,-0.6066812123884191,-0.6791440572928408,-147.98749295078642,-1.0781769040113067,13622,13477,14448,13841
1.0872930000000052,0.1259370893239975,-0.37023642659187317,2.271761894226074,0.06598091870546341,-1.1864943504333496,-1.3631117343902588,17.560567844444996,0.3496222846191243,-0.6337041748113986,-0.6791440572928408,-147.98749295078642,-1.0781769040113067,13455,13961,14801,13784
1.0884120000000113,0.12659475207328796,-0.3820410966873169,2.2575438022613525,0.06568596512079239,-1.1684471368789673,-1.4844892024993896,17.5397248804896,0.31930439271647154,-0.6651028440634329,-0.7621386178046529,-142.96656238092257,-1.0355768246745474,13455,13961,14801,13784
1.0913050000000075,0.12679895758628845,-0.3815038502216339,2.257781744003296,0.06601054966449738,-1.1662145853042603,-1.4832028150558472,17.557380573252388,0.32968426280213714,-0.6606034999807713,-0.7518795615599345,-142.9690494648898,-1.0300658999156345,14567,14415,13589,13556
1.092416000000012,0.12679895758628845,-0.3815038502216339,2.257781744003296,0.06601054966449738,-1.1662145853042603,-1.4832028150558472,17.617612754994493,0.34229259950895374,-0.6526703425675887,-0.7518795615599345,-142.9690494648898,-1.0300658999156345,14567,14415,13589,13556
1.0952530000000116,0.12679895758628845,-0.3815038502216339,2.257781744003296,0.06601054966449738,-1.1662145853042603,-1.4832028150558472,17.62796179899054,0.30037291263347976,-0.6737061193859065,-0.7518795615599345,-142.9690494648898,-1.0300658999156345,14426,14932,14470,13692
1.0963700000000098,0.12679895758628845,-0.3815038502216339,2.257781744003296,0.06601054966449738,-1.1662145853042603,-1.4832028150558472,17.60401358920411,0.27099758001963326,-0.6888079738213644,-0.7518795615599345,-142.9690494648898,-1.0300658999156345,14426,14932,14470,13692
1.0991810000000115,0.12745699286460876,-0.3930966258049011,2.2423672676086426,0.06574641168117523,-1.14632248878479,-1.604024887084961,17.635363256292088,0.28659897689656266,-0.6750257157060409,-0.8515550588425914,-137.93036331686125,-1.0077294721686505,15227,14909,14519,13922
1.1003290000000125,0.12745699286460876,-0.3930966258049011,2.2423672676086426,0.06574641168117523,-1.14632248878479,-1.604024887084961,17.682920921774286,0.27712960829808153,-0.6733809474168079,-0.8515550588425914,-137.93036331686125,-1.0077294721686505,15227,14909,14519,13922
1.103218000000008,0.1277320235967636,-0.3930473327636719,2.243217706680298,0.06632387638092041,-1.1462335586547852,-1.5994123220443726,17.696064154386047,0.24399437492299073,-0.6973621138217262,-0.8407016512853341,-137.9364407032679,-1.0032216897393524,14444,15479,15199,14310
1.1046410000000033,0.1277320235967636,-0.3930473327636719,2.243217706680298,0.06632387638092041,-1.1462335586547852,-1.5994123220443726,17.715671411595647,0.2476964351543099,-0.7059187172460962,-0.8407016512853341,-137.9364407032679,-1.0032216897393524,14444,15479,15199,14310
1.1070880000000034,0.1277320235967636,-0.3930473327636719,2.243217706680298,0.06632387638092041,-1.1462335586547852,-1.5994123220443726,17.760680964546857,0.2654238168846928,-0.6950399705092316,-0.8407016512853341,-137.9364407032679,-1.0032216897393524,14303,15997,15957,14388
1.1081929999999993,0.12839318811893463,-0.40443018078804016,2.226644992828369,0.06606969982385635,-1.124280571937561,-1.7197858095169067,17.79488234453009,0.24010767440434502,-0.7004614341193331,-0.94920270231182,-132.87186806303563,-1.0063675633304683,14303,15997,15957,14388
1.1110940000000118,0.12839318811893463,-0.40443018078804016,2.226644992828369,0.06606969982385635,-1.124280571937561,-1.7197858095169067,17.796921260660657,0.2258424686700924,-0.730730190699874,-0.94920270231182,-132.87186806303563,-1.0063675633304683,15723,16700,14597,14301
1.1122030000000087,0.12818795442581177,-0.40472543239593506,2.227350950241089,0.06500140577554703,-1.1256868839263916,-1.7159345149993896,17.80790946331832,0.24418748739153512,-0.7388616870352401,-0.9332433705187604,-132.87786953194131,-0.9949952315267679,15723,16700,14597,14301
1.1150550000000075,0.12818795442581177,-0.40472543239593506,2.227350950241089,0.06500140577554703,-1.1256868839263916,-1.7159345149993896,17.84322724043052,0.22763594121669264,-0.7233098249545862,-0.9332433705187604,-132.87786953194131,-0.9949952315267679,15509,17197,15793,14579
1.1161940000000032,0.12818795442581177,-0.40472543239593506,2.227350950241089,0.06500140577554703,-1.1256868839263916,-1.7159345149993896,17.878799615742924,0.21880922667876126,-0.7313777383189267,-0.9332433705187604,-132.87786953194131,-0.9949952315267679,15509,17197,15793,14579
1.1189540000000124,0.1288357824087143,-0.41589024662971497,2.209615707397461,0.06474456936120987,-1.101155400276184,-1.8361024856567383,17.896003636384837,0.24656056365987747,-0.753541297279866,-1.049814811147586,-127.77535845583736,-1.0151162924463173,16694,17480,15610,15110
1.12012000000001,0.1288357824087143,-0.41589024662971497,2.209615707397461,0.06474456936120987,-1.101155400276184,-1.8361024856567383,17.918802425844785,0.23582988867962118,-0.7502391106862222,-1.049814811147586,-127.77535845583736,-1.0151162924463173,16694,17480,15610,15110
1.1229130000000005,0.12891770899295807,-0.4159501791000366,2.2108569145202637,0.06478726863861084,-1.101829171180725,-1.8294600248336792,17.976469450824926,0.20915591687273974,-0.73833691114244,-1.0339594446541065,-127.78202551964964,-1.013688369139429,15942,18069,16502,15466
1.1253170000000101,0.12891770899295807,-0.4159501791000366,2.2108569145202637,0.06478726863861084,-1.101829171180725,-1.8294600248336792,18.036933860214084,0.23248505821902254,-0.7421037527672754,-1.0339594446541065,-127.78202551964964,-1.013688369139429,46115,39377,3000,7880
1.1264370000000055,0.12891770899295807,-0.4159501791000366,2.2108569145202637,0.06478726863861084,-1.101829171180725,-1.8294600248336792,18.049437934164224,0.23133748546055058,-0.7489878244480485,-1.0339594446541065,-127.78202551964964,-1.013688369139429,46115,39377,3000,7880
1.128915000000008,0.12956322729587555,-0.4268631041049957,2.1919901371002197,0.06451048702001572,-1.074568271636963,-1.9491826295852661,18.06459238603121,0.19981869099859698,-0.7517961943965643,-1.1548034613709328,-122.638496705139,-1.0460928578008681,59401,62926,5645,10759
1.1300449999999982,0.12956322729587555,-0.4268631041049957,2.1919901371002197,0.06451048702001572,-1.074568271636963,-1.9491826295852661,18.129047275997745,0.2124980841722483,-0.7491838996833056,-1.1548034613709328,-122.638496705139,-1.0460928578008681,59401,62926,5645,10759
1.1328700000000098,0.12978476285934448,-0.4269375205039978,2.1930363178253174,0.06501318514347076,-1.0753339529037476,-1.9436167478561401,18.163252917038722,0.24321693162176936,-0.7515999860032527,-1.1377291102146114,-122.64521119385815,-1.047141899681649,56566,61264,14453,20316
1.1340310000000027,0.12978476285934448,-0.4269375205039978,2.1930363178253174,0.06501318514347076,-1.0753339529037476,-1.9436167478561401,18.14253352375791,0.23792762738076298,-0.7699361830035845,-1.1377291102146114,-122.64521119385815,-1.047141899681649,56566,61264,14453,20316
1.1368270000000047,0.12978476285934448,-0.4269375205039978,2.1930363178253174,0.06501318514347076,-1.0753339529037476,-1.9436167478561401,18.140869580708824,0.233319193561949,-0.7867258157798801,-1.1377291102146114,-122.64521119385815,-1.047141899681649,50459,50355,34557,30215
1.1379290000000037,0.13049666583538055,-0.4386169910430908,2.1709673404693604,0.06467083841562271,-1.04055917263031,-2.0755836963653564,18.13103505943538,0.236910449647164,-0.7801990737383684,-1.2693245602218672,-116.93574541608912,-1.0963177575020087,50459,50355,34557,30215
1.1409840000000113,0.13023966550827026,-0.4383072257041931,2.1730740070343018,0.06361401826143265,-1.0402532815933228,-2.0643088817596436,18.005698176420765,0.22076641705337413,-0.7702326594119375,-1.2491436821750819,-116.95096219521055,-1.091170008897949,55316,58454,48272,37765
1.142048999999999,0.13023966550827026,-0.4383072257041931,2.1730740070343018,0.06361401826143265,-1.0402532815933228,-2.0643088817596436,17.782322876829276,0.21595168811861987,-0.7958317627581062,-1.2491436821750819,-116.95096219521055,-1.091170008897949,55316,58454,48272,37765
1.1447839999999996,0.13023966550827026,-0.4383072257041931,2.1730740070343018,0.06361401826143265,-1.0402532815933228,-2.0643088817596436,17.56737168839793,0.22443255789949082,-0.7948069117916164,-1.2491436821750819,-116.95096219521055,-1.091170008897949,42358,50368,57897,32228
1.1458590000000113,0.13023966550827026,-0.4383072257041931,2.1730740070343018,0.06361401826143265,-1.0402532815933228,-2.0643088817596436,17.376249400136174,0.1747390871573187,-0.7536033489332647,-1.2491436821750819,-116.95096219521055,-1.091170008897949,42358,50368,57897,32228
1.1487060000000056,0.13087224960327148,-0.44854316115379333,2.151855707168579,0.06311609596014023,-1.0004606246948242,-2.184386730194092,17.096228664158705,0.13762069689785086,-0.7653355722204727,-1.3733485557126885,-111.83814467819512,-1.1452157992221366,39593,54663,59340,37251
1.1498139999999986,0.13087224960327148,-0.44854316115379333,2.151855707168579,0.06311609596014023,-1.0004606246948242,-2.184386730194092,16.70847667050091,0.19559591619514008,-0.8216132926389453,-1.3733485557126885,-111.83814467819512,-1.1452157992221366,39593,54663,59340,37251
1.1526560000000026,0.13093718886375427,-0.4487885534763336,2.1534934043884277,0.06328953057527542,-1.0025359392166138,-2.175682544708252,16.35904649966492,0.3090904375667179,-0.88958655130061,-1.3527810538549103,-111.8492492616382,-1.1496912959619403,33530,49732,60268,42066
1.153853000000003,0.13093718886375427,-0.4487885534763336,2.1534934043884277,0.06328953057527542,-1.0025359392166138,-2.175682544708252,16.042293315404205,0.4228104121693277,-0.9541395787533132,-1.3527810538549103,-111.8492492616382,-1.1496912959619403,33530,49732,60268,42066
1.1566140000000014,0.13093718886375427,-0.4487885534763336,2.1534934043884277,0.06328953057527542,-1.0025359392166138,-2.175682544708252,15.722470039038846,0.5071198005631611,-1.0416620377128136,-1.3527810538549103,-111.8492492616382,-1.1496912959619403,26644,48024,60886,42165
1.157744000000006,0.13156454265117645,-0.4585573077201843,2.131143093109131,0.062413670122623444,-0.9445910453796387,-2.297363519668579,15.456887897227347,0.6211658126622238,-1.1164261574170986,-1.5025120993832615,-107.10585021351197,-1.1898642314798653,26644,48024,60886,42165
1.1606230000000068,0.13127435743808746,-0.4587980806827545,2.133148670196533,0.06136460602283478,-0.9469138383865356,-2.287118911743164,15.217220443351193,0.8189702384150962,-1.1171697119934487,-1.4796444356032683,-107.11908380395131,-1.1874840693002437,32611,47308,61031,41421
1.1617290000000067,0.13127435743808746,-0.4587980806827545,2.133148670196533,0.06136460602283478,-0.9469138383865356,-2.287118911743164,15.009175364258638,1.02682949544259,-1.0698576565427822,-1.4796444356032683,-107.11908380395131,-1.1874840693002437,32611,47308,61031,41421
1.1645829999999988,0.13127435743808746,-0.4587980806827545,2.133148670196533,0.06136460602283478,-0.9469138383865356,-2.287118911743164,14.839721619890204,1.2692740271244523,-1.0839352592229956,-1.4796444356032683,-107.11908380395131,-1.1874840693002437,39906,46305,59877,44797
1.165662000000011,0.13127435743808746,-0.4587980806827545,2.133148670196533,0.06136460602283478,-0.9469138383865356,-2.287118911743164,14.698869160364787,1.613524349640237,-1.1135080652316713,-1.4796444356032683,-107.11908380395131,-1.1874840693002437,39906,46305,59877,44797
1.1686510000000125,0.1318800300359726,-0.467899352312088,2.1096737384796143,0.060146842151880264,-0.8667616248130798,-2.408696413040161,14.61602141464573,1.958981217287882,-1.1143528199294446,-1.708596210491905,-102.77195348413251,-1.0316985380295596,40196,46016,60047,48321
1.1697269999999989,0.1318800300359726,-0.467899352312088,2.1096737384796143,0.060146842151880264,-0.8667616248130798,-2.408696413040161,14.58296519393123,2.2390865086299634,-1.093248133817921,-1.708596210491905,-102.77195348413251,-1.0316985380295596,40196,46016,60047,48321
1.172451000000001,0.13194139301776886,-0.46847662329673767,2.110884666442871,0.060347653925418854,-0.8702146410942078,-2.4024181365966797,14.572609758348566,2.4988467139824393,-1.0254865298838902,-1.6835954289770212,-102.78186825064716,-1.0381363818184473,43329,48766,60123,49656
1.1735690000000032,0.13194139301776886,-0.46847662329673767,2.110884666442871,0.060347653925418854,-0.8702146410942078,-2.4024181365966797,14.617566048077975,2.817188473833388,-0.9722372896780284,-1.6835954289770212,-102.78186825064716,-1.0381363818184473,43329,48766,60123,49656
1.1764110000000074,0.13194139301776886,-0.46847662329673767,2.110884666442871,0.060347653925418854,-0.8702146410942078,-2.4024181365966797,14.706363295672269,3.190551141805374,-0.9497650037677218,-1.6835954289770212,-102.78186825064716,-1.0381363818184473,42933,48270,59887,49030
1.1775370000000112,0.132536381483078,-0.4767216444015503,2.086266279220581,0.05922954902052879,-0.7722893357276917,-2.5208213329315186,14.81119809935102,3.5697551873123397,-0.9717776280738807,-1.9282694824273492,-98.57782833952211,-0.48809142694796986,42933,48270,59887,49030
1.1804210000000022,0.13277512788772583,-0.47739267349243164,2.0876879692077637,0.060141339898109436,-0.7763537168502808,-2.513655424118042,14.905832996054768,3.914970905723278,-0.967552789320579,-1.9047705804825477,-98.58756416092453,-0.5000292963433425,48119,49151,59024,50455
1.1815299999999989,0.13277512788772583,-0.47739267349243164,2.0876879692077637,0.060141339898109436,-0.7763537168502808,-2.513655424118042,15.10027145250589,4.324456690721099,-0.933236627094363,-1.9047705804825477,-98.58756416092453,-0.5000292963433425,48119,49151,59024,50455
1.1843730000000068,0.13277512788772583,-0.47739267349243164,2.0876879692077637,0.060141339898109436,-0.7763537168502808,-2.513655424118042,15.39080741373143,4.850823822272535,-0.9057435501599572,-1.9047705804825477,-98.58756416092453,-0.5000292963433425,50864,49584,57963,50260
1.1854780000000027,0.13277512788772583,-0.47739267349243164,2.0876879692077637,0.060141339898109436,-0.7763537168502808,-2.513655424118042,15.602422193949126,5.310729371976063,-0.9114785344093884,-1.9047705804825477,-98.58756416092453,-0.5000292963433425,50864,49584,57963,50260
1.1882850000000036,0.13337190449237823,-0.4846307337284088,2.061981678009033,0.060017187148332596,-0.6647188663482666,-2.6266603469848633,15.787994454499156,5.609784785528767,-0.8939969458028629,-2.176148605448553,-94.22779108045273,0.5459006901649853,52398,50057,57515,50915
1.189395000000004,0.13337190449237823,-0.4846307337284088,2.061981678009033,0.060017187148332596,-0.6647188663482666,-2.6266603469848633,16.002101953497167,5.875844165807607,-0.8603149488112221,-2.176148605448553,-94.22779108045273,0.5459006901649853,52398,50057,57515,50915
1.192396000000008,0.1336953490972519,-0.48535022139549255,2.063549280166626,0.06124749407172203,-0.6691477298736572,-2.618978261947632,16.221710478042844,6.090684566737607,-0.8716742629667915,-2.1537046100533472,-94.23765801402922,0.5325697083354661,52800,50347,57317,50660
1.1935200000000041,0.1336953490972519,-0.48535022139549255,2.063549280166626,0.06124749407172203,-0.6691477298736572,-2.618978261947632,16.481646718343374,6.369827524819788,-0.8908366391162932,-2.1537046100533472,-94.23765801402922,0.5325697083354661,52800,50347,57317,50660
1.196196000000011,0.1336953490972519,-0.48535022139549255,2.063549280166626,0.06124749407172203,-0.6691477298736572,-2.618978261947632,16.84745213409004,6.924223627895982,-0.877943344172838,-2.1537046100533472,-94.23765801402922,0.5325697083354661,54323,50537,56130,49771
1.1972780000000056,0.1343134343624115,-0.4914396405220032,2.0368244647979736,0.06340150535106659,-0.5421586036682129,-2.7245914936065674,17.197174187381503,7.470175912419969,-0.8715048859214625,-2.512574170664203,-89.54910787611641,2.0619684948377275,54323,50537,56130,49771
1.2002060000000057,0.13415437936782837,-0.4917401373386383,2.038469076156616,0.06303795427083969,-0.5445792078971863,-2.7170345783233643,17.44554485170004,7.813447256919041,-0.9032290600377316,-2.4929654333313565,-89.55576824118717,2.056853519250549,56447,50543,54403,50411
1.2012790000000095,0.13415437936782837,-0.4917401373386383,2.038469076156616,0.06303795427083969,-0.5445792078971863,-2.7170345783233643,17.693572500870168,8.12218698945971,-0.9424934421483422,-2.4929654333313565,-89.55576824118717,2.056853519250549,56447,50543,54403,50411
1.2041610000000074,0.13415437936782837,-0.4917401373386383,2.038469076156616,0.06303795427083969,-0.5445792078971863,-2.7170345783233643,17.990812171191656,8.459698449153157,-0.9853785914979971,-2.4929654333313565,-89.55576824118717,2.056853519250549,56986,49925,53505,51434
1.2052790000000095,0.13415437936782837,-0.4917401373386383,2.038469076156616,0.06303795427083969,-0.5445792078971863,-2.7170345783233643,18.258329898483424,8.734626155861962,-1.0257667610095937,-2.4929654333313565,-89.55576824118717,2.056853519250549,56986,49925,53505,51434
1.208072,0.13415437936782837,-0.4917401373386383,2.038469076156616,0.06303795427083969,-0.5445792078971863,-2.7170345783233643,18.493414584755772,8.942930094212471,-1.0476365733022972,-2.4929654333313565,-89.55576824118717,2.056853519250549,58129,50076,52084,51573
1.20919200000001,0.13415437936782837,-0.4917401373386383,2.038469076156616,0.06303795427083969,-0.5445792078971863,-2.7170345783233643,18.741572196187096,9.10753475486809,-1.0307829580808126,-2.4929654333313565,-89.55576824118717,2.056853519250549,58129,50076,52084,51573
1.2120360000000074,0.13542206585407257,-0.4967764616012573,2.012462615966797,0.07132791727781296,-0.40628305077552795,-2.8051302433013916,19.026483561190393,9.227161820505575,-0.9671635017482367,-3.020203930257066,-84.41283966928424,4.065891950525662,58767,49985,50938,51842
1.2131860000000014,0.13542206585407257,-0.4967764616012573,2.012462615966797,0.07132791727781296,-0.40628305077552795,-2.8051302433013916,19.340979450111156,9.441321517460953,-0.9810983589940218,-3.020203930257066,-84.41283966928424,4.065891950525662,58767,49985,50938,51842
1.2159870000000084,0.13542206585407257,-0.4967764616012573,2.012462615966797,0.07132791727781296,-0.40628305077552795,-2.8051302433013916,19.597220288083093,9.725849387267273,-1.0601174777509537,-3.020203930257066,-84.41283966928424,4.065891950525662,59215,49941,49981,52039
1.2170540000000036,0.13618703186511993,-0.500115692615509,1.9839916229248047,0.08277199417352676,-0.25550249218940735,-2.887665033340454,19.766803994712724,9.907182960626333,-1.0747286447555644,-3.8184802121896677,-78.82706346027186,6.371420091034958,59215,49941,49981,52039
1.2200890000000073,0.13660645484924316,-0.5011025071144104,1.9855512380599976,0.08444400876760483,-0.2612801194190979,-2.88041615486145,20.01286729626281,10.041881387504796,-1.0353038737683038,-3.80191455067579,-78.83111765028825,6.3550307798626475,59865,49847,48601,52650
1.2211549999999989,0.13660645484924316,-0.5011025071144104,1.9855512380599976,0.08444400876760483,-0.2612801194190979,-2.88041615486145,20.33231240375338,10.208396067294219,-0.9974795960171537,-3.80191455067579,-78.83111765028825,6.3550307798626475,59865,49847,48601,52650
1.2239440000000033,0.13660645484924316,-0.5011025071144104,1.9855512380599976,0.08444400876760483,-0.2612801194190979,-2.88041615486145,20.62688571719148,10.460364129613232,-0.98428389913192,-3.80191455067579,-78.83111765028825,6.3550307798626475,60485,49685,46727,52820
1.2250100000000093,0.13660645484924316,-0.5011025071144104,1.9855512380599976,0.08444400876760483,-0.2612801194190979,-2.88041615486145,20.937026805097748,10.740963304179468,-0.9805068709159152,-3.80191455067579,-78.83111765028825,6.3550307798626475,60485,49685,46727,52820
1.227872000000003,0.13753776252269745,-0.502950131893158,1.9564076662063599,0.10268473625183105,-0.10292814671993256,-2.9472649097442627,21.266193515831542,10.967844389029935,-0.9693109416932221,-4.894692734846286,-72.78567661534588,8.825213302834479,60950,49277,44476,53059
1.2289900000000051,0.13753776252269745,-0.502950131893158,1.9564076662063599,0.10268473625183105,-0.10292814671993256,-2.9472649097442627,21.58295202641444,11.13023756071635,-0.9329140517073271,-4.894692734846286,-72.78567661534588,8.825213302834479,60950,49277,44476,53059
1.2318160000000062,0.1377773880958557,-0.5035043954849243,1.9582655429840088,0.10377638787031174,-0.10658162087202072,-2.9390645027160645,21.870831218136516,11.12424864405698,-0.8869648023654815,-4.883834982874495,-72.784399229176,8.814259180881779,61621,49263,41082,52507
1.2329900000000051,0.1377773880958557,-0.5035043954849243,1.9582655429840088,0.10377638787031174,-0.10658162087202072,-2.9390645027160645,22.172085870117407,11.012810266139269,-0.8462446698240065,-4.883834982874495,-72.784399229176,8.814259180881779,61621,49263,41082,52507
1.2357820000000066,0.1377773880958557,-0.5035043954849243,1.9582655429840088,0.10377638787031174,-0.10658162087202072,-2.9390645027160645,22.458838012066163,10.998177793845938,-0.8233051323004454,-4.883834982874495,-72.784399229176,8.814259180881779,61853,49912,40381,51921
1.236895000000004,0.13894130289554596,-0.5037930607795715,1.928625226020813,0.1292167752981186,0.053312450647354126,-2.9891905784606934,22.689331408619214,11.089689335223241,-0.7770775160456592,-6.302301547847927,-66.18149202030799,11.358422594996783,61853,49912,40381,51921
1.2397799999999988,0.13894130289554596,-0.5037930607795715,1.928625226020813,0.1292167752981186,0.053312450647354126,-2.9891905784606934,22.91405959404446,11.094989025792499,-0.6895942721332103,-6.302301547847927,-66.18149202030799,11.358422594996783,62372,50436,36784,50640
1.2408859999999986,0.13948708772659302,-0.5054676532745361,1.9303743839263916,0.1313534677028656,0.043904513120651245,-2.9811575412750244,23.108630143285648,10.99580438468246,-0.619986098878346,-6.288095957138387,-66.18356093488653,11.339857165501067,62372,50436,36784,50640
1.243847999999998,0.13948708772659302,-0.5054676532745361,1.9303743839263916,0.1313534677028656,0.043904513120651245,-2.9811575412750244,23.298036290540956,10.869821951419606,-0.5854452324351546,-6.288095957138387,-66.18356093488653,11.339857165501067,62233,50610,37670,50870
1.2449130000000004,0.13948708772659302,-0.5054676532745361,1.9303743839263916,0.1313534677028656,0.043904513120651245,-2.9811575412750244,23.56195555456781,10.83605093826853,-0.5297665568143815,-6.288095957138387,-66.18356093488653,11.339857165501067,62233,50610,37670,50870
1.247649000000005,0.14096564054489136,-0.5042757987976074,1.9004045724868774,0.163716658949852,0.19814056158065796,-3.0149004459381104,23.887583456845107,10.879210126894353,-0.4340195240394167,-8.018285544076234,-59.084968135818656,13.645280429254305,62631,50445,33995,49546
1.248747000000003,0.14096564054489136,-0.5042757987976074,1.9004045724868774,0.163716658949852,0.19814056158065796,-3.0149004459381104,24.150386323742996,10.84295278654958,-0.33542716995581123,-8.018285544076234,-59.084968135818656,13.645280429254305,62631,50445,33995,49546
1.251613000000012,0.14098745584487915,-0.505700945854187,1.9027804136276245,0.1642531007528305,0.1898876577615738,-3.0045268535614014,24.331538802147932,10.704821012393785,-0.24645170695032048,-8.005166429309295,-59.08421951978443,13.633570558658983,62830,50704,32647,48817
1.2527330000000074,0.14098745584487915,-0.505700945854187,1.9027804136276245,0.1642531007528305,0.1898876577615738,-3.0045268535614014,24.503048506877906,10.562785044079936,-0.15768328807482657,-8.005166429309295,-59.08421951978443,13.633570558658983,62830,50704,32647,48817
1.2555650000000023,0.14098745584487915,-0.505700945854187,1.9027804136276245,0.1642531007528305,0.1898876577615738,-3.0045268535614014,24.666453679778552,10.388829492204831,-0.06409111048400734,-8.005166429309295,-59.08421951978443,13.633570558658983,62918,51042,32124,48058
1.2566840000000083,0.1428299993276596,-0.5030945539474487,1.8726683855056763,0.20271457731723785,0.3343283534049988,-3.022429943084717,24.801211761465435,10.203618356298616,0.015041829281200968,-10.00354138420899,-51.50796625652178,15.588693371031189,62918,51042,32124,48058
1.2595800000000017,0.14292171597480774,-0.5046122074127197,1.874907374382019,0.20352257788181305,0.32572975754737854,-3.0126919746398926,24.94068470354619,10.07685614946859,0.10489772918188273,-9.99342667752397,-51.50409784192069,15.574751685128136,63157,51138,28915,45386
1.2606840000000084,0.14292171597480774,-0.5046122074127197,1.874907374382019,0.20352257788181305,0.32572975754737854,-3.0126919746398926,25.091519756101665,9.988202712573159,0.2221113966276482,-9.99342667752397,-51.50409784192069,15.574751685128136,63157,51138,28915,45386
1.2635280000000058,0.14292171597480774,-0.5046122074127197,1.874907374382019,0.20352257788181305,0.32572975754737854,-3.0126919746398926,25.217759983358036,9.815569153863171,0.33234702441805286,-9.99342667752397,-51.50409784192069,15.574751685128136,63035,51193,29378,45887
1.2646370000000025,0.14292171597480774,-0.5046122074127197,1.874907374382019,0.20352257788181305,0.32572975754737854,-3.0126919746398926,25.259004891792312,9.518353984623712,0.41547916245201666,-9.99342667752397,-51.50409784192069,15.574751685128136,63035,51193,29378,45887
1.2674429999999992,0.14518241584300995,-0.5007217526435852,1.8447935581207275,0.2463507354259491,0.454868346452713,-3.0173535346984863,25.22635666735681,9.152289709619088,0.48747366120164654,-12.163478951720627,-43.60719419709692,17.013493308825975,63183,51333,27397,43580
1.268544000000009,0.14518241584300995,-0.5007217526435852,1.8447935581207275,0.2463507354259491,0.454868346452713,-3.0173535346984863,25.17601013958108,8.792615955966218,0.5664479722732377,-12.163478951720627,-43.60719419709692,17.013493308825975,63183,51333,27397,43580
1.2714830000000075,0.14560626447200775,-0.5029527544975281,1.8469698429107666,0.24826088547706604,0.44248732924461365,-3.007667303085327,25.19195075660186,8.53917037187443,0.6459461937102748,-12.16123158636637,-43.595290507804606,16.989802335523308,63158,51914,28750,43761
1.272601999999999,0.14560626447200775,-0.5029527544975281,1.8469698429107666,0.24826088547706604,0.44248732924461365,-3.007667303085327,25.22085351128027,8.3536247429353,0.7183719248194158,-12.16123158636637,-43.595290507804606,16.989802335523308,63158,51914,28750,43761
1.2753510000000097,0.14560626447200775,-0.5029527544975281,1.8469698429107666,0.24826088547706604,0.44248732924461365,-3.007667303085327,25.240458637960998,8.128770856306604,0.7832342118537045,-12.16123158636637,-43.595290507804606,16.989802335523308,63192,52136,28694,42999
1.2764170000000012,0.14833316206932068,-0.49797654151916504,1.8169817924499512,0.294609010219574,0.5547226667404175,-2.999297857284546,25.27142374458757,7.952592097553501,0.8481265260292837,-14.370757761796582,-35.6289353309623,17.765484177806,63192,52136,28694,42999
1.2793600000000005,0.14833316206932068,-0.49797654151916504,1.8169817924499512,0.294609010219574,0.5547226667404175,-2.999297857284546,25.259049632898623,7.8327120316124565,0.9118825359467534,-14.370757761796582,-35.6289353309623,17.765484177806,63271,52103,26755,40641
1.2804579999999988,0.148166686296463,-0.5005952715873718,1.8190593719482422,0.2944600284099579,0.5402246713638306,-2.990187644958496,25.17635102420061,7.64650806925186,0.9647815704692698,-14.377701408157282,-35.611578494800426,17.744846190192824,63271,52103,26755,40641
1.2833179999999993,0.148166686296463,-0.5005952715873718,1.8190593719482422,0.2944600284099579,0.5402246713638306,-2.990187644958496,25.003115591084264,7.297106127923426,1.0082660642222472,-14.377701408157282,-35.611578494800426,17.744846190192824,63123,51701,27730,41997
1.2844310000000114,0.148166686296463,-0.5005952715873718,1.8190593719482422,0.2944600284099579,0.5402246713638306,-2.990187644958496,24.82279827999718,6.860534663058955,1.0415240193893203,-14.377701408157282,-35.611578494800426,17.744846190192824,63123,51701,27730,41997
1.2872300000000105,0.15136373043060303,-0.49473369121551514,1.7893083095550537,0.34227263927459717,0.6336067914962769,-2.9712486267089844,24.632912763745658,6.406783146002382,1.066312789394805,-16.536649631492228,-27.706534878877466,17.93348873673509,63170,52458,27117,39497
1.2883540000000067,0.15136373043060303,-0.49473369121551514,1.7893083095550537,0.34227263927459717,0.6336067914962769,-2.9712486267089844,24.436627138762457,6.010879216247856,1.1036351278595025,-16.536649631492228,-27.706534878877466,17.93348873673509,63170,52458,27117,39497
1.29119200000001,0.1516961306333542,-0.49747684597969055,1.791735053062439,0.34399667382240295,0.6186205148696899,-2.9603776931762695,24.318139906071526,5.736066558098144,1.1550927264420134,-16.54087365322282,-27.68118896988856,17.900497925277616,63111,52862,28278,39555
1.2923450000000012,0.1516961306333542,-0.49747684597969055,1.791735053062439,0.34399667382240295,0.6186205148696899,-2.9603776931762695,24.20987282037988,5.522767594807081,1.1837697782180412,-16.54087365322282,-27.68118896988856,17.900497925277616,63111,52862,28278,39555
1.2952090000000025,0.1516961306333542,-0.49747684597969055,1.791735053062439,0.34399667382240295,0.6186205148696899,-2.9603776931762695,24.031061793205343,5.302346806128929,1.179218435915096,-16.54087365322282,-27.68118896988856,17.900497925277616,63080,53089,29157,39313
1.2962790000000095,0.1553850919008255,-0.49093252420425415,1.7623233795166016,0.3913687765598297,0.6915100812911987,-2.9340548515319824,23.856307293003216,4.981737897241996,1.1728035466393674,-18.506171857711173,-20.147487994692433,17.415977095724944,63080,53089,29157,39313
1.2991650000000081,0.15519294142723083,-0.4935719072818756,1.7647403478622437,0.3911615312099457,0.6771195530891418,-2.9233875274658203,23.623872984647715,4.48620670900426,1.182632475274523,-18.52312001077705,-20.119447622090316,17.38596289145598,63022,53499,29604,37896
1.3002419999999983,0.15519294142723083,-0.4935719072818756,1.7647403478622437,0.3911615312099457,0.6771195530891418,-2.9233875274658203,23.276240980179747,3.963037501289791,1.1746124988098037,-18.52312001077705,-20.119447622090316,17.38596289145598,63022,53499,29604,37896
1.3031059999999999,0.15519294142723083,-0.4935719072818756,1.7647403478622437,0.3911615312099457,0.6771195530891418,-2.9233875274658203,22.89523850198865,3.5768261463226088,1.1613636718608231,-18.52312001077705,-20.119447622090316,17.38596289145598,62787,53350,31824,39448
1.3041730000000098,0.15519294142723083,-0.4935719072818756,1.7647403478622437,0.3911615312099457,0.6771195530891418,-2.9233875274658203,22.56774851747717,3.241582634613472,1.1792654407083356,-18.52312001077705,-20.119447622090316,17.38596289145598,62787,53350,31824,39448
1.3070230000000012,0.15934611856937408,-0.48653534054756165,1.7357404232025146,0.43727055191993713,0.7308897972106934,-2.888895273208618,22.26742490661337,2.8275218051790043,1.1915422138594374,-20.22535586294049,-13.093393435008135,16.313286069242807,62700,53996,32708,37763
1.3081820000000006,0.15934611856937408,-0.48653534054756165,1.7357404232025146,0.43727055191993713,0.7308897972106934,-2.888895273208618,21.918107653807603,2.4313931046284765,1.1959525417826633,-20.22535586294049,-13.093393435008135,16.313286069242807,62700,53996,32708,37763
1.3109729999999982,0.15865862369537354,-0.4893816411495209,1.737939715385437,0.43502146005630493,0.7154058814048767,-2.8793630599975586,21.56603136611251,2.1966212066261597,1.2147577880299851,-20.25542456670703,-13.064093774396943,16.283097187235807,62552,53724,34207,38645
1.3121350000000094,0.15865862369537354,-0.4893816411495209,1.737939715385437,0.43502146005630493,0.7154058814048767,-2.8793630599975586,21.23608275128267,2.1089249098265044,1.221772820657363,-20.25542456670703,-13.064093774396943,16.283097187235807,62552,53724,34207,38645
1.3149300000000075,0.15865862369537354,-0.4893816411495209,1.737939715385437,0.43502146005630493,0.7154058814048767,-2.8793630599975586,20.895779766134602,1.9887684077643093,1.1896915832179413,-20.25542456670703,-13.064093774396943,16.283097187235807,62471,53274,35157,39652
1.3160540000000038,0.16323471069335938,-0.4820528030395508,1.7094088792800903,0.4782814383506775,0.7504670023918152,-2.838381767272949,20.484055061608352,1.7165902817229575,1.1426903852455144,-21.59315689648527,-6.769326815820314,14.702407846589578,62471,53274,35157,39652
1.3189410000000061,0.1626058667898178,-0.4846276640892029,1.7117809057235718,0.4763683080673218,0.736684262752533,-2.827836275100708,19.9684755966845,1.2451951892865554,1.1155791390323988,-21.61891959029956,-6.738709214422327,14.66829021924857,62380,53011,35633,39895
1.320029999999999,0.1626058667898178,-0.4846276640892029,1.7117809057235718,0.4763683080673218,0.736684262752533,-2.827836275100708,19.400331723429098,0.7439591105197063,1.1010732334698734,-21.61891959029956,-6.738709214422327,14.66829021924857,62380,53011,35633,39895
1.322971000000005,0.1626058667898178,-0.4846276640892029,1.7117809057235718,0.4763683080673218,0.736684262752533,-2.827836275100708,18.950430072044345,0.46453322486121756,1.0871464322863857,-21.61891959029956,-6.738709214422327,14.66829021924857,62150,52416,37160,41812
1.324041000000012,0.1626058667898178,-0.4846276640892029,1.7117809057235718,0.4763683080673218,0.736684262752533,-2.827836275100708,18.59490019704764,0.27825997037800887,1.0642507703417838,-21.61891959029956,-6.738709214422327,14.66829021924857,62150,52416,37160,41812
1.3268090000000083,0.1675718128681183,-0.4771701395511627,1.6837794780731201,0.5150513052940369,0.7544385194778442,-2.782811403274536,18.15722138980191,0.021278413680164723,1.0437418999451382,-22.608207610363774,-1.2341017153366045,12.824292971601661,61990,52664,38150,41104
1.3279170000000013,0.1675718128681183,-0.4771701395511627,1.6837794780731201,0.5150513052940369,0.7544385194778442,-2.782811403274536,17.637945457285028,-0.22394371803664997,1.0266433404823934,-22.608207610363774,-1.2341017153366045,12.824292971601661,61990,52664,38150,41104
1.3307670000000071,0.16728119552135468,-0.4802019000053406,1.6859620809555054,0.5140857100486755,0.7385170459747314,-2.7728450298309326,17.06749528652562,-0.4935482317795764,0.9918281684469238,-22.629043716560883,-1.2018346898880348,12.782582213965277,61806,52188,39444,42419
1.331922000000006,0.16728119552135468,-0.4802019000053406,1.6859620809555054,0.5140857100486755,0.7385170459747314,-2.7728450298309326,16.480556952825314,-0.8394240479562045,0.9594495890717949,-22.629043716560883,-1.2018346898880348,12.782582213965277,61806,52188,39444,42419
1.334722999999998,0.16728119552135468,-0.4802019000053406,1.6859620809555054,0.5140857100486755,0.7385170459747314,-2.7728450298309326,15.88897300091947,-1.2237010824446348,0.9587485784938589,-22.629043716560883,-1.2018346898880348,12.782582213965277,61248,51966,43017,44389
1.3358580000000075,0.17259597778320312,-0.4728006422519684,1.6585094928741455,0.5472620725631714,0.741093635559082,-2.7263567447662354,15.308146089288678,-1.6024617116301023,0.9677837519661161,-23.284081343462617,3.422364703082181,10.741966876737742,61248,51966,43017,44389
1.3387340000000112,0.17177917063236237,-0.4755043387413025,1.6608308553695679,0.5443287491798401,0.7269866466522217,-2.7157747745513916,14.763837507789487,-1.9297686038166393,0.9729703913471,-23.31611090678928,3.4549506506476497,10.701934594238129,60814,51744,44766,44674
1.3398410000000003,0.17177917063236237,-0.4755043387413025,1.6608308553695679,0.5443287491798401,0.7269866466522217,-2.7157747745513916,14.26701841484859,-2.1101317212744735,0.9725705842884518,-23.31611090678928,3.4549506506476497,10.701934594238129,60814,51744,44766,44674
1.3426830000000045,0.17177917063236237,-0.4755043387413025,1.6608308553695679,0.5443287491798401,0.7269866466522217,-2.7157747745513916,13.779698284883786,-2.1922400403168703,0.9499035547234331,-23.31611090678928,3.4549506506476497,10.701934594238129,60534,50697,45532,46014
1.3437890000000043,0.17177917063236237,-0.4755043387413025,1.6608308553695679,0.5443287491798401,0.7269866466522217,-2.7157747745513916,13.23066099455305,-2.3406751852560173,0.908586541202644,-23.31611090678928,3.4549506506476497,10.701934594238129,60534,50697,45532,46014
1.3466030000000029,0.17736715078353882,-0.4682806134223938,1.6339468955993652,0.5717763304710388,0.7169079184532166,-2.667743444442749,12.620315605399817,-2.6730174492736216,0.8720071581030515,-23.65240676177616,7.107652052812394,8.539124118335577,59995,50340,47175,46487
1.3476960000000109,0.17736715078353882,-0.4682806134223938,1.6339468955993652,0.5717763304710388,0.7169079184532166,-2.667743444442749,12.021535792228581,-3.0632203500826143,0.8295437203120105,-23.65240676177616,7.107652052812394,8.539124118335577,59995,50340,47175,46487
1.3506280000000115,0.17666704952716827,-0.4707331359386444,1.636043906211853,0.5691928863525391,0.7043267488479614,-2.6579668521881104,11.517949074325575,-3.3693813437397586,0.7612545441660352,-23.678996792505053,7.135537799857977,8.500248774532958,59620,50215,48517,46984
1.3517490000000107,0.17666704952716827,-0.4707331359386444,1.636043906211853,0.5691928863525391,0.7043267488479614,-2.6579668521881104,11.038617362366573,-3.6281026499509945,0.6910916344561073,-23.678996792505053,7.135537799857977,8.500248774532958,59620,50215,48517,46984
1.3545040000000008,0.17666704952716827,-0.4707331359386444,1.636043906211853,0.5691928863525391,0.7043267488479614,-2.6579668521881104,10.545997541832511,-3.8894945741033617,0.6951030874270665,-23.678996792505053,7.135537799857977,8.500248774532958,59030,50355,50131,47120
1.3555720000000002,0.18247415125370026,-0.4637855887413025,1.6097384691238403,0.590691328048706,0.6842731833457947,-2.6081185340881348,10.117872026049117,-4.130963656456955,0.7089324169146571,-23.807745826564634,9.888368428106793,6.305065729881517,59030,50355,50131,47120
1.3585250000000086,0.18171964585781097,-0.4659745991230011,1.6119450330734253,0.5879607200622559,0.6732046008110046,-2.5976333618164062,9.740301829870916,-4.402565607596468,0.6403009579895794,-23.833333185376585,9.913894843353395,6.266651934830776,58662,50574,50842,46248
1.359648000000001,0.18171964585781097,-0.4659745991230011,1.6119450330734253,0.5879607200622559,0.6732046008110046,-2.5976333618164062,9.355035098142384,-4.7725172988442806,0.5599443997332098,-23.833333185376585,9.913894843353395,6.266651934830776,58662,50574,50842,46248
1.362474000000002,0.18171964585781097,-0.4659745991230011,1.6119450330734253,0.5879607200622559,0.6732046008110046,-2.5976333618164062,8.928878723668994,-5.190193103142422,0.5693470228568708,-23.833333185376585,9.913894843353395,6.266651934830776,57976,50728,52396,46329
1.3635829999999987,0.18171964585781097,-0.4659745991230011,1.6119450330734253,0.5879607200622559,0.6732046008110046,-2.5976333618164062,8.517884790545862,-5.598200034786922,0.6078475437878194,-23.833333185376585,9.913894843353395,6.266651934830776,57976,50728,52396,46329
1.3663880000000064,0.18171964585781097,-0.4659745991230011,1.6119450330734253,0.5879607200622559,0.6732046008110046,-2.5976333618164062,8.225916581286077,-5.948996939894339,0.5863203471693545,-23.833333185376585,9.913894843353395,6.266651934830776,56921,51316,54185,45529
1.36751400000001,0.1868188977241516,-0.4617771804332733,1.5881885290145874,0.5998656153678894,0.6337772011756897,-2.5374467372894287,8.083949855160569,-6.20426465880396,0.5528054302466024,-23.857090726631416,11.906992902806541,3.903724378783584,56921,51316,54185,45529
1.370343000000008,0.1868188977241516,-0.4617771804332733,1.5881885290145874,0.5998656153678894,0.6337772011756897,-2.5374467372894287,8.009938477938395,-6.419840092194822,0.5285651049781058,-23.857090726631416,11.906992902806541,3.903724378783584,57054,52150,54054,42518
1.3714840000000112,0.1868188977241516,-0.4617771804332733,1.5881885290145874,0.5998656153678894,0.6337772011756897,-2.5374467372894287,7.901336366581618,-6.6635784541132725,0.48899688947663095,-23.857090726631416,11.906992902806541,3.903724378783584,57054,52150,54054,42518
1.374366000000009,0.1868188977241516,-0.4617771804332733,1.5881885290145874,0.5998656153678894,0.6337772011756897,-2.5374467372894287,7.8162931108599,-6.921202537955396,0.43617728373362613,-23.857090726631416,11.906992902806541,3.903724378783584,57396,52664,53427,40455
1.3754400000000024,0.1868188977241516,-0.4617771804332733,1.5881885290145874,0.5998656153678894,0.6337772011756897,-2.5374467372894287,7.761664220051323,-7.202743406283084,0.4032041203556235,-23.857090726631416,11.906992902806541,3.903724378783584,57396,52664,53427,40455
1.3783110000000016,0.19191153347492218,-0.45736896991729736,1.5651311874389648,0.6050733327865601,0.5909113883972168,-2.4700839519500732,7.675305895383323,-7.499195313554127,0.3910668635561282,-23.79521157702977,13.309417331209255,1.2814562589489464,57430,53544,53136,36993
1.3793850000000094,0.19191153347492218,-0.45736896991729736,1.5651311874389648,0.6050733327865601,0.5909113883972168,-2.4700839519500732,7.576002477288666,-7.716630166018082,0.37027233584305785,-23.79521157702977,13.309417331209255,1.2814562589489464,57430,53544,53136,36993
1.3822640000000102,0.19191153347492218,-0.45736896991729736,1.5651311874389648,0.6050733327865601,0.5909113883972168,-2.4700839519500732,7.4873809983263175,-7.82065536872545,0.3409514981630171,-23.79521157702977,13.309417331209255,1.2814562589489464,58028,54276,52111,34241
1.3833340000000025,0.19191153347492218,-0.45736896991729736,1.5651311874389648,0.6050733327865601,0.5909113883972168,-2.4700839519500732,7.398749399351826,-7.898941652129419,0.3110701316525419,-23.79521157702977,13.309417331209255,1.2814562589489464,58028,54276,52111,34241
1.3861850000000122,0.19798114895820618,-0.4516541659832001,1.5407612323760986,0.6061492562294006,0.5518107414245605,-2.4080450534820557,7.273745944105687,-8.013796333093484,0.2843266346964526,-23.68481396315782,14.440364496725675,-1.5698261552411215,58158,54704,51538,31802
1.3873160000000062,0.19798114895820618,-0.4516541659832001,1.5407612323760986,0.6061492562294006,0.5518107414245605,-2.4080450534820557,7.129841501971037,-8.184520937934103,0.23609680399987437,-23.68481396315782,14.440364496725675,-1.5698261552411215,58158,54704,51538,31802
1.3901359999999987,0.19696399569511414,-0.45339149236679077,1.542960524559021,0.6021968722343445,0.5431678295135498,-2.3970284461975098,7.003726443285899,-8.353096904407247,0.16836644227438172,-23.713977126418175,14.458360035179519,-1.6083069649725634,57984,54795,51767,31863
1.3913000000000029,0.19696399569511414,-0.45339149236679077,1.542960524559021,0.6021968722343445,0.5431678295135498,-2.3970284461975098,6.866725979961171,-8.449537956962287,0.09249284133759132,-23.713977126418175,14.458360035179519,-1.6083069649725634,57984,54795,51767,31863
1.3940900000000112,0.19696399569511414,-0.45339149236679077,1.542960524559021,0.6021968722343445,0.5431678295135498,-2.3970284461975098,6.687493108069966,-8.528528380158473,0.016430520067460576,-23.713977126418175,14.458360035179519,-1.6083069649725634,57647,54896,52284,32108
1.3952050000000018,0.2029627561569214,-0.4481661915779114,1.519300103187561,0.5948899388313293,0.5020772814750671,-2.339465856552124,6.481967912000845,-8.5732545727697,-0.0523277448568024,-23.609776135762072,15.365796212019927,-4.5847211467642515,57647,54896,52284,32108
1.3981019999999988,0.20195291936397552,-0.4496374726295471,1.5212206840515137,0.5907621383666992,0.4948362708091736,-2.329763650894165,6.308442194325679,-8.546881288494646,-0.09638354492025056,-23.640235332189363,15.377255772439492,-4.621537270708753,57683,54989,51950,31526
1.3991730000000098,0.20195291936397552,-0.4496374726295471,1.5212206840515137,0.5907621383666992,0.4948362708091736,-2.329763650894165,6.1406310877176065,-8.531096200081528,-0.12869917382511267,-23.640235332189363,15.377255772439492,-4.621537270708753,57683,54989,51950,31526
1.402143000000011,0.20195291936397552,-0.4496374726295471,1.5212206840515137,0.5907621383666992,0.4948362708091736,-2.329763650894165,5.90645134358367,-8.567814799927104,-0.17106818591075348,-23.640235332189363,15.377255772439492,-4.621537270708753,57762,54944,51697,32127
1.4032100000000065,0.20195291936397552,-0.4496374726295471,1.5212206840515137,0.5907621383666992,0.4948362708091736,-2.329763650894165,5.598254895905377,-8.611519936576395,-0.22282560649773703,-23.640235332189363,15.377255772439492,-4.621537270708753,57762,54944,51697,32127
1.4059750000000057,0.20779357850551605,-0.4449087679386139,1.498231291770935,0.5746004581451416,0.4514531195163727,-2.272498369216919,5.264239634090985,-8.58640579486473,-0.2830093353527585,-23.602994128631735,16.02372112599008,-7.5790910642690665,57245,54892,52234,32402
1.4070639999999985,0.20779357850551605,-0.4449087679386139,1.498231291770935,0.5746004581451416,0.4514531195163727,-2.272498369216919,4.95007397714539,-8.488037678944908,-0.34627565652478987,-23.602994128631735,16.02372112599008,-7.5790910642690665,57245,54892,52234,32402
1.4099260000000067,0.20635215938091278,-0.44651302695274353,1.4996676445007324,0.5683788657188416,0.44370225071907043,-2.2652945518493652,4.677654435551222,-8.353403167932607,-0.41309493419660964,-23.644794914286766,16.03227669751444,-7.619737680105768,57419,54751,51936,33495
1.4110820000000095,0.20635215938091278,-0.44651302695274353,1.4996676445007324,0.5683788657188416,0.44370225071907043,-2.2652945518493652,4.437528119019246,-8.197830884430102,-0.4499553140807192,-23.644794914286766,16.03227669751444,-7.619737680105768,57419,54751,51936,33495
1.413875,0.20635215938091278,-0.44651302695274353,1.4996676445007324,0.5683788657188416,0.44370225071907043,-2.2652945518493652,4.188930819691947,-8.064984952405897,-0.47149229781619,-23.644794914286766,16.03227669751444,-7.619737680105768,57186,54318,52245,35490
1.4149930000000022,0.211929053068161,-0.44229668378829956,1.4772921800613403,0.5445544123649597,0.4004720449447632,-2.2136313915252686,3.87652924065242,-7.981026135880059,-0.49581092002073496,-23.70297819207859,16.339157863708078,-10.380378901922253,57186,54318,52245,35490
1.417916000000012,0.2109348624944687,-0.4436994791030884,1.4792193174362183,0.540316104888916,0.3936768174171448,-2.2036592960357666,3.5208566202212856,-7.907076543995175,-0.5135685785637607,-23.73050968232314,16.347311739826555,-10.415987677573726,57022,54144,52181,36436
1.4190220000000118,0.2109348624944687,-0.4436994791030884,1.4792193174362183,0.540316104888916,0.3936768174171448,-2.2036592960357666,3.197479355381215,-7.80603834276644,-0.5226944326711352,-23.73050968232314,16.347311739826555,-10.415987677573726,57022,54144,52181,36436
1.4218500000000058,0.2109348624944687,-0.4436994791030884,1.4792193174362183,0.540316104888916,0.3936768174171448,-2.2036592960357666,2.882158685470852,-7.695385064738084,-0.5332983744730173,-23.73050968232314,16.347311739826555,-10.415987677573726,57216,53803,51850,37788
1.422951000000001,0.2109348624944687,-0.4436994791030884,1.4792193174362183,0.540316104888916,0.3936768174171448,-2.2036592960357666,2.543954803893983,-7.571672177356198,-0.5469361560992041,-23.73050968232314,16.347311739826555,-10.415987677573726,57216,53803,51850,37788
1.4258470000000087,0.21619343757629395,-0.43998411297798157,1.4574470520019531,0.5092079639434814,0.3505121171474457,-2.1539077758789062,2.207479580180685,-7.394002048392651,-0.5392687488732979,-23.8828103126467,16.323273570735093,-12.860482242839636,56920,53770,52028,38164
1.4269840000000114,0.21619343757629395,-0.43998411297798157,1.4574470520019531,0.5092079639434814,0.3505121171474457,-2.1539077758789062,1.8383478762325083,-7.216630193471193,-0.5052586171458455,-23.8828103126467,16.323273570735093,-12.860482242839636,56920,53770,52028,38164
1.4297140000000073,0.21506236493587494,-0.44103044271469116,1.4592937231063843,0.5043554902076721,0.34544605016708374,-2.1443276405334473,1.4401044926184026,-7.047877393101668,-0.461488699103039,-23.914405340400528,16.322989232455168,-12.894431795184968,56523,53481,52685,39951
1.4308380000000034,0.21506236493587494,-0.44103044271469116,1.4592937231063843,0.5043554902076721,0.34544605016708374,-2.1443276405334473,1.022149322721912,-6.812202017699542,-0.43072362916384827,-23.914405340400528,16.322989232455168,-12.894431795184968,56523,53481,52685,39951
1.4336670000000014,0.21506236493587494,-0.44103044271469116,1.4592937231063843,0.5043554902076721,0.34544605016708374,-2.1443276405334473,0.5954796905274368,-6.564140812699676,-0.38631951259695296,-23.914405340400528,16.322989232455168,-12.894431795184968,55820,52685,53642,42808
1.4347350000000005,0.2199239581823349,-0.4377993643283844,1.4381227493286133,0.4659741520881653,0.30209746956825256,-2.092161178588867,0.1562128070341825,-6.354462683226685,-0.33456553747462975,-24.15336188855468,15.905192291285308,-14.944797459664052,55820,52685,53642,42808
1.4376820000000008,0.21841463446617126,-0.43842265009880066,1.4396172761917114,0.4594257175922394,0.29915592074394226,-2.084506034851074,-0.28977516268113207,-6.142993311604507,-0.3109374063617151,-24.197217775069234,15.89292480806131,-14.981500025297953,55176,52089,54208,44552
1.4388050000000077,0.21841463446617126,-0.43842265009880066,1.4396172761917114,0.4594257175922394,0.29915592074394226,-2.084506034851074,-0.726311873293378,-5.915652565149893,-0.289635513171471,-24.197217775069234,15.89292480806131,-14.981500025297953,55176,52089,54208,44552
1.4416340000000054,0.21841463446617126,-0.43842265009880066,1.4396172761917114,0.4594257175922394,0.29915592074394226,-2.084506034851074,-1.1478995283377094,-5.665660035727501,-0.2551222270903187,-24.197217775069234,15.89292480806131,-14.981500025297953,54854,51075,54629,46945
1.442747000000003,0.21841463446617126,-0.43842265009880066,1.4396172761917114,0.4594257175922394,0.29915592074394226,-2.084506034851074,-1.522668877997475,-5.403651323466671,-0.21386773127611924,-24.197217775069234,15.89292480806131,-14.981500025297953,54854,51075,54629,46945
1.445548999999999,0.22279557585716248,-0.4356493651866913,1.4190484285354614,0.41522637009620667,0.2570551037788391,-2.030604839324951,-1.8716632225210723,-5.199804451516518,-0.16585844360731322,-24.518948930515997,15.021681929308668,-16.49186862146294,54403,50604,54870,47867
1.4466640000000044,0.22279557585716248,-0.4356493651866913,1.4190484285354614,0.41522637009620667,0.2570551037788391,-2.030604839324951,-2.2107793699293476,-5.042994863371562,-0.12353365664052456,-24.518948930515997,15.021681929308668,-16.49186862146294,54403,50604,54870,47867
1.4495100000000094,0.2218681424856186,-0.43634936213493347,1.4205834865570068,0.41109851002693176,0.2538045048713684,-2.0225510597229004,-2.5145929202436417,-4.836972721443033,-0.10086081805537814,-24.545636435595426,15.012040223985895,-16.51757141461594,54174,50492,55204,48691
1.4506290000000008,0.2218681424856186,-0.43634936213493347,1.4205834865570068,0.41109851002693176,0.2538045048713684,-2.0225510597229004,-2.8154978991734056,-4.578864474914733,-0.080301697137914,-24.545636435595426,15.012040223985895,-16.51757141461594,54174,50492,55204,48691
1.4535360000000073,0.2218681424856186,-0.43634936213493347,1.4205834865570068,0.41109851002693176,0.2538045048713684,-2.0225510597229004,-3.137060486046696,-4.373975774346141,-0.04647062554306671,-24.545636435595426,15.012040223985895,-16.51757141461594,53876,50362,55527,49526
1.4546640000000044,0.2218681424856186,-0.43634936213493347,1.4205834865570068,0.41109851002693176,0.2538045048713684,-2.0225510597229004,-3.446734455497764,-4.189058118792053,0.0072585313755382805,-24.545636435595426,15.012040223985895,-16.51757141461594,53876,50362,55527,49526
1.4574630000000033,0.22484062612056732,-0.4350459575653076,1.4023905992507935,0.3582814931869507,0.2091900110244751,-1.9568440914154053,-3.7336935250632193,-3.99087259468719,0.06922486115021786,-24.969448810509054,13.753250660223554,-17.539921788066536,53459,50621,55849,49790
1.4585310000000027,0.22484062612056732,-0.4350459575653076,1.4023905992507935,0.3582814931869507,0.2091900110244751,-1.9568440914154053,-4.015851181499371,-3.8168973354200197,0.1091887641330297,-24.969448810509054,13.753250660223554,-17.539921788066536,53459,50621,55849,49790
1.4614260000000068,0.22484062612056732,-0.4350459575653076,1.4023905992507935,0.3582814931869507,0.2091900110244751,-1.9568440914154053,-4.286007568799189,-3.6367989361745394,0.15081278187085606,-24.969448810509054,13.753250660223554,-17.539921788066536,53368,50617,56169,50598
1.4625250000000087,0.22484062612056732,-0.4350459575653076,1.4023905992507935,0.3582814931869507,0.2091900110244751,-1.9568440914154053,-4.521315694286993,-3.4416739167943957,0.21277305555479897,-24.969448810509054,13.753250660223554,-17.539921788066536,53368,50617,56169,50598
1.465340000000011,0.2281639724969864,-0.43314921855926514,1.3831291198730469,0.30580171942710876,0.1722661852836609,-1.8956187963485718,-4.731774129959376,-3.2964749120538586,0.2709763080204262,-25.420191791041365,12.201472315967614,-18.082302136371474,52926,50793,56408,50770
1.4664570000000094,0.2281639724969864,-0.43314921855926514,1.3831291198730469,0.30580171942710876,0.1722661852836609,-1.8956187963485718,-4.957088743456659,-3.250188373359954,0.3053599148012485,-25.420191791041365,12.201472315967614,-18.082302136371474,52926,50793,56408,50770
1.4692960000000022,0.22704485058784485,-0.43358978629112244,1.3846228122711182,0.3007090985774994,0.1703016757965088,-1.8877400159835815,-5.139517941288176,-3.205370834323338,0.3407530926618062,-25.452168502557942,12.18340064636885,-18.10932891723459,52311,51224,57029,51034
1.4704600000000063,0.22704485058784485,-0.43358978629112244,1.3846228122711182,0.3007090985774994,0.1703016757965088,-1.8877400159835815,-5.30438412436284,-3.14810328350671,0.4375915221409991,-25.452168502557942,12.18340064636885,-18.10932891723459,52311,51224,57029,51034
1.473238000000012,0.22704485058784485,-0.43358978629112244,1.3846228122711182,0.3007090985774994,0.1703016757965088,-1.8877400159835815,-5.492411819437923,-3.1177080933534174,0.5507002679839221,-25.452168502557942,12.18340064636885,-18.10932891723459,51503,51785,57627,51011
1.4743390000000072,0.22977684438228607,-0.4320642948150635,1.366077184677124,0.24549826979637146,0.1372336447238922,-1.8213385343551636,-5.637598307321336,-3.0315982416151224,0.6011978968620004,-25.913194334193985,10.39398327205501,-18.318410091722978,51503,51785,57627,51011
1.477340000000011,0.2288571298122406,-0.4325483441352844,1.367598533630371,0.24122492969036102,0.13511070609092712,-1.8132646083831787,-5.732488867489732,-2.9124404249617073,0.623693152536709,-25.93843561770235,10.376965467947144,-18.33992815919002,50799,52434,58036,50628
1.478471000000005,0.2288571298122406,-0.4325483441352844,1.367598533630371,0.24122492969036102,0.13511070609092712,-1.8132646083831787,-5.795667570661899,-2.8577995499282243,0.6504169088112182,-25.93843561770235,10.376965467947144,-18.33992815919002,50799,52434,58036,50628
1.4812070000000095,0.2288571298122406,-0.4325483441352844,1.367598533630371,0.24122492969036102,0.13511070609092712,-1.8132646083831787,-5.854755658399705,-2.906765494994857,0.6926056415358174,-25.93843561770235,10.376965467947144,-18.33992815919002,50726,53177,58288,50358
1.4822770000000018,0.2288571298122406,-0.4325483441352844,1.367598533630371,0.24122492969036102,0.13511070609092712,-1.8132646083831787,-5.922734443120632,-2.9841971700050203,0.7458218585441623,-25.93843561770235,10.376965467947144,-18.33992815919002,50726,53177,58288,50358
1.4851270000000076,0.2288571298122406,-0.4325483441352844,1.367598533630371,0.24122492969036102,0.13511070609092712,-1.8132646083831787,-5.975952923815903,-3.0247033175529072,0.797436317314879,-25.93843561770235,10.376965467947144,-18.33992815919002,50145,53876,58509,49673
1.486225000000006,0.23047368228435516,-0.43116822838783264,1.3514732122421265,0.1818656027317047,0.10804131627082825,-1.7340162992477417,-5.993408879496936,-3.0826547681374676,0.856466547878003,-26.391655725599254,8.39400839969026,-18.38698694738842,50145,53876,58509,49673
1.4890920000000043,0.23047368228435516,-0.43116822838783264,1.3514732122421265,0.1818656027317047,0.10804131627082825,-1.7340162992477417,-5.9785644195808345,-3.133755236817799,0.9383601495575119,-26.391655725599254,8.39400839969026,-18.38698694738842,49533,54710,58787,48421
1.4902870000000112,0.23047368228435516,-0.43116822838783264,1.3514732122421265,0.1818656027317047,0.10804131627082825,-1.7340162992477417,-5.941351004404722,-3.1068410645253492,1.0236420245129014,-26.391655725599254,8.39400839969026,-18.38698694738842,49533,54710,58787,48421
1.4930400000000081,0.23047368228435516,-0.43116822838783264,1.3514732122421265,0.1818656027317047,0.10804131627082825,-1.7340162992477417,-5.911851169009914,-3.0088159637539307,1.0998861294139706,-26.391655725599254,8.39400839969026,-18.38698694738842,49803,55281,58758,47826
1.4941570000000066,0.23201186954975128,-0.43021097779273987,1.3344773054122925,0.12583708763122559,0.08610405772924423,-1.6653504371643066,-5.875068120665958,-2.854762214704989,1.1541032289389945,-26.772035211749046,6.366772302030935,-18.410976830035185,49803,55281,58758,47826
1.497044000000009,0.23096929490566254,-0.4306178390979767,1.3357917070388794,0.12088233977556229,0.08447957038879395,-1.6582417488098145,-5.8128556123372705,-2.710614625962815,1.2012362533853804,-26.798406754437096,6.346325067799007,-18.434416649188275,50046,55634,58418,47283
1.4981540000000095,0.23096929490566254,-0.4306178390979767,1.3357917070388794,0.12088233977556229,0.08447957038879395,-1.6582417488098145,-5.729672840953081,-2.61267448003017,1.2787910995959595,-26.798406754437096,6.346325067799007,-18.434416649188275,50046,55634,58418,47283
1.500998000000007,0.23096929490566254,-0.4306178390979767,1.3357917070388794,0.12088233977556229,0.08447957038879395,-1.6582417488098145,-5.64598087316847,-2.548178577382849,1.3662441166300359,-26.798406754437096,6.346325067799007,-18.434416649188275,50524,55606,58249,47557
1.502095000000001,0.23096929490566254,-0.4306178390979767,1.3357917070388794,0.12088233977556229,0.08447957038879395,-1.6582417488098145,-5.585901556872936,-2.4579472175415473,1.4335255526195254,-26.798406754437096,6.346325067799007,-18.434416649188275,50524,55606,58249,47557
1.5050070000000124,0.23189325630664825,-0.4298675060272217,1.319568157196045,0.06404928117990494,0.06815354526042938,-1.586686134338379,-5.518161924017899,-2.2952786749984173,1.4845388027741566,-27.045011590542284,4.426831151541533,-18.37564294825946,51131,55723,57782,47497
1.506146000000008,0.23189325630664825,-0.4298675060272217,1.319568157196045,0.06404928117990494,0.06815354526042938,-1.586686134338379,-5.416689627531481,-2.0725840793815555,1.5315923318620037,-27.045011590542284,4.426831151541533,-18.37564294825946,51131,55723,57782,47497
1.5088770000000076,0.231428861618042,-0.42993324995040894,1.3208340406417847,0.06167919561266899,0.06824319809675217,-1.5799355506896973,-5.314850347446851,-1.85636256311024,1.571633225167454,-27.060867843253494,4.40068593446454,-18.38442250053444,51826,55602,57390,47762
1.5100070000000123,0.231428861618042,-0.42993324995040894,1.3208340406417847,0.06167919561266899,0.06824319809675217,-1.5799355506896973,-5.2059797894521935,-1.678929988115929,1.615749687047107,-27.060867843253494,4.40068593446454,-18.38442250053444,51826,55602,57390,47762
1.512820000000007,0.231428861618042,-0.42993324995040894,1.3208340406417847,0.06167919561266899,0.06824319809675217,-1.5799355506896973,-5.105520026812225,-1.542998118178595,1.6750725324350038,-27.060867843253494,4.40068593446454,-18.38442250053444,52471,55557,56901,48007
1.5139270000000107,0.23175649344921112,-0.42931756377220154,1.305411696434021,0.004127988591790199,0.05720632150769234,-1.5046693086624146,-5.006635257640928,-1.5032866578999875,1.7347803377584712,-27.15373515421839,2.688512053690182,-18.188845984403393,52471,55557,56901,48007
1.516840000000011,0.23136276006698608,-0.4291498064994812,1.3067585229873657,0.0020805723033845425,0.05845370888710022,-1.4975529909133911,-4.909142256455308,-1.489726640577631,1.7790723019539605,-27.168853228218033,2.6565522742403407,-18.19427662955029,52256,55943,57014,47303
1.5179750000000058,0.23136276006698608,-0.4291498064994812,1.3067585229873657,0.0020805723033845425,0.05845370888710022,-1.4975529909133911,-4.808471038824787,-1.427767265710556,1.8094634973656178,-27.168853228218033,2.6565522742403407,-18.19427662955029,52256,55943,57014,47303
1.5207890000000044,0.23136276006698608,-0.4291498064994812,1.3067585229873657,0.0020805723033845425,0.05845370888710022,-1.4975529909133911,-4.695845956325336,-1.3458569526952069,1.847835254457861,-27.168853228218033,2.6565522742403407,-18.19427662955029,52511,56420,56998,46802
1.521899000000005,0.23136276006698608,-0.4291498064994812,1.3067585229873657,0.0020805723033845425,0.05845370888710022,-1.4975529909133911,-4.563892183266307,-1.217193914637135,1.8885428701422127,-27.168853228218033,2.6565522742403407,-18.19427662955029,52511,56420,56998,46802
1.524696000000011,0.2311002016067505,-0.42860522866249084,1.2921537160873413,-0.05425257235765457,0.05238378420472145,-1.4234991073608398,-4.415523217880249,-1.0572511174697015,1.8972291695116696,-27.11989557948064,1.1600939852848606,-17.92374843315093,52646,56767,56520,45403
1.5258090000000084,0.2311002016067505,-0.42860522866249084,1.2921537160873413,-0.05425257235765457,0.05238378420472145,-1.4234991073608398,-4.261117398935199,-0.9032178747611533,1.893223908390245,-27.11989557948064,1.1600939852848606,-17.92374843315093,52646,56767,56520,45403
1.5286540000000095,0.23052836954593658,-0.42828816175460815,1.2936348915100098,-0.05713208392262459,0.054387860000133514,-1.4156630039215088,-4.117670221559716,-0.7620968354398,1.892200855057491,-27.140070464580138,1.1228904475491086,-17.931284262407953,52727,56711,56430,45303
1.5297640000000101,0.23052836954593658,-0.42828816175460815,1.2936348915100098,-0.05713208392262459,0.054387860000133514,-1.4156630039215088,-4.010183175751354,-0.6571166897445577,1.8803306134467899,-27.140070464580138,1.1228904475491086,-17.931284262407953,52727,56711,56430,45303
1.5326990000000078,0.23052836954593658,-0.42828816175460815,1.2936348915100098,-0.05713208392262459,0.054387860000133514,-1.4156630039215088,-3.9124337121527595,-0.5931920351510588,1.8757322663506044,-27.140070464580138,1.1228904475491086,-17.931284262407953,53095,56727,56021,45177
1.5338280000000086,0.22967812418937683,-0.42776116728782654,1.2798495292663574,-0.11252544075250626,0.052551720291376114,-1.3414077758789062,-3.8026270530349393,-0.5213980724315119,1.8995854012861173,-26.977828304628318,-0.11991834090628638,-17.600225401301067,53095,56727,56021,45177
1.5366300000000046,0.22880715131759644,-0.4278809726238251,1.2809700965881348,-0.11680802702903748,0.052499864250421524,-1.3353490829467773,-3.700577116908084,-0.45769302875940354,1.9274425989205641,-26.995338965049076,-0.14448734674260486,-17.619249685648118,53058,56889,55859,44454
1.5377050000000017,0.22880715131759644,-0.4278809726238251,1.2809700965881348,-0.11680802702903748,0.052499864250421524,-1.3353490829467773,-3.6238296079819623,-0.42429688882126904,1.9520171841953793,-26.995338965049076,-0.14448734674260486,-17.619249685648118,53058,56889,55859,44454
1.5405790000000124,0.22880715131759644,-0.4278809726238251,1.2809700965881348,-0.11680802702903748,0.052499864250421524,-1.3353490829467773,-3.5766072344810045,-0.34280056419737276,1.9613393132750927,-26.995338965049076,-0.14448734674260486,-17.619249685648118,53057,57108,56016,44295
1.5417140000000071,0.22880715131759644,-0.4278809726238251,1.2809700965881348,-0.11680802702903748,0.052499864250421524,-1.3353490829467773,-3.49932629438854,-0.14526350317318754,1.9607202614797037,-26.995338965049076,-0.14448734674260486,-17.619249685648118,53057,57108,56016,44295
1.5444980000000068,0.22736646234989166,-0.42735379934310913,1.2679845094680786,-0.1709076166152954,0.054171863943338394,-1.2617276906967163,-3.3675597415541443,0.11202652872207727,1.9654955756303247,-26.754999354623887,-1.1883040016149895,-17.249543820594617,53229,57001,55363,43980
1.5456150000000053,0.22736646234989166,-0.42735379934310913,1.2679845094680786,-0.1709076166152954,0.054171863943338394,-1.2617276906967163,-3.2459952262236245,0.3471862245910016,1.9601342328818316,-26.754999354623887,-1.1883040016149895,-17.249543820594617,53229,57001,55363,43980
1.5484429999999993,0.22717471420764923,-0.42716532945632935,1.2690333127975464,-0.17200224101543427,0.05570092052221298,-1.2561914920806885,-3.155634170437236,0.555667229864488,1.9407596027934508,-26.762221088055774,-1.2180598646461773,-17.249612220023394,53654,56564,54965,45005
1.5496100000000006,0.22717471420764923,-0.42716532945632935,1.2690333127975464,-0.17200224101543427,0.05570092052221298,-1.2561914920806885,-3.092351870298664,0.7542319881085779,1.9269801409972718,-26.762221088055774,-1.2180598646461773,-17.249612220023394,53654,56564,54965,45005
1.5523960000000079,0.22717471420764923,-0.42716532945632935,1.2690333127975464,-0.17200224101543427,0.05570092052221298,-1.2561914920806885,-3.0606956733692194,0.9211576602332269,1.9122736328256362,-26.762221088055774,-1.2180598646461773,-17.249612220023394,54283,56093,54220,46041
1.5535030000000116,0.2251884937286377,-0.42659008502960205,1.2568379640579224,-0.22463420033454895,0.06025003641843796,-1.1826584339141846,-3.03692483011139,1.1024804477898713,1.901522052030823,-26.439272882257498,-2.0221720530937377,-16.724319401312666,54283,56093,54220,46041
1.5565050000000047,0.22457100450992584,-0.4262790083885193,1.2579636573791504,-0.2277318388223648,0.062405914068222046,-1.176681637763977,-3.022276378851518,1.3470981189212383,1.904756461174724,-26.454586996522604,-2.057046016362323,-16.73486730596899,54591,55551,53506,46777
1.5576410000000032,0.22457100450992584,-0.4262790083885193,1.2579636573791504,-0.2277318388223648,0.062405914068222046,-1.176681637763977,-3.0163753465081204,1.617174611388354,1.9077189615713281,-26.454586996522604,-2.057046016362323,-16.73486730596899,54591,55551,53506,46777
1.5603700000000098,0.22457100450992584,-0.4262790083885193,1.2579636573791504,-0.2277318388223648,0.062405914068222046,-1.176681637763977,-3.040220491960363,1.8960597754770159,1.9078077779936824,-26.454586996522604,-2.057046016362323,-16.73486730596899,55099,54791,52913,48101
1.561447,0.22457100450992584,-0.4262790083885193,1.2579636573791504,-0.2277318388223648,0.062405914068222046,-1.176681637763977,-3.04317686708646,2.218371110090782,1.9130632600888446,-26.454586996522604,-2.057046016362323,-16.73486730596899,55099,54791,52913,48101
1.5642820000000066,0.22203171253204346,-0.42562368512153625,1.2465770244598389,-0.279180109500885,0.06935261189937592,-1.1002188920974731,-3.0265214576291046,2.5334662102568153,1.9110368608154034,-26.08076187898985,-2.670063906090193,-15.962091248549608,55445,53697,51660,49051
1.5653859999999986,0.22203171253204346,-0.42562368512153625,1.2465770244598389,-0.279180109500885,0.06935261189937592,-1.1002188920974731,-3.032666968160571,2.812427274436544,1.897114387268687,-26.08076187898985,-2.670063906090193,-15.962091248549608,55445,53697,51660,49051
1.5683280000000086,0.22201339900493622,-0.42529377341270447,1.2473171949386597,-0.2794453203678131,0.07171635329723358,-1.0963610410690308,-3.0369466680323285,3.145745853309772,1.8725816136229863,-26.08637324580557,-2.702673580457725,-15.959312831959267,55711,52297,50996,50881
1.569498000000007,0.22201339900493622,-0.42529377341270447,1.2473171949386597,-0.2794453203678131,0.07171635329723358,-1.0963610410690308,-3.068578097563636,3.4822413170473547,1.8545564072589484,-26.08637324580557,-2.702673580457725,-15.959312831959267,55711,52297,50996,50881
1.57219200000001,0.22201339900493622,-0.42529377341270447,1.2473171949386597,-0.2794453203678131,0.07171635329723358,-1.0963610410690308,-3.1215374526848425,3.770602008294518,1.847245497434463,-26.08637324580557,-2.702673580457725,-15.959312831959267,56245,50990,49627,52062
1.5732600000000092,0.21896468102931976,-0.4245346784591675,1.2367511987686157,-0.32880738377571106,0.08059020340442657,-1.016183614730835,-3.1527885828124864,4.009544816038063,1.8398319227499549,-25.659698576791612,-3.1284015597191144,-14.806747799508416,56245,50990,49627,52062
1.576198000000004,0.21846313774585724,-0.4242507219314575,1.2374014854431152,-0.3313748836517334,0.08275772631168365,-1.0127289295196533,-3.1643541587944823,4.261496633074426,1.8359463707195292,-25.671206148742318,-3.1607328002717905,-14.818637397458637,56425,49768,48626,52779
1.5772690000000003,0.21846313774585724,-0.4242507219314575,1.2374014854431152,-0.3313748836517334,0.08275772631168365,-1.0127289295196533,-3.1664351528702706,4.5642208173448235,1.8458457399655173,-25.671206148742318,-3.1607328002717905,-14.818637397458637,56425,49768,48626,52779
1.5801549999999989,0.21846313774585724,-0.4242507219314575,1.2374014854431152,-0.3313748836517334,0.08275772631168365,-1.0127289295196533,-3.206960208861897,4.842026868559785,1.860142520803444,-25.671206148742318,-3.1607328002717905,-14.818637397458637,56600,48863,47932,53483
1.5812790000000096,0.21846313774585724,-0.4242507219314575,1.2374014854431152,-0.3313748836517334,0.08275772631168365,-1.0127289295196533,-3.262112144508566,5.093012757068776,1.878207408267724,-25.671206148742318,-3.1607328002717905,-14.818637397458637,56600,48863,47932,53483
1.5841560000000028,0.21846313774585724,-0.4242507219314575,1.2374014854431152,-0.3313748836517334,0.08275772631168365,-1.0127289295196533,-3.2945268097164657,5.3554720761860475,1.8964639101724354,-25.671206148742318,-3.1607328002717905,-14.818637397458637,56721,47830,46771,53879
1.585267000000007,0.21846313774585724,-0.4242507219314575,1.2374014854431152,-0.3313748836517334,0.08275772631168365,-1.0127289295196533,-3.305747240021187,5.63230873676422,1.91155857407295,-25.671206148742318,-3.1607328002717905,-14.818637397458637,56721,47830,46771,53879
1.5880260000000126,0.21495464444160461,-0.42369261384010315,1.2288894653320312,-0.37707701325416565,0.09212253987789154,-0.9235299229621887,-3.30708601110117,5.879125180270584,1.9185989067306835,-25.205385418467916,-3.457341744162361,-13.2750229836647,56871,46590,45618,54639
1.589195000000007,0.21495464444160461,-0.42369261384010315,1.2288894653320312,-0.37707701325416565,0.09212253987789154,-0.9235299229621887,-3.30082864780392,6.102211793199905,1.9218166711177715,-25.205385418467916,-3.457341744162361,-13.2750229836647,56871,46590,45618,54639
1.591971000000005,0.21495464444160461,-0.42369261384010315,1.2288894653320312,-0.37707701325416565,0.09212253987789154,-0.9235299229621887,-3.2767241104615037,6.3649171884019005,1.9381264022656348,-25.205385418467916,-3.457341744162361,-13.2750229836647,57014,45768,44718,55036
1.5930650000000024,0.2109692245721817,-0.42271652817726135,1.220071792602539,-0.417501837015152,0.10329759865999222,-0.839205265045166,-3.2297358288203637,6.651224049816395,1.9674452758643717,-24.69343344832082,-3.6246148840701067,-11.38529445087857,57014,45768,44718,55036
1.5960850000000064,0.21098382771015167,-0.42233750224113464,1.2205543518066406,-0.4175597131252289,0.10599862039089203,-0.8367058634757996,-3.224907784080159,6.82285466205986,1.9853306662711805,-24.69571943114417,-3.6570688239026414,-11.383378964680176,57328,44294,42059,55151
1.5972220000000088,0.21098382771015167,-0.42233750224113464,1.2205543518066406,-0.4175597131252289,0.10599862039089203,-0.8367058634757996,-3.2591451167381087,6.874241420557374,1.9891726756177832,-24.69571943114417,-3.6570688239026414,-11.383378964680176,57328,44294,42059,55151
1.5999360000000016,0.21098382771015167,-0.42233750224113464,1.2205543518066406,-0.4175597131252289,0.10599862039089203,-0.8367058634757996,-3.2905927881542003,6.906806554366863,1.9924102805549926,-24.69571943114417,-3.6570688239026414,-11.383378964680176,57028,44703,42560,55203
1.6010080000000015,0.21098382771015167,-0.42233750224113464,1.2205543518066406,-0.4175597131252289,0.10599862039089203,-0.8367058634757996,-3.302374346500602,6.974604244133665,1.9952759750459723,-24.69571943114417,-3.6570688239026414,-11.383378964680176,57028,44703,42560,55203
1.6038540000000066,0.20662395656108856,-0.421219140291214,1.2126102447509766,-0.45158159732818604,0.11773805320262909,-0.7514246702194214,-3.2817841165326542,7.114101154664233,2.005953919436645,-24.137410468235142,-3.7060603853127234,-9.229474309930543,56753,45030,41732,55057
1.6049610000000103,0.20662395656108856,-0.421219140291214,1.2126102447509766,-0.45158159732818604,0.11773805320262909,-0.7514246702194214,-3.299580424201,7.156130630355645,2.0181465366973,-24.137410468235142,-3.7060603853127234,-9.229474309930543,56753,45030,41732,55057
1.6078120000000053,0.20681777596473694,-0.4210986793041229,1.2133331298828125,-0.45073401927948,0.11909186094999313,-0.7476328015327454,-3.3508808962791963,7.055102549139054,2.0203887851770923,-24.132882595550242,-3.7286148793071727,-9.219296739995105,55833,45591,43545,54956
1.608971000000005,0.20681777596473694,-0.4210986793041229,1.2133331298828125,-0.45073401927948,0.11909186094999313,-0.7476328015327454,-3.3380828093447112,6.9985924013364444,2.023371658756036,-24.132882595550242,-3.7286148793071727,-9.219296739995105,55833,45591,43545,54956
1.6118150000000022,0.20681777596473694,-0.4210986793041229,1.2133331298828125,-0.45073401927948,0.11909186094999313,-0.7476328015327454,-3.284157792012242,7.052619417738664,2.016538120556947,-24.132882595550242,-3.7286148793071727,-9.219296739995105,55435,46916,43847,54457
1.6129230000000099,0.20681777596473694,-0.4210986793041229,1.2133331298828125,-0.45073401927948,0.11909186094999313,-0.7476328015327454,-3.2511079628843587,7.13879611482032,2.004123928293597,-24.132882595550242,-3.7286148793071727,-9.219296739995105,55435,46916,43847,54457
1.6157820000000065,0.20207719504833221,-0.41992077231407166,1.207171082496643,-0.47788122296333313,0.13132071495056152,-0.6594653129577637,-3.2707991096682956,7.12287733572048,1.9956292433645713,-23.557538079945115,-3.7946475695861777,-6.979131974658143,54908,45770,43475,54601
1.6168840000000055,0.20207719504833221,-0.41992077231407166,1.207171082496643,-0.47788122296333313,0.13132071495056152,-0.6594653129577637,-3.3131798563074897,6.985746910134556,1.9858065731579775,-23.557538079945115,-3.7946475695861777,-6.979131974658143,54908,45770,43475,54601
1.6197330000000074,0.20207719504833221,-0.41992077231407166,1.207171082496643,-0.47788122296333313,0.13132071495056152,-0.6594653129577637,-3.3139202150905316,6.851307342514048,1.980437374084269,-23.557538079945115,-3.7946475695861777,-6.979131974658143,54094,47325,44653,53954
1.6208020000000105,0.20207719504833221,-0.41992077231407166,1.207171082496643,-0.47788122296333313,0.13132071495056152,-0.6594653129577637,-3.2476328039779143,6.798709378352765,1.9888673441988056,-23.557538079945115,-3.7946475695861777,-6.979131974658143,54094,47325,44653,53954
1.6237390000000014,0.19718864560127258,-0.41854822635650635,1.2009804248809814,-0.4971246123313904,0.1432954967021942,-0.5784191489219666,-3.213938756182341,6.706243892672996,1.984844373056132,-22.993463524445506,-3.866278631044695,-4.765700276968302,53634,46758,43648,53352
1.6248740000000108,0.19718864560127258,-0.41854822635650635,1.2009804248809814,-0.4971246123313904,0.1432954967021942,-0.5784191489219666,-3.250034176332839,6.4863131256354185,1.97150326757538,-22.993463524445506,-3.866278631044695,-4.765700276968302,53634,46758,43648,53352
1.6276090000000112,0.19760802388191223,-0.41825610399246216,1.2020307779312134,-0.495158314704895,0.14560241997241974,-0.5728951096534729,-3.308725985700441,6.264407890965655,1.958442992431577,-22.986124003533078,-3.895053986674764,-4.746254507633391,51952,48554,45541,52036
1.6287330000000075,0.19760802388191223,-0.41825610399246216,1.2020307779312134,-0.495158314704895,0.14560241997241974,-0.5728951096534729,-3.3311061262370307,6.128997334811705,1.9363161185146536,-22.986124003533078,-3.895053986674764,-4.746254507633391,51952,48554,45541,52036
1.6315520000000105,0.19760802388191223,-0.41825610399246216,1.2020307779312134,-0.495158314704895,0.14560241997241974,-0.5728951096534729,-3.3289425741674505,5.985031107339765,1.9133604688664976,-22.986124003533078,-3.895053986674764,-4.746254507633391,51066,50053,46341,51183
1.632673999999999,0.19258281588554382,-0.4167398512363434,1.1966960430145264,-0.5074393153190613,0.15786930918693542,-0.4939998984336853,-3.352521137194576,5.746086435383458,1.9032882604657633,-22.434326657856317,-4.053548239005789,-2.693062571857835,51066,50053,46341,51183
1.6355710000000108,0.19279812276363373,-0.41634827852249146,1.1973742246627808,-0.5064592361450195,0.1606684923171997,-0.4904455840587616,-3.401649535087704,5.5276214722098596,1.905042884149962,-22.428320673723142,-4.084800519901642,-2.6836277514370366,48811,50144,48185,50114
1.6366790000000038,0.19279812276363373,-0.41634827852249146,1.1973742246627808,-0.5064592361450195,0.1606684923171997,-0.4904455840587616,-3.4196525040566392,5.3952543765496515,1.9110981135204752,-22.428320673723142,-4.084800519901642,-2.6836277514370366,48811,50144,48185,50114
1.6395160000000033,0.19279812276363373,-0.41634827852249146,1.1973742246627808,-0.5064592361450195,0.1606684923171997,-0.4904455840587616,-3.4315861289012846,5.289616896118351,1.908777168630471,-22.428320673723142,-4.084800519901642,-2.6836277514370366,47404,50513,49196,49653
1.6406240000000107,0.19279812276363373,-0.41634827852249146,1.1973742246627808,-0.5064592361450195,0.1606684923171997,-0.4904455840587616,-3.4776918389571723,5.164430748021432,1.8979227898175808,-22.428320673723142,-4.084800519901642,-2.6836277514370366,47404,50513,49196,49653
1.6434350000000122,0.1876920610666275,-0.41467857360839844,1.1928616762161255,-0.5125700235366821,0.1736791729927063,-0.4121894836425781,-3.5788943572251646,4.997263061132721,1.8929376185730613,-21.89155734075577,-4.391659333513898,-0.8536081647744518,46420,49197,48996,49143
1.6445380000000005,0.1876920610666275,-0.41467857360839844,1.1928616762161255,-0.5125700235366821,0.1736791729927063,-0.4121894836425781,-3.6853363786217783,4.81060955718012,1.882691505753145,-21.89155734075577,-4.391659333513898,-0.8536081647744518,46420,49197,48996,49143
1.6474870000000084,0.18837030231952667,-0.41431841254234314,1.193453311920166,-0.5091914534568787,0.17635534703731537,-0.40912720561027527,-3.7634386375944233,4.64242187959391,1.867897912213864,-21.87988108091984,-4.42208362463186,-0.8293644939285938,44548,48467,49769,49023
1.6486610000000073,0.18837030231952667,-0.41431841254234314,1.193453311920166,-0.5091914534568787,0.17635534703731537,-0.40912720561027527,-3.8199578401447387,4.581249601987008,1.8547558780245954,-21.87988108091984,-4.42208362463186,-0.8293644939285938,44548,48467,49769,49023
1.6513530000000027,0.18837030231952667,-0.41431841254234314,1.193453311920166,-0.5091914534568787,0.17635534703731537,-0.40912720561027527,-3.8396114363573055,4.575176529437191,1.847168665237014,-21.87988108091984,-4.42208362463186,-0.8293644939285938,45077,48171,49017,49319
1.6524320000000008,0.1832655370235443,-0.41248637437820435,1.189756989479065,-0.5097494125366211,0.19069497287273407,-0.3304263651371002,-3.8540324536600847,4.530276166090673,1.8322797305307081,-21.342866827492095,-4.906221476793158,0.831808820311474,45077,48171,49017,49319
1.6553600000000006,0.1836458295583725,-0.41222628951072693,1.1898826360702515,-0.5079300403594971,0.19282925128936768,-0.32984402775764465,-3.8917073946531087,4.447916844115537,1.817973894945075,-21.332301080898997,-4.932872578603424,0.8410217647437405,44537,46111,48754,49836
1.6564590000000026,0.1836458295583725,-0.41222628951072693,1.1898826360702515,-0.5079300403594971,0.19282925128936768,-0.32984402775764465,-3.9129698064801923,4.407496184038641,1.819283903885285,-21.332301080898997,-4.932872578603424,0.8410217647437405,44537,46111,48754,49836
1.6593120000000054,0.1836458295583725,-0.41222628951072693,1.1898826360702515,-0.5079300403594971,0.19282925128936768,-0.32984402775764465,-3.8985943292320537,4.44536313894626,1.8125399810568772,-21.332301080898997,-4.932872578603424,0.8410217647437405,44958,45657,48129,49975
1.6604279999999998,0.1836458295583725,-0.41222628951072693,1.1898826360702515,-0.5079300403594971,0.19282925128936768,-0.32984402775764465,-3.8789947951896155,4.5751387125497125,1.7828329517292614,-21.332301080898997,-4.932872578603424,0.8410217647437405,44958,45657,48129,49975
1.6632260000000096,0.17857947945594788,-0.4102221429347992,1.1869726181030273,-0.5034310221672058,0.2087571918964386,-0.2525957524776459,-3.84268126214584,4.727055008507756,1.7508169617365468,-20.794576134024386,-5.508736051846696,2.440398462519045,46606,43002,45343,50776
1.6643380000000034,0.17857947945594788,-0.4102221429347992,1.1869726181030273,-0.5034310221672058,0.2087571918964386,-0.2525957524776459,-3.8224785221164987,4.797487097224864,1.728472507558564,-20.794576134024386,-5.508736051846696,2.440398462519045,46606,43002,45343,50776
1.6671889999999985,0.17879685759544373,-0.40957972407341003,1.1875067949295044,-0.5024152994155884,0.21288087964057922,-0.24981603026390076,-3.7907975577889164,4.839293932649146,1.7182821879634849,-20.785397679253027,-5.548274347062407,2.4472186279053902,47590,41267,43338,51255
1.668351999999999,0.17879685759544373,-0.40957972407341003,1.1875067949295044,-0.5024152994155884,0.21288087964057922,-0.24981603026390076,-3.7364648104935556,4.924375537890561,1.7201946039422706,-20.785397679253027,-5.548274347062407,2.4472186279053902,47590,41267,43338,51255
1.6711440000000002,0.17879685759544373,-0.40957972407341003,1.1875067949295044,-0.5024152994155884,0.21288087964057922,-0.24981603026390076,-3.682324876061117,4.945358584119296,1.7129863589778078,-20.785397679253027,-5.548274347062407,2.4472186279053902,48759,41647,41755,51625
1.6722200000000011,0.17879685759544373,-0.40957972407341003,1.1875067949295044,-0.5024152994155884,0.21288087964057922,-0.24981603026390076,-3.606239428981989,4.946004134367531,1.7016595353875372,-20.785397679253027,-5.548274347062407,2.4472186279053902,48759,41647,41755,51625
1.6752380000000122,0.17442721128463745,-0.4066486358642578,1.185707926750183,-0.4898737668991089,0.23509064316749573,-0.17209658026695251,-3.49004890641514,5.0583927281621826,1.685709464144889,-20.245059025314674,-6.126495040682043,4.139196781145309,48717,40002,40409,51873
1.676372000000003,0.17442721128463745,-0.4066486358642578,1.185707926750183,-0.4898737668991089,0.23509064316749573,-0.17209658026695251,-3.358609922394824,5.179944726635579,1.668567228840267,-20.245059025314674,-6.126495040682043,4.139196781145309,48717,40002,40409,51873
1.679101999999999,0.17442721128463745,-0.4066486358642578,1.185707926750183,-0.4898737668991089,0.23509064316749573,-0.17209658026695251,-3.216567828810467,5.273410495620782,1.6625716542781717,-20.245059025314674,-6.126495040682043,4.139196781145309,49128,40448,38734,51434
1.680169000000009,0.17442721128463745,-0.4066486358642578,1.185707926750183,-0.4898737668991089,0.23509064316749573,-0.17209658026695251,-3.0743829897916815,5.328505972252342,1.6547257153906894,-20.245059025314674,-6.126495040682043,4.139196781145309,49128,40448,38734,51434
1.683018000000011,0.16959123313426971,-0.40420517325401306,1.1843585968017578,-0.4753760099411011,0.254131942987442,-0.09840754419565201,-2.9591333620379574,5.297908381856203,1.6336031195208347,-19.727125753176082,-6.544210923149705,5.851331853190422,49160,40097,36863,50878
1.6841470000000118,0.16959123313426971,-0.40420517325401306,1.1843585968017578,-0.4753760099411011,0.254131942987442,-0.09840754419565201,-2.8577654614662715,5.195085862697115,1.592959419702645,-19.727125753176082,-6.544210923149705,5.851331853190422,49160,40097,36863,50878
1.686972999999998,0.16980209946632385,-0.40357160568237305,1.1846919059753418,-0.47445055842399597,0.25820180773735046,-0.0967068299651146,-2.7283379630172924,5.111037031326433,1.540421642981998,-19.714271686324388,-6.583362049935212,5.854355638332018,48095,40461,35907,49846
1.6881330000000017,0.16980209946632385,-0.40357160568237305,1.1846919059753418,-0.47445055842399597,0.25820180773735046,-0.0967068299651146,-2.606683432841928,5.009508808457124,1.5185889152074736,-19.714271686324388,-6.583362049935212,5.854355638332018,48095,40461,35907,49846
1.6909360000000015,0.16980209946632385,-0.40357160568237305,1.1846919059753418,-0.47445055842399597,0.25820180773735046,-0.0967068299651146,-2.5207693234437536,4.826778673422427,1.5569425628043043,-19.714271686324388,-6.583362049935212,5.854355638332018,47335,43596,35946,48155
1.6920449999999982,0.16514438390731812,-0.40089255571365356,1.1840752363204956,-0.45532041788101196,0.27793818712234497,-0.027314286679029465,-2.441669178010656,4.566630978131345,1.615542493114299,-19.232650889797114,-6.846565954878432,7.511178199084942,47335,43596,35946,48155
1.6949340000000084,0.1655878871679306,-0.40042153000831604,1.184556245803833,-0.45312830805778503,0.2811553478240967,-0.024805903434753418,-2.3754816354389168,4.307632170534523,1.6342836903374045,-19.216061971050852,-6.879916808408343,7.5237776364102915,43954,44260,38457,46686
1.6960360000000074,0.1655878871679306,-0.40042153000831604,1.184556245803833,-0.45312830805778503,0.2811553478240967,-0.024805903434753418,-2.2926488034219643,4.164508034599266,1.6299386098608857,-19.216061971050852,-6.879916808408343,7.5237776364102915,43954,44260,38457,46686
1.6989700000000012,0.1655878871679306,-0.40042153000831604,1.184556245803833,-0.45312830805778503,0.2811553478240967,-0.024805903434753418,-2.1787348841129694,4.08119556726999,1.6271335022847053,-19.216061971050852,-6.879916808408343,7.5237776364102915,41222,45381,39712,45078
1.700101999999999,0.1655878871679306,-0.40042153000831604,1.184556245803833,-0.45312830805778503,0.2811553478240967,-0.024805903434753418,-2.0760890656922086,3.926465375304169,1.6110787688112171,-19.216061971050852,-6.879916808408343,7.5237776364102915,41222,45381,39712,45078
1.7028020000000106,0.1611645370721817,-0.3975120782852173,1.1846290826797485,-0.4301941990852356,0.3010258376598358,0.03872527927160263,-2.014436486982711,3.7379820133665738,1.5985464653535222,-18.720388146583506,-7.108644128888093,8.905963005464127,39901,44721,39313,44229
1.7039080000000104,0.1611645370721817,-0.3975120782852173,1.1846290826797485,-0.4301941990852356,0.3010258376598358,0.03872527927160263,-1.9510427335525193,3.549368156535565,1.6234740526308273,-18.720388146583506,-7.108644128888093,8.905963005464127,39901,44721,39313,44229
1.7067580000000016,0.16159731149673462,-0.3972390592098236,1.1848217248916626,-0.4280953109264374,0.30317553877830505,0.03969556838274002,-1.9031789377030157,3.3318510123939262,1.667044965961178,-18.705118322266667,-7.134600481046833,8.916387771931454,38058,43606,38990,43814
1.7078780000000116,0.16159731149673462,-0.3972390592098236,1.1848217248916626,-0.4280953109264374,0.30317553877830505,0.03969556838274002,-1.8574945397315783,3.09551517304146,1.7021643375721618,-18.705118322266667,-7.134600481046833,8.916387771931454,38058,43606,38990,43814
1.7107190000000119,0.16159731149673462,-0.3972390592098236,1.1848217248916626,-0.4280953109264374,0.30317553877830505,0.03969556838274002,-1.8342828271446112,2.8765860208898615,1.7169376910871583,-18.705118322266667,-7.134600481046833,8.916387771931454,37483,45257,38889,42380
1.711851999999999,0.15743985772132874,-0.3941095471382141,1.185509204864502,-0.4024360477924347,0.32301566004753113,0.09724106639623642,-1.8187753732751344,2.716359064434116,1.7194478535726125,-18.196810009080746,-7.352327570497526,10.02261938967937,37483,45257,38889,42380
1.7147480000000068,0.15824921429157257,-0.3935258984565735,1.1857644319534302,-0.39838293194770813,0.32679688930511475,0.09855324774980545,-1.783825511867534,2.654416334323854,1.7158589776876216,-18.178161686364454,-7.389584802603185,10.045475108105292,36175,43222,39012,42748
1.71581700000001,0.15824921429157257,-0.3935258984565735,1.1857644319534302,-0.39838293194770813,0.32679688930511475,0.09855324774980545,-1.74056965049414,2.652061833604115,1.7352723567698634,-18.178161686364454,-7.389584802603185,10.045475108105292,36175,43222,39012,42748
1.718688000000009,0.15824921429157257,-0.3935258984565735,1.1857644319534302,-0.39838293194770813,0.32679688930511475,0.09855324774980545,-1.684074682709744,2.590996348756925,1.7840432252866478,-18.178161686364454,-7.389584802603185,10.045475108105292,36081,42610,38894,42872
1.7198230000000039,0.15824921429157257,-0.3935258984565735,1.1857644319534302,-0.39838293194770813,0.32679688930511475,0.09855324774980545,-1.678208404618572,2.517587644889436,1.7706670992375615,-18.178161686364454,-7.389584802603185,10.045475108105292,36081,42610,38894,42872
1.7226010000000096,0.15824921429157257,-0.3935258984565735,1.1857644319534302,-0.39838293194770813,0.32679688930511475,0.09855324774980545,-1.7432084436602449,2.4941030914487903,1.7035538418709106,-18.178161686364454,-7.389584802603185,10.045475108105292,36704,41085,38573,44331
1.7236960000000108,0.15471026301383972,-0.38955000042915344,1.187009572982788,-0.3691469132900238,0.3507528603076935,0.15205121040344238,-1.7971879226370064,2.505802890749726,1.6810705038420801,-17.616716026212412,-7.6758419636775335,10.929181683466368,36704,41085,38573,44331
1.7266399999999995,0.15471026301383972,-0.38955000042915344,1.187009572982788,-0.3691469132900238,0.3507528603076935,0.15205121040344238,-1.7629848115990643,2.48119102121965,1.7393018526572077,-17.616716026212412,-7.6758419636775335,10.929181683466368,37138,38235,37051,46207
1.727821000000011,0.15471026301383972,-0.38955000042915344,1.187009572982788,-0.3691469132900238,0.3507528603076935,0.15205121040344238,-1.6304263678145339,2.4100590537680695,1.832797315888565,-17.616716026212412,-7.6758419636775335,10.929181683466368,37138,38235,37051,46207
1.7305180000000109,0.15471026301383972,-0.38955000042915344,1.187009572982788,-0.3691469132900238,0.3507528603076935,0.15205121040344238,-1.5072118910306553,2.392960227989216,1.8669421036986344,-17.616716026212412,-7.6758419636775335,10.929181683466368,37653,38284,35573,45211
1.7315840000000025,0.15116070210933685,-0.38594430685043335,1.188767910003662,-0.3402255177497864,0.37071967124938965,0.1991068571805954,-1.460810170619605,2.490842849642315,1.8484822694446956,-17.0641124026364,-7.940352026670856,11.751299710011128,37653,38284,35573,45211
1.734520000000004,0.15159456431865692,-0.38544684648513794,1.188888430595398,-0.33822399377822876,0.37400445342063904,0.19970624148845673,-1.4427012078392842,2.6176881470983533,1.8497339551570329,-17.046557787779943,-7.973953383606285,11.758782229469183,38230,36574,33749,45668
1.7356280000000115,0.15159456431865692,-0.38544684648513794,1.188888430595398,-0.33822399377822876,0.37400445342063904,0.19970624148845673,-1.4079810440757032,2.6844860861919386,1.8730228994156124,-17.046557787779943,-7.973953383606285,11.758782229469183,38230,36574,33749,45668
1.738472000000009,0.15159456431865692,-0.38544684648513794,1.188888430595398,-0.33822399377822876,0.37400445342063904,0.19970624148845673,-1.3243800232423173,2.6861851829674093,1.8829185402360744,-17.046557787779943,-7.973953383606285,11.758782229469183,38457,35462,31822,45446
1.7395829999999988,0.15159456431865692,-0.38544684648513794,1.188888430595398,-0.33822399377822876,0.37400445342063904,0.19970624148845673,-1.2065368760610196,2.6624660050347275,1.8846677044400384,-17.046557787779943,-7.973953383606285,11.758782229469183,38457,35462,31822,45446
1.7423970000000117,0.14835789799690247,-0.38160979747772217,1.1910876035690308,-0.3086761236190796,0.39366427063941956,0.23964905738830566,-1.0725639608425208,2.6689151159304636,1.9086657153388513,-16.475477459595044,-8.146143621426257,12.58600027969031,39449,35721,30107,45640
1.7435149999999995,0.14835789799690247,-0.38160979747772217,1.1910876035690308,-0.3086761236190796,0.39366427063941956,0.23964905738830566,-0.9489083314240705,2.698570746249041,1.9425037069913436,-16.475477459595044,-8.146143621426257,12.58600027969031,39449,35721,30107,45640
1.7463440000000119,0.14868788421154022,-0.38128650188446045,1.1910417079925537,-0.3073623478412628,0.3960056006908417,0.23935732245445251,-0.8582066573342608,2.6872360663335546,1.9697756749762456,-16.45853677255675,-8.173329454685609,12.587156962583787,39447,34620,29219,45497
1.7474950000000098,0.14868788421154022,-0.38128650188446045,1.1910417079925537,-0.3073623478412628,0.3960056006908417,0.23935732245445251,-0.7790674300121664,2.6229308460202834,1.9879998194737123,-16.45853677255675,-8.173329454685609,12.587156962583787,39447,34620,29219,45497
1.7503850000000094,0.14868788421154022,-0.38128650188446045,1.1910417079925537,-0.3073623478412628,0.3960056006908417,0.23935732245445251,-0.6697742283525135,2.5724977655091257,2.0012628943345248,-16.45853677255675,-8.173329454685609,12.587156962583787,39431,36233,28490,44287
1.7515339999999997,0.14868788421154022,-0.38128650188446045,1.1910417079925537,-0.3073623478412628,0.3960056006908417,0.23935732245445251,-0.5315650560775392,2.573389924474302,2.001482471966402,-16.45853677255675,-8.173329454685609,12.587156962583787,39431,36233,28490,44287
1.7543110000000015,0.1464032679796219,-0.3765852451324463,1.1938114166259766,-0.2741876244544983,0.4191646873950958,0.27418360114097595,-0.40722053346411285,2.5373240654119043,1.9974103655016164,-15.87117408259158,-8.251932065020481,13.406418208619174,38962,35262,28292,44506
1.7553780000000114,0.1464032679796219,-0.3765852451324463,1.1938114166259766,-0.2741876244544983,0.4191646873950958,0.27418360114097595,-0.31331680763764636,2.425574630278871,2.0097386708198113,-15.87117408259158,-8.251932065020481,13.406418208619174,38962,35262,28292,44506
1.75825,0.1464032679796219,-0.3765852451324463,1.1938114166259766,-0.2741876244544983,0.4191646873950958,0.27418360114097595,-0.23825807573777139,2.2459460126496804,2.033192065275703,-15.87117408259158,-8.251932065020481,13.406418208619174,37773,36186,28285,43210
1.7593250000000116,0.1464032679796219,-0.3765852451324463,1.1938114166259766,-0.2741876244544983,0.4191646873950958,0.27418360114097595,-0.17060061804711965,1.9899489870755414,2.0547849753940652,-15.87117408259158,-8.251932065020481,13.406418208619174,37773,36186,28285,43210
1.762175000000003,0.14381428062915802,-0.37230151891708374,1.1966975927352905,-0.2434142678976059,0.43771305680274963,0.3027174472808838,-0.09093400160540548,1.7288121937556036,2.0596855912739747,-15.313181222602871,-8.170724135751083,14.09934384293677,35438,37216,29778,41706
1.7633060000000114,0.14381428062915802,-0.37230151891708374,1.1966975927352905,-0.2434142678976059,0.43771305680274963,0.3027174472808838,0.0014224494739682643,1.5547056406466924,2.0394551543692967,-15.313181222602871,-8.170724135751083,14.09934384293677,35438,37216,29778,41706
1.7661990000000078,0.14442682266235352,-0.37213897705078125,1.196334719657898,-0.24064233899116516,0.4391605257987976,0.3007839322090149,0.10911667569127263,1.4577527285301397,2.0255192318590756,-15.295334327744099,-8.192766685555982,14.111181440209302,33071,37495,30212,40386
1.767349000000002,0.14442682266235352,-0.37213897705078125,1.196334719657898,-0.24064233899116516,0.4391605257987976,0.3007839322090149,0.20068618243417666,1.3172909547366354,2.0553298581530957,-15.295334327744099,-8.192766685555982,14.111181440209302,33071,37495,30212,40386
1.7700920000000042,0.14442682266235352,-0.37213897705078125,1.196334719657898,-0.24064233899116516,0.4391605257987976,0.3007839322090149,0.2773236362282506,1.122630523808656,2.08944109013343,-15.295334327744099,-8.192766685555982,14.111181440209302,32308,39106,30010,38519
1.7712000000000117,0.14442682266235352,-0.37213897705078125,1.196334719657898,-0.24064233899116516,0.4391605257987976,0.3007839322090149,0.38047560505893757,0.9622648832391449,2.0937583405765574,-15.295334327744099,-8.192766685555982,14.111181440209302,32308,39106,30010,38519
1.774095000000001,0.14260102808475494,-0.36731141805648804,1.1992229223251343,-0.207663893699646,0.4592820703983307,0.3236694037914276,0.4955313879748175,0.8329636186258358,2.1046469410094555,-14.723154782222139,-8.087809205946249,14.533286905725834,31691,37936,29883,38516
1.7751960000000109,0.14260102808475494,-0.36731141805648804,1.1992229223251343,-0.207663893699646,0.4592820703983307,0.3236694037914276,0.5901241401543147,0.7092669765265984,2.142055166419308,-14.723154782222139,-8.087809205946249,14.533286905725834,31691,37936,29883,38516
1.7781340000000054,0.14260102808475494,-0.36731141805648804,1.1992229223251343,-0.207663893699646,0.4592820703983307,0.3236694037914276,0.6848345374749661,0.5954619139271605,2.186799069051784,-14.723154782222139,-8.087809205946249,14.533286905725834,32356,37638,28522,37922
1.7792690000000002,0.14260102808475494,-0.36731141805648804,1.1992229223251343,-0.207663893699646,0.4592820703983307,0.3236694037914276,0.7638884770631508,0.46475093828033154,2.225154181387214,-14.723154782222139,-8.087809205946249,14.533286905725834,32356,37638,28522,37922
1.7819640000000072,0.14067786931991577,-0.3626353144645691,1.2025552988052368,-0.17705604434013367,0.47611939907073975,0.3427627682685852,0.8346900128024797,0.331305095931073,2.233923704540736,-14.165004361432825,-7.881646646997058,14.72180276926472,33153,36919,28088,37790
1.7830650000000023,0.14084294438362122,-0.3622994124889374,1.2027865648269653,-0.1764511913061142,0.47843286395072937,0.34398144483566284,0.9161569094963306,0.22365807736498217,2.235899503753466,-14.147788092744063,-7.906828091791813,14.719697804087197,33153,36919,28088,37790
1.7859199999999982,0.14084294438362122,-0.3622994124889374,1.2027865648269653,-0.1764511913061142,0.47843286395072937,0.34398144483566284,0.9734926372368645,0.11591206410774606,2.263005423644401,-14.147788092744063,-7.906828091791813,14.719697804087197,32686,36309,28410,37577
1.7870810000000057,0.14084294438362122,-0.3622994124889374,1.2027865648269653,-0.1764511913061142,0.47843286395072937,0.34398144483566284,1.0074856248647994,0.00233122848889691,2.293981715547549,-14.147788092744063,-7.906828091791813,14.719697804087197,32686,36309,28410,37577
1.7898650000000051,0.14084294438362122,-0.3622994124889374,1.2027865648269653,-0.1764511913061142,0.47843286395072937,0.34398144483566284,1.0398492905378238,-0.11496359593027115,2.3074213579886336,-14.147788092744063,-7.906828091791813,14.719697804087197,32138,36897,28821,37059
1.7909840000000112,0.1392253339290619,-0.3574381470680237,1.2062897682189941,-0.14722758531570435,0.4940400719642639,0.3567475378513336,1.0925863382870362,-0.2105144619238164,2.3237832870938626,-13.572159684519146,-7.6301321890052,14.712168640988684,32138,36897,28821,37059
1.7938870000000025,0.1396244764328003,-0.3566858470439911,1.2061394453048706,-0.14554359018802643,0.4984002411365509,0.3559848964214325,1.1422570889361585,-0.2940467732010783,2.350685208845298,-13.553538943992056,-7.670546824308475,14.71612952134006,31736,36187,29498,37483
1.794991000000009,0.1396244764328003,-0.3566858470439911,1.2061394453048706,-0.14554359018802643,0.4984002411365509,0.3559848964214325,1.1918917537525104,-0.33170007601024537,2.3600118652988646,-13.553538943992056,-7.670546824308475,14.71612952134006,31736,36187,29498,37483
1.7978300000000018,0.1396244764328003,-0.3566858470439911,1.2061394453048706,-0.14554359018802643,0.4984002411365509,0.3559848964214325,1.2619046609140394,-0.3028103042421475,2.3570203364463786,-13.553538943992056,-7.670546824308475,14.71612952134006,31947,35181,28416,37253
1.7989389999999985,0.1396244764328003,-0.3566858470439911,1.2061394453048706,-0.14554359018802643,0.4984002411365509,0.3559848964214325,1.3476167695435313,-0.24223808676311073,2.3559428214693323,-13.553538943992056,-7.670546824308475,14.71612952134006,31947,35181,28416,37253
1.8018640000000015,0.1383102983236313,-0.3516300618648529,1.2097418308258057,-0.11747004836797714,0.5130205750465393,0.36466744542121887,1.39329943646026,-0.22980403730488297,2.360132240180136,-12.962631902517643,-7.3535967162884255,14.567636744085195,33544,33693,26670,37662
1.802997000000003,0.1383102983236313,-0.3516300618648529,1.2097418308258057,-0.11747004836797714,0.5130205750465393,0.36466744542121887,1.4219119065798533,-0.2574256783409123,2.366544599452829,-12.962631902517643,-7.3535967162884255,14.567636744085195,33544,33693,26670,37662
1.8057079999999988,0.13866570591926575,-0.3512972593307495,1.2098766565322876,-0.11596234887838364,0.5152718424797058,0.36541518568992615,1.4376546507316386,-0.34354192166582354,2.3823648415923357,-12.947559753879291,-7.378154805007959,14.571040103512845,34264,32429,25562,37935
1.806820000000007,0.13866570591926575,-0.3512972593307495,1.2098766565322876,-0.11596234887838364,0.5152718424797058,0.36541518568992615,1.4638859885205922,-0.4425348151773769,2.3917658002403153,-12.947559753879291,-7.378154805007959,14.571040103512845,34264,32429,25562,37935
1.809665000000008,0.13866570591926575,-0.3512972593307495,1.2098766565322876,-0.11596234887838364,0.5152718424797058,0.36541518568992615,1.4889308880439154,-0.49500344957822295,2.393267024146793,-12.947559753879291,-7.378154805007959,14.571040103512845,34196,32497,25507,37528
1.8107430000000022,0.13866570591926575,-0.3512972593307495,1.2098766565322876,-0.11596234887838364,0.5152718424797058,0.36541518568992615,1.4952395171921495,-0.5156837609700425,2.3798183269580018,-12.947559753879291,-7.378154805007959,14.571040103512845,34196,32497,25507,37528
1.8136690000000089,0.13834278285503387,-0.34551340341567993,1.2132681608200073,-0.08597590774297714,0.5322318077087402,0.3692834675312042,1.5115871983855464,-0.5542369126220337,2.3679182579430917,-12.347901018195781,-7.021804540222732,14.407495083770607,34135,32131,26183,38129
1.8147890000000042,0.13834278285503387,-0.34551340341567993,1.2132681608200073,-0.08597590774297714,0.5322318077087402,0.3692834675312042,1.5557493334778945,-0.6155972094018953,2.3733966466214937,-12.347901018195781,-7.021804540222732,14.407495083770607,34135,32131,26183,38129
1.8176350000000092,0.13834278285503387,-0.34551340341567993,1.2132681608200073,-0.08597590774297714,0.5322318077087402,0.3692834675312042,1.5986499291618719,-0.6879469738409418,2.3738581724384042,-12.347901018195781,-7.021804540222732,14.407495083770607,33467,32174,26778,37605
1.8187510000000038,0.13834278285503387,-0.34551340341567993,1.2132681608200073,-0.08597590774297714,0.5322318077087402,0.3692834675312042,1.6202516277118315,-0.7590380617697895,2.357205426142139,-12.347901018195781,-7.021804540222732,14.407495083770607,33467,32174,26778,37605
1.821546000000002,0.13761059939861298,-0.34013038873672485,1.2169634103775024,-0.06060270592570305,0.5446872711181641,0.3699991703033447,1.638014379550442,-0.8377063756321307,2.3491195364404405,-11.767854514914227,-6.613759649982665,14.151331441158819,33052,32001,27490,37343
1.8226600000000035,0.13761059939861298,-0.34013038873672485,1.2169634103775024,-0.06060270592570305,0.5446872711181641,0.3699991703033447,1.666935376882321,-0.9048926036126497,2.3499357953145497,-11.767854514914227,-6.613759649982665,14.151331441158819,33052,32001,27490,37343
1.8255030000000114,0.137809619307518,-0.34005746245384216,1.2169824838638306,-0.05993025004863739,0.5455866456031799,0.37010279297828674,1.6912954445313304,-1.0005960271247645,2.3523741856086264,-11.754288671541355,-6.628803908320478,14.149932416087882,33014,31796,26893,36896
1.8266610000000074,0.137809619307518,-0.34005746245384216,1.2169824838638306,-0.05993025004863739,0.5455866456031799,0.37010279297828674,1.6941889690557015,-1.146679800558453,2.340339893274776,-11.754288671541355,-6.628803908320478,14.149932416087882,33014,31796,26893,36896
1.829550000000003,0.137809619307518,-0.34005746245384216,1.2169824838638306,-0.05993025004863739,0.5455866456031799,0.37010279297828674,1.724641816646594,-1.2627263792683834,2.32701609834111,-11.754288671541355,-6.628803908320478,14.149932416087882,32218,31949,26865,35756
1.830695000000007,0.1372986137866974,-0.33398813009262085,1.2210441827774048,-0.03312376141548157,0.5583252310752869,0.36871764063835144,1.7888972358474808,-1.3068316558714583,2.3254285880153134,-11.127360400324894,-6.159874621103716,13.750704767724166,32218,31949,26865,35756
1.8334690000000118,0.1376594603061676,-0.33398929238319397,1.2204983234405518,-0.03174389898777008,0.5588036179542542,0.36572250723838806,1.86465218463533,-1.3393155632676998,2.3358138510021864,-11.115121373632036,-6.174535647481859,13.755652201058604,32855,31828,26450,35724
1.8345390000000044,0.1376594603061676,-0.33398929238319397,1.2204983234405518,-0.03174389898777008,0.5588036179542542,0.36572250723838806,1.9297817864640352,-1.3807740572213993,2.328874718465876,-11.115121373632036,-6.174535647481859,13.755652201058604,32855,31828,26450,35724
1.8374080000000104,0.1376594603061676,-0.33398929238319397,1.2204983234405518,-0.03174389898777008,0.5588036179542542,0.36572250723838806,1.9695804652683429,-1.485310187383898,2.311094922396289,-11.115121373632036,-6.174535647481859,13.755652201058604,33228,31277,25609,35212
1.838518000000011,0.1376594603061676,-0.33398929238319397,1.2204983234405518,-0.03174389898777008,0.5588036179542542,0.36572250723838806,2.0085202746211,-1.6285329934375419,2.292640281306476,-11.115121373632036,-6.174535647481859,13.755652201058604,33228,31277,25609,35212
1.8413350000000064,0.1376594603061676,-0.33398929238319397,1.2204983234405518,-0.03174389898777008,0.5588036179542542,0.36572250723838806,2.05348042593409,-1.7471423320644555,2.299101110111008,-11.115121373632036,-6.174535647481859,13.755652201058604,33237,31480,26127,35006
1.8424650000000111,0.1376594603061676,-0.33398929238319397,1.2204983234405518,-0.03174389898777008,0.5588036179542542,0.36572250723838806,2.102233318113517,-1.7992077971657772,2.3031176896670655,-11.115121373632036,-6.174535647481859,13.755652201058604,33237,31480,26127,35006
1.8452930000000052,0.13773103058338165,-0.32789045572280884,1.2237114906311035,-0.005570617038756609,0.5702703595161438,0.35677847266197205,2.17218337467332,-1.8534252295859373,2.296572971288196,-10.495332602882817,-5.669381635912117,13.20702624279473,34172,31935,26020,34816
1.846446000000011,0.13773103058338165,-0.32789045572280884,1.2237114906311035,-0.005570617038756609,0.5702703595161438,0.35677847266197205,2.2341844280114547,-1.9421625560557045,2.274894840014951,-10.495332602882817,-5.669381635912117,13.20702624279473,34172,31935,26020,34816
1.8492370000000082,0.13773103058338165,-0.32789045572280884,1.2237114906311035,-0.005570617038756609,0.5702703595161438,0.35677847266197205,2.2892127929835437,-2.0649589165484405,2.2580442208496927,-10.495332602882817,-5.669381635912117,13.20702624279473,33933,32200,25880,33654
1.8503450000000012,0.13773103058338165,-0.32789045572280884,1.2237114906311035,-0.005570617038756609,0.5702703595161438,0.35677847266197205,2.336670323608756,-2.1726658063047877,2.2519208145552736,-10.495332602882817,-5.669381635912117,13.20702624279473,33933,32200,25880,33654
1.8532540000000008,0.13793449103832245,-0.31852251291275024,1.2292972803115845,0.018251942470669746,0.5891594886779785,0.3552260398864746,2.3532178750419632,-2.2592173433098726,2.2444583708647623,-9.88376421684849,-5.138648214556149,12.471519462884407,33461,32453,27183,33251
1.854326000000001,0.13793449103832245,-0.31852251291275024,1.2292972803115845,0.018251942470669746,0.5891594886779785,0.3552260398864746,2.3630281615494884,-2.3303128254545187,2.2255006586450334,-9.88376421684849,-5.138648214556149,12.471519462884407,33461,32453,27183,33251
1.857291000000012,0.13793449103832245,-0.31852251291275024,1.2292972803115845,0.018251942470669746,0.5891594886779785,0.3552260398864746,2.3739298114717275,-2.4340701141562238,2.2111692567129353,-9.88376421684849,-5.138648214556149,12.471519462884407,32666,32301,27644,33104
1.858423999999999,0.13793449103832245,-0.31852251291275024,1.2292972803115845,0.018251942470669746,0.5891594886779785,0.3552260398864746,2.4083383853877693,-2.4991069048209402,2.205111630497441,-9.88376421684849,-5.138648214556149,12.471519462884407,32666,32301,27644,33104
1.8611280000000114,0.13793449103832245,-0.31852251291275024,1.2292972803115845,0.018251942470669746,0.5891594886779785,0.3552260398864746,2.461689491505327,-2.553158688621297,2.19479707443751,-9.88376421684849,-5.138648214556149,12.471519462884407,32375,31410,27247,32883
1.8622280000000029,0.13877761363983154,-0.3112337589263916,1.2331832647323608,0.039676252752542496,0.6031336784362793,0.3477003872394562,2.4928290351832962,-2.626988704573237,2.1781813460803963,-9.349460879904951,-4.609562973024426,11.679243605415397,32375,31410,27247,32883
1.8650790000000124,0.13877761363983154,-0.3112337589263916,1.2331832647323608,0.039676252752542496,0.6031336784362793,0.3477003872394562,2.503947200102159,-2.7376465099754466,2.1658831344825193,-9.349460879904951,-4.609562973024426,11.679243605415397,32633,31460,27228,32624
1.8662750000000088,0.13877761363983154,-0.3112337589263916,1.2331832647323608,0.039676252752542496,0.6031336784362793,0.3477003872394562,2.497624855674311,-2.8335757029689725,2.1581577036343633,-9.349460879904951,-4.609562973024426,11.679243605415397,32633,31460,27228,32624
1.8690380000000004,0.13877761363983154,-0.3112337589263916,1.2331832647323608,0.039676252752542496,0.6031336784362793,0.3477003872394562,2.4848185129404468,-2.9152322167324374,2.1445292430719918,-9.349460879904951,-4.609562973024426,11.679243605415397,32127,31075,27189,32257
1.8701460000000079,0.13877761363983154,-0.3112337589263916,1.2331832647323608,0.039676252752542496,0.6031336784362793,0.3477003872394562,2.4879370745769296,-2.9956658069233373,2.140063255081983,-9.349460879904951,-4.609562973024426,11.679243605415397,32127,31075,27189,32257
1.8730449999999983,0.13937333226203918,-0.3044959008693695,1.2365050315856934,0.05770667642354965,0.6137253046035767,0.33639436960220337,2.493033832271123,-3.059776882793142,2.144028302470948,-8.829288677061609,-4.047286050023554,10.763916790593536,32273,31257,27989,31813
1.874154999999999,0.13937333226203918,-0.3044959008693695,1.2365050315856934,0.05770667642354965,0.6137253046035767,0.33639436960220337,2.514532732803006,-3.1029943946468386,2.1451345795877668,-8.829288677061609,-4.047286050023554,10.763916790593536,32273,31257,27989,31813
1.8769980000000068,0.13937333226203918,-0.3044959008693695,1.2365050315856934,0.05770667642354965,0.6137253046035767,0.33639436960220337,2.537657759496491,-3.168243172934325,2.1268064386497323,-8.829288677061609,-4.047286050023554,10.763916790593536,32527,31242,28616,32150
1.8781000000000059,0.13937333226203918,-0.3044959008693695,1.2365050315856934,0.05770667642354965,0.6137253046035767,0.33639436960220337,2.5545864092816886,-3.2530528694284433,2.112444543523153,-8.829288677061609,-4.047286050023554,10.763916790593536,32527,31242,28616,32150
1.8810190000000002,0.13937333226203918,-0.3044959008693695,1.2365050315856934,0.05770667642354965,0.6137253046035767,0.33639436960220337,2.553114746463311,-3.330680286778727,2.0989459120639227,-8.829288677061609,-4.047286050023554,10.763916790593536,31978,31016,29307,31919
1.8821500000000086,0.1403580904006958,-0.2980533540248871,1.2395312786102295,0.0749979093670845,0.6217329502105713,0.3229002058506012,2.539632759760894,-3.4180705863691325,2.08995108548218,-8.312519747199852,-3.474172781136999,9.755440346521828,31978,31016,29307,31919
1.8848630000000122,0.1403580904006958,-0.2980533540248871,1.2395312786102295,0.0749979093670845,0.6217329502105713,0.3229002058506012,2.5219078248097624,-3.505547705011074,2.08025358384682,-8.312519747199852,-3.474172781136999,9.755440346521828,32388,31744,29569,31558
1.8859729999999981,0.1403580904006958,-0.2980533540248871,1.2395312786102295,0.0749979093670845,0.6217329502105713,0.3229002058506012,2.5093427644706594,-3.5759723368771295,2.062278711227385,-8.312519747199852,-3.474172781136999,9.755440346521828,32388,31744,29569,31558
1.8888210000000107,0.1403580904006958,-0.2980533540248871,1.2395312786102295,0.0749979093670845,0.6217329502105713,0.3229002058506012,2.523548065725142,-3.5636823810786318,2.0354701332721565,-8.312519747199852,-3.474172781136999,9.755440346521828,32325,31106,29411,31423
1.8898899999999994,0.1403580904006958,-0.2980533540248871,1.2395312786102295,0.0749979093670845,0.6217329502105713,0.3229002058506012,2.557659430863531,-3.542300925950822,2.0208575015289463,-8.312519747199852,-3.474172781136999,9.755440346521828,32325,31106,29411,31423
1.8928329999999987,0.14151522517204285,-0.29123347997665405,1.2424001693725586,0.09058266878128052,0.6301289200782776,0.30771952867507935,2.5576250760854693,-3.5702212405031033,1.9965849187217464,-7.802646000911756,-2.9159432658821203,8.653618675505085,32739,30710,29427,31445
1.893976999999999,0.14151522517204285,-0.29123347997665405,1.2424001693725586,0.09058266878128052,0.6301289200782776,0.30771952867507935,2.550284871488993,-3.6446363529465335,1.9866208346612693,-7.802646000911756,-2.9159432658821203,8.653618675505085,32739,30710,29427,31445
1.8967830000000103,0.14151522517204285,-0.29123347997665405,1.2424001693725586,0.09058266878128052,0.6301289200782776,0.30771952867507935,2.548276049078746,-3.7114159162285976,1.977992858519685,-7.802646000911756,-2.9159432658821203,8.653618675505085,32970,30647,29767,32025
1.8979010000000125,0.14151522517204285,-0.29123347997665405,1.2424001693725586,0.09058266878128052,0.6301289200782776,0.30771952867507935,2.5499426552889175,-3.762160586587294,1.9734517693869364,-7.802646000911756,-2.9159432658821203,8.653618675505085,32970,30647,29767,32025
1.9007130000000034,0.14151522517204285,-0.29123347997665405,1.2424001693725586,0.09058266878128052,0.6301289200782776,0.30771952867507935,2.54628586879613,-3.7954730033986595,1.965890389261929,-7.802646000911756,-2.9159432658821203,8.653618675505085,32502,30013,30122,31981
1.9018350000000064,0.14273302257061005,-0.28477850556373596,1.2451869249343872,0.10404443740844727,0.6356533169746399,0.29256483912467957,2.5589614503204707,-3.814136702634044,1.94895667947066,-7.307896544580938,-2.335296660859378,7.503739115090501,32502,30013,30122,31981
1.9046500000000088,0.14273302257061005,-0.28477850556373596,1.2451869249343872,0.10404443740844727,0.6356533169746399,0.29256483912467957,2.5759761202088782,-3.823127001841933,1.9179686696587162,-7.307896544580938,-2.335296660859378,7.503739115090501,33454,30721,29910,31510
1.9057690000000003,0.14273302257061005,-0.28477850556373596,1.2451869249343872,0.10404443740844727,0.6356533169746399,0.29256483912467957,2.6109652632425573,-3.828957194100335,1.890715876433663,-7.307896544580938,-2.335296660859378,7.503739115090501,33454,30721,29910,31510
1.908698000000004,0.14273302257061005,-0.28477850556373596,1.2451869249343872,0.10404443740844727,0.6356533169746399,0.29256483912467957,2.6433969726814333,-3.825903080962232,1.8727584475193675,-7.307896544580938,-2.335296660859378,7.503739115090501,33922,30463,29676,31352
1.9098420000000043,0.14273302257061005,-0.28477850556373596,1.2451869249343872,0.10404443740844727,0.6356533169746399,0.29256483912467957,2.652767837609095,-3.8443084535718786,1.8551055510757228,-7.307896544580938,-2.335296660859378,7.503739115090501,33922,30463,29676,31352
1.912622000000003,0.14449767768383026,-0.27851855754852295,1.2473876476287842,0.11750451475381851,0.6392248868942261,0.2744491696357727,2.644376749646473,-3.875242401213694,1.8451232243617788,-6.830764269625501,-1.7316579527697635,6.329232159027268,34293,30892,30090,30987
1.9136940000000031,0.14449767768383026,-0.27851855754852295,1.2473876476287842,0.11750451475381851,0.6392248868942261,0.2744491696357727,2.6378549344529785,-3.942960728780011,1.8427980184140307,-6.830764269625501,-1.7316579527697635,6.329232159027268,34293,30892,30090,30987
1.9165790000000125,0.14449767768383026,-0.27851855754852295,1.2473876476287842,0.11750451475381851,0.6392248868942261,0.2744491696357727,2.6310039525487494,-4.027255636235417,1.8451997902431185,-6.830764269625501,-1.7316579527697635,6.329232159027268,34468,31403,30971,31337
1.9176880000000092,0.14449767768383026,-0.27851855754852295,1.2473876476287842,0.11750451475381851,0.6392248868942261,0.2744491696357727,2.6346703264214617,-4.080844562638318,1.8349877658851552,-6.830764269625501,-1.7316579527697635,6.329232159027268,34468,31403,30971,31337
1.920495999999999,0.14449767768383026,-0.27851855754852295,1.2473876476287842,0.11750451475381851,0.6392248868942261,0.2744491696357727,2.6485872073298884,-4.107445280870466,1.8166471080899975,-6.830764269625501,-1.7316579527697635,6.329232159027268,33416,30982,32116,31117
1.9216589999999996,0.14449767768383026,-0.27851855754852295,1.2473876476287842,0.11750451475381851,0.6392248868942261,0.2744491696357727,2.660667306034488,-4.126689815539597,1.7852819946676983,-6.830764269625501,-1.7316579527697635,6.329232159027268,33416,30982,32116,31117
1.924447,0.14531196653842926,-0.2753138542175293,1.2483559846878052,0.12350756675004959,0.6223541498184204,0.2456250786781311,2.6647406109217644,-4.157299922792858,1.769458689892938,-6.380565703573752,-1.000181167491094,5.099316987143673,33955,31963,32212,30626
1.9256070000000036,0.14531196653842926,-0.2753138542175293,1.2483559846878052,0.12350756675004959,0.6223541498184204,0.2456250786781311,2.6489643109402436,-4.227329607869255,1.757007213374327,-6.380565703573752,-1.000181167491094,5.099316987143673,33955,31963,32212,30626
1.9284060000000027,0.14531196653842926,-0.2753138542175293,1.2483559846878052,0.12350756675004959,0.6223541498184204,0.2456250786781311,2.649200533328934,-4.281156620873609,1.7535496313310772,-6.380565703573752,-1.000181167491094,5.099316987143673,33970,32025,32361,30434
1.9295050000000047,0.14531196653842926,-0.2753138542175293,1.2483559846878052,0.12350756675004959,0.6223541498184204,0.2456250786781311,2.6608414767697792,-4.289473672957927,1.7425258754728576,-6.380565703573752,-1.000181167491094,5.099316987143673,33970,32025,32361,30434
1.9325610000000015,0.14693015813827515,-0.26736411452293396,1.2510725259780884,0.13191239535808563,0.6301307082176208,0.23178306221961975,2.6916827464056596,-4.271263243740074,1.7281397455803587,-5.910853855833925,-0.41132664242132394,3.8078350883138956,34379,32227,32304,29733
1.9336330000000017,0.14693015813827515,-0.26736411452293396,1.2510725259780884,0.13191239535808563,0.6301307082176208,0.23178306221961975,2.7096004942197127,-4.2572270532148115,1.7056271127795373,-5.910853855833925,-0.41132664242132394,3.8078350883138956,34379,32227,32304,29733
1.9363620000000084,0.14693015813827515,-0.26736411452293396,1.2510725259780884,0.13191239535808563,0.6301307082176208,0.23178306221961975,2.7304895308619677,-4.2784444576194725,1.6813546631303915,-5.910853855833925,-0.41132664242132394,3.8078350883138956,35418,32356,32158,29952
1.937438000000009,0.14693015813827515,-0.26736411452293396,1.2510725259780884,0.13191239535808563,0.6301307082176208,0.23178306221961975,2.718170812923697,-4.342962997136059,1.6654037929394165,-5.910853855833925,-0.41132664242132394,3.8078350883138956,35418,32356,32158,29952
1.940291000000012,0.14693015813827515,-0.26736411452293396,1.2510725259780884,0.13191239535808563,0.6301307082176208,0.23178306221961975,2.7083474769268308,-4.37374780775683,1.6528151636246664,-5.910853855833925,-0.41132664242132394,3.8078350883138956,34851,31896,33033,29974
1.9413820000000124,0.14883680641651154,-0.25979316234588623,1.2532778978347778,0.13937878608703613,0.6360288262367249,0.21663658320903778,2.711927564380224,-4.357308114347771,1.6189915530420607,-5.452672385746596,0.2058301424424433,2.4998684986762645,34851,31896,33033,29974
1.9442360000000045,0.14883680641651154,-0.25979316234588623,1.2532778978347778,0.13937878608703613,0.6360288262367249,0.21663658320903778,2.724854814627578,-4.3312850357560615,1.5854085590639433,-5.452672385746596,0.2058301424424433,2.4998684986762645,35520,32434,33090,30094
1.945438000000009,0.14883680641651154,-0.25979316234588623,1.2532778978347778,0.13937878608703613,0.6360288262367249,0.21663658320903778,2.7111001202295366,-4.32686685150762,1.5652060853507113,-5.452672385746596,0.2058301424424433,2.4998684986762645,35520,32434,33090,30094
1.948196000000011,0.14883680641651154,-0.25979316234588623,1.2532778978347778,0.13937878608703613,0.6360288262367249,0.21663658320903778,2.7145374622485017,-4.332322337000647,1.5477529259888225,-5.452672385746596,0.2058301424424433,2.4998684986762645,35744,32150,33270,30239
1.9493110000000016,0.14883680641651154,-0.25979316234588623,1.2532778978347778,0.13937878608703613,0.6360288262367249,0.21663658320903778,2.724626848038267,-4.363520203906489,1.516576364371701,-5.452672385746596,0.2058301424424433,2.4998684986762645,35744,32150,33270,30239
1.952201000000001,0.15032373368740082,-0.25300437211990356,1.2552213668823242,0.14313581585884094,0.6379568576812744,0.20160910487174988,2.7454991067656542,-4.4191829338502355,1.4959690901727767,-5.0156854310317325,0.8518532881950499,1.1759607257818363,35478,33057,34204,29320
1.9533070000000008,0.15032373368740082,-0.25300437211990356,1.2552213668823242,0.14313581585884094,0.6379568576812744,0.20160910487174988,2.7340163550935594,-4.485663424141884,1.4832390470041434,-5.0156854310317325,0.8518532881950499,1.1759607257818363,35478,33057,34204,29320
1.956152000000002,0.15032373368740082,-0.25300437211990356,1.2552213668823242,0.14313581585884094,0.6379568576812744,0.20160910487174988,2.7262244783762055,-4.470113759169129,1.4682714158876256,-5.0156854310317325,0.8518532881950499,1.1759607257818363,35226,33703,34952,29297
1.9572190000000118,0.15032373368740082,-0.25300437211990356,1.2552213668823242,0.14313581585884094,0.6379568576812744,0.20160910487174988,2.74999931637567,-4.383093372654136,1.4503442138517026,-5.0156854310317325,0.8518532881950499,1.1759607257818363,35226,33703,34952,29297
1.9602400000000053,0.15032373368740082,-0.25300437211990356,1.2552213668823242,0.14313581585884094,0.6379568576812744,0.20160910487174988,2.773382936011002,-4.328885793930009,1.4242821199500237,-5.0156854310317325,0.8518532881950499,1.1759607257818363,35127,33067,34837,29348
1.9613080000000045,0.1521139293909073,-0.24662388861179352,1.2570513486862183,0.1460779309272766,0.6372315883636475,0.1878102719783783,2.765185459859629,-4.34452254427041,1.3829762251267859,-4.596030621916561,1.5235864369821004,-0.1589359389579871,35127,33067,34837,29348
1.964027000000002,0.1521139293909073,-0.24662388861179352,1.2570513486862183,0.1460779309272766,0.6372315883636475,0.1878102719783783,2.740189828816472,-4.366096013312815,1.3454303142885762,-4.596030621916561,1.5235864369821004,-0.1589359389579871,35664,33763,34758,28989
1.9651359999999987,0.1521139293909073,-0.24662388861179352,1.2570513486862183,0.1460779309272766,0.6372315883636475,0.1878102719783783,2.70667794123946,-4.348336457267512,1.3215641298637222,-4.596030621916561,1.5235864369821004,-0.1589359389579871,35664,33763,34758,28989
1.9679750000000058,0.1521139293909073,-0.24662388861179352,1.2570513486862183,0.1460779309272766,0.6372315883636475,0.1878102719783783,2.6955102415243215,-4.330849076285616,1.3089898816188585,-4.596030621916561,1.5235864369821004,-0.1589359389579871,35874,33113,34616,29809
1.9690890000000072,0.1521139293909073,-0.24662388861179352,1.2570513486862183,0.1460779309272766,0.6372315883636475,0.1878102719783783,2.684266109085898,-4.35819947436462,1.309278568281023,-4.596030621916561,1.5235864369821004,-0.1589359389579871,35874,33113,34616,29809
1.9719870000000084,0.15350022912025452,-0.23992297053337097,1.25884211063385,0.14535735547542572,0.6367760896682739,0.17577707767486572,2.6688922127450887,-4.362492223725719,1.2940703205600166,-4.196699676560582,2.193252856816753,-1.4782970812138543,35781,33733,35234,29080
1.9730979999999982,0.15350022912025452,-0.23992297053337097,1.25884211063385,0.14535735547542572,0.6367760896682739,0.17577707767486572,2.652841340855181,-4.316017399542746,1.2774102505707534,-4.196699676560582,2.193252856816753,-1.4782970812138543,35781,33733,35234,29080
1.9759370000000054,0.15350022912025452,-0.23992297053337097,1.25884211063385,0.14535735547542572,0.6367760896682739,0.17577707767486572,2.630953086171929,-4.2592193640263,1.2475077452191257,-4.196699676560582,2.193252856816753,-1.4782970812138543,36012,33742,36006,29781
1.9770449999999982,0.15350022912025452,-0.23992297053337097,1.25884211063385,0.14535735547542572,0.6367760896682739,0.17577707767486572,2.6042085572409173,-4.235274882665397,1.221803979642117,-4.196699676560582,2.193252856816753,-1.4782970812138543,36012,33742,36006,29781
1.979872000000003,0.15350022912025452,-0.23992297053337097,1.25884211063385,0.14535735547542572,0.6367760896682739,0.17577707767486572,2.620499912577259,-4.181619909867462,1.200027311408539,-4.196699676560582,2.193252856816753,-1.4782970812138543,35343,33253,36709,30002
1.9809720000000088,0.15350022912025452,-0.23992297053337097,1.25884211063385,0.14535735547542572,0.6367760896682739,0.17577707767486572,2.6612851594073863,-4.082461367736105,1.1836913481239384,-4.196699676560582,2.193252856816753,-1.4782970812138543,35343,33253,36709,30002
1.983971000000005,0.15442000329494476,-0.23704709112644196,1.2591363191604614,0.13964344561100006,0.613541305065155,0.15475766360759735,2.677460134604092,-3.9965842762770833,1.1494862397151786,-3.820750017622395,2.9757192996717916,-2.770127149272018,37039,33732,35056,29923
1.9850860000000103,0.15442000329494476,-0.23704709112644196,1.2591363191604614,0.13964344561100006,0.613541305065155,0.15475766360759735,2.6530208379126523,-3.9427913517346815,1.1218463560256824,-3.820750017622395,2.9757192996717916,-2.770127149272018,37039,33732,35056,29923
1.9877730000000011,0.15442000329494476,-0.23704709112644196,1.2591363191604614,0.13964344561100006,0.613541305065155,0.15475766360759735,2.6210479911295974,-3.912764743076256,1.0983023475137006,-3.820750017622395,2.9757192996717916,-2.770127149272018,38258,33735,34245,30183
1.988847000000009,0.15442000329494476,-0.23704709112644196,1.2591363191604614,0.13964344561100006,0.613541305065155,0.15475766360759735,2.59435060014988,-3.8930003593623423,1.0816390817311292,-3.820750017622395,2.9757192996717916,-2.770127149272018,38258,33735,34245,30183
1.9917780000000056,0.15608525276184082,-0.22935868799686432,1.2605642080307007,0.13609887659549713,0.6142252087593079,0.14441631734371185,2.5489048214121137,-3.885334982796767,1.0545542008128053,-3.4485423437381386,3.625090623431578,-3.9725867010864535,38078,34541,34865,29548
1.9928490000000019,0.15608525276184082,-0.22935868799686432,1.2605642080307007,0.13609887659549713,0.6142252087593079,0.14441631734371185,2.503241196097179,-3.894034198497511,1.03281914447126,-3.4485423437381386,3.625090623431578,-3.9725867010864535,38078,34541,34865,29548
1.9957260000000097,0.15608525276184082,-0.22935868799686432,1.2605642080307007,0.13609887659549713,0.6142252087593079,0.14441631734371185,2.495211232778372,-3.852766120561752,1.0189084554123673,-3.4485423437381386,3.625090623431578,-3.9725867010864535,37651,35211,36341,29936
1.9968390000000071,0.15608525276184082,-0.22935868799686432,1.2605642080307007,0.13609887659549713,0.6142252087593079,0.14441631734371185,2.5042510667825373,-3.771599628438862,1.0064672986429803,-3.4485423437381386,3.625090623431578,-3.9725867010864535,37651,35211,36341,29936
1.9996610000000072,0.15608525276184082,-0.22935868799686432,1.2605642080307007,0.13609887659549713,0.6142252087593079,0.14441631734371185,2.5099851189255866,-3.693555426377981,0.9806125984111913,-3.4485423437381386,3.625090623431578,-3.9725867010864535,36924,34462,37159,30302
2.000768000000011,0.15603727102279663,-0.22814732789993286,1.2607898712158203,0.1354232132434845,0.6187339425086975,0.14551176130771637,2.4986179484448017,-3.6223222588049775,0.9548435853874756,-3.4431138404481074,3.596144709148117,-3.9914944227717557,36924,34462,37159,30302
2.003599000000002,0.15736018121242523,-0.22198814153671265,1.262202501296997,0.12945051491260529,0.6132352352142334,0.13688960671424866,2.468356981610449,-3.5280093382770206,0.9328855558836633,-3.0988980727437476,4.255275548093672,-5.123619134597763,37069,34415,36603,30507
2.0047570000000126,0.15736018121242523,-0.22198814153671265,1.262202501296997,0.12945051491260529,0.6132352352142334,0.13688960671424866,2.4362437862379465,-3.42730030375902,0.9163455944595627,-3.0988980727437476,4.255275548093672,-5.123619134597763,37069,34415,36603,30507
2.0075650000000023,0.15736018121242523,-0.22198814153671265,1.262202501296997,0.12945051491260529,0.6132352352142334,0.13688960671424866,2.400431460111324,-3.3552660573301205,0.8827932934130086,-3.0988980727437476,4.255275548093672,-5.123619134597763,37871,33508,35340,31267
2.0086630000000003,0.15736018121242523,-0.22198814153671265,1.262202501296997,0.12945051491260529,0.6132352352142334,0.13688960671424866,2.3688812569932645,-3.279815774170977,0.8536940640251761,-3.0988980727437476,4.255275548093672,-5.123619134597763,37871,33508,35340,31267
2.011659,0.15894484519958496,-0.21535882353782654,1.2634308338165283,0.12213384360074997,0.6086530685424805,0.12991684675216675,2.3138009603799183,-3.2815146046303383,0.8413686881841803,-2.7742040883180508,4.886285555506848,-6.146502574630035,38125,33679,34901,30621
2.0127300000000106,0.15894484519958496,-0.21535882353782654,1.2634308338165283,0.12213384360074997,0.6086530685424805,0.12991684675216675,2.235520269614238,-3.3119452148261286,0.8517588114400427,-2.7742040883180508,4.886285555506848,-6.146502574630035,38125,33679,34901,30621
2.015523000000001,0.15894484519958496,-0.21535882353782654,1.2634308338165283,0.12213384360074997,0.6086530685424805,0.12991684675216675,2.171985768120436,-3.2978448421185953,0.8566669507500315,-2.7742040883180508,4.886285555506848,-6.146502574630035,37598,34267,36373,31031
2.016588000000003,0.15894484519958496,-0.21535882353782654,1.2634308338165283,0.12213384360074997,0.6086530685424805,0.12991684675216675,2.127501790010352,-3.231489520398181,0.8490321339579652,-2.7742040883180508,4.886285555506848,-6.146502574630035,37598,34267,36373,31031
2.019453000000009,0.15894484519958496,-0.21535882353782654,1.2634308338165283,0.12213384360074997,0.6086530685424805,0.12991684675216675,2.1228363312546965,-3.108479174911857,0.8175744756877856,-2.7742040883180508,4.886285555506848,-6.146502574630035,36748,33971,37679,31596
2.0205580000000047,0.16013509035110474,-0.20911620557308197,1.264469027519226,0.11183996498584747,0.6017109155654907,0.12333935499191284,2.157192707213373,-2.9589690449986996,0.7792209612490095,-2.462052549366834,5.465656937853579,-7.120019420547648,36748,33971,37679,31596
2.023394,0.16013509035110474,-0.20911620557308197,1.264469027519226,0.11183996498584747,0.6017109155654907,0.12333935499191284,2.1571598171739104,-2.8897915714711284,0.7577647378735953,-2.462052549366834,5.465656937853579,-7.120019420547648,37540,34358,36985,31371
2.024560000000012,0.16013509035110474,-0.20911620557308197,1.264469027519226,0.11183996498584747,0.6017109155654907,0.12333935499191284,2.119888478244088,-2.874656028047881,0.7497220579605833,-2.462052549366834,5.465656937853579,-7.120019420547648,37540,34358,36985,31371
2.0273360000000102,0.16013509035110474,-0.20911620557308197,1.264469027519226,0.11183996498584747,0.6017109155654907,0.12333935499191284,2.043249226816278,-2.8594168876582295,0.731461827630346,-2.462052549366834,5.465656937853579,-7.120019420547648,37968,34284,36673,31636
2.0284540000000124,0.16013509035110474,-0.20911620557308197,1.264469027519226,0.11183996498584747,0.6017109155654907,0.12333935499191284,1.9395967335034676,-2.8179754379355066,0.7097304331352994,-2.462052549366834,5.465656937853579,-7.120019420547648,37968,34284,36673,31636
2.0313630000000122,0.16111397743225098,-0.2030775398015976,1.2654155492782593,0.09969668090343475,0.5933870673179626,0.11572835594415665,1.878265198863379,-2.7620349402900652,0.6856958037714979,-2.170432028482563,6.0313938880251285,-7.986558853646719,37614,34522,36666,31440
2.0324630000000035,0.16111397743225098,-0.2030775398015976,1.2654155492782593,0.09969668090343475,0.5933870673179626,0.11572835594415665,1.847366271789898,-2.7125712504156962,0.6655357408986252,-2.170432028482563,6.0313938880251285,-7.986558853646719,37614,34522,36666,31440
2.0353020000000104,0.16111397743225098,-0.2030775398015976,1.2654155492782593,0.09969668090343475,0.5933870673179626,0.11572835594415665,1.849780427318055,-2.6236424426635523,0.6457706913944387,-2.170432028482563,6.0313938880251285,-7.986558853646719,37847,34584,36742,31953
2.036375,0.16111397743225098,-0.2030775398015976,1.2654155492782593,0.09969668090343475,0.5933870673179626,0.11572835594415665,1.8626395006415024,-2.4925025316336527,0.6100949188527099,-2.170432028482563,6.0313938880251285,-7.986558853646719,37847,34584,36742,31953
2.0392620000000026,0.16111397743225098,-0.2030775398015976,1.2654155492782593,0.09969668090343475,0.5933870673179626,0.11572835594415665,1.805837603541475,-2.446495092221989,0.5789995836488357,-2.170432028482563,6.0313938880251285,-7.986558853646719,37306,33906,37314,32649
2.0403420000000043,0.16111397743225098,-0.2030775398015976,1.2654155492782593,0.09969668090343475,0.5933870673179626,0.11572835594415665,1.7156359379463275,-2.4919635078290203,0.582570882670632,-2.170432028482563,6.0313938880251285,-7.986558853646719,37306,33906,37314,32649
2.0432790000000094,0.16147436201572418,-0.20032067596912384,1.2662461996078491,0.08316759020090103,0.5663618445396423,0.10754644125699997,1.6696303627474267,-2.4913350018117617,0.5866354657053382,-1.9101904782792087,6.645384168017902,-8.782032423196828,36695,34926,37711,32330
2.0444400000000025,0.16147436201572418,-0.20032067596912384,1.2662461996078491,0.08316759020090103,0.5663618445396423,0.10754644125699997,1.6549958930832778,-2.419143628878548,0.567237532957419,-1.9101904782792087,6.645384168017902,-8.782032423196828,36695,34926,37711,32330
2.0471270000000077,0.16147436201572418,-0.20032067596912384,1.2662461996078491,0.08316759020090103,0.5663618445396423,0.10754644125699997,1.6448254140383196,-2.3134081441191316,0.5240429575786104,-1.9101904782792087,6.645384168017902,-8.782032423196828,37518,34886,36816,32589
2.048199000000008,0.16147436201572418,-0.20032067596912384,1.2662461996078491,0.08316759020090103,0.5663618445396423,0.10754644125699997,1.6162552881800587,-2.2087183495617353,0.4966629651219922,-1.9101904782792087,6.645384168017902,-8.782032423196828,37518,34886,36816,32589
2.051220000000001,0.16249725222587585,-0.1929977834224701,1.2676907777786255,0.06910037994384766,0.5607163310050964,0.1043262779712677,1.593377935467951,-2.1204818305349575,0.49439212094999524,-1.6773156877447148,7.0752062881451,-9.49004194414564,37780,35288,36275,31537
2.052286000000007,0.16249725222587585,-0.1929977834224701,1.2676907777786255,0.06910037994384766,0.5607163310050964,0.1043262779712677,1.5886842472047409,-2.066689704940883,0.5048886042018926,-1.6773156877447148,7.0752062881451,-9.49004194414564,37780,35288,36275,31537
2.055092000000004,0.16249725222587585,-0.1929977834224701,1.2676907777786255,0.06910037994384766,0.5607163310050964,0.1043262779712677,1.5668456604758185,-2.027414603606885,0.496194714823329,-1.6773156877447148,7.0752062881451,-9.49004194414564,37936,35484,36411,31950
2.0561570000000065,0.16249725222587585,-0.1929977834224701,1.2676907777786255,0.06910037994384766,0.5607163310050964,0.1043262779712677,1.5239558505942559,-1.9639008747695854,0.47597985741102805,-1.6773156877447148,7.0752062881451,-9.49004194414564,37936,35484,36411,31950
2.059029999999999,0.16249725222587585,-0.1929977834224701,1.2676907777786255,0.06910037994384766,0.5607163310050964,0.1043262779712677,1.4841434565103344,-1.8793059622173818,0.4536332061251459,-1.6773156877447148,7.0752062881451,-9.49004194414564,37768,34956,36448,32656
2.0601410000000033,0.16336822509765625,-0.18638570606708527,1.268342137336731,0.053764984011650085,0.5528060793876648,0.09884913265705109,1.4588424940482,-1.8169361942263256,0.4476058400775377,-1.4647729210693383,7.483315772683887,-10.086846506699807,37768,34956,36448,32656
2.062968000000008,0.16336822509765625,-0.18638570606708527,1.268342137336731,0.053764984011650085,0.5528060793876648,0.09884913265705109,1.4631200633910852,-1.779895218730795,0.45207239398927773,-1.4647729210693383,7.483315772683887,-10.086846506699807,38090,35355,36125,32591
2.064135000000009,0.16336822509765625,-0.18638570606708527,1.268342137336731,0.053764984011650085,0.5528060793876648,0.09884913265705109,1.479276662776269,-1.7281081871214412,0.45681604981244045,-1.4647729210693383,7.483315772683887,-10.086846506699807,38090,35355,36125,32591
2.0669360000000014,0.16336822509765625,-0.18638570606708527,1.268342137336731,0.053764984011650085,0.5528060793876648,0.09884913265705109,1.471110611925759,-1.6336153700618492,0.4541502921402984,-1.4647729210693383,7.483315772683887,-10.086846506699807,38230,35291,36186,32737
2.06804800000001,0.16336822509765625,-0.18638570606708527,1.268342137336731,0.053764984011650085,0.5528060793876648,0.09884913265705109,1.4285494361227122,-1.5418549562806785,0.4587930807371744,-1.4647729210693383,7.483315772683887,-10.086846506699807,38230,35291,36186,32737
2.070932000000001,0.1641501486301422,-0.18071027100086212,1.2691266536712646,0.03767168149352074,0.5413398742675781,0.09423929452896118,1.3736658139558688,-1.4693137771382827,0.45293958581923477,-1.2620698743023304,7.887858415864782,-10.59334685297066,37950,35608,36013,32215
2.0720320000000063,0.1641501486301422,-0.18071027100086212,1.2691266536712646,0.03767168149352074,0.5413398742675781,0.09423929452896118,1.3390127618517578,-1.3866916011635553,0.4299361990085391,-1.2620698743023304,7.887858415864782,-10.59334685297066,37950,35608,36013,32215
2.0749660000000003,0.1641501486301422,-0.18071027100086212,1.2691266536712646,0.03767168149352074,0.5413398742675781,0.09423929452896118,1.3147135474336566,-1.2950351838229524,0.4062873951076627,-1.2620698743023304,7.887858415864782,-10.59334685297066,38356,35340,35687,32799
2.0760310000000026,0.1641501486301422,-0.18071027100086212,1.2691266536712646,0.03767168149352074,0.5413398742675781,0.09423929452896118,1.3016339643719506,-1.2081649995934396,0.4232847211594708,-1.2620698743023304,7.887858415864782,-10.59334685297066,38356,35340,35687,32799
2.0788190000000033,0.1641501486301422,-0.18071027100086212,1.2691266536712646,0.03767168149352074,0.5413398742675781,0.09423929452896118,1.2873787288470289,-1.1565691829503535,0.44923622729688417,-1.2620698743023304,7.887858415864782,-10.59334685297066,38316,34840,35756,33117
2.0799070000000066,0.16434912383556366,-0.17498043179512024,1.2699856758117676,0.019021587446331978,0.5296961069107056,0.09092865884304047,1.2234595337337646,-1.12914994215717,0.446920009517815,-1.0680521550249316,8.25586996591252,-10.993789575969636,38316,34840,35756,33117
2.0827649999999993,0.16434912383556366,-0.17498043179512024,1.2699856758117676,0.019021587446331978,0.5296961069107056,0.09092865884304047,1.1405338905528228,-1.1320682340796788,0.42106660757705744,-1.0680521550249316,8.25586996591252,-10.993789575969636,37680,35204,36186,33037
2.0838810000000083,0.16434912383556366,-0.17498043179512024,1.2699856758117676,0.019021587446331978,0.5296961069107056,0.09092865884304047,1.0833455687786246,-1.1180729230771491,0.41188449419165496,-1.0680521550249316,8.25586996591252,-10.993789575969636,37680,35204,36186,33037
2.086722000000009,0.16434912383556366,-0.17498043179512024,1.2699856758117676,0.019021587446331978,0.5296961069107056,0.09092865884304047,1.0558955018958238,-1.045447121991116,0.4210353820132762,-1.0680521550249316,8.25586996591252,-10.993789575969636,37344,35341,36834,33173
2.087840000000011,0.16434912383556366,-0.17498043179512024,1.2699856758117676,0.019021587446331978,0.5296961069107056,0.09092865884304047,1.0364029603501796,-0.9474487194096254,0.4221392955746277,-1.0680521550249316,8.25586996591252,-10.993789575969636,37344,35341,36834,33173
2.090726999999999,0.1647859811782837,-0.16975967586040497,1.2708890438079834,0.0012429895577952266,0.5159722566604614,0.08809618651866913,0.9805492817562748,-0.8625010711710409,0.39295451213677635,-0.8846729937446868,8.574858096325295,-11.305370779284493,37076,35198,36695,32589
2.0918390000000073,0.1647859811782837,-0.16975967586040497,1.2708890438079834,0.0012429895577952266,0.5159722566604614,0.08809618651866913,0.905789489688761,-0.7971819854307765,0.3706741735620372,-0.8846729937446868,8.574858096325295,-11.305370779284493,37076,35198,36695,32589
2.094671000000002,0.1647859811782837,-0.16975967586040497,1.2708890438079834,0.0012429895577952266,0.5159722566604614,0.08809618651866913,0.8740237702594867,-0.7286499955724131,0.37245066845668817,-0.8846729937446868,8.574858096325295,-11.305370779284493,37206,35152,36609,33065
2.095781000000003,0.1647859811782837,-0.16975967586040497,1.2708890438079834,0.0012429895577952266,0.5159722566604614,0.08809618651866913,0.8552922935743599,-0.6552488817140306,0.3751559407815043,-0.8846729937446868,8.574858096325295,-11.305370779284493,37206,35152,36609,33065
2.0986110000000044,0.1647859811782837,-0.16975967586040497,1.2708890438079834,0.0012429895577952266,0.5159722566604614,0.08809618651866913,0.8118681869991001,-0.5895846502964919,0.3589048324671364,-0.8846729937446868,8.574858096325295,-11.305370779284493,37342,34390,36112,33764
2.0997030000000088,0.16480913758277893,-0.16479699313640594,1.2718168497085571,-0.017946632578969002,0.5012696385383606,0.08547116070985794,0.7564528647206223,-0.5091841831716496,0.33046330400001256,-0.7288085384288093,8.828857131985622,-11.524984679672572,37342,34390,36112,33764
2.102622000000003,0.16480913758277893,-0.16479699313640594,1.2718168497085571,-0.017946632578969002,0.5012696385383606,0.08547116070985794,0.7128950674586406,-0.4301634332285501,0.3075520958525472,-0.7288085384288093,8.828857131985622,-11.524984679672572,37735,34299,35420,33938
2.1037430000000024,0.16480913758277893,-0.16479699313640594,1.2718168497085571,-0.017946632578969002,0.5012696385383606,0.08547116070985794,0.6720475692380324,-0.38075047657294736,0.30487891461886657,-0.7288085384288093,8.828857131985622,-11.524984679672572,37735,34299,35420,33938
2.106502000000008,0.16480913758277893,-0.16479699313640594,1.2718168497085571,-0.017946632578969002,0.5012696385383606,0.08547116070985794,0.600663000957058,-0.3527613525960007,0.3015749636810006,-0.7288085384288093,8.828857131985622,-11.524984679672572,37841,34463,35738,34355
2.1075790000000123,0.16480913758277893,-0.16479699313640594,1.2718168497085571,-0.017946632578969002,0.5012696385383606,0.08547116070985794,0.535745120435014,-0.31637325104170305,0.30332289617296054,-0.7288085384288093,8.828857131985622,-11.524984679672572,37841,34463,35738,34355
2.110516000000003,0.16462624073028564,-0.15942835807800293,1.2727580070495605,-0.03763718903064728,0.4882093667984009,0.08337552100419998,0.49044791279656064,-0.27394713079543687,0.32335050007111527,-0.602471735319604,9.008609468991756,-11.653879457366251,37017,34824,36477,34003
2.1116169999999985,0.16462624073028564,-0.15942835807800293,1.2727580070495605,-0.03763718903064728,0.4882093667984009,0.08337552100419998,0.47128829967668995,-0.21241599223164662,0.3380254164943198,-0.602471735319604,9.008609468991756,-11.653879457366251,37017,34824,36477,34003
2.1144690000000117,0.16462624073028564,-0.15942835807800293,1.2727580070495605,-0.03763718903064728,0.4882093667984009,0.08337552100419998,0.4816486288178571,-0.1423202274707024,0.33169787890234603,-0.602471735319604,9.008609468991756,-11.653879457366251,37076,35225,36528,33843
2.1155840000000024,0.16462624073028564,-0.15942835807800293,1.2727580070495605,-0.03763718903064728,0.4882093667984009,0.08337552100419998,0.47479358559296586,-0.06079178262734622,0.31540422658956413,-0.602471735319604,9.008609468991756,-11.653879457366251,37076,35225,36528,33843
2.118406000000003,0.16462624073028564,-0.15942835807800293,1.2727580070495605,-0.03763718903064728,0.4882093667984009,0.08337552100419998,0.46947565237024114,0.005005537664925977,0.298561596907576,-0.602471735319604,9.008609468991756,-11.653879457366251,37229,34921,36008,33743
2.119540000000008,0.16428528726100922,-0.1539156138896942,1.273790955543518,-0.05913488566875458,0.4725939631462097,0.08102648705244064,0.4570085963592532,0.015064118691168171,0.30272235334714764,-0.4724815933630756,9.152116079958876,-11.704389101092886,37229,34921,36008,33743
2.122346000000005,0.16428528726100922,-0.1539156138896942,1.273790955543518,-0.05913488566875458,0.4725939631462097,0.08102648705244064,0.41578655782083906,0.027704211513389403,0.33543715680989905,-0.4724815933630756,9.152116079958876,-11.704389101092886,36924,35322,35729,33129
2.1234959999999994,0.16428528726100922,-0.1539156138896942,1.273790955543518,-0.05913488566875458,0.4725939631462097,0.08102648705244064,0.3681666409481595,0.09682677814942381,0.35163270492602516,-0.4724815933630756,9.152116079958876,-11.704389101092886,36924,35322,35729,33129
2.1263040000000037,0.16428528726100922,-0.1539156138896942,1.273790955543518,-0.05913488566875458,0.4725939631462097,0.08102648705244064,0.3341368018286406,0.168654979133735,0.35270336226326426,-0.4724815933630756,9.152116079958876,-11.704389101092886,37205,35027,35418,33514
2.1273700000000098,0.16428528726100922,-0.1539156138896942,1.273790955543518,-0.05913488566875458,0.4725939631462097,0.08102648705244064,0.31435301032828256,0.20180752305591135,0.3439888999652797,-0.4724815933630756,9.152116079958876,-11.704389101092886,37205,35027,35418,33514
2.1304260000000066,0.1641339510679245,-0.15447480976581573,1.2739015817642212,-0.06013747304677963,0.47042548656463623,0.08173205703496933,0.29529925786174255,0.22944397792550425,0.34520506576657806,-0.4725504961528871,9.16265563716549,-11.716562760958256,37028,34962,35489,33239
2.131497000000003,0.16335010528564453,-0.14939406514167786,1.2747894525527954,-0.0823422223329544,0.45330050587654114,0.0796847715973854,0.25905148825213525,0.2653049233867775,0.3430043958893047,-0.3413208099708336,9.281923605565046,-11.682055542980308,37028,34962,35489,33239
2.1342580000000018,0.16335010528564453,-0.14939406514167786,1.2747894525527954,-0.0823422223329544,0.45330050587654114,0.0796847715973854,0.22538046015523408,0.29249717963130206,0.33605707413264224,-0.3413208099708336,9.281923605565046,-11.682055542980308,36469,34807,35954,33398
2.1353290000000125,0.16335010528564453,-0.14939406514167786,1.2747894525527954,-0.0823422223329544,0.45330050587654114,0.0796847715973854,0.22021554218189124,0.34162734186865196,0.3218342958835059,-0.3413208099708336,9.281923605565046,-11.682055542980308,36469,34807,35954,33398
2.138197,0.16335010528564453,-0.14939406514167786,1.2747894525527954,-0.0823422223329544,0.45330050587654114,0.0796847715973854,0.21665894048036086,0.3932908693824534,0.30243945906035397,-0.3413208099708336,9.281923605565046,-11.682055542980308,36749,35113,35776,33387
2.139319000000003,0.1636829823255539,-0.149705708026886,1.2748994827270508,-0.08128314465284348,0.4521716833114624,0.08025281876325607,0.17791470702015644,0.4064439224007321,0.2820702381733693,-0.3413208099708336,9.281923605565046,-11.682055542980308,36749,35113,35776,33387
2.142132000000012,0.16276942193508148,-0.14526256918907166,1.2756922245025635,-0.10139822214841843,0.4364188015460968,0.07831701636314392,0.12300159034424034,0.43737727083130223,0.2787434006948855,-0.2350880489347534,9.350371718267686,-11.590100263398353,36444,35150,35525,32836
2.143292000000001,0.16276942193508148,-0.14526256918907166,1.2756922245025635,-0.10139822214841843,0.4364188015460968,0.07831701636314392,0.09388385198683175,0.5082105980561439,0.290159323668376,-0.2350880489347534,9.350371718267686,-11.590100263398353,36444,35150,35525,32836
2.146096000000005,0.16276942193508148,-0.14526256918907166,1.2756922245025635,-0.10139822214841843,0.4364188015460968,0.07831701636314392,0.08545260022602032,0.5904401242176526,0.2928749490319298,-0.2350880489347534,9.350371718267686,-11.590100263398353,36680,35346,35326,32881
2.147215000000011,0.16276942193508148,-0.14526256918907166,1.2756922245025635,-0.10139822214841843,0.4364188015460968,0.07831701636314392,0.06951748845855793,0.670706001838905,0.27661087445200455,-0.2350880489347534,9.350371718267686,-11.590100263398353,36680,35346,35326,32881
2.150097999999998,0.16288639605045319,-0.1451244056224823,1.275330662727356,-0.10111380368471146,0.4372621774673462,0.0762799084186554,0.037520839673260045,0.7572875659852805,0.24759124029125176,-0.23757196208481396,9.341540010096566,-11.596455871373278,36874,34553,34597,33354
2.1511990000000076,0.16177675127983093,-0.14082969725131989,1.2760765552520752,-0.12079308927059174,0.42164289951324463,0.07295430451631546,-0.00449916359107993,0.8229645139970243,0.23072249498582403,-0.15099579255776166,9.369645044443741,-11.437852336121292,36874,34553,34597,33354
2.154118000000002,0.16177675127983093,-0.14082969725131989,1.2760765552520752,-0.12079308927059174,0.42164289951324463,0.07295430451631546,-0.04627917755020364,0.8525680129372634,0.23081573891349044,-0.15099579255776166,9.369645044443741,-11.437852336121292,36929,34340,34497,33875
2.155182000000001,0.16177675127983093,-0.14082969725131989,1.2760765552520752,-0.12079308927059174,0.42164289951324463,0.07295430451631546,-0.07682004677631253,0.8707371631582199,0.23494700084398948,-0.15099579255776166,9.369645044443741,-11.437852336121292,36929,34340,34497,33875
2.1579870000000083,0.16177675127983093,-0.14082969725131989,1.2760765552520752,-0.12079308927059174,0.42164289951324463,0.07295430451631546,-0.1135115739249327,0.9097251091476802,0.229866604945743,-0.15099579255776166,9.369645044443741,-11.437852336121292,36962,34312,34680,34247
2.159070000000007,0.16188904643058777,-0.1409153938293457,1.2760365009307861,-0.12062147259712219,0.42151010036468506,0.07271422445774078,-0.147914180695657,0.9523811600645611,0.2395912042451946,-0.15275691129497404,9.366579132386674,-11.443611270547654,36962,34312,34680,34247
2.1619270000000106,0.16058559715747833,-0.13677847385406494,1.2767471075057983,-0.14005514979362488,0.4058384597301483,0.06949131935834885,-0.17831860868898058,1.0040855671010953,0.25359377236169495,-0.0888879796241472,9.349877159414538,-11.196669896880213,36660,34626,34743,33751
2.1630690000000032,0.16058559715747833,-0.13677847385406494,1.2767471075057983,-0.14005514979362488,0.4058384597301483,0.06949131935834885,-0.21263095926588643,1.0728525143466308,0.26401423900922744,-0.0888879796241472,9.349877159414538,-11.196669896880213,36660,34626,34743,33751
2.165894,0.16058559715747833,-0.13677847385406494,1.2767471075057983,-0.14005514979362488,0.4058384597301483,0.06949131935834885,-0.2539422137008182,1.1201202281651474,0.2504490951017726,-0.0888879796241472,9.349877159414538,-11.196669896880213,36438,34748,34973,33643
2.167017000000007,0.16058559715747833,-0.13677847385406494,1.2767471075057983,-0.14005514979362488,0.4058384597301483,0.06949131935834885,-0.2996970356383313,1.1471494490166887,0.23924797271495382,-0.0888879796241472,9.349877159414538,-11.196669896880213,36438,34748,34973,33643
2.169885000000009,0.1607961803674698,-0.13637563586235046,1.2768771648406982,-0.13951638340950012,0.4076288342475891,0.0700329914689064,-0.332532413719436,1.1472728865332138,0.23373962347428842,-0.09282191747104741,9.334605600566794,-11.20112116191916,35985,34800,35253,33410
2.170997000000003,0.15930476784706116,-0.13237817585468292,1.2775665521621704,-0.15874730050563812,0.3918238878250122,0.06797031313180923,-0.3563559542773352,1.1954518674977284,0.2331335878787273,-0.03426541716520275,9.265895712608517,-10.890942866422796,35985,34800,35253,33410
2.1738410000000004,0.15930476784706116,-0.13237817585468292,1.2775665521621704,-0.15874730050563812,0.3918238878250122,0.06797031313180923,-0.3677802828530162,1.2961426593622618,0.23358089907331972,-0.03426541716520275,9.265895712608517,-10.890942866422796,35915,34079,34712,33775
2.174949000000008,0.15930476784706116,-0.13237817585468292,1.2775665521621704,-0.15874730050563812,0.3918238878250122,0.06797031313180923,-0.3824671835011261,1.3791243620841498,0.23437175804853236,-0.03426541716520275,9.265895712608517,-10.890942866422796,35915,34079,34712,33775
2.177770000000004,0.15930476784706116,-0.13237817585468292,1.2775665521621704,-0.15874730050563812,0.3918238878250122,0.06797031313180923,-0.40420736642776994,1.3888703332513492,0.2407945535837469,-0.03426541716520275,9.265895712608517,-10.890942866422796,36496,34108,34210,33813
2.178857000000004,0.15930476784706116,-0.13237817585468292,1.2775665521621704,-0.15874730050563812,0.3918238878250122,0.06797031313180923,-0.4438978543127931,1.3833609187462477,0.24326268805824827,-0.03426541716520275,9.265895712608517,-10.890942866422796,36496,34108,34210,33813
2.1818139999999984,0.15799100697040558,-0.1283312439918518,1.278464913368225,-0.17614032328128815,0.3772677779197693,0.0660029873251915,-0.497724567711525,1.4085965006036205,0.24132157651871677,0.008372832052106599,9.144431297587746,-10.517749002129394,36161,33891,34235,33742
2.18294200000001,0.15799100697040558,-0.1283312439918518,1.278464913368225,-0.17614032328128815,0.3772677779197693,0.0660029873251915,-0.5485925757182062,1.4570544476923208,0.23047112586843418,0.008372832052106599,9.144431297587746,-10.517749002129394,36161,33891,34235,33742
2.185672000000006,0.15799100697040558,-0.1283312439918518,1.278464913368225,-0.17614032328128815,0.3772677779197693,0.0660029873251915,-0.6030940009791096,1.5254629334551317,0.21015158958053629,0.008372832052106599,9.144431297587746,-10.517749002129394,36045,34020,34441,33868
2.186738000000012,0.15799100697040558,-0.1283312439918518,1.278464913368225,-0.17614032328128815,0.3772677779197693,0.0660029873251915,-0.6525947087926305,1.5513912035120343,0.19052923557650753,0.008372832052106599,9.144431297587746,-10.517749002129394,36045,34020,34441,33868
2.1896730000000098,0.15850874781608582,-0.12815795838832855,1.2782211303710938,-0.17429037392139435,0.3782304525375366,0.06454163044691086,-0.6904799063537161,1.5458407763261455,0.18400678788225358,0.005874472961205553,9.134708954101134,-10.51449991425291,35822,33960,34754,34164
2.190800000000003,0.15667736530303955,-0.12445133179426193,1.2788467407226562,-0.1919877529144287,0.3630528748035431,0.06074371188879013,-0.703373401034253,1.5478280271315628,0.18890903494833056,0.038236396331289155,8.96712643487678,-10.089573984446519,35822,33960,34754,34164
2.1936260000000036,0.15667736530303955,-0.12445133179426193,1.2788467407226562,-0.1919877529144287,0.3630528748035431,0.06074371188879013,-0.7177951507063318,1.5712385446939043,0.19808057891315678,0.038236396331289155,8.96712643487678,-10.089573984446519,35148,33894,35445,34246
2.194731,0.15667736530303955,-0.12445133179426193,1.2788467407226562,-0.1919877529144287,0.3630528748035431,0.06074371188879013,-0.745803815627777,1.6272967540595271,0.20344420199333316,0.038236396331289155,8.96712643487678,-10.089573984446519,35148,33894,35445,34246
2.1975639999999985,0.15667736530303955,-0.12445133179426193,1.2788467407226562,-0.1919877529144287,0.3630528748035431,0.06074371188879013,-0.7844628612226124,1.6756987747653358,0.20650384119069795,0.038236396331289155,8.96712643487678,-10.089573984446519,35191,33892,35214,34314
2.1986770000000107,0.15667736530303955,-0.12445133179426193,1.2788467407226562,-0.1919877529144287,0.3630528748035431,0.06074371188879013,-0.8372156216222563,1.697739229104886,0.1943218932191598,0.038236396331289155,8.96712643487678,-10.089573984446519,35191,33892,35214,34314
2.2015020000000076,0.15483979880809784,-0.12064916640520096,1.279512643814087,-0.20851397514343262,0.3493840992450714,0.056615691632032394,-0.8977519363608475,1.7231156921839241,0.1808381421725205,0.05615199580903102,8.73958663542969,-9.633894529131036,35115,33683,35013,34350
2.202649000000005,0.15483979880809784,-0.12064916640520096,1.279512643814087,-0.20851397514343262,0.3493840992450714,0.056615691632032394,-0.9454094038048971,1.7549656340826723,0.16826828814345549,0.05615199580903102,8.73958663542969,-9.633894529131036,35115,33683,35013,34350
2.2055350000000034,0.15483979880809784,-0.12064916640520096,1.279512643814087,-0.20851397514343262,0.3493840992450714,0.056615691632032394,-0.9577592141488944,1.7780046406729477,0.16532487928291587,0.05615199580903102,8.73958663542969,-9.633894529131036,35033,33603,34916,34246
2.20660100000001,0.15483979880809784,-0.12064916640520096,1.279512643814087,-0.20851397514343262,0.3493840992450714,0.056615691632032394,-0.9333865630637345,1.7970586261660833,0.17103967344233284,0.05615199580903102,8.73958663542969,-9.633894529131036,35033,33603,34916,34246
2.209460000000006,0.15543410181999207,-0.12082818895578384,1.2797647714614868,-0.20649297535419464,0.34884747862815857,0.05781057849526405,-0.9066053490887068,1.841535147425115,0.18056488519992156,0.05441555409384682,8.738033341842142,-9.626800434688754,35519,33678,34188,33968
2.2105250000000085,0.15328805148601532,-0.11741236597299576,1.2803250551223755,-0.22272683680057526,0.33427727222442627,0.05445902422070503,-0.8926926626589967,1.8841699596323025,0.18873506395012113,0.059976654283473554,8.468109303444383,-9.121849788848705,35519,33678,34188,33968
2.2134110000000073,0.15328805148601532,-0.11741236597299576,1.2803250551223755,-0.22272683680057526,0.33427727222442627,0.05445902422070503,-0.8879654185660515,1.9166048648644867,0.18244422804692004,0.059976654283473554,8.468109303444383,-9.121849788848705,35730,33556,33809,33875
2.214475000000006,0.15328805148601532,-0.11741236597299576,1.2803250551223755,-0.22272683680057526,0.33427727222442627,0.05445902422070503,-0.8936261006210694,1.9560902227665464,0.1578604548663441,0.059976654283473554,8.468109303444383,-9.121849788848705,35730,33556,33809,33875
2.217357000000004,0.15328805148601532,-0.11741236597299576,1.2803250551223755,-0.22272683680057526,0.33427727222442627,0.05445902422070503,-0.9037510396113873,1.999280170902961,0.1377261247875044,0.059976654283473554,8.468109303444383,-9.121849788848705,36199,34100,33535,33710
2.2184800000000107,0.15365292131900787,-0.11719739437103271,1.2801542282104492,-0.22147014737129211,0.3353964686393738,0.05339600145816803,-0.9198476512930169,2.0324225448787248,0.14010238020439802,0.05779727021610144,8.457286799814774,-9.121329017627824,36199,34100,33535,33710
2.221286000000007,0.15136133134365082,-0.11391385644674301,1.2806713581085205,-0.23685899376869202,0.3212718069553375,0.05023530125617981,-0.9389019696812886,2.05378375998225,0.1460200573046086,0.06489334168760234,8.196006038957844,-8.566218193081216,36256,33989,33452,34079
2.2224429999999993,0.15136133134365082,-0.11391385644674301,1.2806713581085205,-0.23685899376869202,0.3212718069553375,0.05023530125617981,-0.9451476150697424,2.074475323229675,0.1584789906742718,0.06489334168760234,8.196006038957844,-8.566218193081216,36256,33989,33452,34079
2.22525,0.15136133134365082,-0.11391385644674301,1.2806713581085205,-0.23685899376869202,0.3212718069553375,0.05023530125617981,-0.9466082257695964,2.124405865243135,0.14800690863586222,0.06489334168760234,8.196006038957844,-8.566218193081216,36252,34076,33521,34081
2.226363000000012,0.15136133134365082,-0.11391385644674301,1.2806713581085205,-0.23685899376869202,0.3212718069553375,0.05023530125617981,-0.9420009570837593,2.1978189633264225,0.1315662331861511,0.06489334168760234,8.196006038957844,-8.566218193081216,36252,34076,33521,34081
2.2292550000000046,0.15168730914592743,-0.11395639926195145,1.280841588973999,-0.23587632179260254,0.3212834894657135,0.05106658488512039,-0.9389825303042635,2.242263659810428,0.13134985134758217,0.06489334168760234,8.196006038957844,-8.566218193081216,36277,33390,33114,34497
2.230326000000001,0.14925700426101685,-0.1108112633228302,1.2813317775726318,-0.25020936131477356,0.3077000677585602,0.047191038727760315,-0.9508637574544612,2.2617737116402394,0.14574077493004337,0.06706618867418167,7.922650662907363,-7.960492456883996,36277,33390,33114,34497
2.2332370000000084,0.14925700426101685,-0.1108112633228302,1.2813317775726318,-0.25020936131477356,0.3077000677585602,0.047191038727760315,-0.9753821500302757,2.2743462288303946,0.1575962359966946,0.06706618867418167,7.922650662907363,-7.960492456883996,36000,33071,33193,34564
2.2343100000000122,0.14925700426101685,-0.1108112633228302,1.2813317775726318,-0.25020936131477356,0.3077000677585602,0.047191038727760315,-0.9905016479079554,2.309048549414672,0.15967461684566286,0.06706618867418167,7.922650662907363,-7.960492456883996,36000,33071,33193,34564
2.237146000000008,0.14925700426101685,-0.1108112633228302,1.2813317775726318,-0.25020936131477356,0.3077000677585602,0.047191038727760315,-0.9980425216925692,2.345446238348894,0.1616034611994232,0.06706618867418167,7.922650662907363,-7.960492456883996,36103,33039,32883,34461
2.2382229999999983,0.14925700426101685,-0.1108112633228302,1.2813317775726318,-0.25020936131477356,0.3077000677585602,0.047191038727760315,-1.0131049613438938,2.3436073256161944,0.16345936822882898,0.06706618867418167,7.922650662907363,-7.960492456883996,36103,33039,32883,34461
2.241076000000001,0.1470830738544464,-0.10735943913459778,1.2815943956375122,-0.262123167514801,0.2965966463088989,0.04168633744120598,-1.04755461451975,2.3054295798093634,0.16609589770800742,0.07140662566253203,7.623719795942509,-7.3024181139160795,35790,33265,33247,34237
2.2422350000000004,0.1470830738544464,-0.10735943913459778,1.2815943956375122,-0.262123167514801,0.2965966463088989,0.04168633744120598,-1.083074525558682,2.2961545886809445,0.15128064934011257,0.07140662566253203,7.623719795942509,-7.3024181139160795,35790,33265,33247,34237
2.245047000000006,0.1470830738544464,-0.10735943913459778,1.2815943956375122,-0.262123167514801,0.2965966463088989,0.04168633744120598,-1.1041635655988014,2.3261652183728296,0.1412734387147331,0.07140662566253203,7.623719795942509,-7.3024181139160795,35379,33520,33613,33902
2.2461630000000006,0.1470830738544464,-0.10735943913459778,1.2815943956375122,-0.262123167514801,0.2965966463088989,0.04168633744120598,-1.1177839700988754,2.363593018016694,0.14308661865339994,0.07140662566253203,7.623719795942509,-7.3024181139160795,35379,33520,33613,33902
2.249050000000003,0.14755240082740784,-0.10717263072729111,1.2818036079406738,-0.2605603039264679,0.29751208424568176,0.042611900717020035,-1.138041304930563,2.385140920712634,0.14783764810383088,0.07042969858457676,7.61341002622807,-7.29858144833108,35332,33420,33703,33996
2.250165000000008,0.1448868215084076,-0.10425954312086105,1.2822033166885376,-0.2726022005081177,0.28505340218544006,0.03754100203514099,-1.1680930804612897,2.363561326399722,0.14546854993236683,0.07557672128574333,7.298898381739925,-6.632370443784095,35332,33420,33703,33996
2.253,0.1448868215084076,-0.10425954312086105,1.2822033166885376,-0.2726022005081177,0.28505340218544006,0.03754100203514099,-1.189905967685693,2.3531283928293365,0.14068874169740622,0.07557672128574333,7.298898381739925,-6.632370443784095,35065,32958,34060,34351
2.254097999999998,0.1448868215084076,-0.10425954312086105,1.2822033166885376,-0.2726022005081177,0.28505340218544006,0.03754100203514099,-1.1973636176862417,2.39425026322125,0.14203010935945187,0.07557672128574333,7.298898381739925,-6.632370443784095,35065,32958,34060,34351
2.2570220000000116,0.1448868215084076,-0.10425954312086105,1.2822033166885376,-0.2726022005081177,0.28505340218544006,0.03754100203514099,-1.2100364028914383,2.4408792844313387,0.146103064706835,0.07557672128574333,7.298898381739925,-6.632370443784095,35330,32727,33792,34735
2.2581540000000095,0.14545804262161255,-0.10412339866161346,1.2820954322814941,-0.2705550789833069,0.2858467102050781,0.03676190972328186,-1.226323230853927,2.42963914673455,0.14273135296398337,0.07446844928167927,7.290178761305446,-6.62694141330598,35330,32727,33792,34735
2.26087000000001,0.14269854128360748,-0.10132385045289993,1.2824331521987915,-0.28140440583229065,0.2740064561367035,0.03097228705883026,-1.253606117799298,2.4123728081231306,0.12752843988753543,0.07814000714695364,6.946603386043074,-5.9416976249054905,35541,32556,33612,35055
2.2619860000000043,0.14269854128360748,-0.10132385045289993,1.2824331521987915,-0.28140440583229065,0.2740064561367035,0.03097228705883026,-1.3005142382916268,2.4092819433619845,0.11826634844564655,0.07814000714695364,6.946603386043074,-5.9416976249054905,35541,32556,33612,35055
2.2648369999999995,0.14269854128360748,-0.10132385045289993,1.2824331521987915,-0.28140440583229065,0.2740064561367035,0.03097228705883026,-1.3422967057919344,2.4105938165149574,0.11542708582848582,0.07814000714695364,6.946603386043074,-5.9416976249054905,35271,32847,33964,34793
2.2659040000000097,0.14269854128360748,-0.10132385045289993,1.2824331521987915,-0.28140440583229065,0.2740064561367035,0.03097228705883026,-1.3584457151680114,2.3994684610611516,0.11882888296927695,0.07814000714695364,6.946603386043074,-5.9416976249054905,35271,32847,33964,34793
2.2688329999999985,0.14336594939231873,-0.1011555939912796,1.2827259302139282,-0.2790490984916687,0.2748268246650696,0.032318003475666046,-1.360352272192399,2.3953922266966763,0.11988560032268517,0.07650734506489318,6.936716193173448,-5.932339464557071,35036,33008,34182,34699
2.269974000000002,0.14052718877792358,-0.09846342355012894,1.2830196619033813,-0.28876468539237976,0.2635512053966522,0.02662154845893383,-1.3529369664531825,2.390750336916668,0.11798189787409087,0.07434340846439724,6.558235990140682,-5.242931656120713,35036,33008,34182,34699
2.272776000000013,0.14052718877792358,-0.09846342355012894,1.2830196619033813,-0.28876468539237976,0.2635512053966522,0.02662154845893383,-1.3411719197055394,2.371059989081058,0.10676907422323256,0.07434340846439724,6.558235990140682,-5.242931656120713,34829,32969,34551,34611
2.2738890000000103,0.14052718877792358,-0.09846342355012894,1.2830196619033813,-0.28876468539237976,0.2635512053966522,0.02662154845893383,-1.3335169294682157,2.3583756191251197,0.09350357755030364,0.07434340846439724,6.558235990140682,-5.242931656120713,34829,32969,34551,34611
2.276722000000009,0.14052718877792358,-0.09846342355012894,1.2830196619033813,-0.28876468539237976,0.2635512053966522,0.02662154845893383,-1.3292658585781767,2.3706317527777734,0.08482554230260435,0.07434340846439724,6.558235990140682,-5.242931656120713,34772,33492,34519,34214
2.2778360000000104,0.14128358662128448,-0.09822258353233337,1.2830066680908203,-0.28598588705062866,0.26472872495651245,0.026282891631126404,-1.326942383685137,2.410948016939938,0.08189040588620076,0.0736261424772237,6.547220286316623,-5.232624520470433,34772,33492,34519,34214
2.2806600000000037,0.13838082551956177,-0.09562872350215912,1.2832444906234741,-0.29462215304374695,0.25399476289749146,0.021453360095620155,-1.304583282121159,2.4429685343065057,0.08302893221934486,0.06958665594089865,6.16090974102336,-4.5511684488039075,35322,33086,33776,34632
2.2817930000000053,0.13838082551956177,-0.09562872350215912,1.2832444906234741,-0.29462215304374695,0.25399476289749146,0.021453360095620155,-1.2728011176721532,2.464212836638177,0.08946961254575497,0.06958665594089865,6.16090974102336,-4.5511684488039075,35322,33086,33776,34632
2.284715000000011,0.13838082551956177,-0.09562872350215912,1.2832444906234741,-0.29462215304374695,0.25399476289749146,0.021453360095620155,-1.2499293575983348,2.473988502051531,0.09992122153328456,0.06958665594089865,6.16090974102336,-4.5511684488039075,35976,33267,32907,34153
2.2858530000000026,0.13838082551956177,-0.09562872350215912,1.2832444906234741,-0.29462215304374695,0.25399476289749146,0.021453360095620155,-1.2428554691108662,2.45698022374974,0.10066693992802038,0.06958665594089865,6.16090974102336,-4.5511684488039075,35976,33267,32907,34153
2.2886240000000106,0.1386978179216385,-0.0953025370836258,1.283115267753601,-0.29356321692466736,0.2555321753025055,0.020575251430273056,-1.2532632358089504,2.4103360225214376,0.09887946781625122,0.07042296947263978,6.147964913727747,-4.551627051158172,36023,33369,32922,34162
2.289695000000007,0.13572439551353455,-0.09279805421829224,1.2833024263381958,-0.3011642098426819,0.24532605707645416,0.01702006161212921,-1.2456243576962216,2.4053609712890607,0.08909737752676755,0.07028911889174097,5.782356294224904,-3.848706274391414,36023,33369,32922,34162
2.292576000000001,0.13572439551353455,-0.09279805421829224,1.2833024263381958,-0.3011642098426819,0.24532605707645416,0.01702006161212921,-1.2396246552344365,2.421938350126477,0.07322772542666146,0.07028911889174097,5.782356294224904,-3.848706274391414,35836,33162,33436,34591
2.293678,0.13572439551353455,-0.09279805421829224,1.2833024263381958,-0.3011642098426819,0.24532605707645416,0.01702006161212921,-1.2295346036543988,2.444761906984565,0.060691414743763855,0.07028911889174097,5.782356294224904,-3.848706274391414,35836,33162,33436,34591
2.296504000000001,0.13572439551353455,-0.09279805421829224,1.2833024263381958,-0.3011642098426819,0.24532605707645416,0.01702006161212921,-1.204866275109213,2.4614724438764854,0.05754498978437612,0.07028911889174097,5.782356294224904,-3.848706274391414,35866,33472,33519,34584
2.297646000000008,0.13637934625148773,-0.09238477796316147,1.2831419706344604,-0.2987806499004364,0.24719515442848206,0.01587662100791931,-1.167176819888248,2.4906569609982276,0.05431302325853719,0.07160724126746862,5.768098050599384,-3.8420453818869973,35866,33472,33519,34584
2.300449000000008,0.1333596557378769,-0.08996054530143738,1.2832826375961304,-0.3052029311656952,0.2376151829957962,0.012396834790706635,-1.151509176879203,2.505729121187531,0.060616409308375294,0.0707051636874616,5.415683967177037,-3.1441844074795875,36175,33142,33354,35055
2.301618000000002,0.1333596557378769,-0.08996054530143738,1.2832826375961304,-0.3052029311656952,0.2376151829957962,0.012396834790706635,-1.1448704489138533,2.484658456958933,0.07565361550837145,0.0707051636874616,5.415683967177037,-3.1441844074795875,36175,33142,33354,35055
2.3044089999999997,0.1333596557378769,-0.08996054530143738,1.2832826375961304,-0.3052029311656952,0.2376151829957962,0.012396834790706635,-1.1410311027283406,2.454579916659251,0.08703077284324447,0.0707051636874616,5.415683967177037,-3.1441844074795875,36032,33436,33104,34320
2.3055149999999993,0.1333596557378769,-0.08996054530143738,1.2832826375961304,-0.3052029311656952,0.2376151829957962,0.012396834790706635,-1.1524221085008821,2.4489587825464207,0.08607908390532625,0.0707051636874616,5.415683967177037,-3.1441844074795875,36032,33436,33104,34320
2.308522000000012,0.13420149683952332,-0.08946461230516434,1.2836530208587646,-0.3021620810031891,0.23971329629421234,0.014089493080973625,-1.1510617658160696,2.482221131929293,0.06669878627725045,0.07027688214946577,5.39811211129006,-3.1310324037175055,36281,33311,32595,34363
2.309648000000001,0.1311541348695755,-0.08711174875497818,1.2837718725204468,-0.30736735463142395,0.23082150518894196,0.009798415936529636,-1.1544442467165792,2.5014422307808304,0.05042034727219562,0.07597793908091867,5.06775927330376,-2.422546198477381,36281,33311,32595,34363
2.312365000000005,0.1311541348695755,-0.08711174875497818,1.2837718725204468,-0.30736735463142395,0.23082150518894196,0.009798415936529636,-1.1714334834165763,2.478405354719427,0.03160666005257481,0.07597793908091867,5.06775927330376,-2.422546198477381,36029,32859,33069,34771
2.3134360000000016,0.1311541348695755,-0.08711174875497818,1.2837718725204468,-0.30736735463142395,0.23082150518894196,0.009798415936529636,-1.1929783234772626,2.412298772244826,0.015292968492887343,0.07597793908091867,5.06775927330376,-2.422546198477381,36029,32859,33069,34771
2.3163020000000105,0.1311541348695755,-0.08711174875497818,1.2837718725204468,-0.30736735463142395,0.23082150518894196,0.009798415936529636,-1.1877184471663018,2.371356132594275,0.019331570102505743,0.07597793908091867,5.06775927330376,-2.422546198477381,35343,33359,33882,34584
2.3173870000000023,0.13158705830574036,-0.08653754740953445,1.2838881015777588,-0.3059319257736206,0.23326446115970612,0.01018513087183237,-1.1685833684179734,2.3639141952441576,0.03766233675092732,0.07580179674854134,5.049061783244862,-2.4205977885047294,35343,33359,33882,34584
2.3202400000000054,0.12850812077522278,-0.08424575626850128,1.2839618921279907,-0.3099302649497986,0.2250501811504364,0.004660180304199457,-1.1625969817616388,2.3896922630155797,0.034715813240269046,0.07367446965581254,4.71213389084744,-1.723087834353205,35385,32995,34144,35314
2.321428,0.12850812077522278,-0.08424575626850128,1.2839618921279907,-0.3099302649497986,0.2250501811504364,0.004660180304199457,-1.1965259203653573,2.3808564271509147,0.014787956168208058,0.07367446965581254,4.71213389084744,-1.723087834353205,35385,32995,34144,35314
2.3242110000000102,0.12850812077522278,-0.08424575626850128,1.2839618921279907,-0.3099302649497986,0.2250501811504364,0.004660180304199457,-1.236240043805055,2.3448156018027633,-0.0016603763897856734,0.07367446965581254,4.71213389084744,-1.723087834353205,35216,33278,34136,34872
2.3253290000000124,0.12850812077522278,-0.08424575626850128,1.2839618921279907,-0.3099302649497986,0.2250501811504364,0.004660180304199457,-1.2408692835698851,2.334383999812923,-0.000646990799922507,0.07367446965581254,4.71213389084744,-1.723087834353205,35216,33278,34136,34872
2.3282060000000055,0.12927410006523132,-0.08411719650030136,1.2839796543121338,-0.30713361501693726,0.22576458752155304,0.004557145293802023,-1.2134481785639388,2.3580637629614714,0.004358946599241307,0.07412232145972283,4.703811573055611,-1.7122748511269463,35480,33018,33776,35161
2.3293150000000025,0.12618879973888397,-0.08189785480499268,1.284000277519226,-0.3099915087223053,0.2180643379688263,-0.0003558018070179969,-1.2173319995396559,2.347390612260761,-0.00327416696606935,0.06953807650716715,4.357135131069046,-1.0358997080618175,35480,33018,33776,35161
2.3321490000000047,0.12618879973888397,-0.08189785480499268,1.284000277519226,-0.3099915087223053,0.2180643379688263,-0.0003558018070179969,-1.2376733571037355,2.326074138263549,-0.006461994977806442,0.06953807650716715,4.357135131069046,-1.0358997080618175,35529,32570,33958,35617
2.3332490000000106,0.12618879973888397,-0.08189785480499268,1.284000277519226,-0.3099915087223053,0.2180643379688263,-0.0003558018070179969,-1.239552350410841,2.319664708468055,-0.007930222734496948,0.06953807650716715,4.357135131069046,-1.0358997080618175,35529,32570,33958,35617
2.336198000000004,0.12618879973888397,-0.08189785480499268,1.284000277519226,-0.3099915087223053,0.2180643379688263,-0.0003558018070179969,-1.2222053180183918,2.3300116219352307,-0.011955613608692335,0.06953807650716715,4.357135131069046,-1.0358997080618175,35859,32789,33736,35797
2.3373270000000046,0.12711933255195618,-0.08143360912799835,1.2839970588684082,-0.30654171109199524,0.22008994221687317,-0.0006647554691880941,-1.1918530047586497,2.344396686563294,-0.012565650187672413,0.07055661936030283,4.341452817393619,-1.0216270236289091,35859,32789,33736,35797
2.3400299999999987,0.12404541671276093,-0.07926877588033676,1.2839750051498413,-0.3082842528820038,0.21284957230091095,-0.00368238752707839,-1.185658092588962,2.3331546846537425,-0.008289644411630263,0.0644727656120127,3.9905062744490656,-0.35274164943784436,36236,32549,33837,36372
2.3411589999999998,0.12404541671276093,-0.07926877588033676,1.2839750051498413,-0.3082842528820038,0.21284957230091095,-0.00368238752707839,-1.1939919225881468,2.3082839558657104,0.0010159501827839937,0.0644727656120127,3.9905062744490656,-0.35274164943784436,36236,32549,33837,36372
2.343990000000005,0.12404541671276093,-0.07926877588033676,1.2839750051498413,-0.3082842528820038,0.21284957230091095,-0.00368238752707839,-1.1965349751130636,2.2841863427421285,0.0014534617768027767,0.0644727656120127,3.9905062744490656,-0.35274164943784436,36334,33196,33766,35745
2.3450979999999984,0.12404541671276093,-0.07926877588033676,1.2839750051498413,-0.3082842528820038,0.21284957230091095,-0.00368238752707839,-1.169662348133619,2.2633614882821447,-0.014927521413787724,0.0644727656120127,3.9905062744490656,-0.35274164943784436,36334,33196,33766,35745
2.348001000000004,0.12453436851501465,-0.07912863045930862,1.2839866876602173,-0.306621253490448,0.21358205378055573,-0.003752385266125202,-1.1396352068429756,2.2298794281093417,-0.03696243721050848,0.06647126983471587,3.982470169405868,-0.3492233339375018,36333,33527,33838,35540
2.3491230000000067,0.12146520614624023,-0.07702643424272537,1.283941626548767,-0.3072364926338196,0.20684091746807098,-0.00520486431196332,-1.1176529425732435,2.205152243704065,-0.03963001332233236,0.0642979462659216,3.642477760100851,0.30836812775189293,36333,33527,33838,35540
2.3520520000000107,0.12146520614624023,-0.07702643424272537,1.283941626548767,-0.3072364926338196,0.20684091746807098,-0.00520486431196332,-1.1158567735760396,2.1564824421506485,-0.021844520584726107,0.0642979462659216,3.642477760100851,0.30836812775189293,36022,33655,34312,35456
2.3531549999999988,0.12146520614624023,-0.07702643424272537,1.283941626548767,-0.3072364926338196,0.20684091746807098,-0.00520486431196332,-1.1041010478922118,2.101122646780899,-0.005209670522926502,0.0642979462659216,3.642477760100851,0.30836812775189293,36022,33655,34312,35456
2.355875,0.12146520614624023,-0.07702643424272537,1.283941626548767,-0.3072364926338196,0.20684091746807098,-0.00520486431196332,-1.098972532002019,2.0492193681899633,-0.01487415832344526,0.0642979462659216,3.642477760100851,0.30836812775189293,35312,34194,34865,34907
2.3569830000000076,0.12225285917520523,-0.07649601995944977,1.283969521522522,-0.3044063150882721,0.20912408828735352,-0.005303558427840471,-1.085760390097054,2.0296768257948528,-0.04649649981753251,0.06558550402516623,3.6249191083968606,0.3181726535552012,35312,34194,34865,34907
2.359825000000012,0.11921147257089615,-0.07443524897098541,1.2839069366455078,-0.30389878153800964,0.2030143290758133,-0.0071854800917208195,-1.0483758668209033,2.0215520539412393,-0.05956813916904967,0.061594620982950835,3.3062297022288907,0.9275201716084014,35263,33790,34831,35383
2.360944000000003,0.11921147257089615,-0.07443524897098541,1.2839069366455078,-0.30389878153800964,0.2030143290758133,-0.0071854800917208195,-1.007127496277211,2.014370706903786,-0.0496757773656799,0.061594620982950835,3.3062297022288907,0.9275201716084014,35263,33790,34831,35383
2.363876000000004,0.11921147257089615,-0.07443524897098541,1.2839069366455078,-0.30389878153800964,0.2030143290758133,-0.0071854800917208195,-0.9613326436995627,1.990509049852785,-0.03793345487227579,0.061594620982950835,3.3062297022288907,0.9275201716084014,35619,33854,33983,34847
2.365010000000009,0.11921147257089615,-0.07443524897098541,1.2839069366455078,-0.30389878153800964,0.2030143290758133,-0.0071854800917208195,-0.9276142945590422,1.9764924335615344,-0.03271810328578956,0.061594620982950835,3.3062297022288907,0.9275201716084014,35619,33854,33983,34847
2.3677839999999994,0.11961477994918823,-0.07420957833528519,1.28395414352417,-0.3025881052017212,0.20406465232372284,-0.00704607181251049,-0.9287135142989724,1.9645086081303413,-0.024188331209402014,0.06495337946219959,3.2963143195585296,0.9289156625113625,36083,33719,33415,34972
2.3688610000000043,0.11659669131040573,-0.07219655811786652,1.2838728427886963,-0.30105912685394287,0.19852393865585327,-0.009192817844450474,-0.9326178416150831,1.9603536773556542,-0.018419399978450775,0.058247389135394026,3.012576706054875,1.5016005412764892,36083,33719,33415,34972
2.3717290000000064,0.11659669131040573,-0.07219655811786652,1.2838728427886963,-0.30105912685394287,0.19852393865585327,-0.009192817844450474,-0.910121653833993,1.9587973260146119,-0.010482934419851653,0.058247389135394026,3.012576706054875,1.5016005412764892,36560,33263,33403,35611
2.372843000000008,0.11659669131040573,-0.07219655811786652,1.2838728427886963,-0.30105912685394287,0.19852393865585327,-0.009192817844450474,-0.899831532277063,1.9375455668318886,-0.01703597621742518,0.058247389135394026,3.012576706054875,1.5016005412764892,36560,33263,33403,35611
2.375745999999999,0.11659669131040573,-0.07219655811786652,1.2838728427886963,-0.30105912685394287,0.19852393865585327,-0.009192817844450474,-0.8777035265166765,1.909561336413445,-0.04006085453005834,0.058247389135394026,3.012576706054875,1.5016005412764892,36742,33546,33594,35769
2.3768530000000028,0.11731663346290588,-0.07157892733812332,1.2839367389678955,-0.298495888710022,0.2011127471923828,-0.00906626507639885,-0.8519452327163483,1.8657274359254492,-0.0531823241222844,0.06112857262249482,2.9935457565098225,1.51019314001263,36742,33546,33594,35769
2.3796080000000073,0.11434429883956909,-0.06959280371665955,1.283833622932434,-0.29600274562835693,0.19609814882278442,-0.011553557589650154,-0.8212542319449754,1.850423580721309,-0.044541989248766546,0.06173031401105165,2.734605606978274,2.064183773911368,36857,33779,34230,36190
2.3807690000000004,0.11434429883956909,-0.06959280371665955,1.283833622932434,-0.29600274562835693,0.19609814882278442,-0.011553557589650154,-0.7866720865048877,1.8503647248612183,-0.02201446771297599,0.06173031401105165,2.734605606978274,2.064183773911368,36857,33779,34230,36190
2.383574000000008,0.11434429883956909,-0.06959280371665955,1.283833622932434,-0.29600274562835693,0.19609814882278442,-0.011553557589650154,-0.7735205315147221,1.8605221544168349,-0.02408036083314532,0.06173031401105165,2.734605606978274,2.064183773911368,36822,34009,34091,35714
2.384678,0.11434429883956909,-0.06959280371665955,1.283833622932434,-0.29600274562835693,0.19609814882278442,-0.011553557589650154,-0.7746919229201935,1.8468691927724348,-0.05076969575056517,0.06173031401105165,2.734605606978274,2.064183773911368,36822,34009,34091,35714
2.3876589999999998,0.11519408226013184,-0.06928610801696777,1.2839184999465942,-0.2929342985153198,0.19745716452598572,-0.011252840980887413,-0.7652590063391328,1.8412652360486355,-0.07385438387591392,0.06375332465093703,2.722979184745664,2.0759274784371766,36946,34107,33791,35616
2.3887880000000004,0.11228218674659729,-0.06733439862728119,1.2837961912155151,-0.2894703447818756,0.1928739696741104,-0.013217420317232609,-0.7446699082146485,1.8367774101376884,-0.06140651094715296,0.06202796960613402,2.4955809963088997,2.606180657908855,36946,34107,33791,35616
2.391523000000001,0.11228218674659729,-0.06733439862728119,1.2837961912155151,-0.2894703447818756,0.1928739696741104,-0.013217420317232609,-0.7282644364255969,1.7959109368943136,-0.043439324044176046,0.06202796960613402,2.4955809963088997,2.606180657908855,36948,33651,33820,35997
2.3925950000000014,0.11228218674659729,-0.06733439862728119,1.2837961912155151,-0.2894703447818756,0.1928739696741104,-0.013217420317232609,-0.7361378724513343,1.7350690244206357,-0.0328526511774874,0.06202796960613402,2.4955809963088997,2.606180657908855,36948,33651,33820,35997
2.3954530000000087,0.11228218674659729,-0.06733439862728119,1.2837961912155151,-0.2894703447818756,0.1928739696741104,-0.013217420317232609,-0.7420054821230515,1.678105340284386,-0.03072650195706043,0.06202796960613402,2.4955809963088997,2.606180657908855,36327,33888,34245,35666
2.396541000000012,0.1131637915968895,-0.06716102361679077,1.2839009761810303,-0.28629443049430847,0.19368191063404083,-0.012775113806128502,-0.7243673662234567,1.6579284329176185,-0.04179465146229479,0.0654401375582379,2.487579705922726,2.6186207386798466,36327,33888,34245,35666
2.3993990000000047,0.11032320559024811,-0.06524541974067688,1.2837711572647095,-0.2818332612514496,0.18943491578102112,-0.013221549801528454,-0.7101560728565214,1.6767640392013674,-0.05141050224310867,0.06283398436333247,2.2748193378015107,3.1220441016663925,36456,33454,34327,36349
2.400569000000003,0.11032320559024811,-0.06524541974067688,1.2837711572647095,-0.2818332612514496,0.18943491578102112,-0.013221549801528454,-0.6907224537499951,1.7055911601048213,-0.05638022715330554,0.06283398436333247,2.2748193378015107,3.1220441016663925,36456,33454,34327,36349
2.4034010000000126,0.11032320559024811,-0.06524541974067688,1.2837711572647095,-0.2818332612514496,0.18943491578102112,-0.013221549801528454,-0.6890487901629349,1.6940187930620454,-0.053276059070276785,0.06283398436333247,2.2748193378015107,3.1220441016663925,36696,33218,33959,36299
2.4045130000000063,0.11032320559024811,-0.06524541974067688,1.2837711572647095,-0.2818332612514496,0.18943491578102112,-0.013221549801528454,-0.6972437363112721,1.6409156272419745,-0.046376349640477904,0.06283398436333247,2.2748193378015107,3.1220441016663925,36696,33218,33959,36299
2.4073550000000106,0.11118362843990326,-0.06511799991130829,1.2838892936706543,-0.27874279022216797,0.19004711508750916,-0.012677586637437344,-0.6936738354490481,1.566357769364116,-0.040714265264698485,0.06637086338438522,2.2682253178173246,3.1338213417397136,36809,33568,34082,36192
2.40846100000001,0.10842307657003403,-0.06323695927858353,1.2837625741958618,-0.2733730971813202,0.18615971505641937,-0.012700806371867657,-0.6663876861313416,1.5221719321380665,-0.049189334347820114,0.06362117972498536,2.067316036018344,3.6127914081064083,36809,33568,34082,36192
2.411317999999999,0.10842307657003403,-0.06323695927858353,1.2837625741958618,-0.2733730971813202,0.18615971505641937,-0.012700806371867657,-0.6392210461675523,1.4927995290014189,-0.06252482222314767,0.06362117972498536,2.067316036018344,3.6127914081064083,36962,33511,34301,36395
2.4123890000000103,0.10842307657003403,-0.06323695927858353,1.2837625741958618,-0.2733730971813202,0.18615971505641937,-0.012700806371867657,-0.6217718149682714,1.468031065599246,-0.06954143194123343,0.06362117972498536,2.067316036018344,3.6127914081064083,36962,33511,34301,36395
2.4153290000000123,0.10842307657003403,-0.06323695927858353,1.2837625741958618,-0.2733730971813202,0.18615971505641937,-0.012700806371867657,-0.6319940924964315,1.440298770219924,-0.06670522363694788,0.06362117972498536,2.067316036018344,3.6127914081064083,36877,34086,34371,36030
2.4164590000000024,0.1092323362827301,-0.06259863823652267,1.2838846445083618,-0.2704627215862274,0.18882019817829132,-0.012192836962640285,-0.6363944335655695,1.382899126613228,-0.05046455158510173,0.0661340022415788,2.0476185290440374,3.6236938134550405,36877,34086,34371,36030
2.419185000000012,0.1065586656332016,-0.06072790175676346,1.2837607860565186,-0.2642787992954254,0.185324564576149,-0.012624165043234825,-0.6332040331586818,1.3426791357244698,-0.037866426436589856,0.06204076067695778,1.8615443878095124,4.047232878046659,36549,34129,35198,36378
2.420303,0.1065586656332016,-0.06072790175676346,1.2837607860565186,-0.2642787992954254,0.185324564576149,-0.012624165043234825,-0.615847346807281,1.321897291316091,-0.04369269885476187,0.06204076067695778,1.8615443878095124,4.047232878046659,36549,34129,35198,36378
2.423149000000005,0.1065586656332016,-0.06072790175676346,1.2837607860565186,-0.2642787992954254,0.185324564576149,-0.012624165043234825,-0.5934411738710357,1.307276536931556,-0.07031988641143119,0.06204076067695778,1.8615443878095124,4.047232878046659,36418,33950,35040,36275
2.4242550000000045,0.1065586656332016,-0.06072790175676346,1.2837607860565186,-0.2642787992954254,0.185324564576149,-0.012624165043234825,-0.5809699899603581,1.2884017821797829,-0.07990027553785499,0.06204076067695778,1.8615443878095124,4.047232878046659,36418,33950,35040,36275
2.427149000000005,0.10678291320800781,-0.06035168096423149,1.2838846445083618,-0.2637043595314026,0.186955988407135,-0.012019939720630646,-0.5699482980519834,1.2768785504591191,-0.0675389303773864,0.06510521542066613,1.847898233639967,4.043804107871228,36794,33708,34440,36526
2.4282730000000012,0.10418014228343964,-0.05849775671958923,1.283758521080017,-0.25686055421829224,0.18382464349269867,-0.013238419778645039,-0.5627326628154955,1.253213701012675,-0.053932973526226065,0.0613485949467311,1.6734865385942204,4.420633770498164,36794,33708,34440,36526
2.4311090000000113,0.10418014228343964,-0.05849775671958923,1.283758521080017,-0.25686055421829224,0.18382464349269867,-0.013238419778645039,-0.5434422551965883,1.2128979694827284,-0.046579835953705975,0.0613485949467311,1.6734865385942204,4.420633770498164,37006,33324,34473,36912
2.432217000000004,0.10418014228343964,-0.05849775671958923,1.283758521080017,-0.25686055421829224,0.18382464349269867,-0.013238419778645039,-0.5292609889709435,1.1528644595579443,-0.04358417087915194,0.0613485949467311,1.6734865385942204,4.420633770498164,37006,33324,34473,36912
2.4350310000000026,0.10418014228343964,-0.05849775671958923,1.283758521080017,-0.25686055421829224,0.18382464349269867,-0.013238419778645039,-0.5335208150030663,1.0935392839040938,-0.05545000995167608,0.0613485949467311,1.6734865385942204,4.420633770498164,36668,33819,34755,36357
2.4361290000000007,0.10511445254087448,-0.05823960527777672,1.2833623886108398,-0.2534678280353546,0.18502788245677948,-0.015469275414943695,-0.5248271586510979,1.0558196683837837,-0.0631519467255909,0.06392470405371621,1.6641162105605116,4.433372666288947,36668,33819,34755,36357
2.439066000000006,0.10261769592761993,-0.05640352889895439,1.2832061052322388,-0.24588865041732788,0.18218585848808289,-0.015832392498850822,-0.4980681820711725,1.0457270202216833,-0.05696696315334203,0.061037890054092284,1.5074285913947412,4.769807177120761,36814,33889,35033,36769
2.4402390000000014,0.10261769592761993,-0.05640352889895439,1.2832061052322388,-0.24588865041732788,0.18218585848808289,-0.015832392498850822,-0.47949050293899775,1.0403766630126867,-0.06320210986143605,0.061037890054092284,1.5074285913947412,4.769807177120761,36814,33889,35033,36769
2.44294200000001,0.10261769592761993,-0.05640352889895439,1.2832061052322388,-0.24588865041732788,0.18218585848808289,-0.015832392498850822,-0.4491253066374824,1.0152490723375167,-0.08299204743824727,0.061037890054092284,1.5074285913947412,4.769807177120761,36989,34113,34999,36618
2.4440120000000025,0.10261769592761993,-0.05640352889895439,1.2832061052322388,-0.24588865041732788,0.18218585848808289,-0.015832392498850822,-0.4154354200311121,0.9708676259294007,-0.09152702100113887,0.061037890054092284,1.5074285913947412,4.769807177120761,36989,34113,34999,36618
2.4469330000000045,0.1033266931772232,-0.05567925423383713,1.2830973863601685,-0.24337917566299438,0.1852039098739624,-0.01653459668159485,-0.38974417131122674,0.9111543611256985,-0.08918409670976325,0.06542109852339895,1.4861429772795511,4.777677932134545,37032,34568,35067,36345
2.4480050000000046,0.10093458741903305,-0.05384014919400215,1.2829400300979614,-0.23503674566745758,0.18261945247650146,-0.01496182195842266,-0.387401122184175,0.8486564285071821,-0.08856879830703566,0.05562112011656104,1.3535847527322376,5.068301166245394,37032,34568,35067,36345
2.450893000000011,0.10093458741903305,-0.05384014919400215,1.2829400300979614,-0.23503674566745758,0.18261945247650146,-0.01496182195842266,-0.3992702319514129,0.7994759658147435,-0.08945366686872812,0.05562112011656104,1.3535847527322376,5.068301166245394,36869,34563,35423,36500
2.4520120000000025,0.10093458741903305,-0.05384014919400215,1.2829400300979614,-0.23503674566745758,0.18261945247650146,-0.01496182195842266,-0.38832364118577845,0.782935272021343,-0.08469909208509603,0.05562112011656104,1.3535847527322376,5.068301166245394,36869,34563,35423,36500
2.4548250000000116,0.10093458741903305,-0.05384014919400215,1.2829400300979614,-0.23503674566745758,0.18261945247650146,-0.01496182195842266,-0.3646433454050119,0.7518336118098798,-0.07911939509435173,0.05562112011656104,1.3535847527322376,5.068301166245394,36667,34619,35413,36405
2.455948000000004,0.10147979855537415,-0.053406499326229095,1.2829705476760864,-0.2332368642091751,0.18443699181079865,-0.014855235815048218,-0.3194526309206481,0.7288659113577912,-0.09203818980524436,0.05875880013746601,1.3401207359890805,5.071089146119716,36667,34619,35413,36405
2.458769,0.09919241815805435,-0.0515739843249321,1.2828383445739746,-0.22422781586647034,0.1820698082447052,-0.01162052247673273,-0.26350775570416485,0.7052862830662296,-0.10386428952087748,0.04377187276746767,1.2314412155227508,5.300685891838168,36823,34354,35204,36520
2.459935000000012,0.09919241815805435,-0.0515739843249321,1.2828383445739746,-0.22422781586647034,0.1820698082447052,-0.01162052247673273,-0.21760519490517963,0.6870936304486531,-0.09542229356954327,0.04377187276746767,1.2314412155227508,5.300685891838168,36823,34354,35204,36520
2.4627260000000097,0.09919241815805435,-0.0515739843249321,1.2828383445739746,-0.22422781586647034,0.1820698082447052,-0.01162052247673273,-0.19939638022873765,0.6707121936884395,-0.09429118247555936,0.04377187276746767,1.2314412155227508,5.300685891838168,37118,34327,34600,36347
2.463791000000012,0.09919241815805435,-0.0515739843249321,1.2828383445739746,-0.22422781586647034,0.1820698082447052,-0.01162052247673273,-0.18338412417463626,0.6829283133457147,-0.11207543101759385,0.04377187276746767,1.2314412155227508,5.300685891838168,37118,34327,34600,36347
2.466815000000002,0.10012020170688629,-0.051277678459882736,1.2829222679138184,-0.2208683341741562,0.18331895768642426,-0.011185928247869015,-0.17492066480939167,0.6806347324359112,-0.12001696074345332,0.04678379974300271,1.2218571583719915,5.313651927753511,37713,34166,33928,36656
2.4679560000000054,0.09795833379030228,-0.049455221742391586,1.2828232049942017,-0.2114977240562439,0.18117165565490723,-0.008662881329655647,-0.15918729165569198,0.6315671877736918,-0.11950017433392345,0.0234577241905759,1.1587356831832802,5.51081389906207,37713,34166,33928,36656
2.4706840000000083,0.09795833379030228,-0.049455221742391586,1.2828232049942017,-0.2114977240562439,0.18117165565490723,-0.008662881329655647,-0.1328225877527744,0.5849727876577745,-0.12170439786677638,0.0234577241905759,1.1587356831832802,5.51081389906207,38064,34320,34035,36787
2.4717540000000007,0.09795833379030228,-0.049455221742391586,1.2828232049942017,-0.2114977240562439,0.18117165565490723,-0.008662881329655647,-0.09646923212832385,0.594937537508524,-0.11888200471064561,0.0234577241905759,1.1587356831832802,5.51081389906207,38064,34320,34035,36787
2.4746110000000043,0.09795833379030228,-0.049455221742391586,1.2828232049942017,-0.2114977240562439,0.18117165565490723,-0.008662881329655647,-0.0536668571542999,0.6008041484948322,-0.12207595877311286,0.0234577241905759,1.1587356831832802,5.51081389906207,38165,34294,33974,36889
2.4757190000000118,0.09849138557910919,-0.04921998083591461,1.2829151153564453,-0.20973625779151917,0.1821877658367157,-0.008176091127097607,-0.03289052632161537,0.5452594964559174,-0.12017104957964962,0.02688715967623879,1.150314349485529,5.51365361012754,38165,34294,33974,36889
2.4785510000000066,0.09644176065921783,-0.047408029437065125,1.2828372716903687,-0.20018835365772247,0.18019787967205048,-0.0074172052554786205,-0.020335590155844022,0.48644248522756783,-0.11276017966812366,-0.004574715210487164,1.1189990056365846,5.687360295102508,37962,34771,34545,36772
2.479715000000011,0.09644176065921783,-0.047408029437065125,1.2828372716903687,-0.20018835365772247,0.18019787967205048,-0.0074172052554786205,-0.013382577972946123,0.43549588067921574,-0.09634554494044649,-0.004574715210487164,1.1189990056365846,5.687360295102508,37962,34771,34545,36772
2.482523000000001,0.09644176065921783,-0.047408029437065125,1.2828372716903687,-0.20018835365772247,0.18019787967205048,-0.0074172052554786205,0.004346118173076341,0.41316410980592444,-0.07719586874039315,-0.004574715210487164,1.1189990056365846,5.687360295102508,37655,34893,34796,36610
2.4836300000000047,0.09644176065921783,-0.047408029437065125,1.2828372716903687,-0.20018835365772247,0.18019787967205048,-0.0074172052554786205,0.009498331515633033,0.3778833506328817,-0.06561853739889786,-0.004574715210487164,1.1189990056365846,5.687360295102508,37655,34893,34796,36610
2.486516000000003,0.09724099934101105,-0.0471968911588192,1.2829220294952393,-0.19735044240951538,0.1811402440071106,-0.006940751802176237,0.02028501714286234,0.3165882347206997,-0.05629277143982086,-0.0008867531631267812,1.110609037063631,5.696884847116996,37198,35189,35136,36128
2.4876169999999984,0.09531675279140472,-0.04539506137371063,1.2828558683395386,-0.1874983161687851,0.1792222112417221,-0.006321004591882229,0.04107160738752747,0.26088091347345155,-0.0508675918877608,-0.02598139476178286,1.1091801694871197,5.819693719167167,37198,35189,35136,36128
2.4905600000000123,0.09531675279140472,-0.04539506137371063,1.2828558683395386,-0.1874983161687851,0.1792222112417221,-0.006321004591882229,0.07210430421032517,0.24581437921195087,-0.05667479773700352,-0.02598139476178286,1.1091801694871197,5.819693719167167,37192,34854,34934,36197
2.491682000000001,0.09531675279140472,-0.04539506137371063,1.2828558683395386,-0.1874983161687851,0.1792222112417221,-0.006321004591882229,0.08408932806400876,0.23360039008354772,-0.07212784821883715,-0.02598139476178286,1.1091801694871197,5.819693719167167,37192,34854,34934,36197
2.494402000000002,0.09531675279140472,-0.04539506137371063,1.2828558683395386,-0.1874983161687851,0.1792222112417221,-0.006321004591882229,0.05822945963522931,0.1772755150690238,-0.084351699365652,-0.02598139476178286,1.1091801694871197,5.819693719167167,36903,34658,35012,36164
2.4954980000000067,0.09618045389652252,-0.04467565566301346,1.282930612564087,-0.18439881503582,0.18217220902442932,-0.005932040978223085,0.030065043482501202,0.10448657872146652,-0.09339046810538094,-0.022839855856984503,1.0886812876966356,5.830879346337313,36903,34658,35012,36164
2.498343000000008,0.09438807517290115,-0.04286353662610054,1.2828861474990845,-0.1740737408399582,0.1802474409341812,-0.00298029906116426,0.03173516173636033,0.039648817736341845,-0.07981239122188238,-0.043986831433134685,1.1041452555638067,5.89506551748662,36730,34624,35307,36326
2.4994630000000035,0.09438807517290115,-0.04286353662610054,1.2828861474990845,-0.1740737408399582,0.1802474409341812,-0.00298029906116426,0.047840493189965416,-0.03244459040005461,-0.062444219988280744,-0.043986831433134685,1.1041452555638067,5.89506551748662,36730,34624,35307,36326


==> figure_data/flip_800_1_3.csv <==
time,x,y,z,vx,vy,vz,gyro_x,gyro_y,gyro_z,yaw,roll,pitch,pwm_m1,pwm_m2,pwm_m3,pwm_m4
0.0,0.034583378583192825,0.045798905193805695,1.292056679725647,-0.02155165933072567,-0.023148121312260628,0.0031733911018818617,-0.010139188982744277,-0.056175005624179715,0.05068265615600081,4.80165026171514,0.19826958102509093,-0.3657745042786212,38064,32177,37767,33507
0.002452000000004773,0.034583378583192825,0.045798905193805695,1.292056679725647,-0.02155165933072567,-0.023148121312260628,0.0031733911018818617,-0.010666099565605658,-0.0702934961495042,0.05674101474079482,4.80165026171514,0.19826958102509093,-0.3657745042786212,38143,32408,37435,32994
0.00400800000000163,0.03479417413473129,0.045900776982307434,1.292027235031128,-0.02110462263226509,-0.022919652983546257,0.0030134394764900208,-0.013717470480023588,-0.08443783598215926,0.05584088709829405,4.80165026171514,0.19826958102509093,-0.3657745042786212,38143,32408,37435,32994
0.0063870000000024445,0.03457997366786003,0.04566987231373787,1.2920607328414917,-0.021735431626439095,-0.02326156198978424,0.0036960765719413757,-0.011245005247858934,-0.09836442910618672,0.04877793421605172,4.8157667503055785,0.1914428349031003,-0.3871182124821383,38041,32559,37296,32596
0.007955999999991036,0.03457997366786003,0.04566987231373787,1.2920607328414917,-0.021735431626439095,-0.02326156198978424,0.0036960765719413757,-0.01068627509145761,-0.08543350036757741,0.04067901583095776,4.8157667503055785,0.1914428349031003,-0.3871182124821383,38041,32559,37296,32596
0.01035899999999674,0.03457997366786003,0.04566987231373787,1.2920607328414917,-0.021735431626439095,-0.02326156198978424,0.0036960765719413757,-0.0006940398708162714,-0.03690890351140868,0.04075773720830482,4.8157667503055785,0.1914428349031003,-0.3871182124821383,37944,32471,37294,32717
0.06971799999999348,0.03561072796583176,0.045580148696899414,1.2930353879928589,-0.019604932516813278,-0.02139284275472164,0.00823670532554388,-0.028797709618165142,-0.040619656466973415,0.0571882635175492,4.870931796871533,0.19027985073143022,-0.47915046858222177,38085,32104,37176,32949
0.07123799999999755,0.03580784797668457,0.045794978737831116,1.2930169105529785,-0.019170118495821953,-0.020687835291028023,0.008133572526276112,-0.04842682971583839,-0.04941246563527672,0.046081171523156245,4.870931796871533,0.19027985073143022,-0.47915046858222177,38085,32104,37176,32949
0.07398699999999371,0.03580784797668457,0.045794978737831116,1.2930169105529785,-0.019170118495821953,-0.020687835291028023,0.008133572526276112,-0.06269561823399503,-0.005052973141248412,0.02365029776780035,4.870931796871533,0.19027985073143022,-0.47915046858222177,37845,32008,37219,33020
0.07520200000000478,0.03580784797668457,0.045794978737831116,1.2930169105529785,-0.019170118495821953,-0.020687835291028023,0.008133572526276112,-0.0589405694193617,0.03296661366619678,0.011033532572252527,4.870931796871533,0.19027985073143022,-0.47915046858222177,37845,32008,37219,33020
0.07763499999999476,0.03561205044388771,0.0455864742398262,1.293097734451294,-0.019989602267742157,-0.021013470366597176,0.00803149864077568,-0.051362927366947926,0.031076844959649557,0.00902011204793617,4.882410167935338,0.1789610500366924,-0.4822148039786373,38079,31803,36833,33345
0.0791490000000049,0.03561205044388771,0.0455864742398262,1.293097734451294,-0.019989602267742157,-0.021013470366597176,0.00803149864077568,-0.045811851035543576,0.00602907005458694,0.015824616589656622,4.882410167935338,0.1789610500366924,-0.4822148039786373,38079,31803,36833,33345
0.08161199999999372,0.03561205044388771,0.0455864742398262,1.293097734451294,-0.019989602267742157,-0.021013470366597176,0.00803149864077568,-0.04231683909541048,-0.00388874314239585,0.020197798617162244,4.882410167935338,0.1789610500366924,-0.4822148039786373,38135,31813,36821,33288
0.08315899999999965,0.035808246582746506,0.04579799249768257,1.2930468320846558,-0.019583065062761307,-0.0203265193849802,0.007757242303341627,-0.04785611845542362,-0.010633205364953977,0.01993932010801864,4.882410167935338,0.1789610500366924,-0.4822148039786373,38135,31813,36821,33288
0.0855390000000043,0.035608287900686264,0.04559319466352463,1.2931245565414429,-0.02040891721844673,-0.020633066073060036,0.0077833253890275955,-0.04920203429726843,-0.02447730915481083,0.025410626442396708,4.886596849486388,0.1648036820314027,-0.4801256340436203,37934,31889,37112,33261
0.08711800000000221,0.035608287900686264,0.04559319466352463,1.2931245565414429,-0.02040891721844673,-0.020633066073060036,0.0077833253890275955,-0.046418718868945386,-0.03809773029964165,0.027307883208915175,4.886596849486388,0.1648036820314027,-0.4801256340436203,37934,31889,37112,33261
0.08950800000000163,0.035608287900686264,0.04559319466352463,1.2931245565414429,-0.02040891721844673,-0.020633066073060036,0.0077833253890275955,-0.025113609079447215,-0.035032086506256575,0.02885626587263326,4.886596849486388,0.1648036820314027,-0.4801256340436203,37932,32069,37022,33070
0.09102499999999418,0.03580642119050026,0.045801226049661636,1.2930597066879272,-0.019994882866740227,-0.019962618127465248,0.007435778621584177,-0.01793311092459151,-0.03528949767036955,0.03071037526830324,4.886596849486388,0.1648036820314027,-0.4801256340436203,37932,32069,37022,33070
0.09378500000000349,0.03580642119050026,0.045801226049661636,1.2930597066879272,-0.019994882866740227,-0.019962618127465248,0.007435778621584177,-0.037435056757835074,-0.04533949780432599,0.028785825261800665,4.886596849486388,0.1648036820314027,-0.4801256340436203,37980,32229,37102,32956
0.0949820000000036,0.03580642119050026,0.045801226049661636,1.2930597066879272,-0.019994882866740227,-0.019962618127465248,0.007435778621584177,-0.05072651925139226,-0.06837644044475667,0.019291148310585385,4.886596849486388,0.1648036820314027,-0.4801256340436203,37980,32229,37102,32956
0.09742399999999907,0.035602398216724396,0.045600201934576035,1.293129801750183,-0.02080957405269146,-0.02024257555603981,0.006579096894711256,-0.05856035323948245,-0.06984412932744535,0.017343668070978306,4.894395324812799,0.15527992863639675,-0.4912561451299946,37670,32351,37444,32943
0.09894000000000233,0.035602398216724396,0.045600201934576035,1.293129801750183,-0.02080957405269146,-0.02024257555603981,0.006579096894711256,-0.04871998965639648,-0.04681166828778657,0.016028386904047814,4.894395324812799,0.15527992863639675,-0.4912561451299946,37670,32351,37444,32943
0.10139999999999418,0.03580358624458313,0.04580461233854294,1.2930622100830078,-0.020380893722176552,-0.019587602466344833,0.006216500885784626,-0.022470679691274174,-0.03429326528262515,0.018054349252622764,4.894395324812799,0.15527992863639675,-0.4912561451299946,37804,32107,37206,33219
0.10294499999999243,0.03580358624458313,0.04580461233854294,1.2930622100830078,-0.020380893722176552,-0.019587602466344833,0.006216500885784626,-0.008499343900487434,-0.051620592363602294,0.022562592038395533,4.894395324812799,0.15527992863639675,-0.4912561451299946,37804,32107,37206,33219
0.10533400000000256,0.0355956070125103,0.045607417821884155,1.293120265007019,-0.021214671432971954,-0.01985144428908825,0.005388610064983368,0.004685913601332533,-0.05503818953979815,0.02748871808871536,4.899526116902136,0.1454775475065038,-0.5075222165503728,38019,32102,37030,33128
0.10690200000000186,0.0355956070125103,0.045607417821884155,1.293120265007019,-0.021214671432971954,-0.01985144428908825,0.005388610064983368,0.02183436728307018,-0.04574279610071566,0.03130570204344983,4.899526116902136,0.1454775475065038,-0.5075222165503728,38019,32102,37030,33128
0.10929200000000128,0.0355956070125103,0.045607417821884155,1.293120265007019,-0.021214671432971954,-0.01985144428908825,0.005388610064983368,0.032042005747613296,-0.02651498525099293,0.03339024353303352,4.899526116902136,0.1454775475065038,-0.5075222165503728,38205,32096,36724,32913
0.1108179999999993,0.0355956070125103,0.045607417821884155,1.293120265007019,-0.021214671432971954,-0.01985144428908825,0.005388610064983368,0.0423026536014166,-0.030576740757635505,0.02194290774224772,4.899526116902136,0.1454775475065038,-0.5075222165503728,38205,32096,36724,32913
0.11356699999999546,0.03580009192228317,0.04580780863761902,1.2930576801300049,-0.02079385332763195,-0.019244259223341942,0.0050537846982479095,0.04968313018700204,-0.04502204068001014,0.017392990646604416,4.899526116902136,0.1454775475065038,-0.5075222165503728,38363,32317,36526,32743
0.11477499999999417,0.03580009192228317,0.04580780863761902,1.2930576801300049,-0.02079385332763195,-0.019244259223341942,0.0050537846982479095,0.056307239894680554,-0.06725549929718551,0.018316379336751343,4.899526116902136,0.1454775475065038,-0.5075222165503728,38363,32317,36526,32743
0.11722400000000198,0.0355878584086895,0.04561413452029228,1.293102502822876,-0.02165239118039608,-0.01949034444987774,0.0039032786153256893,0.046139910869949306,-0.07541818374563004,0.01132597470767305,4.907018561696048,0.1549671248731439,-0.5188790519819305,38410,32674,36692,32638
0.11872999999999592,0.0355878584086895,0.04561413452029228,1.293102502822876,-0.02165239118039608,-0.01949034444987774,0.0039032786153256893,0.03209583697174113,-0.08343302530287236,0.011107577813232438,4.907018561696048,0.1549671248731439,-0.5188790519819305,38410,32674,36692,32638
0.1211869999999908,0.03579632192850113,0.045811329036951065,1.2930492162704468,-0.02121734991669655,-0.018868405371904373,0.0036167181096971035,0.023842301279422055,-0.08649061719514914,0.013945469318550695,4.907018561696048,0.1549671248731439,-0.5188790519819305,37965,32692,37306,32756
0.12274099999999454,0.03579632192850113,0.045811329036951065,1.2930492162704468,-0.02121734991669655,-0.018868405371904373,0.0036167181096971035,0.022996531251483328,-0.07879285825519439,0.02007027273224488,4.907018561696048,0.1549671248731439,-0.5188790519819305,37965,32692,37306,32756
0.12512299999999232,0.03557977080345154,0.04562133923172951,1.293078064918518,-0.02209203876554966,-0.01912955939769745,0.0021620693150907755,0.04245453284614598,-0.07637077150041617,0.027238686793654352,4.911242126609918,0.16714760350529512,-0.5406154715082433,37784,32547,37523,32998
0.12669199999999545,0.03557977080345154,0.04562133923172951,1.293078064918518,-0.02209203876554966,-0.01912955939769745,0.0021620693150907755,0.07579998117740652,-0.08054938776404819,0.03092186979015296,4.911242126609918,0.16714760350529512,-0.5406154715082433,37784,32547,37523,32998
0.12908299999999873,0.03557977080345154,0.04562133923172951,1.293078064918518,-0.02209203876554966,-0.01912955939769745,0.0021620693150907755,0.0798116422078258,-0.07556019681075853,0.02481524765238507,4.911242126609918,0.16714760350529512,-0.5406154715082433,37874,32435,37326,32876
0.13060899999999673,0.03557977080345154,0.04562133923172951,1.293078064918518,-0.02209203876554966,-0.01912955939769745,0.0021620693150907755,0.052925108534063986,-0.10349008209820772,0.01670289694854303,4.911242126609918,0.16714760350529512,-0.5406154715082433,37874,32435,37326,32876
0.1333619999999937,0.03579243645071983,0.046329908072948456,1.2930372953414917,-0.021637046709656715,-0.01647583581507206,0.0019361140439286828,0.027835908990483025,-0.1238721194479384,0.0017685812230465408,4.910014856005077,0.15315425002225233,-0.5454200702018374,37686,32481,37343,32681
0.1345659999999916,0.035571444779634476,0.046163853257894516,1.2930517196655273,-0.022561170160770416,-0.016735240817070007,0.000956543895881623,0.04993208997584321,-0.10685515258309096,-0.010252129899504255,4.916340185530538,0.17121805934342177,-0.5695913579680465,37686,32481,37343,32681
0.13699799999999232,0.035571444779634476,0.046163853257894516,1.2930517196655273,-0.022561170160770416,-0.016735240817070007,0.000956543895881623,0.06208073595018775,-0.08576116905019804,-0.021023592856330774,4.916340185530538,0.17121805934342177,-0.5695913579680465,37884,32574,37038,32651
0.13852499999999418,0.035571444779634476,0.046163853257894516,1.2930517196655273,-0.022561170160770416,-0.016735240817070007,0.000956543895881623,0.03510271437060332,-0.08883714507637477,-0.01326002366882934,4.916340185530538,0.17121805934342177,-0.5695913579680465,37884,32574,37038,32651
0.14097499999999127,0.035571444779634476,0.046163853257894516,1.2930517196655273,-0.022561170160770416,-0.016735240817070007,0.000956543895881623,-0.008258674760985083,-0.09771238740279443,-0.010637551727076769,4.916340185530538,0.17121805934342177,-0.5695913579680465,37775,32518,37265,32833
0.1425219999999972,0.035788554698228836,0.046592794358730316,1.2925043106079102,-0.022072147578001022,-0.015211237594485283,-0.0019508174154907465,-0.02961204810345713,-0.08817147131715265,-0.006860027289259402,4.915106063016749,0.16508029466022464,-0.5741399362610087,37775,32518,37265,32833
0.1449109999999928,0.03556295111775398,0.046439278870821,1.2924813032150269,-0.02304796874523163,-0.015491717495024204,-0.002643451327458024,-0.03805303496640955,-0.08829763857379516,-0.006202997360309733,4.91172176620286,0.17452009898127843,-0.6007659181256669,37696,32368,37830,33520
0.1464829999999929,0.03556295111775398,0.046439278870821,1.2924813032150269,-0.02304796874523163,-0.015491717495024204,-0.002643451327458024,-0.02493374583732599,-0.07199715358834151,-0.010323392345204492,4.91172176620286,0.17452009898127843,-0.6007659181256669,37696,32368,37830,33520
0.1488709999999992,0.03556295111775398,0.046439278870821,1.2924813032150269,-0.02304796874523163,-0.015491717495024204,-0.002643451327458024,-0.010485614225698546,-0.035160230327770624,-0.019179010503341632,4.91172176620286,0.17452009898127843,-0.6007659181256669,37804,32110,37904,33946
0.15039999999999418,0.03578444570302963,0.04672634229063988,1.2922308444976807,-0.022540610283613205,-0.014532431960105896,-0.003977051470428705,-0.0043354735910201055,-0.018298500787339585,-0.02581487140933012,4.91172176620286,0.17452009898127843,-0.6007659181256669,37804,32110,37904,33946
0.1531469999999972,0.03578444570302963,0.04672634229063988,1.2922308444976807,-0.022540610283613205,-0.014532431960105896,-0.003977051470428705,-0.000655837488168614,-0.03639329055723412,-0.026906080860044073,4.91172176620286,0.17452009898127843,-0.6007659181256669,38295,32229,37533,33958
0.15435599999999977,0.03555392101407051,0.04657953232526779,1.2921888828277588,-0.023564595729112625,-0.014829850755631924,-0.00441338587552309,0.007569423703737357,-0.048411637214057335,-0.026362473505504656,4.906889266458819,0.17085251188187955,-0.6160906360894327,38295,32229,37533,33958
0.1567920000000013,0.03555392101407051,0.04657953232526779,1.2921888828277588,-0.023564595729112625,-0.014829850755631924,-0.00441338587552309,0.02005380274537842,-0.029156801521054102,-0.02440960244528477,4.906889266458819,0.17085251188187955,-0.6160906360894327,38475,32696,37567,33661
0.15831500000000231,0.03555392101407051,0.04657953232526779,1.2921888828277588,-0.023564595729112625,-0.014829850755631924,-0.00441338587552309,0.01217654050616852,0.01690507560806398,-0.0242056063863793,4.906889266458819,0.17085251188187955,-0.6160906360894327,38475,32696,37567,33661
0.16077300000000105,0.035780079662799835,0.0467943474650383,1.2920905351638794,-0.023038024082779884,-0.014158322475850582,-0.004941192455589771,0.00914358701516417,0.033743792731903755,-0.011359002066379235,4.906889266458819,0.17085251188187955,-0.6160906360894327,38615,32701,37305,33648
0.16232300000000396,0.035780079662799835,0.0467943474650383,1.2920905351638794,-0.023038024082779884,-0.014158322475850582,-0.004941192455589771,0.007897857004874078,0.012012337899613722,-0.0006023321371702652,4.906889266458819,0.17085251188187955,-0.6160906360894327,38615,32701,37305,33648
0.16469499999999243,0.03554444760084152,0.04665130749344826,1.2920390367507935,-0.02408834733068943,-0.01444945763796568,-0.0053679440170526505,0.0036856258746352432,-0.026638651632924278,-0.004996526609706341,4.901587381319694,0.17414597012835417,-0.6173107047376747,38710,33048,37757,33833
0.166275999999998,0.03554444760084152,0.04665130749344826,1.2920390367507935,-0.02408834733068943,-0.01444945763796568,-0.0053679440170526505,0.03958007072951497,-0.005340728737328774,-0.015122647897906466,4.901587381319694,0.17414597012835417,-0.6173107047376747,38710,33048,37757,33833
0.16867299999999522,0.03554444760084152,0.04665130749344826,1.2920390367507935,-0.02408834733068943,-0.01444945763796568,-0.0053679440170526505,0.09586197314313694,0.05054375982158557,-0.01896568297764788,4.901587381319694,0.17414597012835417,-0.6173107047376747,38775,32875,37767,34001
0.17018799999999465,0.03577544912695885,0.046829406172037125,1.2920186519622803,-0.023546138778328896,-0.013897261582314968,-0.0054820626974105835,0.1103010250399229,0.04846724318538035,-0.019646324534434084,4.901587381319694,0.17414597012835417,-0.6173107047376747,38775,32875,37767,34001
0.17293399999999384,0.03577544912695885,0.046829406172037125,1.2920186519622803,-0.023546138778328896,-0.013897261582314968,-0.0054820626974105835,0.0890738751301476,0.010154369000957729,-0.016796225140290798,4.901587381319694,0.17414597012835417,-0.6173107047376747,38883,33070,37638,33755
0.17414599999999336,0.035534702241420746,0.04668894410133362,1.291963815689087,-0.02460308186709881,-0.0141953369602561,-0.005487626884132624,0.08163922818351427,0.021217564610445615,-0.016194976992907978,4.897683061854638,0.19197220303727222,-0.6113811606288536,38883,33070,37638,33755
0.17657300000000395,0.035534702241420746,0.04668894410133362,1.291963815689087,-0.02460308186709881,-0.0141953369602561,-0.005487626884132624,0.09147885939730047,0.05833350184887814,-0.002413392990235334,4.897683061854638,0.19197220303727222,-0.6113811606288536,39185,33285,37729,34025
0.17809900000000198,0.035534702241420746,0.04668894410133362,1.291963815689087,-0.02460308186709881,-0.0141953369602561,-0.005487626884132624,0.10232418346248465,0.07571962029151338,0.007006676439308948,4.897683061854638,0.19197220303727222,-0.6113811606288536,39185,33285,37729,34025
0.18055499999999303,0.035534702241420746,0.04668894410133362,1.291963815689087,-0.02460308186709881,-0.0141953369602561,-0.005487626884132624,0.11247381494953448,0.07711867868067289,0.013685790306321954,4.897683061854638,0.19197220303727222,-0.6113811606288536,39172,33095,37735,34037
0.1821009999999951,0.035770710557699203,0.04684768617153168,1.291982650756836,-0.02404191717505455,-0.013716909103095531,-0.005393156316131353,0.11633589787285377,0.08142262996310676,0.01941660192327953,4.897683061854638,0.19197220303727222,-0.6113811606288536,39172,33095,37735,34037
0.18450299999999697,0.03552502393722534,0.046708863228559494,1.2919318675994873,-0.02509535849094391,-0.014048062264919281,-0.004752816166728735,0.11974851410557334,0.08752796005162704,0.02603893896435746,4.898636447416568,0.2188682686561501,-0.5921652398894819,39551,33074,37862,34606
0.1860610000000015,0.03552502393722534,0.046708863228559494,1.2919318675994873,-0.02509535849094391,-0.014048062264919281,-0.004752816166728735,0.12788016024375085,0.09270289816857133,0.015611280741584462,4.898636447416568,0.2188682686561501,-0.5921652398894819,39551,33074,37862,34606
0.1884579999999987,0.03552502393722534,0.046708863228559494,1.2919318675994873,-0.02509535849094391,-0.014048062264919281,-0.004752816166728735,0.12728037475437295,0.11830856787130271,-0.001384019071155985,4.898636447416568,0.2188682686561501,-0.5921652398894819,39683,33015,37992,34804
0.18997400000000197,0.03576602041721344,0.046857137233018875,1.2919672727584839,-0.02451498433947563,-0.013633271679282188,-0.004569684620946646,0.13713615970464618,0.15817720458849538,-0.0025810883949776106,4.898636447416568,0.2188682686561501,-0.5921652398894819,39683,33015,37992,34804
0.19272699999999895,0.03576602041721344,0.046857137233018875,1.2919672727584839,-0.02451498433947563,-0.013633271679282188,-0.004569684620946646,0.14546194196391204,0.16964960322185235,0.0013875385269617952,4.898636447416568,0.2188682686561501,-0.5921652398894819,39980,32795,37715,34884
0.19393399999999383,0.035515740513801575,0.04671890661120415,1.291927456855774,-0.025540288537740707,-0.01401326060295105,-0.0033916214015334845,0.14870567217162856,0.15399246305435618,-0.006013452591358497,4.9015349316219305,0.25300662572547145,-0.5544212211872522,39980,32795,37715,34884
0.19636299999999757,0.035515740513801575,0.04671890661120415,1.291927456855774,-0.025540288537740707,-0.01401326060295105,-0.0033916214015334845,0.16289452840638,0.14914321289397178,-0.014164492471966396,4.9015349316219305,0.25300662572547145,-0.5544212211872522,40559,33555,38056,35008
0.19789500000000407,0.035515740513801575,0.04671890661120415,1.291927456855774,-0.025540288537740707,-0.01401326060295105,-0.0033916214015334845,0.18588955954915554,0.16393544156319426,-0.01441806597933667,4.9015349316219305,0.25300662572547145,-0.5544212211872522,40559,33555,38056,35008
0.20034599999999045,0.03576171398162842,0.04686209559440613,1.2919652462005615,-0.024918096140027046,-0.013608770444989204,-0.003195032477378845,0.20266567678291894,0.1620853435539162,-0.015001631153200284,4.9015349316219305,0.25300662572547145,-0.5544212211872522,40540,33622,38039,34856
0.20189800000000105,0.03576171398162842,0.04686209559440613,1.2919652462005615,-0.024918096140027046,-0.013608770444989204,-0.003195032477378845,0.20498024673106363,0.1566521453902615,-0.013790745901000896,4.9015349316219305,0.25300662572547145,-0.5544212211872522,40540,33622,38039,34856
0.20429499999999826,0.03550766780972481,0.04672378674149513,1.2919456958770752,-0.025889325886964798,-0.014054929837584496,-0.0007092113373801112,0.18947722036689899,0.14618983382410114,-0.019578074789717,4.898536523506948,0.3000225886172319,-0.5050235406854371,40813,34236,38541,35171
0.20585899999999674,0.03550766780972481,0.04672378674149513,1.2919456958770752,-0.025889325886964798,-0.014054929837584496,-0.0007092113373801112,0.17678204796378894,0.12579726034330785,-0.03054063828010812,4.898536523506948,0.3000225886172319,-0.5050235406854371,40813,34236,38541,35171
0.20823799999999756,0.03550766780972481,0.04672378674149513,1.2919456958770752,-0.025889325886964798,-0.014054929837584496,-0.0007092113373801112,0.16213957217161296,0.09047060325335328,-0.039686293406306306,4.898536523506948,0.3000225886172319,-0.5050235406854371,40521,34408,39082,35213
0.20976499999999942,0.03550766780972481,0.04672378674149513,1.2919456958770752,-0.025889325886964798,-0.014054929837584496,-0.0007092113373801112,0.16835342607455397,0.058919006136910465,-0.04056310174451206,4.898536523506948,0.3000225886172319,-0.5050235406854371,40521,34408,39082,35213
0.21252099999999335,0.03575776517391205,0.046864286065101624,1.2919739484786987,-0.025254730135202408,-0.013678128831088543,-0.0005630569066852331,0.19005743994464316,0.024480053459090375,-0.02734656978493778,4.898536523506948,0.3000225886172319,-0.5050235406854371,39919,34507,39675,34929
0.21372299999999814,0.03550071641802788,0.0467248298227787,1.2919886112213135,-0.026153039187192917,-0.014216367155313492,0.0034944997169077396,0.192053529115928,0.015836491583345394,-0.0198642148040892,4.890038759270002,0.3484351880001941,-0.47328512286888147,39919,34507,39675,34929
0.21615200000000187,0.03550071641802788,0.0467248298227787,1.2919886112213135,-0.026153039187192917,-0.014216367155313492,0.0034944997169077396,0.19572258279448698,0.013323971784207567,-0.03153102627761655,4.890038759270002,0.3484351880001941,-0.47328512286888147,40273,35097,40166,35364
0.21767699999999604,0.03550071641802788,0.0467248298227787,1.2919886112213135,-0.026153039187192917,-0.014216367155313492,0.0034944997169077396,0.18957504160268895,-0.015889081732793353,-0.03895795213768326,4.890038759270002,0.3484351880001941,-0.47328512286888147,40273,35097,40166,35364
0.22014199999999254,0.035754360258579254,0.04686488211154938,1.291994571685791,-0.025507261976599693,-0.013832212425768375,0.003519958583638072,0.1786681652268103,-0.07945692579538405,-0.03725722833723424,4.890038759270002,0.3484351880001941,-0.47328512286888147,39853,35189,40424,34960
0.22167999999999302,0.035754360258579254,0.04686488211154938,1.291994571685791,-0.025507261976599693,-0.013832212425768375,0.003519958583638072,0.1688395528420343,-0.1412486879613522,-0.032864479357797634,4.890038759270002,0.3484351880001941,-0.47328512286888147,39853,35189,40424,34960
0.22408199999999487,0.035495005548000336,0.04672340676188469,1.292057752609253,-0.02636449970304966,-0.014468049630522728,0.009124125353991985,0.16464086300168582,-0.15562967462399602,-0.028072745154580536,4.881422918258885,0.4024193159977492,-0.4780989885611838,40010,35975,41266,35336
0.22564100000000326,0.035495005548000336,0.04672340676188469,1.292057752609253,-0.02636449970304966,-0.014468049630522728,0.009124125353991985,0.18608323793943155,-0.1243088778667114,-0.02600698311187111,4.881422918258885,0.4024193159977492,-0.4780989885611838,40010,35975,41266,35336
0.22804399999999442,0.035495005548000336,0.04672340676188469,1.292057752609253,-0.02636449970304966,-0.014468049630522728,0.009124125353991985,0.218718995452078,-0.09942062214975532,-0.019890413651312853,4.881422918258885,0.4024193159977492,-0.4780989885611838,40325,35881,41121,35352
0.22956500000000232,0.03575164079666138,0.046864043921232224,1.2920275926589966,-0.02570047788321972,-0.014097966253757477,0.008953321725130081,0.22594438451605836,-0.10093852410255962,-0.02279426624728641,4.881422918258885,0.4024193159977492,-0.4780989885611838,40325,35881,41121,35352
0.23231500000000233,0.03575164079666138,0.046864043921232224,1.2920275926589966,-0.02570047788321972,-0.014097966253757477,0.008953321725130081,0.22537911192993224,-0.09616050517895641,-0.0336438222418903,4.881422918258885,0.4024193159977492,-0.4780989885611838,40628,35607,40909,35359
0.23351600000000325,0.0354902558028698,0.046719375997781754,1.2921514511108398,-0.02658001147210598,-0.014842407777905464,0.01582520455121994,0.2221359975782178,-0.07476403648050092,-0.04853286513911558,4.874561108439304,0.46274612790912595,-0.5070092305367038,40628,35607,40909,35359
0.23593899999999848,0.0354902558028698,0.046719375997781754,1.2921514511108398,-0.02658001147210598,-0.014842407777905464,0.01582520455121994,0.23055792827521396,-0.04699403656580815,-0.057851869165737306,4.874561108439304,0.46274612790912595,-0.5070092305367038,41881,36139,41223,36563
0.2374670000000042,0.0354902558028698,0.046719375997781754,1.2921514511108398,-0.02658001147210598,-0.014842407777905464,0.01582520455121994,0.22880878071600672,-0.038180829248030526,-0.06327832620288276,4.874561108439304,0.46274612790912595,-0.5070092305367038,41881,36139,41223,36563
0.2399219999999914,0.0357494093477726,0.04686220362782478,1.2920725345611572,-0.025897422805428505,-0.014450648799538612,0.015384532511234283,0.2381446417200908,-0.021559377175168083,-0.06107387380462366,4.874561108439304,0.46274612790912595,-0.5070092305367038,42137,35972,41076,36737
0.2414820000000036,0.0357494093477726,0.04686220362782478,1.2920725345611572,-0.025897422805428505,-0.014450648799538612,0.015384532511234283,0.26827634537303346,0.03084606540643738,-0.05271011237149973,4.874561108439304,0.46274612790912595,-0.5070092305367038,42137,35972,41076,36737
0.24386400000000139,0.03548571839928627,0.046713393181562424,1.2922688722610474,-0.02684175595641136,-0.015321517363190651,0.0238878782838583,0.2936131439965861,0.07943044398729458,-0.0547860547635949,4.859116684814,0.530730046277914,-0.5118889710902541,43390,36439,41259,37926
0.2454320000000007,0.03548571839928627,0.046713393181562424,1.2922688722610474,-0.02684175595641136,-0.015321517363190651,0.0238878782838583,0.31639705304394566,0.09578763765921011,-0.06604180940346313,4.859116684814,0.530730046277914,-0.5118889710902541,43390,36439,41259,37926
0.24782399999999324,0.03548571839928627,0.046713393181562424,1.2922688722610474,-0.02684175595641136,-0.015321517363190651,0.0238878782838583,0.3342168298193975,0.12329730941615842,-0.083396207100802,4.859116684814,0.530730046277914,-0.5118889710902541,43599,36519,41341,37783
0.24934799999999813,0.03574717789888382,0.046859126538038254,1.2926498651504517,-0.026152342557907104,-0.01493572536855936,0.02598007395863533,0.3387324857637358,0.15203167741227172,-0.09201591912062858,4.859116684814,0.530730046277914,-0.5118889710902541,43599,36519,41341,37783
0.25208800000000336,0.03574717789888382,0.046859126538038254,1.2926498651504517,-0.026152342557907104,-0.01493572536855936,0.02598007395863533,0.32663371164199223,0.17013504755430336,-0.09585257717791601,4.859116684814,0.530730046277914,-0.5118889710902541,43567,36310,41152,37641
0.25329799999999525,0.03548081964254379,0.04670475795865059,1.2929601669311523,-0.027112096548080444,-0.015953263267874718,0.03607850894331932,0.31623679732535015,0.18325659204793507,-0.09446064274467246,4.838040970808379,0.619130106475182,-0.4704952610021636,43567,36310,41152,37641
0.2557350000000006,0.03548081964254379,0.04670475795865059,1.2929601669311523,-0.027112096548080444,-0.015953263267874718,0.03607850894331932,0.34418770494065415,0.1758719625955248,-0.08627951174448993,4.838040970808379,0.619130106475182,-0.4704952610021636,44437,37392,41898,38508
0.25725800000000165,0.03548081964254379,0.04670475795865059,1.2929601669311523,-0.027112096548080444,-0.015953263267874718,0.03607850894331932,0.35615824785591044,0.14516926056011234,-0.07315774254664123,4.838040970808379,0.619130106475182,-0.4704952610021636,44437,37392,41898,38508
0.2597329999999929,0.03574506938457489,0.04685516282916069,1.2929809093475342,-0.026382222771644592,-0.015524658374488354,0.03618587553501129,0.33673827744997087,0.12080191082999736,-0.06644611470763999,4.838040970808379,0.619130106475182,-0.4704952610021636,43773,37453,42400,37957
0.26126699999999253,0.03574506938457489,0.04685516282916069,1.2929809093475342,-0.026382222771644592,-0.015524658374488354,0.03618587553501129,0.332583413254311,0.1467632124067952,-0.05984472509301121,4.838040970808379,0.619130106475182,-0.4704952610021636,43773,37453,42400,37957
0.263656999999992,0.035476744174957275,0.046693988144397736,1.293400764465332,-0.027272924780845642,-0.016728557646274567,0.04778996855020523,0.338031009132609,0.1920447073948171,-0.05719540411822198,4.816434234526267,0.7114515203133968,-0.4180978836929015,44178,37987,43378,39131
0.2652200000000012,0.035476744174957275,0.046693988144397736,1.293400764465332,-0.027272924780845642,-0.016728557646274567,0.04778996855020523,0.3377680885539909,0.21712173129878937,-0.07770444928481422,4.816434234526267,0.7114515203133968,-0.4180978836929015,44178,37987,43378,39131
0.267622000000003,0.035476744174957275,0.046693988144397736,1.293400764465332,-0.027272924780845642,-0.016728557646274567,0.04778996855020523,0.33278318362558057,0.21127825652445112,-0.09829518691784465,4.816434234526267,0.7114515203133968,-0.4180978836929015,44334,37664,43330,39196
0.26913099999999396,0.03574274852871895,0.04684978350996971,1.2937132120132446,-0.026571325957775116,-0.01629350706934929,0.04952828958630562,0.32943272723717915,0.21601175904595796,-0.10992789952644598,4.816434234526267,0.7114515203133968,-0.4180978836929015,44334,37664,43330,39196
0.2718990000000049,0.03574274852871895,0.04684978350996971,1.2937132120132446,-0.026571325957775116,-0.01629350706934929,0.04952828958630562,0.3409268306334202,0.22943109488373098,-0.12542337749339594,4.816434234526267,0.7114515203133968,-0.4180978836929015,44318,36973,43110,39236
0.2730880000000034,0.03547290340065956,0.046679817140102386,1.2942841053009033,-0.027380185201764107,-0.017723029479384422,0.06464561074972153,0.36010222298274963,0.24871767420857122,-0.13425640871653785,4.791230537170787,0.8021153457185005,-0.3502762354988416,44318,36973,43110,39236
0.2755219999999972,0.03547290340065956,0.046679817140102386,1.2942841053009033,-0.027380185201764107,-0.017723029479384422,0.06464561074972153,0.37679085537470397,0.28032436963125423,-0.13031823428744796,4.791230537170787,0.8021153457185005,-0.3502762354988416,45891,38020,43216,40375
0.2770509999999922,0.03547290340065956,0.046679817140102386,1.2942841053009033,-0.027380185201764107,-0.017723029479384422,0.06464561074972153,0.39325318565302875,0.2981393527167439,-0.12474553641694351,4.791230537170787,0.8021153457185005,-0.3502762354988416,45891,38020,43216,40375
0.2795149999999994,0.03574112430214882,0.04684315621852875,1.2941358089447021,-0.02664310485124588,-0.017232410609722137,0.06380286067724228,0.38682814307564445,0.30384437640391165,-0.1367263158576398,4.791230537170787,0.8021153457185005,-0.3502762354988416,45980,37771,42873,40178
0.2810580000000045,0.03574112430214882,0.04684315621852875,1.2941358089447021,-0.02664310485124588,-0.017232410609722137,0.06380286067724228,0.3745113892186779,0.28381990172003774,-0.1488177912535209,4.791230537170787,0.8021153457185005,-0.3502762354988416,45980,37771,42873,40178
0.28345299999999407,0.03547113388776779,0.04666267707943916,1.2948657274246216,-0.027327539399266243,-0.018895136192440987,0.08218106627464294,0.3722289935854527,0.27661966288360185,-0.1481440614320013,4.753394673002923,0.9030493245050633,-0.2611468515563531,46874,39122,43955,41381
0.28500999999999477,0.03547113388776779,0.04666267707943916,1.2948657274246216,-0.027327539399266243,-0.018895136192440987,0.08218106627464294,0.3939405475303782,0.29848339984006855,-0.14237309121834046,4.753394673002923,0.9030493245050633,-0.2611468515563531,46874,39122,43955,41381
0.287403999999995,0.03547113388776779,0.04666267707943916,1.2948657274246216,-0.027327539399266243,-0.018895136192440987,0.08218106627464294,0.4268353141037917,0.32304430312478344,-0.13256749020985845,4.753394673002923,0.9030493245050633,-0.2611468515563531,46899,39121,44271,41301
0.28891899999999443,0.03547113388776779,0.04666267707943916,1.2948657274246216,-0.027327539399266243,-0.018895136192440987,0.08218106627464294,0.4467640814359909,0.3407526598981291,-0.12800107607961886,4.753394673002923,0.9030493245050633,-0.2611468515563531,46899,39121,44271,41301
0.2916860000000015,0.036255721002817154,0.04683499410748482,1.294935703277588,-0.024481771513819695,-0.018353210762143135,0.08255486935377121,0.4692797435825522,0.34235188813272166,-0.1416231949896446,4.7530654516298005,0.9029534014589675,-0.25091537866516334,46749,38709,44185,41075
0.2928769999999931,0.03600830212235451,0.046642106026411057,1.2958643436431885,-0.024967029690742493,-0.020264312624931335,0.10318151116371155,0.46808911083820504,0.33010454291166524,-0.16464988445987846,4.713731838110642,1.0145387908462378,-0.15167498231706822,46749,38709,44185,41075
0.29531599999999164,0.03600830212235451,0.046642106026411057,1.2958643436431885,-0.024967029690742493,-0.020264312624931335,0.10318151116371155,0.45580554662632355,0.3193325889345127,-0.18811732709052045,4.713731838110642,1.0145387908462378,-0.15167498231706822,47828,39889,44748,41980
0.2968359999999957,0.03600830212235451,0.046642106026411057,1.2958643436431885,-0.024967029690742493,-0.020264312624931335,0.10318151116371155,0.4452246411678706,0.2978783296404025,-0.20649863138181548,4.713731838110642,1.0145387908462378,-0.15167498231706822,47828,39889,44748,41980
0.2993000000000029,0.03651608154177666,0.046824727207422256,1.295935034751892,-0.023248767480254173,-0.01971033401787281,0.10356433689594269,0.44245452087051107,0.2436731144717431,-0.20584833737788857,4.713731838110642,1.0145387908462378,-0.15167498231706822,47017,39634,44994,41528
0.30083899999999264,0.03651608154177666,0.046824727207422256,1.295935034751892,-0.023248767480254173,-0.01971033401787281,0.10356433689594269,0.4642563559763902,0.20287153913518205,-0.18167780357470886,4.713731838110642,1.0145387908462378,-0.15167498231706822,47017,39634,44994,41528
0.30323099999999975,0.036281976848840714,0.046616800129413605,1.2970914840698242,-0.02353501133620739,-0.021926920861005783,0.12771223485469818,0.4994565878159717,0.17509972910318589,-0.1575473170564212,4.660087981592025,1.1377985937406052,-0.05935410359943073,47757,41086,45810,42306
0.30479899999999904,0.036281976848840714,0.046616800129413605,1.2970914840698242,-0.02353501133620739,-0.021926920861005783,0.12771223485469818,0.523474239527824,0.1569169967606699,-0.15606500159368308,4.660087981592025,1.1377985937406052,-0.05935410359943073,47757,41086,45810,42306
0.3071909999999916,0.036281976848840714,0.046616800129413605,1.2970914840698242,-0.02353501133620739,-0.021926920861005783,0.12771223485469818,0.5398735527568549,0.13163341142464835,-0.1522772042200202,4.660087981592025,1.1377985937406052,-0.05935410359943073,47358,40999,46158,41633
0.3087109999999957,0.03664849326014519,0.04681269824504852,1.2970436811447144,-0.02240808680653572,-0.0212956964969635,0.12743043899536133,0.5266933022059437,0.07767823379283376,-0.15270335992870332,4.660087981592025,1.1377985937406052,-0.05935410359943073,47358,40999,46158,41633
0.31147899999999207,0.03664849326014519,0.04681269824504852,1.2970436811447144,-0.02240808680653572,-0.0212956964969635,0.12743043899536133,0.5068274187649839,0.02225686738703824,-0.1672735974763109,4.660087981592025,1.1377985937406052,-0.05935410359943073,46706,40935,46548,41097
0.3126699999999982,0.036423761397600174,0.0465872585773468,1.298456072807312,-0.022517142817378044,-0.023862145841121674,0.15503238141536713,0.5269894790086741,-0.02170429683095503,-0.174564516947864,4.615114009571369,1.2827802118348874,-0.012542079563967036,46706,40935,46548,41097
0.31510199999999894,0.036423761397600174,0.0465872585773468,1.298456072807312,-0.022517142817378044,-0.023862145841121674,0.15503238141536713,0.5596788159935017,-0.08320246213149875,-0.17031965455211628,4.615114009571369,1.2827802118348874,-0.012542079563967036,47821,42381,47208,41714
0.316625,0.036423761397600174,0.0465872585773468,1.298456072807312,-0.022517142817378044,-0.023862145841121674,0.15503238141536713,0.5671304738815979,-0.13797659508802634,-0.1756843262519719,4.615114009571369,1.2827802118348874,-0.012542079563967036,47821,42381,47208,41714
0.31908299999999873,0.036717306822538376,0.04679836705327034,1.2987397909164429,-0.02167106419801712,-0.02317034639418125,0.15662874281406403,0.5710812067797031,-0.1317300425603262,-0.2028741190724881,4.615114009571369,1.2827802118348874,-0.012542079563967036,47081,42255,47466,40953
0.32063700000000245,0.036717306822538376,0.04679836705327034,1.2987397909164429,-0.02167106419801712,-0.02317034639418125,0.15662874281406403,0.5822075609189179,-0.07957450435751105,-0.22957949953547566,4.615114009571369,1.2827802118348874,-0.012542079563967036,47081,42255,47466,40953
0.3230200000000041,0.03650045394897461,0.04655223339796066,1.3004601001739502,-0.021707653999328613,-0.026143288239836693,0.18741413950920105,0.5928162631212486,-0.043875004714945404,-0.24243649226432162,4.5614800659807555,1.4439752494192555,-0.0246263412017976,48363,42832,47549,42665
0.3245889999999927,0.03650045394897461,0.04655223339796066,1.3004601001739502,-0.021707653999328613,-0.026143288239836693,0.18741413950920105,0.6088071473076021,-0.07401056995146867,-0.2273383662543899,4.5614800659807555,1.4439752494192555,-0.0246263412017976,48363,42832,47549,42665
0.32698099999999974,0.03650045394897461,0.04655223339796066,1.3004601001739502,-0.021707653999328613,-0.026143288239836693,0.18741413950920105,0.6244677329397585,-0.09642138677486489,-0.19362051645657383,4.5614800659807555,1.4439752494192555,-0.0246263412017976,48384,42391,47454,42414
0.32850599999999397,0.03675456717610359,0.04678153619170189,1.3002198934555054,-0.021009536460042,-0.025363178923726082,0.18604350090026855,0.6532734819754644,-0.036195184661645854,-0.1827852624692615,4.5614800659807555,1.4439752494192555,-0.0246263412017976,48384,42391,47454,42414
0.3312580000000016,0.03675456717610359,0.04678153619170189,1.3002198934555054,-0.021009536460042,-0.025363178923726082,0.18604350090026855,0.682524112071268,0.048721483523320445,-0.20113101356000396,4.5614800659807555,1.4439752494192555,-0.0246263412017976,48787,41287,46516,42721
0.3324569999999949,0.03654418885707855,0.04651131108403206,1.3022481203079224,-0.02106797881424427,-0.028787748888134956,0.2195993810892105,0.6831847757586893,0.08384302727506847,-0.2291210197090617,4.501159937373689,1.6241624242189943,-0.02382131678047856,48787,41287,46516,42721
0.3348969999999972,0.03654418885707855,0.04651131108403206,1.3022481203079224,-0.02106797881424427,-0.028787748888134956,0.2195993810892105,0.665210169455363,0.06917994111276879,-0.2530034993508357,4.501159937373689,1.6241624242189943,-0.02382131678047856,50322,42115,46283,43751
0.3364140000000043,0.03654418885707855,0.04651131108403206,1.3022481203079224,-0.02106797881424427,-0.028787748888134956,0.2195993810892105,0.6405294572111082,0.028260516736782534,-0.25976907700785706,4.501159937373689,1.6241624242189943,-0.02382131678047856,50322,42115,46283,43751
0.3388739999999962,0.036775391548871994,0.046761654317379,1.302640438079834,-0.02049284055829048,-0.02792835235595703,0.22182588279247284,0.6521381764027636,-0.003427174673295785,-0.2563539058049667,4.501159937373689,1.6241624242189943,-0.02382131678047856,49690,41943,46590,43505
0.3404189999999944,0.036775391548871994,0.046761654317379,1.302640438079834,-0.02049284055829048,-0.02792835235595703,0.22182588279247284,0.6814679023829425,0.01786458654138701,-0.2566269131062135,4.501159937373689,1.6241624242189943,-0.02382131678047856,49690,41943,46590,43505
0.34280499999999303,0.03657018393278122,0.0464632585644722,1.3050422668457031,-0.02053484320640564,-0.031871724873781204,0.25852102041244507,0.6847148283839671,0.04409219798540897,-0.2544428879857531,4.429992415424051,1.8130231035337554,0.0027475911600011852,50419,43307,47425,44317
0.34437799999999696,0.03657018393278122,0.0464632585644722,1.3050422668457031,-0.02053484320640564,-0.031871724873781204,0.25852102041244507,0.6608736776733598,0.058424378059887885,-0.2616838232525968,4.429992415424051,1.8130231035337554,0.0027475911600011852,50419,43307,47425,44317
0.34677799999999115,0.03657018393278122,0.0464632585644722,1.3050422668457031,-0.02053484320640564,-0.031871724873781204,0.25852102041244507,0.6291869209704062,0.05368038518039966,-0.2591592131182289,4.429992415424051,1.8130231035337554,0.0027475911600011852,49796,42844,47674,43834
0.3482929999999906,0.03657018393278122,0.0464632585644722,1.3050422668457031,-0.02053484320640564,-0.031871724873781204,0.25852102041244507,0.6045733869646487,0.05492331158946406,-0.24569766617717817,4.429992415424051,1.8130231035337554,0.0027475911600011852,49796,42844,47674,43834
0.35104899999999906,0.036788005381822586,0.04622238501906395,1.3050202131271362,-0.02002953551709652,-0.033087875694036484,0.2583937346935272,0.6222515168596219,0.08765710671973907,-0.2523195330038761,4.42825360015659,1.8241714694198392,-0.0019572979209950556,49228,42030,47790,43840
0.35224700000000303,0.036587685346603394,0.04586955904960632,1.3078027963638306,-0.02001672238111496,-0.03760375827550888,0.2981009781360626,0.6519305164167647,0.1063113517332536,-0.2696862394988782,4.355264918875616,2.006614679455737,0.028211068557032246,49228,42030,47790,43840
0.3546860000000015,0.036587685346603394,0.04586955904960632,1.3078027963638306,-0.02001672238111496,-0.03760375827550888,0.2981009781360626,0.6441536865595698,0.094565845930109,-0.274273417963242,4.355264918875616,2.006614679455737,0.028211068557032246,50351,42564,47460,44453
0.3562039999999979,0.036587685346603394,0.04586955904960632,1.3078027963638306,-0.02001672238111496,-0.03760375827550888,0.2981009781360626,0.634353187169051,0.09097331652099777,-0.27259258048599533,4.355264918875616,2.006614679455737,0.028211068557032246,50351,42564,47460,44453
0.35867100000000207,0.03679671511054039,0.045934949070215225,1.3079057931900024,-0.019500285387039185,-0.03751328960061073,0.29868510365486145,0.6410423154580303,0.09770717759391197,-0.2720791896068553,4.355264918875616,2.006614679455737,0.028211068557032246,49997,41915,46873,44084
0.36021600000000037,0.03679671511054039,0.045934949070215225,1.3079057931900024,-0.019500285387039185,-0.03751328960061073,0.29868510365486145,0.6609644248875042,0.12662352271626173,-0.27984020694507783,4.355264918875616,2.006614679455737,0.028211068557032246,49997,41915,46873,44084
0.3626030000000028,0.03660206124186516,0.04553510621190071,1.3111073970794678,-0.019402628764510155,-0.04259178042411804,0.3416241407394409,0.6865562711197024,0.16702645612715156,-0.2964830662557964,4.277079575508612,2.1886175446277445,0.07100752023286686,51227,42886,46706,45276
0.3641670000000013,0.03660206124186516,0.04553510621190071,1.3111073970794678,-0.019402628764510155,-0.04259178042411804,0.3416241407394409,0.6984492827577238,0.15978423921403326,-0.30798439347649437,4.277079575508612,2.1886175446277445,0.07100752023286686,51227,42886,46706,45276
0.3665650000000023,0.03660206124186516,0.04553510621190071,1.3111073970794678,-0.019402628764510155,-0.04259178042411804,0.3416241407394409,0.6841126876615002,0.11174891914557172,-0.3105317070591551,4.277079575508612,2.1886175446277445,0.07100752023286686,51088,42626,46456,44666
0.36808899999999267,0.03680383786559105,0.045773182064294815,1.3115733861923218,-0.01889723911881447,-0.04178308695554733,0.34427306056022644,0.6676413692144963,0.07641767642511518,-0.31529423803654383,4.277079575508612,2.1886175446277445,0.07100752023286686,51088,42626,46456,44666
0.3708380000000034,0.03680383786559105,0.045773182064294815,1.3115733861923218,-0.01889723911881447,-0.04178308695554733,0.34427306056022644,0.6483242634056611,0.06002683537730219,-0.3194418118287196,4.277079575508612,2.1886175446277445,0.07100752023286686,50738,42500,46661,44452
0.3720399999999936,0.036615755409002304,0.045327916741371155,1.3152434825897217,-0.01868555322289467,-0.04742171987891197,0.38972365856170654,0.6344260912038918,0.05014518031375238,-0.3228491932854215,4.188489149051682,2.379853334539681,0.11936965201438782,50738,42500,46661,44452
0.3744799999999959,0.036615755409002304,0.045327916741371155,1.3152434825897217,-0.01868555322289467,-0.04742171987891197,0.38972365856170654,0.6219344675318479,0.0429170656708439,-0.3370712058757444,4.188489149051682,2.379853334539681,0.11936965201438782,51077,43353,47290,44897
0.37599599999999916,0.036615755409002304,0.045327916741371155,1.3152434825897217,-0.01868555322289467,-0.04742171987891197,0.38972365856170654,0.6194405503290432,-0.008270653784403935,-0.3391376524340778,4.188489149051682,2.379853334539681,0.11936965201438782,51077,43353,47290,44897
0.3784609999999957,0.03681008890271187,0.04567307233810425,1.3156381845474243,-0.01824164390563965,-0.04616079479455948,0.3919428288936615,0.6203281819203667,-0.10571234022506752,-0.31669845630031535,4.188489149051682,2.379853334539681,0.11936965201438782,49901,43100,47762,44297
0.38000699999999776,0.03681008890271187,0.04567307233810425,1.3156381845474243,-0.01824164390563965,-0.04616079479455948,0.3919428288936615,0.6046544802198416,-0.17327245105549846,-0.3045436226376256,4.188489149051682,2.379853334539681,0.11936965201438782,49901,43100,47762,44297
0.38240099999999805,0.036629192531108856,0.04518113657832146,1.3197968006134033,-0.017938604578375816,-0.05237552523612976,0.4397655427455902,0.5814362428882037,-0.21776535075523426,-0.3213601866304446,4.095071656805585,2.558234662676184,0.124600564022673,50191,44497,48571,44759
0.38396099999999567,0.036629192531108856,0.04518113657832146,1.3197968006134033,-0.017938604578375816,-0.05237552523612976,0.4397655427455902,0.5627302659705145,-0.26920765280623415,-0.3479728890874974,4.095071656805585,2.558234662676184,0.124600564022673,50191,44497,48571,44759
0.3863509999999951,0.036629192531108856,0.04518113657832146,1.3197968006134033,-0.017938604578375816,-0.05237552523612976,0.4397655427455902,0.5613894309406867,-0.30137026646171444,-0.3681081845622322,4.095071656805585,2.558234662676184,0.124600564022673,49073,44028,48729,43866
0.3878729999999923,0.036629192531108856,0.04518113657832146,1.3197968006134033,-0.017938604578375816,-0.05237552523612976,0.4397655427455902,0.5853281865052455,-0.3185239866485374,-0.3692679246379345,4.095071656805585,2.558234662676184,0.124600564022673,49073,44028,48729,43866
0.390625,0.03681633248925209,0.045085348188877106,1.319902777671814,-0.0175864826887846,-0.05303042009472847,0.4403544068336487,0.6134309275921976,-0.3425870785464893,-0.34702333900082966,4.093238652059082,2.5662751083615962,0.11910697994501085,48859,43625,48135,43222
0.39183000000000173,0.03664200007915497,0.0445220023393631,1.3245530128479004,-0.017345823347568512,-0.05978728085756302,0.48967427015304565,0.602896194689144,-0.3626205413990422,-0.349218849003491,3.993029083411699,2.737718905256946,0.05032415932730992,48859,43625,48135,43222
0.39426399999999556,0.03664200007915497,0.0445220023393631,1.3245530128479004,-0.017345823347568512,-0.05978728085756302,0.48967427015304565,0.5738492298377043,-0.39355944917838787,-0.3776289521697519,3.993029083411699,2.737718905256946,0.05032415932730992,49697,44191,47831,43374
0.3957880000000005,0.03664200007915497,0.0445220023393631,1.3245530128479004,-0.017345823347568512,-0.05978728085756302,0.48967427015304565,0.5337196532679542,-0.4682095190089902,-0.3913735598451645,3.993029083411699,2.737718905256946,0.05032415932730992,49697,44191,47831,43374
0.39825299999999697,0.03682257607579231,0.04476703703403473,1.3247860670089722,-0.01696951687335968,-0.05893608555197716,0.4909480810165405,0.5051762255996213,-0.5577359401097479,-0.3945742800012762,3.993029083411699,2.737718905256946,0.05032415932730992,48769,43871,48022,43097
0.39980199999999605,0.03682257607579231,0.04476703703403473,1.3247860670089722,-0.01696951687335968,-0.05893608555197716,0.4909480810165405,0.49269698562664616,-0.6001755758985463,-0.3952157356393354,3.993029083411699,2.737718905256946,0.05032415932730992,48769,43871,48022,43097
0.40217900000000373,0.03665352985262871,0.0441424697637558,1.3299413919448853,-0.01695280149579048,-0.06612146645784378,0.5400888919830322,0.48844052183539977,-0.5648747098592735,-0.4028652663964245,3.8845071917201186,2.903454566240146,-0.07145910944913457,49540,45019,48512,44129
0.40375599999999395,0.03665352985262871,0.0441424697637558,1.3299413919448853,-0.01695280149579048,-0.06612146645784378,0.5400888919830322,0.49787167407223826,-0.49091669572744184,-0.41368695490693425,3.8845071917201186,2.903454566240146,-0.07145910944913457,49540,45019,48512,44129
0.4061499999999942,0.03665352985262871,0.0441424697637558,1.3299413919448853,-0.01695280149579048,-0.06612146645784378,0.5400888919830322,0.49601678237299807,-0.43833188092404113,-0.4163939915759725,3.8845071917201186,2.903454566240146,-0.07145910944913457,49116,43897,48117,44061
0.40765699999999194,0.03665352985262871,0.0441424697637558,1.3299413919448853,-0.01695280149579048,-0.06612146645784378,0.5400888919830322,0.4708184181918591,-0.4071955330393797,-0.4156784001910682,3.8845071917201186,2.903454566240146,-0.07145910944913457,49116,43897,48117,44061
0.4104320000000007,0.037345051765441895,0.04406728968024254,1.3299719095230103,-0.01434259582310915,-0.06662040203809738,0.5402479767799377,0.44143509609474235,-0.38879725109613544,-0.422500819692606,3.882880132055767,2.9093932391204764,-0.061095181117119236,49157,42833,47435,44355
0.4116199999999953,0.03720082715153694,0.04336315393447876,1.3356302976608276,-0.014623121358454227,-0.07433893531560898,0.5914013385772705,0.4180770428058754,-0.3627569618258815,-0.4334148533139142,3.7649646441565237,3.0560375316597566,-0.18592137028586714,49157,42833,47435,44355
0.41405800000000453,0.03720082715153694,0.04336315393447876,1.3356302976608276,-0.014623121358454227,-0.07433893531560898,0.5914013385772705,0.4031621755684547,-0.3360410285870745,-0.4384666035856855,3.7649646441565237,3.0560375316597566,-0.18592137028586714,50038,42730,46653,44999
0.41557600000000094,0.03720082715153694,0.04336315393447876,1.3356302976608276,-0.014623121358454227,-0.07433893531560898,0.5914013385772705,0.39090481020379686,-0.30455926870902983,-0.45099414664293186,3.7649646441565237,3.0560375316597566,-0.18592137028586714,50038,42730,46653,44999
0.41803199999999197,0.03760949894785881,0.043690335005521774,1.3358227014541626,-0.01328585296869278,-0.07314661890268326,0.59241783618927,0.37811687657096804,-0.2502537688805721,-0.46619986436090277,3.7649646441565237,3.0560375316597566,-0.18592137028586714,49755,41802,45738,44986
0.41958699999999954,0.03760949894785881,0.043690335005521774,1.3358227014541626,-0.01328585296869278,-0.07314661890268326,0.59241783618927,0.37063911970418906,-0.20608753917804812,-0.4780405781730177,3.7649646441565237,3.0560375316597566,-0.18592137028586714,49755,41802,45738,44986
0.42197299999999816,0.03746038302779198,0.04283690080046654,1.3426601886749268,-0.01392759382724762,-0.08215635269880295,0.6507485508918762,0.35394076677425595,-0.2122293545735025,-0.4865395574493012,3.6234694937093415,3.186506778967159,-0.27256598359827616,50768,42746,45413,45736
0.4235399999999936,0.03746038302779198,0.04283690080046654,1.3426601886749268,-0.01392759382724762,-0.08215635269880295,0.6507485508918762,0.3306615097641417,-0.23081638805900614,-0.48396524607108976,3.6234694937093415,3.186506778967159,-0.27256598359827616,50768,42746,45413,45736
0.42593099999999684,0.03746038302779198,0.04283690080046654,1.3426601886749268,-0.01392759382724762,-0.08215635269880295,0.6507485508918762,0.3370533959859545,-0.21850709105309177,-0.4672699557764103,3.6234694937093415,3.186506778967159,-0.27256598359827616,49707,42384,45681,45014
0.42744899999999325,0.03773581236600876,0.04291962832212448,1.3423144817352295,-0.013095968402922153,-0.08194255828857422,0.6488107442855835,0.3561596460154827,-0.18651791576360294,-0.44880735849284054,3.6234694937093415,3.186506778967159,-0.27256598359827616,49707,42384,45681,45014
0.4302130000000034,0.03773581236600876,0.04291962832212448,1.3423144817352295,-0.013095968402922153,-0.08194255828857422,0.6488107442855835,0.37213914518817615,-0.1527660607276179,-0.4629507412519789,3.6234694937093415,3.186506778967159,-0.27256598359827616,49538,41940,45096,44494
0.4314079999999958,0.03773581236600876,0.04291962832212448,1.3423144817352295,-0.013095968402922153,-0.08194255828857422,0.6488107442855835,0.34673362036374267,-0.17769905755088727,-0.4757623104394822,3.6234694937093415,3.186506778967159,-0.27256598359827616,49538,41940,45096,44494
0.43384399999999734,0.0376012958586216,0.04205865412950516,1.3490583896636963,-0.013864017091691494,-0.09034495800733566,0.6999582648277283,0.282572177459822,-0.25109918936861775,-0.47552106133423466,3.4891659140579487,3.2904913079183853,-0.32306310457066356,49676,42461,44921,44093
0.43537200000000303,0.0376012958586216,0.04205865412950516,1.3490583896636963,-0.013864017091691494,-0.09034495800733566,0.6999582648277283,0.249870689802521,-0.299469202207075,-0.5125459579946838,3.4891659140579487,3.2904913079183853,-0.32306310457066356,49676,42461,44921,44093
0.4378249999999971,0.0376012958586216,0.04205865412950516,1.3490583896636963,-0.013864017091691494,-0.09034495800733566,0.6999582648277283,0.27168197913027,-0.299851665429124,-0.579859451785795,3.4891659140579487,3.2904913079183853,-0.32306310457066356,48395,42118,45066,43774
0.4393760000000038,0.03780331462621689,0.04254436120390892,1.3490277528762817,-0.013379202224314213,-0.0882626548409462,0.6997709274291992,0.32564740993228136,-0.26504842768428927,-0.6361114726997485,3.4872092483598656,3.2785438337133934,-0.32618611144767945,48395,42118,45066,43774
0.44175500000000467,0.037665292620658875,0.04161924123764038,1.3562767505645752,-0.014301236718893051,-0.09683766216039658,0.750018835067749,0.3762447741931832,-0.23940556527245926,-0.6373907221293681,3.3350074432705457,3.3657106089418014,-0.3968296787389376,49357,42957,44220,44180
0.44332799999999406,0.037665292620658875,0.04161924123764038,1.3562767505645752,-0.014301236718893051,-0.09683766216039658,0.750018835067749,0.34970607432492096,-0.2985858316734957,-0.575640338828837,3.3350074432705457,3.3657106089418014,-0.3968296787389376,49357,42957,44220,44180
0.44572499999999127,0.037665292620658875,0.04161924123764038,1.3562767505645752,-0.014301236718893051,-0.09683766216039658,0.750018835067749,0.2612566522137481,-0.43511265179835334,-0.4981070975126013,3.3350074432705457,3.3657106089418014,-0.3968296787389376,48270,42661,44128,43364
0.4472409999999945,0.037833988666534424,0.04181463271379471,1.3561325073242188,-0.013933829963207245,-0.09614357352256775,0.7492321133613586,0.16569359393583732,-0.559412300147412,-0.45812016650873866,3.3350074432705457,3.3657106089418014,-0.3968296787389376,48270,42661,44128,43364
0.44999700000000303,0.037833988666534424,0.04181463271379471,1.3561325073242188,-0.013933829963207245,-0.09614357352256775,0.7492321133613586,0.11892241818018758,-0.6305677034165851,-0.47707408372391436,3.3350074432705457,3.3657106089418014,-0.3968296787389376,46866,42751,45261,42914
0.451198000000004,0.037833988666534424,0.04181463271379471,1.3561325073242188,-0.013933829963207245,-0.09614357352256775,0.7492321133613586,0.13699628549076817,-0.6533606339221373,-0.5385923059564177,3.3350074432705457,3.3657106089418014,-0.3968296787389376,46866,42751,45261,42914
0.4536450000000041,0.037689533084630966,0.04080982133746147,1.3638719320297241,-0.015075847506523132,-0.10488786548376083,0.7986345887184143,0.16840024777546891,-0.6629203169710857,-0.5925956202249355,3.1826142166909723,3.4450314068674044,-0.5169817781153897,46510,42890,45218,42491
0.4551549999999988,0.037689533084630966,0.04080982133746147,1.3638719320297241,-0.015075847506523132,-0.10488786548376083,0.7986345887184143,0.15322818575577388,-0.6907383661375084,-0.5909035808263536,3.1826142166909723,3.4450314068674044,-0.5169817781153897,46510,42890,45218,42491
0.4576079999999929,0.037689533084630966,0.04080982133746147,1.3638719320297241,-0.015075847506523132,-0.10488786548376083,0.7986345887184143,0.0821103663474845,-0.7546681473161058,-0.5454056374207356,3.1826142166909723,3.4450314068674044,-0.5169817781153897,45457,42447,44971,42004
0.459156999999992,0.03836281597614288,0.040906693786382675,1.3639384508132935,-0.012484978884458542,-0.10460437089204788,0.7989742755889893,0.006101918433522266,-0.8234641230175231,-0.5345601801974968,3.1803291522086847,3.4452412932564296,-0.5058889047472322,45457,42447,44971,42004
0.4615460000000021,0.03823154419660568,0.03981694579124451,1.3721636533737183,-0.013953061774373055,-0.11338301748037338,0.8460555672645569,-0.011829059361453929,-0.854348535863063,-0.5627663518032849,3.0193055343876787,3.4891391505233043,-0.7083740654404491,45514,43347,45437,42378
0.4631169999999984,0.03823154419660568,0.03981694579124451,1.3721636533737183,-0.013953061774373055,-0.11338301748037338,0.8460555672645569,-0.014531232640610925,-0.8714723953561635,-0.5672341374270292,3.0193055343876787,3.4891391505233043,-0.7083740654404491,45514,43347,45437,42378
0.4655219999999972,0.03823154419660568,0.03981694579124451,1.3721636533737183,-0.013953061774373055,-0.11338301748037338,0.8460555672645569,-0.03466394401685055,-0.8813384750885256,-0.5578739917227549,3.0193055343876787,3.4891391505233043,-0.7083740654404491,44508,42326,44762,41858
0.46704799999999524,0.03862417861819267,0.03990975022315979,1.3725987672805786,-0.01269714068621397,-0.11315073817968369,0.8483331203460693,-0.06656144622759723,-0.8836156775576252,-0.5553910933489604,3.0193055343876787,3.4891391505233043,-0.7083740654404491,44508,42326,44762,41858
0.46977799999999115,0.03862417861819267,0.03990975022315979,1.3725987672805786,-0.01269714068621397,-0.11315073817968369,0.8483331203460693,-0.10573919654018529,-0.8826647293113851,-0.5650119958134671,3.0193055343876787,3.4891391505233043,-0.7083740654404491,44898,41717,43695,41668
0.4709850000000006,0.03862417861819267,0.03990975022315979,1.3725987672805786,-0.01269714068621397,-0.11315073817968369,0.8483331203460693,-0.14311990816702594,-0.8740794969052966,-0.5770094699452467,3.0193055343876787,3.4891391505233043,-0.7083740654404491,44898,41717,43695,41668
0.4734149999999936,0.038488298654556274,0.03873439133167267,1.3813108205795288,-0.014697634615004063,-0.12192185968160629,0.8940689563751221,-0.17041477933730256,-0.8494079725668026,-0.5764360913625527,2.8584852415658655,3.487984019140939,-0.9588737402410121,44830,41389,43296,41704
0.47494499999999246,0.038488298654556274,0.03873439133167267,1.3813108205795288,-0.014697634615004063,-0.12192185968160629,0.8940689563751221,-0.21080697688004799,-0.8230533304193784,-0.589702495174728,2.8584852415658655,3.487984019140939,-0.9588737402410121,44830,41389,43296,41704
0.4773990000000049,0.03874826058745384,0.03887026011943817,1.381669282913208,-0.013972479850053787,-0.12148615717887878,0.895942747592926,-0.26669036636486404,-0.8312764394962433,-0.6112149112491427,2.8584852415658655,3.487984019140939,-0.9588737402410121,44177,40557,42598,42005
0.4789529999999941,0.03874826058745384,0.03887026011943817,1.381669282913208,-0.013972479850053787,-0.12148615717887878,0.895942747592926,-0.2930503181897115,-0.8373791397131871,-0.6057003035799157,2.8584852415658655,3.487984019140939,-0.9588737402410121,44177,40557,42598,42005
0.48134599999999045,0.038596369326114655,0.03761117160320282,1.3908637762069702,-0.016626838594675064,-0.13029128313064575,0.9429717659950256,-0.29628692444151206,-0.8330562966317705,-0.5857172077614788,2.687817133996341,3.437542084747931,-1.2026617892354612,45090,41251,42233,42488
0.48290600000000267,0.038596369326114655,0.03761117160320282,1.3908637762069702,-0.016626838594675064,-0.13029128313064575,0.9429717659950256,-0.305024489661953,-0.8156257075601202,-0.5782466414296431,2.687817133996341,3.437542084747931,-1.2026617892354612,45090,41251,42233,42488
0.4853099999999977,0.038596369326114655,0.03761117160320282,1.3908637762069702,-0.016626838594675064,-0.13029128313064575,0.9429717659950256,-0.325676371809136,-0.765164996752653,-0.582854376168671,2.687817133996341,3.437542084747931,-1.2026617892354612,43733,40323,41874,42001
0.48681900000000317,0.03880057483911514,0.037811148911714554,1.3909345865249634,-0.01611621305346489,-0.1295623630285263,0.943320631980896,-0.3599345104131019,-0.7157696169602449,-0.5839559927535822,2.687817133996341,3.437542084747931,-1.2026617892354612,43733,40323,41874,42001
0.48958199999999485,0.03880057483911514,0.037811148911714554,1.3909345865249634,-0.01611621305346489,-0.1295623630285263,0.943320631980896,-0.39619125154663143,-0.6870761867435131,-0.578725144898503,2.687817133996341,3.437542084747931,-1.2026617892354612,43615,39774,40815,41681
0.4907740000000049,0.03880057483911514,0.037811148911714554,1.3909345865249634,-0.01611621305346489,-0.1295623630285263,0.943320631980896,-0.4248902411121387,-0.6785481457218342,-0.5659567522101726,2.687817133996341,3.437542084747931,-1.2026617892354612,43615,39774,40815,41681
0.4932179999999935,0.038624562323093414,0.0364731103181839,1.4005833864212036,-0.019275011494755745,-0.13797976076602936,0.9864581227302551,-0.45956057047382165,-0.7022461515238497,-0.5493085665772739,2.519030134214983,3.350601233762785,-1.425343460150548,43418,39501,39937,41183
0.49473600000000445,0.038624562323093414,0.0364731103181839,1.4005833864212036,-0.019275011494755745,-0.13797976076602936,0.9864581227302551,-0.5047295801953013,-0.735468753227452,-0.5415269097406032,2.519030134214983,3.350601233762785,-1.425343460150548,43418,39501,39937,41183
0.4971929999999993,0.03881402686238289,0.03674453869462013,1.4002797603607178,-0.018829258158802986,-0.13694877922534943,0.984825074672699,-0.5423769907605566,-0.7523826224685998,-0.5448941107543586,2.519030134214983,3.350601233762785,-1.425343460150548,42225,38885,39578,40864
0.4987390000000014,0.03881402686238289,0.03674453869462013,1.4002797603607178,-0.018829258158802986,-0.13694877922534943,0.984825074672699,-0.541579806777755,-0.7530890259477432,-0.5467465057400769,2.519030134214983,3.350601233762785,-1.425343460150548,42225,38885,39578,40864
0.501127999999997,0.03860865905880928,0.03533494472503662,1.4103225469589233,-0.022409724071621895,-0.1448778659105301,1.0237454175949097,-0.5089076471819585,-0.7316977171238997,-0.5393027041771964,2.3582677907325316,3.2172535457209017,-1.6390712874841198,42620,39598,39080,40854
0.502701000000001,0.03860865905880928,0.03533494472503662,1.4103225469589233,-0.022409724071621895,-0.1448778659105301,1.0237454175949097,-0.49415976014488583,-0.7170569224521619,-0.5219026748790546,2.3582677907325316,3.2172535457209017,-1.6390712874841198,42620,39598,39080,40854
0.5050899999999965,0.03860865905880928,0.03533494472503662,1.4103225469589233,-0.022409724071621895,-0.1448778659105301,1.0237454175949097,-0.504930582278575,-0.7128858795528799,-0.5155381526374424,2.3582677907325316,3.2172535457209017,-1.6390712874841198,41537,39004,38352,40079
0.506604999999996,0.03860865905880928,0.03533494472503662,1.4103225469589233,-0.022409724071621895,-0.1448778659105301,1.0237454175949097,-0.5308286920361324,-0.7052619151422554,-0.5153433424037032,2.3582677907325316,3.2172535457209017,-1.6390712874841198,41537,39004,38352,40079
0.5093709999999991,0.038806430995464325,0.03567792847752571,1.4101545810699463,-0.02198752388358116,-0.14341528713703156,1.0228383541107178,-0.5714467256393165,-0.7062688563504145,-0.5193821926443765,2.35684590911036,3.2090603734687733,-1.642500876148263,41574,38751,37417,39529
0.5105690000000032,0.038806430995464325,0.03567792847752571,1.4101545810699463,-0.02198752388358116,-0.14341528713703156,1.0228383541107178,-0.6165778518942898,-0.7658677383852976,-0.529077597040378,2.35684590911036,3.2090603734687733,-1.642500876148263,41574,38751,37417,39529
0.5130010000000038,0.03856717795133591,0.03420594707131386,1.4205671548843384,-0.026018068194389343,-0.1508868932723999,1.0596890449523926,-0.6693971247421584,-0.8485452415316714,-0.5316987800537749,2.2025024415432117,3.0664811076500373,-1.8539127537017397,40797,38635,37006,38842
0.514528999999995,0.03856717795133591,0.03420594707131386,1.4205671548843384,-0.026018068194389343,-0.1508868932723999,1.0596890449523926,-0.7190390466724806,-0.920432148573262,-0.5142731511196548,2.2025024415432117,3.0664811076500373,-1.8539127537017397,40797,38635,37006,38842
0.5169700000000012,0.03856717795133591,0.03420594707131386,1.4205671548843384,-0.026018068194389343,-0.1508868932723999,1.0596890449523926,-0.7520370107381347,-0.9585290674410091,-0.49892192493762466,2.2025024415432117,3.0664811076500373,-1.8539127537017397,39293,38400,37159,38479
0.5185420000000013,0.038786474615335464,0.03461560606956482,1.4207921028137207,-0.025488656014204025,-0.14912082254886627,1.060849905014038,-0.7737730657650889,-0.9364770283507169,-0.5027553123001983,2.2011355641789265,3.055543813369633,-1.8563067962052482,39293,38400,37159,38479
0.5209189999999944,0.03851042687892914,0.03308959677815437,1.431562066078186,-0.029888803139328957,-0.15597090125083923,1.0931670665740967,-0.7746865965980133,-0.9080460526594125,-0.5108678669023113,2.046812905904606,2.8622444159792946,-2.119050586010475,39048,38525,37047,38567
0.5224860000000044,0.03851042687892914,0.03308959677815437,1.431562066078186,-0.029888803139328957,-0.15597090125083923,1.0931670665740967,-0.7764044686591689,-0.9196802050394781,-0.51034408969492,2.046812905904606,2.8622444159792946,-2.119050586010475,39048,38525,37047,38567
0.5248809999999939,0.03851042687892914,0.03308959677815437,1.431562066078186,-0.029888803139328957,-0.15597090125083923,1.0931670665740967,-0.8024015148512227,-0.9504554282803248,-0.5126352404702288,2.046812905904606,2.8622444159792946,-2.119050586010475,37475,37666,36358,37917
0.526400999999998,0.03851042687892914,0.03308959677815437,1.431562066078186,-0.029888803139328957,-0.15597090125083923,1.0931670665740967,-0.8406751344572965,-0.9666181529360157,-0.5190523268538565,2.046812905904606,2.8622444159792946,-2.119050586010475,37475,37666,36358,37917
0.529156999999992,0.038758981972932816,0.03355942294001579,1.4317896366119385,-0.02923481911420822,-0.15393245220184326,1.0943336486816406,-0.8839769353594944,-0.9650942255812451,-0.5023347658745612,2.0454989885143693,2.8495117490669375,-2.120645491248796,37609,37257,35047,37451
0.5303570000000036,0.038758981972932816,0.03355942294001579,1.4317896366119385,-0.02923481911420822,-0.15393245220184326,1.0943336486816406,-0.932335080486344,-0.9784376613279508,-0.46487973540855054,2.0454989885143693,2.8495117490669375,-2.120645491248796,37609,37257,35047,37451
0.5327969999999914,0.038443125784397125,0.031988538801670074,1.4428764581680298,-0.03409494087100029,-0.16012926399707794,1.1230599880218506,-0.9894252647743725,-1.0343401423488314,-0.44502517040222367,1.8907795159288796,2.624246444300269,-2.3985499359234717,37103,36809,34021,36705
0.5343119999999908,0.038443125784397125,0.031988538801670074,1.4428764581680298,-0.03409494087100029,-0.16012926399707794,1.1230599880218506,-1.0603874557064603,-1.1063281829328178,-0.4318234148255101,1.8907795159288796,2.624246444300269,-2.3985499359234717,37103,36809,34021,36705
0.5367690000000003,0.038443125784397125,0.031988538801670074,1.4428764581680298,-0.03409494087100029,-0.16012926399707794,1.1230599880218506,-1.1165418051874352,-1.1695134774286835,-0.4037988042270382,1.8907795159288796,2.624246444300269,-2.3985499359234717,35923,36544,34117,36324
0.5383139999999985,0.03924423083662987,0.03199349343776703,1.442420244216919,-0.030861852690577507,-0.16021063923835754,1.120621919631958,-1.1352067694243373,-1.2026289534774373,-0.37893100491620524,1.8898023921442912,2.6272505162874884,-2.382788324251696,35923,36544,34117,36324
0.5407020000000048,0.03891013562679291,0.03036332316696644,1.4537475109100342,-0.036111533641815186,-0.16569969058036804,1.1448701620101929,-1.1530661940105176,-1.1995937487830741,-0.3698273216249056,1.7551497279269819,2.3366828403975224,-2.7071523181292267,35468,37032,34797,36144
0.5422740000000049,0.03891013562679291,0.03036332316696644,1.4537475109100342,-0.036111533641815186,-0.16569969058036804,1.1448701620101929,-1.1898388560262227,-1.17386055527602,-0.36937738055873676,1.7551497279269819,2.3366828403975224,-2.7071523181292267,35468,37032,34797,36144
0.5446750000000029,0.03891013562679291,0.03036332316696644,1.4537475109100342,-0.036111533641815186,-0.16569969058036804,1.1448701620101929,-1.2449380610833083,-1.1588107656398732,-0.36650882316958516,1.7551497279269819,2.3366828403975224,-2.7071523181292267,34033,36064,34487,35912
0.5461879999999947,0.03895166143774986,0.030691443011164665,1.4538787603378296,-0.03643062710762024,-0.16432245075702667,1.1455363035202026,-1.2908999604403317,-1.181039771784601,-0.3584513960020368,1.7551279625605867,2.3286920691459976,-2.715629394569426,34033,36064,34487,35912
0.5489419999999955,0.03895166143774986,0.030691443011164665,1.4538787603378296,-0.03643062710762024,-0.16432245075702667,1.1455363035202026,-1.318522666740797,-1.2187745007440973,-0.333414652409552,1.7551279625605867,2.3286920691459976,-2.715629394569426,34148,35793,33639,35402
0.5501450000000041,0.03895166143774986,0.030691443011164665,1.4538787603378296,-0.03643062710762024,-0.16432245075702667,1.1455363035202026,-1.3577855175337807,-1.2389665881290781,-0.2977198382660292,1.7551279625605867,2.3286920691459976,-2.715629394569426,34148,35793,33639,35402
0.5525800000000017,0.03855990245938301,0.029024699702858925,1.4654219150543213,-0.0420442558825016,-0.16891977190971375,1.1631392240524292,-1.4175776119057493,-1.2576505273887468,-0.2672399595900723,1.6352073756183216,1.9833616148113073,-3.066760848362327,33390,34991,32747,34668
0.554101999999999,0.03855990245938301,0.029024699702858925,1.4654219150543213,-0.0420442558825016,-0.16891977190971375,1.1631392240524292,-1.463643907177504,-1.2907947655772736,-0.24703943331338735,1.6352073756183216,1.9833616148113073,-3.066760848362327,33390,34991,32747,34668
0.5565529999999999,0.03855990245938301,0.029024699702858925,1.4654219150543213,-0.0420442558825016,-0.16891977190971375,1.1631392240524292,-1.5008309570588254,-1.3233226151315014,-0.23509950010591013,1.6352073756183216,1.9833616148113073,-3.066760848362327,32925,34618,31955,34205
0.5581110000000045,0.03878287971019745,0.02952851727604866,1.4652020931243896,-0.04150230437517166,-0.16668792068958282,1.161940336227417,-1.543684547949563,-1.3194214836086988,-0.2258008234885463,1.634890818939115,1.969765974942695,-3.069262106522967,32925,34618,31955,34205
0.5605019999999932,0.03833836689591408,0.02784273400902748,1.476880669593811,-0.04749004542827606,-0.17038488388061523,1.1738128662109375,-1.5731795896544085,-1.2679508355368463,-0.21931717472242343,1.5391105103187246,1.5619219189510412,-3.449520214893413,32887,34529,31874,34252
0.5620650000000024,0.03833836689591408,0.02784273400902748,1.476880669593811,-0.04749004542827606,-0.17038488388061523,1.1738128662109375,-1.6088968409301152,-1.2271850297826765,-0.2096343870520861,1.5391105103187246,1.5619219189510412,-3.449520214893413,32887,34529,31874,34252
0.5644529999999941,0.03833836689591408,0.02784273400902748,1.476880669593811,-0.04749004542827606,-0.17038488388061523,1.1738128662109375,-1.6488077719743697,-1.211032957771346,-0.19679450513324387,1.5391105103187246,1.5619219189510412,-3.449520214893413,31972,33589,31544,34304
0.5659749999999912,0.03867604210972786,0.027923094108700752,1.476942539215088,-0.0464458167552948,-0.17013117671012878,1.1741126775741577,-1.6959944591167206,-1.2095949839407576,-0.18103959366422817,1.5391105103187246,1.5619219189510412,-3.449520214893413,31972,33589,31544,34304
0.5687329999999929,0.03867604210972786,0.027923094108700752,1.476942539215088,-0.0464458167552948,-0.17013117671012878,1.1741126775741577,-1.7527653303900488,-1.2311925545910276,-0.16613105143439647,1.5391105103187246,1.5619219189510412,-3.449520214893413,32371,33244,30981,34250
0.5699330000000046,0.03867604210972786,0.027923094108700752,1.476942539215088,-0.0464458167552948,-0.17013117671012878,1.1741126775741577,-1.7833800981752181,-1.2406801991324894,-0.15359791573886095,1.5391105103187246,1.5619219189510412,-3.449520214893413,32371,33244,30981,34250
0.5723680000000022,0.03818004950881004,0.02620752342045307,1.4887161254882812,-0.052803173661231995,-0.17293092608451843,1.1806504726409912,-1.7879439573352869,-1.2376640360399203,-0.1302328799745109,1.453921595673689,1.0957063837156795,-3.8152035434015135,31677,32734,30635,33708
0.5738940000000002,0.03818004950881004,0.02620752342045307,1.4887161254882812,-0.052803173661231995,-0.17293092608451843,1.1806504726409912,-1.7894494422995089,-1.2403030955221344,-0.11949970828073268,1.453921595673689,1.0957063837156795,-3.8152035434015135,31677,32734,30635,33708
0.5763439999999973,0.038599539548158646,0.026616808027029037,1.4883431196212769,-0.05136355012655258,-0.17113488912582397,1.178646445274353,-1.8241307239111746,-1.221590527280747,-0.1189132469191836,1.4541383977143556,1.0852765955663,-3.811799554484322,31493,32533,29864,33209
0.5778929999999964,0.038599539548158646,0.026616808027029037,1.4883431196212769,-0.05136355012655258,-0.17113488912582397,1.178646445274353,-1.8716489746092404,-1.1904975889218539,-0.11339097433944414,1.4541383977143556,1.0852765955663,-3.811799554484322,31493,32533,29864,33209
0.5802939999999944,0.03805282711982727,0.024896055459976196,1.5001354217529297,-0.05799230560660362,-0.1730063408613205,1.1798635721206665,-1.9027894503935916,-1.1814862507413528,-0.10784468337562353,1.382390079385984,0.5746235577827039,-4.176196051063542,31386,32503,29524,32864
0.5818539999999921,0.03805282711982727,0.024896055459976196,1.5001354217529297,-0.05799230560660362,-0.1730063408613205,1.1798635721206665,-1.9337235311934615,-1.1721173831845084,-0.10323028241149208,1.382390079385984,0.5746235577827039,-4.176196051063542,31386,32503,29524,32864
0.5842620000000024,0.03805282711982727,0.024896055459976196,1.5001354217529297,-0.05799230560660362,-0.1730063408613205,1.1798635721206665,-1.9393433337257466,-1.150553235205919,-0.09472960537001365,1.382390079385984,0.5746235577827039,-4.176196051063542,30528,31822,29272,32758
0.5857799999999989,0.038538090884685516,0.02494880184531212,1.500064730644226,-0.05638086050748825,-0.17285726964473724,1.1794575452804565,-1.9334645387774512,-1.134440444820667,-0.08345760960868515,1.382390079385984,0.5746235577827039,-4.176196051063542,30528,31822,29272,32758
0.5877929999999906,0.038538090884685516,0.02494880184531212,1.500064730644226,-0.05638086050748825,-0.17285726964473724,1.1794575452804565,-1.979479035566004,-1.1792177701248232,-0.07254774549895858,1.382390079385984,0.5746235577827039,-4.176196051063542,61174,54980,3,438
0.5905859999999957,0.038538090884685516,0.02494880184531212,1.500064730644226,-0.05638086050748825,-0.17285726964473724,1.1794575452804565,-2.028231528271267,-1.2256623674294236,-0.0640708371702091,1.382390079385984,0.5746235577827039,-4.176196051063542,3595,7145,62883,50690
0.5917510000000038,0.03787627071142197,0.023041654378175735,1.5130153894424438,-0.06392737478017807,-0.1739436388015747,1.175262689590454,-2.0384018741581706,-1.2195791748674647,-0.04690081344408777,1.307386719633335,-0.029363239387118198,-4.558222412384678,3595,7145,62883,50690
0.5945610000000016,0.03787627071142197,0.023041654378175735,1.5130153894424438,-0.06392737478017807,-0.1739436388015747,1.175262689590454,-2.0400634203622707,-1.1925705935143716,-0.023978521969179607,1.307386719633335,-0.029363239387118198,-4.558222412384678,3844,6407,61873,59828
0.5956659999999975,0.03787627071142197,0.023041654378175735,1.5130153894424438,-0.06392737478017807,-0.1739436388015747,1.175262689590454,-2.0783795173877313,-1.1707804763172887,-0.015325443453726797,1.307386719633335,-0.029363239387118198,-4.558222412384678,3844,6407,61873,59828
0.5985749999999971,0.037935808300971985,0.023538682609796524,1.5119612216949463,-0.06409646570682526,-0.17168648540973663,1.1694732904434204,-2.1872410206346826,-1.1385189428720688,-0.0353089137791919,1.3085111217994283,-0.04155253079552114,-4.566742155678458,5231,13642,64231,58918
0.5996499999999941,0.037935808300971985,0.023538682609796524,1.5119612216949463,-0.06409646570682526,-0.17168648540973663,1.1694732904434204,-2.297402545967756,-1.1084579128565542,-0.07023378308443758,1.3085111217994283,-0.04155253079552114,-4.566742155678458,5231,13642,64231,58918
0.6025109999999986,0.03725843131542206,0.02182214893400669,1.5236213207244873,-0.0713389664888382,-0.17169511318206787,1.1625924110412598,-2.350223416712278,-1.1229204088933114,-0.09463270791822681,1.2476671066451537,-0.6393334725423825,-4.917351111905764,13048,27024,62769,52487
0.6035829999999988,0.03725843131542206,0.02182214893400669,1.5236213207244873,-0.0713389664888382,-0.17169511318206787,1.1625924110412598,-2.307191793502669,-1.1251275036467143,-0.10858647360775148,1.2476671066451537,-0.6393334725423825,-4.917351111905764,13048,27024,62769,52487
0.6064339999999938,0.03763805702328682,0.0224312637001276,1.522776484489441,-0.07000809907913208,-0.16896504163742065,1.1580214500427246,-2.168101414512501,-1.0927593771788642,-0.12362829040538484,1.2481774145416566,-0.655509404802489,-4.9149561461606766,6103,22191,64231,42671
0.6077709999999934,0.03763805702328682,0.0224312637001276,1.522776484489441,-0.07000809907913208,-0.16896504163742065,1.1580214500427246,-1.9265391215207546,-1.0385903477115161,-0.12389492276477221,1.2481774145416566,-0.655509404802489,-4.9149561461606766,6103,22191,64231,42671
0.6103859999999987,0.03763805702328682,0.0224312637001276,1.522776484489441,-0.07000809907913208,-0.16896504163742065,1.1580214500427246,-1.5872261665079224,-0.9929443658388033,-0.12216423424087058,1.2481774145416566,-0.655509404802489,-4.9149561461606766,19714,43789,61274,45948
0.6115380000000005,0.03689699247479439,0.020747065544128418,1.5343427658081055,-0.07819227874279022,-0.16790461540222168,1.1552605628967285,-1.1875529317045532,-0.9656436357141285,-0.11834028445540988,1.1617001473435298,-1.2720677959365343,-5.24027443784767,19714,43789,61274,45948
0.6143479999999981,0.03689699247479439,0.020747065544128418,1.5343427658081055,-0.07819227874279022,-0.16790461540222168,1.1552605628967285,-0.7545513677023058,-0.9410701822827766,-0.13018480159445658,1.1617001473435298,-1.2720677959365343,-5.24027443784767,14997,23309,62444,45220
0.6154489999999933,0.03689699247479439,0.020747065544128418,1.5343427658081055,-0.07819227874279022,-0.16790461540222168,1.1552605628967285,-0.2866684188219865,-0.8882196172920996,-0.14701336645693772,1.1617001473435298,-1.2720677959365343,-5.24027443784767,14997,23309,62444,45220
0.6183429999999934,0.03746308758854866,0.020876744762063026,1.5341639518737793,-0.07608332484960556,-0.1674368679523468,1.1542669534683228,0.22312945653335825,-0.8123787149800683,-0.15673631792546483,1.1638984010278934,-1.2731762589422497,-5.232233970530657,21232,26490,60832,45176
0.6194159999999974,0.03746308758854866,0.020876744762063026,1.5341639518737793,-0.07608332484960556,-0.1674368679523468,1.1542669534683228,0.7758782946067966,-0.7223823125259389,-0.14296110054227315,1.1638984010278934,-1.2731762589422497,-5.232233970530657,21232,26490,60832,45176
0.6222979999999952,0.03665471822023392,0.019213911145925522,1.5457351207733154,-0.08561544865369797,-0.16511204838752747,1.159929871559143,1.3220311151608675,-0.5945724847021013,-0.12014541665415761,1.112339433439116,-1.405390044015777,-5.489999698312953,16456,22576,55634,44838
0.6233699999999953,0.03665471822023392,0.019213911145925522,1.5457351207733154,-0.08561544865369797,-0.16511204838752747,1.159929871559143,1.895801182535169,-0.3668771050588295,-0.11783759615490061,1.112339433439116,-1.405390044015777,-5.489999698312953,16456,22576,55634,44838
0.626226999999999,0.03682860732078552,0.01961871050298214,1.5453522205352783,-0.08530224114656448,-0.16347339749336243,1.1578764915466309,2.506900912067166,-0.1431104872346698,-0.14799617276771784,1.1155034399160146,-1.4136102868039369,-5.494946702498074,26698,21878,58445,48506
0.6275669999999954,0.03682860732078552,0.01961871050298214,1.5453522205352783,-0.08530224114656448,-0.16347339749336243,1.1578764915466309,3.1427796244876416,0.03138233658441147,-0.19612983005943055,1.1155034399160146,-1.4136102868039369,-5.494946702498074,26698,21878,58445,48506
0.6301739999999991,0.03682860732078552,0.01961871050298214,1.5453522205352783,-0.08530224114656448,-0.16347339749336243,1.1578764915466309,3.796293789646622,0.21790032308823085,-0.21684213267384467,1.1155034399160146,-1.4136102868039369,-5.494946702498074,33322,15464,42348,41269
0.6313289999999979,0.03592313826084137,0.01799742691218853,1.5569854974746704,-0.09580844640731812,-0.16092000901699066,1.1688746213912964,4.463923507531349,0.40262122097203235,-0.24436560293419096,1.1346519008464915,-0.7723726349509936,-5.559157329594964,33322,15464,42348,41269
0.6341389999999956,0.03592313826084137,0.01799742691218853,1.5569854974746704,-0.09580844640731812,-0.16092000901699066,1.1688746213912964,5.150979653987659,0.5852710616998633,-0.29181391236412857,1.1346519008464915,-0.7723726349509936,-5.559157329594964,35257,20009,44991,42621
0.6352409999999945,0.03592313826084137,0.01799742691218853,1.5569854974746704,-0.09580844640731812,-0.16092000901699066,1.1688746213912964,5.857288324596371,0.7987549149496045,-0.3196935138412457,1.1346519008464915,-0.7723726349509936,-5.559157329594964,35257,20009,44991,42621
0.6381499999999942,0.03647540882229805,0.017996538430452347,1.5564721822738647,-0.09380098432302475,-0.1611538827419281,1.1661244630813599,6.5982734831267855,1.022567905066245,-0.2984338983333067,1.1377929669819558,-0.7667707175850984,-5.552842849468246,33615,15968,43851,44656
0.6392249999999913,0.03647540882229805,0.017996538430452347,1.5564721822738647,-0.09380098432302475,-0.1611538827419281,1.1661244630813599,7.343115431547853,1.2148035944007345,-0.3149022540135978,1.1377929669819558,-0.7667707175850984,-5.552842849468246,33615,15968,43851,44656
0.6420840000000025,0.035481445491313934,0.016392702236771584,1.5682183504104614,-0.10493313521146774,-0.16016435623168945,1.1836544275283813,8.072039666133517,1.4072350926543722,-0.3865886583146191,1.2073715160837617,0.8203985436134813,-5.318154215929502,31914,17124,49859,46634
0.6431549999999988,0.035481445491313934,0.016392702236771584,1.5682183504104614,-0.10493313521146774,-0.16016435623168945,1.1836544275283813,8.821818582583374,1.621727951062117,-0.4824884899571272,1.2073715160837617,0.8203985436134813,-5.318154215929502,31914,17124,49859,46634
0.6460040000000008,0.035745348781347275,0.016703646630048752,1.5681042671203613,-0.10416796058416367,-0.15915195643901825,1.1830025911331177,9.589042802069903,1.8363820638738662,-0.5528721757214226,1.2073715160837617,0.8203985436134813,-5.318154215929502,33457,16905,41573,43988
0.6473450000000012,0.035745348781347275,0.016703646630048752,1.5681042671203613,-0.10416796058416367,-0.15915195643901825,1.1830025911331177,10.317845596509859,1.9485886306080111,-0.5731655298068536,1.2073715160837617,0.8203985436134813,-5.318154215929502,33457,16905,41573,43988
0.6499769999999989,0.035745348781347275,0.016703646630048752,1.5681042671203613,-0.10416796058416367,-0.15915195643901825,1.1830025911331177,11.028015850699186,1.9827366142113887,-0.6140672233556449,1.2073715160837617,0.8203985436134813,-5.318154215929502,30315,16854,48519,45915
0.6511229999999923,0.034650854766368866,0.015104003250598907,1.5800111293792725,-0.11459659785032272,-0.16169679164886475,1.1996697187423706,11.771414898441648,2.077327302441041,-0.7189117475723749,1.2973777937846755,3.454591977389288,-4.775275171452509,30315,16854,48519,45915
0.6539309999999968,0.034650854766368866,0.015104003250598907,1.5800111293792725,-0.11459659785032272,-0.16169679164886475,1.1996697187423706,12.53621191291068,2.255434056665306,-0.8260883353766599,1.2973777937846755,3.454591977389288,-4.775275171452509,34991,19143,38247,42045
0.655028999999995,0.03482767939567566,0.015046999789774418,1.5800050497055054,-0.11418579518795013,-0.16228151321411133,1.1995991468429565,13.278331578065467,2.3948358923449584,-0.8668438213816059,1.2979676545084833,3.4630646331578467,-4.7775881773801965,34991,19143,38247,42045
0.6579259999999922,0.03482767939567566,0.015046999789774418,1.5800050497055054,-0.11418579518795013,-0.16228151321411133,1.1995991468429565,13.95910266434919,2.4339414834755733,-0.8618467990702356,1.2979676545084833,3.4630646331578467,-4.7775881773801965,32349,18336,44668,43394
0.659,0.03482767939567566,0.015046999789774418,1.5800050497055054,-0.11418579518795013,-0.16228151321411133,1.1995991468429565,14.632082406547779,2.3619136286332902,-0.8004641983162446,1.2979676545084833,3.4630646331578467,-4.7775881773801965,32349,18336,44668,43394
0.661880999999994,0.03363824635744095,0.013389800675213337,1.592078685760498,-0.12349525839090347,-0.17057979106903076,1.2173422574996948,15.323189753654317,2.3079297554407296,-0.7766703187149862,1.3550134121706945,7.145372936880862,-4.044787653800292,34749,20561,38097,38877
0.6629579999999987,0.03363824635744095,0.013389800675213337,1.592078685760498,-0.12349525839090347,-0.17057979106903076,1.2173422574996948,16.043595068545034,2.3640779796511975,-0.808190694428837,1.3550134121706945,7.145372936880862,-4.044787653800292,34749,20561,38097,38877
0.6657969999999914,0.034338001161813736,0.0126675795763731,1.5920369625091553,-0.12081075459718704,-0.17418545484542847,1.2170302867889404,16.77748343540261,2.427791978202471,-0.872252768134584,1.3537922590241944,7.175218226936733,-4.032625841632402,30441,20531,39014,38587
0.6671370000000024,0.034338001161813736,0.0126675795763731,1.5920369625091553,-0.12081075459718704,-0.17418545484542847,1.2170302867889404,17.455612665884974,2.3933258800068837,-0.8924416597262567,1.3537922590241944,7.175218226936733,-4.032625841632402,30441,20531,39014,38587
0.6697489999999962,0.034338001161813736,0.0126675795763731,1.5920369625091553,-0.12081075459718704,-0.17418545484542847,1.2170302867889404,18.087052421400504,2.2679125642689812,-0.8960760756658879,1.3537922590241944,7.175218226936733,-4.032625841632402,33250,23395,32899,36653
0.6709119999999966,0.03309013321995735,0.010855278931558132,1.6042762994766235,-0.12857592105865479,-0.1901576966047287,1.233918309211731,18.735342529765184,2.1413771256057736,-0.9148995645666769,1.411297599291464,11.864000891365986,-3.2408518092971597,33250,23395,32899,36653
0.6737299999999959,0.03309013321995735,0.010855278931558132,1.6042762994766235,-0.12857592105865479,-0.1901576966047287,1.233918309211731,19.375319314471074,2.0904172718309986,-0.9449374250807079,1.411297599291464,11.864000891365986,-3.2408518092971597,29122,24607,35233,34418
0.6748199999999924,0.03309013321995735,0.010855278931558132,1.6042762994766235,-0.12857592105865479,-0.1901576966047287,1.233918309211731,20.037300201367636,2.1148397906075704,-0.9834537252411152,1.411297599291464,11.864000891365986,-3.2408518092971597,29122,24607,35233,34418
0.6777320000000036,0.03355744108557701,0.010408899746835232,1.6036115884780884,-0.12680713832378387,-0.1925804167985916,1.2303168773651123,20.675242331000703,2.1617589632184226,-0.9937172151871443,1.4073176147849005,11.887065512766986,-3.2354778873146746,32523,27894,29196,31078
0.678804999999993,0.03355744108557701,0.010408899746835232,1.6036115884780884,-0.12680713832378387,-0.1925804167985916,1.2303168773651123,21.285888124724895,2.229224290481182,-1.0057041698326181,1.4073176147849005,11.887065512766986,-3.2354778873146746,32523,27894,29196,31078
0.6816710000000021,0.03225892037153244,0.008372150361537933,1.6159512996673584,-0.13278496265411377,-0.21668030321598053,1.2414934635162354,21.875516251126182,2.278523663316293,-1.0217698222665756,1.4139790049945364,17.521012003785074,-2.4779049532244444,29060,26202,27821,30669
0.6827459999999992,0.03225892037153244,0.008372150361537933,1.6159512996673584,-0.13278496265411377,-0.21668030321598053,1.2414934635162354,22.456419861796373,2.2543123332141644,-1.036056150197224,1.4139790049945364,17.521012003785074,-2.4779049532244444,29060,26202,27821,30669
0.6855840000000025,0.032639287412166595,0.00765846436843276,1.6154556274414062,-0.13136501610279083,-0.22030867636203766,1.238776683807373,22.96293179584072,2.040923754552421,-1.0336203564852102,1.4077192822174383,17.552105412173354,-2.474658324182013,31539,28244,26657,28594
0.6869449999999925,0.032639287412166595,0.00765846436843276,1.6154556274414062,-0.13136501610279083,-0.22030867636203766,1.238776683807373,23.404347550728048,1.7893262710990927,-1.012343497009213,1.4077192822174383,17.552105412173354,-2.474658324182013,31539,28244,26657,28594
0.6895469999999914,0.032639287412166595,0.00765846436843276,1.6154556274414062,-0.13136501610279083,-0.22030867636203766,1.238776683807373,23.85881066442789,1.6851117176382209,-1.0278560774637882,1.4077192822174383,17.552105412173354,-2.474658324182013,28620,28000,26494,28247
0.6906959999999963,0.03130238503217697,0.005293125286698341,1.6278659105300903,-0.13590417802333832,-0.2550301253795624,1.2475707530975342,24.29482978968228,1.6254696923936782,-1.0284737976786322,1.3513322046717646,24.033387576656512,-1.722577794869004,28620,28000,26494,28247
0.6935050000000047,0.03130238503217697,0.005293125286698341,1.6278659105300903,-0.13590417802333832,-0.2550301253795624,1.2475707530975342,24.69245252360434,1.5051794996447612,-1.051062663465657,1.3513322046717646,24.033387576656512,-1.722577794869004,26981,31839,28438,26456
0.6946140000000014,0.03166178613901138,0.00461995042860508,1.6268941164016724,-0.1344205141067505,-0.25850188732147217,1.242282509803772,25.025665108666182,1.364920126094103,-1.0575173004206548,1.3406937978804463,24.065067942216565,-1.7197117912503375,26981,31839,28438,26456
0.6975,0.03166178613901138,0.00461995042860508,1.6268941164016724,-0.1344205141067505,-0.25850188732147217,1.242282509803772,25.364544900527715,1.2516877097080594,-1.0705759110887765,1.3406937978804463,24.065067942216565,-1.7197117912503375,24095,32521,27237,25298
0.6985749999999971,0.03166178613901138,0.00461995042860508,1.6268941164016724,-0.1344205141067505,-0.25850188732147217,1.242282509803772,25.693873531455786,1.187107384854183,-1.0739581922522043,1.3406937978804463,24.065067942216565,-1.7197117912503375,24095,32521,27237,25298
0.7014700000000011,0.030303213745355606,0.0018397960811853409,1.639263391494751,-0.1373102217912674,-0.2986263632774353,1.2363005876541138,25.9938754324599,1.1714412065837374,-1.048066340923209,1.2169647036570435,31.16883994657878,-1.1488161087901783,23132,33875,26763,24381
0.7025390000000044,0.030303213745355606,0.0018397960811853409,1.639263391494751,-0.1373102217912674,-0.2986263632774353,1.2363005876541138,26.292856810134303,1.1860065672175988,-1.0214895911408721,1.2169647036570435,31.16883994657878,-1.1488161087901783,23132,33875,26763,24381
0.7053790000000009,0.03066341020166874,0.0008837472414597869,1.6380846500396729,-0.1356968879699707,-0.3033832907676697,1.2298717498779297,26.555374186163338,1.2163909715684764,-1.0100176918502195,1.2026062130935768,31.21039312142151,-1.1459573290560758,23944,32778,24286,23668
0.7067209999999905,0.03066341020166874,0.0008837472414597869,1.6380846500396729,-0.1356968879699707,-0.3033832907676697,1.2298717498779297,26.77586474966205,1.2152527365185763,-1.0170039623378244,1.2026062130935768,31.21039312142151,-1.1459573290560758,23944,32778,24286,23668
0.7093289999999979,0.03066341020166874,0.0008837472414597869,1.6380846500396729,-0.1356968879699707,-0.3033832907676697,1.2298717498779297,26.94630705942712,1.140776770844238,-0.9730369037953247,1.2026062130935768,31.21039312142151,-1.1459573290560758,24293,30094,23552,25085
0.7104909999999945,0.029297340661287308,-0.0023858328349888325,1.6502820253372192,-0.13756969571113586,-0.3509703278541565,1.2140825986862183,27.123358269753332,1.0466454779026244,-0.9086381399487644,1.027588063604266,38.76543150058028,-0.6559382990606526,24293,30094,23552,25085
0.7133009999999922,0.029297340661287308,-0.0023858328349888325,1.6502820253372192,-0.13756969571113586,-0.3509703278541565,1.2140825986862183,27.31341422831462,0.9997374239893229,-0.847644160976843,1.027588063604266,38.76543150058028,-0.6559382990606526,22609,29717,23250,25088
0.7143950000000041,0.029297340661287308,-0.0023858328349888325,1.6502820253372192,-0.13756969571113586,-0.3509703278541565,1.2140825986862183,27.469134583573734,0.9847591402284447,-0.8086618742046993,1.027588063604266,38.76543150058028,-0.6559382990606526,22609,29717,23250,25088
0.717298999999999,0.030178384855389595,-0.0027072089724242687,1.6485718488693237,-0.13357047736644745,-0.35273849964141846,1.2046500444412231,27.586279583075267,0.9935186099488515,-0.8144495890437139,1.0052082710829722,38.78997184109915,-0.6398523848648623,21748,27980,22968,25980
0.7183659999999945,0.030178384855389595,-0.0027072089724242687,1.6485718488693237,-0.13357047736644745,-0.35273849964141846,1.2046500444412231,27.704630461918388,1.0172433805198224,-0.8214405866422537,1.0052082710829722,38.78997184109915,-0.6398523848648623,21748,27980,22968,25980
0.7212479999999923,0.028837841004133224,-0.006506036967039108,1.6604655981063843,-0.13463352620601654,-0.406614750623703,1.177963376045227,27.810916155759013,1.0780399526759417,-0.8395444894165033,0.8179283199441073,46.622714068147424,-0.22105115839482367,20910,27827,20140,25493
0.7223209999999963,0.028837841004133224,-0.006506036967039108,1.6604655981063843,-0.13463352620601654,-0.406614750623703,1.177963376045227,27.89492717024222,1.1600199739328236,-0.8172538976715673,0.8179283199441073,46.622714068147424,-0.22105115839482367,20910,27827,20140,25493
0.7251649999999936,0.028924010694026947,-0.007281818427145481,1.6586607694625854,-0.1340102255344391,-0.4103708863258362,1.1680907011032104,27.999606445313308,1.1852109478419377,-0.799377828328574,0.8062766380281828,46.66157522818601,-0.22478095316088512,21335,26450,19209,24874
0.7265139999999956,0.028924010694026947,-0.007281818427145481,1.6586607694625854,-0.1340102255344391,-0.4103708863258362,1.1680907011032104,28.077485797702714,1.1160528488112966,-0.7796183048836494,0.8062766380281828,46.66157522818601,-0.22478095316088512,21335,26450,19209,24874
0.7291209999999991,0.028924010694026947,-0.007281818427145481,1.6586607694625854,-0.1340102255344391,-0.4103708863258362,1.1680907011032104,28.155791255866532,1.0749096731306624,-0.7728227833091214,0.8062766380281828,46.66157522818601,-0.22478095316088512,22093,24987,16944,25045
0.7302770000000018,0.027582280337810516,-0.01168724987655878,1.6701358556747437,-0.13447721302509308,-0.4693911671638489,1.1299735307693481,28.25631813016597,1.1919974812477865,-0.7683592587431213,0.5765601881489185,54.66251937610723,0.19471087129721654,22093,24987,16944,25045
0.7330979999999981,0.027582280337810516,-0.01168724987655878,1.6701358556747437,-0.13447721302509308,-0.4693911671638489,1.1299735307693481,28.320864632874002,1.3120406658055987,-0.760531296192997,0.5765601881489185,54.66251937610723,0.19471087129721654,19423,24690,18144,25469
0.7341919999999955,0.027582280337810516,-0.01168724987655878,1.6701358556747437,-0.13447721302509308,-0.4693911671638489,1.1299735307693481,28.34657159424432,1.2765524463836389,-0.7465751336584912,0.5765601881489185,54.66251937610723,0.19471087129721654,19423,24690,18144,25469
0.7370849999999919,0.028318217024207115,-0.012367702089250088,1.6679812669754028,-0.13092811405658722,-0.47253984212875366,1.118134617805481,28.365469385339523,1.214919708224262,-0.7163722237359026,0.5556570100985344,54.69992141302604,0.20850978430397826,19219,23724,16662,25479
0.7381529999999912,0.028318217024207115,-0.012367702089250088,1.6679812669754028,-0.13092811405658722,-0.47253984212875366,1.118134617805481,28.439920716773777,1.2167761978201563,-0.70451243503248,0.5556570100985344,54.69992141302604,0.20850978430397826,19219,23724,16662,25479
0.7410429999999906,0.02701038494706154,-0.017417937517166138,1.6789021492004395,-0.1308189034461975,-0.5352243781089783,1.0681629180908203,28.514610667441705,1.2665223159281278,-0.6817464024539376,0.2830808787116361,62.80922551556148,0.6183547635412132,17378,24214,15919,24852
0.7421140000000014,0.02701038494706154,-0.017417937517166138,1.6789021492004395,-0.1308189034461975,-0.5352243781089783,1.0681629180908203,28.571361565006857,1.2688367360734611,-0.6678747287050145,0.2830808787116361,62.80922551556148,0.6183547635412132,17378,24214,15919,24852
0.7449569999999949,0.027526291087269783,-0.01823585294187069,1.67634916305542,-0.12812548875808716,-0.538806676864624,1.0542349815368652,28.59990426030589,1.2314021453688169,-0.6414845333570379,0.2656500438075445,62.852388642252805,0.627820408935294,17981,23659,15368,23685
0.7462939999999945,0.027526291087269783,-0.01823585294187069,1.67634916305542,-0.12812548875808716,-0.538806676864624,1.0542349815368652,28.626239727693466,1.2248602233090917,-0.6121667250227371,0.2656500438075445,62.852388642252805,0.627820408935294,17981,23659,15368,23685
0.7489119999999966,0.027526291087269783,-0.01823585294187069,1.67634916305542,-0.12812548875808716,-0.538806676864624,1.0542349815368652,28.650483015728675,1.2053769362482356,-0.5722855548036642,0.2656500438075445,62.852388642252805,0.627820408935294,18395,22652,13681,23636
0.7500650000000023,0.02624913863837719,-0.02395711839199066,1.6865718364715576,-0.12751704454421997,-0.6021127104759216,0.991718053817749,28.64574898057495,1.155649593425949,-0.5573336030480642,-0.03738676200237166,71.03875933864879,1.001285881639268,18395,22652,13681,23636
0.7528950000000041,0.02624913863837719,-0.02395711839199066,1.6865718364715576,-0.12751704454421997,-0.6021127104759216,0.991718053817749,28.632475785701995,1.0847718247004168,-0.5314815326878517,-0.03738676200237166,71.03875933864879,1.001285881639268,16158,23809,15705,22837
0.7539769999999989,0.026641611009836197,-0.02449479140341282,1.684191107749939,-0.12537792325019836,-0.6042946577072144,0.9787887930870056,28.63341960999232,0.9899162851003559,-0.4851390343215422,-0.05146164126050657,71.07351170342152,1.0092067420553563,16158,23809,15705,22837
0.7568910000000033,0.026641611009836197,-0.02449479140341282,1.684191107749939,-0.12537792325019836,-0.6042946577072144,0.9787887930870056,28.6738634395707,0.9022456212261927,-0.4527286967504141,-0.05146164126050657,71.07351170342152,1.0092067420553563,15784,23475,15044,22217
0.7579660000000004,0.026641611009836197,-0.02449479140341282,1.684191107749939,-0.12537792325019836,-0.6042946577072144,0.9787887930870056,28.756858191781927,0.9300482240582929,-0.44959182588143703,-0.05146164126050657,71.07351170342152,1.0092067420553563,15784,23475,15044,22217
0.7608420000000042,0.025394242256879807,-0.030881956219673157,1.6936064958572388,-0.12429565191268921,-0.6688804626464844,0.904681384563446,28.824971199821793,0.9589276760771667,-0.46062996280954294,-0.36125727918607364,79.28693024119869,1.278515178426805,14537,24211,14336,21511
0.7619089999999996,0.025394242256879807,-0.030881956219673157,1.6936064958572388,-0.12429565191268921,-0.6688804626464844,0.904681384563446,28.841582933437273,0.990379741709057,-0.45955660902170015,-0.36125727918607364,79.28693024119869,1.278515178426805,14537,24211,14336,21511
0.7647459999999991,0.02571209706366062,-0.030938880518078804,1.6912070512771606,-0.12245360016822815,-0.6685956120491028,0.891628086566925,28.845100436605048,0.9747411937349209,-0.45784013512011684,-0.373734649872213,79.3100335676427,1.286488801247017,14771,22439,13733,21379
0.7660889999999927,0.02571209706366062,-0.030938880518078804,1.6912070512771606,-0.12245360016822815,-0.6685956120491028,0.891628086566925,28.839531234133474,0.9537821825350246,-0.4310117499042812,-0.373734649872213,79.3100335676427,1.286488801247017,14771,22439,13733,21379
0.768702999999994,0.02571209706366062,-0.030938880518078804,1.6912070512771606,-0.12245360016822815,-0.6685956120491028,0.891628086566925,28.85931106418171,0.9476917994381223,-0.41214085673608875,-0.373734649872213,79.3100335676427,1.286488801247017,15238,20918,12193,21858
0.7698579999999929,0.024495426565408707,-0.037968963384628296,1.6996978521347046,-0.12109270691871643,-0.7322362065315247,0.8061066269874573,28.884660096701523,0.8975987380191407,-0.37484032290281627,-0.7033507855624749,87.57543554074981,1.4863065243577538,15238,20918,12193,21858
0.7726779999999999,0.024495426565408707,-0.037968963384628296,1.6996978521347046,-0.12109270691871643,-0.7322362065315247,0.8061066269874573,28.901197261806477,0.8399283840876383,-0.343544285221291,-0.7033507855624749,87.57543554074981,1.4863065243577538,14031,21059,13658,21662
0.7737649999999994,0.024495426565408707,-0.037968963384628296,1.6996978521347046,-0.12109270691871643,-0.7322362065315247,0.8061066269874573,28.93933159808754,0.8059476470007177,-0.3017665115424046,-0.7033507855624749,87.57543554074981,1.4863065243577538,14031,21059,13658,21662
0.7766689999999944,0.02476160228252411,-0.037979211658239365,1.6967310905456543,-0.1194281205534935,-0.7315679788589478,0.7901317477226257,28.978015610817597,0.8176145562621914,-0.28257211088079476,-0.7122832282694027,87.60474662711525,1.4970767799957556,14136,20258,12401,21179
0.7777449999999954,0.02476160228252411,-0.037979211658239365,1.6967310905456543,-0.1194281205534935,-0.7315679788589478,0.7901317477226257,28.95508898962532,0.7506524998664298,-0.27720391049249477,-0.7122832282694027,87.60474662711525,1.4970767799957556,14136,20258,12401,21179
0.7806330000000016,0.02357589639723301,-0.045622698962688446,1.7041555643081665,-0.1179308146238327,-0.7910652160644531,0.6938325762748718,28.925489552005743,0.6127700641676945,-0.2770347498290043,-1.0325441588732052,95.89589102692887,1.612809588885986,13243,21283,12473,20138
0.7816989999999933,0.02357589639723301,-0.045622698962688446,1.7041555643081665,-0.1179308146238327,-0.7910652160644531,0.6938325762748718,28.878291945902923,0.5410282661159995,-0.2669542856288909,-1.0325441588732052,95.89589102692887,1.612809588885986,13243,21283,12473,20138
0.7845359999999928,0.02379988320171833,-0.045293767005205154,1.701471209526062,-0.11651411652565002,-0.788727879524231,0.6794458031654358,28.892809369637163,0.5246606112144271,-0.24592897836260835,-1.03897470159497,95.91656169181701,1.6258049936741343,12853,20019,13146,19897
0.7858800000000047,0.02379988320171833,-0.045293767005205154,1.701471209526062,-0.11651411652565002,-0.788727879524231,0.6794458031654358,28.903994646215498,0.5194393174497586,-0.22645131722955494,-1.03897470159497,95.91656169181701,1.6258049936741343,12853,20019,13146,19897
0.7885040000000008,0.02379988320171833,-0.045293767005205154,1.701471209526062,-0.11651411652565002,-0.788727879524231,0.6794458031654358,28.890355000376548,0.4891788499581106,-0.2057085047759026,-1.03897470159497,95.91656169181701,1.6258049936741343,12864,19546,11914,19730
0.789653999999995,0.022643456235527992,-0.053486429154872894,1.707743525505066,-0.11501628905534744,-0.8429597020149231,0.5735855102539062,28.885791407532587,0.44400408115077367,-0.17799916251622558,-1.346050049059824,104.20124718487664,1.6127614823744905,12864,19546,11914,19730
0.7924719999999943,0.022643456235527992,-0.053486429154872894,1.707743525505066,-0.11501628905534744,-0.8429597020149231,0.5735855102539062,28.875042889373027,0.44226097563828953,-0.15303226032332812,-1.346050049059824,104.20124718487664,1.6127614823744905,12015,19848,13205,19311
0.793554999999993,0.022643456235527992,-0.053486429154872894,1.707743525505066,-0.11501628905534744,-0.8429597020149231,0.5735855102539062,28.908960909016276,0.4444719319752733,-0.16698509390647126,-1.346050049059824,104.20124718487664,1.6127614823744905,12015,19848,13205,19311
0.7964719999999943,0.023347169160842896,-0.053229525685310364,1.7052748203277588,-0.11175543814897537,-0.8411613702774048,0.5605200529098511,28.91813283581051,0.4041113927599862,-0.1544324505559509,-1.362322318634673,104.22365649914143,1.6329626145680038,12244,19354,12062,18618
0.7975469999999913,0.023347169160842896,-0.053229525685310364,1.7052748203277588,-0.11175543814897537,-0.8411613702774048,0.5605200529098511,28.94258491567518,0.3523670715966145,-0.12993067776981418,-1.362322318634673,104.22365649914143,1.6329626145680038,12244,19354,12062,18618
0.8004219999999914,0.022237705066800117,-0.061916202306747437,1.7103197574615479,-0.11040125042200089,-0.888723611831665,0.4467006325721741,28.96211973490313,0.2899585546116976,-0.09708687744176207,-1.6391988015136307,112.50703213315893,1.5391650026629888,12164,19986,11982,17688
0.8014989999999962,0.022237705066800117,-0.061916202306747437,1.7103197574615479,-0.11040125042200089,-0.888723611831665,0.4467006325721741,28.93614006583719,0.24737544101917128,-0.10002163102875895,-1.6391988015136307,112.50703213315893,1.5391650026629888,12164,19986,11982,17688
0.8043289999999979,0.022634508088231087,-0.06091427057981491,1.7075512409210205,-0.10845281183719635,-0.8828480243682861,0.4321534335613251,28.915226794429014,0.22888794317940933,-0.11155039713106313,-1.6469115935057765,112.51622208819866,1.5597038054693673,12005,18716,12420,17726
0.8056710000000021,0.022634508088231087,-0.06091427057981491,1.7075512409210205,-0.10845281183719635,-0.8828480243682861,0.4321534335613251,28.92520619166576,0.16748420358426572,-0.09023546277385609,-1.6469115935057765,112.51622208819866,1.5597038054693673,12005,18716,12420,17726
0.8082839999999997,0.022634508088231087,-0.06091427057981491,1.7075512409210205,-0.10845281183719635,-0.8828480243682861,0.4321534335613251,28.876847447327666,0.11297830920615796,-0.08277600681719299,-1.6469115935057765,112.51622208819866,1.5597038054693673,12050,18593,11555,17415
0.8094349999999977,0.02155713550746441,-0.06998550146818161,1.711281657218933,-0.10732682794332504,-0.9234305024147034,0.3117636442184448,28.876353164629347,0.05656694387404451,-0.0527647654304952,-1.8880410396222296,120.80582345876735,1.3704747755029132,12050,18593,11555,17415
0.8122629999999917,0.02155713550746441,-0.06998550146818161,1.711281657218933,-0.10732682794332504,-0.9234305024147034,0.3117636442184448,28.903530190921387,-0.00019538566443845335,-0.05166599093780974,-1.8880410396222296,120.80582345876735,1.3704747755029132,11673,19589,12608,16696
0.8133469999999943,0.02155713550746441,-0.06998550146818161,1.711281657218933,-0.10732682794332504,-0.9234305024147034,0.3117636442184448,28.86219153921674,-0.008298317890375785,-0.04786983789622673,-1.8880410396222296,120.80582345876735,1.3704747755029132,11673,19589,12608,16696
0.8162439999999915,0.021788056939840317,-0.0689486637711525,1.7085347175598145,-0.10617043823003769,-0.9175077080726624,0.2975526452064514,28.863476248126595,-0.023810260122557037,-0.050178032902512035,-1.889106644656615,120.81648402676063,1.3937291672049168,11828,19705,11934,15784
0.8173199999999924,0.021788056939840317,-0.0689486637711525,1.7085347175598145,-0.10617043823003769,-0.9175077080726624,0.2975526452064514,28.83393859584431,-0.046660379931924054,-0.037488357430339486,-1.889106644656615,120.81648402676063,1.3937291672049168,11828,19705,11934,15784
0.8202149999999965,0.020732615143060684,-0.07834476977586746,1.7108879089355469,-0.10529721528291702,-0.9531129598617554,0.17016607522964478,28.82819895106297,-0.08000854135854513,-0.020166412847596737,-2.0853825361470126,129.08438671310523,1.1102143407316027,11931,20541,12029,14922
0.8212899999999936,0.020732615143060684,-0.07834476977586746,1.7108879089355469,-0.10529721528291702,-0.9531129598617554,0.17016607522964478,28.83913495576327,-0.12605284058417138,-0.024403356500290692,-2.0853825361470126,129.08438671310523,1.1102143407316027,11931,20541,12029,14922
0.8241159999999945,0.02087213471531868,-0.0776442363858223,1.7088667154312134,-0.10459409654140472,-0.9492964744567871,0.15978828072547913,28.807814050815068,-0.16332712563594973,-0.005704081177813208,-2.0841526837066424,129.09692681903996,1.1351241680769337,11665,19544,12728,15197
0.8254550000000017,0.02087213471531868,-0.0776442363858223,1.7088667154312134,-0.10459409654140472,-0.9492964744567871,0.15978828072547913,28.799745737976565,-0.18227054000957643,-0.008794782612282944,-2.0841526837066424,129.09692681903996,1.1351241680769337,11665,19544,12728,15197
0.8280770000000047,0.02087213471531868,-0.0776442363858223,1.7088667154312134,-0.10459409654140472,-0.9492964744567871,0.15978828072547913,28.777341096357944,-0.1749281216604439,0.013292676520507233,-2.0841526837066424,129.09692681903996,1.1351241680769337,11675,19353,12074,15227
0.829224000000002,0.019830960780382156,-0.08732388913631439,1.709822416305542,-0.10407620668411255,-0.9777231812477112,0.02799888700246811,28.787145790227182,-0.1657514344657625,0.012591772052895809,-2.226777152554509,137.3462151923255,0.7852903568349064,11675,19353,12074,15227
0.8320589999999938,0.019830960780382156,-0.08732388913631439,1.709822416305542,-0.10407620668411255,-0.9777231812477112,0.02799888700246811,28.78367302816572,-0.14923923649602594,-0.0034341623502653403,-2.226777152554509,137.3462151923255,0.7852903568349064,11835,20009,12308,14871
0.8331359999999987,0.019830960780382156,-0.08732388913631439,1.709822416305542,-0.10407620668411255,-0.9777231812477112,0.02799888700246811,28.72832188806951,-0.16535172727565522,0.01971628868910291,-2.226777152554509,137.3462151923255,0.7852903568349064,11835,20009,12308,14871
0.8360479999999952,0.020433923229575157,-0.08611461520195007,1.707316517829895,-0.10166032612323761,-0.9712782502174377,0.015291980467736721,28.713945079240826,-0.22003857512745548,0.01757329705537579,-2.2370379362424795,137.35486368902767,0.8128479240366394,12001,19969,12288,14315
0.8371209999999992,0.020433923229575157,-0.08611461520195007,1.707316517829895,-0.10166032612323761,-0.9712782502174377,0.015291980467736721,28.671598687379696,-0.25507032873857577,0.018287754516222193,-2.2370379362424795,137.35486368902767,0.8128479240366394,12001,19969,12288,14315
0.84,0.019420497119426727,-0.09597906470298767,1.7068142890930176,-0.10149507224559784,-0.9924836754798889,-0.11956444382667542,28.620870794935865,-0.2564538742143856,0.018622923742381673,-2.3227993304021215,145.58182410740224,0.4313978886751714,12286,20459,12646,13607
0.8410679999999993,0.019420497119426727,-0.09597906470298767,1.7068142890930176,-0.10149507224559784,-0.9924836754798889,-0.11956444382667542,28.62449269401837,-0.28613079317692675,0.0057759126661369896,-2.3227993304021215,145.58182410740224,0.4313978886751714,12286,20459,12646,13607
0.8439049999999988,0.019718246534466743,-0.09442972391843796,1.7048332691192627,-0.10042615979909897,-0.9843045473098755,-0.12948592007160187,28.58097877233535,-0.30411651817780416,0.02427448863185528,-2.3249332990770832,145.58114522911717,0.4583026590833579,11766,19701,13557,14219
0.8452510000000039,0.019718246534466743,-0.09442972391843796,1.7048332691192627,-0.10042615979909897,-0.9843045473098755,-0.12948592007160187,28.53998739683685,-0.2708427172022451,0.015033448646145624,-2.3249332990770832,145.58114522911717,0.4583026590833579,11766,19701,13557,14219
0.8478720000000031,0.019718246534466743,-0.09442972391843796,1.7048332691192627,-0.10042615979909897,-0.9843045473098755,-0.12948592007160187,28.532941737856937,-0.24346746850131856,-0.0016096768506447777,-2.3249332990770832,145.58114522911717,0.4583026590833579,11489,19571,13058,14462
0.8490209999999934,0.01871574856340885,-0.10439734905958176,1.7028660774230957,-0.10061069577932358,-0.999646782875061,-0.2684251368045807,28.479020182633885,-0.25962977703808915,0.029285977317490552,-2.3565505059270193,153.762202332888,0.04399898151856865,11489,19571,13058,14462
0.8518429999999935,0.01871574856340885,-0.10439734905958176,1.7028660774230957,-0.10061069577932358,-0.999646782875061,-0.2684251368045807,28.433859362132758,-0.28086888620563455,0.013050641990797567,-2.3565505059270193,153.762202332888,0.04399898151856865,11851,20245,13080,13964
0.8529309999999969,0.01871574856340885,-0.10439734905958176,1.7028660774230957,-0.10061069577932358,-0.999646782875061,-0.2684251368045807,28.381013723990097,-0.2783331740184724,0.00561429623867201,-2.3565505059270193,153.762202332888,0.04399898151856865,11851,20245,13080,13964
0.8558190000000031,0.018860381096601486,-0.10263117402791977,1.7013790607452393,-0.10024048388004303,-0.9904025793075562,-0.275713711977005,28.349624642117988,-0.3245076102752411,0.029076484327647593,-2.355275410213248,153.75591199967903,0.07314056367830142,11828,20216,13608,13696
0.8568969999999972,0.018860381096601486,-0.10263117402791977,1.7013790607452393,-0.10024048388004303,-0.9904025793075562,-0.275713711977005,28.288518943538335,-0.35447503017843945,0.012065423230576867,-2.355275410213248,153.75591199967903,0.07314056367830142,11828,20216,13608,13696
0.8597949999999982,0.017858240753412247,-0.11262659728527069,1.6979460716247559,-0.10074629634618759,-0.998997688293457,-0.41585367918014526,28.2173912371445,-0.32824362581045874,0.010322165834686835,-2.331528743657303,161.8850766441386,-0.34326379460024653,12167,20228,13957,13168
0.8608680000000022,0.017858240753412247,-0.11262659728527069,1.6979460716247559,-0.10074629634618759,-0.998997688293457,-0.41585367918014526,28.24258474105665,-0.3479411308914982,0.017537365186605734,-2.331528743657303,161.8850766441386,-0.34326379460024653,12167,20228,13957,13168
0.8636989999999932,0.018442843109369278,-0.11126266419887543,1.6969366073608398,-0.09883232414722443,-0.9920275807380676,-0.4208027720451355,28.157478634733206,-0.31533781400988026,0.012932778387210147,-2.3398331200304145,161.88140838881282,-0.3171381405109892,11378,19360,15101,14260
0.8650399999999936,0.018442843109369278,-0.11126266419887543,1.6969366073608398,-0.09883232414722443,-0.9920275807380676,-0.4208027720451355,28.08831314543054,-0.23955012498538011,0.0011203646928293518,-2.3398331200304145,161.88140838881282,-0.3171381405109892,11378,19360,15101,14260
0.8676480000000011,0.018442843109369278,-0.11126266419887543,1.6969366073608398,-0.09883232414722443,-0.9920275807380676,-0.4208027720451355,28.093390195732667,-0.2481954782530771,-0.010516304036369807,-2.3398331200304145,161.88140838881282,-0.3171381405109892,11024,18971,14945,14603
0.868804999999993,0.017453428357839584,-0.12124423682689667,1.692050814628601,-0.09963301569223404,-0.9944925904273987,-0.5618435740470886,28.010536058426993,-0.2568126519474897,0.004270394412401571,-2.2634450545479967,169.94385838348157,-0.7296560584695936,11024,18971,14945,14603
0.8716440000000002,0.017453428357839584,-0.12124423682689667,1.692050814628601,-0.09963301569223404,-0.9944925904273987,-0.5618435740470886,27.971724213964617,-0.21419260363959527,0.009668343142315568,-2.2634450545479967,169.94385838348157,-0.7296560584695936,11731,19000,14203,14157
0.8727130000000034,0.017453428357839584,-0.12124423682689667,1.692050814628601,-0.09963301569223404,-0.9944925904273987,-0.5618435740470886,27.950804550969824,-0.19153662619310044,-0.005802230107252937,-2.2634450545479967,169.94385838348157,-0.7296560584695936,11731,19000,14203,14157
0.8756269999999932,0.0177309550344944,-0.11955875158309937,1.6915080547332764,-0.09896518290042877,-0.9858246445655823,-0.5642399787902832,27.90316805591936,-0.18208315333737574,0.0051107351287273586,-2.265345168626739,169.93456848044264,-0.7024700145188789,11697,18630,14794,14287
0.8767069999999949,0.0177309550344944,-0.11955875158309937,1.6915080547332764,-0.09896518290042877,-0.9858246445655823,-0.5642399787902832,27.865890192244866,-0.1623108800087323,0.015406763493731287,-2.265345168626739,169.93456848044264,-0.7024700145188789,11697,18630,14794,14287
0.8795739999999932,0.016738906502723694,-0.12945115566253662,1.6851826906204224,-0.10001225024461746,-0.982593297958374,-0.7068514823913574,27.80377675350873,-0.16896618615186756,-0.006472883249505393,-2.1403552807882837,177.93860398147382,-1.0711507511328489,12232,17901,14962,13968
0.8806509999999981,0.016738906502723694,-0.12945115566253662,1.6851826906204224,-0.10001225024461746,-0.982593297958374,-0.7068514823913574,27.76642645185259,-0.17101996605026623,-0.0288358240306723,-2.1403552807882837,177.93860398147382,-1.0711507511328489,12232,17901,14962,13968
0.8834890000000014,0.0168695617467165,-0.12817919254302979,1.684570550918579,-0.09989580512046814,-0.9762269258499146,-0.7097606658935547,27.69907830367779,-0.11741268048060005,-0.022664102168414187,-2.139599886803082,177.93497466308204,-1.0432881480397804,11316,17148,16133,15385
0.8848380000000033,0.0168695617467165,-0.12817919254302979,1.684570550918579,-0.09989580512046814,-0.9762269258499146,-0.7097606658935547,27.618431394283576,-0.07512244802895515,-0.034921856604262516,-2.139599886803082,177.93497466308204,-1.0432881480397804,11316,17148,16133,15385
0.887448000000004,0.0168695617467165,-0.12817919254302979,1.684570550918579,-0.09989580512046814,-0.9762269258499146,-0.7097606658935547,27.61239560598902,-0.058544661394997,-0.05554561743480992,-2.139599886803082,177.93497466308204,-1.0432881480397804,10867,16652,16422,15785
0.8885929999999935,0.015867186710238457,-0.13794821500778198,1.6767950057983398,-0.10112034529447556,-0.9675011038780212,-0.8519064784049988,27.53796984090123,-0.03704959331837052,-0.033936624320176904,-1.9790289213734638,-174.1275791849581,-1.3666049867769094,10867,16652,16422,15785
0.8914170000000012,0.015867186710238457,-0.13794821500778198,1.6767950057983398,-0.10112034529447556,-0.9675011038780212,-0.8519064784049988,27.525595729212284,0.01350539235138811,-0.047698771408081174,-1.9790289213734638,-174.1275791849581,-1.3666049867769094,11906,16666,14835,15197
0.8925040000000009,0.015929924324154854,-0.13641683757305145,1.6769055128097534,-0.10144991427659988,-0.9597331285476685,-0.8508904576301575,27.560821893582983,0.08608387759528839,-0.0707882865129057,-1.973973596086393,-174.135871882244,-1.3392116678140848,11906,16666,14835,15197
0.8953999999999942,0.015929924324154854,-0.13641683757305145,1.6769055128097534,-0.10144991427659988,-0.9597331285476685,-0.8508904576301575,27.434213084831743,0.09012958547576863,-0.07149496463053663,-1.973973596086393,-174.135871882244,-1.3392116678140848,11828,16352,15720,15547
0.8964689999999973,0.015929924324154854,-0.13641683757305145,1.6769055128097534,-0.10144991427659988,-0.9597331285476685,-0.8508904576301575,27.402834655603993,0.08895940081516622,-0.09230946605178256,-1.973973596086393,-174.135871882244,-1.3392116678140848,11828,16352,15720,15547
0.899375,0.014911173842847347,-0.1459955871105194,1.6677252054214478,-0.10278218984603882,-0.9459097385406494,-0.9922506809234619,27.4309597672441,0.1914752236852173,-0.07752808144162372,-1.7896976923225976,-166.2557496862948,-1.5894467048843506,12710,15362,15480,15437
0.9004429999999993,0.014911173842847347,-0.1459955871105194,1.6677252054214478,-0.10278218984603882,-0.9459097385406494,-0.9922506809234619,27.334080358373633,0.20321651836488822,-0.07800789984627195,-1.7896976923225976,-166.2557496862948,-1.5894467048843506,12710,15362,15480,15437
0.9032819999999919,0.014951051212847233,-0.14444033801555634,1.6678721904754639,-0.10322225093841553,-0.9381253719329834,-0.9910565614700317,27.34487574816838,0.16121685343292774,-0.11071253336261058,-1.7849848489689897,-166.26370096093734,-1.5617040318463467,11787,15077,16560,16792
0.904625,0.014951051212847233,-0.14444033801555634,1.6678721904754639,-0.10322225093841553,-0.9381253719329834,-0.9910565614700317,27.391625943208066,0.2935221304663327,-0.09524388674364317,-1.7849848489689897,-166.26370096093734,-1.5617040318463467,11787,15077,16560,16792
0.9072350000000006,0.014951051212847233,-0.14444033801555634,1.6678721904754639,-0.10322225093841553,-0.9381253719329834,-0.9910565614700317,27.312674934796014,0.30059535316352864,-0.10952517131297716,-1.7849848489689897,-166.26370096093734,-1.5617040318463467,11530,14691,16982,17084
0.9083859999999986,0.01391391921788454,-0.1537788361310959,1.6572961807250977,-0.1046292632818222,-0.9193713068962097,-1.1317859888076782,27.271600468671505,0.24496498062702693,-0.1567850870629269,-1.5853031958239965,-158.41945702091968,-1.731609800021911,11530,14691,16982,17084
0.9112079999999987,0.01391391921788454,-0.1537788361310959,1.6572961807250977,-0.1046292632818222,-0.9193713068962097,-1.1317859888076782,27.30538000393807,0.4304749232075485,-0.13963734234379976,-1.5853031958239965,-158.41945702091968,-1.731609800021911,13229,14942,14411,16330
0.9123019999999961,0.014466485939919949,-0.15285439789295197,1.6581858396530151,-0.10318364202976227,-0.9147041440010071,-1.1266858577728271,27.304672668352545,0.47014823370354064,-0.14789525560716063,-1.5891978612568,-158.42620755787107,-1.7172398722458178,13229,14942,14411,16330
0.9152020000000047,0.014466485939919949,-0.15285439789295197,1.6581858396530151,-0.10318364202976227,-0.9147041440010071,-1.1266858577728271,27.27152590016098,0.3490323944376718,-0.1706429623084519,-1.5891978612568,-158.42620755787107,-1.7172398722458178,13050,15123,15868,16603
0.9162779999999912,0.014466485939919949,-0.15285439789295197,1.6581858396530151,-0.10318364202976227,-0.9147041440010071,-1.1266858577728271,27.29779958221127,0.4945774103828375,-0.15383859892237686,-1.5891978612568,-158.42620755787107,-1.7172398722458178,13050,15123,15868,16603
0.9191560000000026,0.013429196551442146,-0.16193455457687378,1.6462593078613281,-0.10464587807655334,-0.8910122513771057,-1.2667956352233887,27.302505920489654,0.548551995801096,-0.18399187418014915,-1.3904753467589797,-150.60395625897738,-1.8128592882774703,14379,14454,15412,16672
0.9202320000000036,0.013429196551442146,-0.16193455457687378,1.6462593078613281,-0.10464587807655334,-0.8910122513771057,-1.2667956352233887,27.26893517705255,0.45242566230787673,-0.20640344001760197,-1.3904753467589797,-150.60395625897738,-1.8128592882774703,14379,14454,15412,16672
0.9232170000000042,0.013718416914343834,-0.16093119978904724,1.6466468572616577,-0.10401048511266708,-0.8861382603645325,-1.264504075050354,27.301155165184767,0.5703346561471266,-0.19363949147934062,-1.3893433865717533,-150.60713535321327,-1.8059638516585197,58239,60249,2140,3513
0.9245589999999938,0.013718416914343834,-0.16093119978904724,1.6466468572616577,-0.10401048511266708,-0.8861382603645325,-1.264504075050354,27.333272887931123,0.602403176992343,-0.21707823854923702,-1.3893433865717533,-150.60713535321327,-1.8059638516585197,58239,60249,2140,3513
0.9270770000000048,0.013718416914343834,-0.16093119978904724,1.6466468572616577,-0.10401048511266708,-0.8861382603645325,-1.264504075050354,27.326949478238838,0.4997998359909693,-0.23383982491030267,-1.3893433865717533,-150.60713535321327,-1.8059638516585197,54446,58837,5692,13941
0.928173999999999,0.012672604992985725,-0.16970375180244446,1.633353590965271,-0.10548269003629684,-0.8580280542373657,-1.4030166864395142,27.361270167838907,0.6194528008700576,-0.233010782862961,-1.1980682849587647,-142.7799190535165,-1.8276231395664961,54446,58837,5692,13941
0.9310659999999916,0.012672604992985725,-0.16970375180244446,1.633353590965271,-0.10548269003629684,-0.8580280542373657,-1.4030166864395142,27.35784427741263,0.6442195997965493,-0.26339520385859533,-1.1980682849587647,-142.7799190535165,-1.8276231395664961,55039,51818,6232,30891
0.9321399999999994,0.012836248613893986,-0.16881953179836273,1.6347347497940063,-0.10534881800413132,-0.8537517189979553,-1.3951497077941895,27.335401286274315,0.5616549481013676,-0.27933037804389577,-1.1919906754797234,-142.78633969506762,-1.8214456701875161,55039,51818,6232,30891
0.9350390000000043,0.012836248613893986,-0.16881953179836273,1.6347347497940063,-0.10534881800413132,-0.8537517189979553,-1.3951497077941895,27.336445245421626,0.6875248628081643,-0.2776822475137866,-1.1919906754797234,-142.78633969506762,-1.8214456701875161,56504,49371,7463,31955
0.9361149999999907,0.012836248613893986,-0.16881953179836273,1.6347347497940063,-0.10534881800413132,-0.8537517189979553,-1.3951497077941895,27.19636510261233,0.769880056883611,-0.3031182988222152,-1.1919906754797234,-142.78633969506762,-1.8214456701875161,56504,49371,7463,31955
0.9390129999999918,0.011776851490139961,-0.17724467813968658,1.6201448440551758,-0.10683108866214752,-0.8208313584327698,-1.5322986841201782,26.91539308549348,0.765172919656896,-0.34562794245816897,-1.0204057480894868,-134.95173719846375,-1.7919782049211281,60764,60406,11880,13091
0.9400840000000026,0.011776851490139961,-0.17724467813968658,1.6201448440551758,-0.10683108866214752,-0.8208313584327698,-1.5322986841201782,26.67019477866545,0.8812296183789686,-0.3545839201775101,-1.0204057480894868,-134.95173719846375,-1.7919782049211281,60764,60406,11880,13091
0.9429130000000004,0.011885291896760464,-0.1765994131565094,1.6221567392349243,-0.10706327110528946,-0.8178651928901672,-1.5208357572555542,26.389178020440287,0.9088040548846763,-0.3072004254306023,-1.0090309808785423,-134.96127770820087,-1.7810615508641456,58849,60576,43357,16887
0.944258999999991,0.011885291896760464,-0.1765994131565094,1.6221567392349243,-0.10706327110528946,-0.8178651928901672,-1.5208357572555542,26.01094949084062,0.817123802252317,-0.25570267969465826,-1.0090309808785423,-134.96127770820087,-1.7810615508641456,58849,60576,43357,16887
0.9468649999999907,0.011885291896760464,-0.1765994131565094,1.6221567392349243,-0.10706327110528946,-0.8178651928901672,-1.5208357572555542,25.665641893372072,0.8285459670096124,-0.2504212817131381,-1.0090309808785423,-134.96127770820087,-1.7810615508641456,57792,60911,46405,20287
0.9479619999999995,0.010807418264448643,-0.18461330235004425,1.6062933206558228,-0.10875203460454941,-0.7738591432571411,-1.660286545753479,25.246622257987877,0.8408477072959336,-0.2540710607633076,-0.8697910146572909,-127.36595395659712,-1.6655135918868667,57792,60911,46405,20287
0.9508490000000019,0.010807418264448643,-0.18461330235004425,1.6062933206558228,-0.10875203460454941,-0.7738591432571411,-1.660286545753479,24.71665107053324,0.8125001551257759,-0.305972242114885,-0.8697910146572909,-127.36595395659712,-1.6655135918868667,52176,58789,53658,24621
0.9519219999999914,0.010807418264448643,-0.18461330235004425,1.6062933206558228,-0.10875203460454941,-0.7738591432571411,-1.660286545753479,24.19863854163749,0.8187951355734234,-0.41456127069280724,-0.8697910146572909,-127.36595395659712,-1.6655135918868667,52176,58789,53658,24621
0.9548369999999995,0.010900559835135937,-0.18429723381996155,1.608227252960205,-0.10899604856967926,-0.772655189037323,-1.649328351020813,23.689333484241864,0.8469724451708979,-0.5385665398728712,-0.8548192757090105,-127.37296084804078,-1.6586020622758255,47876,58907,57422,29110
0.9559140000000043,0.010900559835135937,-0.18429723381996155,1.608227252960205,-0.10899604856967926,-0.772655189037323,-1.649328351020813,23.12077415785641,0.8724972463226532,-0.6945231840997017,-0.8548192757090105,-127.37296084804078,-1.6586020622758255,47876,58907,57422,29110
0.9587989999999991,0.009801431559026241,-0.19177217781543732,1.5910513401031494,-0.110938161611557,-0.7108026742935181,-1.7914819717407227,22.529518307396867,0.9764391586669282,-0.8747207860957877,-0.7755877000768227,-120.3641356425679,-1.5187845443065235,45339,55713,58063,29750
0.9598689999999915,0.009801431559026241,-0.19177217781543732,1.5910513401031494,-0.110938161611557,-0.7108026742935181,-1.7914819717407227,21.942992231033305,1.1125471967103708,-1.0271062644588764,-0.7755877000768227,-120.3641356425679,-1.5187845443065235,45339,55713,58063,29750
0.9627109999999957,0.010412199422717094,-0.1918938010931015,1.5925898551940918,-0.10922913253307343,-0.71184903383255,-1.782777190208435,21.33377176112452,1.2505735762660248,-1.1558983326717625,-0.7649073855117933,-120.36667198660975,-1.5249573673706704,48488,55774,58807,42524
0.9640669999999955,0.010412199422717094,-0.1918938010931015,1.5925898551940918,-0.10922913253307343,-0.71184903383255,-1.782777190208435,20.73601353654744,1.465210778004852,-1.2797851244728315,-0.7649073855117933,-120.36667198660975,-1.5249573673706704,48488,55774,58807,42524
0.9666600000000035,0.010412199422717094,-0.1918938010931015,1.5925898551940918,-0.10922913253307343,-0.71184903383255,-1.782777190208435,20.171549086654093,1.6777238424582321,-1.3700484422472141,-0.7649073855117933,-120.36667198660975,-1.5249573673706704,45259,53742,59511,44390
0.9677510000000038,0.009309166111052036,-0.19866415858268738,1.5740675926208496,-0.11097384989261627,-0.6310313940048218,-1.9241044521331787,19.57681408254647,1.8774035330926837,-1.458972456309396,-0.9230718717327177,-114.16198254684429,-1.2701123230668467,45259,53742,59511,44390
0.9706279999999969,0.009309166111052036,-0.19866415858268738,1.5740675926208496,-0.11097384989261627,-0.6310313940048218,-1.9241044521331787,19.044980812857645,2.1554952083345564,-1.502835518411328,-0.9230718717327177,-114.16198254684429,-1.2701123230668467,44191,54711,60573,48547
0.9716989999999932,0.009659888222813606,-0.19884423911571503,1.5761185884475708,-0.11012045294046402,-0.6326183080673218,-1.9126734733581543,18.59638091461372,2.4906532325727015,-1.5349078342610978,-0.9073437556979002,-114.16759067227179,-1.275000714599962,44191,54711,60573,48547
0.9746149999999907,0.009659888222813606,-0.19884423911571503,1.5761185884475708,-0.11012045294046402,-0.6326183080673218,-1.9126734733581543,18.09678254675922,2.806459663065895,-1.5898680223092811,-0.9073437556979002,-114.16759067227179,-1.275000714599962,44914,52639,60630,51543
0.9756909999999916,0.009659888222813606,-0.19884423911571503,1.5761185884475708,-0.11012045294046402,-0.6326183080673218,-1.9126734733581543,17.65614869596794,3.1872584094336,-1.548721917151448,-0.9073437556979002,-114.16759067227179,-1.275000714599962,44914,52639,60630,51543
0.9785899999999965,0.008547655306756496,-0.20471833646297455,1.5562984943389893,-0.11129001528024673,-0.531775712966919,-2.0510144233703613,17.293837347571454,3.572731536146612,-1.4420254307126767,-1.2459751332019664,-108.75507617142569,-0.7008292572897906,44341,50020,60621,54711
0.9796640000000043,0.008547655306756496,-0.20471833646297455,1.5562984943389893,-0.11129001528024673,-0.531775712966919,-2.0510144233703613,16.89222626360089,3.911548211090308,-1.4241285887131807,-1.2459751332019664,-108.75507617142569,-0.7008292572897906,44341,50020,60621,54711
0.9824909999999946,0.008776569738984108,-0.20486967265605927,1.5577067136764526,-0.11080758273601532,-0.5331151485443115,-2.0432937145233154,16.585603744126836,4.250316682818274,-1.4188012012685862,-1.2289476061820022,-108.75791621166785,-0.7051600890705214,44635,48853,60527,56121
0.9838359999999957,0.008776569738984108,-0.20486967265605927,1.5577067136764526,-0.11080758273601532,-0.5331151485443115,-2.0432937145233154,16.38906139041455,4.5914516394908835,-1.3587334697237945,-1.2289476061820022,-108.75791621166785,-0.7051600890705214,44635,48853,60527,56121
0.986448000000004,0.008776569738984108,-0.20486967265605927,1.5577067136764526,-0.11080758273601532,-0.5331151485443115,-2.0432937145233154,16.177151531948073,4.880838713022164,-1.303180861491123,-1.2289476061820022,-108.75791621166785,-0.7051600890705214,44192,47470,60422,56462
0.9875449999999982,0.0076614259742200375,-0.20965707302093506,1.536598563194275,-0.11050410568714142,-0.4147563874721527,-2.1762235164642334,15.975613088030801,5.2205744448580464,-1.2533264858848399,-1.6183329226007055,-103.91694070405336,0.3437234469277581,44192,47470,60422,56462
0.9904290000000038,0.0076614259742200375,-0.20965707302093506,1.536598563194275,-0.11050410568714142,-0.4147563874721527,-2.1762235164642334,15.883402733183463,5.654489140219055,-1.216766876756341,-1.6183329226007055,-103.91694070405336,0.3437234469277581,44486,47524,60436,56883
0.9914989999999961,0.007832673378288746,-0.2098425030708313,1.53836989402771,-0.110151007771492,-0.4164787232875824,-2.166762351989746,15.855721836813178,6.073199316284582,-1.1961737173111944,-1.5996666749287458,-103.91992822387236,0.33802466235601103,44486,47524,60436,56883
0.9944199999999983,0.007832673378288746,-0.2098425030708313,1.53836989402771,-0.110151007771492,-0.4164787232875824,-2.166762351989746,15.831546725701875,6.424381847117844,-1.1444612542123627,-1.5996666749287458,-103.91992822387236,0.33802466235601103,46733,47490,59935,56893
0.9954890000000014,0.007832673378288746,-0.2098425030708313,1.53836989402771,-0.110151007771492,-0.4164787232875824,-2.166762351989746,15.869844047441651,6.758569681770872,-1.13020362184246,-1.5996666749287458,-103.91992822387236,0.33802466235601103,46733,47490,59935,56893
0.9983739999999962,0.006734933704137802,-0.21338693797588348,1.5160579681396484,-0.10699029266834259,-0.28330329060554504,-2.2924864292144775,16.021088161540558,7.180699889308281,-1.121331034354752,-2.0340936446893334,-99.30772407389145,1.8652389333008697,48240,48299,59658,57073
0.999451000000001,0.006734933704137802,-0.21338693797588348,1.5160579681396484,-0.10699029266834259,-0.28330329060554504,-2.2924864292144775,16.144991198624275,7.5517181765726695,-1.0815315566021173,-2.0340936446893334,-99.30772407389145,1.8652389333008697,48240,48299,59658,57073
1.002281999999992,0.0068690176121890545,-0.21371470391750336,1.5181093215942383,-0.10671159625053406,-0.28594526648521423,-2.2817482948303223,16.222528601129717,7.743954731434513,-1.033579876436641,-2.0135533876902008,-99.30967343117058,1.8585692963527771,50069,48509,58986,57034
1.0036269999999932,0.0068690176121890545,-0.21371470391750336,1.5181093215942383,-0.10671159625053406,-0.28594526648521423,-2.2817482948303223,16.375168211639824,7.914442847570334,-1.0029845497274292,-2.0135533876902008,-99.30967343117058,1.8585692963527771,50069,48509,58986,57034
1.0062320000000036,0.0068690176121890545,-0.21371470391750336,1.5181093215942383,-0.10671159625053406,-0.28594526648521423,-2.2817482948303223,16.5762869413693,8.165312622255799,-0.9760506034638856,-2.0135533876902008,-99.30967343117058,1.8585692963527771,50651,49114,58738,56759
1.0073329999999987,0.005824850872159004,-0.2158762514591217,1.4946869611740112,-0.09904105216264725,-0.13733649253845215,-2.3988077640533447,16.793449618769852,8.384653765428032,-1.0020706194203413,-2.5526235052198425,-94.58215972764415,3.845935073404795,50651,49114,58738,56759
1.0102179999999934,0.005824850872159004,-0.2158762514591217,1.4946869611740112,-0.09904105216264725,-0.13733649253845215,-2.3988077640533447,17.09053589101255,8.669774454893005,-1.0339415337126738,-2.5526235052198425,-94.58215972764415,3.845935073404795,52548,50136,57983,56531
1.0112859999999928,0.0064264098182320595,-0.21594899892807007,1.4964083433151245,-0.0971173420548439,-0.13855238258838654,-2.390127182006836,17.441937866319634,9.066461354008014,-1.0102708253118315,-2.5390616490242905,-94.58150758398004,3.831399576924033,52548,50136,57983,56531
1.014201000000001,0.0064264098182320595,-0.21594899892807007,1.4964083433151245,-0.0971173420548439,-0.13855238258838654,-2.390127182006836,17.800561269238575,9.387191170408437,-0.9967901036109322,-2.5390616490242905,-94.58150758398004,3.831399576924033,53939,50739,57080,56523
1.015273000000001,0.0064264098182320595,-0.21594899892807007,1.4964083433151245,-0.0971173420548439,-0.13855238258838654,-2.390127182006836,18.10790603800026,9.502353712794516,-1.0053586246811803,-2.5390616490242905,-94.58150758398004,3.831399576924033,53939,50739,57080,56523
1.0181630000000004,0.005505985580384731,-0.2165791541337967,1.4719560146331787,-0.08358767628669739,0.021685384213924408,-2.4960885047912598,18.39884253865375,9.544697974126775,-1.0254992464780954,-3.269580488508931,-89.48500884789995,6.1189745317903865,55167,51679,56290,56309
1.019232999999993,0.005505985580384731,-0.2165791541337967,1.4719560146331787,-0.08358767628669739,0.021685384213924408,-2.4960885047912598,18.75896370336975,9.638563749907709,-1.0434472877495482,-3.269580488508931,-89.48500884789995,6.1189745317903865,55167,51679,56290,56309
1.0220709999999962,0.0062719713896512985,-0.21732592582702637,1.4735392332077026,-0.08103469759225845,0.01699230819940567,-2.487962007522583,19.118322138749555,9.702866307059889,-1.074985107168539,-3.25721472212224,-89.48128682602362,6.099766511939505,56232,52166,55382,56186
1.0234290000000037,0.0062719713896512985,-0.21732592582702637,1.4735392332077026,-0.08103469759225845,0.01699230819940567,-2.487962007522583,19.420554703482726,9.82043102074922,-1.1284137112738177,-3.25721472212224,-89.48128682602362,6.099766511939505,56232,52166,55382,56186
1.0260299999999989,0.0062719713896512985,-0.21732592582702637,1.4735392332077026,-0.08103469759225845,0.01699230819940567,-2.487962007522583,19.758678157594673,9.996229480098659,-1.1514021178033818,-3.25721472212224,-89.48128682602362,6.099766511939505,56498,52558,55010,55940
1.0271199999999954,0.00554842222481966,-0.21634382009506226,1.4481765031814575,-0.06021692976355553,0.18877127766609192,-2.5801873207092285,20.185097119751543,10.19273454955568,-1.1257019474938446,-4.281559187619707,-83.84402705999635,8.513214203671605,56498,52558,55010,55940
1.030006999999998,0.00554842222481966,-0.21634382009506226,1.4481765031814575,-0.06021692976355553,0.18877127766609192,-2.5801873207092285,20.6293933496739,10.416715984611269,-1.1277485867915704,-4.281559187619707,-83.84402705999635,8.513214203671605,58024,53000,53119,55580
1.0310739999999932,0.006292819976806641,-0.21669445931911469,1.4501608610153198,-0.05770719796419144,0.18603499233722687,-2.5704894065856934,21.019437792398033,10.592178885663358,-1.157448425584243,-4.269416731042276,-83.83670059887464,8.494758261990103,58024,53000,53119,55580
1.0339939999999914,0.006292819976806641,-0.21669445931911469,1.4501608610153198,-0.05770719796419144,0.18603499233722687,-2.5704894065856934,21.394357610659387,10.730182828086829,-1.1553039151164568,-4.269416731042276,-83.83670059887464,8.494758261990103,58312,52649,52147,55799
1.0350659999999916,0.006292819976806641,-0.21669445931911469,1.4501608610153198,-0.05770719796419144,0.18603499233722687,-2.5704894065856934,21.752740263815788,10.84497678897804,-1.1680101229933337,-4.269416731042276,-83.83670059887464,8.494758261990103,58312,52649,52147,55799
1.0379520000000049,0.005844220984727144,-0.21397891640663147,1.4240578413009644,-0.028700485825538635,0.36649248003959656,-2.6459763050079346,22.080349557944103,10.859600739155882,-1.174065618679956,-5.661684101264061,-77.55254169849493,10.96903174033512,59627,53042,49350,55193
1.039020000000004,0.005844220984727144,-0.21397891640663147,1.4240578413009644,-0.028700485825538635,0.36649248003959656,-2.6459763050079346,22.416259392557976,10.86420800784172,-1.1600854876956395,-5.661684101264061,-77.55254169849493,10.96903174033512,59627,53042,49350,55193
1.0418610000000044,0.006437527947127819,-0.21503987908363342,1.426105260848999,-0.026638928800821304,0.3599340319633484,-2.635852813720703,22.727781063173342,10.924873752209288,-1.1488164547010238,-5.650050771633823,-77.54229177170055,10.952451394024418,60147,53072,48026,55171
1.043199999999997,0.006437527947127819,-0.21503987908363342,1.426105260848999,-0.026638928800821304,0.3599340319633484,-2.635852813720703,23.024653217264397,10.977554274364364,-1.1582316612608354,-5.650050771633823,-77.54229177170055,10.952451394024418,60147,53072,48026,55171
1.0458119999999909,0.006437527947127819,-0.21503987908363342,1.426105260848999,-0.026638928800821304,0.3599340319633484,-2.635852813720703,23.339854311241815,10.985044148614103,-1.1873009966654318,-5.650050771633823,-77.54229177170055,10.952451394024418,60262,53224,47575,54885
1.0469100000000036,0.006343672517687082,-0.21056997776031494,1.3994485139846802,0.010690887458622456,0.5432540774345398,-2.692241668701172,23.642210446649564,10.973736366625626,-1.2074507397890804,-7.442978243384132,-70.61027586264173,13.323243400043294,60262,53224,47575,54885
1.0497960000000022,0.006343672517687082,-0.21056997776031494,1.3994485139846802,0.010690887458622456,0.5432540774345398,-2.692241668701172,23.948640153260698,11.017140566071738,-1.2034938150414405,-7.442978243384132,-70.61027586264173,13.323243400043294,60943,53379,45089,54211
1.0508629999999977,0.006343672517687082,-0.21056997776031494,1.3994485139846802,0.010690887458622456,0.5432540774345398,-2.692241668701172,24.289923181689918,11.16180667227815,-1.1855995030449802,-7.442978243384132,-70.61027586264173,13.323243400043294,60943,53379,45089,54211
1.0537740000000049,0.006681693717837334,-0.21184471249580383,1.401810646057129,0.011994246393442154,0.5354378819465637,-2.6807498931884766,24.63054787669767,11.298642019615293,-1.1459093480550933,-7.431531784522825,-70.59563240433663,13.309112244659461,61021,53076,43994,54395
1.0548429999999935,0.006681693717837334,-0.21184471249580383,1.401810646057129,0.011994246393442154,0.5354378819465637,-2.6807498931884766,25.002740618002782,11.420469921577622,-1.0851173698518544,-7.431531784522825,-70.59563240433663,13.309112244659461,61021,53076,43994,54395
1.0577430000000023,0.007016653195023537,-0.2056330293416977,1.3748146295547485,0.057104986160993576,0.7156847715377808,-2.716745138168335,25.36311744618343,11.527609957495946,-1.0580479352678531,-9.644963092904439,-63.0471741563238,15.44038173055743,61808,52888,38765,52640
1.0588119999999908,0.007016653195023537,-0.2056330293416977,1.3748146295547485,0.057104986160993576,0.7156847715377808,-2.716745138168335,25.640676356049234,11.496927145944925,-1.0657810227041433,-9.644963092904439,-63.0471741563238,15.44038173055743,61808,52888,38765,52640
1.0616520000000018,0.008035638369619846,-0.2068747878074646,1.3775042295455933,0.060761675238609314,0.7080370187759399,-2.703751564025879,25.833316646132335,11.329179955203013,-1.0845749505168325,-9.643678900341413,-63.02332840146134,15.418714590728262,62085,53167,37464,52341
1.0629930000000023,0.008035638369619846,-0.2068747878074646,1.3775042295455933,0.060761675238609314,0.7080370187759399,-2.703751564025879,26.016318423598218,11.171305635254244,-1.0718718718542364,-9.643678900341413,-63.02332840146134,15.418714590728262,62085,53167,37464,52341
1.0656100000000006,0.008035638369619846,-0.2068747878074646,1.3775042295455933,0.060761675238609314,0.7080370187759399,-2.703751564025879,26.24353932780378,11.113326487794348,-1.0111973390550701,-9.643678900341413,-63.02332840146134,15.418714590728262,62175,53560,36904,51605
1.0666989999999932,0.008896234445273876,-0.19897696375846863,1.3503923416137695,0.11250359565019608,0.8799002766609192,-2.7192108631134033,26.485982860800235,11.135675735662293,-0.942999908808648,-12.252154373400186,-54.84491215227451,17.221482060964775,62175,53560,36904,51605
1.0695800000000018,0.008896234445273876,-0.19897696375846863,1.3503923416137695,0.11250359565019608,0.8799002766609192,-2.7192108631134033,26.738895812674006,11.173128302704296,-0.8840346593761218,-12.252154373400186,-54.84491215227451,17.221482060964775,62547,53683,33016,49490
1.0706529999999912,0.009465070441365242,-0.20055899024009705,1.3527823686599731,0.11473026871681213,0.870475172996521,-2.7076525688171387,26.977029285762274,11.092479262781207,-0.8422520587177597,-12.248972275420089,-54.82004916757882,17.200768512954255,62547,53683,33016,49490
1.073581999999995,0.009465070441365242,-0.20055899024009705,1.3527823686599731,0.11473026871681213,0.870475172996521,-2.7076525688171387,27.103565656531863,10.8888347910739,-0.8233581957851652,-12.248972275420089,-54.82004916757882,17.200768512954255,62395,53815,34088,50173
1.0746549999999988,0.009465070441365242,-0.20055899024009705,1.3527823686599731,0.11473026871681213,0.870475172996521,-2.7076525688171387,27.14938694098333,10.694810722488395,-0.8209999000608729,-12.248972275420089,-54.82004916757882,17.200768512954255,62395,53815,34088,50173
1.0775439999999945,0.01089443452656269,-0.19110950827598572,1.3257403373718262,0.17131341993808746,1.0272589921951294,-2.7041096687316895,27.229652485709448,10.620224102470765,-0.7856658110870013,-15.146484998406672,-46.20008075304159,18.45511800936913,62626,53853,31263,47867
1.0786110000000044,0.01089443452656269,-0.19110950827598572,1.3257403373718262,0.17131341993808746,1.0272589921951294,-2.7041096687316895,27.355340905987955,10.645436781142763,-0.740822972020029,-15.146484998406672,-46.20008075304159,18.45511800936913,62626,53853,31263,47867
1.0814320000000006,0.010951908305287361,-0.19366611540317535,1.3284685611724854,0.17185866832733154,1.0121902227401733,-2.6909708976745605,27.46466260347127,10.655611121771301,-0.7396612345735092,-15.150075699871573,-46.167151652478935,18.43807764649228,62791,53944,30350,47555
1.082773000000001,0.010951908305287361,-0.19366611540317535,1.3284685611724854,0.17185866832733154,1.0121902227401733,-2.6909708976745605,27.54365196140302,10.597229304354585,-0.7340731902372232,-15.150075699871573,-46.167151652478935,18.43807764649228,62791,53944,30350,47555
1.085398000000001,0.010951908305287361,-0.19366611540317535,1.3284685611724854,0.17185866832733154,1.0121902227401733,-2.6909708976745605,27.546977716972314,10.403260629519753,-0.6871542839424797,-15.150075699871573,-46.167151652478935,18.43807764649228,62801,53904,29832,46839
1.0864879999999975,0.012967403046786785,-0.1829017996788025,1.301685094833374,0.2304694652557373,1.1480693817138672,-2.67212176322937,27.475573041825108,10.078911044565695,-0.6402705313741253,-18.22269280045236,-37.303819449358365,19.101033525485768,62801,53904,29832,46839
1.089377999999997,0.012967403046786785,-0.1829017996788025,1.301685094833374,0.2304694652557373,1.1480693817138672,-2.67212176322937,27.423198250563175,9.744857965863822,-0.6142232180164963,-18.22269280045236,-37.303819449358365,19.101033525485768,62852,54359,29243,45259
1.0904449999999923,0.013500702567398548,-0.18556493520736694,1.3044424057006836,0.2326410412788391,1.1325299739837646,-2.658729314804077,27.367180254930012,9.587096563945273,-0.5876240311019756,-18.234593858799926,-37.26320950405252,19.074801755683406,62852,54359,29243,45259
1.0933589999999966,0.013500702567398548,-0.18556493520736694,1.3044424057006836,0.2326410412788391,1.1325299739837646,-2.658729314804077,27.20389013058846,9.484498815582189,-0.5505982356246585,-18.234593858799926,-37.26320950405252,19.074801755683406,62700,54273,30521,46502
1.0944309999999968,0.013500702567398548,-0.18556493520736694,1.3044424057006836,0.2326410412788391,1.1325299739837646,-2.658729314804077,26.957545599227256,9.247922759099398,-0.5233597236009506,-18.234593858799926,-37.26320950405252,19.074801755683406,62700,54273,30521,46502
1.0973220000000001,0.01612360216677189,-0.17372047901153564,1.27804696559906,0.2905133366584778,1.2434403896331787,-2.6295456886291504,26.749147917606376,8.963915803602296,-0.5176914515368259,-21.294014402478567,-28.44830744637559,19.065499803945013,62730,54600,29639,44451
1.0983879999999917,0.01612360216677189,-0.17372047901153564,1.27804696559906,0.2905133366584778,1.2434403896331787,-2.6295456886291504,26.546918117070117,8.766474899338219,-0.5217456815327944,-21.294014402478567,-28.44830744637559,19.065499803945013,62730,54600,29639,44451
1.1013209999999962,0.016064301133155823,-0.1764778196811676,1.2806150913238525,0.29070794582366943,1.227372407913208,-2.617189884185791,26.293438444516376,8.567295483514538,-0.5333525698012005,-21.305701496589304,-28.407685424728047,19.042495215516247,62615,54498,31991,46569
1.1027209999999905,0.016064301133155823,-0.1764778196811676,1.2806150913238525,0.29070794582366943,1.227372407913208,-2.617189884185791,25.984426536912302,8.398786096068648,-0.5586566947671292,-21.305701496589304,-28.407685424728047,19.042495215516247,62615,54498,31991,46569
1.1051929999999992,0.016064301133155823,-0.1764778196811676,1.2806150913238525,0.29070794582366943,1.227372407913208,-2.617189884185791,25.658449227899986,8.307602656137641,-0.5687939508774886,-21.305701496589304,-28.407685424728047,19.042495215516247,62522,54097,32643,47016
1.106278999999995,0.019254805520176888,-0.16381344199180603,1.2546749114990234,0.3456195294857025,1.3119618892669678,-2.5817148685455322,25.342755981753122,8.115221757944715,-0.5529056982616439,-24.160712183226206,-20.007787525103627,18.423138477578085,62522,54097,32643,47016
1.1091670000000013,0.019254805520176888,-0.16381344199180603,1.2546749114990234,0.3456195294857025,1.3119618892669678,-2.5817148685455322,24.941164072542406,7.778008039661138,-0.5225565142161828,-24.160712183226206,-20.007787525103627,18.423138477578085,62490,54035,32539,46817
1.1102320000000037,0.019126174971461296,-0.1670430302619934,1.2569167613983154,0.34531137347221375,1.2933186292648315,-2.570992946624756,24.48558243118473,7.4948005651232785,-0.5136509701099851,-24.17799805367203,-19.966386483395343,18.39838722826754,62490,54035,32539,46817
1.113156999999992,0.019126174971461296,-0.1670430302619934,1.2569167613983154,0.34531137347221375,1.2933186292648315,-2.570992946624756,24.161987053451384,7.322758228175287,-0.511519076367863,-24.17799805367203,-19.966386483395343,18.39838722826754,62216,53218,34235,49100
1.1143209999999963,0.019126174971461296,-0.1670430302619934,1.2569167613983154,0.34531137347221375,1.2933186292648315,-2.570992946624756,23.901374370233974,7.225203974284595,-0.498051137840196,-24.17799805367203,-19.966386483395343,18.39838722826754,62216,53218,34235,49100
1.117099000000002,0.02284378744661808,-0.15383830666542053,1.2314636707305908,0.39619454741477966,1.3529976606369019,-2.5310072898864746,23.661975362995697,7.1502487727720965,-0.480209123669642,-26.712384645807052,-12.215046379504473,17.345228303391256,62303,53029,32315,47389
1.1182160000000003,0.02284378744661808,-0.15383830666542053,1.2314636707305908,0.39619454741477966,1.3529976606369019,-2.5310072898864746,23.389476459201045,7.0609870698836925,-0.4605083229267536,-26.712384645807052,-12.215046379504473,17.345228303391256,62303,53029,32315,47389
1.1210209999999934,0.022412724792957306,-0.1575765758752823,1.2338143587112427,0.39477699995040894,1.331475853919983,-2.519773244857788,23.071699555817304,6.953707484324249,-0.44546409263938236,-26.737165170091142,-12.165834782306316,17.315212730890895,62393,52540,31833,48441
1.1224060000000027,0.022412724792957306,-0.1575765758752823,1.2338143587112427,0.39477699995040894,1.331475853919983,-2.519773244857788,22.777273248871374,6.839820063468101,-0.46045169746407577,-26.737165170091142,-12.165834782306316,17.315212730890895,62393,52540,31833,48441
1.1249780000000027,0.022412724792957306,-0.1575765758752823,1.2338143587112427,0.39477699995040894,1.331475853919983,-2.519773244857788,22.467389954958627,6.620111404065435,-0.49423865629217945,-26.737165170091142,-12.165834782306316,17.315212730890895,62381,52298,31310,47988
1.1260730000000039,0.02660905383527279,-0.14409379661083221,1.2089054584503174,0.44216734170913696,1.3690526485443115,-2.473571538925171,22.14301267312923,6.339974554264436,-0.5226039850626134,-28.918859387319742,-5.027455827510201,15.976834911233341,62381,52298,31310,47988
1.1290359999999928,0.02660905383527279,-0.14409379661083221,1.2089054584503174,0.44216734170913696,1.3690526485443115,-2.473571538925171,21.83950818265944,6.061405773713275,-0.5471841962652314,-28.918859387319742,-5.027455827510201,15.976834911233341,62413,52819,30542,46984
1.1301750000000028,0.026297707110643387,-0.14769676327705383,1.2110278606414795,0.44105857610702515,1.3485521078109741,-2.4632914066314697,21.447066894954236,5.733877439682098,-0.5519812817577638,-28.94396904119097,-4.979719168096741,15.943137365891697,62413,52819,30542,46984
1.132929999999993,0.026297707110643387,-0.14769676327705383,1.2110278606414795,0.44105857610702515,1.3485521078109741,-2.4632914066314697,21.06509289559748,5.356090994823382,-0.5348989342881549,-28.94396904119097,-4.979719168096741,15.943137365891697,62241,52984,31542,47659
1.1340010000000038,0.026297707110643387,-0.14769676327705383,1.2110278606414795,0.44105857610702515,1.3485521078109741,-2.4632914066314697,20.728814479488737,5.012933100986748,-0.5349552934347238,-28.94396904119097,-4.979719168096741,15.943137365891697,62241,52984,31542,47659
1.1369060000000026,0.030938977375626564,-0.13414114713668823,1.186708927154541,0.48467278480529785,1.3652372360229492,-2.4118125438690186,20.38742918567366,4.724587323441689,-0.5710490491095405,-30.78594016113813,1.4845245574419492,14.321251525701285,62054,53795,32576,46406
1.1380129999999917,0.030938977375626564,-0.13414114713668823,1.186708927154541,0.48467278480529785,1.3652372360229492,-2.4118125438690186,20.081368060557395,4.44046691728215,-0.5970217939566472,-30.78594016113813,1.4845245574419492,14.321251525701285,62054,53795,32576,46406
1.1408070000000008,0.030458884313702583,-0.13771797716617584,1.1889338493347168,0.4830145537853241,1.3450746536254883,-2.400855541229248,19.798401868414295,4.142295140579134,-0.5970124063138047,-30.812293709654877,1.5348296824017673,14.28588616978065,61930,54357,33956,46939
1.1422069999999949,0.030458884313702583,-0.13771797716617584,1.1889338493347168,0.4830145537853241,1.3450746536254883,-2.400855541229248,19.525161540572164,3.839625817427192,-0.5971100111677561,-30.812293709654877,1.5348296824017673,14.28588616978065,61930,54357,33956,46939
1.1447620000000025,0.030458884313702583,-0.13771797716617584,1.1889338493347168,0.4830145537853241,1.3450746536254883,-2.400855541229248,19.241703196259618,3.5282873722948245,-0.6069175013561364,-30.812293709654877,1.5348296824017673,14.28588616978065,61761,54668,34806,46159
1.145876000000004,0.036022890359163284,-0.1229485422372818,1.1629157066345215,0.5255577564239502,1.3424088954925537,-2.3425230979919434,18.948201538844167,3.256827633957522,-0.6226724960489362,-32.4289698130111,7.795093916149744,12.143801646863551,61761,54668,34806,46159
1.1487350000000005,0.036022890359163284,-0.1229485422372818,1.1629157066345215,0.5255577564239502,1.3424088954925537,-2.3425230979919434,18.664336263517058,2.926292857371754,-0.6481454987174896,-32.4289698130111,7.795093916149744,12.143801646863551,61729,55212,34497,44692
1.1498439999999974,0.035501815378665924,-0.1271669864654541,1.1660914421081543,0.5239636898040771,1.3179452419281006,-2.3255481719970703,18.387273766878444,2.5539634959027193,-0.6773115734486831,-32.45841641222878,7.867770725695791,12.096600755185065,61729,55212,34497,44692
1.152726999999999,0.035501815378665924,-0.1271669864654541,1.1660914421081543,0.5239636898040771,1.3179452419281006,-2.3255481719970703,18.12575986994815,2.239547768130765,-0.7017055964015909,-32.45841641222878,7.867770725695791,12.096600755185065,61648,55272,34571,44578
1.1538009999999923,0.035501815378665924,-0.1271669864654541,1.1660914421081543,0.5239636898040771,1.3179452419281006,-2.3255481719970703,17.876068277728937,1.959115174290713,-0.7178872295010214,-32.45841641222878,7.867770725695791,12.096600755185065,61648,55272,34571,44578
1.1568459999999905,0.035501815378665924,-0.1271669864654541,1.1660914421081543,0.5239636898040771,1.3179452419281006,-2.3255481719970703,17.63298452080643,1.6718996423122832,-0.7289775643864929,-32.45841641222878,7.867770725695791,12.096600755185065,61420,55586,35907,44335
1.1579149999999936,0.042039964348077774,-0.11151169240474701,1.1386367082595825,0.5620496869087219,1.293225646018982,-2.264464855194092,17.399950468573444,1.2978145918946133,-0.7507060294043404,-33.7935018038052,13.790442869319033,9.39152267488139,61420,55586,35907,44335
1.1605969999999943,0.04099863022565842,-0.11704409122467041,1.1435638666152954,0.5588340163230896,1.2593038082122803,-2.2356789112091064,17.107682387374915,0.8455716890165434,-0.7676890742548029,-33.832656866175064,13.907428102897343,9.324222057084082,61388,56501,35341,41328
1.1619330000000045,0.04099863022565842,-0.11704409122467041,1.1435638666152954,0.5588340163230896,1.2593038082122803,-2.2356789112091064,16.85007801092486,0.5039260712049107,-0.7867411955351753,-33.832656866175064,13.907428102897343,9.324222057084082,61388,56501,35341,41328
1.164553,0.04099863022565842,-0.11704409122467041,1.1435638666152954,0.5588340163230896,1.2593038082122803,-2.2356789112091064,16.6108686207562,0.20247114951004547,-0.8094506359405534,-33.832656866175064,13.907428102897343,9.324222057084082,61330,56486,35690,41450
1.1657149999999965,0.04099863022565842,-0.11704409122467041,1.1435638666152954,0.5588340163230896,1.2593038082122803,-2.2356789112091064,16.31762262680539,-0.1312030778820052,-0.850867917476384,-33.832656866175064,13.907428102897343,9.324222057084082,61330,56486,35690,41450
1.168528999999995,0.04099863022565842,-0.11704409122467041,1.1435638666152954,0.5588340163230896,1.2593038082122803,-2.2356789112091064,15.992720169609035,-0.38865393973997553,-0.9267148119008679,-33.832656866175064,13.907428102897343,9.324222057084082,60980,56745,37444,41692
1.1696480000000011,0.04099863022565842,-0.11704409122467041,1.1435638666152954,0.5588340163230896,1.2593038082122803,-2.2356789112091064,15.683274699379496,-0.6663405481800472,-0.9889138046870228,-33.832656866175064,13.907428102897343,9.324222057084082,60980,56745,37444,41692
1.1725149999999993,0.04532765597105026,-0.108489029109478,1.1248855590820312,0.5776703357696533,1.1995067596435547,-2.1683859825134277,15.351372389573973,-1.0350755077048295,-1.0209334565262362,-34.6779271082543,18.15962062024965,6.713993829337384,60828,57160,37636,39580
1.1736370000000025,0.04532765597105026,-0.108489029109478,1.1248855590820312,0.5776703357696533,1.1995067596435547,-2.1683859825134277,14.950855332179211,-1.4261774916978331,-1.057068491197949,-34.6779271082543,18.15962062024965,6.713993829337384,60828,57160,37636,39580
1.1764850000000007,0.04532765597105026,-0.108489029109478,1.1248855590820312,0.5776703357696533,1.1995067596435547,-2.1683859825134277,14.566706062844078,-1.8533028573338481,-1.115702842865033,-34.6779271082543,18.15962062024965,6.713993829337384,60549,57246,39054,40457
1.177580999999991,0.04532765597105026,-0.108489029109478,1.1248855590820312,0.5776703357696533,1.1995067596435547,-2.1683859825134277,14.213582620208367,-2.262466399839769,-1.1907398034229966,-34.6779271082543,18.15962062024965,6.713993829337384,60549,57246,39054,40457
1.1805469999999914,0.05007051303982735,-0.1000056192278862,1.1058257818222046,0.5894023776054382,1.1331268548965454,-2.1112334728240967,13.864858719693467,-2.5782083818345827,-1.2769347431581197,-35.317552083606984,21.71151465610778,3.925912406578781,60099,57326,40536,39451
1.1818889999999955,0.05007051303982735,-0.1000056192278862,1.1058257818222046,0.5894023776054382,1.1331268548965454,-2.1112334728240967,13.531637612516137,-2.867736070271419,-1.3488748468424847,-35.317552083606984,21.71151465610778,3.925912406578781,60099,57326,40536,39451
1.1843410000000003,0.05007051303982735,-0.1000056192278862,1.1058257818222046,0.5894023776054382,1.1331268548965454,-2.1112334728240967,13.210790617027751,-3.1161743788816407,-1.3905916674219219,-35.317552083606984,21.71151465610778,3.925912406578781,59891,57637,41257,39008
1.1854389999999986,0.05007051303982735,-0.1000056192278862,1.1058257818222046,0.5894023776054382,1.1331268548965454,-2.1112334728240967,12.831566065180391,-3.3712527470377576,-1.4343476704480327,-35.317552083606984,21.71151465610778,3.925912406578781,59891,57637,41257,39008
1.188327999999994,0.05007051303982735,-0.1000056192278862,1.1058257818222046,0.5894023776054382,1.1331268548965454,-2.1112334728240967,12.387474366029753,-3.687542274952691,-1.5056518112640869,-35.317552083606984,21.71151465610778,3.925912406578781,59437,57743,42752,39116
1.189404999999999,0.054978784173727036,-0.09210684150457382,1.086535096168518,0.5929985642433167,1.0600183010101318,-2.0632593631744385,11.954880065937207,-4.015031460515844,-1.559991615936336,-35.83284390130376,24.497842725586363,0.9866944935903786,59437,57743,42752,39116
1.1923159999999917,0.054978784173727036,-0.09210684150457382,1.086535096168518,0.5929985642433167,1.0600183010101318,-2.0632593631744385,11.516825220345561,-4.338534160243257,-1.6011017684194533,-35.83284390130376,24.497842725586363,0.9866944935903786,58855,57779,44586,38750
1.1934320000000007,0.054978784173727036,-0.09210684150457382,1.086535096168518,0.5929985642433167,1.0600183010101318,-2.0632593631744385,11.072778262301238,-4.675279961123308,-1.6721892610808293,-35.83284390130376,24.497842725586363,0.9866944935903786,58855,57779,44586,38750
1.1962669999999926,0.054978784173727036,-0.09210684150457382,1.086535096168518,0.5929985642433167,1.0600183010101318,-2.0632593631744385,10.651094400562526,-4.956262098254298,-1.7423549005308745,-35.83284390130376,24.497842725586363,0.9866944935903786,58567,57755,45355,39474
1.1973640000000014,0.054978784173727036,-0.09210684150457382,1.086535096168518,0.5929985642433167,1.0600183010101318,-2.0632593631744385,10.227416363799565,-5.2174425674161125,-1.7905758262825577,-35.83284390130376,24.497842725586363,0.9866944935903786,58567,57755,45355,39474
1.200176999999996,0.06044768914580345,-0.08451884239912033,1.0676226615905762,0.590705156326294,0.9827724099159241,-2.016972303390503,9.769304719406314,-5.491334837093094,-1.8229698519920092,-36.28191315862928,26.54004061620586,-1.9830588697715785,58085,57776,46600,38840
1.2015580000000046,0.06044768914580345,-0.08451884239912033,1.0676226615905762,0.590705156326294,0.9827724099159241,-2.016972303390503,9.302892534527505,-5.71458922917109,-1.8458429436463726,-36.28191315862928,26.54004061620586,-1.9830588697715785,58085,57776,46600,38840
1.2041379999999917,0.06044768914580345,-0.08451884239912033,1.0676226615905762,0.590705156326294,0.9827724099159241,-2.016972303390503,8.81230577116961,-5.944492469226579,-1.8870195419986873,-36.28191315862928,26.54004061620586,-1.9830588697715785,57510,57991,48089,39231
1.2052309999999997,0.06044768914580345,-0.08451884239912033,1.0676226615905762,0.590705156326294,0.9827724099159241,-2.016972303390503,8.343184086197754,-6.216711208474554,-1.9356033234488939,-36.28191315862928,26.54004061620586,-1.9830588697715785,57510,57991,48089,39231
1.2082589999999909,0.06044768914580345,-0.08451884239912033,1.0676226615905762,0.590705156326294,0.9827724099159241,-2.016972303390503,7.92802709965861,-6.446074359460975,-1.9949470746513476,-36.28191315862928,26.54004061620586,-1.9830588697715785,56730,57878,49564,39874
1.2093270000000047,0.06513221561908722,-0.0770987793803215,1.0493940114974976,0.5778294205665588,0.9046763777732849,-1.9723478555679321,7.520562920244268,-6.6167920400827605,-2.0619888261427297,-36.762257228533564,27.801663383279447,-4.916009359350817,56730,57878,49564,39874
1.2120899999999966,0.06513221561908722,-0.0770987793803215,1.0493940114974976,0.5778294205665588,0.9046763777732849,-1.9723478555679321,7.081691016830186,-6.760568650485086,-2.1304043692824295,-36.762257228533564,27.801663383279447,-4.916009359350817,56355,57900,50303,39576
1.2131589999999997,0.06513221561908722,-0.0770987793803215,1.0493940114974976,0.5778294205665588,0.9046763777732849,-1.9723478555679321,6.651739637803434,-6.8714158066408,-2.188795774079071,-36.762257228533564,27.801663383279447,-4.916009359350817,56355,57900,50303,39576
1.2160619999999909,0.06513221561908722,-0.0770987793803215,1.0493940114974976,0.5778294205665588,0.9046763777732849,-1.9723478555679321,6.253740865535453,-6.987532825961563,-2.2406236852111574,-36.762257228533564,27.801663383279447,-4.916009359350817,56334,57838,50589,40645
1.2171860000000014,0.07084454596042633,-0.06840971112251282,1.0298584699630737,0.5616489052772522,0.8350106477737427,-1.9380532503128052,5.866036276145063,-7.131970432946447,-2.287905979836642,-37.304835006920584,28.3226658376813,-7.699573311177425,56334,57838,50589,40645
1.2199639999999927,0.06989692896604538,-0.07027743756771088,1.031495213508606,0.5580452084541321,0.8252479434013367,-1.9290646314620972,5.481834276220345,-7.2969660456500876,-2.33898594217658,-37.327565214189605,28.338800534231655,-7.7180131238839245,56029,57886,51154,40474
1.2213459999999905,0.06989692896604538,-0.07027743756771088,1.031495213508606,0.5580452084541321,0.8252479434013367,-1.9290646314620972,5.0986480059353845,-7.458414327781743,-2.398945948855278,-37.327565214189605,28.338800534231655,-7.7180131238839245,56029,57886,51154,40474
1.223921000000002,0.06989692896604538,-0.07027743756771088,1.031495213508606,0.5580452084541321,0.8252479434013367,-1.9290646314620972,4.695970059632133,-7.5749675728890615,-2.4635331979279886,-37.327565214189605,28.338800534231655,-7.7180131238839245,55936,58161,51423,40273
1.2250310000000026,0.06989692896604538,-0.07027743756771088,1.031495213508606,0.5580452084541321,0.8252479434013367,-1.9290646314620972,4.315918596266305,-7.589745986410129,-2.5351061848560863,-37.327565214189605,28.338800534231655,-7.7180131238839245,55936,58161,51423,40273
1.2278929999999963,0.06989692896604538,-0.07027743756771088,1.031495213508606,0.5580452084541321,0.8252479434013367,-1.9290646314620972,3.9920137592142892,-7.522592781627127,-2.5970241475682103,-37.327565214189605,28.338800534231655,-7.7180131238839245,55615,58032,51896,41129
1.2289989999999962,0.07466597855091095,-0.06426870077848434,1.0137569904327393,0.5311035513877869,0.7437857389450073,-1.8845840692520142,3.641864534883979,-7.469454195764558,-2.652575557378391,-38.03820995971313,28.264123484212547,-10.322371473154307,55615,58032,51896,41129
1.2320420000000012,0.07466597855091095,-0.06426870077848434,1.0137569904327393,0.5311035513877869,0.7437857389450073,-1.8845840692520142,3.2853831124297876,-7.456620955103684,-2.6972751183787174,-38.03820995971313,28.264123484212547,-10.322371473154307,55458,58015,52118,41511
1.2331239999999961,0.07466597855091095,-0.06426870077848434,1.0137569904327393,0.5311035513877869,0.7437857389450073,-1.8845840692520142,2.9264835397058038,-7.441169294459044,-2.735379627255571,-38.03820995971313,28.264123484212547,-10.322371473154307,55458,58015,52118,41511
1.2358509999999951,0.07466597855091095,-0.06426870077848434,1.0137569904327393,0.5311035513877869,0.7437857389450073,-1.8845840692520142,2.513523927382084,-7.395852412718038,-2.7753603331203855,-38.03820995971313,28.264123484212547,-10.322371473154307,55544,57923,52345,43174
1.2369219999999914,0.07983684539794922,-0.0571952685713768,0.9950984716415405,0.5003670454025269,0.6732911467552185,-1.8486498594284058,2.0985420436846125,-7.3389726181561254,-2.7960858516717093,-38.91605394146397,27.69584575898414,-12.615063718063512,55544,57923,52345,43174
1.2397449999999954,0.07889080047607422,-0.05917338281869888,0.9966126680374146,0.4965333938598633,0.6631263494491577,-1.8401446342468262,1.7315742912801793,-7.237845999979201,-2.807778194121593,-38.937824306597896,27.71074599504799,-12.633249524574214,55394,57847,52681,44006
1.2410849999999918,0.07889080047607422,-0.05917338281869888,0.9966126680374146,0.4965333938598633,0.6631263494491577,-1.8401446342468262,1.389151429904407,-7.097395145146166,-2.8169453272258638,-38.937824306597896,27.71074599504799,-12.633249524574214,55394,57847,52681,44006
1.2437139999999927,0.07889080047607422,-0.05917338281869888,0.9966126680374146,0.4965333938598633,0.6631263494491577,-1.8401446342468262,1.0399892396531074,-6.939327479702257,-2.815906694400733,-38.937824306597896,27.71074599504799,-12.633249524574214,55432,57702,52863,45295
1.2448300000000017,0.07889080047607422,-0.05917338281869888,0.9966126680374146,0.4965333938598633,0.6631263494491577,-1.8401446342468262,0.7078606277339548,-6.7275459856003215,-2.8166617005697705,-38.937824306597896,27.71074599504799,-12.633249524574214,55432,57702,52863,45295
1.2476900000000024,0.07889080047607422,-0.05917338281869888,0.9966126680374146,0.4965333938598633,0.6631263494491577,-1.8401446342468262,0.3763695432902534,-6.47326896261621,-2.8217105213643427,-38.937824306597896,27.71074599504799,-12.633249524574214,55216,57263,53307,47319
1.248798999999999,0.07889080047607422,-0.05917338281869888,0.9966126680374146,0.4965333938598633,0.6631263494491577,-1.8401446342468262,0.038813766931790686,-6.22421280063309,-2.823566478328019,-38.937824306597896,27.71074599504799,-12.633249524574214,55216,57263,53307,47319
1.2516699999999983,0.08281402289867401,-0.054515015333890915,0.9797658324241638,0.45520496368408203,0.5841645002365112,-1.7917535305023193,-0.26701911695667746,-5.990858103804858,-2.831179656936228,-39.99353321359906,26.740512203259872,-14.510021534336921,55263,56955,53251,48468
1.252774000000005,0.08281402289867401,-0.054515015333890915,0.9797658324241638,0.45520496368408203,0.5841645002365112,-1.7917535305023193,-0.5727411550871495,-5.7783847204517205,-2.846702423981973,-39.99353321359906,26.740512203259872,-14.510021534336921,55263,56955,53251,48468
1.2556339999999908,0.08281402289867401,-0.054515015333890915,0.9797658324241638,0.45520496368408203,0.5841645002365112,-1.7917535305023193,-0.888083130286233,-5.5876507210768995,-2.8410024603008766,-39.99353321359906,26.740512203259872,-14.510021534336921,55634,56650,53191,50117
1.2566980000000039,0.08281402289867401,-0.054515015333890915,0.9797658324241638,0.45520496368408203,0.5841645002365112,-1.7917535305023193,-1.1678097201213054,-5.364855457970833,-2.813393469280025,-39.99353321359906,26.740512203259872,-14.510021534336921,55634,56650,53191,50117
1.2596790000000038,0.08656112104654312,-0.05005909875035286,0.9636052250862122,0.4086821675300598,0.5080354809761047,-1.735766053199768,-1.4449864663706813,-5.133307982258329,-2.7962938445528445,-41.13931299525037,25.531328786892516,-15.826024291268682,55769,56460,53028,50804
1.2610149999999993,0.08656112104654312,-0.05005909875035286,0.9636052250862122,0.4086821675300598,0.5080354809761047,-1.735766053199768,-1.7281639803462783,-4.919876393544981,-2.79423069365636,-41.13931299525037,25.531328786892516,-15.826024291268682,55769,56460,53028,50804
1.2635040000000008,0.08656112104654312,-0.05005909875035286,0.9636052250862122,0.4086821675300598,0.5080354809761047,-1.735766053199768,-1.9837030753709786,-4.6943577819082,-2.777363562892343,-41.13931299525037,25.531328786892516,-15.826024291268682,55797,56348,53244,51689
1.2646009999999952,0.08656112104654312,-0.05005909875035286,0.9636052250862122,0.4086821675300598,0.5080354809761047,-1.735766053199768,-2.2049246765889174,-4.512818079880768,-2.7263011774156,-41.13931299525037,25.531328786892516,-15.826024291268682,55797,56348,53244,51689
1.2674709999999905,0.08656112104654312,-0.05005909875035286,0.9636052250862122,0.4086821675300598,0.5080354809761047,-1.735766053199768,-2.439651300852703,-4.416606059179475,-2.630314992774746,-41.13931299525037,25.531328786892516,-15.826024291268682,55492,56291,53776,52385
1.2685770000000047,0.08968441188335419,-0.04620220512151718,0.9478096961975098,0.35688748955726624,0.43388795852661133,-1.6748441457748413,-2.6502636672360933,-4.263295332074666,-2.554248986771576,-42.33889986013988,24.172351213109764,-16.604251706004174,55492,56291,53776,52385
1.2714649999999965,0.08968441188335419,-0.04620220512151718,0.9478096961975098,0.35688748955726624,0.43388795852661133,-1.6748441457748413,-2.8276216737198823,-4.033619259660161,-2.549486988426405,-42.33889986013988,24.172351213109764,-16.604251706004174,55348,56333,53947,52602
1.2725800000000018,0.08968441188335419,-0.04620220512151718,0.9478096961975098,0.35688748955726624,0.43388795852661133,-1.6748441457748413,-2.996926547383381,-3.822010338396863,-2.5657114984193856,-42.33889986013988,24.172351213109764,-16.604251706004174,55348,56333,53947,52602
1.275429999999993,0.08968441188335419,-0.04620220512151718,0.9478096961975098,0.35688748955726624,0.43388795852661133,-1.6748441457748413,-3.1616321418443123,-3.6792108417984872,-2.5499141594652537,-42.33889986013988,24.172351213109764,-16.604251706004174,55614,56434,54039,53192
1.2765369999999967,0.092995785176754,-0.04221692681312561,0.9313585758209229,0.30453965067863464,0.36549973487854004,-1.6142946481704712,-3.305771741103216,-3.561400584656652,-2.505355479686593,-43.49351489630851,22.734022208265205,-16.939222177307975,55614,56434,54039,53192
1.2793260000000009,0.09248265624046326,-0.043142762035131454,0.9327366948127747,0.3024519681930542,0.3609112501144409,-1.606635332107544,-3.4301355050555182,-3.4283072449671788,-2.464017094298056,-43.511809620001685,22.726255470398822,-16.937259841139443,55661,56595,53985,53198
1.280694000000003,0.09248265624046326,-0.043142762035131454,0.9327366948127747,0.3024519681930542,0.3609112501144409,-1.606635332107544,-3.5526140172721536,-3.292752611798255,-2.432461564857816,-43.511809620001685,22.726255470398822,-16.937259841139443,55661,56595,53985,53198
1.2833940000000001,0.09248265624046326,-0.043142762035131454,0.9327366948127747,0.3024519681930542,0.3609112501144409,-1.606635332107544,-3.675407581445745,-3.1666061278122535,-2.3893127625602433,-43.511809620001685,22.726255470398822,-16.937259841139443,55693,56887,54202,53343
1.2844679999999935,0.09248265624046326,-0.043142762035131454,0.9327366948127747,0.3024519681930542,0.3609112501144409,-1.606635332107544,-3.773682486727413,-3.008423946441471,-2.3307764818003016,-43.511809620001685,22.726255470398822,-16.937259841139443,55693,56887,54202,53343
1.2872620000000023,0.09248265624046326,-0.043142762035131454,0.9327366948127747,0.3024519681930542,0.3609112501144409,-1.606635332107544,-3.860885566093186,-2.8365643023442595,-2.283504307186959,-43.511809620001685,22.726255470398822,-16.937259841139443,55758,56998,54162,53537
1.288324999999997,0.09511698782444,-0.040457576513290405,0.9185588955879211,0.2482023984193802,0.2924749255180359,-1.5328360795974731,-3.9573441955114195,-2.721167401782254,-2.250121849238925,-44.64814568485403,21.261318259879005,-16.920590260631517,55758,56998,54162,53537
1.2912589999999908,0.09511698782444,-0.040457576513290405,0.9185588955879211,0.2482023984193802,0.2924749255180359,-1.5328360795974731,-4.03903932511069,-2.692163713298528,-2.2052433238133458,-44.64814568485403,21.261318259879005,-16.920590260631517,55655,57221,54306,53494
1.2923289999999978,0.09511698782444,-0.040457576513290405,0.9185588955879211,0.2482023984193802,0.2924749255180359,-1.5328360795974731,-4.092521725069989,-2.6421916259720635,-2.155607993206721,-44.64814568485403,21.261318259879005,-16.920590260631517,55655,57221,54306,53494
1.2952209999999904,0.09511698782444,-0.040457576513290405,0.9185588955879211,0.2482023984193802,0.2924749255180359,-1.5328360795974731,-4.137604781267286,-2.5591822263748383,-2.122232992109739,-44.64814568485403,21.261318259879005,-16.920590260631517,55802,57589,54496,53666
1.2963399999999965,0.09732478857040405,-0.03785969689488411,0.9035800695419312,0.19342924654483795,0.2292822003364563,-1.4614903926849365,-4.195374870581611,-2.453406794199071,-2.0933712501121144,-45.695287586931094,19.84172103142435,-16.66209519660938,55802,57589,54496,53666
1.2991189999999915,0.09715792536735535,-0.038449931889772415,0.9048421382904053,0.1928313970565796,0.2265762835741043,-1.4545327425003052,-4.21861441320197,-2.312846483445234,-2.045499597937395,-45.706914051919476,19.827594107031487,-16.649237729218004,55976,57850,54253,53487
1.3004979999999924,0.09715792536735535,-0.038449931889772415,0.9048421382904053,0.1928313970565796,0.2265762835741043,-1.4545327425003052,-4.2120979243306556,-2.1932259425524174,-1.9847564887401594,-45.706914051919476,19.827594107031487,-16.649237729218004,55976,57850,54253,53487
1.303072,0.09715792536735535,-0.038449931889772415,0.9048421382904053,0.1928313970565796,0.2265762835741043,-1.4545327425003052,-4.253729790071319,-2.2006624204223004,-1.930333193967736,-45.706914051919476,19.827594107031487,-16.649237729218004,55988,58094,54470,53484
1.3041790000000038,0.09715792536735535,-0.038449931889772415,0.9048421382904053,0.1928313970565796,0.2265762835741043,-1.4545327425003052,-4.353195128360253,-2.340440028131763,-1.8882777524556953,-45.706914051919476,19.827594107031487,-16.649237729218004,55988,58094,54470,53484
1.3070589999999938,0.09924910217523575,-0.03623095154762268,0.8845881223678589,0.13994216918945312,0.16947172582149506,-1.3949089050292969,-4.405317984583065,-2.409424688796413,-1.8553855824643446,-46.6754675892623,18.43358922006288,-16.211141912015954,55590,58524,54952,53145
1.308156999999992,0.09924910217523575,-0.03623095154762268,0.8845881223678589,0.13994216918945312,0.16947172582149506,-1.3949089050292969,-4.366676582430451,-2.3084999382301157,-1.8167519034788921,-46.6754675892623,18.43358922006288,-16.211141912015954,55590,58524,54952,53145
1.3111290000000009,0.09924910217523575,-0.03623095154762268,0.8845881223678589,0.13994216918945312,0.16947172582149506,-1.3949089050292969,-4.314149990986383,-2.177227135461821,-1.7726932321948938,-46.6754675892623,18.43358922006288,-16.211141912015954,55619,58772,55090,52998
1.312198000000004,0.09924910217523575,-0.03623095154762268,0.8845881223678589,0.13994216918945312,0.16947172582149506,-1.3949089050292969,-4.302542603375272,-2.0728890113263696,-1.7299657419817713,-46.6754675892623,18.43358922006288,-16.211141912015954,55619,58772,55090,52998
1.315008999999991,0.09924910217523575,-0.03623095154762268,0.8845881223678589,0.13994216918945312,0.16947172582149506,-1.3949089050292969,-4.300372127086858,-1.932147871934516,-1.6877654245064304,-46.6754675892623,18.43358922006288,-16.211141912015954,55826,58848,54849,52985
1.3160840000000025,0.09924910217523575,-0.03623095154762268,0.8845881223678589,0.13994216918945312,0.16947172582149506,-1.3949089050292969,-4.314567308329198,-1.8621156568550838,-1.6431260509467402,-46.6754675892623,18.43358922006288,-16.211141912015954,55826,58848,54849,52985
1.318900999999998,0.09964270889759064,-0.03547997772693634,0.8764073252677917,0.08303835988044739,0.10816235095262527,-1.283989429473877,-4.3595369138640585,-1.9117018521395963,-1.6152012090206054,-47.59714012557039,17.029314677467287,-15.719792227751588,55679,58892,54915,52861
1.3202730000000011,0.09964270889759064,-0.03547997772693634,0.8764073252677917,0.08303835988044739,0.10816235095262527,-1.283989429473877,-4.41567315384962,-1.9802191280329369,-1.5965803866787713,-47.59714012557039,17.029314677467287,-15.719792227751588,55679,58892,54915,52861
1.3228619999999938,0.09964270889759064,-0.03547997772693634,0.8764073252677917,0.08303835988044739,0.10816235095262527,-1.283989429473877,-4.4644457534211135,-2.046412662717129,-1.5681873610330004,-47.59714012557039,17.029314677467287,-15.719792227751588,55606,59184,55333,53025
1.3239759999999952,0.09964270889759064,-0.03547997772693634,0.8764073252677917,0.08303835988044739,0.10816235095262527,-1.283989429473877,-4.50178194032348,-2.0767290233021547,-1.5252051394616122,-47.59714012557039,17.029314677467287,-15.719792227751588,55606,59184,55333,53025
1.3268469999999943,0.09964270889759064,-0.03547997772693634,0.8764073252677917,0.08303835988044739,0.10816235095262527,-1.283989429473877,-4.498207445508375,-2.0404831345500676,-1.4761652916747294,-47.59714012557039,17.029314677467287,-15.719792227751588,55472,59355,55356,52618
1.3279599999999918,0.10010041296482086,-0.03536977991461754,0.8671264052391052,0.0308148805052042,0.051590725779533386,-1.1845208406448364,-4.474340195819085,-1.955957730502315,-1.4404126203565246,-48.41671197518536,15.700519786520948,-15.137463790782373,55472,59355,55356,52618
1.3308279999999941,0.10010041296482086,-0.03536977991461754,0.8671264052391052,0.0308148805052042,0.051590725779533386,-1.1845208406448364,-4.471222166814821,-1.8603703542347003,-1.4079488198265133,-48.41671197518536,15.700519786520948,-15.137463790782373,55241,59372,55482,52524
1.3319279999999998,0.10010041296482086,-0.03536977991461754,0.8671264052391052,0.0308148805052042,0.051590725779533386,-1.1845208406448364,-4.4968998334131465,-1.8131923223658921,-1.3750020550328161,-48.41671197518536,15.700519786520948,-15.137463790782373,55241,59372,55482,52524
1.3347909999999974,0.10010041296482086,-0.03536977991461754,0.8671264052391052,0.0308148805052042,0.051590725779533386,-1.1845208406448364,-4.526565317427757,-1.817778418921063,-1.3386103582110467,-48.41671197518536,15.700519786520948,-15.137463790782373,55255,59513,55711,52789
1.3358669999999984,0.10015557706356049,-0.03510694205760956,0.8556909561157227,-0.01901787519454956,0.0029941354878246784,-1.101253628730774,-4.53393321889957,-1.831987182284963,-1.2904665309729213,-49.15914579652984,14.39600866971028,-14.532626266430524,55255,59513,55711,52789
1.3387779999999911,0.10007530450820923,-0.035571541637182236,0.8579418063163757,-0.019285140559077263,0.0007034740992821753,-1.0885629653930664,-4.499238088850236,-1.818731697433257,-1.2329177503451811,-49.169367443012064,14.372549076996846,-14.508565640463667,55249,59664,55370,52306
1.3401169999999984,0.10007530450820923,-0.035571541637182236,0.8579418063163757,-0.019285140559077263,0.0007034740992821753,-1.0885629653930664,-4.48755160535475,-1.797053832476121,-1.1832244959848475,-49.169367443012064,14.372549076996846,-14.508565640463667,55249,59664,55370,52306
1.342657999999996,0.10007530450820923,-0.035571541637182236,0.8579418063163757,-0.019285140559077263,0.0007034740992821753,-1.0885629653930664,-4.4732909103495935,-1.7540377887588887,-1.153662342620532,-49.169367443012064,14.372549076996846,-14.508565640463667,55340,59762,55362,52211
1.3437569999999979,0.10007530450820923,-0.035571541637182236,0.8579418063163757,-0.019285140559077263,0.0007034740992821753,-1.0885629653930664,-4.420533422839015,-1.6493543857881086,-1.1276284782264079,-49.169367443012064,14.372549076996846,-14.508565640463667,55340,59762,55362,52211
1.3466370000000025,0.10007530450820923,-0.035571541637182236,0.8579418063163757,-0.019285140559077263,0.0007034740992821753,-1.0885629653930664,-4.365234480700174,-1.5218173322389223,-1.0882569038819216,-49.169367443012064,14.372549076996846,-14.508565640463667,55590,59812,54839,52024
1.3477770000000018,0.09982767701148987,-0.03589830920100212,0.8487942814826965,-0.06602488458156586,-0.044054243713617325,-0.9955002069473267,-4.333348186652546,-1.3984072462729775,-1.0512867684713871,-49.8363265373888,13.082887046683881,-13.831897622713473,55590,59812,54839,52024
1.350630999999994,0.09982767701148987,-0.03589830920100212,0.8487942814826965,-0.06602488458156586,-0.044054243713617325,-0.9955002069473267,-4.334719448297828,-1.320655459299787,-1.0163367739057323,-49.8363265373888,13.082887046683881,-13.831897622713473,55645,59752,54577,52058
1.3517379999999977,0.09982767701148987,-0.03589830920100212,0.8487942814826965,-0.06602488458156586,-0.044054243713617325,-0.9955002069473267,-4.3612171021957895,-1.344503134755065,-0.9789493211523823,-49.8363265373888,13.082887046683881,-13.831897622713473,55645,59752,54577,52058
1.3545819999999948,0.09982767701148987,-0.03589830920100212,0.8487942814826965,-0.06602488458156586,-0.044054243713617325,-0.9955002069473267,-4.377833363185121,-1.4276359718688152,-0.9351557009758741,-49.8363265373888,13.082887046683881,-13.831897622713473,55673,59974,54726,52020
1.355698000000004,0.09893467277288437,-0.03655283898115158,0.8392695784568787,-0.11160164326429367,-0.08508045226335526,-0.9083073139190674,-4.3477849166057565,-1.470791698385222,-0.8949297845536905,-50.398477807322,11.94191330007761,-13.13375848372879,55673,59974,54726,52020
1.3584890000000014,0.0989716649055481,-0.03626055642962456,0.8406926393508911,-0.11099588871002197,-0.08296234160661697,-0.900524377822876,-4.291561591252549,-1.4890346181683738,-0.8749138652748184,-50.41224167630924,11.901589898397534,-13.103786090171251,55397,60180,54470,51128
1.3598570000000036,0.0989716649055481,-0.03626055642962456,0.8406926393508911,-0.11099588871002197,-0.08296234160661697,-0.900524377822876,-4.2312045072553195,-1.4650861420658363,-0.855596692886956,-50.41224167630924,11.901589898397534,-13.103786090171251,55397,60180,54470,51128
1.3625270000000018,0.0989716649055481,-0.03626055642962456,0.8406926393508911,-0.11099588871002197,-0.08296234160661697,-0.900524377822876,-4.179103755269555,-1.4300915395519227,-0.8217823367891381,-50.41224167630924,11.901589898397534,-13.103786090171251,55180,60366,54681,50727
1.3636649999999937,0.0989716649055481,-0.03626055642962456,0.8406926393508911,-0.11099588871002197,-0.08296234160661697,-0.900524377822876,-4.132495773032078,-1.4068322895394976,-0.800488366503137,-50.41224167630924,11.901589898397534,-13.103786090171251,55180,60366,54681,50727
1.3664250000000029,0.0989716649055481,-0.03626055642962456,0.8406926393508911,-0.11099588871002197,-0.08296234160661697,-0.900524377822876,-4.03092440695311,-1.2675156750147274,-0.7891478276332526,-50.41224167630924,11.901589898397534,-13.103786090171251,55213,60476,54339,50297
1.3674989999999962,0.09783081710338593,-0.03713015839457512,0.833101212978363,-0.1526605188846588,-0.11861560493707657,-0.8072850108146667,-3.912883520060874,-1.0772139732638535,-0.7729475524061916,-50.91459172113654,10.745832375776809,-12.392755460954566,55213,60476,54339,50297
1.3704079999999959,0.09783081710338593,-0.03713015839457512,0.833101212978363,-0.1526605188846588,-0.11861560493707657,-0.8072850108146667,-3.848467512246255,-0.9574271845399888,-0.7396971872482253,-50.91459172113654,10.745832375776809,-12.392755460954566,55477,60373,53512,50097
1.371508999999991,0.09783081710338593,-0.03713015839457512,0.833101212978363,-0.1526605188846588,-0.11861560493707657,-0.8072850108146667,-3.798687438834385,-0.8673333103899624,-0.6945707215251596,-50.91459172113654,10.745832375776809,-12.392755460954566,55477,60373,53512,50097
1.374376999999993,0.09783081710338593,-0.03713015839457512,0.833101212978363,-0.1526605188846588,-0.11861560493707657,-0.8072850108146667,-3.7425991357484443,-0.7678033238655673,-0.6495334716986116,-50.91459172113654,10.745832375776809,-12.392755460954566,56107,60342,52575,50189
1.375502999999997,0.09609656035900116,-0.03849251568317413,0.8254663348197937,-0.19321249425411224,-0.15237665176391602,-0.7187981009483337,-3.692892299266551,-0.6870875717571732,-0.6145217583746941,-51.328240506013124,9.789426400445961,-11.710943318625944,56107,60342,52575,50189
1.3782709999999934,0.09605102986097336,-0.0382293239235878,0.8262673020362854,-0.19286784529685974,-0.15018980205059052,-0.714239239692688,-3.6567353600948724,-0.6290818592654026,-0.5759065883588177,-51.339347442633645,9.753231888325331,-11.68636869644924,56203,60266,51456,49625
1.3796499999999943,0.09605102986097336,-0.0382293239235878,0.8262673020362854,-0.19286784529685974,-0.15018980205059052,-0.714239239692688,-3.6313999096966216,-0.5482010910379644,-0.5428914469041326,-51.339347442633645,9.753231888325331,-11.68636869644924,56203,60266,51456,49625
1.3822289999999922,0.09605102986097336,-0.0382293239235878,0.8262673020362854,-0.19286784529685974,-0.15018980205059052,-0.714239239692688,-3.6153905831197193,-0.4734502871391299,-0.5236362595906418,-51.339347442633645,9.753231888325331,-11.68636869644924,56078,60208,51587,50056
1.3833349999999918,0.09605102986097336,-0.0382293239235878,0.8262673020362854,-0.19286784529685974,-0.15018980205059052,-0.714239239692688,-3.599609223132128,-0.4383626404346315,-0.5002701169499636,-51.339347442633645,9.753231888325331,-11.68636869644924,56078,60208,51587,50056
1.3862130000000035,0.09605102986097336,-0.0382293239235878,0.8262673020362854,-0.19286784529685974,-0.15018980205059052,-0.714239239692688,-3.5767196198790057,-0.42192404557952207,-0.47435752625397903,-51.339347442633645,9.753231888325331,-11.68636869644924,55863,60326,51679,49908
1.3872869999999966,0.09396949410438538,-0.039421312510967255,0.8208326697349548,-0.2299741953611374,-0.1776423305273056,-0.619218111038208,-3.5473777099368395,-0.36663895187834916,-0.4517639333560193,-51.669727011052444,8.909224532996374,-10.941873268069395,55863,60326,51679,49908
1.390274000000005,0.09396949410438538,-0.039421312510967255,0.8208326697349548,-0.2299741953611374,-0.1776423305273056,-0.619218111038208,-3.5226321497200415,-0.2555479833248383,-0.43692300212836194,-51.669727011052444,8.909224532996374,-10.941873268069395,55412,60221,51781,49994
1.3913380000000033,0.09396949410438538,-0.039421312510967255,0.8208326697349548,-0.2299741953611374,-0.1776423305273056,-0.619218111038208,-3.523323772655135,-0.15164392115755618,-0.42387321318135107,-51.669727011052444,8.909224532996374,-10.941873268069395,55412,60221,51781,49994
1.3941560000000026,0.09396949410438538,-0.039421312510967255,0.8208326697349548,-0.2299741953611374,-0.1776423305273056,-0.619218111038208,-3.5334256753020234,-0.0876223025332431,-0.39895721065478773,-51.669727011052444,8.909224532996374,-10.941873268069395,55417,60187,51701,50294
1.3952309999999997,0.09148941189050674,-0.041342198848724365,0.8150715231895447,-0.26496681571006775,-0.20549306273460388,-0.5322974920272827,-3.5482360467561724,-0.05149671376102158,-0.35594985550061176,-51.9274109563625,8.20274918694199,-10.196168606101184,55417,60187,51701,50294
1.3980659999999916,0.09176017343997955,-0.04063586890697479,0.8155567049980164,-0.26292914152145386,-0.2008679211139679,-0.529483437538147,-3.558507060132281,-0.013808470486412134,-0.31002910198242994,-51.935064320067895,8.156810549459719,-10.162490026924264,55071,60047,51065,49782
1.399482999999993,0.09176017343997955,-0.04063586890697479,0.8155567049980164,-0.26292914152145386,-0.2008679211139679,-0.529483437538147,-3.5546595913054433,0.05486936177144394,-0.27734628974227316,-51.935064320067895,8.156810549459719,-10.162490026924264,55071,60047,51065,49782
1.402028999999995,0.09176017343997955,-0.04063586890697479,0.8155567049980164,-0.26292914152145386,-0.2008679211139679,-0.529483437538147,-3.547095947493509,0.15063160369294662,-0.2602923049382736,-51.935064320067895,8.156810549459719,-10.162490026924264,54797,59859,51173,50329
1.4031419999999926,0.09176017343997955,-0.04063586890697479,0.8155567049980164,-0.26292914152145386,-0.2008679211139679,-0.529483437538147,-3.5437331739850664,0.2535039239644184,-0.2512498244177754,-51.935064320067895,8.156810549459719,-10.162490026924264,54797,59859,51173,50329
1.4060010000000038,0.09176017343997955,-0.04063586890697479,0.8155567049980164,-0.26292914152145386,-0.2008679211139679,-0.529483437538147,-3.569668900893021,0.3275220423131018,-0.24733174853253717,-51.935064320067895,8.156810549459719,-10.162490026924264,54881,59819,50630,50268
1.4071159999999945,0.0895063504576683,-0.04236413910984993,0.8113763928413391,-0.29188770055770874,-0.22331397235393524,-0.4383562505245209,-3.6049430021633384,0.43095146259510453,-0.24260377207029224,-52.130128670770624,7.496770962145357,-9.31106709664295,54881,59819,50630,50268
1.4099879999999976,0.0895063504576683,-0.04236413910984993,0.8113763928413391,-0.29188770055770874,-0.22331397235393524,-0.4383562505245209,-3.6096464109645274,0.6002993463102078,-0.23477932156385536,-52.130128670770624,7.496770962145357,-9.31106709664295,54687,59445,50183,50779
1.411080999999991,0.0895063504576683,-0.04236413910984993,0.8113763928413391,-0.29188770055770874,-0.22331397235393524,-0.4383562505245209,-3.61016918948651,0.7690582719502399,-0.23207513114823208,-52.130128670770624,7.496770962145357,-9.31106709664295,54687,59445,50183,50779
1.4140219999999972,0.0895063504576683,-0.04236413910984993,0.8113763928413391,-0.29188770055770874,-0.22331397235393524,-0.4383562505245209,-3.648542943949571,0.8299878690028085,-0.2157133684905714,-52.130128670770624,7.496770962145357,-9.31106709664295,54930,59285,49707,51252
1.4150969999999943,0.0895063504576683,-0.04236413910984993,0.8113763928413391,-0.29188770055770874,-0.22331397235393524,-0.4383562505245209,-3.7119948874495807,0.8522429075471919,-0.17323107219006134,-52.130128670770624,7.496770962145357,-9.31106709664295,54930,59285,49707,51252
1.4178549999999959,0.08673305064439774,-0.04433685913681984,0.808249831199646,-0.31908029317855835,-0.24403531849384308,-0.3457365036010742,-3.741864103287582,0.9571908289932443,-0.13912807104197095,-52.281259817969655,6.942453901349098,-8.368352936750513,54657,59022,48754,51013
1.4192069999999948,0.08673305064439774,-0.04433685913681984,0.808249831199646,-0.31908029317855835,-0.24403531849384308,-0.3457365036010742,-3.72260119280693,1.108347191934234,-0.10955665487048893,-52.281259817969655,6.942453901349098,-8.368352936750513,54657,59022,48754,51013
1.4218179999999994,0.08673305064439774,-0.04433685913681984,0.808249831199646,-0.31908029317855835,-0.24403531849384308,-0.3457365036010742,-3.6799876858884635,1.2618692408715415,-0.0674228956164538,-52.281259817969655,6.942453901349098,-8.368352936750513,54566,58698,48479,51783
1.4229199999999982,0.08673305064439774,-0.04433685913681984,0.808249831199646,-0.31908029317855835,-0.24403531849384308,-0.3457365036010742,-3.6982572372825158,1.345979857579514,-0.029278023204328544,-52.281259817969655,6.942453901349098,-8.368352936750513,54566,58698,48479,51783
1.4257899999999937,0.08673305064439774,-0.04433685913681984,0.808249831199646,-0.31908029317855835,-0.24403531849384308,-0.3457365036010742,-3.7881844641273306,1.3546128937271693,-0.022793161451552947,-52.281259817969655,6.942453901349098,-8.368352936750513,54506,58824,48113,51590
1.4269089999999998,0.08371949195861816,-0.046418365091085434,0.8061541318893433,-0.3427695035934448,-0.26257485151290894,-0.2525428831577301,-3.8543387171854437,1.398058105854068,-0.019851425389073016,-52.37536055635118,6.4879970121332375,-7.307295283882183,54506,58824,48113,51590
1.429781999999992,0.08371949195861816,-0.046418365091085434,0.8061541318893433,-0.3427695035934448,-0.26257485151290894,-0.2525428831577301,-3.8767140640320714,1.4616204373812618,0.011712923691683155,-52.37536055635118,6.4879970121332375,-7.307295283882183,53794,58523,48181,51976
1.4308879999999917,0.08371949195861816,-0.046418365091085434,0.8061541318893433,-0.3427695035934448,-0.26257485151290894,-0.2525428831577301,-3.8858806645041244,1.4923917990385278,0.05202949578184874,-52.37536055635118,6.4879970121332375,-7.307295283882183,53794,58523,48181,51976
1.4337379999999975,0.08371949195861816,-0.046418365091085434,0.8061541318893433,-0.3427695035934448,-0.26257485151290894,-0.2525428831577301,-3.9074306977289366,1.4830801894451202,0.0846847110152096,-52.37536055635118,6.4879970121332375,-7.307295283882183,53490,58692,48214,51620
1.4348450000000013,0.08371949195861816,-0.046418365091085434,0.8061541318893433,-0.3427695035934448,-0.26257485151290894,-0.2525428831577301,-3.922075686879391,1.5407089980636175,0.12438848141616955,-52.37536055635118,6.4879970121332375,-7.307295283882183,53490,58692,48214,51620
1.4376490000000048,0.08060920983552933,-0.048541437834501266,0.8045514822006226,-0.361895889043808,-0.278769850730896,-0.16309517621994019,-3.924857624954088,1.6834927820115617,0.16852300285696475,-52.415257676382616,6.0933008149042545,-6.146733298930877,52992,58387,46998,51066
1.4389909999999946,0.08060920983552933,-0.048541437834501266,0.8045514822006226,-0.361895889043808,-0.278769850730896,-0.16309517621994019,-3.9415473891895054,1.8114337039400583,0.2060507542654914,-52.415257676382616,6.0933008149042545,-6.146733298930877,52992,58387,46998,51066
1.4416900000000024,0.08060920983552933,-0.048541437834501266,0.8045514822006226,-0.361895889043808,-0.278769850730896,-0.16309517621994019,-3.9924912639977403,1.8370907310399363,0.24403666925005255,-52.415257676382616,6.0933008149042545,-6.146733298930877,52416,58105,47196,51691
1.442823000000004,0.08060920983552933,-0.048541437834501266,0.8045514822006226,-0.361895889043808,-0.278769850730896,-0.16309517621994019,-4.089570409949963,1.7571901725412153,0.2857263921653982,-52.415257676382616,6.0933008149042545,-6.146733298930877,52416,58105,47196,51691
1.4455800000000016,0.08060920983552933,-0.048541437834501266,0.8045514822006226,-0.361895889043808,-0.278769850730896,-0.16309517621994019,-4.203134523049775,1.6884846111588063,0.3200449512365953,-52.415257676382616,6.0933008149042545,-6.146733298930877,51869,58365,47431,51392
1.446654999999999,0.07747343182563782,-0.05067579448223114,0.8042115569114685,-0.37631985545158386,-0.2930258810520172,-0.07189211994409561,-4.2942218228654285,1.6698603267075551,0.3439877681218164,-52.39160834807867,5.735479026593805,-4.906978678419206,51869,58365,47431,51392
1.4495629999999946,0.07747343182563782,-0.05067579448223114,0.8042115569114685,-0.37631985545158386,-0.2930258810520172,-0.07189211994409561,-4.369928302121439,1.6929182417415702,0.36225532214505146,-52.39160834807867,5.735479026593805,-4.906978678419206,50463,57887,47961,51815
1.450671000000002,0.07747343182563782,-0.05067579448223114,0.8042115569114685,-0.37631985545158386,-0.2930258810520172,-0.07189211994409561,-4.445219328247395,1.7682629305634925,0.38786431247676706,-52.39160834807867,5.735479026593805,-4.906978678419206,50463,57887,47961,51815
1.453531999999992,0.07747343182563782,-0.05067579448223114,0.8042115569114685,-0.37631985545158386,-0.2930258810520172,-0.07189211994409561,-4.500884455036123,1.8718131584904438,0.4302697599350715,-52.39160834807867,5.735479026593805,-4.906978678419206,49971,57697,48100,52063
1.454649000000005,0.07363087683916092,-0.053698427975177765,0.8039218783378601,-0.39034026861190796,-0.31102266907691956,0.014390804804861546,-4.5622335665394065,1.8966463367071058,0.47351320431988303,-52.317655816891204,5.366589620491228,-3.6258065747400443,49971,57697,48100,52063
1.4574379999999947,0.07434966415166855,-0.05280473083257675,0.8044857978820801,-0.38577672839164734,-0.3051780164241791,0.017687510699033737,-4.639269762127692,1.873853539359608,0.5066443597295547,-52.314996324195796,5.314026410173804,-3.576977027755021,48909,57145,47553,51904
1.4588209999999964,0.07434966415166855,-0.05280473083257675,0.8044857978820801,-0.38577672839164734,-0.3051780164241791,0.017687510699033737,-4.708934327818639,1.896684952542912,0.5348908116468302,-52.314996324195796,5.314026410173804,-3.576977027755021,48909,57145,47553,51904
1.4613889999999956,0.07434966415166855,-0.05280473083257675,0.8044857978820801,-0.38577672839164734,-0.3051780164241791,0.017687510699033737,-4.758839303485634,1.9794745081921508,0.5669635602602772,-52.314996324195796,5.314026410173804,-3.576977027755021,48107,56604,47621,52765
1.4624930000000023,0.07434966415166855,-0.05280473083257675,0.8044857978820801,-0.38577672839164734,-0.3051780164241791,0.017687510699033737,-4.832482099212941,2.02509392503299,0.6246288541857083,-52.314996324195796,5.314026410173804,-3.576977027755021,48107,56604,47621,52765
1.4654259999999921,0.06872934103012085,-0.05654400959610939,0.8058738708496094,-0.3987639844417572,-0.3225334584712982,0.10584264993667603,-4.9202194086933835,2.0152142631790686,0.6849593065720364,-52.18646772269187,4.917266619010687,-2.1819309385775156,48181,56579,45933,51985
1.4664959999999991,0.06872934103012085,-0.05654400959610939,0.8058738708496094,-0.3987639844417572,-0.3225334584712982,0.10584264993667603,-4.968375220156414,2.043664813104385,0.7278188895752267,-52.18646772269187,4.917266619010687,-2.1819309385775156,48181,56579,45933,51985
1.4693619999999936,0.06872934103012085,-0.05654400959610939,0.8058738708496094,-0.3987639844417572,-0.3225334584712982,0.10584264993667603,-5.002931865829065,2.0639023073859515,0.759005704362545,-52.18646772269187,4.917266619010687,-2.1819309385775156,46951,55941,46401,52625
1.470430999999997,0.06872934103012085,-0.05654400959610939,0.8058738708496094,-0.3987639844417572,-0.3225334584712982,0.10584264993667603,-5.092577596546658,2.0256325493634586,0.7878535313434741,-52.18646772269187,4.917266619010687,-2.1819309385775156,46951,55941,46401,52625
1.4733119999999909,0.06872934103012085,-0.05654400959610939,0.8058738708496094,-0.3987639844417572,-0.3225334584712982,0.10584264993667603,-5.142985377027459,1.9962867778377118,0.8244035530920486,-52.18646772269187,4.917266619010687,-2.1819309385775156,46693,56587,46235,51858
1.4743899999999994,0.06470683962106705,-0.05984777584671974,0.8073534369468689,-0.4036504924297333,-0.33768442273139954,0.19039122760295868,-5.136853182301443,1.9769101503785134,0.8802564993166536,-51.982540052883444,4.495187619785345,-0.6909386903495733,46693,56587,46235,51858
1.4772209999999903,0.06649273633956909,-0.05775535851716995,0.8077044486999512,-0.3914397358894348,-0.32305750250816345,0.19271691143512726,-5.137168500574508,1.9602282424683115,0.945670926223943,-51.971468445869974,4.390547020281444,-0.5903975948987908,45152,56059,46244,51769
1.478620999999999,0.06649273633956909,-0.05775535851716995,0.8077044486999512,-0.3914397358894348,-0.32305750250816345,0.19271691143512726,-5.141177623279514,2.016326132934177,1.0123916336459162,-51.971468445869974,4.390547020281444,-0.5903975948987908,45152,56059,46244,51769
1.4811830000000046,0.06649273633956909,-0.05775535851716995,0.8077044486999512,-0.3914397358894348,-0.32305750250816345,0.19271691143512726,-5.132313025275076,2.177156295376825,1.075295831488724,-51.971468445869974,4.390547020281444,-0.5903975948987908,44924,56071,45493,51666
1.4822890000000044,0.06649273633956909,-0.05775535851716995,0.8077044486999512,-0.3914397358894348,-0.32305750250816345,0.19271691143512726,-5.128460496442167,2.302956568421116,1.1327188443339853,-51.971468445869974,4.390547020281444,-0.5903975948987908,44924,56071,45493,51666
1.485154999999999,0.06649273633956909,-0.05775535851716995,0.8077044486999512,-0.3914397358894348,-0.32305750250816345,0.19271691143512726,-5.128758770484256,2.3449106766536794,1.185252226838834,-51.971468445869974,4.390547020281444,-0.5903975948987908,45502,55505,43990,51803
1.486270000000004,0.06332577019929886,-0.05996845290064812,0.8105478882789612,-0.3859730362892151,-0.32887470722198486,0.27883926033973694,-5.116550840047333,2.401009099751762,1.2249142854792203,-51.683449518166505,3.8833697477767584,0.9824786555963547,45502,55505,43990,51803
1.4891410000000032,0.06332577019929886,-0.05996845290064812,0.8105478882789612,-0.3859730362892151,-0.32887470722198486,0.27883926033973694,-5.115841373932936,2.472863050174863,1.2629013489520016,-51.683449518166505,3.8833697477767584,0.9824786555963547,45150,54489,42686,52872
1.4902369999999938,0.06332577019929886,-0.05996845290064812,0.8105478882789612,-0.3859730362892151,-0.32887470722198486,0.27883926033973694,-5.112242910668021,2.5313822867038285,1.3378865110267633,-51.683449518166505,3.8833697477767584,0.9824786555963547,45150,54489,42686,52872
1.4931959999999962,0.06332577019929886,-0.05996845290064812,0.8105478882789612,-0.3859730362892151,-0.32887470722198486,0.27883926033973694,-5.129120427760289,2.5464062436774015,1.4291093657419014,-51.683449518166505,3.8833697477767584,0.9824786555963547,45447,54415,41792,52759
1.4943420000000043,0.05948140099644661,-0.06331785768270493,0.8137393593788147,-0.38078874349594116,-0.3405531346797943,0.3595486581325531,-5.156761376714221,2.5157623142782954,1.4965312834788924,-51.31240189860852,3.5167234605666207,2.5648612121697933,45447,54415,41792,52759
1.4970059999999938,0.060281071811914444,-0.06209752336144447,0.813877522945404,-0.375560998916626,-0.33261263370513916,0.3604724407196045,-5.140056965092809,2.5830785045200106,1.5526318371058476,-51.30342622493874,3.4526206687775662,2.6118073598602827,44181,53830,40832,52497
1.4983439999999972,0.060281071811914444,-0.06209752336144447,0.813877522945404,-0.375560998916626,-0.33261263370513916,0.3604724407196045,-5.091191687515381,2.683352644832001,1.6191805043214016,-51.30342622493874,3.4526206687775662,2.6118073598602827,44181,53830,40832,52497
1.5009660000000002,0.060281071811914444,-0.06209752336144447,0.813877522945404,-0.375560998916626,-0.33261263370513916,0.3604724407196045,-5.080753693938924,2.71065084495364,1.689288353175792,-51.30342622493874,3.4526206687775662,2.6118073598602827,43087,53357,40974,52941
1.5020690000000032,0.060281071811914444,-0.06209752336144447,0.813877522945404,-0.375560998916626,-0.33261263370513916,0.3604724407196045,-5.090372499164072,2.7569736026383693,1.7586075068733555,-51.30342622493874,3.4526206687775662,2.6118073598602827,43087,53357,40974,52941
1.504947,0.05540770664811134,-0.06593109667301178,0.8205099105834961,-0.36770498752593994,-0.3433915674686432,0.4454474151134491,-5.090030549280106,2.89160039048351,1.830392880898387,-50.81923567045823,3.106298537522704,4.232913146365344,42837,53079,38850,52559
1.506072,0.05540770664811134,-0.06593109667301178,0.8205099105834961,-0.36770498752593994,-0.3433915674686432,0.4454474151134491,-5.085168682394057,3.0486161072968376,1.9080402719568463,-50.81923567045823,3.106298537522704,4.232913146365344,42837,53079,38850,52559
1.5089409999999917,0.05540770664811134,-0.06593109667301178,0.8205099105834961,-0.36770498752593994,-0.3433915674686432,0.4454474151134491,-5.107749625276839,3.0785172810679207,1.9883763904518494,-50.81923567045823,3.106298537522704,4.232913146365344,42068,51171,38510,53800
1.510048999999999,0.05540770664811134,-0.06593109667301178,0.8205099105834961,-0.36770498752593994,-0.3433915674686432,0.4454474151134491,-5.182627062485507,2.9763973038043963,2.074722864052998,-50.81923567045823,3.106298537522704,4.232913146365344,42068,51171,38510,53800
1.512902000000002,0.05540770664811134,-0.06593109667301178,0.8205099105834961,-0.36770498752593994,-0.3433915674686432,0.4454474151134491,-5.258725825370085,2.8548863180117867,2.1676717134706167,-50.81923567045823,3.106298537522704,4.232913146365344,41825,52039,38395,53054
1.5140169999999926,0.05179427191615105,-0.06941159069538116,0.8253321051597595,-0.35294654965400696,-0.35238614678382874,0.5188739895820618,-5.29647027486756,2.8845174472483355,2.252141590609641,-50.23051994700831,2.835173298066037,5.912862846683154,41825,52039,38395,53054
1.516898000000001,0.053535960614681244,-0.06755277514457703,0.8246123790740967,-0.3409995436668396,-0.33926576375961304,0.5142545700073242,-5.294958664632831,3.058980597627208,2.3162273664490898,-50.21035750541695,2.7422203626612505,6.001547435262998,40033,49770,38672,54498
1.5182989999999992,0.053535960614681244,-0.06755277514457703,0.8246123790740967,-0.3409995436668396,-0.33926576375961304,0.5142545700073242,-5.315732386399885,3.190142879210265,2.3891220802261937,-50.21035750541695,2.7422203626612505,6.001547435262998,40033,49770,38672,54498
1.5207620000000024,0.053535960614681244,-0.06755277514457703,0.8246123790740967,-0.3409995436668396,-0.33926576375961304,0.5142545700073242,-5.385661137670968,3.194683036236632,2.482237377211942,-50.21035750541695,2.7422203626612505,6.001547435262998,39788,49574,38392,54481
1.5218640000000014,0.053535960614681244,-0.06755277514457703,0.8246123790740967,-0.3409995436668396,-0.33926576375961304,0.5142545700073242,-5.479458203895777,3.116314461154979,2.573004831380677,-50.21035750541695,2.7422203626612505,6.001547435262998,39788,49574,38392,54481
1.5247369999999938,0.053535960614681244,-0.06755277514457703,0.8246123790740967,-0.3409995436668396,-0.33926576375961304,0.5142545700073242,-5.592914192655332,3.0089872050120228,2.66174055995379,-50.21035750541695,2.7422203626612505,6.001547435262998,38509,48852,39403,54981
1.5258099999999977,0.051157236099243164,-0.06941156834363937,0.8300545811653137,-0.3148673176765442,-0.3366127908229828,0.5849179029464722,-5.694818986502779,2.888505530980729,2.757266816674387,-49.47949351920893,2.3428277681515293,7.7853664447221105,38509,48852,39403,54981
1.528722999999998,0.051157236099243164,-0.06941156834363937,0.8300545811653137,-0.3148673176765442,-0.3366127908229828,0.5849179029464722,-5.764826567342127,2.8310933705169097,2.8358809352085452,-49.47949351920893,2.3428277681515293,7.7853664447221105,35716,47942,40135,55458
1.5298640000000014,0.051157236099243164,-0.06941156834363937,0.8300545811653137,-0.3148673176765442,-0.3366127908229828,0.5849179029464722,-5.803450925263765,2.8352231344192957,2.9035848817049756,-49.47949351920893,2.3428277681515293,7.7853664447221105,35716,47942,40135,55458
1.5326919999999955,0.051157236099243164,-0.06941156834363937,0.8300545811653137,-0.3148673176765442,-0.3366127908229828,0.5849179029464722,-5.823104521476331,2.854326255234543,2.9701740289690988,-49.47949351920893,2.3428277681515293,7.7853664447221105,35312,48028,39663,54977
1.5338089999999938,0.04812082275748253,-0.07281126081943512,0.8362336754798889,-0.2904920279979706,-0.3428018093109131,0.6505694389343262,-5.829831133757653,2.888231225388451,3.0324595079116543,-48.61291724449845,1.8931922384468531,9.564920974627553,35312,48028,39663,54977
1.5365929999999934,0.04910801351070404,-0.07133384793996811,0.8361135125160217,-0.28433331847190857,-0.33349987864494324,0.6499730944633484,-5.848038633498307,2.902827745007066,3.1012481599200736,-48.593585082837336,1.8181200204601529,9.613515644844478,34269,46651,38770,55040
1.537976999999999,0.04910801351070404,-0.07133384793996811,0.8361135125160217,-0.28433331847190857,-0.33349987864494324,0.6499730944633484,-5.86036747144872,2.9140713448132716,3.1754440942057904,-48.593585082837336,1.8181200204601529,9.613515644844478,34269,46651,38770,55040
1.5405469999999915,0.04910801351070404,-0.07133384793996811,0.8361135125160217,-0.28433331847190857,-0.33349987864494324,0.6499730944633484,-5.885397989902157,2.890582263998773,3.2444103790589183,-48.593585082837336,1.8181200204601529,9.613515644844478,33564,45352,38147,55501
1.541653999999995,0.04910801351070404,-0.07133384793996811,0.8361135125160217,-0.28433331847190857,-0.33349987864494324,0.6499730944633484,-5.936818836861625,2.8071520849493155,3.304059594838404,-48.593585082837336,1.8181200204601529,9.613515644844478,33564,45352,38147,55501
1.5446110000000044,0.04558991268277168,-0.07536584883928299,0.8471915125846863,-0.252881795167923,-0.33857807517051697,0.7271600365638733,-5.952216701652245,2.7481657299651503,3.365496324341551,-47.48073038400918,1.2273325946836555,11.607037631935153,33760,45049,35892,54996
1.5457489999999963,0.04558991268277168,-0.07536584883928299,0.8471915125846863,-0.252881795167923,-0.33857807517051697,0.7271600365638733,-5.9134464025028715,2.7575083653852572,3.4255026700232163,-47.48073038400918,1.2273325946836555,11.607037631935153,33760,45049,35892,54996
1.548525999999998,0.04558991268277168,-0.07536584883928299,0.8471915125846863,-0.252881795167923,-0.33857807517051697,0.7271600365638733,-5.8694568402491605,2.7508251626297033,3.492130166807037,-47.48073038400918,1.2273325946836555,11.607037631935153,32797,43052,35871,55607
1.549599000000002,0.04558991268277168,-0.07536584883928299,0.8471915125846863,-0.252881795167923,-0.33857807517051697,0.7271600365638733,-5.8606700065485535,2.6443866033425065,3.57657074917407,-47.48073038400918,1.2273325946836555,11.607037631935153,32797,43052,35871,55607
1.552482999999993,0.04558991268277168,-0.07536584883928299,0.8471915125846863,-0.252881795167923,-0.33857807517051697,0.7271600365638733,-5.8209010219904,2.5967519725048045,3.677481917618808,-47.48073038400918,1.2273325946836555,11.607037631935153,33043,45201,35268,54433
1.5535929999999936,0.04558991268277168,-0.07536584883928299,0.8471915125846863,-0.252881795167923,-0.33857807517051697,0.7271600365638733,-5.707639976622638,2.6803440717485385,3.788872891269116,-47.48073038400918,1.2273325946836555,11.607037631935153,33043,45201,35268,54433
1.556380999999994,0.044735245406627655,-0.07670699059963226,0.8527103066444397,-0.2092008888721466,-0.3266775906085968,0.7701862454414368,-5.585856815766623,2.7534409194523795,3.8713307502045855,-46.31698298168762,0.5231656923467546,13.435428307177771,32078,42481,34762,55779
1.5577709999999934,0.044735245406627655,-0.07670699059963226,0.8527103066444397,-0.2092008888721466,-0.3266775906085968,0.7701862454414368,-5.47084021460828,2.7393016645929307,3.9224855473711546,-46.31698298168762,0.5231656923467546,13.435428307177771,32078,42481,34762,55779
1.5603380000000033,0.044735245406627655,-0.07670699059963226,0.8527103066444397,-0.2092008888721466,-0.3266775906085968,0.7701862454414368,-5.375355769516798,2.651790990121254,3.980310231487827,-46.31698298168762,0.5231656923467546,13.435428307177771,33656,43606,33020,54914
1.5614550000000018,0.044735245406627655,-0.07670699059963226,0.8527103066444397,-0.2092008888721466,-0.3266775906085968,0.7701862454414368,-5.287235497471602,2.536508871802231,4.05340628024334,-46.31698298168762,0.5231656923467546,13.435428307177771,33656,43606,33020,54914
1.5643059999999969,0.044735245406627655,-0.07670699059963226,0.8527103066444397,-0.2092008888721466,-0.3266775906085968,0.7701862454414368,-5.193886907574362,2.438947960008813,4.127101007611905,-46.31698298168762,0.5231656923467546,13.435428307177771,34032,43832,32684,54762
1.5654159999999975,0.042115628719329834,-0.08077705651521683,0.8655970692634583,-0.164947509765625,-0.3270908296108246,0.8410717248916626,-5.0541854662720755,2.416359027642761,4.1950481007158595,-44.77443099575731,-0.1869278672919737,15.421387165701908,34032,43832,32684,54762
1.5682960000000021,0.042115628719329834,-0.08077705651521683,0.8655970692634583,-0.164947509765625,-0.3270908296108246,0.8410717248916626,-4.882357247475727,2.4114707954619203,4.254222208556874,-44.77443099575731,-0.1869278672919737,15.421387165701908,33078,43037,31147,54434
1.569375,0.042115628719329834,-0.08077705651521683,0.8655970692634583,-0.164947509765625,-0.3270908296108246,0.8410717248916626,-4.74446782097913,2.3096309827450723,4.318517308858004,-44.77443099575731,-0.1869278672919737,15.421387165701908,33078,43037,31147,54434
1.5723530000000028,0.042115628719329834,-0.08077705651521683,0.8655970692634583,-0.164947509765625,-0.3270908296108246,0.8410717248916626,-4.637390635662532,2.1665376063204063,4.397997487378656,-44.77443099575731,-0.1869278672919737,15.421387165701908,32673,44735,30927,52856
1.5734869999999936,0.042115628719329834,-0.08077705651521683,0.8655970692634583,-0.164947509765625,-0.3270908296108246,0.8410717248916626,-4.502370498924387,2.075760964245911,4.487988896405741,-44.77443099575731,-0.1869278672919737,15.421387165701908,32673,44735,30927,52856
1.5761729999999952,0.042581990361213684,-0.07984630018472672,0.8663282990455627,-0.16195541620254517,-0.3217793107032776,0.844713032245636,-4.343209339536892,1.9978232886286331,4.585140480339613,-44.747634361990265,-0.23983865512516972,15.446626273036903,31901,45389,31335,52599
1.577508999999991,0.04103845730423927,-0.0833822637796402,0.8758878707885742,-0.11748011410236359,-0.3202638328075409,0.8926105499267578,-4.196480348750104,1.8477355190750375,4.685625809326048,-43.2123638940754,-0.8475355642191252,17.004354487978805,31901,45389,31335,52599
1.5801290000000008,0.04103845730423927,-0.0833822637796402,0.8758878707885742,-0.11748011410236359,-0.3202638328075409,0.8926105499267578,-4.0536534215925,1.6716287988294223,4.779714758006329,-43.2123638940754,-0.8475355642191252,17.004354487978805,30254,44683,30820,51990
1.581277999999991,0.04103845730423927,-0.0833822637796402,0.8758878707885742,-0.11748011410236359,-0.3202638328075409,0.8926105499267578,-3.902100913439361,1.5116175584219733,4.867395075839443,-43.2123638940754,-0.8475355642191252,17.004354487978805,30254,44683,30820,51990
1.584101999999999,0.04103845730423927,-0.0833822637796402,0.8758878707885742,-0.11748011410236359,-0.3202638328075409,0.8926105499267578,-3.7858994719120425,1.3590727564466707,4.935691309362308,-43.2123638940754,-0.8475355642191252,17.004354487978805,30054,46544,30853,50564
1.5852109999999957,0.04154554754495621,-0.08213209360837936,0.8759475350379944,-0.11425647139549255,-0.312836617231369,0.8929859399795532,-3.685620804226199,1.195645212992868,4.997870794493478,-43.182342257829056,-0.9138861916364479,17.027936544027725,30054,46544,30853,50564
1.5880939999999972,0.04060801491141319,-0.08524978160858154,0.8850562572479248,-0.07265173643827438,-0.3099236786365509,0.928190290927887,-3.544157681862825,1.0781725780982276,5.081742259335561,-41.63442265061718,-1.4758717616642483,18.137202584467403,29623,45417,31105,50036
1.5892160000000004,0.04060801491141319,-0.08524978160858154,0.8850562572479248,-0.07265173643827438,-0.3099236786365509,0.928190290927887,-3.3985754482414254,0.9476429304321193,5.189013322779517,-41.63442265061718,-1.4758717616642483,18.137202584467403,29623,45417,31105,50036
1.5920559999999968,0.04060801491141319,-0.08524978160858154,0.8850562572479248,-0.07265173643827438,-0.3099236786365509,0.928190290927887,-3.2927845697313356,0.7774942341772294,5.3028623941159685,-41.63442265061718,-1.4758717616642483,18.137202584467403,28271,45445,31471,48972
1.5931549999999988,0.04060801491141319,-0.08524978160858154,0.8850562572479248,-0.07265173643827438,-0.3099236786365509,0.928190290927887,-3.1942002051310006,0.6525617521741407,5.402552503200904,-41.63442265061718,-1.4758717616642483,18.137202584467403,28271,45445,31471,48972
1.5960739999999933,0.04133685678243637,-0.08407168835401535,0.8850283622741699,-0.06835082173347473,-0.30287739634513855,0.9281249642372131,-3.0592599632255575,0.5810871024692943,5.477019280969482,-41.60165758611929,-1.5404893177797008,18.166595730573118,29283,46061,31588,48941
1.597470000000001,0.04086782783269882,-0.0870828926563263,0.8944724798202515,-0.025096211582422256,-0.2984526753425598,0.9602158069610596,-2.9150676333770704,0.5063948881144414,5.529326427939728,-39.90889126935802,-2.1387835692933765,18.982702741594565,29283,46061,31588,48941
1.599926999999996,0.04086782783269882,-0.0870828926563263,0.8944724798202515,-0.025096211582422256,-0.2984526753425598,0.9602158069610596,-2.774838087230621,0.4085006817106003,5.5877955970402,-39.90889126935802,-2.1387835692933765,18.982702741594565,29865,43622,30716,49277
1.6010249999999941,0.04086782783269882,-0.0870828926563263,0.8944724798202515,-0.025096211582422256,-0.2984526753425598,0.9602158069610596,-2.6854855705490452,0.2551074132567551,5.653634798141357,-39.90889126935802,-2.1387835692933765,18.982702741594565,29865,43622,30716,49277
1.6038919999999925,0.04146105796098709,-0.0854719802737236,0.8947484493255615,-0.02157779410481453,-0.28918135166168213,0.9617635011672974,-2.6295179086604854,0.11348074783531503,5.713994811615785,-39.87084360750994,-2.2208862808321426,19.003170431484257,30094,44415,30796,48190
1.6049660000000003,0.04146105796098709,-0.0854719802737236,0.8947484493255615,-0.02157779410481453,-0.28918135166168213,0.9617635011672974,-2.5210399006105058,0.07743705958899186,5.764614047087139,-39.87084360750994,-2.2208862808321426,19.003170431484257,30094,44415,30796,48190
1.6078709999999992,0.04146327078342438,-0.08833926171064377,0.9045080542564392,0.022168269380927086,-0.2832820415496826,0.9897814989089966,-2.38950424384262,0.07597756408784438,5.825003887965776,-38.06552360059695,-2.811096894464014,19.572531766562033,31013,42949,30081,48477
1.6089899999999906,0.04146327078342438,-0.08833926171064377,0.9045080542564392,0.022168269380927086,-0.2832820415496826,0.9897814989089966,-2.2858361710374324,0.07540299540503818,5.895049818324822,-38.06552360059695,-2.811096894464014,19.572531766562033,31013,42949,30081,48477
1.611900999999998,0.04146327078342438,-0.08833926171064377,0.9045080542564392,0.022168269380927086,-0.2832820415496826,0.9897814989089966,-2.1767371138212463,0.04376760858279875,5.961352942087871,-38.06552360059695,-2.811096894464014,19.572531766562033,31232,41350,29306,48451
1.6130089999999908,0.04146327078342438,-0.08833926171064377,0.9045080542564392,0.022168269380927086,-0.2832820415496826,0.9897814989089966,-2.103245585643856,-0.06776041799510771,6.0072088476335095,-38.06552360059695,-2.811096894464014,19.572531766562033,31232,41350,29306,48451
1.6157550000000047,0.04174543172121048,-0.08711495250463486,0.9047650694847107,0.023905670270323753,-0.27604493498802185,0.9912064075469971,-2.0601910592488717,-0.23808773329654717,6.052104949922283,-38.030123809772505,-2.8789223066831613,19.57936414496917,31505,42292,29589,47728
1.6171319999999978,0.04220541939139366,-0.08984420448541641,0.9148070216178894,0.06809710711240768,-0.26876017451286316,1.0168886184692383,-1.9419452421107541,-0.31098411154933236,6.111636187665479,-36.15095714057165,-3.4198325316875926,19.971849372791734,31505,42292,29589,47728
1.6197109999999957,0.04220541939139366,-0.08984420448541641,0.9148070216178894,0.06809710711240768,-0.26876017451286316,1.0168886184692383,-1.816877072050126,-0.37279082070691855,6.167312233414675,-36.15095714057165,-3.4198325316875926,19.971849372791734,31443,40637,29340,48106
1.6208169999999955,0.04220541939139366,-0.08984420448541641,0.9148070216178894,0.06809710711240768,-0.26876017451286316,1.0168886184692383,-1.7420058932700198,-0.5173757005000834,6.2228284894984665,-36.15095714057165,-3.4198325316875926,19.971849372791734,31443,40637,29340,48106
1.6237649999999995,0.04220541939139366,-0.08984420448541641,0.9148070216178894,0.06809710711240768,-0.26876017451286316,1.0168886184692383,-1.6866425026327985,-0.623085419175953,6.27120640859641,-36.15095714057165,-3.4198325316875926,19.971849372791734,31550,41719,28972,45808
1.6248959999999935,0.04262068122625351,-0.08887737989425659,0.9149086475372314,0.07042946666479111,-0.2628854513168335,1.0175119638442993,-1.6472122721653033,-0.6797789256196143,6.279854757920333,-36.116898365914864,-3.4778462621029087,19.982395261427953,31550,41719,28972,45808
1.6276739999999992,0.04354270547628403,-0.0914699137210846,0.9251909255981445,0.11384280771017075,-0.25451308488845825,1.0387674570083618,-1.5927872463381714,-0.7720989361248378,6.280987666648053,-34.16187085869562,-4.0100897693337245,20.173963381867853,31013,40733,29833,45830
1.628751999999993,0.04354270547628403,-0.0914699137210846,0.9251909255981445,0.11384280771017075,-0.25451308488845825,1.0387674570083618,-1.481964324948377,-0.9021698542931799,6.321430430961996,-34.16187085869562,-4.0100897693337245,20.173963381867853,31013,40733,29833,45830
1.6316290000000009,0.04354270547628403,-0.0914699137210846,0.9251909255981445,0.11384280771017075,-0.25451308488845825,1.0387674570083618,-1.3370040725995656,-1.0102910653361161,6.36348121194213,-34.16187085869562,-4.0100897693337245,20.173963381867853,30396,40226,29950,45000
1.6327449999999954,0.04354270547628403,-0.0914699137210846,0.9251909255981445,0.11384280771017075,-0.25451308488845825,1.0387674570083618,-1.2074508729471347,-1.0875690759513814,6.385154016893194,-34.16187085869562,-4.0100897693337245,20.173963381867853,30396,40226,29950,45000
1.6355350000000035,0.04430128633975983,-0.09017791599035263,0.9250934720039368,0.11782161891460419,-0.24695950746536255,1.0384082794189453,-1.0954382509193747,-1.1646753126763365,6.389737849761438,-34.12302722056042,-4.080752567491961,20.19319236822843,31619,40295,28344,43884
1.6369130000000005,0.04568876326084137,-0.09260702133178711,0.935554563999176,0.15944114327430725,-0.23772117495536804,1.0537508726119995,-0.9768354370371319,-1.2362071537655923,6.397162210248362,-32.129638001211084,-4.596118702022021,20.18701817665416,31619,40295,28344,43884
1.639497000000003,0.04568876326084137,-0.09260702133178711,0.935554563999176,0.15944114327430725,-0.23772117495536804,1.0537508726119995,-0.8748300422795082,-1.3084035867048776,6.4165276524309816,-32.129638001211084,-4.596118702022021,20.18701817665416,32514,38734,27486,44055
1.6406110000000045,0.04568876326084137,-0.09260702133178711,0.935554563999176,0.15944114327430725,-0.23772117495536804,1.0537508726119995,-0.8127849802043599,-1.428605096189495,6.450956999003526,-32.129638001211084,-4.596118702022021,20.18701817665416,32514,38734,27486,44055
1.6434639999999927,0.04568876326084137,-0.09260702133178711,0.935554563999176,0.15944114327430725,-0.23772117495536804,1.0537508726119995,-0.7669922581555837,-1.5636389482072541,6.470873715531793,-32.129638001211084,-4.596118702022021,20.18701817665416,32800,39253,26864,42544
1.6445639999999986,0.04636996239423752,-0.09124430269002914,0.935267984867096,0.16285070776939392,-0.22988733649253845,1.0523936748504639,-0.7320954602327031,-1.6708612758032613,6.452688053712078,-32.09242454034299,-4.667657272026972,20.201480430286395,32800,39253,26864,42544
1.6475479999999951,0.048201270401477814,-0.09349832683801651,0.9458507299423218,0.2031017541885376,-0.21974684298038483,1.0642298460006714,-0.673900463566455,-1.7652080184770624,6.438021492956794,-30.096453141148228,-5.114940833225375,19.988785436064486,32669,38387,27675,42666
1.648675000000003,0.048201270401477814,-0.09349832683801651,0.9458507299423218,0.2031017541885376,-0.21974684298038483,1.0642298460006714,-0.5884235120612173,-1.8867249963821247,6.462424570657407,-30.096453141148228,-5.114940833225375,19.988785436064486,32669,38387,27675,42666
1.6514239999999991,0.048201270401477814,-0.09349832683801651,0.9458507299423218,0.2031017541885376,-0.21974684298038483,1.0642298460006714,-0.4723513337153087,-1.9558840940981743,6.494171581380024,-30.096453141148228,-5.114940833225375,19.988785436064486,31865,37375,28325,42718
1.6524939999999915,0.048201270401477814,-0.09349832683801651,0.9458507299423218,0.2031017541885376,-0.21974684298038483,1.0642298460006714,-0.3519044139362405,-1.9787357473057627,6.519472144367994,-30.096453141148228,-5.114940833225375,19.988785436064486,31865,37375,28325,42718
1.6553300000000017,0.04861631616950035,-0.09219352155923843,0.945930004119873,0.20516237616539001,-0.21236549317836761,1.0647892951965332,-0.26442143633990056,-1.9985415431746274,6.523481267073,-30.05968441829234,-5.181434939735854,19.991674032626698,32402,37167,27348,41910
1.656679999999993,0.050862785428762436,-0.0942688062787056,0.9566208124160767,0.24378935992717743,-0.20148730278015137,1.0735546350479126,-0.22576903200303347,-2.077500008437733,6.5160286770785225,-28.062052954134057,-5.599180106315791,19.590513957080653,32402,37167,27348,41910
1.6592839999999998,0.050862785428762436,-0.0942688062787056,0.9566208124160767,0.24378935992717743,-0.20148730278015137,1.0735546350479126,-0.19182985687387497,-2.229925767112309,6.4962360638570535,-28.062052954134057,-5.599180106315791,19.590513957080653,33196,35911,26576,41769
1.6604079999999959,0.050862785428762436,-0.0942688062787056,0.9566208124160767,0.24378935992717743,-0.20148730278015137,1.0735546350479126,-0.16731442706477317,-2.394980235676041,6.483746903609018,-28.062052954134057,-5.599180106315791,19.590513957080653,33196,35911,26576,41769
1.663278999999995,0.050862785428762436,-0.0942688062787056,0.9566208124160767,0.24378935992717743,-0.20148730278015137,1.0735546350479126,-0.1123574098427628,-2.4854486168543595,6.4983884306500554,-28.062052954134057,-5.599180106315791,19.590513957080653,33491,36226,25878,40052
1.664383999999991,0.05093182623386383,-0.09308347851037979,0.9562986493110657,0.24383634328842163,-0.19478265941143036,1.071928858757019,-0.06828399546541729,-2.5540037096351793,6.512068023905356,-28.028269192399925,-5.65907392954577,19.58079828688105,33491,36226,25878,40052
1.6672550000000046,0.053555410355329514,-0.09497995674610138,0.9670456051826477,0.28052642941474915,-0.18329931795597076,1.0777515172958374,-0.019852105743507747,-2.6712648229602403,6.502099279312972,-26.045229538565433,-6.021640525535663,19.018661408237296,33309,35923,26745,39278
1.6683619999999937,0.053555410355329514,-0.09497995674610138,0.9670456051826477,0.28052642941474915,-0.18329931795597076,1.0777515172958374,0.031695459830172135,-2.856883422513237,6.480374276404541,-26.045229538565433,-6.021640525535663,19.018661408237296,33309,35923,26745,39278
1.6712109999999958,0.053555410355329514,-0.09497995674610138,0.9670456051826477,0.28052642941474915,-0.18329931795597076,1.0777515172958374,0.06916274707898097,-3.0127710242888073,6.452127724618725,-26.045229538565433,-6.021640525535663,19.018661408237296,31798,35822,28313,38489
1.672277999999991,0.053555410355329514,-0.09497995674610138,0.9670456051826477,0.28052642941474915,-0.18329931795597076,1.0777515172958374,0.12170406497164012,-3.1159602607299983,6.4319201908994215,-26.045229538565433,-6.021640525535663,19.018661408237296,31798,35822,28313,38489
1.6751999999999971,0.05378403887152672,-0.09394429624080658,0.9670234322547913,0.2813861072063446,-0.17731422185897827,1.0777792930603027,0.16205876187728588,-3.1917445042898382,6.421718153395546,-26.01131936227144,-6.0772434742922465,19.011642647109184,30953,35728,28487,37447
1.676607999999993,0.0567706897854805,-0.09566434472799301,0.9778093695640564,0.3156300187110901,-0.16546238958835602,1.0798099040985107,0.19242494021945317,-3.293878063674922,6.423815126437875,-24.044228562297018,-6.435554888659775,18.250310657656627,30953,35728,28487,37447
1.6790720000000001,0.0567706897854805,-0.09566434472799301,0.9778093695640564,0.3156300187110901,-0.16546238958835602,1.0798099040985107,0.2454945502097892,-3.405516977622717,6.425726743468333,-24.044228562297018,-6.435554888659775,18.250310657656627,31692,34659,27630,37067
1.6801830000000046,0.0567706897854805,-0.09566434472799301,0.9778093695640564,0.3156300187110901,-0.16546238958835602,1.0798099040985107,0.29387113772718754,-3.543451944173954,6.422518166987006,-24.044228562297018,-6.435554888659775,18.250310657656627,31692,34659,27630,37067
1.6830449999999983,0.05688679590821266,-0.0947934165596962,0.9779099225997925,0.3158549964427948,-0.16041257977485657,1.0804755687713623,0.324252346284757,-3.6819389840191645,6.405215609384761,-24.014862665388474,-6.482253268066916,18.238043557984028,31927,34387,26802,35405
1.6841520000000019,0.05688679590821266,-0.0947934165596962,0.9779099225997925,0.3158549964427948,-0.16041257977485657,1.0804755687713623,0.34399782155493147,-3.817475241376567,6.369915409135761,-24.014862665388474,-6.482253268066916,18.238043557984028,31927,34387,26802,35405
1.6870359999999929,0.06020244583487511,-0.09634371846914291,0.98869788646698,0.3470493257045746,-0.14842228591442108,1.077606201171875,0.38330814319434586,-3.945928555498795,6.33690233163092,-22.074324549752617,-6.820598556891962,17.28957350395124,31810,34275,27340,34167
1.6881499999999943,0.06020244583487511,-0.09634371846914291,0.98869788646698,0.3470493257045746,-0.14842228591442108,1.077606201171875,0.41070737698983995,-4.0513029156143965,6.30461949289698,-22.074324549752617,-6.820598556891962,17.28957350395124,31810,34275,27340,34167
1.6910019999999932,0.06020244583487511,-0.09634371846914291,0.98869788646698,0.3470493257045746,-0.14842228591442108,1.077606201171875,0.42902806107682206,-4.099017174968692,6.276256827287636,-22.074324549752617,-6.820598556891962,17.28957350395124,31606,33425,27696,34445
1.692126999999993,0.06020244583487511,-0.09634371846914291,0.98869788646698,0.3470493257045746,-0.14842228591442108,1.077606201171875,0.4453151886449333,-4.1589561426747785,6.255021313387562,-22.074324549752617,-6.820598556891962,17.28957350395124,31606,33425,27696,34445
1.6949119999999966,0.06009349226951599,-0.0951211154460907,0.9883356690406799,0.3460386395454407,-0.14175301790237427,1.0757901668548584,0.4493941860390395,-4.2621712117785435,6.241067414539983,-22.04319894502998,-6.877223539666597,17.270692607281912,31185,32670,27978,33864
1.696278999999995,0.06370019912719727,-0.0964822918176651,0.9990702867507935,0.3751327693462372,-0.12926259636878967,1.0717229843139648,0.4527980388072971,-4.38988683027882,6.207562184865696,-20.14754141590148,-7.198540041270286,16.142417310382932,31185,32670,27978,33864
1.698955999999991,0.06370019912719727,-0.0964822918176651,0.9990702867507935,0.3751327693462372,-0.12926259636878967,1.0717229843139648,0.46042130413813526,-4.483967523159722,6.169060864986421,-20.14754141590148,-7.198540041270286,16.142417310382932,31593,31792,28017,34055
1.7000829999999987,0.06370019912719727,-0.0964822918176651,0.9990702867507935,0.3751327693462372,-0.12926259636878967,1.0717229843139648,0.46686681976639954,-4.546219446272541,6.131502836765251,-20.14754141590148,-7.198540041270286,16.142417310382932,31593,31792,28017,34055
1.7028319999999948,0.0638517364859581,-0.09518855065107346,0.9990357756614685,0.37539762258529663,-0.12233022600412369,1.0717434883117676,0.47462743763045856,-4.60351096553898,6.104303439920054,-20.11474490045873,-7.25615723407536,16.12734209252917,32046,31104,27046,33196
1.7039020000000018,0.0638517364859581,-0.09518855065107346,0.9990357756614685,0.37539762258529663,-0.12233022600412369,1.0717434883117676,0.4674695597001117,-4.6869984025518745,6.074057386787806,-20.11474490045873,-7.25615723407536,16.12734209252917,32046,31104,27046,33196
1.7068299999999872,0.06773412227630615,-0.09635575860738754,1.009703278541565,0.40106406807899475,-0.1099546030163765,1.0623650550842285,0.46675060607433116,-4.765063110953149,6.032057738500603,-18.26879725023486,-7.565907458277682,14.866960530122672,32099,30692,27467,32103
1.7078979999999866,0.06773412227630615,-0.09635575860738754,1.009703278541565,0.40106406807899475,-0.1099546030163765,1.0623650550842285,0.45912570955732535,-4.825030574482899,5.976754002671799,-18.26879725023486,-7.565907458277682,14.866960530122672,32099,30692,27467,32103
1.7107859999999928,0.06773412227630615,-0.09635575860738754,1.009703278541565,0.40106406807899475,-0.1099546030163765,1.0623650550842285,0.455936074809251,-4.89282027476643,5.937016976046727,-18.26879725023486,-7.565907458277682,14.866960530122672,31714,30142,28277,32472
1.711921000000002,0.06773412227630615,-0.09635575860738754,1.009703278541565,0.40106406807899475,-0.1099546030163765,1.0623650550842285,0.4576511505512621,-4.947111476748786,5.904680874090984,-18.26879725023486,-7.565907458277682,14.866960530122672,31714,30142,28277,32472
1.7147000000000117,0.06786677241325378,-0.09564667195081711,1.0093390941619873,0.40113312005996704,-0.10592102259397507,1.0606269836425781,0.45089930481861146,-4.977992960117127,5.882838159462373,-18.242333604462086,-7.603200616163034,14.85571154934065,31473,29184,27863,32022
1.7160780000000087,0.07199318706989288,-0.09664847701787949,1.0198849439620972,0.4242316484451294,-0.09335239976644516,1.0491743087768555,0.4254497046781371,-5.022257893227551,5.85586033761987,-16.460596105623363,-7.901314297536688,13.488686170088096,31473,29184,27863,32022
1.718649000000005,0.07199318706989288,-0.09664847701787949,1.0198849439620972,0.4242316484451294,-0.09335239976644516,1.0491743087768555,0.41265950735838164,-5.099165191819078,5.8340501135565574,-16.460596105623363,-7.901314297536688,13.488686170088096,32269,28447,27698,32214
1.7197569999999833,0.07199318706989288,-0.09664847701787949,1.0198849439620972,0.4242316484451294,-0.09335239976644516,1.0491743087768555,0.39788838424079803,-5.150381508006827,5.803509514807747,-16.460596105623363,-7.901314297536688,13.488686170088096,32269,28447,27698,32214
1.7226199999999954,0.07199038565158844,-0.09578850120306015,1.0194263458251953,0.42353057861328125,-0.08870397508144379,1.046945571899414,0.355611334436549,-5.201463068243419,5.772067702346053,-16.43583068768211,-7.941086063933077,13.471390217128443,32470,27755,27437,31740
1.7237170000000042,0.07199038565158844,-0.09578850120306015,1.0194263458251953,0.42353057861328125,-0.08870397508144379,1.046945571899414,0.29966521086330483,-5.267455134791147,5.727577465807407,-16.43583068768211,-7.941086063933077,13.471390217128443,32470,27755,27437,31740
1.726698000000004,0.07632669806480408,-0.09661728888750076,1.0298229455947876,0.44391798973083496,-0.07605110108852386,1.0329934358596802,0.27761581828934595,-5.315630653646244,5.6786743713425,-14.70568688338638,-8.23375684556385,12.028652975596197,32257,27203,28058,31209
1.727831999999995,0.07632669806480408,-0.09661728888750076,1.0298229455947876,0.44391798973083496,-0.07605110108852386,1.0329934358596802,0.2880476033715113,-5.344813572871333,5.628717730350358,-14.70568688338638,-8.23375684556385,12.028652975596197,32257,27203,28058,31209
1.7305799999999871,0.07632669806480408,-0.09661728888750076,1.0298229455947876,0.44391798973083496,-0.07605110108852386,1.0329934358596802,0.30494819009672225,-5.422656706269913,5.599191795976867,-14.70568688338638,-8.23375684556385,12.028652975596197,32227,26650,28816,31698
1.7316499999999941,0.07632669806480408,-0.09661728888750076,1.0298229455947876,0.44391798973083496,-0.07605110108852386,1.0329934358596802,0.2848782419372352,-5.496067274350165,5.578540579619957,-14.70568688338638,-8.23375684556385,12.028652975596197,32227,26650,28816,31698
1.7344899999999908,0.07615151256322861,-0.09577401727437973,1.0293961763381958,0.44244384765625,-0.07155332714319229,1.0308820009231567,0.25007683511564993,-5.554730854210212,5.549042874754021,-14.681609294892262,-8.271289557675424,12.006745640821588,31500,26028,29156,30817
1.7358589999999967,0.08066155016422272,-0.09643165022134781,1.0396127700805664,0.45990172028541565,-0.05907527729868889,1.0130500793457031,0.23410545858428125,-5.585104206442566,5.504962765023247,-13.012925276869183,-8.56711227636686,10.485926898781912,31500,26028,29156,30817
1.7384409999999917,0.08066155016422272,-0.09643165022134781,1.0396127700805664,0.45990172028541565,-0.05907527729868889,1.0130500793457031,0.25595819335649456,-5.583832280705944,5.473915633035104,-13.012925276869183,-8.56711227636686,10.485926898781912,32409,25945,28683,30637
1.73955799999999,0.08066155016422272,-0.09643165022134781,1.0396127700805664,0.45990172028541565,-0.05907527729868889,1.0130500793457031,0.2639647541472224,-5.564009840080266,5.44502406363327,-13.012925276869183,-8.56711227636686,10.485926898781912,32409,25945,28683,30637
1.7424120000000112,0.0803132951259613,-0.09516771882772446,1.0392954349517822,0.457643061876297,-0.052747372537851334,1.0115208625793457,0.25871912574809336,-5.5958122445535565,5.415340470123247,-12.988615579143886,-8.61446235323002,10.45602266322184,33339,25153,27662,30207
1.7435309999999882,0.0803132951259613,-0.09516771882772446,1.0392954349517822,0.457643061876297,-0.052747372537851334,1.0115208625793457,0.2516848517818398,-5.667158862788997,5.378781127310857,-12.988615579143886,-8.61446235323002,10.45602266322184,33339,25153,27662,30207
1.7464109999999928,0.08496307581663132,-0.09563565999269485,1.0493130683898926,0.472713828086853,-0.040027916431427,0.992608904838562,0.24690509348114964,-5.757169446575932,5.342823126272608,-11.37853498480048,-8.885583553392317,8.875600739660294,33469,25193,28461,29288
1.7475169999999927,0.08496307581663132,-0.09563565999269485,1.0493130683898926,0.472713828086853,-0.040027916431427,0.992608904838562,0.24366444255344355,-5.819028287111856,5.306560992237871,-11.37853498480048,-8.885583553392317,8.875600739660294,33469,25193,28461,29288
1.7503649999999906,0.08496307581663132,-0.09563565999269485,1.0493130683898926,0.472713828086853,-0.040027916431427,0.992608904838562,0.25529288578192233,-5.881401117738166,5.284023192564748,-11.37853498480048,-8.885583553392317,8.875600739660294,33132,24935,29598,29737
1.7514409999999916,0.08496307581663132,-0.09563565999269485,1.0493130683898926,0.472713828086853,-0.040027916431427,0.992608904838562,0.25956321465559395,-5.9286205617619245,5.258288001686876,-11.37853498480048,-8.885583553392317,8.875600739660294,33132,24935,29598,29737
1.754366000000009,0.08497676998376846,-0.09478399902582169,1.0491522550582886,0.47218823432922363,-0.03562270477414131,0.9919684529304504,0.2551488587012195,-6.012391891747021,5.223203517486172,-11.356937949693295,-8.920503260049223,8.85725701835072,32258,24628,30243,28662
1.7557669999999925,0.08975929766893387,-0.09507988393306732,1.0589659214019775,0.48481202125549316,-0.022820008918642998,0.9713420867919922,0.25936389369275836,-6.155684872095389,5.19974213354701,-9.805641975142258,-9.159554955794798,7.197964842798124,32258,24628,30243,28662
1.7582369999999936,0.08975929766893387,-0.09507988393306732,1.0589659214019775,0.48481202125549316,-0.022820008918642998,0.9713420867919922,0.25331235945825764,-6.299158947397881,5.173737963399041,-9.805641975142258,-9.159554955794798,7.197964842798124,31465,25742,31825,27232
1.7593429999999934,0.08975929766893387,-0.09507988393306732,1.0589659214019775,0.48481202125549316,-0.022820008918642998,0.9713420867919922,0.2542659875103446,-6.385881592503004,5.128944659128344,-9.805641975142258,-9.159554955794798,7.197964842798124,31465,25742,31825,27232
1.7621939999999885,0.08975929766893387,-0.09507988393306732,1.0589659214019775,0.48481202125549316,-0.022820008918642998,0.9713420867919922,0.2504871450158471,-6.428581652156899,5.066906854167166,-9.805641975142258,-9.159554955794798,7.197964842798124,30869,25891,31950,26192
1.7633159999999917,0.08935954421758652,-0.09399986267089844,1.058464765548706,0.48225095868110657,-0.01755794882774353,0.9688546061515808,0.2349759627208441,-6.4551237808450646,5.0040530566479875,-9.784588977583287,-9.197969326315917,7.167505565522857,30869,25891,31950,26192
1.7661900000000024,0.0942305251955986,-0.09411382675170898,1.0680433511734009,0.4925442337989807,-0.0045633395202457905,0.9474573135375977,0.23603709925718616,-6.490140088121862,4.958895431940168,-8.290142874382786,-9.411201650891153,5.375020223842692,30801,25837,32297,25301
1.7672969999999915,0.0942305251955986,-0.09411382675170898,1.0680433511734009,0.4925442337989807,-0.0045633395202457905,0.9474573135375977,0.26212287864781,-6.5426799953713815,4.926914595673843,-8.290142874382786,-9.411201650891153,5.375020223842692,30801,25837,32297,25301
1.7701589999999852,0.0942305251955986,-0.09411382675170898,1.0680433511734009,0.4925442337989807,-0.0045633395202457905,0.9474573135375977,0.3035753305547864,-6.600278843427615,4.882701327888565,-8.290142874382786,-9.411201650891153,5.375020223842692,31195,25152,32789,25963
1.7712770000000018,0.0942305251955986,-0.09411382675170898,1.0680433511734009,0.4925442337989807,-0.0045633395202457905,0.9474573135375977,0.35571343337483996,-6.639042750990372,4.844935040470151,-8.290142874382786,-9.411201650891153,5.375020223842692,31195,25152,32789,25963
1.7740750000000116,0.09410424530506134,-0.09301692247390747,1.0675028562545776,0.4912249743938446,0.0007052684668451548,0.9448415637016296,0.3647840268895953,-6.672313089856514,4.807913372892524,-8.26961085246559,-9.449862295569368,5.352124766479086,31437,24124,32245,25516
1.7754379999999947,0.09905222058296204,-0.09294725954532623,1.0768369436264038,0.4990481734275818,0.013819687068462372,0.9225584268569946,0.35990488274597476,-6.735118417843853,4.769691152295489,-6.852055385292338,-9.61545737227473,3.4762804418456184,31437,24124,32245,25516
1.7781059999999997,0.09905222058296204,-0.09294725954532623,1.0768369436264038,0.4990481734275818,0.013819687068462372,0.9225584268569946,0.3375092625855488,-6.812565805504447,4.726498407839929,-6.852055385292338,-9.61545737227473,3.4762804418456184,31967,24768,32453,24955
1.7792419999999984,0.09905222058296204,-0.09294725954532623,1.0768369436264038,0.4990481734275818,0.013819687068462372,0.9225584268569946,0.3438014800035654,-6.905534095998023,4.706518308077719,-6.852055385292338,-9.61545737227473,3.4762804418456184,31967,24768,32453,24955
1.7819800000000106,0.09850245714187622,-0.09245336055755615,1.0769221782684326,0.4959881901741028,0.016406778246164322,0.9230362772941589,0.38082214889578414,-6.978247448504892,4.681714690949157,-6.8369634363513505,-9.632691463705084,3.441730782121689,31665,25223,33474,24104
1.783051999999996,0.09850245714187622,-0.09245336055755615,1.0769221782684326,0.4959881901741028,0.016406778246164322,0.9230362772941589,0.4376107967693886,-6.997625141228528,4.648064052679352,-6.8369634363513505,-9.632691463705084,3.441730782121689,31665,25223,33474,24104
1.785994000000006,0.10348501801490784,-0.09222618490457535,1.086033821105957,0.5012854933738708,0.029555154964327812,0.899863064289093,0.49565489207036995,-6.979250927603634,4.600738614844208,-5.479175669402712,-9.73873144056529,1.4786809719886747,31459,26045,34569,22714
1.7870689999999887,0.10348501801490784,-0.09222618490457535,1.086033821105957,0.5012854933738708,0.029555154964327812,0.899863064289093,0.5510623913131456,-7.005938464887318,4.581395543214744,-5.479175669402712,-9.73873144056529,1.4786809719886747,31459,26045,34569,22714
1.7899439999999887,0.10348501801490784,-0.09222618490457535,1.086033821105957,0.5012854933738708,0.029555154964327812,0.899863064289093,0.5597035168126121,-7.025009894085594,4.5443562987739226,-5.479175669402712,-9.73873144056529,1.4786809719886747,31605,25969,35258,23131
1.7910739999999932,0.10348501801490784,-0.09222618490457535,1.086033821105957,0.5012854933738708,0.029555154964327812,0.899863064289093,0.5917105186366477,-7.026385150472511,4.4929743339663695,-5.479175669402712,-9.73873144056529,1.4786809719886747,31605,25969,35258,23131
1.793853999999992,0.10322697460651398,-0.09158981591463089,1.0854973793029785,0.49938836693763733,0.032591044902801514,0.897175669670105,0.6327391783904084,-7.011242416514321,4.4311887303604225,-5.462716799736565,-9.760554596447164,1.454334649484404,31758,25033,34984,22806
1.7952429999999877,0.10823039710521698,-0.09120020270347595,1.0943489074707031,0.5020937323570251,0.04580337181687355,0.8736507892608643,0.6827991500328459,-7.007398942429118,4.373548603307292,-4.158073159421791,-9.772451432035162,-0.5594924452625463,31758,25033,34984,22806
1.7978060000000113,0.10823039710521698,-0.09120020270347595,1.0943489074707031,0.5020937323570251,0.04580337181687355,0.8736507892608643,0.7229153442181182,-7.019163722860652,4.309180532392295,-4.158073159421791,-9.772451432035162,-0.5594924452625463,32779,25640,34261,22054
1.7989169999999868,0.10823039710521698,-0.09120020270347595,1.0943489074707031,0.5020937323570251,0.04580337181687355,0.8736507892608643,0.7489399541274543,-7.026845877341095,4.263459382797815,-4.158073159421791,-9.772451432035162,-0.5594924452625463,32779,25640,34261,22054
1.8017759999999834,0.10810345411300659,-0.0905781090259552,1.0936490297317505,0.5007336735725403,0.04868670925498009,0.8701472282409668,0.7762927490514401,-7.031000941273836,4.223346051510714,-4.141106807831277,-9.793434070874566,-0.5801207930921547,33188,25292,33826,21985
1.8028489999999875,0.10810345411300659,-0.0905781090259552,1.0936490297317505,0.5007336735725403,0.04868670925498009,0.8701472282409668,0.8075660499951589,-7.037539534382199,4.1903359034830725,-4.141106807831277,-9.793434070874566,-0.5801207930921547,33188,25292,33826,21985
1.8058589999999968,0.11310695856809616,-0.09002681821584702,1.1022332906723022,0.5007472038269043,0.06197701022028923,0.8471343517303467,0.8534658311197563,-7.0012166802746085,4.141296188854245,-2.9075861474468416,-9.708494939234276,-2.600743121886708,32850,25832,35048,21244
1.8069910000000091,0.11310695856809616,-0.09002681821584702,1.1022332906723022,0.5007472038269043,0.06197701022028923,0.8471343517303467,0.9284955345637494,-6.9358046502123,4.089908897724512,-2.9075861474468416,-9.708494939234276,-2.600743121886708,32850,25832,35048,21244
1.809734999999986,0.11310695856809616,-0.09002681821584702,1.1022332906723022,0.5007472038269043,0.06197701022028923,0.8471343517303467,0.9725910240498182,-6.876468888493116,4.041373852122254,-2.9075861474468416,-9.708494939234276,-2.600743121886708,33409,25336,35373,22223
1.8108049999999931,0.11310695856809616,-0.09002681821584702,1.1022332906723022,0.5007472038269043,0.06197701022028923,0.8471343517303467,1.0175372603461128,-6.823915665438147,4.001756934062344,-2.9075861474468416,-9.708494939234276,-2.600743121886708,33409,25336,35373,22223
1.813643000000011,0.112528495490551,-0.08949394524097443,1.1021127700805664,0.4975460171699524,0.06449861824512482,0.8465791940689087,1.0650324081217222,-6.7915886182301115,3.966494284384714,-2.8929654136256095,-9.722625713129482,-2.6357832829833576,33763,24571,35079,22015
1.8150359999999928,0.1174866184592247,-0.08878536522388458,1.1104592084884644,0.49485352635383606,0.07756325602531433,0.8230586051940918,1.1043278826380594,-6.7690236543138695,3.909829406922771,-1.7148174468097588,-9.53217748285656,-4.62467182222308,33763,24571,35079,22015
1.8176460000000079,0.1174866184592247,-0.08878536522388458,1.1104592084884644,0.49485352635383606,0.07756325602531433,0.8230586051940918,1.149179576715656,-6.734697105759403,3.8599968692374262,-1.7148174468097588,-9.53217748285656,-4.62467182222308,34437,25603,35042,21461
1.8187580000000017,0.1174866184592247,-0.08878536522388458,1.1104592084884644,0.49485352635383606,0.07756325602531433,0.8230586051940918,1.1999673902840122,-6.639215856461227,3.789754663906041,-1.7148174468097588,-9.53217748285656,-4.62467182222308,34437,25603,35042,21461
1.8215599999999976,0.1172274723649025,-0.08786289393901825,1.109702467918396,0.49293771386146545,0.08153574913740158,0.8192883133888245,1.2335575747970726,-6.595795145416358,3.741105901325237,-1.6988152934160612,-9.557433334770886,-4.650345605714738,35197,25456,34384,21417
1.8226790000000037,0.1172274723649025,-0.08786289393901825,1.109702467918396,0.49293771386146545,0.08153574913740158,0.8192883133888245,1.2611713595078862,-6.6078267745891175,3.690937272710324,-1.6988152934160612,-9.557433334770886,-4.650345605714738,35197,25456,34384,21417
1.825570000000007,0.12212657183408737,-0.08698573708534241,1.117771863937378,0.48764657974243164,0.09418965131044388,0.7948471903800964,1.27842451547191,-6.599251395879063,3.6665776045354783,-0.5734896168757926,-9.258992627049233,-6.572639399555911,34714,26394,35751,20501
1.8266699999999838,0.12212657183408737,-0.08698573708534241,1.117771863937378,0.48764657974243164,0.09418965131044388,0.7948471903800964,1.3092870903965113,-6.549575452065814,3.611617150171186,-0.5734896168757926,-9.258992627049233,-6.572639399555911,34714,26394,35751,20501
1.8296149999999907,0.12212657183408737,-0.08698573708534241,1.117771863937378,0.48764657974243164,0.09418965131044388,0.7948471903800964,1.3379325837136216,-6.479805957827918,3.5544976711111667,-0.5734896168757926,-9.258992627049233,-6.572639399555911,34428,26028,36851,21596
1.8307669999999925,0.12212657183408737,-0.08698573708534241,1.117771863937378,0.48764657974243164,0.09418965131044388,0.7948471903800964,1.365075787859818,-6.398890601795823,3.484144145646216,-0.5734896168757926,-9.258992627049233,-6.572639399555911,34428,26028,36851,21596
1.8334379999999946,0.12153764814138412,-0.0864759236574173,1.1173714399337769,0.4843909442424774,0.09641492366790771,0.792829692363739,1.3952612540772669,-6.313353063375786,3.4246954658968134,-0.5594319191546985,-9.270100774012509,-6.606589458672683,34405,24977,36532,21765
1.8347740000000048,0.12633872032165527,-0.08545219153165817,1.1251742839813232,0.47657346725463867,0.10857387632131577,0.7679059505462646,1.3960178581429583,-6.267473189380337,3.369226081448207,0.5154789136608205,-8.88839034617864,-8.469609513795747,34405,24977,36532,21765
1.837386999999988,0.12633872032165527,-0.08545219153165817,1.1251742839813232,0.47657346725463867,0.10857387632131577,0.7679059505462646,1.4157076733463503,-6.242323361310064,3.324990176793664,0.5154789136608205,-8.88839034617864,-8.469609513795747,34685,25794,36560,21589
1.8384979999999924,0.12633872032165527,-0.08545219153165817,1.1251742839813232,0.47657346725463867,0.10857387632131577,0.7679059505462646,1.4500932109189628,-6.211651202403404,3.296152136929741,0.5154789136608205,-8.88839034617864,-8.469609513795747,34685,25794,36560,21589
1.841347000000009,0.12615659832954407,-0.08470264077186584,1.1245654821395874,0.47506460547447205,0.11171112954616547,0.7648811340332031,1.4783751827472773,-6.119487186559032,3.239154630647647,0.5294624375728183,-8.90667435303251,-8.492904103274176,35027,25574,36281,21749
1.8424720000000088,0.12615659832954407,-0.08470264077186584,1.1245654821395874,0.47506460547447205,0.11171112954616547,0.7648811340332031,1.5082368085761721,-6.046400991499551,3.203489311013197,0.5294624375728183,-8.90667435303251,-8.492904103274176,35027,25574,36281,21749
1.8453640000000013,0.13085110485553741,-0.08352731913328171,1.132095217704773,0.46450376510620117,0.12352756410837173,0.7411384582519531,1.5560553306871445,-5.996310659820687,3.168102558028769,1.5509167612401076,-8.456214721801679,-10.261844490366954,35150,26349,36565,20889
1.8464769999999844,0.13085110485553741,-0.08352731913328171,1.132095217704773,0.46450376510620117,0.12352756410837173,0.7411384582519531,1.5812704062041236,-5.952906460374575,3.144556219250833,1.5509167612401076,-8.456214721801679,-10.261844490366954,35150,26349,36565,20889
1.8493150000000023,0.13085110485553741,-0.08352731913328171,1.132095217704773,0.46450376510620117,0.12352756410837173,0.7411384582519531,1.5980888011201921,-5.8964879253134646,3.086804772064138,1.5509167612401076,-8.456214721801679,-10.261844490366954,35237,26397,37442,21596
1.8504260000000068,0.13085110485553741,-0.08352731913328171,1.132095217704773,0.46450376510620117,0.12352756410837173,0.7411384582519531,1.596523261873389,-5.831323036600316,3.0303873022674632,1.5509167612401076,-8.456214721801679,-10.261844490366954,35237,26397,37442,21596
1.853217000000004,0.1304054856300354,-0.08273845165967941,1.1320480108261108,0.46195876598358154,0.12687599658966064,0.7411223649978638,1.5985619116878447,-5.773565996775331,2.979458341161333,1.565182363384771,-8.471169094529941,-10.293605530835785,34870,25765,37950,21638
1.854554999999993,0.13495564460754395,-0.0814133808016777,1.1393468379974365,0.4486607611179352,0.13825620710849762,0.7186293601989746,1.628284387349783,-5.713180949586657,2.9337622252810993,2.5561274052214094,-7.948008336996023,-11.971707063010617,34870,25765,37950,21638
1.8572630000000063,0.13495564460754395,-0.0814133808016777,1.1393468379974365,0.4486607611179352,0.13825620710849762,0.7186293601989746,1.6546909611384637,-5.6656206209433675,2.892742886591154,2.5561274052214094,-7.948008336996023,-11.971707063010617,35026,26669,38037,21422
1.8584029999999911,0.13495564460754395,-0.0814133808016777,1.1393468379974365,0.4486607611179352,0.13825620710849762,0.7186293601989746,1.6816759735159097,-5.5648615189968735,2.8061403500511943,2.5561274052214094,-7.948008336996023,-11.971707063010617,35026,26669,38037,21422
1.8611529999999912,0.13445617258548737,-0.08120120316743851,1.1386467218399048,0.4459420144557953,0.1390029340982437,0.7149808406829834,1.683736194935195,-5.450641735636683,2.742741137140768,2.567731796615642,-7.949615723577439,-11.998636767967298,35375,26081,37698,22000
1.8622280000000029,0.13445617258548737,-0.08120120316743851,1.1386467218399048,0.4459420144557953,0.1390029340982437,0.7149808406829834,1.6768428687696337,-5.341014307260226,2.6718866710747737,2.567731796615642,-7.949615723577439,-11.998636767967298,35375,26081,37698,22000
1.8651430000000109,0.13883516192436218,-0.07975883781909943,1.1456807851791382,0.43042320013046265,0.14954954385757446,0.6917552947998047,1.6738533372879654,-5.275495750754314,2.6210250879442225,3.507838743567983,-7.376915321871073,-13.571947114974186,35179,26396,38008,21798
1.8662520000000078,0.13883516192436218,-0.07975883781909943,1.1456807851791382,0.43042320013046265,0.14954954385757446,0.6917552947998047,1.688812978921213,-5.207429081717415,2.5693717470215907,3.507838743567983,-7.376915321871073,-13.571947114974186,35179,26396,38008,21798
1.869100999999995,0.13883516192436218,-0.07975883781909943,1.1456807851791382,0.43042320013046265,0.14954954385757446,0.6917552947998047,1.706909558002465,-5.114914593873588,2.5382106317387914,3.507838743567983,-7.376915321871073,-13.571947114974186,35347,26004,38052,22919
1.8702209999999904,0.13883516192436218,-0.07975883781909943,1.1456807851791382,0.43042320013046265,0.14954954385757446,0.6917552947998047,1.7359413428356911,-5.032387492749777,2.5320523380340925,3.507838743567983,-7.376915321871073,-13.571947114974186,35347,26004,38052,22919
1.8730050000000047,0.13839823007583618,-0.07936794310808182,1.1453280448913574,0.42798912525177,0.15108785033226013,0.6900222301483154,1.7656194768654798,-4.94873440711708,2.5022797949436604,3.519904376505982,-7.381402145331714,-13.599328293045389,35448,25465,37867,22847
1.8743809999999939,0.14258743822574615,-0.07780890166759491,1.1521095037460327,0.410379558801651,0.16076552867889404,0.6661365628242493,1.7956708529220429,-4.876022119874646,2.4582881021610774,4.40562252434878,-6.773753650535785,-15.039201792486,35448,25465,37867,22847
1.8769649999999964,0.14258743822574615,-0.07780890166759491,1.1521095037460327,0.410379558801651,0.16076552867889404,0.6661365628242493,1.8263905492541614,-4.8000256223759274,2.369582467308282,4.40562252434878,-6.773753650535785,-15.039201792486,35657,26603,37785,22413
1.8780780000000086,0.14258743822574615,-0.07780890166759491,1.1521095037460327,0.410379558801651,0.16076552867889404,0.6661365628242493,1.8372031164379377,-4.722963327808959,2.3033746847122583,4.40562252434878,-6.773753650535785,-15.039201792486,35657,26603,37785,22413
1.8810279999999913,0.14176304638385773,-0.076876200735569,1.1520556211471558,0.4063769578933716,0.16454048454761505,0.6661549210548401,1.8461288339893926,-4.622559491551881,2.2459420179080456,4.4171712514516095,-6.788873508622421,-15.078055146412188,35871,26891,37717,22525
1.8821579999999958,0.14176304638385773,-0.076876200735569,1.1520556211471558,0.4063769578933716,0.16454048454761505,0.6661549210548401,1.8548138017783047,-4.540906439897833,2.2284515742908955,4.4171712514516095,-6.788873508622421,-15.078055146412188,35871,26891,37717,22525
1.884926999999996,0.14572444558143616,-0.0751858800649643,1.1586040258407593,0.38635435700416565,0.17353154718875885,0.6433271765708923,1.8935558714201233,-4.470729482013156,2.216187584313026,5.272670846588905,-6.129510266245949,-16.396671241493465,35693,27691,38378,21882
1.8859959999999847,0.14572444558143616,-0.0751858800649643,1.1586040258407593,0.38635435700416565,0.17353154718875885,0.6433271765708923,1.9310882001367735,-4.382977791462826,2.1673453430790275,5.272670846588905,-6.129510266245949,-16.396671241493465,35693,27691,38378,21882
1.8888979999999864,0.14572444558143616,-0.0751858800649643,1.1586040258407593,0.38635435700416565,0.17353154718875885,0.6433271765708923,1.9397406773603865,-4.259854261630174,2.102574069574992,5.272670846588905,-6.129510266245949,-16.396671241493465,35768,27262,38571,22826
1.8899720000000089,0.14572444558143616,-0.0751858800649643,1.1586040258407593,0.38635435700416565,0.17353154718875885,0.6433271765708923,1.9248980816570478,-4.133380475146202,2.043973473474725,5.272670846588905,-6.129510266245949,-16.396671241493465,35768,27262,38571,22826
1.892801999999996,0.1453458070755005,-0.07457545399665833,1.1582919359207153,0.38428276777267456,0.17589393258094788,0.6418779492378235,1.9313983252457132,-4.0281627089026975,2.0178758263724936,5.283473197283358,-6.138496109739464,-16.421179933192747,35649,26152,38223,23511
1.894198000000004,0.14907625317573547,-0.07277573645114899,1.1645994186401367,0.36219528317451477,0.1840328723192215,0.6193893551826477,1.9588649703063,-3.936522803160853,1.9892267377879118,6.101527343676601,-5.439574910132478,-17.601818190299316,35649,26152,38223,23511
1.8967539999999863,0.14907625317573547,-0.07277573645114899,1.1645994186401367,0.36219528317451477,0.1840328723192215,0.6193893551826477,1.9998464921087664,-3.8733198652227654,1.9728397749684363,6.101527343676601,-5.439574910132478,-17.601818190299316,35843,26736,37937,23466
1.8978699999999953,0.14907625317573547,-0.07277573645114899,1.1645994186401367,0.36219528317451477,0.1840328723192215,0.6193893551826477,2.020665620772406,-3.821099803620165,1.930294844448039,6.101527343676601,-5.439574910132478,-17.601818190299316,35843,26736,37937,23466
1.9007250000000058,0.14851631224155426,-0.07237691432237625,1.1642895936965942,0.35939526557922363,0.1855146884918213,0.6179315447807312,2.0376374137672633,-3.72726412155955,1.8894351622654437,6.113213056023421,-5.44184034959905,-17.630032316236367,36112,26810,37707,23397
1.9018340000000025,0.14851631224155426,-0.07237691432237625,1.1642895936965942,0.35939526557922363,0.1855146884918213,0.6179315447807312,2.0732466738607673,-3.584854778060871,1.8403696149740418,6.113213056023421,-5.44184034959905,-17.630032316236367,36112,26810,37707,23397
1.904725999999995,0.151988223195076,-0.07048534601926804,1.1703606843948364,0.3353101313114166,0.1927565336227417,0.596054196357727,2.0786820524875647,-3.4617658693223894,1.805971294228197,6.89955773364507,-4.712066258014342,-18.6627136001568,36264,27421,37640,22869
1.9058209999999962,0.151988223195076,-0.07048534601926804,1.1703606843948364,0.3353101313114166,0.1927565336227417,0.596054196357727,2.085748883598144,-3.3464882783772194,1.7807823176899005,6.89955773364507,-4.712066258014342,-18.6627136001568,36264,27421,37640,22869
1.9087719999999972,0.151988223195076,-0.07048534601926804,1.1703606843948364,0.3353101313114166,0.1927565336227417,0.596054196357727,2.076796134961625,-3.236733284584547,1.7393437974443764,6.89955773364507,-4.712066258014342,-18.6627136001568,36383,27271,37918,23650
1.9099189999999944,0.151988223195076,-0.07048534601926804,1.1703606843948364,0.3353101313114166,0.1927565336227417,0.596054196357727,2.0718453184951677,-3.133073467578739,1.695435195287804,6.89955773364507,-4.712066258014342,-18.6627136001568,36383,27271,37918,23650
1.9125920000000043,0.15147484838962555,-0.07023721188306808,1.169654369354248,0.33283883333206177,0.19353285431861877,0.5924725532531738,2.0727434695727966,-3.0334462090955285,1.6380881491126373,6.909971127409278,-4.712226985521817,-18.68744804568081,36459,26572,37922,24199
1.9139290000000038,0.1546725332736969,-0.06827013939619064,1.175473690032959,0.30695319175720215,0.1998208910226822,0.5711669325828552,2.1073499163578315,-2.9519689260734263,1.6279553537971039,7.661311368222575,-3.9596157061690778,-19.55665273332371,36459,26572,37922,24199
1.9165489999999992,0.1546725332736969,-0.06827013939619064,1.175473690032959,0.30695319175720215,0.1998208910226822,0.5711669325828552,2.145142569071037,-2.8770384919590657,1.6163287914261448,7.661311368222575,-3.9596157061690778,-19.55665273332371,36480,27124,37820,24211
1.9176600000000035,0.1546725332736969,-0.06827013939619064,1.175473690032959,0.30695319175720215,0.1998208910226822,0.5711669325828552,2.1460017048386963,-2.7950847694179486,1.6001913668008096,7.661311368222575,-3.9596157061690778,-19.55665273332371,36480,27124,37820,24211
1.9205139999999956,0.15432170033454895,-0.06813230365514755,1.175228476524353,0.3051072657108307,0.20021764934062958,0.569981575012207,2.1318898805384756,-2.688599072179457,1.5375078784333422,7.670616061841986,-3.955452678498502,-19.57693893304815,36579,27059,37720,24364
1.9216300000000046,0.15432170033454895,-0.06813230365514755,1.175228476524353,0.3051072657108307,0.20021764934062958,0.569981575012207,2.126762230175637,-2.6013344737925035,1.4929354833750674,7.670616061841986,-3.955452678498502,-19.57693893304815,36579,27059,37720,24364
1.9245050000000046,0.1572369486093521,-0.06610378623008728,1.180818796157837,0.27816230058670044,0.20542867481708527,0.5478695034980774,2.151692880088196,-2.535206319713073,1.4658689782682652,8.38784973016648,-3.1935249452629524,-20.299658771408367,36380,27868,38114,23534
1.925613000000012,0.1572369486093521,-0.06610378623008728,1.180818796157837,0.27816230058670044,0.20542867481708527,0.5478695034980774,2.1534506995657026,-2.4408167001457217,1.430826971486948,8.38784973016648,-3.1935249452629524,-20.299658771408367,36380,27868,38114,23534
1.9284769999999845,0.1572369486093521,-0.06610378623008728,1.180818796157837,0.27816230058670044,0.20542867481708527,0.5478695034980774,2.144049740917723,-2.3086980774152175,1.390591134789704,8.38784973016648,-3.1935249452629524,-20.299658771408367,36314,27730,38127,24083
1.9295869999999995,0.1572369486093521,-0.06610378623008728,1.180818796157837,0.27816230058670044,0.20542867481708527,0.5478695034980774,2.1312577792537453,-2.1982979328484733,1.3350602313199167,8.38784973016648,-3.1935249452629524,-20.299658771408367,36314,27730,38127,24083
1.932383999999991,0.15659567713737488,-0.06553702801465988,1.1803956031799316,0.2751888632774353,0.20746758580207825,0.5458999276161194,2.1166901549329573,-2.127639475438709,1.32279011607154,8.396949409927762,-3.198748875951157,-20.327829234451166,36242,27065,38044,24616
1.9337209999999905,0.15920577943325043,-0.06344099342823029,1.185746192932129,0.2470032423734665,0.2116774469614029,0.5240404605865479,2.1131541427956044,-2.0603716215707792,1.2986059502125304,9.069508666034139,-2.4397117884462984,-20.912350214099458,36242,27065,38044,24616
1.9364199999999836,0.15920577943325043,-0.06344099342823029,1.185746192932129,0.2470032423734665,0.2116774469614029,0.5240404605865479,2.1378742698239925,-1.9787870131567467,1.2932318242908052,9.069508666034139,-2.4397117884462984,-20.912350214099458,36106,27305,38109,24788
1.9375659999999917,0.15920577943325043,-0.06344099342823029,1.185746192932129,0.2470032423734665,0.2116774469614029,0.5240404605865479,2.154366294348472,-1.8764260198145701,1.2565503755424352,9.069508666034139,-2.4397117884462984,-20.912350214099458,36106,27305,38109,24788
1.94030799999999,0.1590966433286667,-0.06321578472852707,1.1853587627410889,0.24625971913337708,0.2123596966266632,0.522068977355957,2.1354824848489926,-1.7623491150468624,1.2068109153371889,9.076054232306776,-2.43899279286229,-20.925884063112285,36447,27076,37751,25090
1.9413830000000016,0.1590966433286667,-0.06321578472852707,1.1853587627410889,0.24625971913337708,0.2123596966266632,0.522068977355957,2.1090872294949445,-1.660608238764511,1.1582487054918118,9.076054232306776,-2.43899279286229,-20.925884063112285,36447,27076,37751,25090
1.9442989999999991,0.1614127904176712,-0.06107588857412338,1.1904716491699219,0.21709966659545898,0.21555477380752563,0.5003425478935242,2.105087827327918,-1.5802023454489476,1.1086366109656984,9.707383000147832,-1.6960006461154984,-21.374049030479014,36531,27544,37837,24744
1.9454409999999915,0.1614127904176712,-0.06107588857412338,1.1904716491699219,0.21709966659545898,0.21555477380752563,0.5003425478935242,2.100587617717902,-1.4985148058587834,1.080910840331047,9.707383000147832,-1.6960006461154984,-21.374049030479014,36531,27544,37837,24744
1.9482630000000063,0.1614127904176712,-0.06107588857412338,1.1904716491699219,0.21709966659545898,0.21555477380752563,0.5003425478935242,2.078327186272311,-1.4181326146769218,1.0571573076203034,9.707383000147832,-1.6960006461154984,-21.374049030479014,36377,27710,38175,25137
1.949386999999988,0.1614127904176712,-0.06107588857412338,1.1904716491699219,0.21709966659545898,0.21555477380752563,0.5003425478935242,2.0573233673870743,-1.3237990546505165,1.0577429367440117,9.707383000147832,-1.6960006461154984,-21.374049030479014,36377,27710,38175,25137
1.9521749999999884,0.16119687259197235,-0.06052343547344208,1.1902282238006592,0.21590352058410645,0.217549666762352,0.49921920895576477,2.039088703403302,-1.2270786364971278,1.0264220983748351,9.713271895703302,-1.7024485582231201,-21.390636005810276,36242,27075,38160,25601
1.9535590000000085,0.1633882373571396,-0.05811646580696106,1.1955945491790771,0.18262800574302673,0.21999800205230713,0.47634071111679077,2.030832637707947,-1.1332151244031214,0.9813403737580827,10.343276782734305,-0.9192291620361246,-21.733739720719733,36242,27075,38160,25601
1.956125,0.1633882373571396,-0.05811646580696106,1.1955945491790771,0.18262800574302673,0.21999800205230713,0.47634071111679077,2.018301798988852,-1.0518271238565642,0.93088319163906,10.343276782734305,-0.9192291620361246,-21.733739720719733,36032,27357,38221,25850
1.957234999999986,0.1633882373571396,-0.05811646580696106,1.1955945491790771,0.18262800574302673,0.21999800205230713,0.47634071111679077,2.017353846798838,-0.9765198524479576,0.8973590535210335,10.343276782734305,-0.9192291620361246,-21.733739720719733,36032,27357,38221,25850
1.960247000000003,0.16266706585884094,-0.05805796757340431,1.1952863931655884,0.1793094426393509,0.2200549691915512,0.4748939871788025,2.0218182368921926,-0.9054246366194203,0.8825410920577781,10.351091031637518,-0.9118849830412008,-21.76062145647417,36062,27279,38218,26077
1.96131700000001,0.16266706585884094,-0.05805796757340431,1.1952863931655884,0.1793094426393509,0.2200549691915512,0.4748939871788025,2.020789191446986,-0.8344553883104436,0.8746713844575668,10.351091031637518,-0.9118849830412008,-21.76062145647417,36062,27279,38218,26077
1.9640860000000102,0.16430597007274628,-0.05585126951336861,1.199931025505066,0.14851795136928558,0.22122445702552795,0.4539720416069031,1.9983491297858693,-0.7304125421608548,0.852496839957131,10.867676975355858,-0.23981578830052017,-21.94120822085109,36219,27771,38157,25511
1.9651659999999975,0.16430597007274628,-0.05585126951336861,1.199931025505066,0.14851795136928558,0.22122445702552795,0.4539720416069031,1.9674435448096632,-0.6319718551013294,0.8039792380600129,10.867676975355858,-0.23981578830052017,-21.94120822085109,36219,27771,38157,25511
1.968043000000005,0.16430597007274628,-0.05585126951336861,1.199931025505066,0.14851795136928558,0.22122445702552795,0.4539720416069031,1.9612423742114138,-0.5437270469856587,0.7683967427354642,10.867676975355858,-0.23981578830052017,-21.94120822085109,36211,27878,38080,25753
1.9691549999999989,0.16430597007274628,-0.05585126951336861,1.199931025505066,0.14851795136928558,0.22122445702552795,0.4539720416069031,1.9459610227184845,-0.476965260303871,0.7410081948738441,10.867676975355858,-0.23981578830052017,-21.94120822085109,36211,27878,38080,25753
1.971965999999986,0.16414622962474823,-0.05541487783193588,1.1994472742080688,0.1476770043373108,0.2227322906255722,0.4514574110507965,1.9471216283215411,-0.41112159840788814,0.7169353491483998,10.872984556863107,-0.2438845221712068,-21.95609053898834,36104,27403,38038,26097
1.973375,0.16546902060508728,-0.053185928612947464,1.2038532495498657,0.11689437180757523,0.2230161875486374,0.42972642183303833,1.9533556889592532,-0.32079326621339393,0.6899069272451857,11.33686299323445,0.3889044738422849,-22.01572237393014,36104,27403,38038,26097
1.9759130000000005,0.16546902060508728,-0.053185928612947464,1.2038532495498657,0.11689437180757523,0.2230161875486374,0.42972642183303833,1.9695920500190847,-0.2440336731938262,0.6706736444316606,11.33686299323445,0.3889044738422849,-22.01572237393014,36096,27760,37975,26237
1.9770350000000034,0.16546902060508728,-0.053185928612947464,1.2038532495498657,0.11689437180757523,0.2230161875486374,0.42972642183303833,1.98660046147893,-0.17769877459002145,0.6532832025134432,11.33686299323445,0.3889044738422849,-22.01572237393014,36096,27760,37975,26237
1.9798770000000077,0.16522572934627533,-0.05257735401391983,1.2034107446670532,0.11575440317392349,0.22517642378807068,0.4275306165218353,1.9668918709898533,-0.10230286152900721,0.63641573885429,11.340069678610496,0.3808556430782991,-22.031801243074593,36182,27720,37972,26465
1.9809929999999876,0.16522572934627533,-0.05257735401391983,1.2034107446670532,0.11575440317392349,0.22517642378807068,0.4275306165218353,1.9471742257530702,-0.03338894732259671,0.6082875645789276,11.340069678610496,0.3808556430782991,-22.031801243074593,36182,27720,37972,26465
1.9838759999999893,0.16622641682624817,-0.05032816529273987,1.2075831890106201,0.08436103910207748,0.2246212661266327,0.4069814085960388,1.957014073348695,0.011767164792947505,0.5790222205181014,11.757561699112083,0.9884363545007614,-21.97918934133576,36275,28282,38124,26003
1.9849500000000115,0.16622641682624817,-0.05032816529273987,1.2075831890106201,0.08436103910207748,0.2246212661266327,0.4069814085960388,1.989721419960394,0.0922558532900879,0.5495331376361948,11.757561699112083,0.9884363545007614,-21.97918934133576,36275,28282,38124,26003
1.987994000000006,0.16622641682624817,-0.05032816529273987,1.2075831890106201,0.08436103910207748,0.2246212661266327,0.4069814085960388,2.012335652356802,0.17754111545348877,0.5275129898999564,11.757561699112083,0.9884363545007614,-21.97918934133576,36407,28702,37915,25841
1.9890709999999963,0.16622641682624817,-0.05032816529273987,1.2075831890106201,0.08436103910207748,0.2246212661266327,0.4069814085960388,2.005256970179371,0.2715517671977219,0.49761407981580036,11.757561699112083,0.9884363545007614,-21.97918934133576,36407,28702,37915,25841
1.9917479999999923,0.16559253633022308,-0.050161026418209076,1.207282543182373,0.08161597698926926,0.22507593035697937,0.4056623876094818,2.007269787331253,0.3578583433167898,0.47066312261079385,11.762441973430715,0.9925822659258343,-22.00178697899724,36552,28239,37408,26049
1.9930810000000057,0.16625089943408966,-0.04791703075170517,1.2112390995025635,0.05000327527523041,0.22369372844696045,0.38573625683784485,2.0198693356064727,0.42618024305465946,0.46543626949734984,12.137661972454033,1.584577894375764,-21.84438565135199,36552,28239,37408,26049
1.9956909999999917,0.16625089943408966,-0.04791703075170517,1.2112390995025635,0.05000327527523041,0.22369372844696045,0.38573625683784485,2.0217769578952964,0.48180958361623877,0.4571405892807803,12.137661972454033,1.584577894375764,-21.84438565135199,36469,28563,37476,26150
1.9968280000000087,0.16625089943408966,-0.04791703075170517,1.2112390995025635,0.05000327527523041,0.22369372844696045,0.38573625683784485,2.0250879329205373,0.5382118068156726,0.4411250708543435,12.137661972454033,1.584577894375764,-21.84438565135199,36469,28563,37476,26150
1.9996699999999836,0.16611923277378082,-0.04744667559862137,1.2111157178878784,0.0492316409945488,0.22533398866653442,0.38518038392066956,2.0373399386735014,0.6218429879484038,0.40562496707601914,12.139035116206092,1.5796834799421153,-21.856510867978532,36519,28264,37399,26437
2.000791999999987,0.16611923277378082,-0.04744667559862137,1.2111157178878784,0.0492316409945488,0.22533398866653442,0.38518038392066956,2.043692509979722,0.6988630048330676,0.3919064916688029,12.139035116206092,1.5796834799421153,-21.856510867978532,36519,28264,37399,26437
2.003668000000005,0.16645285487174988,-0.045204244554042816,1.2148724794387817,0.017406994476914406,0.22312673926353455,0.36631864309310913,2.037519702047082,0.7705990437989052,0.38464381834956146,12.47812800259223,2.155917610562061,-21.587239601041357,36833,28620,37296,26136
2.004777999999991,0.16645285487174988,-0.045204244554042816,1.2148724794387817,0.017406994476914406,0.22312673926353455,0.36631864309310913,2.023962214727761,0.8305125783165813,0.3744880865591397,12.47812800259223,2.155917610562061,-21.587239601041357,36833,28620,37296,26136
2.0076240000000105,0.16645285487174988,-0.045204244554042816,1.2148724794387817,0.017406994476914406,0.22312673926353455,0.36631864309310913,2.0201240669647387,0.9122962580220972,0.3445452676065109,12.47812800259223,2.155917610562061,-21.587239601041357,36626,28742,37429,26103
2.0087300000000106,0.16645285487174988,-0.045204244554042816,1.2148724794387817,0.017406994476914406,0.22312673926353455,0.36631864309310913,2.024167278131697,0.9780924490716494,0.3184096038797185,12.47812800259223,2.155917610562061,-21.587239601041357,36626,28742,37429,26103
2.0116939999999888,0.16621653735637665,-0.045100677758455276,1.2149399518966675,0.01615278609097004,0.2233579158782959,0.3667759299278259,2.0287834684071857,1.0356128670337803,0.2882874210276729,12.480890020431502,2.1608923223316028,-21.599475473453033,36628,28437,37166,26114
2.0130299999999988,0.16622188687324524,-0.04288197308778763,1.2185114622116089,-0.015200084075331688,0.22037115693092346,0.34770309925079346,2.0316346486702246,1.088036061248527,0.24448459630064706,12.78326935967651,2.710956839262147,-21.22853334433114,36628,28437,37166,26114
2.0154890000000014,0.16622188687324524,-0.04288197308778763,1.2185114622116089,-0.015200084075331688,0.22037115693092346,0.34770309925079346,2.0266410884682715,1.1596997288117417,0.21802402692086503,12.78326935967651,2.710956839262147,-21.22853334433114,36520,28720,37093,26132
2.0166030000000026,0.16622188687324524,-0.04288197308778763,1.2185114622116089,-0.015200084075331688,0.22037115693092346,0.34770309925079346,2.0211525797777274,1.2386472751143776,0.18961781862769833,12.78326935967651,2.710956839262147,-21.22853334433114,36520,28720,37093,26132
2.0194590000000026,0.16610626876354218,-0.04242993891239166,1.218246340751648,-0.015798702836036682,0.2219134271144867,0.34638711810112,1.9864884755550924,1.3016183848795737,0.18703337059258776,12.7843629018339,2.706237166163105,-21.239882153638685,36329,28467,37201,26444
2.020527999999991,0.16610626876354218,-0.04242993891239166,1.218246340751648,-0.015798702836036682,0.2219134271144867,0.34638711810112,1.9569465622150615,1.3610773177991733,0.16965935704934476,12.7843629018339,2.706237166163105,-21.239882153638685,36329,28467,37201,26444
2.023459999999992,0.16579672694206238,-0.04022921621799469,1.2216092348098755,-0.04626306891441345,0.2182500958442688,0.32641100883483887,1.9572237972845385,1.4294217545377677,0.15263704721756036,13.032031665286436,3.2254694112846027,-20.77687213588882,36535,28547,37212,26475
2.0245750000000116,0.16579672694206238,-0.04022921621799469,1.2216092348098755,-0.04626306891441345,0.2182500958442688,0.32641100883483887,1.9571502940384524,1.493309524350169,0.11368144199058773,13.032031665286436,3.2254694112846027,-20.77687213588882,36535,28547,37212,26475
2.027421999999991,0.16579672694206238,-0.04022921621799469,1.2216092348098755,-0.04626306891441345,0.2182500958442688,0.32641100883483887,1.9541055019641649,1.5470402640811172,0.07907822428837478,13.032031665286436,3.2254694112846027,-20.77687213588882,36554,28915,37067,26383
2.028533999999985,0.16579672694206238,-0.04022921621799469,1.2216092348098755,-0.04626306891441345,0.2182500958442688,0.32641100883483887,1.9459253363598774,1.6235073421444535,0.06127966957785953,13.032031665286436,3.2254694112846027,-20.77687213588882,36554,28915,37067,26383
2.0313280000000087,0.16538545489311218,-0.039598479866981506,1.221294641494751,-0.04799407720565796,0.22047729790210724,0.324984610080719,1.9357051893605894,1.7116585068582941,0.040283869304217255,13.033083272499557,3.2170917179003515,-20.79447121316239,36658,28337,36536,26782
2.0327030000000086,0.16475528478622437,-0.03741590678691864,1.2244489192962646,-0.07821688801050186,0.21606090664863586,0.3061532974243164,1.929256211622908,1.8035468855298433,0.03552082650055655,13.229013338039149,3.6928651707041373,-20.242138941041866,36658,28337,36536,26782
2.035279999999999,0.16475528478622437,-0.03741590678691864,1.2244489192962646,-0.07821688801050186,0.21606090664863586,0.3061532974243164,1.926019006159862,1.8690571862363754,0.01754907893421288,13.229013338039149,3.6928651707041373,-20.242138941041866,36826,28604,36371,26923
2.0363919999999927,0.16475528478622437,-0.03741590678691864,1.2244489192962646,-0.07821688801050186,0.21606090664863586,0.3061532974243164,1.9265847947334496,1.9317815541265757,0.007267667266434013,13.229013338039149,3.6928651707041373,-20.242138941041866,36826,28604,36371,26923
2.039386999999988,0.16488052904605865,-0.037203364074230194,1.224214792251587,-0.07778581976890564,0.21671904623508453,0.30487361550331116,1.9198461982272221,1.986661181551784,-0.03863173154890536,13.229013338039149,3.6928651707041373,-20.242138941041866,36890,28417,36253,27175
2.0404539999999978,0.16488052904605865,-0.037203364074230194,1.224214792251587,-0.07778581976890564,0.21671904623508453,0.30487361550331116,1.8862554810819436,2.065428298690567,-0.06088456466301106,13.229013338039149,3.6928651707041373,-20.242138941041866,36890,28417,36253,27175
2.043244000000006,0.16395290195941925,-0.03506233170628548,1.2271783351898193,-0.10792934149503708,0.21150769293308258,0.2881588339805603,1.8604862017421189,2.1253594100714377,-0.07501946691855314,13.378168104871907,4.129822987972075,-19.58702376447479,37220,28565,36216,27349
2.0443099999999976,0.16395290195941925,-0.03506233170628548,1.2271783351898193,-0.10792934149503708,0.21150769293308258,0.2881588339805603,1.839987850831779,2.1851154186106356,-0.07606137876077622,13.378168104871907,4.129822987972075,-19.58702376447479,37220,28565,36216,27349
2.0472060000000054,0.16395290195941925,-0.03506233170628548,1.2271783351898193,-0.10792934149503708,0.21150769293308258,0.2881588339805603,1.8166047638286653,2.2532992667354983,-0.08821369906518722,13.378168104871907,4.129822987972075,-19.58702376447479,37019,28791,36331,27345
2.0483269999999902,0.16395290195941925,-0.03506233170628548,1.2271783351898193,-0.10792934149503708,0.21150769293308258,0.2881588339805603,1.7870414120418592,2.3340471099350277,-0.11873374153933386,13.378168104871907,4.129822987972075,-19.58702376447479,37019,28791,36331,27345
2.051119999999995,0.16397571563720703,-0.03451737016439438,1.2270854711532593,-0.10798812657594681,0.21341761946678162,0.2876596748828888,1.78069922706389,2.3973528458911924,-0.12649021485894646,13.375943981057656,4.121920971359509,-19.593841936637705,36968,28149,36101,27712
2.0525050000000045,0.16275280714035034,-0.032412074506282806,1.2298723459243774,-0.13682521879673004,0.20767852663993835,0.2700708210468292,1.792746968361245,2.44036343012819,-0.15426680193614797,13.476045008023863,4.504010544379713,-18.852148028773925,36968,28149,36101,27712
2.0550709999999963,0.16275280714035034,-0.032412074506282806,1.2298723459243774,-0.13682521879673004,0.20767852663993835,0.2700708210468292,1.7711467345498848,2.4813398919245855,-0.16444488763496962,13.476045008023863,4.504010544379713,-18.852148028773925,36900,28444,36134,27767
2.0561849999999975,0.16275280714035034,-0.032412074506282806,1.2298723459243774,-0.13682521879673004,0.20767852663993835,0.2700708210468292,1.7300028930789781,2.498473871429828,-0.18562224475473885,13.476045008023863,4.504010544379713,-18.852148028773925,36900,28444,36134,27767
2.059041999999987,0.16236281394958496,-0.032201673835515976,1.2299405336380005,-0.13860544562339783,0.20830747485160828,0.27059370279312134,1.6898958202204393,2.53971158932916,-0.1718306822203568,13.476774875450852,4.5057382613865835,-18.865912422840942,36440,28297,36411,27818
2.0601449999999897,0.16236281394958496,-0.032201673835515976,1.2299405336380005,-0.13860544562339783,0.20830747485160828,0.27059370279312134,1.66552896151065,2.5712764398332153,-0.19201268288270892,13.476774875450852,4.5057382613865835,-18.865912422840942,36440,28297,36411,27818
2.0631549999999987,0.16084270179271698,-0.030149416998028755,1.2325470447540283,-0.16570204496383667,0.20220068097114563,0.25108230113983154,1.6301649785535426,2.623937520912333,-0.21528280192133284,13.535435624053035,4.84127487018032,-18.056328288009308,36724,28556,36546,27824
2.0642209999999905,0.16084270179271698,-0.030149416998028755,1.2325470447540283,-0.16570204496383667,0.20220068097114563,0.25108230113983154,1.6100373396669416,2.663131262675029,-0.2446433207016158,13.535435624053035,4.84127487018032,-18.056328288009308,36724,28556,36546,27824
2.066994000000006,0.16084270179271698,-0.030149416998028755,1.2325470447540283,-0.16570204496383667,0.20220068097114563,0.25108230113983154,1.5860112324186282,2.7258255368449116,-0.27551112207985634,13.535435624053035,4.84127487018032,-18.056328288009308,36523,28849,36569,27655
2.068073999999993,0.16084270179271698,-0.030149416998028755,1.2325470447540283,-0.16570204496383667,0.20220068097114563,0.25108230113983154,1.5708545168647148,2.771648951825251,-0.28849251772112267,13.535435624053035,4.84127487018032,-18.056328288009308,36523,28849,36569,27655
2.0709079999999958,0.16092358529567719,-0.03007400967180729,1.2322620153427124,-0.16538894176483154,0.20234572887420654,0.24955837428569794,1.5463170826871062,2.8368958658999746,-0.3177659178442464,13.535435624053035,4.84127487018032,-18.056328288009308,36638,28286,36119,28184
2.072249000000011,0.15913832187652588,-0.028084561228752136,1.2346686124801636,-0.1919422298669815,0.1955949068069458,0.23215603828430176,1.522265142776219,2.895104844161945,-0.3236718770356606,13.546112945795167,5.119090147032239,-17.197983072157854,36638,28286,36119,28184
2.074863000000012,0.15913832187652588,-0.028084561228752136,1.2346686124801636,-0.1919422298669815,0.1955949068069458,0.23215603828430176,1.4945399047737857,2.9321882970768627,-0.3627312290318486,13.546112945795167,5.119090147032239,-17.197983072157854,36840,28365,36035,28647
2.0759949999999954,0.15913832187652588,-0.028084561228752136,1.2346686124801636,-0.1919422298669815,0.1955949068069458,0.23215603828430176,1.468615229984355,2.9546909430235964,-0.3555792766349272,13.546112945795167,5.119090147032239,-17.197983072157854,36840,28365,36035,28647
2.07882699999999,0.1590648740530014,-0.02752809040248394,1.2348408699035645,-0.1924586147069931,0.19755108654499054,0.23304404318332672,1.4455376075582733,2.96221170994198,-0.37702324946932697,13.54034746557334,5.110357411654607,-17.204520500548377,36649,28411,36152,28717
2.079938999999984,0.1590648740530014,-0.02752809040248394,1.2348408699035645,-0.1924586147069931,0.19755108654499054,0.23304404318332672,1.417856578029935,2.9992395027901146,-0.3863563307990233,13.54034746557334,5.110357411654607,-17.204520500548377,36649,28411,36152,28717
2.0828250000000117,0.15701229870319366,-0.02558939717710018,1.2370924949645996,-0.21832910180091858,0.1902364045381546,0.2176942080259323,1.399972652361726,3.0536675912525,-0.4149978293744985,13.504074643860625,5.336471688226109,-16.28863616715034,37050,28542,36139,28918
2.0839349999999977,0.15701229870319366,-0.02558939717710018,1.2370924949645996,-0.21832910180091858,0.1902364045381546,0.2176942080259323,1.3776495034724638,3.1100472441616955,-0.42674420070499736,13.504074643860625,5.336471688226109,-16.28863616715034,37050,28542,36139,28918
2.08678899999999,0.15701229870319366,-0.02558939717710018,1.2370924949645996,-0.21832910180091858,0.1902364045381546,0.2176942080259323,1.3659956437003316,3.1312542622381057,-0.4403309162172819,13.504074643860625,5.336471688226109,-16.28863616715034,36886,29172,36143,28447
2.087910999999993,0.15701229870319366,-0.02558939717710018,1.2370924949645996,-0.21832910180091858,0.1902364045381546,0.2176942080259323,1.3367127227763107,3.1938614510403425,-0.47864211968423936,13.504074643860625,5.336471688226109,-16.28863616715034,36886,29172,36143,28447
2.0907000000000115,0.15700477361679077,-0.025287557393312454,1.2370442152023315,-0.21848057210445404,0.1912156343460083,0.21744370460510254,1.3207557273148285,3.260035677806631,-0.4980376888766911,13.504074643860625,5.336471688226109,-16.28863616715034,36973,28428,35582,28974
2.0920799999999873,0.1547001749277115,-0.023413529619574547,1.2391363382339478,-0.24274761974811554,0.18364666402339935,0.20139414072036743,1.2986889076804864,3.312899958076922,-0.5253779003645263,13.427144756117407,5.516643929889985,-15.327229330883927,36973,28428,35582,28974
2.0946499999999943,0.1547001749277115,-0.023413529619574547,1.2391363382339478,-0.24274761974811554,0.18364666402339935,0.20139414072036743,1.2853427421936634,3.3229190364139094,-0.5215262703484855,13.427144756117407,5.516643929889985,-15.327229330883927,37123,28691,35636,29299
2.095758999999991,0.1547001749277115,-0.023413529619574547,1.2391363382339478,-0.24274761974811554,0.18364666402339935,0.20139414072036743,1.2575738283493527,3.3323002876698222,-0.5531603963303964,13.427144756117407,5.516643929889985,-15.327229330883927,37123,28691,35636,29299
2.0986179999999877,0.15485377609729767,-0.023201826959848404,1.2390644550323486,-0.242227241396904,0.18434526026248932,0.20092353224754333,1.2461146456529053,3.3515328381140477,-0.546094164431062,13.420727998821473,5.514222930095951,-15.328814154998398,36820,28531,35663,29405
2.0997220000000087,0.15485377609729767,-0.023201826959848404,1.2390644550323486,-0.242227241396904,0.18434526026248932,0.20092353224754333,1.2248477064519685,3.399649767425163,-0.5671128970184033,13.420727998821473,5.514222930095951,-15.328814154998398,36820,28531,35663,29405
2.10270199999999,0.15231911838054657,-0.021397775039076805,1.2409913539886475,-0.2650398015975952,0.17652671039104462,0.18486183881759644,1.1820078308408448,3.4377803752807,-0.5780642814739999,13.302812498867478,5.653069854406496,-14.316455170579282,37239,28655,35688,29740
2.1037699999999897,0.15231911838054657,-0.021397775039076805,1.2409913539886475,-0.2650398015975952,0.17652671039104462,0.18486183881759644,1.157950431449723,3.4573218524113742,-0.5976504331319604,13.302812498867478,5.653069854406496,-14.316455170579282,37239,28655,35688,29740
2.1065799999999872,0.15231911838054657,-0.021397775039076805,1.2409913539886475,-0.2650398015975952,0.17652671039104462,0.18486183881759644,1.1484205758049835,3.502023011308354,-0.6016824590223404,13.302812498867478,5.653069854406496,-14.316455170579282,37124,29149,35595,29334
2.107654999999999,0.15231911838054657,-0.021397775039076805,1.2409913539886475,-0.2650398015975952,0.17652671039104462,0.18486183881759644,1.157158806815697,3.5413909238063415,-0.6179325353617858,13.302812498867478,5.653069854406496,-14.316455170579282,37124,29149,35595,29334
2.1104949999999953,0.15266835689544678,-0.021194040775299072,1.2409937381744385,-0.2638075351715088,0.17721053957939148,0.1846655160188675,1.144758329831961,3.565834481555525,-0.643992298997511,13.294526963933967,5.650180442048732,-14.314328035796548,37295,28796,35092,29536
2.1118280000000085,0.14992457628250122,-0.019462723284959793,1.2427622079849243,-0.28528833389282227,0.1691112369298935,0.16942615807056427,1.1130391491427358,3.550790817189885,-0.6625307630826344,13.14625120851265,5.749197695887632,-13.266096218903467,37295,28796,35092,29536
2.11444200000001,0.14992457628250122,-0.019462723284959793,1.2427622079849243,-0.28528833389282227,0.1691112369298935,0.16942615807056427,1.0711719265407362,3.5434641947149683,-0.6771550461556137,13.14625120851265,5.749197695887632,-13.266096218903467,37263,29292,35421,29695
2.115570000000007,0.14992457628250122,-0.019462723284959793,1.2427622079849243,-0.28528833389282227,0.1691112369298935,0.16942615807056427,1.0732556503566415,3.560032785120787,-0.6677936354498216,13.14625120851265,5.749197695887632,-13.266096218903467,37263,29292,35421,29695
2.1184079999999956,0.14996381103992462,-0.01922552101314068,1.2423654794692993,-0.2851041853427887,0.16992858052253723,0.16732949018478394,1.0636273909096237,3.5964461867054407,-0.6739642462745625,13.14018784153801,5.746515758382197,-13.273096696293676,36978,29313,35505,29728
2.1195169999999925,0.14996381103992462,-0.01922552101314068,1.2423654794692993,-0.2851041853427887,0.16992858052253723,0.16732949018478394,1.039629779484974,3.6159865985716793,-0.6728648933765778,13.14018784153801,5.746515758382197,-13.273096696293676,36978,29313,35505,29728
2.1224009999999836,0.14701296389102936,-0.017568599432706833,1.243969202041626,-0.3053859770298004,0.1615118831396103,0.15381723642349243,1.0099650944186904,3.628787881299472,-0.6914132111577345,12.965235086960984,5.819719876915217,-12.206605489048489,37395,29383,35566,30041
2.1235169999999925,0.14701296389102936,-0.017568599432706833,1.243969202041626,-0.3053859770298004,0.1615118831396103,0.15381723642349243,0.9908848102097905,3.6514556432337906,-0.7039742767552022,12.965235086960984,5.819719876915217,-12.206605489048489,37395,29383,35566,30041
2.1263709999999847,0.14701296389102936,-0.017568599432706833,1.243969202041626,-0.3053859770298004,0.1615118831396103,0.15381723642349243,0.9743375250926921,3.6694120068836495,-0.7347708718637967,12.965235086960984,5.819719876915217,-12.206605489048489,37308,29851,35449,29656
2.12744200000001,0.14701296389102936,-0.017568599432706833,1.243969202041626,-0.3053859770298004,0.1615118831396103,0.15381723642349243,0.9565639208726395,3.6636185662482914,-0.7617974295542479,12.965235086960984,5.819719876915217,-12.206605489048489,37308,29851,35449,29656
2.1303519999999843,0.1475197821855545,-0.01727692410349846,1.243982195854187,-0.30354321002960205,0.1625354140996933,0.15359215438365936,0.9399547172601969,3.6642007332625828,-0.7909499887429092,12.956102810822417,5.814590333135915,-12.201185370629243,37287,29434,35035,29924
2.1316900000000025,0.14439138770103455,-0.015695123001933098,1.245455265045166,-0.32244226336479187,0.1538766622543335,0.1414080113172531,0.9179518134920167,3.698766699999048,-0.7872963314644023,12.757374012344114,5.857442813161036,-11.118563752154326,37287,29434,35035,29924
2.134225999999995,0.14439138770103455,-0.015695123001933098,1.245455265045166,-0.32244226336479187,0.1538766622543335,0.1414080113172531,0.8972777605287588,3.72065229152121,-0.7845515444869121,12.757374012344114,5.857442813161036,-11.118563752154326,37627,29682,34987,30214
2.135344000000012,0.14439138770103455,-0.015695123001933098,1.245455265045166,-0.32244226336479187,0.1538766622543335,0.1414080113172531,0.8576846777606053,3.6917165136452814,-0.784702412562665,12.757374012344114,5.857442813161036,-11.118563752154326,37627,29682,34987,30214
2.138206999999995,0.14470453560352325,-0.015338148921728134,1.2452164888381958,-0.32124608755111694,0.15516963601112366,0.13997504115104675,0.8123666641761357,3.6911418034820422,-0.8010601471891771,12.748519731216803,5.850962233912229,-11.118731711265399,36880,29598,35536,30256
2.1393200000000068,0.14470453560352325,-0.015338148921728134,1.2452164888381958,-0.32124608755111694,0.15516963601112366,0.13997504115104675,0.7895288594062156,3.726693139821837,-0.820351020861275,12.748519731216803,5.850962233912229,-11.118731711265399,36880,29598,35536,30256
2.142195999999996,0.14140845835208893,-0.013829821720719337,1.2465490102767944,-0.33830273151397705,0.14654599130153656,0.12686610221862793,0.8024035788010675,3.7636120093813874,-0.8369617557913445,12.523187382002352,5.8623262237960265,-10.030244739897535,37590,29495,35304,30918
2.1433159999999916,0.14140845835208893,-0.013829821720719337,1.2465490102767944,-0.33830273151397705,0.14654599130153656,0.12686610221862793,0.796791366277889,3.7833465656910925,-0.8402212652285197,12.523187382002352,5.8623262237960265,-10.030244739897535,37590,29495,35304,30918
2.1461589999999853,0.14140845835208893,-0.013829821720719337,1.2465490102767944,-0.33830273151397705,0.14654599130153656,0.12686610221862793,0.7734951649053391,3.783368137295922,-0.8534423287231363,12.523187382002352,5.8623262237960265,-10.030244739897535,37614,30093,35042,30397
2.1472770000000017,0.14140845835208893,-0.013829821720719337,1.2465490102767944,-0.33830273151397705,0.14654599130153656,0.12686610221862793,0.7188718001560237,3.7564867218848805,-0.8707695871444916,12.523187382002352,5.8623262237960265,-10.030244739897535,37614,30093,35042,30397
2.150065999999992,0.14171068370342255,-0.013403942808508873,1.2467812299728394,-0.3373582363128662,0.14805786311626434,0.1278565675020218,0.6519491585443953,3.703968918872409,-0.8924091025819305,12.513653393422473,5.854451760487312,-10.028163531896425,37357,30065,35124,30410
2.1514370000000054,0.1382615864276886,-0.011966921389102936,1.247994065284729,-0.35280007123947144,0.13939090073108673,0.1150403767824173,0.5856343168725502,3.649906216111582,-0.8979423523787882,12.26708187121992,5.837589451789043,-8.926969158212943,37357,30065,35124,30410
2.1541050000000106,0.1382615864276886,-0.011966921389102936,1.247994065284729,-0.35280007123947144,0.13939090073108673,0.1150403767824173,0.5452508078928611,3.652527032940329,-0.9050078519088228,12.26708187121992,5.837589451789043,-8.926969158212943,36799,30308,36201,30762
2.1552479999999923,0.1382615864276886,-0.011966921389102936,1.247994065284729,-0.35280007123947144,0.13939090073108673,0.1150403767824173,0.5450943138893053,3.7064062439020495,-0.9116753420139452,12.26708187121992,5.837589451789043,-8.926969158212943,36799,30308,36201,30762
2.1579899999999905,0.13864049315452576,-0.011470072902739048,1.2479945421218872,-0.35145220160484314,0.1412183940410614,0.11479178816080093,0.5384677698859429,3.7448516373984333,-0.9175952828010824,12.255752825157886,5.827333914868164,-8.924635207610223,36518,30002,36049,31017
2.1590599999999975,0.13864049315452576,-0.011470072902739048,1.2479945421218872,-0.35145220160484314,0.1412183940410614,0.11479178816080093,0.515660125415368,3.7650951237924524,-0.9246641112824797,12.255752825157886,5.827333914868164,-8.924635207610223,36518,30002,36049,31017
2.1619899999999905,0.13505768775939941,-0.010102037340402603,1.2490845918655396,-0.3654155433177948,0.13242341578006744,0.10350014269351959,0.49595779335485285,3.73345969951951,-0.9489006082569094,11.985882160542515,5.761259855141077,-7.854394910008668,36990,29711,35893,31629
2.163063999999984,0.13505768775939941,-0.010102037340402603,1.2490845918655396,-0.3654155433177948,0.13242341578006744,0.10350014269351959,0.44304181446990076,3.7011398428464175,-0.9724476128251174,11.985882160542515,5.761259855141077,-7.854394910008668,36990,29711,35893,31629
2.1659480000000038,0.13505768775939941,-0.010102037340402603,1.2490845918655396,-0.3654155433177948,0.13242341578006744,0.10350014269351959,0.36550477814911164,3.6939682163469434,-0.9867933292480745,11.985882160542515,5.761259855141077,-7.854394910008668,36843,30243,35799,31259
2.1670659999999917,0.13505768775939941,-0.010102037340402603,1.2490845918655396,-0.3654155433177948,0.13242341578006744,0.10350014269351959,0.32641383440449256,3.747264727662154,-0.9874406105510183,11.985882160542515,5.761259855141077,-7.854394910008668,36843,30243,35799,31259
2.169859999999986,0.13502690196037292,-0.009535633027553558,1.249039649963379,-0.365654855966568,0.134519562125206,0.10317888855934143,0.318304175990065,3.8075120894224717,-0.984952086249421,11.97587122333366,5.749728820456406,-7.861448822209727,37443,29542,34874,31972
2.1712429999999876,0.13130983710289001,-0.008234343491494656,1.2500170469284058,-0.3780571222305298,0.12576419115066528,0.09255844354629517,0.30432274671471715,3.84910507301122,-1.0014489710428895,11.684088793684287,5.644603887330709,-6.792834409288606,37443,29542,34874,31972
2.1738090000000083,0.13130983710289001,-0.008234343491494656,1.2500170469284058,-0.3780571222305298,0.12576419115066528,0.09255844354629517,0.28069661297262005,3.8414516806705503,-1.0190054610550734,11.684088793684287,5.644603887330709,-6.792834409288606,37959,29651,34944,32480
2.1749159999999974,0.13130983710289001,-0.008234343491494656,1.2500170469284058,-0.3780571222305298,0.12576419115066528,0.09255844354629517,0.25579775454557413,3.8020400923306856,-1.0321427015543798,11.684088793684287,5.644603887330709,-6.792834409288606,37959,29651,34944,32480
2.1777749999999942,0.13166384398937225,-0.008114036172628403,1.2500061988830566,-0.3768145740032196,0.1261959671974182,0.09231214970350266,0.23789105885004483,3.7860696479056988,-1.0247002315720444,11.674554778607131,5.642855343401622,-6.79024570387764,37375,29862,35471,32468
2.1788450000000013,0.13166384398937225,-0.008114036172628403,1.2500061988830566,-0.3768145740032196,0.1261959671974182,0.09231214970350266,0.23853893936423384,3.805373837383247,-1.0059459182805701,11.674554778607131,5.642855343401622,-6.79024570387764,37375,29862,35471,32468
2.181853000000003,0.12784309685230255,-0.006895517464727163,1.2508784532546997,-0.38763126730918884,0.11752238869667053,0.08239110559225082,0.2338667561268261,3.8031642126268084,-0.9901341316775244,11.368701195696179,5.499980449055523,-5.703414633555872,38183,30205,35313,32961
2.1829180000000052,0.12784309685230255,-0.006895517464727163,1.2508784532546997,-0.38763126730918884,0.11752238869667053,0.08239110559225082,0.20353911039668085,3.781306051663874,-1.0143157675334984,11.368701195696179,5.499980449055523,-5.703414633555872,38183,30205,35313,32961
2.1857429999999876,0.12784309685230255,-0.006895517464727163,1.2508784532546997,-0.38763126730918884,0.11752238869667053,0.08239110559225082,0.16615358843512126,3.767774263849072,-1.041188660829052,11.368701195696179,5.499980449055523,-5.703414633555872,38060,31248,35321,31957
2.186820000000007,0.12784309685230255,-0.006895517464727163,1.2508784532546997,-0.38763126730918884,0.11752238869667053,0.08239110559225082,0.15188646855383514,3.7588316352246953,-1.0644477776834225,11.368701195696179,5.499980449055523,-5.703414633555872,38060,31248,35321,31957
2.1896540000000098,0.12843695282936096,-0.006435459945350885,1.2509382963180542,-0.3854955732822418,0.11920494586229324,0.08238019049167633,0.13739758225515109,3.7615725606186046,-1.0754718664367782,11.358697401431748,5.491009238894727,-5.696077756583425,37704,30902,35264,32119
2.1910290000000097,0.12453728914260864,-0.005286302417516708,1.2517178058624268,-0.39470645785331726,0.11063478142023087,0.07373117655515671,0.1478938075133179,3.7754087477460025,-1.086177840597924,11.04986667736578,5.333105012580337,-4.62368666689097,37704,30902,35264,32119
2.1935959999999906,0.12453728914260864,-0.005286302417516708,1.2517178058624268,-0.39470645785331726,0.11063478142023087,0.07373117655515671,0.15049791300622464,3.7808250847710054,-1.0931328855217477,11.04986667736578,5.333105012580337,-4.62368666689097,37922,30746,35078,32551
2.19471100000001,0.12453728914260864,-0.005286302417516708,1.2517178058624268,-0.39470645785331726,0.11063478142023087,0.07373117655515671,0.14259032193950685,3.7762268708328746,-1.10460891271209,11.04986667736578,5.333105012580337,-4.62368666689097,37922,30746,35078,32551
2.1975709999999964,0.12477566301822662,-0.004624491557478905,1.2513422966003418,-0.3937770128250122,0.11315662413835526,0.07155289500951767,0.12530926104068604,3.7705735124708544,-1.1178649301960137,11.038355052364073,5.31915841185419,-4.626244231675267,37792,30658,34704,32662
2.198685999999987,0.12477566301822662,-0.004624491557478905,1.2513422966003418,-0.3937770128250122,0.11315662413835526,0.07155289500951767,0.10544852915195996,3.730021292236109,-1.1170298960362195,11.038355052364073,5.31915841185419,-4.626244231675267,37792,30658,34704,32662
2.2015659999999917,0.12080134451389313,-0.0035347940865904093,1.2520170211791992,-0.40134575963020325,0.10478702187538147,0.06357477605342865,0.0793798772160967,3.6989869434211977,-1.1115194828457093,10.71152636268626,5.153430541780542,-3.5587394553782024,38193,30600,34775,33348
2.2026689999999944,0.12080134451389313,-0.0035347940865904093,1.2520170211791992,-0.40134575963020325,0.10478702187538147,0.06357477605342865,0.06845188696620078,3.6976106217698446,-1.1019645269076956,10.71152636268626,5.153430541780542,-3.5587394553782024,38193,30600,34775,33348
2.2055929999999937,0.12080134451389313,-0.0035347940865904093,1.2520170211791992,-0.40134575963020325,0.10478702187538147,0.06357477605342865,0.05281606457099285,3.690595855458576,-1.098382774978621,10.71152636268626,5.153430541780542,-3.5587394553782024,38215,31330,34647,32688
2.2066630000000003,0.12080134451389313,-0.0035347940865904093,1.2520170211791992,-0.40134575963020325,0.10478702187538147,0.06357477605342865,0.035527613400147054,3.650865753052338,-1.0963083056475036,10.71152636268626,5.153430541780542,-3.5587394553782024,38215,31330,34647,32688
2.2094379999999947,0.12141687422990799,-0.0032597475219517946,1.2520051002502441,-0.39910975098609924,0.10582440346479416,0.0632261261343956,0.016197936638728788,3.627413423860882,-1.1064932323413754,10.700342508089339,5.147898460836621,-3.5510170634529654,38197,31376,34710,32754
2.2107729999999863,0.11739780753850937,-0.0022419425658881664,1.2525957822799683,-0.40495938062667847,0.09773019701242447,0.055047810077667236,-0.01050844354996487,3.6133412806609035,-1.116040531691255,10.37508213055313,4.971365674203193,-2.5104559859601467,38197,31376,34710,32754
2.213380000000005,0.11739780753850937,-0.0022419425658881664,1.2525957822799683,-0.40495938062667847,0.09773019701242447,0.055047810077667236,-0.04554391206274638,3.590777382009098,-1.1227857861002077,10.37508213055313,4.971365674203193,-2.5104559859601467,38079,31368,35430,33298
2.2144959999999845,0.11739780753850937,-0.0022419425658881664,1.2525957822799683,-0.40495938062667847,0.09773019701242447,0.055047810077667236,-0.07933546068254123,3.547523118532358,-1.1228514330210781,10.37508213055313,4.971365674203193,-2.5104559859601467,38079,31368,35430,33298
2.2173489999999876,0.11770565062761307,-0.0016036368906497955,1.2528038024902344,-0.40398138761520386,0.10009311884641647,0.05592283979058266,-0.0909217344196343,3.5101973179582435,-1.1180409651440681,10.364015210615706,4.957850975553014,-2.5086775299924233,37435,31621,35831,33150
2.218478999999992,0.11770565062761307,-0.0016036368906497955,1.2528038024902344,-0.40398138761520386,0.10009311884641647,0.05592283979058266,-0.09635753748773025,3.4941680176731653,-1.1222701981131684,10.364015210615706,4.957850975553014,-2.5086775299924233,37435,31621,35831,33150
2.2213649999999907,0.11364596337080002,-0.0006419051787815988,1.2533243894577026,-0.4081920385360718,0.09223776310682297,0.04831364005804062,-0.107686208646007,3.4901607591809234,-1.1304542253010363,10.03671185364769,4.76217169413875,-1.5064659355268395,38042,31325,35595,33931
2.2224700000000013,0.11364596337080002,-0.0006419051787815988,1.2533243894577026,-0.4081920385360718,0.09223776310682297,0.04831364005804062,-0.11319300992428878,3.4670770114843346,-1.1351428535581753,10.03671185364769,4.76217169413875,-1.5064659355268395,38042,31325,35595,33931
2.2253179999999992,0.11364596337080002,-0.0006419051787815988,1.2533243894577026,-0.4081920385360718,0.09223776310682297,0.04831364005804062,-0.14294377335043082,3.4222360366301254,-1.1312726147040177,10.03671185364769,4.76217169413875,-1.5064659355268395,37837,31953,35436,33021
2.2264370000000056,0.11364596337080002,-0.0006419051787815988,1.2533243894577026,-0.4081920385360718,0.09223776310682297,0.04831364005804062,-0.18424943514707343,3.379584712824179,-1.1359540524262135,10.03671185364769,4.76217169413875,-1.5064659355268395,37837,31953,35436,33021
2.2292390000000015,0.11434180289506912,-0.0003115512663498521,1.2531524896621704,-0.4056163728237152,0.0935061052441597,0.04710687696933746,-0.21842410029562218,3.3764317964096344,-1.156018707553034,10.027316554517174,4.755633779202877,-1.4978363886734396,37834,31595,35137,33290
2.230601999999984,0.11027359962463379,0.000585344503633678,1.253591775894165,-0.40822723507881165,0.08585269749164581,0.04084295406937599,-0.24949123928145517,3.3596522836454814,-1.1556935355839353,9.698812679776651,4.547620222895615,-0.5339595397154718,37834,31595,35137,33290
2.2332669999999926,0.11027359962463379,0.000585344503633678,1.253591775894165,-0.40822723507881165,0.08585269749164581,0.04084295406937599,-0.2664191899868667,3.3302504525787886,-1.156589955606856,9.698812679776651,4.547620222895615,-0.5339595397154718,38067,31699,35562,33866
2.2344150000000083,0.11027359962463379,0.000585344503633678,1.253591775894165,-0.40822723507881165,0.08585269749164581,0.04084295406937599,-0.28200395875173995,3.3180598326889506,-1.1555113753653738,9.698812679776651,4.547620222895615,-0.5339595397154718,38067,31699,35562,33866
2.2371509999999835,0.11064524203538895,0.0002836457279045135,1.2538032531738281,-0.4070116877555847,0.08464514464139938,0.041876666247844696,-0.29871655959350496,3.326470628043639,-1.1622317292181343,9.692679244425872,4.556253734666026,-0.5295750781797683,37834,31484,35525,34155
2.2382209999999905,0.11064524203538895,0.0002836457279045135,1.2538032531738281,-0.4070116877555847,0.08464514464139938,0.041876666247844696,-0.3207764217194992,3.311916186370247,-1.1522944099266128,9.692679244425872,4.556253734666026,-0.5295750781797683,37834,31484,35525,34155
2.241135000000009,0.10657083988189697,0.0010932611767202616,1.2541937828063965,-0.40805360674858093,0.07724852114915848,0.03628504276275635,-0.3449335564934445,3.276791488437083,-1.158030725756589,9.361012689009563,4.32090436646664,0.40022533414717887,38330,31404,35698,35041
2.2422369999999936,0.10657083988189697,0.0010932611767202616,1.2541937828063965,-0.40805360674858093,0.07724852114915848,0.03628504276275635,-0.3718317831088674,3.214004003629048,-1.162889796323493,9.361012689009563,4.32090436646664,0.40022533414717887,38330,31404,35698,35041
2.2451089999999967,0.10657083988189697,0.0010932611767202616,1.2541937828063965,-0.40805360674858093,0.07724852114915848,0.03628504276275635,-0.4023698518546425,3.155965467676842,-1.1741098271540513,9.361012689009563,4.32090436646664,0.40022533414717887,38086,32223,35882,34232
2.2462339999999967,0.10657083988189697,0.0010932611767202616,1.2541937828063965,-0.40805360674858093,0.07724852114915848,0.03628504276275635,-0.43017055718446606,3.1375656877054845,-1.1877774361844469,9.361012689009563,4.32090436646664,0.40022533414717887,38086,32223,35882,34232
2.2490229999999864,0.10730504989624023,0.0010454823495820165,1.254090666770935,-0.40535667538642883,0.07708509266376495,0.03552704304456711,-0.4365886089639889,3.164342707201795,-1.2038357649254068,9.35299536933614,4.322908943449298,0.4109739718351159,38154,32135,35574,34302
2.2504089999999852,0.10325480997562408,0.0017814009916037321,1.2544175386428833,-0.40486717224121094,0.07005856186151505,0.02988504059612751,-0.4456653610387651,3.1769226812430023,-1.2053629546525126,9.021237518261389,4.067170025041342,1.29827167940965,38154,32135,35574,34302
2.2529679999999934,0.10325480997562408,0.0017814009916037321,1.2544175386428833,-0.40486717224121094,0.07005856186151505,0.02988504059612751,-0.46402545990988037,3.1682221339617134,-1.1903930598490682,9.021237518261389,4.067170025041342,1.29827167940965,38478,31955,35503,34887
2.254079999999987,0.10325480997562408,0.0017814009916037321,1.2544175386428833,-0.40486717224121094,0.07005856186151505,0.02988504059612751,-0.46425575676514497,3.1485693366974736,-1.1730056805661044,9.021237518261389,4.067170025041342,1.29827167940965,38478,31955,35503,34887
2.256938999999984,0.10363571345806122,0.002407478867098689,1.2547184228897095,-0.40365836024284363,0.07235453277826309,0.03127506002783775,-0.45981213932829323,3.104246879307503,-1.1678131822307225,9.011273783582045,4.054424605560977,1.3012610654409247,38189,32004,35461,34760
2.2580039999999864,0.10363571345806122,0.002407478867098689,1.2547184228897095,-0.40365836024284363,0.07235453277826309,0.03127506002783775,-0.4867152927917328,3.0383410991790942,-1.1739196774522196,9.011273783582045,4.054424605560977,1.3012610654409247,38189,32004,35461,34760
2.2609919999999986,0.09960976243019104,0.0030979232396930456,1.2550076246261597,-0.4016864001750946,0.06568950414657593,0.02658521756529808,-0.5120538391147509,2.974945348378085,-1.186152242129226,8.679787173161863,3.786163988934634,2.1692036542980566,38419,32053,35686,35376
2.2620590000000083,0.09960976243019104,0.0030979232396930456,1.2550076246261597,-0.4016864001750946,0.06568950414657593,0.02658521756529808,-0.5239110978151379,2.950345995705132,-1.2086476975410165,8.679787173161863,3.786163988934634,2.1692036542980566,38419,32053,35686,35376
2.264899000000005,0.09960976243019104,0.0030979232396930456,1.2550076246261597,-0.4016864001750946,0.06568950414657593,0.02658521756529808,-0.5371666492458711,2.945507830952785,-1.210990746668068,8.679787173161863,3.786163988934634,2.1692036542980566,38424,32702,35507,34764
2.2659739999999875,0.09960976243019104,0.0030979232396930456,1.2550076246261597,-0.4016864001750946,0.06568950414657593,0.02658521756529808,-0.5244947295680288,2.936265596705774,-1.2097051056518324,8.679787173161863,3.786163988934634,2.1692036542980566,38424,32702,35507,34764
2.26880799999999,0.1003236174583435,0.003561916761100292,1.2550010681152344,-0.39909836649894714,0.06744614243507385,0.026311717927455902,-0.5009876058371446,2.9423663661309276,-1.214060971930766,8.670092182536091,3.7766481398930103,2.1794890811631693,38570,32618,35087,34759
2.2702000000000115,0.09635080397129059,0.004204932600259781,1.255250096321106,-0.39558151364326477,0.061113398522138596,0.023475976660847664,-0.49833862607987006,2.933308688947459,-1.2111429463243661,8.3378228113686,3.503396929569372,2.9945599920193473,38570,32618,35087,34759
2.272755999999994,0.09635080397129059,0.004204932600259781,1.255250096321106,-0.39558151364326477,0.061113398522138596,0.023475976660847664,-0.5044256802254097,2.9050237876419454,-1.2026120424045152,8.3378228113686,3.503396929569372,2.9945599920193473,38912,32505,35071,35199
2.273877999999997,0.09635080397129059,0.004204932600259781,1.255250096321106,-0.39558151364326477,0.061113398522138596,0.023475976660847664,-0.5119479784614203,2.8670391210141455,-1.2013586256374695,8.3378228113686,3.503396929569372,2.9945599920193473,38912,32505,35071,35199
2.2767250000000057,0.09719803184270859,0.004614200908690691,1.255117416381836,-0.3924732208251953,0.06269384175539017,0.02253107540309429,-0.5126515523319055,2.8363762831712998,-1.2177674263778837,8.328358699708616,3.49489876490272,3.007219398649133,38779,32588,34897,35319
2.2778360000000104,0.09719803184270859,0.004614200908690691,1.255117416381836,-0.3924732208251953,0.06269384175539017,0.02253107540309429,-0.5333501729562193,2.774237278088699,-1.227355871566605,8.328358699708616,3.49489876490272,3.007219398649133,38779,32588,34897,35319
2.280719000000012,0.09329827129840851,0.0052121663466095924,1.2553266286849976,-0.3875967264175415,0.056847523897886276,0.019279835745692253,-0.5618470285949896,2.7011867693878258,-1.2225892126895268,7.996795332043273,3.2329348910383997,3.802933833547074,38947,32800,35224,35927
2.2818179999999995,0.09329827129840851,0.0052121663466095924,1.2553266286849976,-0.3875967264175415,0.056847523897886276,0.019279835745692253,-0.5851327104812337,2.6288931310687524,-1.2053982415369562,7.996795332043273,3.2329348910383997,3.802933833547074,38947,32800,35224,35927
2.284783999999985,0.09329827129840851,0.0052121663466095924,1.2553266286849976,-0.3875967264175415,0.056847523897886276,0.019279835745692253,-0.5952399394503024,2.607201151357839,-1.1956791682967665,7.996795332043273,3.2329348910383997,3.802933833547074,38313,33429,35830,35249
2.2859310000000113,0.09329827129840851,0.0052121663466095924,1.2553266286849976,-0.3875967264175415,0.056847523897886276,0.019279835745692253,-0.5947381999009315,2.6259884212678033,-1.196177845210884,7.996795332043273,3.2329348910383997,3.802933833547074,38313,33429,35830,35249
2.288597999999998,0.09365777671337128,0.005617347080260515,1.255155086517334,-0.38638344407081604,0.05837636813521385,0.01821642927825451,-0.5892180661724425,2.621951335371352,-1.1951535934556394,7.98951540868849,3.2255908298846,3.804110373311395,38232,33085,35672,35473
2.2899310000000113,0.08982589095830917,0.006174076814204454,1.2553263902664185,-0.3800852298736572,0.05291607603430748,0.016010187566280365,-0.582123538186526,2.585681478169454,-1.1974343246131833,7.663668607196982,2.956436124280579,4.532530583684176,38232,33085,35672,35473
2.2925469999999915,0.08982589095830917,0.006174076814204454,1.2553263902664185,-0.3800852298736572,0.05291607603430748,0.016010187566280365,-0.5511180846694419,2.544816070190515,-1.2175245460864685,7.663668607196982,2.956436124280579,4.532530583684176,38724,33006,35355,35768
2.2936630000000005,0.08982589095830917,0.006174076814204454,1.2553263902664185,-0.3800852298736572,0.05291607603430748,0.016010187566280365,-0.5511779392149414,2.4925344895667334,-1.227639098748535,7.663668607196982,2.956436124280579,4.532530583684176,38724,33006,35355,35768
2.2965130000000062,0.08982589095830917,0.006174076814204454,1.2553263902664185,-0.3800852298736572,0.05291607603430748,0.016010187566280365,-0.6033563889255097,2.434245882788169,-1.2160458258912021,7.663668607196982,2.956436124280579,4.532530583684176,38438,33204,35262,35568
2.2976350000000094,0.09042766690254211,0.006598305888473988,1.2556755542755127,-0.3780056834220886,0.05446420982480049,0.01772434636950493,-0.6376977846030542,2.366306512851376,-1.1970259288600196,7.6549050691710425,2.9479601816394903,4.540873480261672,38438,33204,35262,35568
2.3005190000000004,0.08668643236160278,0.007117806933820248,1.2558505535125732,-0.3703044354915619,0.049384839832782745,0.01720316894352436,-0.6571899266745349,2.2898378368913854,-1.1693655388301296,7.330486037255667,2.6876793147438476,5.231830775371805,38456,33473,35715,35938
2.3016330000000016,0.08668643236160278,0.007117806933820248,1.2558505535125732,-0.3703044354915619,0.049384839832782745,0.01720316894352436,-0.6721344548685964,2.212169806334478,-1.1559970027901498,7.330486037255667,2.6876793147438476,5.231830775371805,38456,33473,35715,35938
2.3044769999999843,0.08668643236160278,0.007117806933820248,1.2558505535125732,-0.3703044354915619,0.049384839832782745,0.01720316894352436,-0.6881849272843403,2.162557512071283,-1.1622551650357271,7.330486037255667,2.6876793147438476,5.231830775371805,37729,33894,36428,35305
2.305597000000009,0.08668643236160278,0.007117806933820248,1.2558505535125732,-0.3703044354915619,0.049384839832782745,0.01720316894352436,-0.7012572532320761,2.1317390124627225,-1.166499578023041,7.330486037255667,2.6876793147438476,5.231830775371805,37729,33894,36428,35305
2.308380999999994,0.08736024796962738,0.007571513298898935,1.2559267282485962,-0.3679251968860626,0.05110064893960953,0.017461910843849182,-0.6961812681943851,2.098696773343946,-1.1656731991367892,7.321874022887146,2.6783860988705337,5.240435027146462,37343,33911,36794,35401
2.3097149999999966,0.08372575789690018,0.008059713989496231,1.2560983896255493,-0.3590262532234192,0.0464840903878212,0.01679813116788864,-0.700194252482971,2.0741849055128023,-1.1550708885210748,7.014374273743174,2.4054972662493657,5.8421360776252955,37343,33911,36794,35401
2.312423999999999,0.08372575789690018,0.008059713989496231,1.2560983896255493,-0.3590262532234192,0.0464840903878212,0.01679813116788864,-0.7090125114844413,2.0838050423184953,-1.1572517511377407,7.014374273743174,2.4054972662493657,5.8421360776252955,37727,33227,36491,36224
2.3135689999999887,0.08372575789690018,0.008059713989496231,1.2560983896255493,-0.3590262532234192,0.0464840903878212,0.01679813116788864,-0.7155772035714867,2.0419052625721696,-1.1707368004754115,7.014374273743174,2.4054972662493657,5.8421360776252955,37727,33227,36491,36224
2.316301999999996,0.0843794122338295,0.008543604984879494,1.2560456991195679,-0.35671883821487427,0.048345088958740234,0.016377538442611694,-0.7322607093783425,1.9517484712413902,-1.1688273139738246,7.0060164629006785,2.395242075163303,5.849886340351283,37774,33528,36231,35994
2.317369000000006,0.0843794122338295,0.008543604984879494,1.2560456991195679,-0.35671883821487427,0.048345088958740234,0.016377538442611694,-0.7301034157373238,1.8739371626178365,-1.152322772592222,7.0060164629006785,2.395242075163303,5.849886340351283,37774,33528,36231,35994
2.3203029999999853,0.08086221665143967,0.009006664156913757,1.2562065124511719,-0.34676724672317505,0.0442068912088871,0.015709904953837395,-0.7169341507259093,1.8283712753149077,-1.1396245541986152,6.702356090062893,2.121350543016213,6.401186279451986,38025,33538,36192,36332
2.3214500000000116,0.08086221665143967,0.009006664156913757,1.2562065124511719,-0.34676724672317505,0.0442068912088871,0.015709904953837395,-0.7196070323539673,1.7842911655841343,-1.127612366101813,6.702356090062893,2.121350543016213,6.401186279451986,38025,33538,36192,36332
2.324261999999988,0.08086221665143967,0.009006664156913757,1.2562065124511719,-0.34676724672317505,0.0442068912088871,0.015709904953837395,-0.7185807832279052,1.7477584543826454,-1.1173437495706853,6.702356090062893,2.121350543016213,6.401186279451986,37826,34257,36341,35507
2.3253770000000076,0.08144569396972656,0.009517982602119446,1.256097674369812,-0.34472838044166565,0.04618759825825691,0.015006676316261292,-0.7285163048856911,1.7246945472361777,-1.1123600430647655,6.695593866779751,2.110124607519103,6.4074127783275605,37826,34257,36341,35507
2.32817300000001,0.08144569396972656,0.009517982602119446,1.256097674369812,-0.34472838044166565,0.04618759825825691,0.015006676316261292,-0.7420371737400234,1.727747195635681,-1.1137604663239837,6.695593866779751,2.110124607519103,6.4074127783275605,37809,34219,36496,35804
2.3295499999999882,0.07805380970239639,0.009961694478988647,1.256250262260437,-0.3336774706840515,0.04249819368124008,0.015436374582350254,-0.7385130126695215,1.7400872188626721,-1.124236942578192,6.404047564490966,1.844835259043262,6.888597320685841,37809,34219,36496,35804
2.3321199999999953,0.07805380970239639,0.009961694478988647,1.256250262260437,-0.3336774706840515,0.04249819368124008,0.015436374582350254,-0.7301031494212148,1.7220477645868024,-1.1383816569178753,6.404047564490966,1.844835259043262,6.888597320685841,38246,33702,36429,36737
2.333252000000008,0.07805380970239639,0.009961694478988647,1.256250262260437,-0.3336774706840515,0.04249819368124008,0.015436374582350254,-0.7219221848686004,1.6864760550646685,-1.148540684370146,6.404047564490966,1.844835259043262,6.888597320685841,38246,33702,36429,36737
2.3361870000000056,0.0790533721446991,0.010495444759726524,1.2566394805908203,-0.330005019903183,0.044496823102235794,0.017441648989915848,-0.7151303251405713,1.6832799954404645,-1.1550386642718848,6.396826084708812,1.8332060891652955,6.906275239204575,38514,33451,35809,37049
2.337323000000004,0.0790533721446991,0.010495444759726524,1.2566394805908203,-0.330005019903183,0.044496823102235794,0.017441648989915848,-0.7108276555044121,1.6786880399308952,-1.1521223697201937,6.396826084708812,1.8332060891652955,6.906275239204575,38514,33451,35809,37049
2.340097999999998,0.0758139044046402,0.010924412868916988,1.2568233013153076,-0.3179037868976593,0.041242197155952454,0.01924365572631359,-0.7185859763920309,1.6433385712017285,-1.1387386536620003,6.103007274828602,1.5710554762022222,7.3697403702256254,38815,33117,35547,37690
2.3411689999999945,0.0758139044046402,0.010924412868916988,1.2568233013153076,-0.3179037868976593,0.041242197155952454,0.01924365572631359,-0.72641067656982,1.6143616474869578,-1.1262055512559785,6.103007274828602,1.5710554762022222,7.3697403702256254,38815,33117,35547,37690
2.3440599999999976,0.0758139044046402,0.010924412868916988,1.2568233013153076,-0.3179037868976593,0.041242197155952454,0.01924365572631359,-0.7264277208007964,1.614402660167745,-1.1278358053172706,6.103007274828602,1.5710554762022222,7.3697403702256254,38728,33252,35337,37283
2.3451389999999956,0.0758139044046402,0.010924412868916988,1.2568233013153076,-0.3179037868976593,0.041242197155952454,0.01924365572631359,-0.7132775639702033,1.6017394623424728,-1.1340456311890628,6.103007274828602,1.5710554762022222,7.3697403702256254,38728,33252,35337,37283
2.3479640000000073,0.07642187923192978,0.011478012427687645,1.2569143772125244,-0.31579649448394775,0.043387264013290405,0.019656585529446602,-0.6995081556071393,1.5743110336435286,-1.1319711618579456,6.096608796235855,1.5581347158458403,7.376225248797041,38717,33556,35330,37137
2.3493580000000076,0.07332868129014969,0.011898281052708626,1.2571206092834473,-0.30285465717315674,0.040608711540699005,0.021497169509530067,-0.6708742470407708,1.5633088493901388,-1.1209752360331173,5.805827294574194,1.3027464958508057,7.816284119101326,38717,33556,35330,37137
2.351916999999987,0.07332868129014969,0.011898281052708626,1.2571206092834473,-0.30285465717315674,0.040608711540699005,0.021497169509530067,-0.6329783302562976,1.5549032471995763,-1.1100254494741748,5.805827294574194,1.3027464958508057,7.816284119101326,39118,33465,35044,37544
2.3530389999999897,0.07332868129014969,0.011898281052708626,1.2571206092834473,-0.30285465717315674,0.040608711540699005,0.021497169509530067,-0.6071209668634184,1.528683094687201,-1.1021428921217038,5.805827294574194,1.3027464958508057,7.816284119101326,39118,33465,35044,37544
2.355875999999989,0.07418659329414368,0.012465468607842922,1.2570570707321167,-0.299758642911911,0.04281819611787796,0.021093331277370453,-0.5866384617615645,1.491278198228711,-1.0878108243993334,5.797980383943964,1.2900415986783589,7.828765330349227,39172,33891,34803,37152
2.3569869999999935,0.07418659329414368,0.012465468607842922,1.2570570707321167,-0.299758642911911,0.04281819611787796,0.021093331277370453,-0.5622199377266279,1.4708646689990903,-1.07500494771866,5.797980383943964,1.2900415986783589,7.828765330349227,39172,33891,34803,37152
2.3598830000000017,0.07125843316316605,0.01288228202611208,1.2572823762893677,-0.28587406873703003,0.0404873862862587,0.02387237921357155,-0.5789007803723938,1.4057059055564485,-1.06358338217261,5.512783118143025,1.0661160682548683,8.247648607312511,39246,33866,34823,37520
2.3609500000000114,0.07125843316316605,0.01288228202611208,1.2572823762893677,-0.28587406873703003,0.0404873862862587,0.02387237921357155,-0.6149609136384482,1.3074084965635695,-1.0593163988950578,5.512783118143025,1.0661160682548683,8.247648607312511,39246,33866,34823,37520
2.363945000000007,0.07125843316316605,0.01288228202611208,1.2572823762893677,-0.28587406873703003,0.0404873862862587,0.02387237921357155,-0.6124308440238456,1.2265036600177797,-1.0673540188019988,5.512783118143025,1.0661160682548683,8.247648607312511,38478,34295,35543,36948
2.365024000000005,0.07215229421854019,0.01345763448625803,1.2571347951889038,-0.28265711665153503,0.04272198677062988,0.023036085069179535,-0.5887565403555318,1.1676873478692162,-1.078403873638901,5.506173810250536,1.0536227599363788,8.260498220942694,38478,34295,35543,36948
2.3677550000000047,0.07215229421854019,0.01345763448625803,1.2571347951889038,-0.28265711665153503,0.04272198677062988,0.023036085069179535,-0.5854375758470205,1.1247192410516054,-1.0749278492051022,5.506173810250536,1.0536227599363788,8.260498220942694,37899,34413,35989,36931
2.3690959999999905,0.06939975172281265,0.013875478878617287,1.2573844194412231,-0.2678453028202057,0.04079173132777214,0.02681838534772396,-0.5927384988174182,1.0920840661054472,-1.0573763526199624,5.23049082243645,0.8471776942195773,8.60935507681722,37899,34413,35989,36931
2.3717090000000027,0.06939975172281265,0.013875478878617287,1.2573844194412231,-0.2678453028202057,0.04079173132777214,0.02681838534772396,-0.5968414313718216,1.0397721254452388,-1.0346486029820898,5.23049082243645,0.8471776942195773,8.60935507681722,37536,34017,36294,37348
2.372832999999984,0.06939975172281265,0.013875478878617287,1.2573844194412231,-0.2678453028202057,0.04079173132777214,0.02681838534772396,-0.5894385093316739,0.9718284944507012,-1.0292529054555348,5.23049082243645,0.8471776942195773,8.60935507681722,37536,34017,36294,37348
2.3756719999999913,0.06970604509115219,0.014453798532485962,1.257704496383667,-0.2669220566749573,0.04299008473753929,0.028504759073257446,-0.5698893756128655,0.9022886312777975,-1.038816516667091,5.22451527601343,0.8341607160228371,8.608365139097714,37250,34087,36103,37042
2.376807000000001,0.06970604509115219,0.014453798532485962,1.257704496383667,-0.2669220566749573,0.04299008473753929,0.028504759073257446,-0.5704661497259493,0.8229902800805708,-1.0359291839922544,5.22451527601343,0.8341607160228371,8.608365139097714,37250,34087,36103,37042
2.379796000000002,0.06711365282535553,0.014876311644911766,1.2580064535140991,-0.251553475856781,0.04145421087741852,0.03182835504412651,-0.576631966860728,0.7305486962715851,-1.0115433502596987,4.95489596235709,0.6397849588610894,8.877325757015845,37040,34127,36217,37047
2.3809070000000063,0.06711365282535553,0.014876311644911766,1.2580064535140991,-0.251553475856781,0.04145421087741852,0.03182835504412651,-0.5857343185714826,0.6480677344136593,-0.9818790646675786,4.95489596235709,0.6397849588610894,8.877325757015845,37040,34127,36217,37047
2.383638000000006,0.06711365282535553,0.014876311644911766,1.2580064535140991,-0.251553475856781,0.04145421087741852,0.03182835504412651,-0.585993910198738,0.6016750021712881,-0.9659505650297601,4.95489596235709,0.6397849588610894,8.877325757015845,36948,34543,36228,36570
2.38475,0.06711365282535553,0.014876311644911766,1.2580064535140991,-0.251553475856781,0.04145421087741852,0.03182835504412651,-0.578604636859177,0.5865830680108909,-0.9725873622033193,4.95489596235709,0.6397849588610894,8.877325757015845,36948,34543,36228,36570
2.3876460000000077,0.06808243691921234,0.014939885586500168,1.2580037117004395,-0.2479955404996872,0.04168861359357834,0.031878624111413956,-0.5545336886360094,0.5718591827131425,-0.9941387935877039,4.949476011030475,0.6394701919307269,8.892909774528913,37049,34554,36275,36657
2.3890460000000022,0.06568191945552826,0.015351105481386185,1.2583396434783936,-0.2321060746908188,0.04049905017018318,0.035270966589450836,-0.5175829277224052,0.5402734929735575,-1.0107192350603735,4.695635036660818,0.45604041722936545,9.06366828601518,37049,34554,36275,36657
2.391497000000003,0.06568191945552826,0.015351105481386185,1.2583396434783936,-0.2321060746908188,0.04049905017018318,0.035270966589450836,-0.4691654939717878,0.5299855019454996,-1.0077081985529028,4.695635036660818,0.45604041722936545,9.06366828601518,37807,34393,35719,37135
2.3926179999999877,0.06568191945552826,0.015351105481386185,1.2583396434783936,-0.2321060746908188,0.04049905017018318,0.035270966589450836,-0.4232430759779247,0.5351870883181016,-0.993489648071997,4.695635036660818,0.45604041722936545,9.06366828601518,37807,34393,35719,37135
2.395456999999995,0.06635797768831253,0.015685714781284332,1.2581629753112793,-0.2297174334526062,0.04186035692691803,0.03434964641928673,-0.3773082409954791,0.5181233829761231,-0.9732296500792191,4.690840789872324,0.4474611107808104,9.072446206364004,38609,34338,34794,37232
2.3965290000000095,0.06635797768831253,0.015685714781284332,1.2581629753112793,-0.2297174334526062,0.04186035692691803,0.03434964641928673,-0.357416757918541,0.476482395908726,-0.9508364600532879,4.690840789872324,0.4474611107808104,9.072446206364004,38609,34338,34794,37232
2.3994610000000103,0.06414172053337097,0.016100360080599785,1.258522629737854,-0.21353334188461304,0.04100656881928444,0.03755643963813782,-0.3692251143234115,0.42955446815578985,-0.9416976230355992,4.429725900940745,0.30539463239918996,9.213384490551105,38948,34521,34540,37429
2.400587999999989,0.06414172053337097,0.016100360080599785,1.258522629737854,-0.21353334188461304,0.04100656881928444,0.03755643963813782,-0.3752779801384572,0.3935568193068114,-0.9448947479242393,4.429725900940745,0.30539463239918996,9.213384490551105,38948,34521,34540,37429
2.403457999999984,0.06414172053337097,0.016100360080599785,1.258522629737854,-0.21353334188461304,0.04100656881928444,0.03755643963813782,-0.3661776590880338,0.377858050602526,-0.9413862329251417,4.429725900940745,0.30539463239918996,9.213384490551105,38792,34462,34687,37525
2.404576000000001,0.06458097696304321,0.016563162207603455,1.258771300315857,-0.2120748907327652,0.0427825041115284,0.03891065716743469,-0.3390526975953042,0.3527576241704746,-0.9211231722971104,4.425868157326107,0.29472951029088607,9.215505544136443,38792,34462,34687,37525
2.40733600000001,0.06458097696304321,0.016563162207603455,1.258771300315857,-0.2120748907327652,0.0427825041115284,0.03891065716743469,-0.30790609654044604,0.31285638037468533,-0.8919975110354588,4.425868157326107,0.29472951029088607,9.215505544136443,38303,34749,35225,37320
2.408725000000006,0.06254256516695023,0.016988376155495644,1.2591774463653564,-0.1956062763929367,0.04219882935285568,0.04228052869439125,-0.27544783871445333,0.2781775621870277,-0.8715307851630636,4.175965908315428,0.18216912583081962,9.318891456795281,38303,34749,35225,37320
2.4112799999999988,0.06254256516695023,0.016988376155495644,1.2591774463653564,-0.1956062763929367,0.04219882935285568,0.04228052869439125,-0.24967473108056162,0.2646302614588764,-0.8597392399625742,4.175965908315428,0.18216912583081962,9.318891456795281,38181,34413,35180,37450
2.4124009999999836,0.06254256516695023,0.016988376155495644,1.2591774463653564,-0.1956062763929367,0.04219882935285568,0.04228052869439125,-0.23187600992247823,0.2345966120683191,-0.8665589297239946,4.175965908315428,0.18216912583081962,9.318891456795281,38181,34413,35180,37450
2.415339000000007,0.06328994035720825,0.017509229481220245,1.2590855360031128,-0.19297628104686737,0.0442400686442852,0.0418432392179966,-0.22971234133960017,0.1919408274675472,-0.9002026437749656,4.170345960235462,0.17026111038624356,9.32810096250887,37985,34469,34876,37041
2.4164789999999923,0.06328994035720825,0.017509229481220245,1.2590855360031128,-0.19297628104686737,0.0442400686442852,0.0418432392179966,-0.2418998819494275,0.13922956244663817,-0.9232260708728641,4.170345960235462,0.17026111038624356,9.32810096250887,37985,34469,34876,37041
2.4192529999999968,0.061443183571100235,0.01795012876391411,1.2595187425613403,-0.1763754040002823,0.0438774935901165,0.04479116201400757,-0.2528746689331031,0.07184910679886831,-0.9142586748503493,3.930100922835308,0.09184826844958094,9.390971535915282,37777,34437,34717,37085
2.4203250000000116,0.061443183571100235,0.01795012876391411,1.2595187425613403,-0.1763754040002823,0.0438774935901165,0.04479116201400757,-0.26871287076521105,-0.006081393367777241,-0.8859673819582196,3.930100922835308,0.09184826844958094,9.390971535915282,37777,34437,34717,37085
2.4232209999999905,0.061443183571100235,0.01795012876391411,1.2595187425613403,-0.1763754040002823,0.0438774935901165,0.04479116201400757,-0.26353566896134023,-0.07325639602027186,-0.8617867447876544,3.930100922835308,0.09184826844958094,9.390971535915282,37252,34673,35260,36830
2.424331000000006,0.061443183571100235,0.01795012876391411,1.2595187425613403,-0.1763754040002823,0.0438774935901165,0.04479116201400757,-0.24576372921696893,-0.10684095460552948,-0.8579378112222174,3.930100922835308,0.09184826844958094,9.390971535915282,37252,34673,35260,36830
2.427119000000006,0.06224239245057106,0.018490511924028397,1.2597702741622925,-0.17346517741680145,0.04598435387015343,0.0462305024266243,-0.27490874833079404,-0.14252269429257566,-0.871019125338632,3.926775088718078,0.07888286568783094,9.402041083025967,36698,34543,35809,37023
2.4285039999999865,0.060592230409383774,0.01894965209066868,1.2602523565292358,-0.1565704047679901,0.045782189816236496,0.050185609608888626,-0.3116548619593824,-0.18690795235000185,-0.8841311323866099,3.6862577098007643,0.00483598022125443,9.389778950409992,36698,34543,35809,37023
2.4311240000000107,0.060592230409383774,0.01894965209066868,1.2602523565292358,-0.1565704047679901,0.045782189816236496,0.050185609608888626,-0.3251464693312375,-0.2412291481841342,-0.8876927774494546,3.6862577098007643,0.00483598022125443,9.389778950409992,36469,34272,36207,37670
2.432241000000009,0.060592230409383774,0.01894965209066868,1.2602523565292358,-0.1565704047679901,0.045782189816236496,0.050185609608888626,-0.3135836563788723,-0.306380338262426,-0.8813467308879048,3.6862577098007643,0.00483598022125443,9.389778950409992,36469,34272,36207,37670
2.435043000000005,0.06131386384367943,0.019490385428071022,1.2601217031478882,-0.15405629575252533,0.047898076474666595,0.04956663399934769,-0.3050146359659197,-0.34737301205195703,-0.8627698507040571,3.6823483305241234,-0.00752468543033807,9.398255197077507,36539,34255,36071,37804
2.4361520000000016,0.06131386384367943,0.019490385428071022,1.2601217031478882,-0.15405629575252533,0.047898076474666595,0.04956663399934769,-0.3043517418810854,-0.3566830903277378,-0.853684010592061,3.6823483305241234,-0.00752468543033807,9.398255197077507,36539,34255,36071,37804
2.439032999999996,0.05985766649246216,0.019969433546066284,1.260636568069458,-0.13719074428081512,0.04785153642296791,0.053431443870067596,-0.3062855297276192,-0.38992007310122645,-0.8635146037028978,3.445510211923364,-0.0919101619883678,9.316997910252487,36695,34065,35646,37961
2.4401019999999845,0.05985766649246216,0.019969433546066284,1.260636568069458,-0.13719074428081512,0.04785153642296791,0.053431443870067596,-0.30346164686575366,-0.46752252331629063,-0.858117907490934,3.445510211923364,-0.0919101619883678,9.316997910252487,36695,34065,35646,37961
2.4431000000000056,0.05985766649246216,0.019969433546066284,1.260636568069458,-0.13719074428081512,0.04785153642296791,0.053431443870067596,-0.287257510055112,-0.563609242288295,-0.8389252378840326,3.445510211923364,-0.0919101619883678,9.316997910252487,36655,34639,35706,37536
2.4442339999999967,0.05985766649246216,0.019969433546066284,1.260636568069458,-0.13719074428081512,0.04785153642296791,0.053431443870067596,-0.27445071791281406,-0.6324974965214837,-0.8256331345673382,3.445510211923364,-0.0919101619883678,9.316997910252487,36655,34639,35706,37536
2.446918000000005,0.060443148016929626,0.02050018310546875,1.2608264684677124,-0.1351563036441803,0.049953583627939224,0.054530344903469086,-0.246807155732062,-0.6540457321125601,-0.8079781741738487,3.441708534646768,-0.1053699890079179,9.322232674046672,36283,35138,36124,37033
2.448256999999983,0.05917433276772499,0.02100064605474472,1.2613853216171265,-0.11861509829759598,0.050079505890607834,0.05729253590106964,-0.20328421259084664,-0.673261304904836,-0.7915160436326055,3.2117808425035372,-0.1812039475233056,9.170789564655646,36283,35138,36124,37033
2.4508580000000073,0.05917433276772499,0.02100064605474472,1.2613853216171265,-0.11861509829759598,0.050079505890607834,0.05729253590106964,-0.1656636999526012,-0.711202295690759,-0.7842061990725561,3.2117808425035372,-0.1812039475233056,9.170789564655646,36550,35503,35833,36767
2.451978999999992,0.05917433276772499,0.02100064605474472,1.2613853216171265,-0.11861509829759598,0.050079505890607834,0.05729253590106964,-0.15177120361290516,-0.7445472696464503,-0.7873837497271842,3.2117808425035372,-0.1812039475233056,9.170789564655646,36550,35503,35833,36767
2.4548519999999843,0.059596188366413116,0.021515632048249245,1.2611852884292603,-0.11728855967521667,0.05214882269501686,0.05627836659550667,-0.13573385558790815,-0.7588086970209064,-0.7886612681020951,3.208842335306054,-0.1945621090290789,9.172714801872981,36727,35341,35550,36924
2.4559679999999933,0.059596188366413116,0.021515632048249245,1.2611852884292603,-0.11728855967521667,0.05214882269501686,0.05627836659550667,-0.09795720680837838,-0.7567842285392554,-0.7745310679903528,3.208842335306054,-0.1945621090290789,9.172714801872981,36727,35341,35550,36924
2.458845000000001,0.058504801243543625,0.022038834169507027,1.261762261390686,-0.10099963843822479,0.05243388190865517,0.059181708842515945,-0.04296258075834904,-0.7727359642575848,-0.7465784626098537,2.9886827283356276,-0.2315360942174903,8.96486458907249,37111,35074,34928,37251
2.45995199999999,0.058504801243543625,0.022038834169507027,1.261762261390686,-0.10099963843822479,0.05243388190865517,0.059181708842515945,0.013784644557331633,-0.8147591149414084,-0.7136765720805244,2.9886827283356276,-0.2315360942174903,8.96486458907249,37111,35074,34928,37251
2.462794999999984,0.058504801243543625,0.022038834169507027,1.261762261390686,-0.10099963843822479,0.05243388190865517,0.059181708842515945,0.056500418942252176,-0.8373995794745536,-0.6927254172058437,2.9886827283356276,-0.2315360942174903,8.96486458907249,37724,34840,34246,37191
2.463896000000008,0.058504801243543625,0.022038834169507027,1.261762261390686,-0.10099963843822479,0.05243388190865517,0.059181708842515945,0.069089514310193,-0.8725595642921612,-0.7002324022655864,2.9886827283356276,-0.2315360942174903,8.96486458907249,37724,34840,34246,37191
2.466725999999995,0.059271618723869324,0.02253357507288456,1.2618873119354248,-0.09828433394432068,0.0543660968542099,0.05998389422893524,0.05811874287409847,-0.9329846254762143,-0.7287172403899376,2.985696555428614,-0.24312211745860443,8.973593684763982,37375,35200,34678,36873
2.4680629999999946,0.05836877226829529,0.023079385980963707,1.2625032663345337,-0.08229857683181763,0.05473963916301727,0.06326713413000107,0.06848454397906786,-0.9708254814051501,-0.7386075548882194,2.7775893106991316,-0.2252992156341144,8.737602012665567,37375,35200,34678,36873
2.470652999999991,0.05836877226829529,0.023079385980963707,1.2625032663345337,-0.08229857683181763,0.05473963916301727,0.06326713413000107,0.09932044568087631,-0.990489397366941,-0.7140974846908114,2.7775893106991316,-0.2252992156341144,8.737602012665567,37128,35338,34891,36948
2.4717719999999974,0.05836877226829529,0.023079385980963707,1.2625032663345337,-0.08229857683181763,0.05473963916301727,0.06326713413000107,0.11690499043066849,-1.038052122855211,-0.6873232615136452,2.7775893106991316,-0.2252992156341144,8.737602012665567,37128,35338,34891,36948
2.4746209999999844,0.05920656397938728,0.02355353720486164,1.2627633810043335,-0.07920535653829575,0.05662170797586441,0.06480869650840759,0.1320770108384715,-1.074763931640008,-0.6786154571183859,2.7739881942794886,-0.23725281786775732,8.749792361782186,36804,35573,35200,36632
2.4757300000000106,0.05920656397938728,0.02355353720486164,1.2627633810043335,-0.07920535653829575,0.05662170797586441,0.06480869650840759,0.15067641137828722,-1.0826665292796818,-0.6810988548348847,2.7739881942794886,-0.23725281786775732,8.749792361782186,36804,35573,35200,36632
2.478703999999998,0.058492474257946014,0.024121852591633797,1.263427495956421,-0.06362874805927277,0.056984446942806244,0.0681002289056778,0.16784434618742852,-1.109287287799032,-0.6661298921378219,2.565454560953951,-0.19345276519073304,8.460410351056803,36471,35266,35152,36780
2.479842000000004,0.058492474257946014,0.024121852591633797,1.263427495956421,-0.06362874805927277,0.056984446942806244,0.0681002289056778,0.19457847214543214,-1.1317423963203077,-0.6386149772824775,2.565454560953951,-0.19345276519073304,8.460410351056803,36471,35266,35152,36780
2.482597999999998,0.058492474257946014,0.024121852591633797,1.263427495956421,-0.06362874805927277,0.056984446942806244,0.0681002289056778,0.21385082020319723,-1.1334898294695632,-0.6349735705449849,2.565454560953951,-0.19345276519073304,8.460410351056803,36775,34847,34621,36990
2.48366399999999,0.058492474257946014,0.024121852591633797,1.263427495956421,-0.06362874805927277,0.056984446942806244,0.0681002289056778,0.21512271265030544,-1.172397814047294,-0.6419783500021659,2.565454560953951,-0.19345276519073304,8.460410351056803,36775,34847,34621,36990
2.4864860000000046,0.05874992907047272,0.024574311450123787,1.2632054090499878,-0.06301088631153107,0.05879838764667511,0.06696780771017075,0.20367418259821832,-1.2486996429649906,-0.6411037679001838,2.562651280002238,-0.20516297950357512,8.457241519178444,36704,35049,34701,36637
2.487828999999998,0.05819527059793472,0.025164112448692322,1.2638920545578003,-0.047940559685230255,0.05910809710621834,0.070439413189888,0.20071266424226614,-1.2863677928972348,-0.6335828678237455,2.3669953470361595,-0.1342904522592024,8.133632540340262,36704,35049,34701,36637
2.490454999999987,0.05819527059793472,0.025164112448692322,1.2638920545578003,-0.047940559685230255,0.05910809710621834,0.070439413189888,0.22288264807933514,-1.2796596895854888,-0.6341555806161671,2.3669953470361595,-0.1342904522592024,8.133632540340262,36818,35018,34580,36747
2.4915780000000085,0.05819527059793472,0.025164112448692322,1.2638920545578003,-0.047940559685230255,0.05910809710621834,0.070439413189888,0.23786021611567035,-1.2873535619747276,-0.6282908338426219,2.3669953470361595,-0.1342904522592024,8.133632540340262,36818,35018,34580,36747
2.494410999999993,0.058606233447790146,0.02559424564242363,1.2639492750167847,-0.04666581749916077,0.0607769750058651,0.07083312422037125,0.237344361812522,-1.3342726014275257,-0.6158422202221827,2.363934258959036,-0.1441275120464166,8.133523909451078,36798,35005,34637,36813
2.495524000000005,0.058606233447790146,0.02559424564242363,1.2639492750167847,-0.04666581749916077,0.0607769750058651,0.07083312422037125,0.23959340135309393,-1.4003199285678722,-0.5946078381655722,2.363934258959036,-0.1441275120464166,8.133523909451078,36798,35005,34637,36813
2.498419999999984,0.05821225047111511,0.026203295215964317,1.2646756172180176,-0.032154910266399384,0.06098128855228424,0.07452786713838577,0.2324814130172805,-1.4810750954603995,-0.5644978725650273,2.173741830284019,-0.06452911637786901,7.762694783635741,36242,35451,35393,36625
2.4995350000000034,0.05821225047111511,0.026203295215964317,1.2646756172180176,-0.032154910266399384,0.06098128855228424,0.07452786713838577,0.23276750309738226,-1.5186401810584578,-0.551814734321093,2.173741830284019,-0.06452911637786901,7.762694783635741,36242,35451,35393,36625


==> figure_data/flip_800_2_0.csv <==
time,x,y,z,vx,vy,vz,gyro_x,gyro_y,gyro_z,yaw,roll,pitch,pwm_m1,pwm_m2,pwm_m3,pwm_m4
0.0,0.04055953770875931,0.05987158417701721,1.3030296564102173,-0.04522547498345375,-0.013295718468725681,0.0025265768636018038,0.017761705299525886,-0.13739177323502336,0.040276171104191245,-0.7111650833486568,0.28360494319869084,-0.8377169241625024,33605,35742,34906,35456
0.0014619999999995344,0.04055953770875931,0.05987158417701721,1.3030296564102173,-0.04522547498345375,-0.013295718468725681,0.0025265768636018038,0.023299988054724847,-0.12086939699649565,0.047037262999251504,-0.7111650833486568,0.28360494319869084,-0.8377169241625024,33605,35742,34906,35456
0.003903000000020256,0.040100108832120895,0.05973619967699051,1.303054928779602,-0.0466599278151989,-0.013781415298581123,0.0025287303142249584,0.057155569053979276,-0.07349425791750795,0.04664277810159431,-0.70700108693314,0.28524486658976056,-0.8750020436997825,33828,35251,34627,35727
0.005464999999996507,0.040100108832120895,0.05973619967699051,1.303054928779602,-0.0466599278151989,-0.013781415298581123,0.0025287303142249584,0.0762926659790712,-0.035106134868128386,0.03902411088482571,-0.70700108693314,0.28524486658976056,-0.8750020436997825,33828,35251,34627,35727
0.00786699999999837,0.040100108832120895,0.05973619967699051,1.303054928779602,-0.0466599278151989,-0.013781415298581123,0.0025287303142249584,0.06292048473734939,-0.026736839053364138,0.03176212416180278,-0.70700108693314,0.28524486658976056,-0.8750020436997825,34469,34797,33907,36012
0.009379000000015366,0.040560271590948105,0.0598716177046299,1.3030261993408203,-0.04517469182610512,-0.013290678150951862,0.002352468902245164,0.041271548367554374,-0.03641724236228802,0.03223709061984001,-0.70700108693314,0.28524486658976056,-0.8750020436997825,34469,34797,33907,36012
0.05935899999999674,0.040559642016887665,0.05986947566270828,1.3030191659927368,-0.045366767793893814,-0.013653290458023548,0.0021727473940700293,0.012583996870869538,-0.007785589160467726,0.09198798089631796,-0.6555499119369768,0.3647276603594517,-0.8417132445986022,34312,35307,34686,35577
0.060827000000019324,0.040098752826452255,0.059729814529418945,1.303041934967041,-0.046811070293188095,-0.014279607683420181,0.002390212146565318,0.01612286774520488,0.023153043980390524,0.06407337133443389,-0.6382308529160512,0.3687229907741435,-0.8434154336091195,34312,35307,34686,35577
0.06326600000000326,0.040098752826452255,0.059729814529418945,1.303041934967041,-0.046811070293188095,-0.014279607683420181,0.002390212146565318,0.012242327867174583,0.03039158864403695,0.030752274282390753,-0.6382308529160512,0.3687229907741435,-0.8434154336091195,34417,34861,34389,35842
0.06483699999999953,0.040098752826452255,0.059729814529418945,1.303041934967041,-0.046811070293188095,-0.014279607683420181,0.002390212146565318,-0.00386297289766013,0.011222549390323602,0.018409614942039337,-0.6382308529160512,0.3687229907741435,-0.8434154336091195,34417,34861,34389,35842
0.06723099999999976,0.040098752826452255,0.059729814529418945,1.303041934967041,-0.046811070293188095,-0.014279607683420181,0.002390212146565318,-0.009552578858681188,-0.0002094534422908835,0.015574520796162962,-0.6382308529160512,0.3687229907741435,-0.8434154336091195,34589,34646,34216,36244
0.06874600000001374,0.04055942967534065,0.059868354350328445,1.3030200004577637,-0.04534650221467018,-0.013795142062008381,0.002254329388961196,-0.00027905282646396477,-0.019224787745766574,0.01918282215265181,-0.6382308529160512,0.3687229907741435,-0.8434154336091195,34589,34646,34216,36244
0.07117999999999301,0.04009884595870972,0.05972729250788689,1.3030354976654053,-0.04677000269293785,-0.014417646452784538,0.0008509111357852817,0.024319968349252187,0.004407226796972002,0.031083219901508936,-0.6287750486410904,0.36973962265409943,-0.8405447957345024,34826,34641,34075,36355
0.07275700000001234,0.04009884595870972,0.05972729250788689,1.3030354976654053,-0.04677000269293785,-0.014417646452784538,0.0008509111357852817,0.02682538499842007,0.033195329269564144,0.039612727742382066,-0.6287750486410904,0.36973962265409943,-0.8405447957345024,34826,34641,34075,36355
0.07519500000000698,0.04009884595870972,0.05972729250788689,1.3030354976654053,-0.04677000269293785,-0.014417646452784538,0.0008509111357852817,0.019690793082854603,0.022823902236791947,0.04360654975468701,-0.6287750486410904,0.36973962265409943,-0.8405447957345024,35033,34772,33877,36155
0.07666300000000047,0.04055943340063095,0.05986712500452995,1.3030169010162354,-0.04531145840883255,-0.013927968218922615,0.0007334491237998009,0.00027798310825511395,0.008981448358454183,0.050578185339864044,-0.6287750486410904,0.36973962265409943,-0.8405447957345024,35033,34772,33877,36155
0.0791480000000156,0.04055943340063095,0.05986712500452995,1.3030169010162354,-0.04531145840883255,-0.013927968218922615,0.0007334491237998009,-0.01231186133876087,0.02533278931775534,0.0547428907479896,-0.6287750486410904,0.36973962265409943,-0.8405447957345024,34887,34995,34256,36131
0.08061800000001676,0.04009925574064255,0.05972473695874214,1.3030152320861816,-0.04672442004084587,-0.014549637213349342,-0.0010613339254632592,-0.00726652241925447,0.05766811937290025,0.05925608326831963,-0.6166291161593946,0.3734524601368132,-0.8358490608539952,34887,34995,34256,36131
0.08305499999999301,0.04009925574064255,0.05972473695874214,1.3030152320861816,-0.04672442004084587,-0.014549637213349342,-0.0010613339254632592,-0.020732571767023162,0.05444339331627497,0.06515752340825913,-0.6166291161593946,0.3734524601368132,-0.8358490608539952,34840,34746,34470,36532
0.08461600000000909,0.04009925574064255,0.05972473695874214,1.3030152320861816,-0.04672442004084587,-0.014549637213349342,-0.0010613339254632592,-0.022329723568203324,0.02681394796989494,0.058438426234638054,-0.6166291161593946,0.3734524601368132,-0.8358490608539952,34840,34746,34470,36532
0.08701900000000024,0.04009925574064255,0.05972473695874214,1.3030152320861816,-0.04672442004084587,-0.014549637213349342,-0.0010613339254632592,-0.01205102967712283,-0.022156697159943034,0.05494492064499654,-0.6166291161593946,0.3734524601368132,-0.8358490608539952,34823,35005,34673,36342
0.08853800000000046,0.04055958613753319,0.05986587703227997,1.3030071258544922,-0.045273683965206146,-0.014056218788027763,-0.0011234576813876629,0.0014949483130105169,-0.03967519967589044,0.05195078272688009,-0.6166291161593946,0.3734524601368132,-0.8358490608539952,34823,35005,34673,36342
0.09096499999999651,0.040099699050188065,0.05972212180495262,1.3029955625534058,-0.046703726053237915,-0.01469560619443655,-0.0011927260784432292,0.0025685741385974904,-0.00953252608791073,0.03869314654035611,-0.600016184319938,0.36978817561519567,-0.830381226198878,34663,35102,34755,36107
0.0925460000000021,0.040099699050188065,0.05972212180495262,1.3029955625534058,-0.046703726053237915,-0.01469560619443655,-0.0011927260784432292,0.0045613015891547435,0.044116894643330254,0.019905144261092356,-0.600016184319938,0.36978817561519567,-0.830381226198878,34663,35102,34755,36107
0.0949759999999951,0.040099699050188065,0.05972212180495262,1.3029955625534058,-0.046703726053237915,-0.01469560619443655,-0.0011927260784432292,0.006377486426574963,0.049272067111559105,0.005698744972808692,-0.600016184319938,0.36978817561519567,-0.830381226198878,34671,34942,34367,35955
0.09645300000000862,0.040099699050188065,0.05972212180495262,1.3029955625534058,-0.046703726053237915,-0.01469560619443655,-0.0011927260784432292,0.03310213735676278,0.030630006060031693,0.021169047224930335,-0.600016184319938,0.36978817561519567,-0.830381226198878,34671,34942,34367,35955
0.09893300000001909,0.04055975005030632,0.0598645955324173,1.3029977083206177,-0.04525919258594513,-0.014199163764715195,-0.0012021183501929045,0.049228045890977935,0.015167682368058627,0.03912190299229126,-0.600016184319938,0.36978817561519567,-0.830381226198878,34934,35117,34008,35689
0.10040900000001421,0.040099918842315674,0.059719379991292953,1.3029946088790894,-0.0467066690325737,-0.014844171702861786,0.0005839401273988187,0.05301289714268492,-0.0045774652084661135,0.03694484370255714,-0.5926843794434722,0.37462736014097786,-0.8237767160345422,34934,35117,34008,35689
0.10284299999999348,0.040099918842315674,0.059719379991292953,1.3029946088790894,-0.0467066690325737,-0.014844171702861786,0.0005839401273988187,0.0463452239452376,-0.03287422902410085,0.017722192727446438,-0.5926843794434722,0.37462736014097786,-0.8237767160345422,34820,35104,34046,35664
0.10441500000000815,0.040099918842315674,0.059719379991292953,1.3029946088790894,-0.0467066690325737,-0.014844171702861786,0.0005839401273988187,0.034273437216071664,-0.035781208753760646,-0.009716147924179791,-0.5926843794434722,0.37462736014097786,-0.8237767160345422,34820,35104,34046,35664
0.10681900000001769,0.040099918842315674,0.059719379991292953,1.3029946088790894,-0.0467066690325737,-0.014844171702861786,0.0005839401273988187,0.05832091009034911,0.006314507348132443,-0.03192893167279882,-0.5926843794434722,0.37462736014097786,-0.8237767160345422,34830,35282,34012,35778
0.10832399999999325,0.040559813380241394,0.05986326187849045,1.3029972314834595,-0.045268792659044266,-0.014343040995299816,0.0005771923460997641,0.08956561118067391,0.04120327989748588,-0.03328715839290144,-0.5926843794434722,0.37462736014097786,-0.8237767160345422,34830,35282,34012,35778
0.11075800000000163,0.04005323350429535,0.05970156565308571,1.3030098676681519,-0.04683692380785942,-0.015056448988616467,0.0017221275484189391,0.09706972501986628,0.04781548028166469,-0.02438995330986703,-0.5925627760771401,0.39170589394964966,-0.826076158750051,35242,35145,33711,36047
0.11233699999999953,0.04005323350429535,0.05970156565308571,1.3030098676681519,-0.04683692380785942,-0.015056448988616467,0.0017221275484189391,0.07688099155338332,0.004433521871695981,-0.028247361137116463,-0.5925627760771401,0.39170589394964966,-0.826076158750051,35242,35145,33711,36047
0.11476399999999558,0.04005323350429535,0.05970156565308571,1.3030098676681519,-0.04683692380785942,-0.015056448988616467,0.0017221275484189391,0.04809710956694057,-0.03137120540329277,-0.02921069724361458,-0.5925627760771401,0.39170589394964966,-0.826076158750051,34863,35387,34142,35787
0.11624799999999232,0.04053883999586105,0.05985492095351219,1.3030046224594116,-0.04521579667925835,-0.014517518691718578,0.0016715973615646362,0.032689014492664245,-0.044589089749358116,-0.025696772698552715,-0.5925627760771401,0.39170589394964966,-0.826076158750051,34863,35387,34142,35787
0.11872299999999814,0.04053883999586105,0.05985492095351219,1.3030046224594116,-0.04521579667925835,-0.014517518691718578,0.0016715973615646362,0.05542924977874107,-0.020665507961229002,-0.009177578729468209,-0.5925627760771401,0.39170589394964966,-0.826076158750051,34530,35294,34351,36027
0.12020200000001932,0.04053883999586105,0.05985492095351219,1.3030046224594116,-0.04521579667925835,-0.014517518691718578,0.0016715973615646362,0.05801238703925263,-0.02668801790103702,0.007658934004391141,-0.5925627760771401,0.39170589394964966,-0.826076158750051,34530,35294,34351,36027
0.12262700000000769,0.040079694241285324,0.0597064308822155,1.3030154705047607,-0.04661344736814499,-0.015179665759205818,0.0005001759855076671,0.041527806882258045,-0.05228796388801934,-0.0005330616007267579,-0.5987142359826207,0.4098319609798837,-0.8282806666545202,34451,35325,34383,35938
0.12419899999999325,0.040079694241285324,0.0597064308822155,1.3030154705047607,-0.04661344736814499,-0.015179665759205818,0.0005001759855076671,0.01674235958635204,-0.07895670091888311,-0.014436197320992527,-0.5987142359826207,0.4098319609798837,-0.8282806666545202,34451,35325,34383,35938
0.12660800000000744,0.040079694241285324,0.0597064308822155,1.3030154705047607,-0.04661344736814499,-0.015179665759205818,0.0005001759855076671,0.010379786861881521,-0.09591509488450561,-0.007418769929228335,-0.5987142359826207,0.4098319609798837,-0.8282806666545202,34053,35489,34781,35726
0.12811800000001677,0.040034983307123184,0.059856873005628586,1.3030073642730713,-0.047158412635326385,-0.014662148430943489,0.0004538140492513776,0.023278443497625027,-0.07764317161260718,0.011466785189121786,-0.6002649362080146,0.40802248266226715,-0.8390123524199217,34053,35489,34781,35726
0.13054399999999441,0.03955638036131859,0.05970684066414833,1.303000569343567,-0.04856118559837341,-0.015344325453042984,-0.001808607717975974,0.021290239779880357,-0.04397161088348803,0.0340164172037438,-0.600714062107009,0.4159758645198881,-0.8587771307572172,33940,35310,34769,35788
0.13211999999999535,0.03955638036131859,0.05970684066414833,1.303000569343567,-0.04856118559837341,-0.015344325453042984,-0.001808607717975974,0.007976663686599807,-0.04365351293603487,0.04483405479656417,-0.600714062107009,0.4159758645198881,-0.8587771307572172,33940,35310,34769,35788
0.13454899999999906,0.03955638036131859,0.05970684066414833,1.303000569343567,-0.04856118559837341,-0.015344325453042984,-0.001808607717975974,-0.00816082855805989,-0.08672693113000164,0.04106906073973508,-0.600714062107009,0.4159758645198881,-0.8587771307572172,34221,35227,34515,35742
0.1360329999999958,0.03955638036131859,0.05970684066414833,1.303000569343567,-0.04856118559837341,-0.015344325453042984,-0.001808607717975974,-0.02429339499500024,-0.10675160555095732,0.0305390736729677,-0.600714062107009,0.4159758645198881,-0.8587771307572172,34221,35227,34515,35742
0.13851600000000325,0.03978131711483002,0.05985727161169052,1.3030002117156982,-0.04803398251533508,-0.01480897981673479,-0.0018198721809312701,-0.04177625484482722,-0.1123378023192371,0.02230927756505316,-0.600714062107009,0.4159758645198881,-0.8587771307572172,34271,35337,34900,35869
0.1399869999999937,0.03978131711483002,0.05985727161169052,1.3030002117156982,-0.04803398251533508,-0.01480897981673479,-0.0018198721809312701,-0.03323304420790779,-0.08916171783422817,0.03975825701238729,-0.600714062107009,0.4159758645198881,-0.8587771307572172,34271,35337,34900,35869
0.14242699999999603,0.039293691515922546,0.05970565229654312,1.3029776811599731,-0.04949089139699936,-0.015515126287937164,-0.0026970827020704746,-0.03157499132214348,-0.06249597269840155,0.06287525677189927,-0.591121983621846,0.4133146304499303,-0.8813341724687492,34295,35170,34954,36081
0.1439880000000121,0.039293691515922546,0.05970565229654312,1.3029776811599731,-0.04949089139699936,-0.015515126287937164,-0.0026970827020704746,-0.03855960565644545,-0.054590079396878696,0.05922927688747231,-0.591121983621846,0.4133146304499303,-0.8813341724687492,34295,35170,34954,36081
0.14638300000000162,0.039293691515922546,0.05970565229654312,1.3029776811599731,-0.04949089139699936,-0.015515126287937164,-0.0026970827020704746,-0.06292054299399823,-0.06372004059799682,0.04781696166502105,-0.591121983621846,0.4133146304499303,-0.8813341724687492,34633,35340,35078,36253
0.1479070000000065,0.039653629064559937,0.059856656938791275,1.30298912525177,-0.048461854457855225,-0.014981145970523357,-0.002654449548572302,-0.06446717795825095,-0.05937225950968514,0.044108285142868735,-0.591121983621846,0.4133146304499303,-0.8813341724687492,34633,35340,35078,36253
0.15034299999999348,0.039161305874586105,0.05970323458313942,1.3029727935791016,-0.0500030480325222,-0.015703527256846428,-0.0006027325871400535,-0.04692297593778428,-0.04479555547405571,0.04205178798792034,-0.5763823039132043,0.40000155521673847,-0.8997014312540895,34667,35168,35235,36451
0.1519070000000065,0.039161305874586105,0.05970323458313942,1.3029727935791016,-0.0500030480325222,-0.015703527256846428,-0.0006027325871400535,-0.024354841195370014,-0.0203832045633022,0.0415879443886234,-0.5763823039132043,0.40000155521673847,-0.8997014312540895,34667,35168,35235,36451
0.15435700000001817,0.039161305874586105,0.05970323458313942,1.3029727935791016,-0.0500030480325222,-0.015703527256846428,-0.0006027325871400535,-0.00015476844291734964,0.017289497709930414,0.03341276596959611,-0.5763823039132043,0.40000155521673847,-0.8997014312540895,34989,35112,34685,36261
0.15582500000001165,0.03958939388394356,0.059855442494153976,1.302986741065979,-0.04870974272489548,-0.01516956090927124,-0.000550959084648639,0.0005156225769245925,0.028230316906139957,0.032157728419355644,-0.5763823039132043,0.40000155521673847,-0.8997014312540895,34989,35112,34685,36261
0.15830400000000372,0.03958939388394356,0.059855442494153976,1.302986741065979,-0.04870974272489548,-0.01516956090927124,-0.000550959084648639,-0.0006202535988456822,0.031576666200797784,0.038671824606878666,-0.5763823039132043,0.40000155521673847,-0.8997014312540895,35555,35332,34380,36365
0.15977700000000186,0.03958939388394356,0.059855442494153976,1.302986741065979,-0.04870974272489548,-0.01516956090927124,-0.000550959084648639,0.001248358711532082,0.03590426760206832,0.039934674789848225,-0.5763823039132043,0.40000155521673847,-0.8997014312540895,35555,35332,34380,36365
0.1622149999999965,0.03909451887011528,0.059700287878513336,1.3029861450195312,-0.05026547610759735,-0.01586144044995308,0.0004211579798720777,0.011531632121367914,0.06441692327624331,0.02621696296085085,-0.565541638189001,0.3954472149562487,-0.899401156448386,35588,35373,34322,36261
0.16377900000000956,0.03909451887011528,0.059700287878513336,1.3029861450195312,-0.05026547610759735,-0.01586144044995308,0.0004211579798720777,0.022179983174724416,0.07766641601549654,0.008183862820894474,-0.565541638189001,0.3954472149562487,-0.899401156448386,35588,35373,34322,36261
0.1661700000000128,0.03909451887011528,0.059700287878513336,1.3029861450195312,-0.05026547610759735,-0.01586144044995308,0.0004211579798720777,0.047070768894716064,0.09499540549156038,-0.0012686201919485133,-0.565541638189001,0.3954472149562487,-0.899401156448386,35845,35549,34396,36529
0.16769299999999931,0.03955698385834694,0.05985400080680847,1.3029931783676147,-0.048837896436452866,-0.015322565101087093,0.00043618035851977766,0.07050935367823352,0.12211553168243576,-0.004521756247710319,-0.565541638189001,0.3954472149562487,-0.899401156448386,35845,35549,34396,36529
0.17013300000000162,0.039061013609170914,0.05969743803143501,1.3029905557632446,-0.050356604158878326,-0.01598992384970188,-0.0009570514666847885,0.09910035206153808,0.13939965521651018,-0.0017587592560809225,-0.5616458805603607,0.40412404103747274,-0.8769102431560813,36256,35606,34136,36652
0.17170300000000863,0.039061013609170914,0.05969743803143501,1.3029905557632446,-0.050356604158878326,-0.01598992384970188,-0.0009570514666847885,0.11552327587810812,0.14272995480441109,-0.010008583817816509,-0.5616458805603607,0.40412404103747274,-0.8769102431560813,36256,35606,34136,36652
0.17411900000000605,0.039061013609170914,0.05969743803143501,1.3029905557632446,-0.050356604158878326,-0.01598992384970188,-0.0009570514666847885,0.10827528323437571,0.15240533555796665,-0.018990575211461715,-0.5616458805603607,0.40412404103747274,-0.8769102431560813,36249,35569,34057,36569
0.1756140000000014,0.03954068943858147,0.059852633625268936,1.3029953241348267,-0.04886706545948982,-0.015444361604750156,-0.0009545718785375357,0.09937392528451647,0.1599163652936148,-0.019691654449019675,-0.5616458805603607,0.40412404103747274,-0.8769102431560813,36249,35569,34057,36569
0.1781000000000058,0.03954068943858147,0.059852633625268936,1.3029953241348267,-0.04886706545948982,-0.015444361604750156,-0.0009545718785375357,0.10921186705548615,0.1588058604085654,-0.0010625605082911405,-0.5616458805603607,0.40412404103747274,-0.8769102431560813,36563,36051,34421,37001
0.1795690000000177,0.03954068943858147,0.059852633625268936,1.3029953241348267,-0.04886706545948982,-0.015444361604750156,-0.0009545718785375357,0.12853672099861785,0.16165918784523312,0.008380368739234095,-0.5616458805603607,0.40412404103747274,-0.8769102431560813,36563,36051,34421,37001
0.182012000000017,0.03904455527663231,0.05969474837183952,1.3029829263687134,-0.050360456109046936,-0.016131961718201637,-0.001517433556728065,0.14090395840299824,0.15088437096990875,0.009348368498531752,-0.5638398464204125,0.43486581150710135,-0.8341978380178698,36547,36066,34444,36943
0.1835690000000177,0.03904455527663231,0.05969474837183952,1.3029829263687134,-0.050360456109046936,-0.016131961718201637,-0.001517433556728065,0.14700557671074924,0.11950788085632787,0.012505364959090347,-0.5638398464204125,0.43486581150710135,-0.8341978380178698,36547,36066,34444,36943
0.18595800000001328,0.03904455527663231,0.05969474837183952,1.3029829263687134,-0.050360456109046936,-0.016131961718201637,-0.001517433556728065,0.12192518224352235,0.09978804683402379,0.008277623776319378,-0.5638398464204125,0.43486581150710135,-0.8341978380178698,36497,36681,35297,37079
0.18748500000001514,0.039532892405986786,0.059851113706827164,1.3029916286468506,-0.04881618544459343,-0.015602832660079002,-0.0014955851947888732,0.0968051316431885,0.11598956209546737,0.007088471895179908,-0.5638398464204125,0.43486581150710135,-0.8341978380178698,36497,36681,35297,37079
0.18991899999999443,0.03903746232390404,0.05969129875302315,1.3029851913452148,-0.05026842653751373,-0.016361607238650322,0.0002177949936594814,0.08130962870910334,0.12155401248897096,0.00643682290401869,-0.5606434445131914,0.4722503642220716,-0.7977853491940103,36180,36513,35742,37362
0.19148699999999372,0.03903746232390404,0.05969129875302315,1.3029851913452148,-0.05026842653751373,-0.016361607238650322,0.0002177949936594814,0.08271457934217463,0.10350478774085199,-0.004682925867484601,-0.5606434445131914,0.4722503642220716,-0.7977853491940103,36180,36513,35742,37362
0.19392300000000978,0.03903746232390404,0.05969129875302315,1.3029851913452148,-0.05026842653751373,-0.016361607238650322,0.0002177949936594814,0.06397636569172775,0.06593464629791186,-0.017969683616498863,-0.5606434445131914,0.4722503642220716,-0.7977853491940103,35934,36467,35960,37202
0.19540300000002025,0.03952939808368683,0.05984950065612793,1.3029927015304565,-0.048716817051172256,-0.01581929624080658,0.00023344428336713463,0.036226938696455845,0.05138092451025198,-0.021799513162303767,-0.5606434445131914,0.4722503642220716,-0.7977853491940103,35934,36467,35960,37202
0.19788899999999557,0.03952939808368683,0.05984950065612793,1.3029927015304565,-0.048716817051172256,-0.01581929624080658,0.00023344428336713463,0.03420442805432499,0.05068858585061544,-0.016673506469200485,-0.5606434445131914,0.4722503642220716,-0.7977853491940103,36278,36897,36793,37966
0.19935599999999976,0.03952939808368683,0.05984950065612793,1.3029927015304565,-0.048716817051172256,-0.01581929624080658,0.00023344428336713463,0.025873515048771507,0.03503380923858672,-0.007308691390491543,-0.5606434445131914,0.4722503642220716,-0.7977853491940103,36278,36897,36793,37966
0.20178900000001887,0.03903517127037048,0.05968713015317917,1.3030115365982056,-0.050127483904361725,-0.01665595918893814,0.0035262254532426596,0.004867764331446962,0.026709400171757915,-0.018176351158872818,-0.5632460128688055,0.48961644050545267,-0.7753681108828965,36030,36878,36957,37817
0.2033640000000014,0.03903517127037048,0.05968713015317917,1.3030115365982056,-0.050127483904361725,-0.01665595918893814,0.0035262254532426596,-0.02024226508498816,0.03935247864723248,-0.05309848864340655,-0.5632460128688055,0.48961644050545267,-0.7753681108828965,36030,36878,36957,37817
0.2057740000000049,0.03903517127037048,0.05968713015317917,1.3030115365982056,-0.050127483904361725,-0.01665595918893814,0.0035262254532426596,-0.0360306595629278,0.048503549561178694,-0.08306080692864175,-0.5632460128688055,0.48961644050545267,-0.7753681108828965,36619,37220,37501,38773
0.20727600000001256,0.03952827677130699,0.05984751880168915,1.3030054569244385,-0.0485696904361248,-0.01610037498176098,0.0034719796385616064,-0.04105790875267038,0.02262422133109025,-0.07777111985822868,-0.5632460128688055,0.48961644050545267,-0.7753681108828965,36619,37220,37501,38773
0.20970699999999487,0.03903573751449585,0.05968219414353371,1.3030551671981812,-0.04993761330842972,-0.016963781788945198,0.006469552405178547,-0.05733065941208438,-0.0025584863756715143,-0.05217182925854587,-0.5772739565906948,0.4856479959921325,-0.7652319976376413,36861,37593,37875,38778
0.2112840000000142,0.03903573751449585,0.05968219414353371,1.3030551671981812,-0.04993761330842972,-0.016963781788945198,0.006469552405178547,-0.0838068249290002,-0.009000595030275631,-0.03955147503731025,-0.5772739565906948,0.4856479959921325,-0.7652319976376413,36861,37593,37875,38778
0.21371499999999652,0.03903573751449585,0.05968219414353371,1.3030551671981812,-0.04993761330842972,-0.016963781788945198,0.006469552405178547,-0.0817740174241859,-0.024096693500768068,-0.03578339337809235,-0.5772739565906948,0.4856479959921325,-0.7652319976376413,36450,37344,38240,38866
0.21519200000001001,0.039528556168079376,0.059845127165317535,1.3030263185501099,-0.048381272703409195,-0.016398102045059204,0.006299483124166727,-0.0692948440302381,-0.049764111090086466,-0.02920971312236801,-0.5772739565906948,0.4856479959921325,-0.7652319976376413,36450,37344,38240,38866
0.21767600000000675,0.039528556168079376,0.059845127165317535,1.3030263185501099,-0.048381272703409195,-0.016398102045059204,0.006299483124166727,-0.042850212005104506,-0.034599443503605595,-0.025218315002773963,-0.5772739565906948,0.4856479959921325,-0.7652319976376413,37548,38802,39262,39536
0.21914600000000792,0.039528556168079376,0.059845127165317535,1.3030263185501099,-0.048381272703409195,-0.016398102045059204,0.006299483124166727,-0.020173986211946653,0.0002914568438394897,-0.03643433652753497,-0.5772739565906948,0.4856479959921325,-0.7652319976376413,37548,38802,39262,39536
0.22157899999999792,0.03903794288635254,0.05967682972550392,1.3031080961227417,-0.04974222928285599,-0.01725994609296322,0.01004836242645979,-0.010123440962204583,0.028620122546538094,-0.05094595124164718,-0.5883576630753796,0.467250009687499,-0.7712525783486073,37703,38439,38896,39377
0.22314600000000792,0.03903794288635254,0.05967682972550392,1.3031080961227417,-0.04974222928285599,-0.01725994609296322,0.01004836242645979,-0.010321039192710055,0.02872507189943323,-0.06302043234082222,-0.5883576630753796,0.467250009687499,-0.7712525783486073,37703,38439,38896,39377
0.22554899999999906,0.03903794288635254,0.05967682972550392,1.3031080961227417,-0.04974222928285599,-0.01725994609296322,0.01004836242645979,-0.020264937324362062,0.007954316540132409,-0.0698937639922617,-0.5883576630753796,0.467250009687499,-0.7712525783486073,38762,39534,39601,40169
0.22707600000000094,0.03952954709529877,0.059842705726623535,1.3035715818405151,-0.04819617047905922,-0.016663208603858948,0.012410223484039307,-0.018166986402570907,-0.007982080514645135,-0.06974792263306624,-0.5883576630753796,0.467250009687499,-0.7712525783486073,38762,39534,39601,40169
0.22949799999999232,0.03904055804014206,0.05967181921005249,1.3037270307540894,-0.04960115998983383,-0.017513588070869446,0.018691066652536392,0.017320355008467105,0.010311577688759168,-0.0652958122090507,-0.6052713525032324,0.46287779162876175,-0.7672645877452577,39009,39529,39820,40273
0.23106700000001001,0.03904055804014206,0.05967181921005249,1.3037270307540894,-0.04960115998983383,-0.017513588070869446,0.018691066652536392,0.09082082558145552,0.04507759671706271,-0.05627645125576571,-0.6052713525032324,0.46287779162876175,-0.7672645877452577,39009,39529,39820,40273
0.23351800000001094,0.03904055804014206,0.05967181921005249,1.3037270307540894,-0.04960115998983383,-0.017513588070869446,0.018691066652536392,0.16428409928415608,0.08079425710390256,-0.05755255482634762,-0.6052713525032324,0.46287779162876175,-0.7672645877452577,39214,39337,39338,39797
0.2349880000000121,0.0395311675965786,0.05984005331993103,1.3038687705993652,-0.0480242520570755,-0.016930604353547096,0.01939745433628559,0.20523719184198583,0.126350249098906,-0.0704428412300088,-0.6052713525032324,0.46287779162876175,-0.7672645877452577,39214,39337,39338,39797
0.23745900000000256,0.0395311675965786,0.05984005331993103,1.3038687705993652,-0.0480242520570755,-0.016930604353547096,0.01939745433628559,0.2168419162920061,0.15431696923318233,-0.07605340592226278,-0.6052713525032324,0.46287779162876175,-0.7672645877452577,41112,40477,39655,40942
0.23893700000000537,0.0395311675965786,0.05984005331993103,1.3038687705993652,-0.0480242520570755,-0.016930604353547096,0.01939745433628559,0.22554294627124255,0.18984551890090012,-0.08556996240630875,-0.6052713525032324,0.46287779162876175,-0.7672645877452577,41112,40477,39655,40942
0.24136699999999836,0.03904372826218605,0.059666406363248825,1.3041096925735474,-0.04946016147732735,-0.01780497469007969,0.028783975169062614,0.24053571097054802,0.22178317866805275,-0.09527988103025128,-0.6236645095463316,0.502044594937496,-0.7437394538678049,41243,40313,39291,40777
0.24294800000000397,0.03904372826218605,0.059666406363248825,1.3041096925735474,-0.04946016147732735,-0.01780497469007969,0.028783975169062614,0.25821658725039537,0.21743883056083374,-0.09816576561124521,-0.6236645095463316,0.502044594937496,-0.7437394538678049,41243,40313,39291,40777
0.2453420000000042,0.03904372826218605,0.059666406363248825,1.3041096925735474,-0.04946016147732735,-0.01780497469007969,0.028783975169062614,0.2811165601870119,0.19757848982389276,-0.10402239806584412,-0.6236645095463316,0.502044594937496,-0.7437394538678049,42390,41243,40273,42118
0.24685599999999977,0.039533015340566635,0.05983753129839897,1.3040525913238525,-0.047854844480752945,-0.01719965599477291,0.028464006260037422,0.3274954439917146,0.21859547471176877,-0.10692853931587946,-0.6236645095463316,0.502044594937496,-0.7437394538678049,42390,41243,40273,42118
0.2492939999999944,0.03904729709029198,0.05966069549322128,1.3043988943099976,-0.04927627369761467,-0.018183303996920586,0.040808722376823425,0.37044657315737634,0.2581663866638474,-0.11392177563421056,-0.6509033500093493,0.5785913085567448,-0.6845131199522445,42814,41469,40653,41930
0.2508589999999967,0.03904729709029198,0.05966069549322128,1.3043988943099976,-0.04927627369761467,-0.018183303996920586,0.040808722376823425,0.4013593486685256,0.30091483262579727,-0.12173569833196321,-0.6509033500093493,0.5785913085567448,-0.6845131199522445,42814,41469,40653,41930
0.2532859999999928,0.03904729709029198,0.05966069549322128,1.3043988943099976,-0.04927627369761467,-0.018183303996920586,0.040808722376823425,0.4205636030261687,0.3549181136048014,-0.11749684469342497,-0.6509033500093493,0.5785913085567448,-0.6845131199522445,42389,40808,40520,41799
0.2547749999999942,0.03953470662236214,0.05983465909957886,1.3041913509368896,-0.047683268785476685,-0.01757745072245598,0.03971008211374283,0.40873064567072864,0.36862397228635335,-0.11215064035125337,-0.6509033500093493,0.5785913085567448,-0.6845131199522445,42389,40808,40520,41799
0.2572479999999923,0.03953470662236214,0.05983465909957886,1.3041913509368896,-0.047683268785476685,-0.01757745072245598,0.03971008211374283,0.4020295664463576,0.35105899344819486,-0.11380839155080044,-0.6509033500093493,0.5785913085567448,-0.6845131199522445,43974,42344,41731,43189
0.25872400000001655,0.03953470662236214,0.05983465909957886,1.3041913509368896,-0.047683268785476685,-0.01757745072245598,0.03971008211374283,0.407339610054353,0.3651290394088151,-0.11867337932875154,-0.6509033500093493,0.5785913085567448,-0.6845131199522445,43974,42344,41731,43189
0.26116899999999443,0.0390511080622673,0.05965316668152809,1.3046642541885376,-0.04901301488280296,-0.018751144409179688,0.05488179996609688,0.4066550777856618,0.39647334688509805,-0.1322130650806609,-0.6826877914693507,0.6937280968335301,-0.5931719615436329,43769,41711,41454,42927
0.26272599999999513,0.0390511080622673,0.05965316668152809,1.3046642541885376,-0.04901301488280296,-0.018751144409179688,0.05488179996609688,0.392290819103615,0.38251874895773275,-0.14294294111259018,-0.6826877914693507,0.6937280968335301,-0.5931719615436329,43769,41711,41454,42927
0.26513500000000934,0.0390511080622673,0.05965316668152809,1.3046642541885376,-0.04901301488280296,-0.018751144409179688,0.05488179996609688,0.36825292736747806,0.3626806289711371,-0.15449643300114005,-0.6826877914693507,0.6937280968335301,-0.5931719615436329,44551,42637,42879,44385
0.26664100000000324,0.039536356925964355,0.059831175953149796,1.3048386573791504,-0.04744700714945793,-0.01811223104596138,0.05576787143945694,0.3578904011184116,0.3897506627663838,-0.1764316758328754,-0.6826877914693507,0.6937280968335301,-0.5931719615436329,44551,42637,42879,44385
0.26907000000000697,0.03905584663152695,0.059642989188432693,1.3054893016815186,-0.048621244728565216,-0.01956082507967949,0.0743601843714714,0.35556476240698626,0.42522400177575287,-0.1999884175838191,-0.7230274355534181,0.8059062255516515,-0.4858573289082965,44738,42520,43450,44573
0.27065300000002024,0.03905584663152695,0.059642989188432693,1.3054893016815186,-0.048621244728565216,-0.01956082507967949,0.0743601843714714,0.3513064011134632,0.41637777958283667,-0.21457391837342418,-0.7230274355534181,0.8059062255516515,-0.4858573289082965,44738,42520,43450,44573
0.27324600000001376,0.03905584663152695,0.059642989188432693,1.3054893016815186,-0.048621244728565216,-0.01956082507967949,0.0743601843714714,0.3595816415686664,0.3863409843332417,-0.21693203100539166,-0.7230274355534181,0.8059062255516515,-0.4858573289082965,44017,41994,43699,44199
0.27456600000002074,0.03905584663152695,0.059642989188432693,1.3054893016815186,-0.048621244728565216,-0.01956082507967949,0.0743601843714714,0.3547121513839974,0.3424792538118547,-0.2146989371418466,-0.7230274355534181,0.8059062255516515,-0.4858573289082965,44017,41994,43699,44199
0.27703900000001885,0.039538752287626266,0.05982615798711777,1.3057547807693481,-0.04705566167831421,-0.01891067996621132,0.07571939378976822,0.34504241320300144,0.3039658165496193,-0.21947385181830417,-0.7230274355534181,0.8059062255516515,-0.4858573289082965,45550,44074,45133,45351
0.2785139999999956,0.039538752287626266,0.05982615798711777,1.3057547807693481,-0.04705566167831421,-0.01891067996621132,0.07571939378976822,0.33023340661891143,0.3017443740158433,-0.23425957238761277,-0.7230274355534181,0.8059062255516515,-0.4858573289082965,45550,44074,45133,45351
0.28093600000001606,0.039063047617673874,0.05962850898504257,1.306628704071045,-0.04804403707385063,-0.02065972238779068,0.0990600734949112,0.30020263677128284,0.297222659380025,-0.24502408615846988,-0.7831316450374465,0.9083443604419428,-0.3804169972551272,44741,43751,45214,44591
0.2825240000000049,0.039063047617673874,0.05962850898504257,1.306628704071045,-0.04804403707385063,-0.02065972238779068,0.0990600734949112,0.2813668973294794,0.277816437543213,-0.2571016548600337,-0.7831316450374465,0.9083443604419428,-0.3804169972551272,44741,43751,45214,44591
0.28492500000001747,0.039063047617673874,0.05962850898504257,1.306628704071045,-0.04804403707385063,-0.02065972238779068,0.0990600734949112,0.30063882926832414,0.27093189980924914,-0.27730088284568727,-0.7831316450374465,0.9083443604419428,-0.3804169972551272,45524,44969,46529,45975
0.2864320000000007,0.03954213112592697,0.059819091111421585,1.3068217039108276,-0.04650251939892769,-0.019984794780611992,0.10004805028438568,0.34860295971189653,0.30215303608511596,-0.29416997769100806,-0.7831316450374465,0.9083443604419428,-0.3804169972551272,45524,44969,46529,45975
0.28894599999999626,0.03907293826341629,0.059609297662973404,1.3079590797424316,-0.04729881137609482,-0.02201591059565544,0.12741594016551971,0.374566383495188,0.3358352993928659,-0.314190890396924,-0.8574502008866487,0.9978195344268127,-0.2991517877676289,46235,44856,46446,45867
0.29043900000001305,0.03907293826341629,0.059609297662973404,1.3079590797424316,-0.04729881137609482,-0.02201591059565544,0.12741594016551971,0.3737847457152498,0.32064749143322574,-0.3395216802632672,-0.8574502008866487,0.9978195344268127,-0.2991517877676289,46235,44856,46446,45867
0.29287400000001074,0.03907293826341629,0.059609297662973404,1.3079590797424316,-0.04729881137609482,-0.02201591059565544,0.12741594016551971,0.36706053027890867,0.26359878587917507,-0.36018671176833245,-0.8574502008866487,0.9978195344268127,-0.2991517877676289,45689,44152,46084,45585
0.29435500000001047,0.03907293826341629,0.059609297662973404,1.3079590797424316,-0.04729881137609482,-0.02201591059565544,0.12741594016551971,0.3547314593019005,0.19372085105064255,-0.3584841861729584,-0.8574502008866487,0.9978195344268127,-0.2991517877676289,45689,44152,46084,45585
0.2968289999999979,0.039547149091959,0.05980997160077095,1.3079801797866821,-0.045755784958601,-0.021282801404595375,0.12750382721424103,0.35164655336369355,0.15250097633061413,-0.33676254550540424,-0.8574502008866487,0.9978195344268127,-0.2991517877676289,47339,46389,47445,46802
0.29830400000000373,0.039547149091959,0.05980997160077095,1.3079801797866821,-0.045755784958601,-0.021282801404595375,0.12750382721424103,0.3589807991372309,0.17188289682247918,-0.33673208560043644,-0.8574502008866487,0.9978195344268127,-0.2991517877676289,47339,46389,47445,46802
0.30089999999999417,0.039086196571588516,0.059585828334093094,1.3094145059585571,-0.046397894620895386,-0.023603681474924088,0.15934903919696808,0.37763557678296344,0.1760714167164149,-0.36369712426970674,-0.954188977801373,1.1031593021893655,-0.22862534407313737,46408,45919,47447,45913
0.30231600000002073,0.039086196571588516,0.059585828334093094,1.3094145059585571,-0.046397894620895386,-0.023603681474924088,0.15934903919696808,0.40152696136963245,0.1717754549172513,-0.3891828768219789,-0.954188977801373,1.1031593021893655,-0.22862534407313737,46408,45919,47447,45913
0.3047160000000149,0.039086196571588516,0.059585828334093094,1.3094145059585571,-0.046397894620895386,-0.023603681474924088,0.15934903919696808,0.4228906398971663,0.21382358938105117,-0.41754497650959116,-0.954188977801373,1.1031593021893655,-0.22862534407313737,47365,47068,48421,47284
0.3062220000000088,0.0395534411072731,0.05979850888252258,1.3097188472747803,-0.044893573969602585,-0.02283124253153801,0.16092726588249207,0.44449310410593945,0.2591924526975845,-0.44524048697635654,-0.954188977801373,1.1031593021893655,-0.22862534407313737,47365,47068,48421,47284
0.3086609999999928,0.03910180553793907,0.05955716595053673,1.3115142583847046,-0.04540182650089264,-0.025511609390378,0.19815443456172943,0.46072830003279414,0.2993705986677148,-0.46118942637554133,-1.0656128244436014,1.2190043103981745,-0.17435943346724986,48000,46741,48208,47488
0.3102259999999951,0.03910180553793907,0.05955716595053673,1.3115142583847046,-0.04540182650089264,-0.025511609390378,0.19815443456172943,0.5009328112977163,0.3359098013243608,-0.45803820772619147,-1.0656128244436014,1.2190043103981745,-0.17435943346724986,48000,46741,48208,47488
0.31265799999999583,0.03910180553793907,0.05955716595053673,1.3115142583847046,-0.04540182650089264,-0.025511609390378,0.19815443456172943,0.5622352509028959,0.3451111227591255,-0.46140424360696985,-1.0656128244436014,1.2190043103981745,-0.17435943346724986,47883,45704,47095,47206
0.31416300000000047,0.03910180553793907,0.05955716595053673,1.3115142583847046,-0.04540182650089264,-0.025511609390378,0.19815443456172943,0.6009587449961113,0.3555868999335476,-0.4619426016213294,-1.0656128244436014,1.2190043103981745,-0.17435943346724986,47883,45704,47095,47206
0.3166900000000023,0.03956124931573868,0.05978485569357872,1.3117667436599731,-0.043905358761548996,-0.02465778961777687,0.19945751130580902,0.5836118457617168,0.3464577834538377,-0.4226119067995759,-1.0656128244436014,1.2190043103981745,-0.17435943346724986,50178,47247,47244,48380
0.31809299999999346,0.03956124931573868,0.05978485569357872,1.3117667436599731,-0.043905358761548996,-0.02465778961777687,0.19945751130580902,0.5368116498725635,0.2951809136408021,-0.38988095792271593,-1.0656128244436014,1.2190043103981745,-0.17435943346724986,50178,47247,47244,48380
0.3205409999999974,0.03912007436156273,0.05952345207333565,1.3139674663543701,-0.04426728934049606,-0.027733953669667244,0.2406887412071228,0.5115609878655181,0.24195377767198795,-0.3982692828557066,-1.1942259094999577,1.374903495029102,-0.08223851316985412,48962,47008,47635,47315
0.32209600000001953,0.03912007436156273,0.05952345207333565,1.3139674663543701,-0.04426728934049606,-0.027733953669667244,0.2406887412071228,0.5538876723345835,0.24227923260195244,-0.3992173016247476,-1.1942259094999577,1.374903495029102,-0.08223851316985412,48962,47008,47635,47315
0.32466700000001586,0.03912007436156273,0.05952345207333565,1.3139674663543701,-0.04426728934049606,-0.027733953669667244,0.2406887412071228,0.6674423645020402,0.34563926089280184,-0.4200843338984953,-1.1942259094999577,1.374903495029102,-0.08223851316985412,49566,48093,48825,48624
0.3260100000000093,0.03957032039761543,0.05976860597729683,1.3139842748641968,-0.04278482124209404,-0.02680303156375885,0.24075478315353394,0.7708496472574817,0.45802675613350413,-0.49039678010363114,-1.1942259094999577,1.374903495029102,-0.08223851316985412,49566,48093,48825,48624
0.32846000000002096,0.03914143890142441,0.05948327109217644,1.316622257232666,-0.04292799532413483,-0.030403275042772293,0.28683552145957947,0.8009656715495065,0.47429311104511274,-0.5349088212737019,-1.313332070043564,1.5491019283899046,0.0022483235961173924,50538,47863,47941,48230
0.330015000000014,0.03914143890142441,0.05948327109217644,1.316622257232666,-0.04292799532413483,-0.030403275042772293,0.28683552145957947,0.7879870222931143,0.4404856791661291,-0.5320149305646809,-1.313332070043564,1.5491019283899046,0.0022483235961173924,50538,47863,47941,48230
0.33246300000001794,0.03914143890142441,0.05948327109217644,1.316622257232666,-0.04292799532413483,-0.030403275042772293,0.28683552145957947,0.7661062910399415,0.4103601007836936,-0.5221638644029641,-1.313332070043564,1.5491019283899046,0.0022483235961173924,49941,47186,47336,47796
0.33393799999999463,0.03958055004477501,0.05974866449832916,1.3168185949325562,-0.041500892490148544,-0.029438793659210205,0.2878488004207611,0.7384114796529623,0.44570364397943496,-0.5320194912280477,-1.313332070043564,1.5491019283899046,0.0022483235961173924,49941,47186,47336,47796
0.33642500000001746,0.03958055004477501,0.05974866449832916,1.3168185949325562,-0.041500892490148544,-0.029438793659210205,0.2878488004207611,0.7440952646304366,0.47803868067074107,-0.5132106830027676,-1.313332070043564,1.5491019283899046,0.0022483235961173924,51528,48258,47825,49377
0.3378850000000093,0.03958055004477501,0.05974866449832916,1.3168185949325562,-0.041500892490148544,-0.029438793659210205,0.2878488004207611,0.8052459706325091,0.41188662472052706,-0.49119209987366963,-1.313332070043564,1.5491019283899046,0.0022483235961173924,51528,48258,47825,49377
0.34040499999999885,0.039165571331977844,0.05943411588668823,1.319952130317688,-0.04139046370983124,-0.03366914018988609,0.33883461356163025,0.851379177826652,0.3517955239371699,-0.5360923300621331,-1.4637915394595165,1.7725664084949329,0.12585465205439292,50773,47849,47323,47815
0.34189199999999254,0.039165571331977844,0.05943411588668823,1.319952130317688,-0.04139046370983124,-0.03366914018988609,0.33883461356163025,0.8559949686279773,0.3999878539966484,-0.6281895005631443,-1.4637915394595165,1.7725664084949329,0.12585465205439292,50773,47849,47323,47815
0.3442930000000051,0.039165571331977844,0.05943411588668823,1.319952130317688,-0.04139046370983124,-0.03366914018988609,0.33883461356163025,0.8750233211956207,0.5012243941475663,-0.6711974882180792,-1.4637915394595165,1.7725664084949329,0.12585465205439292,51318,48383,48043,49488
0.3458060000000114,0.03959231823682785,0.05920909717679024,1.3204973936080933,-0.03998514637351036,-0.03473168984055519,0.34172090888023376,0.9261548822816787,0.5550934185181168,-0.6133886499098927,-1.4666288596031045,1.7810923072029408,0.12903974056266354,51318,48383,48043,49488
0.34824499999999536,0.03919415548443794,0.05883849412202835,1.3241729736328125,-0.03954740986227989,-0.039614398032426834,0.3933677673339844,0.9241202937878855,0.5980290014809152,-0.5669591660444785,-1.637399022868743,2.031565775950492,0.2477468754267766,51778,48628,47630,49200
0.34980900000000836,0.03919415548443794,0.05883849412202835,1.3241729736328125,-0.03954740986227989,-0.039614398032426834,0.3933677673339844,0.852482858361408,0.6353844963011841,-0.6002570686279027,-1.637399022868743,2.031565775950492,0.2477468754267766,51778,48628,47630,49200
0.35241099999999276,0.03919415548443794,0.05883849412202835,1.3241729736328125,-0.03954740986227989,-0.039614398032426834,0.3933677673339844,0.7909476584769554,0.6115681795677418,-0.632246293851662,-1.637399022868743,2.031565775950492,0.2477468754267766,51251,46961,46786,49621
0.3537229999999981,0.03919415548443794,0.05883849412202835,1.3241729736328125,-0.03954740986227989,-0.039614398032426834,0.3933677673339844,0.7705098944814148,0.5902648216388982,-0.6419437954870221,-1.637399022868743,2.031565775950492,0.2477468754267766,51251,46961,46786,49621
0.35620200000001934,0.039606597274541855,0.05892067775130272,1.3246034383773804,-0.03817689046263695,-0.03938921540975571,0.39564049243927,0.7648514095342962,0.5963612634272804,-0.6335065682585147,-1.637399022868743,2.031565775950492,0.2477468754267766,52648,48208,47607,50835
0.357679999999993,0.039606597274541855,0.05892067775130272,1.3246034383773804,-0.03817689046263695,-0.03938921540975571,0.39564049243927,0.7513698888850698,0.5968393008429496,-0.6303746908165816,-1.637399022868743,2.031565775950492,0.2477468754267766,52648,48208,47607,50835
0.3601080000000075,0.03922821208834648,0.058499038219451904,1.328851580619812,-0.03733909875154495,-0.04518336430191994,0.45395803451538086,0.7226854468370171,0.5803269697151585,-0.6381315469656008,-1.814855345016395,2.272420935690092,0.41358817166825235,51526,46864,47279,50257
0.361679999999993,0.03922821208834648,0.058499038219451904,1.328851580619812,-0.03733909875154495,-0.04518336430191994,0.45395803451538086,0.6718223989678663,0.5261576739317015,-0.6480933007601241,-1.814855345016395,2.272420935690092,0.41358817166825235,51526,46864,47279,50257
0.364085000000021,0.03922821208834648,0.058499038219451904,1.328851580619812,-0.03733909875154495,-0.04518336430191994,0.45395803451538086,0.6193536646984794,0.4200650592701059,-0.6397527462791865,-1.814855345016395,2.272420935690092,0.41358817166825235,51526,48453,48847,50855
0.3655890000000072,0.03962322324514389,0.0587569959461689,1.3289287090301514,-0.03599907085299492,-0.04414202272891998,0.4543547034263611,0.5691857018738392,0.28340151911278627,-0.6268786926746073,-1.8187296363349248,2.2664723814268806,0.4170044389044193,51526,48453,48847,50855
0.3680800000000163,0.03926904872059822,0.0582839772105217,1.3337801694869995,-0.03470252454280853,-0.05067292973399162,0.5159092545509338,0.5291208401185782,0.1829579351764395,-0.643218917016952,-2.003043767043813,2.46241094736288,0.5502595815060897,50621,49330,50112,49892
0.36959700000000884,0.03926904872059822,0.0582839772105217,1.3337801694869995,-0.03470252454280853,-0.05067292973399162,0.5159092545509338,0.5044877318788085,0.1716898009986916,-0.6752766520597535,-2.003043767043813,2.46241094736288,0.5502595815060897,50621,49330,50112,49892
0.3720380000000005,0.03926904872059822,0.0582839772105217,1.3337801694869995,-0.03470252454280853,-0.05067292973399162,0.5159092545509338,0.49670084858849856,0.223478563662754,-0.6976755678820284,-2.003043767043813,2.46241094736288,0.5502595815060897,48934,48669,50171,49160
0.37350700000001236,0.04015880078077316,0.058136023581027985,1.334415078163147,-0.0312637984752655,-0.05145717039704323,0.5192753076553345,0.4951636720073048,0.1967022099567158,-0.700918499141418,-2.0059634645041275,2.4692968513301294,0.5670371165607176,48934,48669,50171,49160
0.3760260000000126,0.04015880078077316,0.058136023581027985,1.334415078163147,-0.0312637984752655,-0.05145717039704323,0.5192753076553345,0.4611449182958234,0.08739312087668497,-0.7011761599768832,-2.0059634645041275,2.4692968513301294,0.5670371165607176,50452,49841,50458,50029
0.3774670000000042,0.04015880078077316,0.058136023581027985,1.334415078163147,-0.0312637984752655,-0.05145717039704323,0.5192753076553345,0.4289573874393941,0.0260210583343511,-0.7144037482161705,-2.0059634645041275,2.4692968513301294,0.5670371165607176,50452,49841,50458,50029
0.3799010000000126,0.0398540273308754,0.057587217539548874,1.3399112224578857,-0.029657457023859024,-0.058459337800741196,0.5799270272254944,0.4282989541493856,0.038296693400205785,-0.7333906886288631,-2.2028934758936543,2.6133967639194484,0.6103431042021927,49358,48890,49944,48928
0.38146400000000724,0.0398540273308754,0.057587217539548874,1.3399112224578857,-0.029657457023859024,-0.058459337800741196,0.5799270272254944,0.4325831813949961,0.07849045631341589,-0.7440439322004254,-2.2028934758936543,2.6133967639194484,0.6103431042021927,49358,48890,49944,48928
0.38387900000001535,0.0398540273308754,0.057587217539548874,1.3399112224578857,-0.029657457023859024,-0.058459337800741196,0.5799270272254944,0.4133541929287288,0.04519186713377313,-0.741142950825002,-2.2028934758936543,2.6133967639194484,0.6103431042021927,50432,49198,49638,50538
0.3853850000000093,0.040442440658807755,0.05779986083507538,1.339957356452942,-0.027446091175079346,-0.05758689343929291,0.5801584720611572,0.35993294580596147,-0.08971615468366906,-0.7275899243005071,-2.2064427171209795,2.608481843690539,0.6196779797426387,50432,49198,49638,50538
0.38781400000001304,0.040176697075366974,0.057187315076589584,1.3460735082626343,-0.02571408636868,-0.0650571808218956,0.6430550813674927,0.3515297737498936,-0.14289002743068166,-0.7201863364700868,-2.4179567672863356,2.7276266772270206,0.6225963239664882,50717,49853,49779,50046
0.3893859999999986,0.040176697075366974,0.057187315076589584,1.3460735082626343,-0.02571408636868,-0.0650571808218956,0.6430550813674927,0.3858874147100876,-0.09497678000868663,-0.7305345149387804,-2.4179567672863356,2.7276266772270206,0.6225963239664882,50717,49853,49779,50046
0.39183800000001795,0.040176697075366974,0.057187315076589584,1.3460735082626343,-0.02571408636868,-0.0650571808218956,0.6430550813674927,0.39992899813655763,-0.06735905881288676,-0.7450231099542203,-2.4179567672863356,2.7276266772270206,0.6225963239664882,49608,48908,49475,50021
0.39329899999999907,0.040176697075366974,0.057187315076589584,1.3460735082626343,-0.02571408636868,-0.0650571808218956,0.6430550813674927,0.41141937310727267,-0.047621360805333135,-0.7561461351420724,-2.4179567672863356,2.7276266772270206,0.6225963239664882,49608,48908,49475,50021
0.3957970000000205,0.04059840366244316,0.05708940699696541,1.3465558290481567,-0.024281559512019157,-0.06555788218975067,0.6456339955329895,0.4205102066463126,-0.03093043559812785,-0.7552191553456431,-2.4179567672863356,2.7276266772270206,0.6225963239664882,51174,49969,49487,50657
0.3972520000000077,0.04059840366244316,0.05708940699696541,1.3465558290481567,-0.024281559512019157,-0.06555788218975067,0.6456339955329895,0.40723168545117755,-0.03045371936003066,-0.7454046743594014,-2.4179567672863356,2.7276266772270206,0.6225963239664882,51174,49969,49487,50657
0.3997010000000009,0.04036448895931244,0.05639485642313957,1.353339672088623,-0.022547844797372818,-0.07348478585481644,0.7111290097236633,0.37994976390170143,-0.029846976362304947,-0.7316582357607393,-2.631406523647593,2.8390446477212965,0.5956802475111652,50437,49112,48578,49832
0.4012580000000016,0.04036448895931244,0.05639485642313957,1.353339672088623,-0.022547844797372818,-0.07348478585481644,0.7111290097236633,0.37324026243038305,-0.03207349138571968,-0.7277170236635311,-2.631406523647593,2.8390446477212965,0.5956802475111652,50437,49112,48578,49832
0.40382200000001467,0.04036448895931244,0.05639485642313957,1.353339672088623,-0.022547844797372818,-0.07348478585481644,0.7111290097236633,0.3871409979247015,-0.0649643401994983,-0.7381543514497151,-2.631406523647593,2.8390446477212965,0.5956802475111652,50800,49443,48914,50729
0.4051720000000205,0.04068894684314728,0.056706566363573074,1.3536832332611084,-0.021517394110560417,-0.07220031321048737,0.7129566669464111,0.38305264617726636,-0.1443006539258262,-0.7597597784252009,-2.634006494989066,2.8315744234706446,0.5968273279710243,50800,49443,48914,50729
0.4076089999999967,0.04048243537545204,0.05594348907470703,1.3611527681350708,-0.019826294854283333,-0.08054963499307632,0.7809318900108337,0.37301239570961314,-0.162430356073136,-0.7767965525506558,-2.846741324949221,2.94097764951353,0.5754481865743709,50918,50072,48790,50010
0.4091810000000114,0.04048243537545204,0.05594348907470703,1.3611527681350708,-0.019826294854283333,-0.08054963499307632,0.7809318900108337,0.4026784123564418,-0.0650660230188689,-0.785789914393799,-2.846741324949221,2.94097764951353,0.5754481865743709,50918,50072,48790,50010
0.41161800000001675,0.04048243537545204,0.05594348907470703,1.3611527681350708,-0.019826294854283333,-0.08054963499307632,0.7809318900108337,0.4573782431185562,0.05544404280635862,-0.7892527561802017,-2.846741324949221,2.94097764951353,0.5754481865743709,49876,48736,48017,49849
0.4130890000000072,0.04048243537545204,0.05594348907470703,1.3611527681350708,-0.019826294854283333,-0.08054963499307632,0.7809318900108337,0.4864560673491272,0.09761097922191127,-0.7737824534079314,-2.846741324949221,2.94097764951353,0.5754481865743709,49876,48736,48017,49849
0.4155780000000086,0.041263192892074585,0.05597173050045967,1.3615938425064087,-0.016699858009815216,-0.08052654564380646,0.7832888960838318,0.4692886318826903,0.059166164130826635,-0.7570337001543687,-2.8504821151547794,2.9418142907119775,0.5908776585054595,51496,49417,47477,50484
0.41704200000001584,0.041263192892074585,0.05597173050045967,1.3615938425064087,-0.016699858009815216,-0.08052654564380646,0.7832888960838318,0.4384647726624361,0.04796924870629234,-0.749575051468411,-2.8504821151547794,2.9418142907119775,0.5908776585054595,51496,49417,47477,50484
0.41948300000000743,0.04110480844974518,0.05512360855937004,1.3697701692581177,-0.015004541724920273,-0.08925192058086395,0.8519688248634338,0.4318819377904646,0.11021519635141669,-0.7492554055585742,-3.0737324937870287,3.066234852301896,0.5820372751791644,50784,48250,46317,49794
0.421054999999993,0.04110480844974518,0.05512360855937004,1.3697701692581177,-0.015004541724920273,-0.08925192058086395,0.8519688248634338,0.44711039224624205,0.1760591994649142,-0.753170318940018,-3.0737324937870287,3.066234852301896,0.5820372751791644,50784,48250,46317,49794
0.4234560000000056,0.04110480844974518,0.05512360855937004,1.3697701692581177,-0.015004541724920273,-0.08925192058086395,0.8519688248634338,0.45333915985128753,0.18760080699709958,-0.7627121588096628,-3.0737324937870287,3.066234852301896,0.5820372751791644,51529,48090,45866,51068
0.4249630000000179,0.04156411439180374,0.055576395243406296,1.3698896169662476,-0.01329213846474886,-0.0872320830821991,0.852594256401062,0.4112072856159615,0.12537394256566134,-0.777481983636215,-3.0765565806800073,3.053259021149314,0.5885079227308464,51529,48090,45866,51068
0.4273999999999942,0.04143980145454407,0.05465943366289139,1.3787620067596436,-0.011547881178557873,-0.09631816297769547,0.9218646883964539,0.33676627393093034,-0.012329249908143948,-0.7856039591706842,-3.2949450118328185,3.180818464677623,0.6204732637696969,51534,48673,46120,50540
0.42896400000000723,0.04143980145454407,0.05465943366289139,1.3787620067596436,-0.011547881178557873,-0.09631816297769547,0.9218646883964539,0.2945698180391698,-0.11767868866160694,-0.7840996060499257,-3.2949450118328185,3.180818464677623,0.6204732637696969,51534,48673,46120,50540
0.43142699999999606,0.04143980145454407,0.05465943366289139,1.3787620067596436,-0.011547881178557873,-0.09631816297769547,0.9218646883964539,0.3042041694671814,-0.1288933598804715,-0.766735263110391,-3.2949450118328185,3.180818464677623,0.6204732637696969,49168,48515,47358,49746
0.4328770000000077,0.04143980145454407,0.05465943366289139,1.3787620067596436,-0.011547881178557873,-0.09631816297769547,0.9218646883964539,0.31558279154065394,-0.11805061575259332,-0.7446376173864313,-3.2949450118328185,3.180818464677623,0.6204732637696969,49168,48515,47358,49746
0.43536900000000606,0.042243026196956635,0.05483531206846237,1.3788857460021973,-0.008258126676082611,-0.09554194658994675,0.922518253326416,0.3019300962123627,-0.14181384403418063,-0.7357151622073116,-3.2989019956214016,3.176057156530019,0.6372071811005269,49560,49369,47943,49765
0.4368310000000056,0.042243026196956635,0.05483531206846237,1.3788857460021973,-0.008258126676082611,-0.09554194658994675,0.922518253326416,0.2627800469363007,-0.20907893487247964,-0.7365247631786956,-3.2989019956214016,3.176057156530019,0.6372071811005269,49560,49369,47943,49765
0.43927999999999884,0.04216975346207619,0.05383351445198059,1.3884562253952026,-0.006455031223595142,-0.1049288958311081,0.9915647506713867,0.23672619218924418,-0.2668855427832532,-0.7365529261072232,-3.518412817505161,3.2638146237884933,0.6037129401219494,47876,48750,47432,48130
0.44083699999999953,0.04216975346207619,0.05383351445198059,1.3884562253952026,-0.006455031223595142,-0.1049288958311081,0.9915647506713867,0.215098810779522,-0.2786616250046633,-0.7482994638852902,-3.518412817505161,3.2638146237884933,0.6037129401219494,47876,48750,47432,48130
0.44324300000001676,0.04216975346207619,0.05383351445198059,1.3884562253952026,-0.006455031223595142,-0.1049288958311081,0.9915647506713867,0.18376079502131432,-0.2733669944414767,-0.7566198449209703,-3.518412817505161,3.2638146237884933,0.6037129401219494,47964,48640,47386,49128
0.4447510000000184,0.04259524866938591,0.053919125348329544,1.3887393474578857,-0.004995075520128012,-0.10462192445993423,0.9930768609046936,0.1348881937508887,-0.30499299778206285,-0.746139906557345,-3.518412817505161,3.2638146237884933,0.6037129401219494,47964,48640,47386,49128
0.44718900000001305,0.04255402460694313,0.05282576009631157,1.3990063667297363,-0.003364136442542076,-0.11412198841571808,1.0603182315826416,0.08792644385210856,-0.3532376589569614,-0.7347677426495158,-3.7324894204826786,3.3183686730997257,0.5233259688740253,48485,48708,46684,48941
0.4487520000000077,0.04255402460694313,0.05282576009631157,1.3990063667297363,-0.003364136442542076,-0.11412198841571808,1.0603182315826416,0.08822821329312816,-0.35738416748470114,-0.7300222559031037,-3.7324894204826786,3.3183686730997257,0.5233259688740253,48485,48708,46684,48941
0.451195000000007,0.04255402460694313,0.05282576009631157,1.3990063667297363,-0.003364136442542076,-0.11412198841571808,1.0603182315826416,0.11559804412571209,-0.31903314975944697,-0.7275298700179258,-3.7324894204826786,3.3183686730997257,0.5233259688740253,47513,47364,45822,48939
0.4526670000000158,0.04255402460694313,0.05282576009631157,1.3990063667297363,-0.003364136442542076,-0.11412198841571808,1.0603182315826416,0.11642963282084615,-0.32665208745351376,-0.7156663528889771,-3.7324894204826786,3.3183686730997257,0.5233259688740253,47513,47364,45822,48939
0.45527600000001256,0.04329869523644447,0.05291545018553734,1.3995236158370972,-0.0002717066090553999,-0.11375518888235092,1.0630947351455688,0.08991657420045433,-0.4026292770343299,-0.7071066868293534,-3.736726136862171,3.3159172241174395,0.5390241622607428,48577,47901,45932,49321
0.45662299999999234,0.04329869523644447,0.05291545018553734,1.3995236158370972,-0.0002717066090553999,-0.11375518888235092,1.0630947351455688,0.07749661452886876,-0.42782903937504113,-0.7055968742283601,-3.736726136862171,3.3159172241174395,0.5390241622607428,48577,47901,45932,49321
0.45906100000001604,0.043303705751895905,0.051730379462242126,1.4104841947555542,0.0011347662657499313,-0.12329118698835373,1.129027009010315,0.07807558574985199,-0.3702388133028365,-0.7044838060507616,-3.944073557739074,3.3375701212723166,0.43590485508901977,47428,47310,44966,48111
0.46063099999999396,0.043303705751895905,0.051730379462242126,1.4104841947555542,0.0011347662657499313,-0.12329118698835373,1.129027009010315,0.048721017470129684,-0.38074192116794553,-0.7093441416191835,-3.944073557739074,3.3375701212723166,0.43590485508901977,47428,47310,44966,48111
0.46303900000001885,0.043303705751895905,0.051730379462242126,1.4104841947555542,0.0011347662657499313,-0.12329118698835373,1.129027009010315,-0.015175709302031694,-0.4605281967663883,-0.7115483068953875,-3.944073557739074,3.3375701212723166,0.43590485508901977,47352,47519,45048,48638
0.46453800000000045,0.04366001486778259,0.05186967924237251,1.410752773284912,0.0023222523741424084,-0.12274844199419022,1.130460500717163,-0.06003482069938323,-0.472159586116823,-0.7170632474597508,-3.944073557739074,3.3375701212723166,0.43590485508901977,47352,47519,45048,48638
0.46698200000001816,0.04368944838643074,0.050594668835401535,1.42238187789917,0.003406862961128354,-0.13226063549518585,1.1953567266464233,-0.07279153292962011,-0.43439120145905086,-0.7111849851436735,-4.147274724129969,3.337107466143195,0.31552579369418493,47281,47944,44958,48308
0.468554999999993,0.04368944838643074,0.050594668835401535,1.42238187789917,0.003406862961128354,-0.13226063549518585,1.1953567266464233,-0.09658888296267407,-0.46507524472207595,-0.6994323220950993,-4.147274724129969,3.337107466143195,0.31552579369418493,47281,47944,44958,48308
0.4710020000000077,0.04368944838643074,0.050594668835401535,1.42238187789917,0.003406862961128354,-0.13226063549518585,1.1953567266464233,-0.11629378663811689,-0.5067890359557732,-0.6896996667333501,-4.147274724129969,3.337107466143195,0.31552579369418493,45275,46703,44765,47941
0.47246100000001023,0.04368944838643074,0.050594668835401535,1.42238187789917,0.003406862961128354,-0.13226063549518585,1.1953567266464233,-0.10945389014192551,-0.497366405834423,-0.6834643410941205,-4.147274724129969,3.337107466143195,0.31552579369418493,45275,46703,44765,47941
0.47494700000001466,0.04436439275741577,0.05080432817339897,1.4227036237716675,0.006222817115485668,-0.13129201531410217,1.1970784664154053,-0.1281594509406945,-0.4825162534114913,-0.6852040510762146,-4.150505331369864,3.3305717670128114,0.3296886515608549,46087,46922,44477,48108
0.47641700000001586,0.04436439275741577,0.05080432817339897,1.4227036237716675,0.006222817115485668,-0.13129201531410217,1.1970784664154053,-0.16984709326143854,-0.4394492767384111,-0.6816455352276508,-4.150505331369864,3.3305717670128114,0.3296886515608549,46087,46922,44477,48108
0.4788559999999998,0.04443126544356346,0.0494445264339447,1.43498957157135,0.0069824024103581905,-0.14063195884227753,1.2601155042648315,-0.19888545277360598,-0.40499909093033687,-0.6714367066629956,-4.349260627515764,3.290361321898572,0.19608557088175785,44914,45477,42935,47215
0.4804200000000128,0.04443126544356346,0.0494445264339447,1.43498957157135,0.0069824024103581905,-0.14063195884227753,1.2601155042648315,-0.21133647988378298,-0.4374275712863911,-0.6595866384975517,-4.349260627515764,3.290361321898572,0.19608557088175785,44914,45477,42935,47215
0.48300599999999394,0.04443126544356346,0.0494445264339447,1.43498957157135,0.0069824024103581905,-0.14063195884227753,1.2601155042648315,-0.2485134763319894,-0.5180669905400408,-0.6527340586966688,-4.349260627515764,3.290361321898572,0.19608557088175785,44992,45396,42267,47709
0.48433600000001026,0.045239806175231934,0.04973248019814491,1.4349948167800903,0.010427924804389477,-0.13923341035842896,1.2601324319839478,-0.2887444860497578,-0.5538063460527951,-0.6499879401386336,-4.352114637472261,3.2809860102654107,0.21428008356514533,44992,45396,42267,47709
0.4867730000000156,0.045347049832344055,0.04829475283622742,1.4478974342346191,0.010863973759114742,-0.14824049174785614,1.3204115629196167,-0.29860024603289576,-0.5274043662169948,-0.637901183531309,-4.541777943222346,3.206898902957874,0.08580296117680294,45283,45933,42017,47403
0.4883369999999995,0.045347049832344055,0.04829475283622742,1.4478974342346191,0.010863973759114742,-0.14824049174785614,1.3204115629196167,-0.29923897193083765,-0.5207432676984887,-0.6184469249263347,-4.541777943222346,3.206898902957874,0.08580296117680294,45283,45933,42017,47403
0.49076900000000023,0.045347049832344055,0.04829475283622742,1.4478974342346191,0.010863973759114742,-0.14824049174785614,1.3204115629196167,-0.3029924977502226,-0.5769516127705648,-0.6019322635325898,-4.541777943222346,3.206898902957874,0.08580296117680294,43514,45055,41515,46837
0.49225900000002004,0.045347049832344055,0.04829475283622742,1.4478974342346191,0.010863973759114742,-0.14824049174785614,1.3204115629196167,-0.3112345152708271,-0.6319698577305117,-0.59026768453707,-4.541777943222346,3.206898902957874,0.08580296117680294,43514,45055,41515,46837
0.4947939999999944,0.04568114131689072,0.048660580068826675,1.4479507207870483,0.01203391794115305,-0.1464356929063797,1.3206877708435059,-0.34481031871400103,-0.6364897747325943,-0.5772440944372828,-4.544072505992706,3.194249552757414,0.08878028921592075,43827,45695,41804,46477
0.4962039999999979,0.04568114131689072,0.048660580068826675,1.4479507207870483,0.01203391794115305,-0.1464356929063797,1.3206877708435059,-0.3986482173893113,-0.6333971123377125,-0.5572089005300213,-4.544072505992706,3.194249552757414,0.08878028921592075,43827,45695,41804,46477
0.49863899999999556,0.04580268636345863,0.047152843326330185,1.46144437789917,0.01209573820233345,-0.15501563251018524,1.3780776262283325,-0.4156049302344957,-0.6501149729226304,-0.54826806953938,-4.717406272890914,3.0911633062521036,-0.0695456585274761,42020,44791,41048,45287
0.5002039999999979,0.04580268636345863,0.047152843326330185,1.46144437789917,0.01209573820233345,-0.15501563251018524,1.3780776262283325,-0.4248493948789196,-0.7148590156045195,-0.532476156775969,-4.717406272890914,3.0911633062521036,-0.0695456585274761,42020,44791,41048,45287
0.5026169999999983,0.04580268636345863,0.047152843326330185,1.46144437789917,0.01209573820233345,-0.15501563251018524,1.3780776262283325,-0.45665246514248237,-0.8091591529592442,-0.5076019991680335,-4.717406272890914,3.0911633062521036,-0.0695456585274761,41374,44480,40527,45283
0.5041169999999984,0.04641847684979439,0.047074031084775925,1.4612131118774414,0.014586898498237133,-0.15535883605480194,1.3768391609191895,-0.48198032553162645,-0.8249429097918168,-0.4918779970124196,-4.719886521609358,3.0935679472154356,-0.05832982839267191,41374,44480,40527,45283
0.5066549999999989,0.04656357690691948,0.04547973349690437,1.4752442836761475,0.014233380556106567,-0.1633778214454651,1.429416298866272,-0.49531856811420655,-0.7863891256390668,-0.4919487372288748,-4.871448815065662,2.9518873137021546,-0.25533777153632736,41549,44825,39874,44980
0.5081220000000031,0.04656357690691948,0.04547973349690437,1.4752442836761475,0.014233380556106567,-0.1633778214454651,1.429416298866272,-0.4875167711217922,-0.7360565128800325,-0.49785113444233103,-4.871448815065662,2.9518873137021546,-0.25533777153632736,41549,44825,39874,44980
0.5105770000000194,0.04656357690691948,0.04547973349690437,1.4752442836761475,0.014233380556106567,-0.1633778214454651,1.429416298866272,-0.4702182748402097,-0.7211912137284009,-0.4918432760497077,-4.871448815065662,2.9518873137021546,-0.25533777153632736,40247,43303,38375,44771
0.5120390000000189,0.04730379581451416,0.045749515295028687,1.4756375551223755,0.017384231090545654,-0.1620560884475708,1.431519865989685,-0.46795046001395274,-0.7394150253307313,-0.462606627549627,-4.873552651364522,2.9423547688588316,-0.23914471210598756,40247,43303,38375,44771
0.5145299999999988,0.04730379581451416,0.045749515295028687,1.4756375551223755,0.017384231090545654,-0.1620560884475708,1.431519865989685,-0.47991880582130975,-0.7497941630470972,-0.4317698187085723,-4.873552651364522,2.9423547688588316,-0.23914471210598756,41424,43349,37186,44671
0.5159960000000138,0.04730379581451416,0.045749515295028687,1.4756375551223755,0.017384231090545654,-0.1620560884475708,1.431519865989685,-0.5236187160169609,-0.7898558955880775,-0.4128414012608341,-4.873552651364522,2.9423547688588316,-0.23914471210598756,41424,43349,37186,44671
0.518445000000007,0.047474559396505356,0.04409108683466911,1.4901989698410034,0.01657722145318985,-0.16950155794620514,1.4807955026626587,-0.5783875226513082,-0.8588960165824279,-0.4020785353209015,-5.010038132317529,2.7862935431145486,-0.44163777121999104,40101,42719,36426,43516
0.5199919999999983,0.047474559396505356,0.04409108683466911,1.4901989698410034,0.01657722145318985,-0.16950155794620514,1.4807955026626587,-0.6334290702707934,-0.9384833873369554,-0.3820545599797319,-5.010038132317529,2.7862935431145486,-0.44163777121999104,40101,42719,36426,43516
0.5224809999999998,0.047474559396505356,0.04409108683466911,1.4901989698410034,0.01657722145318985,-0.16950155794620514,1.4807955026626587,-0.6719999652335473,-0.9696473655179263,-0.35468908175105457,-5.010038132317529,2.7862935431145486,-0.44163777121999104,38885,42667,36625,43339
0.5239049999999988,0.04774202033877373,0.044562432914972305,1.4900952577590942,0.01737479493021965,-0.16718551516532898,1.480220079421997,-0.6826700532990043,-0.9462641453567581,-0.3324508877005659,-5.010854056900033,2.7708351326395113,-0.44165655002335286,38885,42667,36625,43339
0.5263580000000074,0.047910235822200775,0.0428558774292469,1.5051239728927612,0.01606188528239727,-0.1739739328622818,1.5255608558654785,-0.698650151682943,-0.9305601501988333,-0.30426748612209803,-5.1209396978934505,2.570909000362226,-0.6843356200801516,38737,42999,36527,43123
0.5279120000000112,0.047910235822200775,0.0428558774292469,1.5051239728927612,0.01606188528239727,-0.1739739328622818,1.5255608558654785,-0.7138525404495513,-0.9302839138147649,-0.26483239538561343,-5.1209396978934505,2.570909000362226,-0.6843356200801516,38737,42999,36527,43123
0.5303640000000014,0.047910235822200775,0.0428558774292469,1.5051239728927612,0.01606188528239727,-0.1739739328622818,1.5255608558654785,-0.7118226790666929,-0.9543395155721509,-0.23048876931065596,-5.1209396978934505,2.570909000362226,-0.6843356200801516,36637,41708,35959,42518
0.5318300000000163,0.047910235822200775,0.0428558774292469,1.5051239728927612,0.01606188528239727,-0.1739739328622818,1.5255608558654785,-0.704985412442078,-0.9953748332286368,-0.20902002907811845,-5.1209396978934505,2.570909000362226,-0.6843356200801516,36637,41708,35959,42518
0.5343729999999923,0.04847005382180214,0.04293078929185867,1.5050594806671143,0.018263572826981544,-0.1735895276069641,1.525207757949829,-0.7347171425888044,-1.0534043810121636,-0.19684801802639765,-5.120984180397713,2.56838272878475,-0.6754666960969804,37182,41446,34684,41977
0.5357790000000096,0.04847005382180214,0.04293078929185867,1.5050594806671143,0.018263572826981544,-0.1735895276069641,1.525207757949829,-0.7865486489883625,-1.128086675091956,-0.16955402902823213,-5.120984180397713,2.56838272878475,-0.6754666960969804,37182,41446,34684,41977
0.5382130000000179,0.04864462465047836,0.04116424545645714,1.5205042362213135,0.01646636798977852,-0.1795697659254074,1.5637964010238647,-0.8659214355380569,-1.1489787743694642,-0.16805739907463485,-5.193548302027321,2.339422130947188,-0.9360226764975568,35805,40933,33675,40347
0.5397859999999928,0.04864462465047836,0.04116424545645714,1.5205042362213135,0.01646636798977852,-0.1795697659254074,1.5637964010238647,-0.9184550177799872,-1.1262925034655695,-0.1926581831966737,-5.193548302027321,2.339422130947188,-0.9360226764975568,35805,40933,33675,40347
0.5422010000000009,0.04864462465047836,0.04116424545645714,1.5205042362213135,0.01646636798977852,-0.1795697659254074,1.5637964010238647,-0.9167532578434265,-1.1604289023182053,-0.1670194819740469,-5.193548302027321,2.339422130947188,-0.9360226764975568,35399,40177,32599,40518
0.543698000000004,0.0493425577878952,0.04159826785326004,1.5202414989471436,0.019386019557714462,-0.17737874388694763,1.5623517036437988,-0.9343847158402961,-1.231203473551497,-0.10986499066807126,-5.195139934598739,2.3247513019287993,-0.9217500481721773,35399,40177,32599,40518
0.5461410000000032,0.049525897949934006,0.039797961711883545,1.5360277891159058,0.017101440578699112,-0.18252700567245483,1.5949609279632568,-0.9922596005435166,-1.236009414054654,-0.08707865980859546,-5.247463518427154,2.0413770967322957,-1.2286624843093352,35230,40759,32911,40084
0.5477020000000193,0.049525897949934006,0.039797961711883545,1.5360277891159058,0.017101440578699112,-0.18252700567245483,1.5949609279632568,-1.0476374388296517,-1.2036930194909785,-0.0760137164996422,-5.247463518427154,2.0413770967322957,-1.2286624843093352,35230,40759,32911,40084
0.5501940000000177,0.049525897949934006,0.039797961711883545,1.5360277891159058,0.017101440578699112,-0.18252700567245483,1.5949609279632568,-1.0697515295733426,-1.1684681867008275,-0.03451898066857697,-5.247463518427154,2.0413770967322957,-1.2286624843093352,33632,39212,32463,40442
0.5516180000000168,0.049525897949934006,0.039797961711883545,1.5360277891159058,0.017101440578699112,-0.18252700567245483,1.5949609279632568,-1.083407687011051,-1.1460238639819667,0.024190750940923704,-5.247463518427154,2.0413770967322957,-1.2286624843093352,33632,39212,32463,40442
0.5541030000000028,0.05028500035405159,0.03990287333726883,1.5360132455825806,0.020275531336665154,-0.18200023472309113,1.5948725938796997,-1.0982770474833448,-1.1616487632555161,0.06189533832642621,-5.2485720740381545,2.037894042530523,-1.2132846524713754,34624,38667,31396,40392
0.555573000000004,0.05028500035405159,0.03990287333726883,1.5360132455825806,0.020275531336665154,-0.18200023472309113,1.5948725938796997,-1.1272315340659316,-1.2016912544576204,0.07625121221222843,-5.2485720740381545,2.037894042530523,-1.2132846524713754,34624,38667,31396,40392
0.5580929999999935,0.05047456920146942,0.03806073218584061,1.5520936250686646,0.017495183274149895,-0.18627922236919403,1.6212668418884277,-1.1717737022458339,-1.2268614557102318,0.07674307309843084,-5.262631835443346,1.7054891280011897,-1.5239987713800176,33721,37821,30244,39304
0.5595789999999979,0.05047456920146942,0.03806073218584061,1.5520936250686646,0.017495183274149895,-0.18627922236919403,1.6212668418884277,-1.2177322726514948,-1.2385914818895403,0.09934485521674256,-5.262631835443346,1.7054891280011897,-1.5239987713800176,33721,37821,30244,39304
0.5619919999999984,0.05047456920146942,0.03806073218584061,1.5520936250686646,0.017495183274149895,-0.18627922236919403,1.6212668418884277,-1.2799445146640727,-1.2552132023591065,0.16207444123820372,-5.262631835443346,1.7054891280011897,-1.5239987713800176,33221,37351,29451,38906
0.5634860000000044,0.050742171704769135,0.038548387587070465,1.5520447492599487,0.018308715894818306,-0.18383370339870453,1.620985984802246,-1.330231387631385,-1.2695190379447396,0.21400456782187888,-5.262261502334045,1.6885767553649584,-1.5237525697193086,33221,37351,29451,38906
0.5659210000000021,0.050909534096717834,0.036692630499601364,1.5683549642562866,0.01505681499838829,-0.1871872842311859,1.6411324739456177,-1.3594772906162536,-1.2624439510347805,0.2251499302733741,-5.238197498468998,1.3064261543954319,-1.845151346425913,33119,37638,29196,38550
0.5674910000000091,0.050909534096717834,0.036692630499601364,1.5683549642562866,0.01505681499838829,-0.1871872842311859,1.6411324739456177,-1.4008267281233144,-1.2702791041198482,0.2302371505219139,-5.238197498468998,1.3064261543954319,-1.845151346425913,33119,37638,29196,38550
0.5699330000000191,0.050909534096717834,0.036692630499601364,1.5683549642562866,0.01505681499838829,-0.1871872842311859,1.6411324739456177,-1.4530791471331597,-1.2996918541470104,0.25210385024509335,-5.238197498468998,1.3064261543954319,-1.845151346425913,31468,36655,29270,38187
0.5714030000000203,0.050909534096717834,0.036692630499601364,1.5683549642562866,0.01505681499838829,-0.1871872842311859,1.6411324739456177,-1.5027626809555144,-1.330205022336593,0.2759004429417123,-5.238197498468998,1.3064261543954319,-1.845151346425913,31468,36655,29270,38187
0.5739030000000203,0.051469944417476654,0.03685235232114792,1.5681700706481934,0.01727723330259323,-0.186375230550766,1.6401218175888062,-1.5346556329058674,-1.370699984607902,0.2926816701158173,-5.239067406159713,1.3010389592750908,-1.8357913629362226,31273,36330,29180,37838
0.5753630000000121,0.051469944417476654,0.03685235232114792,1.5681700706481934,0.01727723330259323,-0.186375230550766,1.6401218175888062,-1.557462944481306,-1.4313654626593622,0.3120325647809829,-5.239067406159713,1.3010389592750908,-1.8357913629362226,31273,36330,29180,37838
0.577804999999993,0.05162476375699043,0.03497588261961937,1.5846408605575562,0.01361683290451765,-0.18881461024284363,1.6541061401367188,-1.5953408183493938,-1.5015522742400733,0.32749168227667486,-5.181395140828781,0.8531268598188043,-2.171767158844567,29921,35906,28915,36482
0.5793680000000168,0.05162476375699043,0.03497588261961937,1.5846408605575562,0.01361683290451765,-0.18881461024284363,1.6541061401367188,-1.637222222284198,-1.54914948766446,0.33245714612912763,-5.181395140828781,0.8531268598188043,-2.171767158844567,29921,35906,28915,36482
0.5817760000000126,0.05162476375699043,0.03497588261961937,1.5846408605575562,0.01361683290451765,-0.18881461024284363,1.6541061401367188,-1.6814457432396723,-1.5792505316753531,0.34927327735826946,-5.181395140828781,0.8531268598188043,-2.171767158844567,29111,35546,28410,35729
0.5832740000000048,0.052332568913698196,0.03550746291875839,1.5843067169189453,0.016526242718100548,-0.18617509305477142,1.6522740125656128,-1.7046125815622717,-1.5976211500327742,0.3760920086151535,-5.181005067549957,0.8355498139022197,-2.1578867504353307,29111,35546,28410,35729
0.5858740000000107,0.05247802287340164,0.03363804519176483,1.6008646488189697,0.012532677501440048,-0.18765106797218323,1.6593960523605347,-1.706925137494842,-1.5922626036034258,0.40458420372201614,-5.1047534730175155,0.3289305088063324,-2.5537149207084684,13652,15441,16453,15084
0.587896000000008,0.05247802287340164,0.03363804519176483,1.6008646488189697,0.012532677501440048,-0.18765106797218323,1.6593960523605347,-1.7048017991577218,-1.5686217226067924,0.42944238236341115,-5.1047534730175155,0.3289305088063324,-2.5537149207084684,4478,4233,61667,54967
0.5892690000000003,0.05247802287340164,0.03363804519176483,1.6008646488189697,0.012532677501440048,-0.18765106797218323,1.6593960523605347,-1.7195597063383958,-1.5544646245680402,0.4362689297646385,-5.1047534730175155,0.3289305088063324,-2.5537149207084684,4478,4233,61667,54967
0.5916229999999923,0.05247802287340164,0.03363804519176483,1.6008646488189697,0.012532677501440048,-0.18765106797218323,1.6593960523605347,-1.7524630616063248,-1.55286073580154,0.438106610785334,-5.1047534730175155,0.3289305088063324,-2.5537149207084684,4227,6346,62487,57044
0.5931710000000021,0.05274341255426407,0.033825960010290146,1.6009349822998047,0.013288168236613274,-0.1867150217294693,1.6597669124603271,-1.7662778102869474,-1.5714947407907698,0.44948792930941034,-5.10414243098351,0.32222949684018704,-2.554433491278988,4227,6346,62487,57044
0.5955580000000191,0.05285368859767914,0.031955961138010025,1.6175488233566284,0.008764090947806835,-0.18726064264774323,1.6630985736846924,-1.7470433956299591,-1.5808865115329889,0.44826796850355866,-5.0071302085296265,-0.21084609912966967,-2.958615012069812,8408,21502,63292,52832
0.5971790000000037,0.05285368859767914,0.031955961138010025,1.6175488233566284,0.008764090947806835,-0.18726064264774323,1.6630985736846924,-1.6646446588706894,-1.5592717634936877,0.4114148790229331,-5.0071302085296265,-0.21084609912966967,-2.958615012069812,8408,21502,63292,52832
0.5999010000000126,0.05285368859767914,0.031955961138010025,1.6175488233566284,0.008764090947806835,-0.18726064264774323,1.6630985736846924,-1.5302915108275543,-1.5776108233921913,0.36387375842900627,-5.0071302085296265,-0.21084609912966967,-2.958615012069812,19903,37517,62695,37645
0.6010929999999934,0.05285368859767914,0.031955961138010025,1.6175488233566284,0.008764090947806835,-0.18726064264774323,1.6630985736846924,-1.3546415227088877,-1.6450184932173504,0.33382527856012856,-5.0071302085296265,-0.21084609912966967,-2.958615012069812,19903,37517,62695,37645
0.6035280000000203,0.05344269052147865,0.03249740973114967,1.617262601852417,0.011073395609855652,-0.18463067710399628,1.6615179777145386,-1.0779257696442044,-1.7051876911996742,0.28076162739273164,-5.006615485748273,-0.22821057516495097,-2.948966701206881,11169,32190,63789,39860
0.6050430000000051,0.05344269052147865,0.03249740973114967,1.617262601852417,0.011073395609855652,-0.18463067710399628,1.6615179777145386,-0.6717925049846302,-1.6898248469773887,0.19195966933225952,-5.006615485748273,-0.22821057516495097,-2.948966701206881,11169,32190,63789,39860
0.607426999999996,0.05352771282196045,0.030653091147542,1.633886456489563,0.005932491738349199,-0.18422384560108185,1.6633036136627197,-0.2254538635327794,-1.636816090217961,0.14340762943329538,-4.927400141035716,-0.6847281627816297,-3.374021034498042,17240,36732,60492,43096
0.609051999999996,0.05352771282196045,0.030653091147542,1.633886456489563,0.005932491738349199,-0.18422384560108185,1.6633036136627197,0.22065722744868088,-1.5632550535361192,0.13631814480869311,-4.927400141035716,-0.6847281627816297,-3.374021034498042,17240,36732,60492,43096
0.6114130000000004,0.05352771282196045,0.030653091147542,1.633886456489563,0.005932491738349199,-0.18422384560108185,1.6633036136627197,0.6863125918799602,-1.4593121425064355,0.13383710232528326,-4.927400141035716,-0.6847281627816297,-3.374021034498042,13420,24669,60851,44782
0.6129590000000026,0.05376727133989334,0.030314350500702858,1.6334247589111328,0.006557421758770943,-0.18587380647659302,1.6607962846755981,1.1676090509331678,-1.3332150601586552,0.11602000535567834,-4.924195964070419,-0.6724327839602493,-3.3762712322154846,13420,24669,60851,44782
0.6153470000000089,0.05380212143063545,0.028461724519729614,1.650062918663025,0.00036446109879761934,-0.184654101729393,1.6668450832366943,1.6557932435136475,-1.194667300240591,0.08169611996230108,-4.881558062957685,-0.643420638149542,-3.821682536428944,17642,24935,57954,45567
0.6169670000000042,0.05380212143063545,0.028461724519729614,1.650062918663025,0.00036446109879761934,-0.184654101729393,1.6668450832366943,2.1782659014450063,-1.0308633189667058,0.03494113123265196,-4.881558062957685,-0.643420638149542,-3.821682536428944,17642,24935,57954,45567
0.6195850000000209,0.05380212143063545,0.028461724519729614,1.650062918663025,0.00036446109879761934,-0.184654101729393,1.6668450832366943,2.73788992289908,-0.8434801088754225,0.00031275780882446713,-4.881558062957685,-0.643420638149542,-3.821682536428944,17874,21112,56593,47846
0.620875,0.05380212143063545,0.028461724519729614,1.650062918663025,0.00036446109879761934,-0.184654101729393,1.6668450832366943,3.3061943847682116,-0.6459272852665353,-0.031228339294377634,-4.881558062957685,-0.643420638149542,-3.821682536428944,17874,21112,56593,47846
0.6233380000000179,0.05441750958561897,0.02873952127993107,1.6495088338851929,0.0027577716391533613,-0.18344898521900177,1.6638010740280151,3.893255490194772,-0.45704398311223765,-0.05952119679364782,-4.877637739990495,-0.6490622592307695,-3.8122903262942,28781,19946,51859,46030
0.6248319999999948,0.05441750958561897,0.02873952127993107,1.6495088338851929,0.0027577716391533613,-0.18344898521900177,1.6638010740280151,4.518867716612992,-0.25293422387298004,-0.08609455520678393,-4.877637739990495,-0.6490622592307695,-3.8122903262942,28781,19946,51859,46030
0.6272149999999965,0.05440929904580116,0.026911115273833275,1.6661933660507202,-0.004468172788619995,-0.1823771446943283,1.6732560396194458,5.201268657483844,0.004403287191093825,-0.13097491987799104,-4.822662750392741,0.12061820994993463,-4.116560968056761,29793,16966,46570,43278
0.6288479999999982,0.05440929904580116,0.026911115273833275,1.6661933660507202,-0.004468172788619995,-0.1823771446943283,1.6732560396194458,5.927037046177764,0.30366531211011744,-0.21904658091091458,-4.822662750392741,0.12061820994993463,-4.116560968056761,29793,16966,46570,43278
0.6311970000000147,0.05440929904580116,0.026911115273833275,1.6661933660507202,-0.004468172788619995,-0.1823771446943283,1.6732560396194458,6.645212762603868,0.5465589859098217,-0.25978260919514606,-4.822662750392741,0.12061820994993463,-4.116560968056761,30724,17187,45001,45271
0.6327540000000154,0.05471060797572136,0.026954874396324158,1.6660923957824707,-0.00354267586953938,-0.1823144406080246,1.6726927757263184,7.344891227362718,0.7282140361019671,-0.23538783722818166,-4.822662750392741,0.12061820994993463,-4.116560968056761,30724,17187,45001,45271
0.6351290000000154,0.05463496968150139,0.025130553171038628,1.6828875541687012,-0.011633302085101604,-0.1830568015575409,1.6870520114898682,8.07089237633591,0.9631222213730687,-0.2129420164812077,-4.753875164841879,1.8233557864654735,-4.181292733318116,26527,13870,45356,47026
0.6367540000000154,0.05463496968150139,0.025130553171038628,1.6828875541687012,-0.011633302085101604,-0.1830568015575409,1.6870520114898682,8.881716803924782,1.2960161592104829,-0.2595978856840354,-4.753875164841879,1.8233557864654735,-4.181292733318116,26527,13870,45356,47026
0.6393589999999968,0.05463496968150139,0.025130553171038628,1.6828875541687012,-0.011633302085101604,-0.1830568015575409,1.6870520114898682,9.69679962609669,1.5692690039097361,-0.3509605563564028,-4.753875164841879,1.8233557864654735,-4.181292733318116,28010,13895,44044,47192
0.6406650000000081,0.05463496968150139,0.025130553171038628,1.6828875541687012,-0.011633302085101604,-0.1830568015575409,1.6870520114898682,10.427460241713085,1.6804658331165776,-0.38248635826097466,-4.753875164841879,1.8233557864654735,-4.181292733318116,28010,13895,44044,47192
0.6431059999999997,0.0553373284637928,0.02505999617278576,1.682424783706665,-0.008799975737929344,-0.183689147233963,1.6844921112060547,11.148861578851493,1.7378078192856732,-0.3899252662653521,-4.751962634574328,1.83185829291721,-4.168508407471393,28819,13509,37505,44022
0.6446229999999923,0.0553373284637928,0.02505999617278576,1.682424783706665,-0.008799975737929344,-0.183689147233963,1.6844921112060547,11.86513899405259,1.8216972604651147,-0.40005030512421075,-4.751962634574328,1.83185829291721,-4.168508407471393,28819,13509,37505,44022
0.6470070000000123,0.05520879104733467,0.02320532500743866,1.6993350982666016,-0.016925053671002388,-0.188181072473526,1.6994054317474365,12.616244164725305,1.9443888255689563,-0.4179648904344694,-4.6445920319399505,4.6253520725695045,-3.9851617123743344,30256,15325,38834,43087
0.6486330000000017,0.05520879104733467,0.02320532500743866,1.6993350982666016,-0.016925053671002388,-0.188181072473526,1.6994054317474365,13.431251353122255,2.097363728060307,-0.4158272708960037,-4.6445920319399505,4.6253520725695045,-3.9851617123743344,30256,15325,38834,43087
0.6510070000000123,0.05520879104733467,0.02320532500743866,1.6993350982666016,-0.016925053671002388,-0.188181072473526,1.6994054317474365,14.213176754458239,2.1935531118923337,-0.4103630302608927,-4.6445920319399505,4.6253520725695045,-3.9851617123743344,32547,16780,33608,39746
0.6525380000000005,0.055614326149225235,0.02309488318860531,1.6991602182388306,-0.01545032113790512,-0.18911625444889069,1.6984134912490845,14.954900141242824,2.2109628617284542,-0.4219057696365414,-4.645034024901681,4.63671192700985,-3.9806893447416027,32547,16780,33608,39746
0.6549260000000068,0.055420998483896255,0.021158618852496147,1.7162100076675415,-0.023258903995156288,-0.19964706897735596,1.714814305305481,15.69781236313802,2.2331949305084358,-0.42056403578984586,-4.503165944772364,8.523788740405086,-3.699068847670114,32006,17981,36703,38694
0.6565450000000128,0.055420998483896255,0.021158618852496147,1.7162100076675415,-0.023258903995156288,-0.19964706897735596,1.714814305305481,16.44455953700293,2.315955724017902,-0.43775996707994663,-4.503165944772364,8.523788740405086,-3.699068847670114,32006,17981,36703,38694
0.6591579999999958,0.055420998483896255,0.021158618852496147,1.7162100076675415,-0.023258903995156288,-0.19964706897735596,1.714814305305481,17.1546158078976,2.336465792837038,-0.45445851974696144,-4.503165944772364,8.523788740405086,-3.699068847670114,31256,19842,32132,35736
0.6604560000000056,0.055420998483896255,0.021158618852496147,1.7162100076675415,-0.023258903995156288,-0.19964706897735596,1.714814305305481,17.83493948311819,2.2619079349591797,-0.4870169956537252,-4.503165944772364,8.523788740405086,-3.699068847670114,31256,19842,32132,35736
0.6628910000000032,0.05623500049114227,0.021071527153253555,1.7155789136886597,-0.019818216562271118,-0.20055729150772095,1.7113004922866821,18.496113964836674,2.155552998930211,-0.48032846657599115,-4.507141589409623,8.536490366858807,-3.68179588585763,28843,20720,33371,35517
0.6644150000000082,0.05623500049114227,0.021071527153253555,1.7155789136886597,-0.019818216562271118,-0.20055729150772095,1.7113004922866821,19.14020693132339,2.0744148694729305,-0.47983774585563044,-4.507141589409623,8.536490366858807,-3.68179588585763,28843,20720,33371,35517
0.666796000000002,0.05600270628929138,0.0189872607588768,1.732725739479065,-0.026788605377078056,-0.21796797215938568,1.7230197191238403,19.77906944942919,2.0723518517345005,-0.5039947474715212,-4.331080495702786,13.485479267388863,-3.4167892517152465,29912,23553,29031,32768
0.668423999999999,0.05600270628929138,0.0189872607588768,1.732725739479065,-0.026788605377078056,-0.21796797215938568,1.7230197191238403,20.41505788408658,2.042713665121063,-0.5338049077123505,-4.331080495702786,13.485479267388863,-3.4167892517152465,29912,23553,29031,32768
0.6707740000000049,0.05600270628929138,0.0189872607588768,1.732725739479065,-0.026788605377078056,-0.21796797215938568,1.7230197191238403,21.01856640608936,1.9662030443739043,-0.5691527452553495,-4.331080495702786,13.485479267388863,-3.4167892517152465,29179,25884,29509,29769
0.6723280000000086,0.05651551112532616,0.017952624708414078,1.7318260669708252,-0.024745728820562363,-0.22337587177753448,1.7180100679397583,21.58283058626873,1.8780188564625466,-0.5880169139417896,-4.337208853622367,13.529065826158254,-3.409906420356179,29179,25884,29509,29769
0.674744000000006,0.05623782426118851,0.015600181184709072,1.7490088939666748,-0.03101201169192791,-0.24885690212249756,1.725051760673523,22.092009942460905,1.8085640147074435,-0.6142025785180482,-4.1480057021699075,19.407331911933188,-3.2674752141863417,30353,27959,25560,27490
0.6763360000000103,0.05623782426118851,0.015600181184709072,1.7490088939666748,-0.03101201169192791,-0.24885690212249756,1.725051760673523,22.543963293149456,1.726757431816553,-0.6353321651857641,-4.1480057021699075,19.407331911933188,-3.2674752141863417,30353,27959,25560,27490
0.6789550000000163,0.05623782426118851,0.015600181184709072,1.7490088939666748,-0.03101201169192791,-0.24885690212249756,1.725051760673523,23.003347928543764,1.623910411575437,-0.6392653212206748,-4.1480057021699075,19.407331911933188,-3.2674752141863417,26288,29094,27967,27109
0.6802460000000138,0.05623782426118851,0.015600181184709072,1.7490088939666748,-0.03101201169192791,-0.24885690212249756,1.725051760673523,23.49718534632821,1.5437310201105847,-0.6447803283640654,-4.1480057021699075,19.407331911933188,-3.2674752141863417,26288,29094,27967,27109
0.6826910000000207,0.05662917718291283,0.01476515457034111,1.748482584953308,-0.029502281919121742,-0.2534174919128418,1.7220743894577026,23.924699400325323,1.4821749809906024,-0.6652626337288376,-4.157208696511424,19.445736564157524,-3.2642321219898993,26279,29437,26926,26966
0.6842080000000133,0.05662917718291283,0.01476515457034111,1.748482584953308,-0.029502281919121742,-0.2534174919128418,1.7220743894577026,24.269497801393445,1.3745871345349816,-0.6758164082336854,-4.157208696511424,19.445736564157524,-3.2642321219898993,26279,29437,26926,26966
0.6865920000000042,0.05630692467093468,0.012072033248841763,1.7656630277633667,-0.03517231345176697,-0.2866446077823639,1.721692681312561,24.59534940920231,1.2565708818828287,-0.6540877434787561,-3.963344037446069,26.06410854172822,-3.263228822325267,23124,29750,26938,26756
0.6882050000000163,0.05630692467093468,0.012072033248841763,1.7656630277633667,-0.03517231345176697,-0.2866446077823639,1.721692681312561,24.910452498851612,1.1709198928003544,-0.6444588848204928,-3.963344037446069,26.06410854172822,-3.263228822325267,23124,29750,26938,26756
0.6906270000000077,0.05630692467093468,0.012072033248841763,1.7656630277633667,-0.03517231345176697,-0.2866446077823639,1.721692681312561,25.202690752645932,1.0850000576058365,-0.6786356305636433,-3.963344037446069,26.06410854172822,-3.263228822325267,24215,30870,25447,24892
0.692122000000003,0.05666337534785271,0.010992474853992462,1.7642744779586792,-0.03372926637530327,-0.2923441231250763,1.7139009237289429,25.46348026975972,1.0000615306939855,-0.6777829529616272,-3.974686770345267,26.112533696242423,-3.26224609761452,24215,30870,25447,24892
0.6945070000000123,0.05630150064826012,0.00787920132279396,1.7813103199005127,-0.03881093114614487,-0.3308257460594177,1.701751708984375,25.714961506231468,0.9495903004002125,-0.6692444590326696,-3.7490841342350176,33.26212051480866,-3.406739429170421,23505,29806,23940,25008
0.6961229999999923,0.05630150064826012,0.00787920132279396,1.7813103199005127,-0.03881093114614487,-0.3308257460594177,1.701751708984375,25.96632343308638,0.8942309710836537,-0.6375949865849772,-3.7490841342350176,33.26212051480866,-3.406739429170421,23505,29806,23940,25008
0.6987339999999967,0.05630150064826012,0.00787920132279396,1.7813103199005127,-0.03881093114614487,-0.3308257460594177,1.701751708984375,26.210995499283012,0.8088970979079805,-0.6124677953839706,-3.7490841342350176,33.26212051480866,-3.406739429170421,21958,30986,24953,24249
0.7000390000000188,0.05630150064826012,0.00787920132279396,1.7813103199005127,-0.03881093114614487,-0.3308257460594177,1.701751708984375,26.44738193869619,0.7521402082303753,-0.5947831407443266,-3.7490841342350176,33.26212051480866,-3.406739429170421,21958,30986,24953,24249
0.7024930000000168,0.056661877781152725,0.006900133565068245,1.7795841693878174,-0.03723452240228653,-0.3359626233577728,1.6920335292816162,26.65315054768894,0.7485146473013686,-0.5962957496644643,-3.7635746773975183,33.308332630807335,-3.406236629409234,21002,29881,23751,24389
0.703991000000009,0.056661877781152725,0.006900133565068245,1.7795841693878174,-0.03723452240228653,-0.3359626233577728,1.6920335292816162,26.83943547014668,0.8104575105696852,-0.617096036463392,-3.7635746773975183,33.308332630807335,-3.406236629409234,21002,29881,23751,24389
0.7063710000000137,0.05626438558101654,0.0033085111062973738,1.7963670492172241,-0.04236520081758499,-0.3825233578681946,1.6729155778884888,27.05514725738535,0.8440199316283815,-0.6105985891938711,-3.4798381969579433,40.82698140784421,-3.641635731716608,19660,29210,21921,24590
0.708012000000017,0.05626438558101654,0.0033085111062973738,1.7963670492172241,-0.04236520081758499,-0.3825233578681946,1.6729155778884888,27.232138812903145,0.7961836994961602,-0.583376488900381,-3.4798381969579433,40.82698140784421,-3.641635731716608,19660,29210,21921,24590
0.7103540000000211,0.05626438558101654,0.0033085111062973738,1.7963670492172241,-0.04236520081758499,-0.3825233578681946,1.6729155778884888,27.35271183335983,0.7047031173665296,-0.5312303633075436,-3.4798381969579433,40.82698140784421,-3.641635731716608,20714,28002,19777,23712
0.7119079999999958,0.05664525181055069,0.0026254625990986824,1.794610857963562,-0.040567684918642044,-0.3862029016017914,1.662978172302246,27.484058938322537,0.6520395062843761,-0.5023627623555207,-3.496363654025252,40.86524450921309,-3.640077579304132,20714,28002,19777,23712
0.7143010000000067,0.05621394142508507,-0.0015002093277871609,1.8110548257827759,-0.04575219750404358,-0.43836984038352966,1.6339880228042603,27.567503232125773,0.6347744992535015,-0.4869185252724195,-3.147668825740337,48.67311550877562,-3.8727992910563502,20982,26805,18774,23830
0.7159170000000158,0.05621394142508507,-0.0015002093277871609,1.8110548257827759,-0.04575219750404358,-0.43836984038352966,1.6339880228042603,27.62730504703572,0.6005568739876184,-0.5018610893851769,-3.147668825740337,48.67311550877562,-3.8727992910563502,20982,26805,18774,23830
0.7185629999999946,0.05621394142508507,-0.0015002093277871609,1.8110548257827759,-0.04575219750404358,-0.43836984038352966,1.6339880228042603,27.66457864965247,0.5522293885028183,-0.5072235972666469,-3.147668825740337,48.67311550877562,-3.8727992910563502,18771,27848,20049,23249
0.7198280000000086,0.05621394142508507,-0.0015002093277871609,1.8110548257827759,-0.04575219750404358,-0.43836984038352966,1.6339880228042603,27.719671995755157,0.480201467081508,-0.4865034050375034,-3.147668825740337,48.67311550877562,-3.8727992910563502,18771,27848,20049,23249
0.7222669999999926,0.056622494012117386,-0.0017628843197599053,1.808938980102539,-0.043668266385793686,-0.4398731291294098,1.6219555139541626,27.840362195299804,0.47167256053247475,-0.44995614631855985,-3.168155468614951,48.70103295939878,-3.871539542384193,17977,27498,19446,22884
0.7237810000000172,0.056622494012117386,-0.0017628843197599053,1.808938980102539,-0.043668266385793686,-0.4398731291294098,1.6219555139541626,27.98124767802274,0.5625571604996593,-0.42017195189835893,-3.168155468614951,48.70103295939878,-3.871539542384193,17977,27498,19446,22884
0.7261750000000174,0.05615978688001633,-0.0064505161717534065,1.8249218463897705,-0.048833876848220825,-0.49621284008026123,1.582152247428894,28.102349069639693,0.656148630688314,-0.42628543791771756,-2.7520103021295816,56.649980558168224,-4.123694487870078,16710,27885,17829,22213
0.7277859999999928,0.05615978688001633,-0.0064505161717534065,1.8249218463897705,-0.048833876848220825,-0.49621284008026123,1.582152247428894,28.15515848879153,0.7068607439026845,-0.4244921651081991,-2.7520103021295816,56.649980558168224,-4.123694487870078,16710,27885,17829,22213
0.7301730000000097,0.05615978688001633,-0.0064505161717534065,1.8249218463897705,-0.048833876848220825,-0.49621284008026123,1.582152247428894,28.218635466005786,0.6827335031119754,-0.40014987405946606,-2.7520103021295816,56.649980558168224,-4.123694487870078,17548,26394,16668,21671
0.7316970000000147,0.05659766495227814,-0.006736389826983213,1.8223539590835571,-0.04649554565548897,-0.4975223243236542,1.5675567388534546,28.259204996787616,0.6134753358033748,-0.38007253562795407,-2.772773616141331,56.680602750835455,-4.121442125141545,17548,26394,16668,21671
0.7340789999999979,0.056106213480234146,-0.012018897570669651,1.8377410173416138,-0.05172346904873848,-0.556655764579773,1.516769528388977,28.318086423224834,0.6391440142330217,-0.36383164719426936,-2.2967580654515554,64.76647687017956,-4.291523684719905,18078,24553,15191,22333
0.7357060000000056,0.056106213480234146,-0.012018897570669651,1.8377410173416138,-0.05172346904873848,-0.556655764579773,1.516769528388977,28.410287190692248,0.7379254527540228,-0.3357821693291188,-2.2967580654515554,64.76647687017956,-4.291523684719905,18078,24553,15191,22333
0.7383190000000177,0.056106213480234146,-0.012018897570669651,1.8377410173416138,-0.05172346904873848,-0.556655764579773,1.516769528388977,28.474901870324185,0.7624363884787851,-0.3008036789398001,-2.2967580654515554,64.76647687017956,-4.291523684719905,16369,24226,16312,22582
0.7396140000000014,0.056106213480234146,-0.012018897570669651,1.8377410173416138,-0.05172346904873848,-0.556655764579773,1.516769528388977,28.50370235961674,0.737979648082206,-0.2922158499516488,-2.2967580654515554,64.76647687017956,-4.291523684719905,16369,24226,16312,22582
0.7421920000000101,0.05657312273979187,-0.012526229955255985,1.8347464799880981,-0.049140576273202896,-0.5588030815124512,1.499896764755249,28.532153442174273,0.7448581937037171,-0.2798625109192073,-2.3183252580784264,64.80674562201372,-4.287999617587871,16583,23249,14617,22279
0.743570000000007,0.056055229157209396,-0.018433937802910805,1.849405288696289,-0.0543145127594471,-0.6195322275161743,1.438024640083313,28.536348453523367,0.7141491500159589,-0.27828876580729534,-1.7917981554862252,72.97804177341828,-4.374902639467683,16583,23249,14617,22279
0.7459550000000162,0.056055229157209396,-0.018433937802910805,1.849405288696289,-0.0543145127594471,-0.6195322275161743,1.438024640083313,28.530587503453308,0.6790577415964208,-0.25913767480291294,-1.7917981554862252,72.97804177341828,-4.374902639467683,15115,23597,14673,21797
0.7475869999999996,0.056055229157209396,-0.018433937802910805,1.849405288696289,-0.0543145127594471,-0.6195322275161743,1.438024640083313,28.568796408244893,0.6508828954229547,-0.2379472515490455,-1.7917981554862252,72.97804177341828,-4.374902639467683,15115,23597,14673,21797
0.7499370000000054,0.056055229157209396,-0.018433937802910805,1.849405288696289,-0.0543145127594471,-0.6195322275161743,1.438024640083313,28.5981188771111,0.624206010783631,-0.19716128899437504,-1.7917981554862252,72.97804177341828,-4.374902639467683,15332,22537,14517,21049
0.7514900000000198,0.05654844269156456,-0.01924440823495388,1.8465880155563354,-0.05163998156785965,-0.623198926448822,1.4223517179489136,28.64539105172444,0.671217262189173,-0.1712983662527204,-1.8127103315502489,73.02693456141988,-4.36985065452117,15332,22537,14517,21049
0.7540230000000157,0.05600527673959732,-0.025811390951275826,1.8604233264923096,-0.0567832849919796,-0.6861934065818787,1.3497618436813354,28.678360986019623,0.7605577946458432,-0.17011457450342338,-1.2512474954445119,81.23790190581343,-4.396740336765072,15475,21257,12812,21261
0.7554919999999984,0.05600527673959732,-0.025811390951275826,1.8604233264923096,-0.0567832849919796,-0.6861934065818787,1.3497618436813354,28.703124123099617,0.7241705586188998,-0.1628626703418399,-1.2512474954445119,81.23790190581343,-4.396740336765072,15475,21257,12812,21261
0.7581150000000197,0.05600527673959732,-0.025811390951275826,1.8604233264923096,-0.0567832849919796,-0.6861934065818787,1.3497618436813354,28.685270291151724,0.6061013756400816,-0.15699268046989856,-1.2512474954445119,81.23790190581343,-4.396740336765072,13769,21577,14495,21043
0.7594090000000142,0.05600527673959732,-0.025811390951275826,1.8604233264923096,-0.0567832849919796,-0.6861934065818787,1.3497618436813354,28.66565877288438,0.559596191420682,-0.11416042815739529,-1.2512474954445119,81.23790190581343,-4.396740336765072,13769,21577,14495,21043
0.7618380000000179,0.05652516707777977,-0.02590305730700493,1.8570737838745117,-0.053919076919555664,-0.6858360171318054,1.3310920000076294,28.6935239600021,0.5571839001052882,-0.10219024310441048,-1.271893660273332,81.27170234190342,-4.39158564388775,13689,20840,13649,20558
0.7633619999999938,0.05652516707777977,-0.02590305730700493,1.8570737838745117,-0.053919076919555664,-0.6858360171318054,1.3310920000076294,28.706104732991633,0.5784924511982574,-0.06096763448307551,-1.271893660273332,81.27170234190342,-4.39158564388775,13689,20840,13649,20558
0.7657460000000137,0.05596120283007622,-0.033080242574214935,1.8699431419372559,-0.05857580900192261,-0.7446784973144531,1.2474967241287231,28.747901448403773,0.585140966280613,-0.044532068973706,-0.6827547347705288,89.5152112682174,-4.3481077832333375,12978,21110,13401,19932
0.7673619999999937,0.05596120283007622,-0.033080242574214935,1.8699431419372559,-0.05857580900192261,-0.7446784973144531,1.2474967241287231,28.78342801734543,0.5839270974557549,-0.04602709270827082,-0.6827547347705288,89.5152112682174,-4.3481077832333375,12978,21110,13401,19932
0.7697360000000044,0.05596120283007622,-0.033080242574214935,1.8699431419372559,-0.05857580900192261,-0.7446784973144531,1.2474967241287231,28.738311937950616,0.5893365768409511,-0.06869717242497547,-0.6827547347705288,89.5152112682174,-4.3481077832333375,13177,19539,12951,19561
0.7712770000000019,0.0565035454928875,-0.03303281590342522,1.8668450117111206,-0.05567018687725067,-0.7437097430229187,1.2303884029388428,28.735774478063988,0.5669807376493081,-0.07386822399120392,-0.7016918930702916,89.54678138818146,-4.339895803761741,13177,19539,12951,19561
0.7736710000000021,0.055923569947481155,-0.040776558220386505,1.878660798072815,-0.05993759259581566,-0.7993156313896179,1.136879324913025,28.784001129612015,0.5490741418223197,-0.04525583709539467,-0.10005329772190197,97.80549707178635,-4.230478227125469,13327,18513,11609,19707
0.7752829999999958,0.055923569947481155,-0.040776558220386505,1.878660798072815,-0.05993759259581566,-0.7993156313896179,1.136879324913025,28.830103643874594,0.5330586566853965,-0.008303277507757407,-0.10005329772190197,97.80549707178635,-4.230478227125469,13327,18513,11609,19707
0.7779120000000112,0.055923569947481155,-0.040776558220386505,1.878660798072815,-0.05993759259581566,-0.7993156313896179,1.136879324913025,28.87791910335031,0.5113372490444378,0.020180762708564143,-0.10005329772190197,97.80549707178635,-4.230478227125469,12423,18553,12941,19557
0.7791959999999962,0.055923569947481155,-0.040776558220386505,1.878660798072815,-0.05993759259581566,-0.7993156313896179,1.136879324913025,28.882050198833245,0.5256476452934377,0.021566548984759883,-0.10005329772190197,97.80549707178635,-4.230478227125469,12423,18553,12941,19557
0.7816910000000207,0.056485626846551895,-0.04036516696214676,1.8751894235610962,-0.05693833902478218,-0.7962629199028015,1.1179145574569702,28.928958053009463,0.5067733565948553,0.0423469702664312,-0.11818101611322533,97.83272146498317,-4.220555258041427,12580,17929,11697,18740
0.7831499999999941,0.056485626846551895,-0.04036516696214676,1.8751894235610962,-0.05693833902478218,-0.7962629199028015,1.1179145574569702,28.96386463804935,0.46588997227855844,0.039102141504765035,-0.11818101611322533,97.83272146498317,-4.220555258041427,12580,17929,11697,18740
0.7855460000000021,0.055894698947668076,-0.04861701279878616,1.885838270187378,-0.06078139692544937,-0.8476557731628418,1.0154016017913818,28.955284998281552,0.45265792324444526,0.051256517436642446,0.48136896745856356,106.12164543690947,-4.043839502618252,12371,18556,11353,17732
0.7871620000000111,0.055894698947668076,-0.04861701279878616,1.885838270187378,-0.06078139692544937,-0.8476557731628418,1.0154016017913818,28.992839830709414,0.4190710011037202,0.049099186344920935,0.48136896745856356,106.12164543690947,-4.043839502618252,12371,18556,11353,17732
0.7895130000000062,0.055894698947668076,-0.04861701279878616,1.885838270187378,-0.06078139692544937,-0.8476557731628418,1.0154016017913818,28.990127667455276,0.3768648579634945,0.05308206859081053,0.48136896745856356,106.12164543690947,-4.043839502618252,12351,17404,11441,17528
0.7910679999999993,0.05647128447890282,-0.047768302261829376,1.8822752237319946,-0.05777369439601898,-0.8422781825065613,0.9961069226264954,29.01002893764922,0.3400583738019454,0.0513399659249244,0.4647323167848039,106.14272821658632,-4.03240778453435,12351,17404,11441,17528
0.7934560000000056,0.0558740571141243,-0.05645664781332016,1.8916689157485962,-0.06113946810364723,-0.8882932662963867,0.8856830596923828,29.04930736793458,0.32094696389780514,0.0610092505362972,1.0484084321629064,114.46236317295217,-3.8043783068220938,12298,17058,10614,17340
0.7950750000000116,0.0558740571141243,-0.05645664781332016,1.8916689157485962,-0.06113946810364723,-0.8882932662963867,0.8856830596923828,29.05131645666094,0.3105851700180385,0.07821550989800043,1.0484084321629064,114.46236317295217,-3.8043783068220938,12298,17058,10614,17340
0.7976910000000207,0.0558740571141243,-0.05645664781332016,1.8916689157485962,-0.06113946810364723,-0.8882932662963867,0.8856830596923828,29.086576709493585,0.3241876314702681,0.08303033037891716,1.0484084321629064,114.46236317295217,-3.8043783068220938,11775,17660,11631,16896
0.7989900000000197,0.0558740571141243,-0.05645664781332016,1.8916689157485962,-0.06113946810364723,-0.8882932662963867,0.8856830596923828,29.130077848003378,0.3090844121647516,0.1007846849377155,1.0484084321629064,114.46236317295217,-3.8043783068220938,11775,17660,11631,16896
0.8014180000000051,0.05594393238425255,-0.055694445967674255,1.8887170553207397,-0.060389090329408646,-0.8837345838546753,0.8699493408203125,29.149994031899425,0.2850765808594189,0.08404248971833699,1.0471383000380505,114.48263261996443,-3.791170743797331,12067,17509,10712,15874
0.80294200000001,0.05594393238425255,-0.055694445967674255,1.8887170553207397,-0.060389090329408646,-0.8837345838546753,0.8699493408203125,29.15970498249829,0.2791380312341648,0.09389537848092475,1.0471383000380505,114.48263261996443,-3.791170743797331,12067,17509,10712,15874
0.8054040000000096,0.05525863170623779,-0.06570424139499664,1.8975615501403809,-0.06351593881845474,-0.9270326495170593,0.7412945628166199,29.179109839465042,0.21255204647383602,0.09026092925177998,1.6556964760966224,123.66428521339452,-3.476622280903894,12166,18176,10690,15025
0.8069489999999933,0.05525863170623779,-0.06570424139499664,1.8975615501403809,-0.06351593881845474,-0.9270326495170593,0.7412945628166199,29.174443981235225,0.11472912124104649,0.10218248664773562,1.6556964760966224,123.66428521339452,-3.476622280903894,12166,18176,10690,15025
0.8093070000000007,0.05525863170623779,-0.06570424139499664,1.8975615501403809,-0.06351593881845474,-0.9270326495170593,0.7412945628166199,29.17776547574677,0.04521737106239984,0.11690630536645671,1.6556964760966224,123.66428521339452,-3.476622280903894,11976,17282,11431,14964
0.8108550000000104,0.055647026747465134,-0.0648067444562912,1.8941303491592407,-0.06146848946809769,-0.921432375907898,0.7225586771965027,29.200591962082058,0.07194966609715403,0.12521707405507726,1.6472996743473671,123.68376139008382,-3.4597116666606635,11976,17282,11431,14964
0.8132580000000016,0.055647026747465134,-0.0648067444562912,1.8941303491592407,-0.06146848946809769,-0.921432375907898,0.7225586771965027,29.20621016671769,0.06768707703540046,0.12563964281866719,1.6472996743473671,123.68376139008382,-3.4597116666606635,11882,17122,10777,14899
0.8148619999999938,0.055017415434122086,-0.0742265060544014,1.900728464126587,-0.06385262310504913,-0.9543843865394592,0.5991142392158508,29.186142715271725,0.001990954393845182,0.11577968835681231,2.1609264683642873,132.05150313832985,-3.1428908892523375,11882,17122,10777,14899
0.8174830000000074,0.055017415434122086,-0.0742265060544014,1.900728464126587,-0.06385262310504913,-0.9543843865394592,0.5991142392158508,29.158937992104345,-0.07695624249893487,0.11572124029326349,2.1609264683642873,132.05150313832985,-3.1428908892523375,11741,18206,11505,14326
0.8187749999999941,0.055017415434122086,-0.0742265060544014,1.900728464126587,-0.06385262310504913,-0.9543843865394592,0.5991142392158508,29.134524261759374,-0.14856665516272644,0.09355300415565984,2.1609264683642873,132.05150313832985,-3.1428908892523375,11741,18206,11505,14326
0.8213640000000014,0.05552716180682182,-0.07306306809186935,1.8977452516555786,-0.06152217090129852,-0.9476646184921265,0.583283007144928,29.133857406222415,-0.14648606056110203,0.11043439947626543,2.1516366237003606,132.06359872717576,-3.1244846307380425,11758,18334,11608,13586
0.8227300000000105,0.05552716180682182,-0.07306306809186935,1.8977452516555786,-0.06152217090129852,-0.9476646184921265,0.583283007144928,29.183343200333834,-0.11703787384668503,0.11831072336731,2.1516366237003606,132.06359872717576,-3.1244846307380425,11758,18334,11608,13586
0.8251150000000198,0.05483511462807655,-0.08369553089141846,1.903380036354065,-0.06359663605690002,-0.9752978086471558,0.4431363344192505,29.22766672298824,-0.14438111468026021,0.11743297876153351,2.66023420742674,141.25894535347865,-2.7614392982867146,12258,18962,10898,13010
0.826741000000009,0.05483511462807655,-0.08369553089141846,1.903380036354065,-0.06359663605690002,-0.9752978086471558,0.4431363344192505,29.226970040047075,-0.20199978664185825,0.11860482789781722,2.66023420742674,141.25894535347865,-2.7614392982867146,12258,18962,10898,13010
0.8290960000000196,0.05483511462807655,-0.08369553089141846,1.903380036354065,-0.06359663605690002,-0.9752978086471558,0.4431363344192505,29.221443448152943,-0.2410316414997912,0.11757714732266926,2.66023420742674,141.25894535347865,-2.7614392982867146,11911,19094,11996,13117
0.8306499999999942,0.055441174656152725,-0.08175680786371231,1.9000452756881714,-0.060804110020399094,-0.9639521241188049,0.42519813776016235,29.251430642027234,-0.29348850805757043,0.12126209674398465,2.6490896654404836,141.2579167487438,-2.743132543487294,11911,19094,11996,13117
0.833070000000007,0.055441174656152725,-0.08175680786371231,1.9000452756881714,-0.060804110020399094,-0.9639521241188049,0.42519813776016235,29.22142001233535,-0.3104322379924407,0.1294131423462277,2.6490896654404836,141.2579167487438,-2.743132543487294,11995,19068,11940,12644
0.8346609999999928,0.055441174656152725,-0.08175680786371231,1.9000452756881714,-0.060804110020399094,-0.9639521241188049,0.42519813776016235,29.182478205611776,-0.3285035503328505,0.13209694293475505,2.6490896654404836,141.2579167487438,-2.743132543487294,11995,19068,11940,12644
0.8372650000000139,0.05475941672921181,-0.09252893924713135,1.903918743133545,-0.062461405992507935,-0.9838422536849976,0.2801540195941925,29.206917502303213,-0.37700580576418696,0.13686058911085022,3.097908784314501,150.46907385085916,-2.3549495736412753,12371,19727,12111,11902
0.8385610000000161,0.05475941672921181,-0.09252893924713135,1.903918743133545,-0.062461405992507935,-0.9838422536849976,0.2801540195941925,29.136522697841368,-0.4057033305910947,0.1334841336123069,3.097908784314501,150.46907385085916,-2.3549495736412753,12371,19727,12111,11902
0.8410040000000154,0.05540342256426811,-0.09015286713838577,1.9013479948043823,-0.05963970720767975,-0.9699433445930481,0.26640039682388306,29.107700903260096,-0.4407361161771374,0.11484307956856667,3.087815756582432,150.4539524096527,-2.334758693478402,11729,18768,13323,12546
0.8425200000000186,0.05540342256426811,-0.09015286713838577,1.9013479948043823,-0.05963970720767975,-0.9699433445930481,0.26640039682388306,29.11798283559667,-0.4484140428893495,0.11927548676170482,3.087815756582432,150.4539524096527,-2.334758693478402,11729,18768,13323,12546
0.8449020000000018,0.05540342256426811,-0.09015286713838577,1.9013479948043823,-0.05963970720767975,-0.9699433445930481,0.26640039682388306,29.091809288403372,-0.4456693557804002,0.10699530143545638,3.087815756582432,150.4539524096527,-2.334758693478402,11395,18806,13399,12685
0.8466080000000075,0.05479850992560387,-0.09995530545711517,1.9033397436141968,-0.060814280062913895,-0.9813584089279175,0.1321922391653061,29.062825573627823,-0.4733181610595483,0.10124159183461062,3.4385346611982426,158.80272927193923,-1.9750390354917267,11395,18806,13399,12685
0.8488910000000033,0.05479850992560387,-0.09995530545711517,1.9033397436141968,-0.060814280062913895,-0.9813584089279175,0.1321922391653061,29.017833064907588,-0.49419271676337556,0.09668052899368643,3.4385346611982426,158.80272927193923,-1.9750390354917267,11931,19730,12980,12058
0.8504400000000023,0.054902419447898865,-0.09789317846298218,1.901604175567627,-0.06042073294520378,-0.969968318939209,0.12337048351764679,29.028095822484318,-0.4867120637089111,0.08669721191671204,3.4417624675775778,158.78805795795748,-1.946359345314423,11931,19730,12980,12058
0.8528250000000116,0.054902419447898865,-0.09789317846298218,1.901604175567627,-0.06042073294520378,-0.969968318939209,0.12337048351764679,28.96106512311146,-0.5005495824168538,0.09587248430706435,3.4417624675775778,158.78805795795748,-1.946359345314423,11965,19578,13511,11865
0.8544440000000177,0.054902419447898865,-0.09789317846298218,1.901604175567627,-0.06042073294520378,-0.969968318939209,0.12337048351764679,28.893365437672774,-0.48473539896882706,0.08428501214748074,3.4417624675775778,158.78805795795748,-1.946359345314423,11965,19578,13511,11865
0.8571450000000186,0.054291512817144394,-0.10766420513391495,1.9021635055541992,-0.06126317381858826,-0.9749035239219666,-0.01184445433318615,28.92995514052159,-0.42393020482867877,0.06882676017914305,3.724447114129547,167.0985596849975,-1.5641554075168982,12427,19347,13617,11562
0.8583559999999998,0.054291512817144394,-0.10766420513391495,1.9021635055541992,-0.06126317381858826,-0.9749035239219666,-0.01184445433318615,28.86766060683133,-0.4383436321223511,0.08798596550247183,3.724447114129547,167.0985596849975,-1.5641554075168982,12427,19347,13617,11562
0.8607900000000082,0.05465465784072876,-0.10575702786445618,1.9010417461395264,-0.06004663184285164,-0.9647194147109985,-0.017281614243984222,28.82576162603333,-0.48764866417477837,0.07079247266924417,3.723050242639348,167.08543124707498,-1.539916477881297,11580,18334,14881,12670
0.8623099999999977,0.05465465784072876,-0.10575702786445618,1.9010417461395264,-0.06004663184285164,-0.9647194147109985,-0.017281614243984222,28.87363034873085,-0.4603645122278893,0.045039775668394386,3.723050242639348,167.08543124707498,-1.539916477881297,11580,18334,14881,12670
0.8646989999999932,0.05465465784072876,-0.10575702786445618,1.9010417461395264,-0.06004663184285164,-0.9647194147109985,-0.017281614243984222,28.800804610825978,-0.46114535105950055,0.06330799548190193,3.723050242639348,167.08543124707498,-1.539916477881297,11138,17954,15104,13022
0.8663260000000009,0.05404894798994064,-0.11544781178236008,1.9001883268356323,-0.06058603525161743,-0.9637807607650757,-0.15439555048942566,28.77808891199204,-0.4972312836986151,0.03945890106110557,3.9350778257064176,175.34992151707203,-1.1172250914596877,11138,17954,15104,13022
0.8686730000000098,0.05404894798994064,-0.11544781178236008,1.9001883268356323,-0.06058603525161743,-0.9637807607650757,-0.15439555048942566,28.78382003465789,-0.3969705923501295,0.035918349066332116,3.9350778257064176,175.34992151707203,-1.1172250914596877,12052,18481,13687,12364
0.8702510000000184,0.054535266011953354,-0.11417651921510696,1.8990529775619507,-0.05907034873962402,-0.9573010206222534,-0.16005434095859528,28.695550092959433,-0.3677682320490836,0.033579236424266676,3.93090161033881,175.34528404735187,-1.0969898424356026,12052,18481,13687,12364
0.872768000000011,0.054535266011953354,-0.11417651921510696,1.8990529775619507,-0.05907034873962402,-0.9573010206222534,-0.16005434095859528,28.67691009585775,-0.4379130322635989,0.003636647897490029,3.93090161033881,175.34528404735187,-1.0969898424356026,11886,18307,14658,12521
0.8742320000000181,0.054535266011953354,-0.11417651921510696,1.8990529775619507,-0.05907034873962402,-0.9573010206222534,-0.16005434095859528,28.650977298426994,-0.36243778196923554,0.014547806657207464,3.93090161033881,175.34528404735187,-1.0969898424356026,11886,18307,14658,12521
0.8768450000000012,0.05394092947244644,-0.12376492470502853,1.896772861480713,-0.05928265303373337,-0.9505915641784668,-0.29761242866516113,28.585753287537646,-0.33583826215957857,-0.0010386867255348013,4.065459688396517,-176.43208027709417,-0.6449188363761694,12552,17489,14642,12290
0.8781419999999925,0.05394092947244644,-0.12376492470502853,1.896772861480713,-0.05928265303373337,-0.9505915641784668,-0.29761242866516113,28.559434864381046,-0.3981030683141721,-0.020973487977134456,4.065459688396517,-176.43208027709417,-0.6449188363761694,12552,17489,14642,12290
0.8805730000000039,0.053968045860528946,-0.12233023345470428,1.895854115486145,-0.05950809270143509,-0.9434360861778259,-0.30210956931114197,28.526869730571555,-0.2887724492412036,0.0074702927336456615,4.072207557987125,-176.43820764406806,-0.6207048333903334,11580,16939,15936,13521
0.8821020000000135,0.053968045860528946,-0.12233023345470428,1.895854115486145,-0.05950809270143509,-0.9434360861778259,-0.30210956931114197,28.46568307189477,-0.2494102126052895,-0.010968411001518985,4.072207557987125,-176.43820764406806,-0.6207048333903334,11580,16939,15936,13521
0.8845080000000016,0.053968045860528946,-0.12233023345470428,1.895854115486145,-0.05950809270143509,-0.9434360861778259,-0.30210956931114197,28.40299865142092,-0.3208236928288481,-0.041265822571210704,4.072207557987125,-176.43820764406806,-0.6207048333903334,11035,16415,16692,14092
0.8861020000000135,0.05337097495794296,-0.13175319135189056,1.892159342765808,-0.05935772880911827,-0.9313146471977234,-0.43913936614990234,28.418295848722334,-0.18086335897909217,-0.02039011421797419,4.124228294422203,-168.2748339932449,-0.12790682205072465,11035,16415,16692,14092
0.8884649999999965,0.05337097495794296,-0.13175319135189056,1.892159342765808,-0.05935772880911827,-0.9313146471977234,-0.43913936614990234,28.391811244313715,-0.10895186763168875,-0.045803087571081536,4.124228294422203,-168.2748339932449,-0.12790682205072465,12456,16460,14155,13559
0.890018000000011,0.05369066447019577,-0.13032299280166626,1.8920801877975464,-0.058558907359838486,-0.9240660667419434,-0.4391838610172272,28.286164709134706,-0.18616557955138544,-0.06968826782464846,4.1261489652601995,-168.28528487160438,-0.11005479064199256,12456,16460,14155,13559
0.8924040000000095,0.05369066447019577,-0.13032299280166626,1.8920801877975464,-0.058558907359838486,-0.9240660667419434,-0.4391838610172272,28.283024309577286,-0.10050037584659273,-0.06950966958404503,4.1261489652601995,-168.28528487160438,-0.11005479064199256,12218,16356,15584,13894
0.894021000000008,0.05369066447019577,-0.13032299280166626,1.8920801877975464,-0.058558907359838486,-0.9240660667419434,-0.4391838610172272,28.278179486922213,-0.026849950578881447,-0.0829467404102023,4.1261489652601995,-168.28528487160438,-0.11005479064199256,12218,16356,15584,13894
0.8966490000000049,0.05310472100973129,-0.13952608406543732,1.8870166540145874,-0.05801674723625183,-0.9065080881118774,-0.5763798952102661,28.17935064413381,-0.08371725949258947,-0.08833846816225743,4.089090417095972,-160.1808563519877,0.4257352189791588,13175,15316,15505,13908
0.8979619999999995,0.05310472100973129,-0.13952608406543732,1.8870166540145874,-0.05801674723625183,-0.9065080881118774,-0.5763798952102661,28.188899674538398,-0.01635699393483377,-0.10018287711038484,4.089090417095972,-160.1808563519877,0.4257352189791588,13175,15316,15505,13908
0.900502999999997,0.05356045812368393,-0.13821451365947723,1.887011170387268,-0.05680974945425987,-0.899961531162262,-0.5761131048202515,28.20019147756033,0.04287132587912179,-0.10989902919575384,4.089968261846938,-160.1895516764978,0.44078512456268154,12307,15173,16261,15257
0.9018919999999926,0.05356045812368393,-0.13821451365947723,1.887011170387268,-0.05680974945425987,-0.899961531162262,-0.5761131048202515,28.1429356446525,0.02366500132985003,-0.10019905581400708,4.089968261846938,-160.1895516764978,0.44078512456268154,12307,15173,16261,15257
0.9042820000000065,0.052993807941675186,-0.14715038239955902,1.880582571029663,-0.05584467574954033,-0.8769819736480713,-0.7130293846130371,28.143847511009746,0.07569886427976759,-0.12524408849538476,3.9603050062678737,-152.13103755771843,1.0047962433873756,11918,15049,17113,15519
0.9059020000000019,0.052993807941675186,-0.14715038239955902,1.880582571029663,-0.05584467574954033,-0.8769819736480713,-0.7130293846130371,28.157227232326303,0.1327247332274708,-0.15565086339941897,3.9603050062678737,-152.13103755771843,1.0047962433873756,11918,15049,17113,15519
0.9082510000000183,0.052993807941675186,-0.14715038239955902,1.880582571029663,-0.05584467574954033,-0.8769819736480713,-0.7130293846130371,28.12305781027615,0.12802162403190448,-0.14100244542906074,3.9603050062678737,-152.13103755771843,1.0047962433873756,13820,15555,14306,14696
0.909808000000019,0.05299307033419609,-0.14603452384471893,1.8808021545410156,-0.05623433366417885,-0.8715017437934875,-0.7116503715515137,28.127278387971707,0.16792485687613296,-0.15492987911330727,3.969371324382572,-152.13867073477553,1.0230407013325333,13820,15555,14306,14696
0.9122210000000196,0.05299307033419609,-0.14603452384471893,1.8808021545410156,-0.05623433366417885,-0.8715017437934875,-0.7116503715515137,28.154125182288578,0.2738307506558004,-0.19258160067057709,3.969371324382572,-152.13867073477553,1.0230407013325333,13791,15896,15405,15061
0.9138090000000084,0.05299307033419609,-0.14603452384471893,1.8808021545410156,-0.05623433366417885,-0.8715017437934875,-0.7116503715515137,28.099896830907948,0.33373263384370744,-0.20150144262287717,3.969371324382572,-152.13867073477553,1.0230407013325333,13791,15896,15405,15061
0.9164340000000084,0.05243394896388054,-0.15466521680355072,1.8730356693267822,-0.0548701137304306,-0.8445397019386292,-0.8458210825920105,28.080994778755002,0.3192017611459626,-0.20577515038218183,3.740152615735514,-144.0964060317151,1.6110237629599182,15230,15208,15024,15211
0.9177250000000058,0.05243394896388054,-0.15466521680355072,1.8730356693267822,-0.0548701137304306,-0.8445397019386292,-0.8458210825920105,28.15531188687032,0.3404487599282374,-0.21903552879239074,3.740152615735514,-144.0964060317151,1.6110237629599182,15230,15208,15024,15211
0.9201590000000142,0.052720606327056885,-0.15380090475082397,1.8735390901565552,-0.0542614571750164,-0.8403001427650452,-0.8429788947105408,28.131320001242013,0.3958500007424514,-0.2342125842391297,3.746908388694782,-144.10225824637436,1.6204616697359557,14335,15519,15947,16342
0.9217000000000116,0.052720606327056885,-0.15380090475082397,1.8735390901565552,-0.0542614571750164,-0.8403001427650452,-0.8429788947105408,28.081759638620074,0.36209892801003657,-0.23741831446704215,3.746908388694782,-144.10225824637436,1.6204616697359557,29081,35647,27852,35115
0.9246270000000076,0.052720606327056885,-0.15380090475082397,1.8735390901565552,-0.0542614571750164,-0.8403001427650452,-0.8429788947105408,28.169162455067603,0.4116909822489471,-0.2346056834607822,3.746908388694782,-144.10225824637436,1.6204616697359557,56609,57712,1376,3197
0.9257909999999975,0.052129752933979034,-0.16291937232017517,1.8635003566741943,-0.05223465338349342,-0.8054293394088745,-0.9881345629692078,28.185748622336614,0.5413417201763019,-0.24328582427021833,3.375399262272591,-135.26264635812223,2.2828075915825,56609,57712,1376,3197
0.9285580000000191,0.05257458612322807,-0.16191814839839935,1.8648111820220947,-0.05094493553042412,-0.8003554344177246,-0.980527400970459,28.12045643452336,0.4757204322313407,-0.24253634416044278,3.382571232588996,-135.27777930019798,2.2849145607952757,54397,58685,3965,11575
0.9296720000000205,0.05257458612322807,-0.16191814839839935,1.8648111820220947,-0.05094493553042412,-0.8003554344177246,-0.980527400970459,28.15153658970902,0.46742465214623025,-0.220768297910894,3.382571232588996,-135.27777930019798,2.2849145607952757,54397,58685,3965,11575
0.93250900000002,0.05257458612322807,-0.16191814839839935,1.8648111820220947,-0.05094493553042412,-0.8003554344177246,-0.980527400970459,28.16617545358897,0.6516295126345585,-0.23602576417779653,3.382571232588996,-135.27777930019798,2.2849145607952757,54977,50777,5711,30758
0.9336059999999997,0.05257458612322807,-0.16191814839839935,1.8648111820220947,-0.05094493553042412,-0.8003554344177246,-0.980527400970459,28.056606614756493,0.6085415635678939,-0.2619966781016539,3.382571232588996,-135.27777930019798,2.2849145607952757,54977,50777,5711,30758
0.9366540000000095,0.05207248777151108,-0.1697920560836792,1.8543845415115356,-0.048678673803806305,-0.7642730474472046,-1.1103402376174927,27.956084001514796,0.5565460397347005,-0.25637715853023446,2.950404954473279,-127.22682110056573,2.8832275699470893,56787,51678,7206,31455
0.9377179999999935,0.05207248777151108,-0.1697920560836792,1.8543845415115356,-0.048678673803806305,-0.7642730474472046,-1.1103402376174927,27.919385641693506,0.7145923000213481,-0.23148001451314026,2.950404954473279,-127.22682110056573,2.8832275699470893,56787,51678,7206,31455
0.940423999999999,0.052031874656677246,-0.1693814992904663,1.856271743774414,-0.04915321245789528,-0.7624499797821045,-1.099642276763916,27.76441736312623,0.6911883737827045,-0.18375831495254918,2.9645471163483634,-127.24087762625969,2.8914701734618005,61110,60704,10959,12976
0.9414910000000091,0.052031874656677246,-0.1693814992904663,1.856271743774414,-0.04915321245789528,-0.7624499797821045,-1.099642276763916,27.44515761164753,0.5846244461871921,-0.13203460832049038,2.9645471163483634,-127.24087762625969,2.8914701734618005,61110,60704,10959,12976
0.9444230000000098,0.052031874656677246,-0.1693814992904663,1.856271743774414,-0.04915321245789528,-0.7624499797821045,-1.099642276763916,27.168485001792508,0.7560629113580075,-0.12759111571931478,2.9645471163483634,-127.24087762625969,2.8914701734618005,59061,60200,41124,14268
0.9455819999999949,0.05155227705836296,-0.1768178790807724,1.8446418046951294,-0.04589902609586716,-0.7140375971794128,-1.2311241626739502,26.81495569340667,0.8812182999443358,-0.11747687930762778,2.466830644830983,-119.29493917285058,3.451087557125168,59061,60200,41124,14268
0.9483300000000163,0.051779549568891525,-0.17639559507369995,1.8463927507400513,-0.04535861313343048,-0.7122951149940491,-1.2214272022247314,26.323789958827792,0.7491189851317349,-0.09917649350157913,2.4813505835233327,-119.30614356731249,3.44960118318887,57656,60773,44960,17070
0.9494489999999932,0.051779549568891525,-0.17639559507369995,1.8463927507400513,-0.04535861313343048,-0.7122951149940491,-1.2214272022247314,25.89393445360028,0.7394732154005497,-0.1404320296130794,2.4813505835233327,-119.30614356731249,3.44960118318887,57656,60773,44960,17070
0.9522880000000005,0.051779549568891525,-0.17639559507369995,1.8463927507400513,-0.04535861313343048,-0.7122951149940491,-1.2214272022247314,25.4097547231929,0.8146441995403715,-0.18587238216012453,2.4813505835233327,-119.30614356731249,3.44960118318887,52550,58874,53074,20899
0.9534060000000172,0.051779549568891525,-0.17639559507369995,1.8463927507400513,-0.04535861313343048,-0.7122951149940491,-1.2214272022247314,24.79518875634411,0.698868664050384,-0.28477820694878914,2.4813505835233327,-119.30614356731249,3.44960118318887,52550,58874,53074,20899
0.9562930000000052,0.051779549568891525,-0.17639559507369995,1.8463927507400513,-0.04535861313343048,-0.7122951149940491,-1.2214272022247314,24.219694558480093,0.6896766969689483,-0.4249009270460126,2.4813505835233327,-119.30614356731249,3.44960118318887,48029,58875,56758,25626
0.9573990000000049,0.051779549568891525,-0.17639559507369995,1.8463927507400513,-0.04535861313343048,-0.7122951149940491,-1.2214272022247314,23.67925182161926,0.9085704956570764,-0.5640207006767123,2.4813505835233327,-119.30614356731249,3.44960118318887,48029,58875,56758,25626
0.9602069999999949,0.051678285002708435,-0.18364116549491882,1.8348214626312256,-0.039796266704797745,-0.6496231555938721,-1.3453562259674072,23.050496532482526,0.9313920551443469,-0.6996614871069006,1.9693908948678602,-111.83817637149845,3.95552281164244,47762,55440,56356,26064
0.9612820000000065,0.051678285002708435,-0.18364116549491882,1.8348214626312256,-0.039796266704797745,-0.6496231555938721,-1.3453562259674072,22.414542186287093,0.922017994423377,-0.8553605370772932,1.9693908948678602,-111.83817637149845,3.95552281164244,47762,55440,56356,26064
0.9642780000000203,0.051678285002708435,-0.18364116549491882,1.8348214626312256,-0.039796266704797745,-0.6496231555938721,-1.3453562259674072,21.85809065548158,1.1991238340087296,-1.01225028637106,1.9693908948678602,-111.83817637149845,3.95552281164244,50394,56156,57663,36592
0.9653880000000062,0.05130685493350029,-0.18978120386600494,1.8207346200942993,-0.03327534720301628,-0.5678820013999939,-1.4723035097122192,21.21256384306396,1.3708122368478488,-1.154889660408895,1.2987261400167533,-105.1441220154251,4.394619017070942,50394,56156,57663,36592
0.9681290000000153,0.051660533994436264,-0.18989931046962738,1.8224358558654785,-0.032260868698358536,-0.569017767906189,-1.463099718093872,20.579826595465345,1.439734180068827,-1.288961445482863,1.3171006585684861,-105.1537612377312,4.385417588273119,48317,54631,58936,40458
0.969198000000004,0.051660533994436264,-0.18989931046962738,1.8224358558654785,-0.032260868698358536,-0.569017767906189,-1.463099718093872,20.06987172676374,1.8163712046010654,-1.3881166586628568,1.3171006585684861,-105.1537612377312,4.385417588273119,48317,54631,58936,40458
0.9720869999999995,0.051660533994436264,-0.18989931046962738,1.8224358558654785,-0.032260868698358536,-0.569017767906189,-1.463099718093872,19.491965770216545,2.150867965940544,-1.4863727886588396,1.3171006585684861,-105.1537612377312,4.385417588273119,46449,55290,60398,45431
0.9732080000000133,0.051660533994436264,-0.18989931046962738,1.8224358558654785,-0.032260868698358536,-0.569017767906189,-1.463099718093872,18.875997915369936,2.2834073681232803,-1.529506410938199,1.3171006585684861,-105.1537612377312,4.385417588273119,46449,55290,60398,45431
0.9760899999999965,0.05137280002236366,-0.19515055418014526,1.8071954250335693,-0.023606054484844208,-0.4718082845211029,-1.583178997039795,18.430227359468116,2.6085681519453767,-1.4772191045180738,0.46349354696185696,-99.31398970607755,4.96594539727033,46619,52853,60882,49860
0.9772080000000133,0.05137280002236366,-0.19515055418014526,1.8071954250335693,-0.023606054484844208,-0.4718082845211029,-1.583178997039795,17.99042228440807,2.9331877814339693,-1.4086961028283895,0.46349354696185696,-99.31398970607755,4.96594539727033,46619,52853,60882,49860
0.979997000000003,0.05118032544851303,-0.19559718668460846,1.8086565732955933,-0.02437971718609333,-0.4746837317943573,-1.5753059387207031,17.48372499435185,3.178053992074068,-1.395704137766547,0.4843157052443155,-99.31959160023538,4.964300158728446,47140,50273,60736,53301
0.9811089999999968,0.05118032544851303,-0.19559718668460846,1.8086565732955933,-0.02437971718609333,-0.4746837317943573,-1.5753059387207031,17.012670387060812,3.6685869595779432,-1.4385034001710468,0.4843157052443155,-99.31959160023538,4.964300158728446,47140,50273,60736,53301
0.9840100000000093,0.05118032544851303,-0.19559718668460846,1.8086565732955933,-0.02437971718609333,-0.4746837317943573,-1.5753059387207031,16.539246631664042,4.141244257212988,-1.489189747301871,0.4843157052443155,-99.31959160023538,4.964300158728446,47365,48494,60835,55666
0.9851689999999944,0.05098258703947067,-0.19982074201107025,1.7923271656036377,-0.013012061826884747,-0.3618246018886566,-1.6871377229690552,16.08562933792641,4.376224813886712,-1.471577197748741,-0.40928200987633273,-94.21932957379146,5.858632468771893,47365,48494,60835,55666
0.987994000000006,0.05150241032242775,-0.2009579837322235,1.7937211990356445,-0.011483161710202694,-0.36816978454589844,-1.6795285940170288,15.762991632921056,4.740607302662951,-1.389986863538365,-0.38924451075455313,-94.2236936790305,5.841212984849281,47884,46522,60707,56659
0.9890620000000053,0.05150241032242775,-0.2009579837322235,1.7937211990356445,-0.011483161710202694,-0.36816978454589844,-1.6795285940170288,15.505463955510393,5.179008359196307,-1.3528759800642196,-0.38924451075455313,-94.2236936790305,5.841212984849281,47884,46522,60707,56659
0.991875,0.05150241032242775,-0.2009579837322235,1.7937211990356445,-0.011483161710202694,-0.36816978454589844,-1.6795285940170288,15.20748712219917,5.413962017943022,-1.3246639162145197,-0.38924451075455313,-94.2236936790305,5.841212984849281,45904,45307,60860,57152
0.9929690000000119,0.05150241032242775,-0.2009579837322235,1.7937211990356445,-0.011483161710202694,-0.36816978454589844,-1.6795285940170288,14.991986257318832,5.727658425904545,-1.3037176216088286,-0.38924451075455313,-94.2236936790305,5.841212984849281,45904,45307,60860,57152
0.9958859999999986,0.05144947022199631,-0.20403635501861572,1.7763909101486206,0.0037643960677087307,-0.24052661657333374,-1.781916856765747,14.907834627930072,6.2334044348193896,-1.3122768881942888,-1.3024419647100551,-89.6848681877636,7.187168355526151,48656,45254,60491,57991
0.9969630000000179,0.05144947022199631,-0.20403635501861572,1.7763909101486206,0.0037643960677087307,-0.24052661657333374,-1.781916856765747,14.848697538028208,6.609388984884558,-1.2734310884280116,-1.3024419647100551,-89.6848681877636,7.187168355526151,48656,45254,60491,57991
0.9997950000000128,0.05173029005527496,-0.2050623744726181,1.7777502536773682,0.00453148502856493,-0.24638225138187408,-1.7747281789779663,14.747601812519928,6.883128921747187,-1.2092146845370944,-1.2817179420859628,-89.69020124863093,7.173991183083037,49705,45029,60059,58176
1.0009130000000004,0.05173029005527496,-0.2050623744726181,1.7777502536773682,0.00453148502856493,-0.24638225138187408,-1.7747281789779663,14.686222340980217,7.159729626252779,-1.1974624209626836,-1.2817179420859628,-89.69020124863093,7.173991183083037,49705,45029,60059,58176
1.0038070000000008,0.05173029005527496,-0.2050623744726181,1.7777502536773682,0.00453148502856493,-0.24638225138187408,-1.7747281789779663,14.697125322483002,7.3362407475099225,-1.2011387816894834,-1.2817179420859628,-89.69020124863093,7.173991183083037,50207,45461,59890,58209
1.0049340000000084,0.05173029005527496,-0.2050623744726181,1.7777502536773682,0.00453148502856493,-0.24638225138187408,-1.7747281789779663,14.748115269978095,7.409041984332765,-1.1940126952446495,-1.2817179420859628,-89.69020124863093,7.173991183083037,50207,45461,59890,58209
1.0077080000000134,0.051930807530879974,-0.20745711028575897,1.7608070373535156,0.025104882195591927,-0.11034286767244339,-1.860261082649231,14.895727897614572,7.6461634562068035,-1.2053633541266762,-2.2290625847827195,-85.35561266795023,8.956588826010352,52173,46667,59409,58037
1.008835000000021,0.051930807530879974,-0.20745711028575897,1.7608070373535156,0.025104882195591927,-0.11034286767244339,-1.860261082649231,15.080373378105254,8.141467743119664,-1.2544881567523323,-2.2290625847827195,-85.35561266795023,8.956588826010352,52173,46667,59409,58037
1.0116620000000112,0.051930807530879974,-0.20745711028575897,1.7608070373535156,0.025104882195591927,-0.11034286767244339,-1.860261082649231,15.217839361988528,8.540395958608084,-1.3283617153880949,-2.2290625847827195,-85.35561266795023,8.956588826010352,53346,47073,58620,58027
1.0127630000000063,0.051930807530879974,-0.20745711028575897,1.7608070373535156,0.025104882195591927,-0.11034286767244339,-1.860261082649231,15.413000067727278,8.762658589496136,-1.3753429396523462,-2.2290625847827195,-85.35561266795023,8.956588826010352,53346,47073,58620,58027
1.0157369999999937,0.051930807530879974,-0.20745711028575897,1.7608070373535156,0.025104882195591927,-0.11034286767244339,-1.860261082649231,15.694928692309682,8.878814490968812,-1.301074966859143,-2.2290625847827195,-85.35561266795023,8.956588826010352,55318,48667,57773,57733
1.0168070000000007,0.051930807530879974,-0.20745711028575897,1.7608070373535156,0.025104882195591927,-0.11034286767244339,-1.860261082649231,15.946242682264971,8.703747868286928,-1.1516774886600958,-2.2290625847827195,-85.35561266795023,8.956588826010352,55318,48667,57773,57733
1.0195819999999949,0.05265463516116142,-0.20897074043750763,1.7429308891296387,0.05281791836023331,0.031692370772361755,-1.9349889755249023,16.225028776761082,8.458933056655868,-1.0991796593557999,-3.3450481940049372,-80.8865517790162,11.01259644813125,55654,50473,57740,57185
1.0206540000000095,0.05265463516116142,-0.20897074043750763,1.7429308891296387,0.05281791836023331,0.031692370772361755,-1.9349889755249023,16.601994968004053,8.534359105049093,-1.184437166387215,-3.3450481940049372,-80.8865517790162,11.01259644813125,55654,50473,57740,57185
1.023576000000001,0.05265463516116142,-0.20897074043750763,1.7429308891296387,0.05281791836023331,0.031692370772361755,-1.9349889755249023,16.938608942410145,8.738903725204846,-1.3302011607530126,-3.3450481940049372,-80.8865517790162,11.01259644813125,56358,51860,57081,56705
1.0247309999999998,0.05332992225885391,-0.20790745317935944,1.7232102155685425,0.08650346100330353,0.1862519383430481,-2.0028412342071533,17.19566151188234,8.882156225504644,-1.4347133224657007,-4.714103386061479,-75.99652005378883,13.163009290270713,56358,51860,57081,56705
1.027497000000003,0.053671903908252716,-0.20899909734725952,1.7241407632827759,0.08743391185998917,0.18020610511302948,-1.9982185363769531,17.519928006210385,9.068426766892493,-1.4459673086001574,-4.695090313429358,-75.9993131913613,13.148774884999018,57778,52645,55829,56469
1.028616000000009,0.053671903908252716,-0.20899909734725952,1.7241407632827759,0.08743391185998917,0.18020610511302948,-1.9982185363769531,17.875111670265383,9.196471552103503,-1.4051397175086977,-4.695090313429358,-75.9993131913613,13.148774884999018,57778,52645,55829,56469
1.0314520000000194,0.053671903908252716,-0.20899909734725952,1.7241407632827759,0.08743391185998917,0.18020610511302948,-1.9982185363769531,18.125233629316753,9.12460455219106,-1.390326150261241,-4.695090313429358,-75.9993131913613,13.148774884999018,58154,52924,55402,56379
1.032561000000016,0.053671903908252716,-0.20899909734725952,1.7241407632827759,0.08743391185998917,0.18020610511302948,-1.9982185363769531,18.37652311819001,9.106292656535675,-1.4118656639997473,-4.695090313429358,-75.9993131913613,13.148774884999018,58154,52924,55402,56379
1.0354610000000102,0.0547313466668129,-0.20642820000648499,1.703859806060791,0.1287090927362442,0.33908042311668396,-2.051457166671753,18.718607225475125,9.28435267228281,-1.4287815306117126,-6.4373834581702525,-70.54306073801239,15.233695965829702,58769,52489,54201,56582
1.0365690000000176,0.0547313466668129,-0.20642820000648499,1.703859806060791,0.1287090927362442,0.33908042311668396,-2.051457166671753,19.066158269845957,9.372432996911654,-1.3989067221354219,-6.4373834581702525,-70.54306073801239,15.233695965829702,58769,52489,54201,56582
1.0394379999999948,0.054867252707481384,-0.20777033269405365,1.7049709558486938,0.12893371284008026,0.33157163858413696,-2.046100378036499,19.357802106084968,9.324520598372256,-1.3668987216259774,-6.41945420808116,-70.54549783150601,15.221929814963426,59976,52462,51885,56452
1.0405050000000047,0.054867252707481384,-0.20777033269405365,1.7049709558486938,0.12893371284008026,0.33157163858413696,-2.046100378036499,19.579236493874006,9.205951340319748,-1.3845410985833164,-6.41945420808116,-70.54549783150601,15.221929814963426,59976,52462,51885,56452
1.043369000000006,0.054867252707481384,-0.20777033269405365,1.7049709558486938,0.12893371284008026,0.33157163858413696,-2.046100378036499,19.802221906681904,9.092866063583932,-1.4135549070791846,-6.41945420808116,-70.54549783150601,15.221929814963426,59779,52361,52168,56544
1.0444930000000168,0.054867252707481384,-0.20777033269405365,1.7049709558486938,0.12893371284008026,0.33157163858413696,-2.046100378036499,20.07150158135087,9.066365480208772,-1.4229649204748707,-6.41945420808116,-70.54549783150601,15.221929814963426,59779,52361,52168,56544
1.0472850000000036,0.056699786335229874,-0.20487816631793976,1.6857004165649414,0.1801326423883438,0.4894402027130127,-2.0741822719573975,20.37032103883099,9.090158161387539,-1.4141834130964432,-8.4877026591258,-64.51523932100372,17.132782673645092,60654,52585,49940,55991
1.0483509999999951,0.056699786335229874,-0.20487816631793976,1.6857004165649414,0.1801326423883438,0.4894402027130127,-2.0741822719573975,20.67181004898781,9.145686135380128,-1.4152456148972214,-8.4877026591258,-64.51523932100372,17.132782673645092,60654,52585,49940,55991
1.051244000000006,0.056699786335229874,-0.20487816631793976,1.6857004165649414,0.1801326423883438,0.4894402027130127,-2.0741822719573975,20.966272574924563,9.260962661060862,-1.4159976915890597,-8.4877026591258,-64.51523932100372,17.132782673645092,60712,51801,48900,56227
1.052372000000003,0.056699786335229874,-0.20487816631793976,1.6857004165649414,0.1801326423883438,0.4894402027130127,-2.0741822719573975,21.262252037418225,9.329588061294459,-1.3941164942826962,-8.4877026591258,-64.51523932100372,17.132782673645092,60712,51801,48900,56227
1.0552430000000168,0.056699786335229874,-0.20487816631793976,1.6857004165649414,0.1801326423883438,0.4894402027130127,-2.0741822719573975,21.57385466813073,9.261099014908673,-1.3675760966492392,-8.4877026591258,-64.51523932100372,17.132782673645092,61416,51527,45972,55594
1.056354000000021,0.056699786335229874,-0.20487816631793976,1.6857004165649414,0.1801326423883438,0.4894402027130127,-2.0741822719573975,21.85103221332843,9.149447584103756,-1.362866562577543,-8.4877026591258,-64.51523932100372,17.132782673645092,61416,51527,45972,55594
1.0591549999999987,0.05888809263706207,-0.20065368711948395,1.6664808988571167,0.2386522740125656,0.6449499726295471,-2.08184814453125,22.134643955719767,9.076822115912858,-1.3635426060202596,-10.902679560320394,-57.95356690285566,18.71794884970837,61894,51480,43211,54629
1.0602630000000064,0.05888809263706207,-0.20065368711948395,1.6664808988571167,0.2386522740125656,0.6449499726295471,-2.08184814453125,22.44229232484572,9.148781793831235,-1.3670081775467797,-10.902679560320394,-57.95356690285566,18.71794884970837,61894,51480,43211,54629
1.0631510000000126,0.05888809263706207,-0.20065368711948395,1.6664808988571167,0.2386522740125656,0.6449499726295471,-2.08184814453125,22.70286665854343,9.267948665232357,-1.3663209488274848,-10.902679560320394,-57.95356690285566,18.71794884970837,62088,51030,40618,54395
1.0643209999999963,0.0615776926279068,-0.19344601035118103,1.645646572113037,0.30230462551116943,0.7999911308288574,-2.0794143676757812,22.929725372840743,9.18647298010691,-1.3290333646150128,-13.65425757201139,-50.83464974374193,19.94736594467383,62088,51030,40618,54395
1.0670800000000162,0.06179048493504524,-0.19529877603054047,1.6468653678894043,0.30258211493492126,0.7897402048110962,-2.0738587379455566,23.14947877334972,8.991428388191686,-1.2806305449608772,-13.645541750610878,-50.828867619381015,19.93277789901334,62480,50835,36738,52736
1.0681959999999964,0.06179048493504524,-0.19529877603054047,1.6468653678894043,0.30258211493492126,0.7897402048110962,-2.0738587379455566,23.337240152315797,8.948821006543726,-1.2417613093770072,-13.645541750610878,-50.828867619381015,19.93277789901334,62480,50835,36738,52736
1.0710320000000064,0.06179048493504524,-0.19529877603054047,1.6468653678894043,0.30258211493492126,0.7897402048110962,-2.0738587379455566,23.57183907800531,9.0647313645639,-1.197674408585454,-13.645541750610878,-50.828867619381015,19.93277789901334,62639,50737,35457,52590
1.0721389999999955,0.06179048493504524,-0.19529877603054047,1.6468653678894043,0.30258211493492126,0.7897402048110962,-2.0738587379455566,23.795631961255722,9.057905150057808,-1.1613687318668942,-13.645541750610878,-50.828867619381015,19.93277789901334,62639,50737,35457,52590
1.0750299999999988,0.06179048493504524,-0.19529877603054047,1.6468653678894043,0.30258211493492126,0.7897402048110962,-2.0738587379455566,23.993272602601554,8.910218486543029,-1.1419070164108676,-13.645541750610878,-50.828867619381015,19.93277789901334,62741,50408,33679,51705
1.0761320000000123,0.06179048493504524,-0.19529877603054047,1.6468653678894043,0.30258211493492126,0.7897402048110962,-2.0738587379455566,24.18229525465989,8.756412411475463,-1.1193284703730668,-13.645541750610878,-50.828867619381015,19.93277789901334,62741,50408,33679,51705
1.079032999999996,0.06506507843732834,-0.18894386291503906,1.6276509761810303,0.36937540769577026,0.9198178648948669,-2.047654867172241,24.352360460814605,8.581442727857258,-1.0765680901204822,-16.644649400617684,-43.23505818353467,20.691888878136577,62934,50672,30940,49683
1.0801040000000213,0.06506507843732834,-0.18894386291503906,1.6276509761810303,0.36937540769577026,0.9198178648948669,-2.047654867172241,24.44707738287993,8.225614046186244,-1.0193903544116172,-16.644649400617684,-43.23505818353467,20.691888878136577,62934,50672,30940,49683
1.0829410000000208,0.06506507843732834,-0.18894386291503906,1.6276509761810303,0.36937540769577026,0.9198178648948669,-2.047654867172241,24.493548478637376,7.838470851153644,-0.9580083528688713,-16.644649400617684,-43.23505818353467,20.691888878136577,62701,51482,33050,49939
1.084058000000019,0.06909438967704773,-0.17913712561130524,1.6073311567306519,0.437849223613739,1.0443545579910278,-2.014441967010498,24.595046874102476,7.592236574661571,-0.9120369327109508,-19.755035504505454,-35.356802516949394,20.864993248315493,62701,51482,33050,49939
1.086869000000006,0.06903994828462601,-0.18167221546173096,1.6087108850479126,0.4369921088218689,1.0302402973175049,-2.0083563327789307,24.70987811924895,7.496710584257083,-0.8713824470903462,-19.76054372908965,-35.33931208102665,20.84846951151449,62815,51936,30868,46749
1.08794200000001,0.06903994828462601,-0.18167221546173096,1.6087108850479126,0.4369921088218689,1.0302402973175049,-2.0083563327789307,24.741130847273247,7.336200267461353,-0.8268095859788807,-19.76054372908965,-35.33931208102665,20.84846951151449,62815,51936,30868,46749
1.0908179999999994,0.06903994828462601,-0.18167221546173096,1.6087108850479126,0.4369921088218689,1.0302402973175049,-2.0083563327789307,24.70506738505583,6.9586146249488285,-0.801560555158003,-19.76054372908965,-35.33931208102665,20.84846951151449,62660,52565,32835,46756
1.091936000000016,0.06903994828462601,-0.18167221546173096,1.6087108850479126,0.4369921088218689,1.0302402973175049,-2.0083563327789307,24.639065731128177,6.495414744976873,-0.7880002049405103,-19.76054372908965,-35.33931208102665,20.84846951151449,62660,52565,32835,46756
1.094831999999995,0.06903994828462601,-0.18167221546173096,1.6087108850479126,0.4369921088218689,1.0302402973175049,-2.0083563327789307,24.565722274707394,6.0515233155402095,-0.7634501207477238,-19.76054372908965,-35.33931208102665,20.84846951151449,62394,53099,35191,46515
1.0959560000000055,0.06903994828462601,-0.18167221546173096,1.6087108850479126,0.4369921088218689,1.0302402973175049,-2.0083563327789307,24.542060621054258,5.63752480407525,-0.7158782739327201,-19.76054372908965,-35.33931208102665,20.84846951151449,62394,53099,35191,46515
1.0987320000000182,0.07335759699344635,-0.1730218231678009,1.5904752016067505,0.5022189617156982,1.1215755939483643,-1.9579405784606934,24.517359269311555,5.30399743337256,-0.6662297606786999,-22.768852136126856,-27.47940633612275,20.21737944702464,62265,53712,35652,44060
1.099841000000015,0.07335759699344635,-0.1730218231678009,1.5904752016067505,0.5022189617156982,1.1215755939483643,-1.9579405784606934,24.425893534305004,5.037460814626378,-0.6467484709886613,-22.768852136126856,-27.47940633612275,20.21737944702464,62265,53712,35652,44060
1.1027419999999983,0.07335759699344635,-0.1730218231678009,1.5904752016067505,0.5022189617156982,1.1215755939483643,-1.9579405784606934,24.248546180465574,4.745075554339886,-0.6555440265418387,-22.768852136126856,-27.47940633612275,20.21737944702464,61997,53699,37052,44894
1.1038680000000167,0.0786910280585289,-0.16141609847545624,1.571155071258545,0.5648199915885925,1.20244300365448,-1.9085766077041626,24.068454705438928,4.4199975948276915,-0.6773860088011509,-25.471530669235552,-19.995917117002186,18.789112609090395,61997,53699,37052,44894
1.1067570000000124,0.0778152197599411,-0.1643294394016266,1.5721030235290527,0.5609062910079956,1.1860077381134033,-1.9050105810165405,23.931823888873502,4.167428723366756,-0.7000232775409878,-25.488202756883087,-19.97788531235494,18.7709073865872,61843,53629,37188,42692
1.1078270000000194,0.0778152197599411,-0.1643294394016266,1.5721030235290527,0.5609062910079956,1.1860077381134033,-1.9050105810165405,23.735314558358734,3.8613047476487643,-0.7090337501941347,-25.488202756883087,-19.97788531235494,18.7709073865872,61843,53629,37188,42692
1.1106080000000074,0.0778152197599411,-0.1643294394016266,1.5721030235290527,0.5609062910079956,1.1860077381134033,-1.9050105810165405,23.485028548584218,3.508331507298534,-0.7195731436290961,-25.488202756883087,-19.97788531235494,18.7709073865872,61536,53685,38953,43953
1.1117140000000072,0.0778152197599411,-0.1643294394016266,1.5721030235290527,0.5609062910079956,1.1860077381134033,-1.9050105810165405,23.228625790418004,3.2285166336733253,-0.7353187506790533,-25.488202756883087,-19.97788531235494,18.7709073865872,61536,53685,38953,43953
1.1146050000000105,0.08370473980903625,-0.15218742191791534,1.5533379316329956,0.6171103715896606,1.2451051473617554,-1.852092981338501,22.9532634558193,2.9298582974391523,-0.7558427345148852,-27.805586102097212,-13.044460761021192,16.733062564872068,61691,53728,37258,41461
1.1157200000000012,0.08370473980903625,-0.15218742191791534,1.5533379316329956,0.6171103715896606,1.2451051473617554,-1.852092981338501,22.668273261247737,2.6249156999807193,-0.7951790219749278,-27.805586102097212,-13.044460761021192,16.733062564872068,61691,53728,37258,41461
1.1185280000000202,0.08282501995563507,-0.15469709038734436,1.5547096729278564,0.61350417137146,1.2310881614685059,-1.84635329246521,22.395514432930696,2.3806878490539125,-0.8488963793213984,-27.822944185565635,-13.021109419717208,16.710740588283844,61215,53152,39630,43898
1.1196450000000187,0.08282501995563507,-0.15469709038734436,1.5547096729278564,0.61350417137146,1.2310881614685059,-1.84635329246521,22.11265263670233,2.1269740846403526,-0.8777577218448596,-27.822944185565635,-13.021109419717208,16.710740588283844,61215,53152,39630,43898
1.1225190000000003,0.08282501995563507,-0.15469709038734436,1.5547096729278564,0.61350417137146,1.2310881614685059,-1.84635329246521,21.810630994327493,1.8569986591366057,-0.8724511736357949,-27.822944185565635,-13.021109419717208,16.710740588283844,61064,53019,40459,45097
1.1236689999999945,0.08920715749263763,-0.142200767993927,1.5365575551986694,0.662717878818512,1.2702409029006958,-1.7890598773956299,21.509201638979093,1.6191016747531353,-0.878498213785956,-29.721653214440202,-6.790383289116781,14.233753664620295,61064,53019,40459,45097
1.126445000000007,0.08806423097848892,-0.145225390791893,1.5372942686080933,0.6576176881790161,1.2534083127975464,-1.786687970161438,21.191071067802586,1.4048008302599853,-0.910507146401782,-29.746218329320662,-6.768911948321731,14.210787941070523,61013,52830,40485,43912
1.1275420000000158,0.08806423097848892,-0.145225390791893,1.5372942686080933,0.6576176881790161,1.2534083127975464,-1.786687970161438,20.863412771510216,1.2147896128050117,-0.9412545396092373,-29.746218329320662,-6.768911948321731,14.210787941070523,61013,52830,40485,43912
1.1304740000000166,0.08806423097848892,-0.145225390791893,1.5372942686080933,0.6576176881790161,1.2534083127975464,-1.786687970161438,20.514681414144263,1.0157299726513578,-0.9681682458484964,-29.746218329320662,-6.768911948321731,14.210787941070523,60859,52352,40978,46108
1.1315409999999975,0.08806423097848892,-0.145225390791893,1.5372942686080933,0.6576176881790161,1.2534083127975464,-1.786687970161438,20.113954499655602,0.7474543762923809,-0.979979165545916,-29.746218329320662,-6.768911948321731,14.210787941070523,60859,52352,40978,46108
1.1344109999999927,0.08806423097848892,-0.145225390791893,1.5372942686080933,0.6576176881790161,1.2534083127975464,-1.786687970161438,19.697981520558457,0.3534649597559997,-0.9702791339075204,-29.746218329320662,-6.768911948321731,14.210787941070523,60233,51984,43488,46922
1.135488000000012,0.08806423097848892,-0.145225390791893,1.5372942686080933,0.6576176881790161,1.2534083127975464,-1.786687970161438,19.276085671196977,-0.07602244667459061,-0.9692481576705234,-29.746218329320662,-6.768911948321731,14.210787941070523,60233,51984,43488,46922
1.1383200000000069,0.09388802200555801,-0.1354120373725891,1.520383358001709,0.693710446357727,1.2588177919387817,-1.72750985622406,18.8582314351058,-0.38246202362651405,-1.0037326982566597,-31.261097677346243,-1.2360774654475875,11.4548880782275,59875,53132,44929,45543
1.1393910000000032,0.09388802200555801,-0.1354120373725891,1.520383358001709,0.693710446357727,1.2588177919387817,-1.72750985622406,18.463335778139978,-0.5555593385508262,-1.0536613760573563,-31.261097677346243,-1.2360774654475875,11.4548880782275,59875,53132,44929,45543
1.1423080000000192,0.09388802200555801,-0.1354120373725891,1.520383358001709,0.693710446357727,1.2588177919387817,-1.72750985622406,18.09974824294913,-0.6451437166948067,-1.0881533734945448,-31.261097677346243,-1.2360774654475875,11.4548880782275,59589,52345,45617,46890
1.1434770000000134,0.10098405182361603,-0.12280693650245667,1.5034018754959106,0.7250059843063354,1.263656497001648,-1.6744009256362915,17.768133554541336,-0.6847250815541639,-1.1112917825725075,-32.363882097642,3.456833648321541,8.53711746415981,59589,52345,45617,46890
1.1462290000000213,0.0999564602971077,-0.12551183998584747,1.5042215585708618,0.7203754186630249,1.2490898370742798,-1.6712796688079834,17.40696843067802,-0.7676687676514911,-1.13692277727273,-32.38998675653575,3.4805297554579733,8.51040570787737,59183,51898,45864,46023
1.147347999999998,0.0999564602971077,-0.12551183998584747,1.5042215585708618,0.7203754186630249,1.2490898370742798,-1.6712796688079834,17.00327795052832,-0.9570242482670598,-1.174097576613037,-32.38998675653575,3.4805297554579733,8.51040570787737,59183,51898,45864,46023
1.1501940000000177,0.0999564602971077,-0.12551183998584747,1.5042215585708618,0.7203754186630249,1.2490898370742798,-1.6712796688079834,16.61104225885927,-1.1549840694695384,-1.2352798410740269,-32.38998675653575,3.4805297554579733,8.51040570787737,59291,51682,45674,47128
1.1513000000000175,0.0999564602971077,-0.12551183998584747,1.5042215585708618,0.7203754186630249,1.2490898370742798,-1.6712796688079834,16.22082843908981,-1.3204854164641855,-1.2875402495671422,-32.38998675653575,3.4805297554579733,8.51040570787737,59291,51682,45674,47128
1.1541910000000206,0.0999564602971077,-0.12551183998584747,1.5042215585708618,0.7203754186630249,1.2490898370742798,-1.6712796688079834,15.806681323236024,-1.5298993603570403,-1.3068431074641456,-32.38998675653575,3.4805297554579733,8.51040570787737,59056,51460,46058,47544
1.1552630000000064,0.0999564602971077,-0.12551183998584747,1.5042215585708618,0.7203754186630249,1.2490898370742798,-1.6712796688079834,15.402996169408505,-1.7574086849086565,-1.3285922119804412,-32.38998675653575,3.4805297554579733,8.51040570787737,59056,51460,46058,47544
1.1581970000000146,0.10609876364469528,-0.1156364306807518,1.4884132146835327,0.7377776503562927,1.2268598079681396,-1.6162569522857666,15.032779493632228,-1.931082740656539,-1.3879862969274974,-33.24893103336433,7.527068717184468,5.59390818272642,58867,51783,46163,46626
1.1593350000000209,0.10609876364469528,-0.1156364306807518,1.4884132146835327,0.7377776503562927,1.2268598079681396,-1.6162569522857666,14.728824396305997,-2.060859379524427,-1.4600378539034822,-33.24893103336433,7.527068717184468,5.59390818272642,58867,51783,46163,46626
1.1621169999999983,0.10609876364469528,-0.1156364306807518,1.4884132146835327,0.7377776503562927,1.2268598079681396,-1.6162569522857666,14.486948649253948,-2.2019015892775142,-1.512374428803774,-33.24893103336433,7.527068717184468,5.59390818272642,58768,51761,46203,47420
1.1632250000000057,0.10609876364469528,-0.1156364306807518,1.4884132146835327,0.7377776503562927,1.2268598079681396,-1.6162569522857666,14.260151720293928,-2.4209817426629203,-1.5402598559457756,-33.24893103336433,7.527068717184468,5.59390818272642,58768,51761,46203,47420
1.1660240000000048,0.11223598569631577,-0.10583020746707916,1.473301649093628,0.7466935515403748,1.193415880203247,-1.5554817914962769,14.007488040298187,-2.707293930399595,-1.5535354476637115,-33.91463798724187,10.910326332733925,2.7173578613406346,58416,52540,46443,44410
1.1671330000000015,0.11223598569631577,-0.10583020746707916,1.473301649093628,0.7466935515403748,1.193415880203247,-1.5554817914962769,13.739232084752249,-2.9327827146321686,-1.573982133248904,-33.91463798724187,10.910326332733925,2.7173578613406346,58416,52540,46443,44410
1.1699860000000044,0.11223598569631577,-0.10583020746707916,1.473301649093628,0.7466935515403748,1.193415880203247,-1.5554817914962769,13.52889029553561,-3.043751577249699,-1.5933980423341811,-33.91463798724187,10.910326332733925,2.7173578613406346,58424,53568,46505,43434
1.171107000000018,0.11223598569631577,-0.10583020746707916,1.473301649093628,0.7466935515403748,1.193415880203247,-1.5554817914962769,13.298895442738624,-3.1620425349682937,-1.6158779182535945,-33.91463798724187,10.910326332733925,2.7173578613406346,58424,53568,46505,43434
1.1739900000000199,0.11223598569631577,-0.10583020746707916,1.473301649093628,0.7466935515403748,1.193415880203247,-1.5554817914962769,12.96397630405026,-3.3874594138514347,-1.6562315998290746,-33.91463798724187,10.910326332733925,2.7173578613406346,57952,53851,47140,42592
1.1751059999999998,0.11223598569631577,-0.10583020746707916,1.473301649093628,0.7466935515403748,1.193415880203247,-1.5554817914962769,12.601301700481088,-3.661433975206099,-1.694756888158161,-33.91463798724187,10.910326332733925,2.7173578613406346,57952,53851,47140,42592
1.1778900000000139,0.11832630634307861,-0.09662693738937378,1.4590665102005005,0.7467225193977356,1.1486437320709229,-1.491024136543274,12.311579601284675,-3.817095208289013,-1.7172696541170367,-34.455681588425804,13.787071974887821,-0.20287178959874605,57584,54326,47502,41101
1.1789900000000197,0.11832630634307861,-0.09662693738937378,1.4590665102005005,0.7467225193977356,1.1486437320709229,-1.491024136543274,12.094591627251635,-3.8667663584122987,-1.7443738429532636,-34.455681588425804,13.787071974887821,-0.20287178959874605,57584,54326,47502,41101
1.1819919999999984,0.11832630634307861,-0.09662693738937378,1.4590665102005005,0.7467225193977356,1.1486437320709229,-1.491024136543274,11.861370088477909,-3.9572762849036227,-1.7883582120428487,-34.455681588425804,13.787071974887821,-0.20287178959874605,57447,54139,47496,42104
1.1831670000000158,0.11832630634307861,-0.09662693738937378,1.4590665102005005,0.7467225193977356,1.1486437320709229,-1.491024136543274,11.623246202769563,-4.1468970829427905,-1.83379054181711,-34.455681588425804,13.787071974887821,-0.20287178959874605,57447,54139,47496,42104
1.185808000000019,0.12434902787208557,-0.08776284754276276,1.4452606439590454,0.7378517389297485,1.0967286825180054,-1.4289218187332153,11.362472664622313,-4.365454457806214,-1.873333024524552,-34.90557752949886,16.15936551215715,-3.137762379275524,56977,54304,47403,39365
1.1868770000000077,0.12434902787208557,-0.08776284754276276,1.4452606439590454,0.7378517389297485,1.0967286825180054,-1.4289218187332153,11.045984731206168,-4.520420339528508,-1.907036393383941,-34.90557752949886,16.15936551215715,-3.137762379275524,56977,54304,47403,39365
1.189768000000011,0.12434902787208557,-0.08776284754276276,1.4452606439590454,0.7378517389297485,1.0967286825180054,-1.4289218187332153,10.77355187380655,-4.597900217754401,-1.9487560102825228,-34.90557752949886,16.15936551215715,-3.137762379275524,56839,54891,47522,39539
1.1908680000000167,0.12434902787208557,-0.08776284754276276,1.4452606439590454,0.7378517389297485,1.0967286825180054,-1.4289218187332153,10.546367188591814,-4.593699347450911,-1.994758256530061,-34.90557752949886,16.15936551215715,-3.137762379275524,56839,54891,47522,39539
1.1937770000000019,0.12434902787208557,-0.08776284754276276,1.4452606439590454,0.7378517389297485,1.0967286825180054,-1.4289218187332153,10.313557907154832,-4.525713638511149,-2.0324273385686866,-34.90557752949886,16.15936551215715,-3.137762379275524,56682,54783,47242,39587
1.1949220000000205,0.12434902787208557,-0.08776284754276276,1.4452606439590454,0.7378517389297485,1.0967286825180054,-1.4289218187332153,10.084467463864035,-4.460244350485405,-2.0640847339206223,-34.90557752949886,16.15936551215715,-3.137762379275524,56682,54783,47242,39587
1.1976840000000084,0.13029609620571136,-0.07908999919891357,1.4316413402557373,0.7207217812538147,1.0413625240325928,-1.3734867572784424,9.858953113284997,-4.391075399073322,-2.0893518742369124,-35.32471153369817,18.086146555381546,-6.037102619557928,57094,54811,46048,39235
1.1987939999999944,0.13029609620571136,-0.07908999919891357,1.4316413402557373,0.7207217812538147,1.0413625240325928,-1.3734867572784424,9.628796340293734,-4.286840871904274,-2.118205360435158,-35.32471153369817,18.086146555381546,-6.037102619557928,57094,54811,46048,39235
1.2016929999999992,0.13029609620571136,-0.07908999919891357,1.4316413402557373,0.7207217812538147,1.0413625240325928,-1.3734867572784424,9.392368355567552,-4.1626025428393145,-2.1574005669364538,-35.32471153369817,18.086146555381546,-6.037102619557928,57751,54334,44625,41495
1.2028479999999981,0.13741782307624817,-0.0689273253083229,1.4181843996047974,0.7013276219367981,0.9917687177658081,-1.3221445083618164,9.132222258173122,-4.0663159536275,-2.1959596774113836,-35.71349421396584,19.689859213342064,-8.72580442603272,57751,54334,44625,41495
1.2056020000000136,0.13616874814033508,-0.0710432380437851,1.4191267490386963,0.6959776878356934,0.9811381101608276,-1.3173003196716309,8.821177293392882,-4.0408199146155175,-2.233353788067459,-35.73825974333549,19.71163297884288,-8.75633150720958,57952,53907,43039,40501
1.2066970000000146,0.13616874814033508,-0.0710432380437851,1.4191267490386963,0.6959776878356934,0.9811381101608276,-1.3173003196716309,8.475423882757857,-4.0338554820488515,-2.2686625104319473,-35.73825974333549,19.71163297884288,-8.75633150720958,57952,53907,43039,40501
1.209551999999996,0.13616874814033508,-0.0710432380437851,1.4191267490386963,0.6959776878356934,0.9811381101608276,-1.3173003196716309,8.154730817980477,-3.9440358469120755,-2.2836425252475343,-35.73825974333549,19.71163297884288,-8.75633150720958,58181,54178,42563,42098
1.2106600000000034,0.13616874814033508,-0.0710432380437851,1.4191267490386963,0.6959776878356934,0.9811381101608276,-1.3173003196716309,7.876959387859687,-3.766868522762336,-2.27183753108354,-35.73825974333549,19.71163297884288,-8.75633150720958,58181,54178,42563,42098
1.2135709999999962,0.13616874814033508,-0.0710432380437851,1.4191267490386963,0.6959776878356934,0.9811381101608276,-1.3173003196716309,7.6219292229193005,-3.6020191176025405,-2.254029239190289,-35.73825974333549,19.71163297884288,-8.75633150720958,57873,53671,42818,43474
1.2146419999999924,0.13616874814033508,-0.0710432380437851,1.4191267490386963,0.6959776878356934,0.9811381101608276,-1.3173003196716309,7.366668428228514,-3.486663229721322,-2.239401294270811,-35.73825974333549,19.71163297884288,-8.75633150720958,57873,53671,42818,43474
1.2174759999999951,0.14145299792289734,-0.0633201152086258,1.4066234827041626,0.6623778343200684,0.9184232354164124,-1.2657893896102905,7.064800183932468,-3.399912887740863,-2.2298733028388344,-36.176180001619706,21.07661168412735,-11.169644987455841,57739,53654,42584,43965
1.2185960000000196,0.14145299792289734,-0.0633201152086258,1.4066234827041626,0.6623778343200684,0.9184232354164124,-1.2657893896102905,6.7120815417824495,-3.3282770502110397,-2.228847453186936,-36.176180001619706,21.07661168412735,-11.169644987455841,57739,53654,42584,43965
1.2214780000000027,0.14145299792289734,-0.0633201152086258,1.4066234827041626,0.6623778343200684,0.9184232354164124,-1.2657893896102905,6.378368282435672,-3.2186136691598657,-2.2315225985019205,-36.176180001619706,21.07661168412735,-11.169644987455841,57845,53256,42634,46143
1.2226849999999976,0.14145299792289734,-0.0633201152086258,1.4066234827041626,0.6623778343200684,0.9184232354164124,-1.2657893896102905,6.036840775818384,-3.086566419146576,-2.2452762276355256,-36.176180001619706,21.07661168412735,-11.169644987455841,57845,53256,42634,46143
1.225390000000014,0.14641442894935608,-0.05575956404209137,1.3946177959442139,0.623149573802948,0.85594642162323,-1.2185269594192505,5.652463007261722,-2.9979507991386254,-2.259611491151204,-36.618290978346586,22.17647072064233,-13.215064624452884,57574,52700,41994,45678
1.2265080000000017,0.14641442894935608,-0.05575956404209137,1.3946177959442139,0.623149573802948,0.85594642162323,-1.2185269594192505,5.291889105160406,-2.956803362400247,-2.2425390306671424,-36.618290978346586,22.17647072064233,-13.215064624452884,57574,52700,41994,45678
1.229347999999998,0.14641442894935608,-0.05575956404209137,1.3946177959442139,0.623149573802948,0.85594642162323,-1.2185269594192505,4.984808521978858,-2.9443216590032635,-2.194213043210455,-36.618290978346586,22.17647072064233,-13.215064624452884,57440,53022,42450,46929
1.2304520000000194,0.14641442894935608,-0.05575956404209137,1.3946177959442139,0.623149573802948,0.85594642162323,-1.2185269594192505,4.6595460054031195,-2.9219052994758488,-2.1585945952111905,-36.618290978346586,22.17647072064233,-13.215064624452884,57440,53022,42450,46929
1.2333610000000044,0.14641442894935608,-0.05575956404209137,1.3946177959442139,0.623149573802948,0.85594642162323,-1.2185269594192505,4.346073036657054,-2.8382721875513273,-2.1546085088496145,-36.618290978346586,22.17647072064233,-13.215064624452884,56749,52798,43434,47473
1.234433000000019,0.14641442894935608,-0.05575956404209137,1.3946177959442139,0.623149573802948,0.85594642162323,-1.2185269594192505,4.068792160809055,-2.6710315300487495,-2.1811783344131173,-36.618290978346586,22.17647072064233,-13.215064624452884,56749,52798,43434,47473
1.2373509999999952,0.15118858218193054,-0.04931550845503807,1.3833645582199097,0.5786724090576172,0.7881146669387817,-1.1691302061080933,3.751401682099483,-2.525931861216872,-2.180384046618001,-37.09378697897466,22.95855738496968,-14.878561240101906,56490,52646,43133,47791
1.2384860000000044,0.15118858218193054,-0.04931550845503807,1.3833645582199097,0.5786724090576172,0.7881146669387817,-1.1691302061080933,3.415005021638342,-2.4859183984706497,-2.1368363027891344,-37.09378697897466,22.95855738496968,-14.878561240101906,56490,52646,43133,47791
1.24125900000002,0.15118858218193054,-0.04931550845503807,1.3833645582199097,0.5786724090576172,0.7881146669387817,-1.1691302061080933,3.093291433531244,-2.5074966612030165,-2.1243756383647625,-37.09378697897466,22.95855738496968,-14.878561240101906,56528,52675,43333,48989
1.242372000000003,0.15676569938659668,-0.041742097586393356,1.3719091415405273,0.5350807905197144,0.7271690368652344,-1.1235885620117188,2.7643071493321205,-2.506098235314616,-2.14919123971823,-37.5938271093522,23.402815623143695,-16.156070801804063,56528,52675,43333,48989
1.2451879999999946,0.15585319697856903,-0.04291275516152382,1.3724782466888428,0.531132161617279,0.7215823531150818,-1.1203804016113281,2.4452476675673953,-2.4722542515496713,-2.1466511166705122,-37.61533060847499,23.40718952428001,-16.172769815059127,55994,52564,42989,48274
1.2463369999999996,0.15585319697856903,-0.04291275516152382,1.3724782466888428,0.531132161617279,0.7215823531150818,-1.1203804016113281,2.166812844019066,-2.438747956610948,-2.1281944782098816,-37.61533060847499,23.40718952428001,-16.172769815059127,55994,52564,42989,48274
1.2491410000000032,0.15585319697856903,-0.04291275516152382,1.3724782466888428,0.531132161617279,0.7215823531150818,-1.1203804016113281,1.9055576731886743,-2.445599204831286,-2.1254056159163506,-37.61533060847499,23.40718952428001,-16.172769815059127,55763,53267,43442,48808
1.2502510000000184,0.15585319697856903,-0.04291275516152382,1.3724782466888428,0.531132161617279,0.7215823531150818,-1.1203804016113281,1.6218314148704667,-2.490032982354822,-2.1265648899388623,-37.61533060847499,23.40718952428001,-16.172769815059127,55763,53267,43442,48808
1.2531469999999971,0.15585319697856903,-0.04291275516152382,1.3724782466888428,0.531132161617279,0.7215823531150818,-1.1203804016113281,1.3108791280961607,-2.5263393248636543,-2.125047687065844,-37.61533060847499,23.40718952428001,-16.172769815059127,54960,53556,44388,48671
1.2542580000000016,0.15585319697856903,-0.04291275516152382,1.3724782466888428,0.531132161617279,0.7215823531150818,-1.1203804016113281,1.0232713124891624,-2.510945721130778,-2.129303285329736,-37.61533060847499,23.40718952428001,-16.172769815059127,54960,53556,44388,48671
1.2570599999999976,0.1599368155002594,-0.03704148158431053,1.3622838258743286,0.4800271689891815,0.655110776424408,-1.0713701248168945,0.7683606569026936,-2.4789214753386846,-2.122489987154932,-38.22394257496009,23.504271943609165,-17.159873780394175,54035,54018,45179,48764
1.2581650000000082,0.1599368155002594,-0.03704148158431053,1.3622838258743286,0.4800271689891815,0.655110776424408,-1.0713701248168945,0.504072644933406,-2.487207102122139,-2.1102453050949657,-38.22394257496009,23.504271943609165,-17.159873780394175,54035,54018,45179,48764
1.2611330000000016,0.1599368155002594,-0.03704148158431053,1.3622838258743286,0.4800271689891815,0.655110776424408,-1.0713701248168945,0.21597384228993796,-2.5208630667141243,-2.089483301236708,-38.22394257496009,23.504271943609165,-17.159873780394175,53818,54315,45723,49630
1.2623209999999963,0.16448751091957092,-0.030812714248895645,1.3518208265304565,0.42884695529937744,0.59160315990448,-1.021599531173706,-0.06840151160970624,-2.5233142401814335,-2.0703763188378796,-38.908625824633475,23.247946780729226,-17.881595060555043,53818,54315,45723,49630
1.2649710000000196,0.1632024645805359,-0.031948067247867584,1.3524374961853027,0.4233122766017914,0.5860694050788879,-1.0180187225341797,-0.3095669103752467,-2.484217703798525,-2.076278549603768,-38.936123835124526,23.25203354268298,-17.90512011615819,53043,54120,45275,49033
1.2660439999999944,0.1632024645805359,-0.031948067247867584,1.3524374961853027,0.4233122766017914,0.5860694050788879,-1.0180187225341797,-0.5526513663775414,-2.4697364990551103,-2.0836251457868604,-38.936123835124526,23.25203354268298,-17.90512011615819,53043,54120,45275,49033
1.2689269999999961,0.1632024645805359,-0.031948067247867584,1.3524374961853027,0.4233122766017914,0.5860694050788879,-1.0180187225341797,-0.8826719198463283,-2.5789117226784724,-2.0869670134807463,-38.936123835124526,23.25203354268298,-17.90512011615819,52441,54659,46200,49866
1.2700249999999942,0.1632024645805359,-0.031948067247867584,1.3524374961853027,0.4233122766017914,0.5860694050788879,-1.0180187225341797,-1.2306767002878793,-2.7118980032921245,-2.0881182980199875,-38.936123835124526,23.25203354268298,-17.90512011615819,52441,54659,46200,49866
1.2729390000000131,0.1632024645805359,-0.031948067247867584,1.3524374961853027,0.4233122766017914,0.5860694050788879,-1.0180187225341797,-1.5056717849722625,-2.7611707445163343,-2.093865399652379,-38.936123835124526,23.25203354268298,-17.90512011615819,51291,54896,47123,49876
1.274058000000019,0.1632024645805359,-0.031948067247867584,1.3524374961853027,0.4233122766017914,0.5860694050788879,-1.0180187225341797,-1.725443428134708,-2.7348845456089252,-2.116830902996568,-38.936123835124526,23.25203354268298,-17.90512011615819,51291,54896,47123,49876
1.276953999999998,0.16656485199928284,-0.027749555185437202,1.3432892560958862,0.3672030568122864,0.5172319412231445,-0.9629981517791748,-1.9153523802038224,-2.709777061799985,-2.126146507331611,-39.73304973328682,22.666577526898596,-18.393553435073244,50076,55163,47671,49844
1.2780690000000177,0.16656485199928284,-0.027749555185437202,1.3432892560958862,0.3672030568122864,0.5172319412231445,-0.9629981517791748,-2.12494675326053,-2.7056502273747984,-2.1129397583278533,-39.73304973328682,22.666577526898596,-18.393553435073244,50076,55163,47671,49844
1.2808360000000103,0.16656485199928284,-0.027749555185437202,1.3432892560958862,0.3672030568122864,0.5172319412231445,-0.9629981517791748,-2.4078403742639245,-2.74869463375764,-2.1125080599151516,-39.73304973328682,22.666577526898596,-18.393553435073244,49874,55542,48192,50448
1.281997000000003,0.16656485199928284,-0.027749555185437202,1.3432892560958862,0.3672030568122864,0.5172319412231445,-0.9629981517791748,-2.7116093166299597,-2.872569175017695,-2.128922719609964,-39.73304973328682,22.666577526898596,-18.393553435073244,49874,55542,48192,50448
1.284762000000017,0.16895076632499695,-0.023465927690267563,1.3344860076904297,0.3077899217605591,0.45316314697265625,-0.9062849283218384,-2.9449187397196597,-2.9176655470204427,-2.140592691506691,-40.66844437245626,21.704937162359027,-18.66837954280687,48193,55622,48172,49611
1.2858360000000102,0.16895076632499695,-0.023465927690267563,1.3344860076904297,0.3077899217605591,0.45316314697265625,-0.9062849283218384,-3.1129916350628872,-2.814066450087488,-2.1615023676473935,-40.66844437245626,21.704937162359027,-18.66837954280687,48193,55622,48172,49611
1.2888030000000144,0.16895076632499695,-0.023465927690267563,1.3344860076904297,0.3077899217605591,0.45316314697265625,-0.9062849283218384,-3.274286785431863,-2.6646231655176917,-2.1891217449964966,-40.66844437245626,21.704937162359027,-18.66837954280687,48273,55767,47971,50465
1.289933000000019,0.16895076632499695,-0.023465927690267563,1.3344860076904297,0.3077899217605591,0.45316314697265625,-0.9062849283218384,-3.45488825580726,-2.574189405433544,-2.198538815769071,-40.66844437245626,21.704937162359027,-18.66837954280687,48273,55767,47971,50465
1.2927309999999999,0.16895076632499695,-0.023465927690267563,1.3344860076904297,0.3077899217605591,0.45316314697265625,-0.9062849283218384,-3.673021921741252,-2.5658377322550554,-2.1941488610281845,-40.66844437245626,21.704937162359027,-18.66837954280687,48415,55591,47143,50494
1.2937960000000022,0.16895076632499695,-0.023465927690267563,1.3344860076904297,0.3077899217605591,0.45316314697265625,-0.9062849283218384,-3.916999968157809,-2.6083492401037724,-2.186950203443646,-40.66844437245626,21.704937162359027,-18.66837954280687,48415,55591,47143,50494
1.2966270000000077,0.17135827243328094,-0.02015240676701069,1.3263870477676392,0.24866043031215668,0.3888062536716461,-0.8430296182632446,-4.098410773188481,-2.613240135445703,-2.1766291226390435,-41.69504154325286,20.471500975003885,-18.703313560602396,46862,55696,47785,51078
1.2977580000000015,0.17135827243328094,-0.02015240676701069,1.3263870477676392,0.24866043031215668,0.3888062536716461,-0.8430296182632446,-4.198037499039473,-2.5271515889961282,-2.1533957052891926,-41.69504154325286,20.471500975003885,-18.703313560602396,46862,55696,47785,51078
1.3006600000000035,0.17135827243328094,-0.02015240676701069,1.3263870477676392,0.24866043031215668,0.3888062536716461,-0.8430296182632446,-4.296414936023109,-2.421965514369596,-2.1322785688995727,-41.69504154325286,20.471500975003885,-18.703313560602396,47361,55932,47306,51567
1.301820000000007,0.17355820536613464,-0.016560498625040054,1.318259596824646,0.1912122219800949,0.3316737413406372,-0.7810282111167908,-4.425147882059795,-2.3696040389131117,-2.1217247278156974,-42.76787480827455,19.062680968902388,-18.485577903536655,47361,55932,47306,51567
1.304548999999999,0.17275390028953552,-0.016788046807050705,1.3191672563552856,0.18778172135353088,0.3306802213191986,-0.7759917378425598,-4.548004829467331,-2.311127146645479,-2.1154893355974407,-42.79381334055149,19.04357486415021,-18.49299199719851,46518,55798,45561,50178
1.305665000000008,0.17275390028953552,-0.016788046807050705,1.3191672563552856,0.18778172135353088,0.3306802213191986,-0.7759917378425598,-4.635605252467744,-2.226327303847394,-2.1014789777347516,-42.79381334055149,19.04357486415021,-18.49299199719851,46518,55798,45561,50178
1.3085020000000076,0.17275390028953552,-0.016788046807050705,1.3191672563552856,0.18778172135353088,0.3306802213191986,-0.7759917378425598,-4.716548305375175,-2.1489853773659666,-2.082417269074455,-42.79381334055149,19.04357486415021,-18.49299199719851,46193,56220,45659,50763
1.3096020000000135,0.17275390028953552,-0.016788046807050705,1.3191672563552856,0.18778172135353088,0.3306802213191986,-0.7759917378425598,-4.830537991617184,-2.0706164028101504,-2.0588719955609553,-42.79381334055149,19.04357486415021,-18.49299199719851,46193,56220,45659,50763
1.312616000000009,0.17275390028953552,-0.016788046807050705,1.3191672563552856,0.18778172135353088,0.3306802213191986,-0.7759917378425598,-4.956345721512526,-1.9957340387534659,-2.0341962101647173,-42.79381334055149,19.04357486415021,-18.49299199719851,45989,56252,44512,50498
1.3137449999999953,0.17275390028953552,-0.016788046807050705,1.3191672563552856,0.18778172135353088,0.3306802213191986,-0.7759917378425598,-5.052713803453698,-1.9391396019023557,-2.01053628756629,-42.79381334055149,19.04357486415021,-18.49299199719851,45989,56252,44512,50498
1.3164220000000204,0.17364951968193054,-0.014402428641915321,1.3129109144210815,0.12783102691173553,0.2742038071155548,-0.7048678994178772,-5.136540527189468,-1.879443647645739,-1.994069163598003,-43.87909411775134,17.562560963836166,-18.069090429449012,44688,56201,44254,50555
1.3174979999999923,0.17364951968193054,-0.014402428641915321,1.3129109144210815,0.12783102691173553,0.2742038071155548,-0.7048678994178772,-5.20315683869671,-1.7758020732933977,-1.97865731721166,-43.87909411775134,17.562560963836166,-18.069090429449012,44688,56201,44254,50555
1.3204280000000144,0.17364951968193054,-0.014402428641915321,1.3129109144210815,0.12783102691173553,0.2742038071155548,-0.7048678994178772,-5.271895689592745,-1.709817330438668,-1.956814602583048,-43.87909411775134,17.562560963836166,-18.069090429449012,44687,56273,44243,51184
1.3215370000000113,0.17364951968193054,-0.014402428641915321,1.3129109144210815,0.12783102691173553,0.2742038071155548,-0.7048678994178772,-5.320930344215502,-1.6043745270830516,-1.9278882789289888,-43.87909411775134,17.562560963836166,-18.069090429449012,44687,56273,44243,51184
1.3243330000000133,0.17431429028511047,-0.011958499439060688,1.3071317672729492,0.07121793925762177,0.22484345734119415,-0.6331967115402222,-5.341645476438575,-1.3554579147410515,-1.8928356195033114,-44.928878559582195,16.048060980117537,-17.431692821892284,43640,55624,41576,50465
1.3254619999999995,0.17431429028511047,-0.011958499439060688,1.3071317672729492,0.07121793925762177,0.22484345734119415,-0.6331967115402222,-5.349051194797867,-1.0440868458853307,-1.856626482374267,-44.928878559582195,16.048060980117537,-17.431692821892284,43640,55624,41576,50465
1.3283390000000073,0.17431429028511047,-0.011958499439060688,1.3071317672729492,0.07121793925762177,0.22484345734119415,-0.6331967115402222,-5.343454828083174,-0.8223332782396482,-1.8283598237222205,-44.928878559582195,16.048060980117537,-17.431692821892284,44736,55073,39780,51734
1.3294520000000194,0.17431429028511047,-0.011958499439060688,1.3071317672729492,0.07121793925762177,0.22484345734119415,-0.6331967115402222,-5.375526744458781,-0.7389071605108533,-1.7931043645795335,-44.928878559582195,16.048060980117537,-17.431692821892284,44736,55073,39780,51734
1.3323120000000053,0.17431429028511047,-0.011958499439060688,1.3071317672729492,0.07121793925762177,0.22484345734119415,-0.6331967115402222,-5.440821062800907,-0.7485950747662891,-1.742675278810011,-44.928878559582195,16.048060980117537,-17.431692821892284,45238,55040,37722,51254
1.3334159999999975,0.17431429028511047,-0.011958499439060688,1.3071317672729492,0.07121793925762177,0.22484345734119415,-0.6331967115402222,-5.494649940018025,-0.8001046049900566,-1.6759023734306724,-44.928878559582195,16.048060980117537,-17.431692821892284,45238,55040,37722,51254
1.336210000000021,0.17436586320400238,-0.01049057487398386,1.3021060228347778,0.01675538532435894,0.17721480131149292,-0.5603671669960022,-5.577649485919216,-0.7744195481197056,-1.6236957607915765,-45.883430615860156,14.658878917965891,-16.582662109693963,42960,55305,38277,51248
1.3372820000000065,0.17436586320400238,-0.01049057487398386,1.3021060228347778,0.01675538532435894,0.17721480131149292,-0.5603671669960022,-5.683053140806808,-0.7257418236620465,-1.5893096905867459,-45.883430615860156,14.658878917965891,-16.582662109693963,42960,55305,38277,51248
1.3403040000000037,0.17436586320400238,-0.01049057487398386,1.3021060228347778,0.01675538532435894,0.17721480131149292,-0.5603671669960022,-5.745187884831665,-0.6647896563192395,-1.545484179056184,-45.883430615860156,14.658878917965891,-16.582662109693963,41958,56045,39274,50877
1.3414919999999984,0.17428180575370789,-0.008932258933782578,1.296829342842102,-0.0325297974050045,0.1361459642648697,-0.49337348341941833,-5.748787945993234,-0.4805298348439148,-1.4939823719995775,-46.720764487394625,13.352415151021138,-15.58269600917068,41958,56045,39274,50877
1.3441199999999953,0.1741381585597992,-0.008962837979197502,1.297441005706787,-0.03291251137852669,0.13651423156261444,-0.48984310030937195,-5.768867647980214,-0.29936021233946347,-1.4475891737040159,-46.73811508748496,13.331022008654292,-15.568202848340674,39708,55256,37675,50139
1.3451879999999947,0.1741381585597992,-0.008962837979197502,1.297441005706787,-0.03291251137852669,0.13651423156261444,-0.48984310030937195,-5.859133895231795,-0.23355263627625125,-1.3831410747982618,-46.73811508748496,13.331022008654292,-15.568202848340674,39708,55256,37675,50139
1.348081999999995,0.1741381585597992,-0.008962837979197502,1.297441005706787,-0.03291251137852669,0.13651423156261444,-0.48984310030937195,-6.002471616686476,-0.28014277533442444,-1.3063913021852136,-46.73811508748496,13.331022008654292,-15.568202848340674,37628,55075,38738,51318
1.3491959999999963,0.1741381585597992,-0.008962837979197502,1.297441005706787,-0.03291251137852669,0.13651423156261444,-0.48984310030937195,-6.121410521498287,-0.34720470027106404,-1.239909613471075,-46.73811508748496,13.331022008654292,-15.568202848340674,37628,55075,38738,51318
1.3521020000000135,0.1741381585597992,-0.008962837979197502,1.297441005706787,-0.03291251137852669,0.13651423156261444,-0.48984310030937195,-6.170334921251914,-0.2595628817604577,-1.1863312065544793,-46.73811508748496,13.331022008654292,-15.568202848340674,36686,54734,37632,51261
1.3532119999999996,0.1741381585597992,-0.008962837979197502,1.297441005706787,-0.03291251137852669,0.13651423156261444,-0.48984310030937195,-6.175835946799582,-0.09516519865580975,-1.13542887705925,-46.73811508748496,13.331022008654292,-15.568202848340674,36686,54734,37632,51261
1.3559949999999954,0.17328011989593506,-0.007894257083535194,1.29345703125,-0.07920443266630173,0.09969361126422882,-0.42104750871658325,-6.23714351298986,-0.01741138830436928,-1.0621730386383312,-47.482808631195404,12.045559819503442,-14.401221273274162,34899,53897,36700,51470
1.3571119999999937,0.17328011989593506,-0.007894257083535194,1.29345703125,-0.07920443266630173,0.09969361126422882,-0.42104750871658325,-6.334112404072954,-0.024954514332639406,-0.9760203765855132,-47.482808631195404,12.045559819503442,-14.401221273274162,34899,53897,36700,51470
1.36,0.17328011989593506,-0.007894257083535194,1.29345703125,-0.07920443266630173,0.09969361126422882,-0.42104750871658325,-6.420512806686176,-0.05406293162623273,-0.8996381202028961,-47.482808631195404,12.045559819503442,-14.401221273274162,34343,54591,37325,51337
1.3611590000000142,0.17227664589881897,-0.007069152779877186,1.2895612716674805,-0.12011025846004486,0.06677330285310745,-0.35662320256233215,-6.491367805384389,-0.03943051342836101,-0.8241469575210194,-48.09388479580114,10.786139143559524,-13.099636087392136,34343,54591,37325,51337
1.3640020000000077,0.17213550209999084,-0.007028304040431976,1.290312647819519,-0.12050074338912964,0.06754643470048904,-0.35233360528945923,-6.537248744644273,0.03628711781471323,-0.7560678382060241,-48.107414069993744,10.760935833024648,-13.085061267072092,31471,54023,36218,50610
1.3651300000000046,0.17213550209999084,-0.007028304040431976,1.290312647819519,-0.12050074338912964,0.06754643470048904,-0.35233360528945923,-6.557564935336052,0.12435470920459599,-0.6907047437287461,-48.107414069993744,10.760935833024648,-13.085061267072092,31471,54023,36218,50610
1.3678760000000183,0.17213550209999084,-0.007028304040431976,1.290312647819519,-0.12050074338912964,0.06754643470048904,-0.35233360528945923,-6.609878473892914,0.14366206118593883,-0.5975833880515177,-48.107414069993744,10.760935833024648,-13.085061267072092,30472,54201,36136,50788
1.3689720000000087,0.17213550209999084,-0.007028304040431976,1.290312647819519,-0.12050074338912964,0.06754643470048904,-0.35233360528945923,-6.6835521622888665,0.11467409367502272,-0.4923445495458878,-48.107414069993744,10.760935833024648,-13.085061267072092,30472,54201,36136,50788
1.3718910000000033,0.17213550209999084,-0.007028304040431976,1.290312647819519,-0.12050074338912964,0.06754643470048904,-0.35233360528945923,-6.719163952385406,0.13639398664311153,-0.39900564689711354,-48.107414069993744,10.760935833024648,-13.085061267072092,29901,54473,35592,50239
1.3729610000000103,0.17213550209999084,-0.007028304040431976,1.290312647819519,-0.12050074338912964,0.06754643470048904,-0.35233360528945923,-6.7008701662254335,0.27168850387494065,-0.32792980556550655,-48.107414069993744,10.760935833024648,-13.085061267072092,29901,54473,35592,50239
1.3757820000000065,0.17087873816490173,-0.006753847468644381,1.2875652313232422,-0.15545916557312012,0.038392141461372375,-0.2885315418243408,-6.665410708943247,0.4541638409723442,-0.2730359635179799,-48.58863526860694,9.48217505801149,-11.651573154897694,27802,53481,34998,51118
1.3769100000000034,0.17087873816490173,-0.006753847468644381,1.2875652313232422,-0.15545916557312012,0.038392141461372375,-0.2885315418243408,-6.659110202436337,0.6093076218554553,-0.20078000892833153,-48.58863526860694,9.48217505801149,-11.651573154897694,27802,53481,34998,51118
1.3797970000000206,0.17087873816490173,-0.006753847468644381,1.2875652313232422,-0.15545916557312012,0.038392141461372375,-0.2885315418243408,-6.665739875653981,0.6845208170985548,-0.09448858929136149,-48.58863526860694,9.48217505801149,-11.651573154897694,28943,53398,33235,51339
1.3809560000000056,0.16916126012802124,-0.006500056013464928,1.2849684953689575,-0.186543807387352,0.013532563112676144,-0.22960339486598969,-6.688438530256944,0.7497630040623433,0.015021102397779585,-48.90226598889025,8.277345068580598,-10.141706369384845,28943,53398,33235,51339
1.3837000000000117,0.16908162832260132,-0.006234147120267153,1.2855075597763062,-0.18646210432052612,0.01556488312780857,-0.22648249566555023,-6.682099141598119,0.8750198590862036,0.11618254140595724,-48.91466967330164,8.246626377684521,-10.124234253571597,27710,52034,30844,51337
1.384814000000013,0.16908162832260132,-0.006234147120267153,1.2855075597763062,-0.18646210432052612,0.01556488312780857,-0.22648249566555023,-6.651737507274562,1.0339031176139495,0.206754211622679,-48.91466967330164,8.246626377684521,-10.124234253571597,27710,52034,30844,51337
1.3876620000000113,0.16908162832260132,-0.006234147120267153,1.2855075597763062,-0.18646210432052612,0.01556488312780857,-0.22648249566555023,-6.582585333777346,1.2038482817825302,0.28481552449356384,-48.91466967330164,8.246626377684521,-10.124234253571597,27798,51474,29751,52338
1.38875900000002,0.16908162832260132,-0.006234147120267153,1.2855075597763062,-0.18646210432052612,0.01556488312780857,-0.22648249566555023,-6.501920847519936,1.3948548556949207,0.3807056688876068,-48.91466967330164,8.246626377684521,-10.124234253571597,27798,51474,29751,52338
1.3917710000000079,0.16908162832260132,-0.006234147120267153,1.2855075597763062,-0.18646210432052612,0.01556488312780857,-0.22648249566555023,-6.446215506998749,1.5293045433275712,0.49793106256454706,-48.91466967330164,8.246626377684521,-10.124234253571597,29364,51531,27336,52097
1.3929030000000202,0.16908162832260132,-0.006234147120267153,1.2855075597763062,-0.18646210432052612,0.01556488312780857,-0.22648249566555023,-6.436466739512405,1.5841978860323933,0.5981407876676712,-48.91466967330164,8.246626377684521,-10.124234253571597,29364,51531,27336,52097
1.395570000000007,0.16704079508781433,-0.006085030268877745,1.28429114818573,-0.21236160397529602,-0.004489799961447716,-0.16633155941963196,-6.43497270614087,1.6197717260833993,0.6960138885198736,-49.04987109972823,7.171630907016275,-8.487373162980324,27243,50889,28109,52536
1.3966389999999955,0.16704079508781433,-0.006085030268877745,1.28429114818573,-0.21236160397529602,-0.004489799961447716,-0.16633155941963196,-6.396801618236765,1.7346358612693344,0.7922087984111624,-49.04987109972823,7.171630907016275,-8.487373162980324,27243,50889,28109,52536
1.3995800000000163,0.16704079508781433,-0.006085030268877745,1.28429114818573,-0.21236160397529602,-0.004489799961447716,-0.16633155941963196,-6.363057236696589,1.9211977524804373,0.8851338125370247,-49.04987109972823,7.171630907016275,-8.487373162980324,27601,51016,27516,52632
1.4007410000000091,0.1648041158914566,-0.006224510725587606,1.2828890085220337,-0.23344704508781433,-0.022742027416825294,-0.11326782405376434,-6.334520400351954,2.05896733672798,0.9695850475484185,-48.98008527361036,6.306872112214533,-6.792462243143113,27601,51016,27516,52632
1.4034930000000168,0.16490982472896576,-0.006100561935454607,1.2834701538085938,-0.2324496954679489,-0.021324466913938522,-0.10986711829900742,-6.271548358480376,2.194141670493241,1.0480333843047192,-48.987583796360234,6.280228474882238,-6.768595072755344,26539,49434,25330,52268
1.4046050000000105,0.16490982472896576,-0.006100561935454607,1.2834701538085938,-0.2324496954679489,-0.021324466913938522,-0.10986711829900742,-6.225661560266093,2.292010177392563,1.1374261147187548,-48.987583796360234,6.280228474882238,-6.768595072755344,26539,49434,25330,52268
1.407448000000004,0.16490982472896576,-0.006100561935454607,1.2834701538085938,-0.2324496954679489,-0.021324466913938522,-0.10986711829900742,-6.216376182809422,2.3162747707164932,1.2542284985460497,-48.987583796360234,6.280228474882238,-6.768595072755344,25609,48659,25648,52959
1.4085599999999976,0.16490982472896576,-0.006100561935454607,1.2834701538085938,-0.2324496954679489,-0.021324466913938522,-0.10986711829900742,-6.213817417634075,2.3276467348872405,1.362537928499027,-48.987583796360234,6.280228474882238,-6.768595072755344,25609,48659,25648,52959
1.4114619999999996,0.16490982472896576,-0.006100561935454607,1.2834701538085938,-0.2324496954679489,-0.021324466913938522,-0.10986711829900742,-6.153230502834772,2.4504845075349273,1.4466915552586046,-48.987583796360234,6.280228474882238,-6.768595072755344,25956,48766,24308,52443
1.4125620000000054,0.16490982472896576,-0.006100561935454607,1.2834701538085938,-0.2324496954679489,-0.021324466913938522,-0.10986711829900742,-6.065125677123898,2.598529898848541,1.527941670639723,-48.987583796360234,6.280228474882238,-6.768595072755344,25956,48766,24308,52443
1.4153610000000045,0.1627625972032547,-0.0061814445070922375,1.2828187942504883,-0.24674159288406372,-0.03510795533657074,-0.05867115408182144,-6.018599720247996,2.6598092355312644,1.6061967950589384,-48.74768693256763,5.5413314855159825,-4.978029770775165,24906,47309,24012,53023
1.416426999999996,0.1627625972032547,-0.0061814445070922375,1.2828187942504883,-0.24674159288406372,-0.03510795533657074,-0.05867115408182144,-5.973616798907686,2.681832778797893,1.6720334661570597,-48.74768693256763,5.5413314855159825,-4.978029770775165,24906,47309,24012,53023
1.4194610000000103,0.1627625972032547,-0.0061814445070922375,1.2828187942504883,-0.24674159288406372,-0.03510795533657074,-0.05867115408182144,-5.8923813309125626,2.7346797485210983,1.760399814286979,-48.74768693256763,5.5413314855159825,-4.978029770775165,25580,47902,23838,52566
1.4206480000000157,0.1627625972032547,-0.0061814445070922375,1.2828187942504883,-0.24674159288406372,-0.03510795533657074,-0.05867115408182144,-5.821582258597242,2.764986255410091,1.879552304618214,-48.74768693256763,5.5413314855159825,-4.978029770775165,25580,47902,23838,52566
1.4232840000000142,0.16063615679740906,-0.006281103007495403,1.282739520072937,-0.2552674412727356,-0.04612055793404579,-0.012291467748582363,-5.744861381282021,2.7705253641613465,1.994883824575458,-48.34147340003757,4.918283547118505,-3.156300174366132,24422,47098,22976,52178
1.424357000000018,0.16063615679740906,-0.006281103007495403,1.282739520072937,-0.2552674412727356,-0.04612055793404579,-0.012291467748582363,-5.678579562807693,2.778370504100502,2.0776135922582246,-48.34147340003757,4.918283547118505,-3.156300174366132,24422,47098,22976,52178
1.427241000000009,0.16063615679740906,-0.006281103007495403,1.282739520072937,-0.2552674412727356,-0.04612055793404579,-0.012291467748582363,-5.61899932290044,2.7660826788308763,2.137513411496287,-48.34147340003757,4.918283547118505,-3.156300174366132,23788,46960,23136,51925
1.4283589999999968,0.16063615679740906,-0.006281103007495403,1.282739520072937,-0.2552674412727356,-0.04612055793404579,-0.012291467748582363,-5.59099565140604,2.6927520055833267,2.204163545149373,-48.34147340003757,4.918283547118505,-3.156300174366132,23788,46960,23136,51925
1.431262000000017,0.16063615679740906,-0.006281103007495403,1.282739520072937,-0.2552674412727356,-0.04612055793404579,-0.012291467748582363,-5.569739364849463,2.5708476708977126,2.2697280411840883,-48.34147340003757,4.918283547118505,-3.156300174366132,23567,48261,23204,50677
1.4323669999999984,0.16063615679740906,-0.006281103007495403,1.282739520072937,-0.2552674412727356,-0.04612055793404579,-0.012291467748582363,-5.485475350062702,2.4757776136718457,2.3412682712307777,-48.34147340003757,4.918283547118505,-3.156300174366132,23567,48261,23204,50677
1.4351540000000096,0.1580260694026947,-0.006378282327204943,1.2834389209747314,-0.2613394856452942,-0.0549248643219471,0.033016521483659744,-5.324256099784793,2.50449447970617,2.4102854224607264,-47.79020173949868,4.372513798323887,-1.391339150415916,21215,47398,24236,50699
1.4362690000000002,0.1580260694026947,-0.006378282327204943,1.2834389209747314,-0.2613394856452942,-0.0549248643219471,0.033016521483659744,-5.149208119230539,2.583898491819646,2.465057325019841,-47.79020173949868,4.372513798323887,-1.391339150415916,21215,47398,24236,50699
1.4391689999999944,0.1580260694026947,-0.006378282327204943,1.2834389209747314,-0.2613394856452942,-0.0549248643219471,0.033016521483659744,-5.028042811747421,2.5859374079502104,2.5316201069891724,-47.79020173949868,4.372513798323887,-1.391339150415916,22030,47830,22996,49504
1.440308000000019,0.15539611876010895,-0.006979483179748058,1.283958077430725,-0.2635951340198517,-0.06506183743476868,0.07098142802715302,-4.944870160375375,2.4879466619568538,2.60370042610493,-47.11593340125202,3.868401552778573,0.23615958891805755,22030,47830,22996,49504
1.4431620000000112,0.1557149589061737,-0.006462241522967815,1.2839810848236084,-0.2614290416240692,-0.061557039618492126,0.0712008848786354,-4.8867711706664245,2.4307014816933825,2.663190917483447,-47.11671493525298,3.832588029260125,0.2609329601265144,21477,46888,21948,48957
1.4442989999999991,0.1557149589061737,-0.006462241522967815,1.2839810848236084,-0.2614290416240692,-0.061557039618492126,0.0712008848786354,-4.807233201550118,2.416253566463594,2.71726267499198,-47.11671493525298,3.832588029260125,0.2609329601265144,21477,46888,21948,48957
1.4470310000000173,0.1557149589061737,-0.006462241522967815,1.2839810848236084,-0.2614290416240692,-0.061557039618492126,0.0712008848786354,-4.71064940356065,2.393033464919193,2.7926676844125926,-47.11671493525298,3.832588029260125,0.2609329601265144,21199,46224,21938,49267
1.4481309999999938,0.1557149589061737,-0.006462241522967815,1.2839810848236084,-0.2614290416240692,-0.061557039618492126,0.0712008848786354,-4.6362678469469545,2.3339869224943923,2.8558168264966604,-47.11671493525298,3.832588029260125,0.2609329601265144,21199,46224,21938,49267
1.4510439999999944,0.1557149589061737,-0.006462241522967815,1.2839810848236084,-0.2614290416240692,-0.061557039618492126,0.0712008848786354,-4.553409448583538,2.2489612436358684,2.9116121818626923,-47.11671493525298,3.832588029260125,0.2609329601265144,22038,47158,21137,48095
1.4521419999999925,0.1557149589061737,-0.006462241522967815,1.2839810848236084,-0.2614290416240692,-0.061557039618492126,0.0712008848786354,-4.460831311189658,2.1317135792743125,2.9771211509886797,-47.11671493525298,3.832588029260125,0.2609329601265144,22038,47158,21137,48095
1.45494200000001,0.1534506380558014,-0.007082809694111347,1.284988284111023,-0.2561018168926239,-0.06953981518745422,0.10931582748889923,-4.3620064631428885,2.076334076512496,3.050969010119923,-46.25214113219897,3.3236245841752274,1.9292668407150577,20012,45978,22868,48790
1.4560840000000026,0.1534506380558014,-0.007082809694111347,1.284988284111023,-0.2561018168926239,-0.06953981518745422,0.10931582748889923,-4.274042252337572,2.0647586468344667,3.1155605202503778,-46.25214113219897,3.3236245841752274,1.9292668407150577,20012,45978,22868,48790
1.4590010000000184,0.1534506380558014,-0.007082809694111347,1.284988284111023,-0.2561018168926239,-0.06953981518745422,0.10931582748889923,-4.180012692149599,2.075114481891294,3.1936305549738324,-46.25214113219897,3.3236245841752274,1.9292668407150577,20036,46456,23059,47909
1.4601670000000158,0.1534506380558014,-0.007082809694111347,1.284988284111023,-0.2561018168926239,-0.06953981518745422,0.10931582748889923,-4.077404823774372,2.071010816967591,3.260586153203951,-46.25214113219897,3.3236245841752274,1.9292668407150577,20036,46456,23059,47909
1.462869000000006,0.15096180140972137,-0.007383788004517555,1.2866358757019043,-0.25033557415008545,-0.07374878227710724,0.14234189689159393,-3.9883684243141886,2.055207352742952,3.327524973519201,-45.36152065258162,2.847896151005601,3.271238351558894,20179,45126,21688,47637
1.463975999999995,0.15096180140972137,-0.007383788004517555,1.2866358757019043,-0.25033557415008545,-0.07374878227710724,0.14234189689159393,-3.9320327135629793,2.0527380697802307,3.3876247961551287,-45.36152065258162,2.847896151005601,3.271238351558894,20179,45126,21688,47637
1.4668220000000147,0.15096180140972137,-0.007383788004517555,1.2866358757019043,-0.25033557415008545,-0.07374878227710724,0.14234189689159393,-3.8592234872568674,2.0334675692904716,3.4367896793551904,-45.36152065258162,2.847896151005601,3.271238351558894,20357,43874,21543,47995
1.4679230000000099,0.15096180140972137,-0.007383788004517555,1.2866358757019043,-0.25033557415008545,-0.07374878227710724,0.14234189689159393,-3.78539000919551,2.000288177375556,3.49253736413771,-45.36152065258162,2.847896151005601,3.271238351558894,20357,43874,21543,47995
1.4709220000000205,0.15096180140972137,-0.007383788004517555,1.2866358757019043,-0.25033557415008545,-0.07374878227710724,0.14234189689159393,-3.703000327183947,1.9665224905466594,3.546573168971527,-45.36152065258162,2.847896151005601,3.271238351558894,21604,44393,20418,47172
1.4720540000000037,0.15096180140972137,-0.007383788004517555,1.2866358757019043,-0.25033557415008545,-0.07374878227710724,0.14234189689159393,-3.600594859051566,1.9529666011239926,3.5881067640679665,-45.36152065258162,2.847896151005601,3.271238351558894,21604,44393,20418,47172
1.4747300000000105,0.1487613320350647,-0.007544862572103739,1.2880945205688477,-0.24079501628875732,-0.07576928287744522,0.1690705269575119,-3.5035543289351496,1.9237854129536127,3.637705742525711,-44.367651783040046,2.4187644014295175,4.502762318301025,20994,42765,20907,47901
1.475798999999999,0.1487613320350647,-0.007544862572103739,1.2880945205688477,-0.24079501628875732,-0.07576928287744522,0.1690705269575119,-3.426152215013087,1.9252765168479482,3.6856144126395827,-44.367651783040046,2.4187644014295175,4.502762318301025,20994,42765,20907,47901
1.4787280000000027,0.1487613320350647,-0.007544862572103739,1.2880945205688477,-0.24079501628875732,-0.07576928287744522,0.1690705269575119,-3.3558394359128147,1.9219760613090129,3.731406402319059,-44.367651783040046,2.4187644014295175,4.502762318301025,21453,43251,20883,47171
1.4798980000000157,0.1487613320350647,-0.007544862572103739,1.2880945205688477,-0.24079501628875732,-0.07576928287744522,0.1690705269575119,-3.3059893213642755,1.8681545077848931,3.776838332619157,-44.367651783040046,2.4187644014295175,4.502762318301025,21453,43251,20883,47171
1.4827090000000025,0.14671607315540314,-0.0076300916261971,1.2899543046951294,-0.22878332436084747,-0.07629772275686264,0.19282428920269012,-3.246794174550648,1.8008843902300364,3.8171229051643496,-43.29426980739322,2.0275836396032285,5.625387944201545,20803,42321,20962,47238
1.4838150000000023,0.14671607315540314,-0.0076300916261971,1.2899543046951294,-0.22878332436084747,-0.07629772275686264,0.19282428920269012,-3.1649714795351627,1.762985477389337,3.885204221587244,-43.29426980739322,2.0275836396032285,5.625387944201545,20803,42321,20962,47238
1.486610000000015,0.14671607315540314,-0.0076300916261971,1.2899543046951294,-0.22878332436084747,-0.07629772275686264,0.19282428920269012,-3.057586166480443,1.7257542190339201,3.9596835162129453,-43.29426980739322,2.0275836396032285,5.625387944201545,20538,41789,21209,47118
1.4877250000000057,0.14671607315540314,-0.0076300916261971,1.2899543046951294,-0.22878332436084747,-0.07629772275686264,0.19282428920269012,-2.9611882571350625,1.662260197588687,4.017762798529829,-43.29426980739322,2.0275836396032285,5.625387944201545,20538,41789,21209,47118
1.4906350000000093,0.14671607315540314,-0.0076300916261971,1.2899543046951294,-0.22878332436084747,-0.07629772275686264,0.19282428920269012,-2.8679453947330993,1.6566122987069014,4.054890726234951,-43.29426980739322,2.0275836396032285,5.625387944201545,21384,42378,20161,45784
1.4917320000000183,0.14671607315540314,-0.0076300916261971,1.2899543046951294,-0.22878332436084747,-0.07629772275686264,0.19282428920269012,-2.7561709258858196,1.7058247193324212,4.087865986852312,-43.29426980739322,2.0275836396032285,5.625387944201545,21384,42378,20161,45784
1.4946150000000198,0.14475610852241516,-0.008190848864614964,1.2919901609420776,-0.21525509655475616,-0.07824438065290451,0.21170376241207123,-2.6393439078184415,1.7309848005728903,4.117938934513705,-42.14085859671254,1.6768198771782559,6.6312508515891535,21688,40583,19933,46817
1.4957430000000167,0.14475610852241516,-0.008190848864614964,1.2919901609420776,-0.21525509655475616,-0.07824438065290451,0.21170376241207123,-2.532474182750761,1.6478213371066044,4.160324474842861,-42.14085859671254,1.6768198771782559,6.6312508515891535,21688,40583,19933,46817
1.4985320000000064,0.14475610852241516,-0.008190848864614964,1.2919901609420776,-0.21525509655475616,-0.07824438065290451,0.21170376241207123,-2.4244742121164506,1.5445713805925594,4.210493369773882,-42.14085859671254,1.6768198771782559,6.6312508515891535,22516,41413,19398,45276
1.4996510000000125,0.14475610852241516,-0.008190848864614964,1.2919901609420776,-0.21525509655475616,-0.07824438065290451,0.21170376241207123,-2.347526699792464,1.4673423721413514,4.245414602199765,-42.14085859671254,1.6768198771782559,6.6312508515891535,22516,41413,19398,45276
1.502439000000013,0.14157241582870483,-0.008963299915194511,1.2954403162002563,-0.2024598866701126,-0.0806216150522232,0.22945548593997955,-2.2896263819008333,1.4091957118488885,4.271152456238727,-40.79332801650239,1.3747129397510145,7.561398165905627,22353,40677,19360,45435
1.5035109999999987,0.14157241582870483,-0.008963299915194511,1.2954403162002563,-0.2024598866701126,-0.0806216150522232,0.22945548593997955,-2.205098714166154,1.3335163968359978,4.275337613891786,-40.79332801650239,1.3747129397510145,7.561398165905627,22353,40677,19360,45435
1.506393000000011,0.14157241582870483,-0.008963299915194511,1.2954403162002563,-0.2024598866701126,-0.0806216150522232,0.22945548593997955,-2.108556328331637,1.206090929736486,4.29962271355611,-40.79332801650239,1.3747129397510145,7.561398165905627,21586,41015,20165,44595
1.5075270000000018,0.14157241582870483,-0.008963299915194511,1.2954403162002563,-0.2024598866701126,-0.0806216150522232,0.22945548593997955,-2.002463713670042,1.1035714117304223,4.349224355174944,-40.79332801650239,1.3747129397510145,7.561398165905627,21586,41015,20165,44595
1.51044200000001,0.14157241582870483,-0.008963299915194511,1.2954403162002563,-0.2024598866701126,-0.0806216150522232,0.22945548593997955,-1.860911908042368,1.0466673158235629,4.446773815375675,-40.79332801650239,1.3747129397510145,7.561398165905627,21435,42045,20008,43157
1.5115530000000144,0.14157241582870483,-0.008963299915194511,1.2954403162002563,-0.2024598866701126,-0.0806216150522232,0.22945548593997955,-1.7207243066830875,1.0228017306099542,4.540105361041938,-40.79332801650239,1.3747129397510145,7.561398165905627,21435,42045,20008,43157
1.5143099999999976,0.13948646187782288,-0.009415571577847004,1.298576831817627,-0.1836278885602951,-0.08055730164051056,0.24331426620483398,-1.606972707042533,0.9581993680980573,4.597673849061745,-39.24880809422944,1.058712753164795,8.35897725830594,21291,41009,20307,43308
1.5154230000000097,0.13948646187782288,-0.009415571577847004,1.298576831817627,-0.1836278885602951,-0.08055730164051056,0.24331426620483398,-1.5030380518122286,0.8618306203666134,4.6273228214775965,-39.24880809422944,1.058712753164795,8.35897725830594,21291,41009,20307,43308
1.5183239999999933,0.13948646187782288,-0.009415571577847004,1.298576831817627,-0.1836278885602951,-0.08055730164051056,0.24331426620483398,-1.4344147821075028,0.752576633754012,4.625660476325169,-39.24880809422944,1.058712753164795,8.35897725830594,21982,41317,19552,41749
1.5194410000000207,0.13948646187782288,-0.009415571577847004,1.298576831817627,-0.1836278885602951,-0.08055730164051056,0.24331426620483398,-1.395736894647955,0.6198105299834825,4.64369433796275,-39.24880809422944,1.058712753164795,8.35897725830594,21982,41317,19552,41749
1.522311000000016,0.1397581398487091,-0.008671099320054054,1.2987995147705078,-0.1818898767232895,-0.07618240267038345,0.24462120234966278,-1.3458051542120049,0.5341809793477832,4.662447253094652,-39.23090518953241,1.0134629183727668,8.373969345559132,21966,40923,20091,41964
1.5234459999999963,0.1378513127565384,-0.0095203947275877,1.3015350103378296,-0.16475923359394073,-0.07784673571586609,0.25261709094047546,-1.2590600053956713,0.47451934657971495,4.706339343652465,-37.744807527846476,0.7985166166042843,8.872641515194674,21966,40923,20091,41964
1.5261879999999945,0.1378513127565384,-0.0095203947275877,1.3015350103378296,-0.16475923359394073,-0.07784673571586609,0.25261709094047546,-1.1637236320607969,0.4092450685247911,4.753917781791167,-37.744807527846476,0.7985166166042843,8.872641515194674,21820,40125,20176,41796
1.5272909999999975,0.1378513127565384,-0.0095203947275877,1.3015350103378296,-0.16475923359394073,-0.07784673571586609,0.25261709094047546,-1.112316833276079,0.3387986653168243,4.784150519117965,-37.744807527846476,0.7985166166042843,8.872641515194674,21820,40125,20176,41796
1.530210000000021,0.1378513127565384,-0.0095203947275877,1.3015350103378296,-0.16475923359394073,-0.07784673571586609,0.25261709094047546,-1.0868108739890359,0.2734249348399428,4.797804013394583,-37.744807527846476,0.7985166166042843,8.872641515194674,21511,39923,20511,41291
1.5313160000000208,0.13845184445381165,-0.009240948595106602,1.301255226135254,-0.16153199970722198,-0.0756179690361023,0.25103169679641724,-1.0436853077719739,0.22883952358184032,4.797356069699232,-37.72809000094933,0.7696644250858952,8.89431156037051,21511,39923,20511,41291
1.5341059999999997,0.13845184445381165,-0.009240948595106602,1.301255226135254,-0.16153199970722198,-0.0756179690361023,0.25103169679641724,-0.9826629661344434,0.18276903383136883,4.822815889720389,-37.72809000094933,0.7696644250858952,8.89431156037051,21949,38845,20955,42422
1.5352270000000134,0.1367713063955307,-0.010081013664603233,1.3040385246276855,-0.14402468502521515,-0.076701819896698,0.25493642687797546,-0.9313795382872235,0.13315728884514852,4.861211748420498,-36.19372581127679,0.544978541484282,9.203932563716004,21949,38845,20955,42422
1.5381119999999937,0.1367713063955307,-0.010081013664603233,1.3040385246276855,-0.14402468502521515,-0.076701819896698,0.25493642687797546,-0.923504770680941,0.05276575579352557,4.902896611066854,-36.19372581127679,0.544978541484282,9.203932563716004,22159,38078,20516,41857
1.5392810000000172,0.1367713063955307,-0.010081013664603233,1.3040385246276855,-0.14402468502521515,-0.076701819896698,0.25493642687797546,-0.9034610213686776,-0.009352988458844658,4.928133790820881,-36.19372581127679,0.544978541484282,9.203932563716004,22159,38078,20516,41857
1.5420190000000003,0.1374136060476303,-0.009508669376373291,1.3034933805465698,-0.14061187207698822,-0.07295185327529907,0.2516942620277405,-0.84734768456849,-0.02325717149841802,4.949357586812158,-36.17820928374028,0.5072454327249668,9.225161574272239,22999,38033,20465,41797
1.5431229999999923,0.1374136060476303,-0.009508669376373291,1.3034933805465698,-0.14061187207698822,-0.07295185327529907,0.2516942620277405,-0.7610654597286396,-0.029456413385471822,4.965080889887986,-36.17820928374028,0.5072454327249668,9.225161574272239,22999,38033,20465,41797
1.5460660000000208,0.13608641922473907,-0.010242490097880363,1.3060057163238525,-0.12485679984092712,-0.07345205545425415,0.250745564699173,-0.7042962529309927,-0.05998270596580174,4.971795784260512,-34.74119791553336,0.3022768331775052,9.388970813784939,24073,37133,20063,41440
1.5472020000000193,0.13608641922473907,-0.010242490097880363,1.3060057163238525,-0.12485679984092712,-0.07345205545425415,0.250745564699173,-0.6882349947128339,-0.14949946062404032,5.012023897790595,-34.74119791553336,0.3022768331775052,9.388970813784939,24073,37133,20063,41440
1.55,0.13608641922473907,-0.010242490097880363,1.3060057163238525,-0.12485679984092712,-0.07345205545425415,0.250745564699173,-0.6595193271009999,-0.23448981930860693,5.0691135494464055,-34.74119791553336,0.3022768331775052,9.388970813784939,23669,37275,20735,41018
1.551070000000007,0.13604265451431274,-0.009589954279363155,1.3060028553009033,-0.12498757988214493,-0.06949004530906677,0.2507394254207611,-0.6255583639851733,-0.28443549140600954,5.105809246106608,-34.72995627693165,0.26149311770536965,9.38589866514663,23669,37275,20735,41018
1.5539030000000202,0.13604265451431274,-0.009589954279363155,1.3060028553009033,-0.12498757988214493,-0.06949004530906677,0.2507394254207611,-0.5792147670649141,-0.32982777389537876,5.132550046612093,-34.72995627693165,0.26149311770536965,9.38589866514663,24171,37327,20902,40629
1.554972000000009,0.1348702758550644,-0.010286994278430939,1.3084886074066162,-0.10952876508235931,-0.0695476233959198,0.24639810621738434,-0.5380258515925579,-0.3847673557346275,5.143880199153726,-33.257014824592254,0.07126618031437709,9.455060794795278,24171,37327,20902,40629
1.5579079999999959,0.1348702758550644,-0.010286994278430939,1.3084886074066162,-0.10952876508235931,-0.0695476233959198,0.24639810621738434,-0.4654761836241874,-0.4243686610126467,5.1253195642525275,-33.257014824592254,0.07126618031437709,9.455060794795278,24480,36362,20717,40313
1.5590910000000149,0.1348702758550644,-0.010286994278430939,1.3084886074066162,-0.10952876508235931,-0.0695476233959198,0.24639810621738434,-0.3649571656499641,-0.45679973795076373,5.124979212265216,-33.257014824592254,0.07126618031437709,9.455060794795278,24480,36362,20717,40313
1.5618319999999948,0.13545683026313782,-0.009612162597477436,1.3082342147827148,-0.10665512830018997,-0.065552718937397,0.24501363933086395,-0.3110780545567849,-0.5346376116061909,5.142024508506159,-33.24219403494014,0.0304808555373406,9.471432060400575,25132,36528,20547,39604
1.5629030000000204,0.13545683026313782,-0.009612162597477436,1.3082342147827148,-0.10665512830018997,-0.065552718937397,0.24501363933086395,-0.29505368111972363,-0.6271474056285963,5.160669299297804,-33.24219403494014,0.0304808555373406,9.471432060400575,25132,36528,20547,39604
1.565762000000017,0.13446831703186035,-0.010267938487231731,1.3106616735458374,-0.09108623117208481,-0.06521435081958771,0.24048848450183868,-0.27001226035057435,-0.6757006938843214,5.168631085692705,-31.74217796944919,-0.1453275880274623,9.432242995129426,25445,35925,20672,39279
1.5668889999999955,0.13446831703186035,-0.010267938487231731,1.3106616735458374,-0.09108623117208481,-0.06521435081958771,0.24048848450183868,-0.2043485449204968,-0.6748353662671274,5.17212728357176,-31.74217796944919,-0.1453275880274623,9.432242995129426,25445,35925,20672,39279
1.5697920000000158,0.13446831703186035,-0.010267938487231731,1.3106616735458374,-0.09108623117208481,-0.06521435081958771,0.24048848450183868,-0.11671882714809353,-0.6814583815820455,5.186996244569891,-31.74217796944919,-0.1453275880274623,9.432242995129426,26153,35345,20265,39210
1.5709569999999948,0.13474367558956146,-0.00960339792072773,1.3103169202804565,-0.0898260697722435,-0.06131112575531006,0.23857304453849792,-0.0665400119420113,-0.762046368537143,5.200846812767175,-31.727407012332907,-0.18543152590472992,9.436326900507826,26153,35345,20265,39210
1.5736820000000007,0.13474367558956146,-0.00960339792072773,1.3103169202804565,-0.0898260697722435,-0.06131112575531006,0.23857304453849792,-0.03557056519510299,-0.9012231005256567,5.215839344439885,-31.727407012332907,-0.18543152590472992,9.436326900507826,26199,35435,20474,38269
1.5748000000000175,0.133919820189476,-0.010215059854090214,1.3126598596572876,-0.07497186213731766,-0.060634151101112366,0.23005367815494537,-0.011014077972430038,-1.028939584553287,5.212633963751866,-30.21909519695592,-0.3338536999018315,9.291338251329675,26199,35435,20474,38269
1.5777000000000116,0.133919820189476,-0.010215059854090214,1.3126598596572876,-0.07497186213731766,-0.060634151101112366,0.23005367815494537,0.005821111503262678,-1.098121185980548,5.184630824889682,-30.21909519695592,-0.3338536999018315,9.291338251329675,26073,35299,21313,38553
1.5788650000000197,0.133919820189476,-0.010215059854090214,1.3126598596572876,-0.07497186213731766,-0.060634151101112366,0.23005367815494537,0.04916296073064992,-1.145717733614662,5.163774012496618,-30.21909519695592,-0.3338536999018315,9.291338251329675,26073,35299,21313,38553
1.5815990000000166,0.1339605450630188,-0.009578571654856205,1.312315821647644,-0.07489088177680969,-0.05694158002734184,0.22813840210437775,0.08179000471310478,-1.1903641645512408,5.172370163863175,-30.207043831854666,-0.3717331077526323,9.286804221351355,26254,35470,21347,37500
1.5826989999999932,0.1339605450630188,-0.009578571654856205,1.312315821647644,-0.07489088177680969,-0.05694158002734184,0.22813840210437775,0.1191208569709121,-1.2427729111170738,5.171677209347537,-30.207043831854666,-0.3717331077526323,9.286804221351355,26254,35470,21347,37500
1.5856440000000003,0.13328462839126587,-0.010145091451704502,1.314553141593933,-0.06030194088816643,-0.05597420409321785,0.21939027309417725,0.15767987589967988,-1.298238300824045,5.162751891270245,-28.697093815614156,-0.520961123916718,9.011004038241042,26877,34864,21557,37328
1.5867740000000048,0.13328462839126587,-0.010145091451704502,1.314553141593933,-0.06030194088816643,-0.05597420409321785,0.21939027309417725,0.158475145735448,-1.4088716051442258,5.157645546196128,-28.697093815614156,-0.520961123916718,9.011004038241042,26877,34864,21557,37328
1.589581999999995,0.13328462839126587,-0.010145091451704502,1.314553141593933,-0.06030194088816643,-0.05597420409321785,0.21939027309417725,0.16551671010518562,-1.5501764025807945,5.145564382227092,-28.697093815614156,-0.520961123916718,9.011004038241042,26293,34959,22649,36909
1.590646000000008,0.13365450501441956,-0.009545515291392803,1.3147870302200317,-0.058656129986047745,-0.05251026153564453,0.22077882289886475,0.17233303762572982,-1.6341924770700693,5.13801645106559,-28.68392598288424,-0.5589399787221155,9.015382573137858,26293,34959,22649,36909
1.5934690000000118,0.13365450501441956,-0.009545515291392803,1.3147870302200317,-0.058656129986047745,-0.05251026153564453,0.22077882289886475,0.19522971490049737,-1.6843677635877072,5.136043581330059,-28.68392598288424,-0.5589399787221155,9.015382573137858,25920,34524,22489,36259
1.594542000000016,0.1331370323896408,-0.010066370479762554,1.3169397115707397,-0.04482049494981766,-0.05128733068704605,0.20984844863414764,0.21170088354468988,-1.751173958480672,5.142841566328595,-27.183703831217468,-0.7150463207275577,8.627387542144206,25920,34524,22489,36259
1.597475999999995,0.1331370323896408,-0.010066370479762554,1.3169397115707397,-0.04482049494981766,-0.05128733068704605,0.20984844863414764,0.2246555310617577,-1.8327821358703515,5.14009691250916,-27.183703831217468,-0.7150463207275577,8.627387542144206,26485,34134,22744,35999
1.5986870000000053,0.1331370323896408,-0.010066370479762554,1.3169397115707397,-0.04482049494981766,-0.05128733068704605,0.20984844863414764,0.25855991864917705,-1.9107291325514448,5.12954173984474,-27.183703831217468,-0.7150463207275577,8.627387542144206,26485,34134,22744,35999
1.6013889999999955,0.13306428492069244,-0.009507658891379833,1.3164496421813965,-0.04536638781428337,-0.048045940697193146,0.20710590481758118,0.28550751361330734,-1.9802304464675697,5.135521069124185,-27.17306162465132,-0.748685562465945,8.617929749070157,26557,34079,22963,35275
1.6025040000000155,0.13306428492069244,-0.009507658891379833,1.3164496421813965,-0.04536638781428337,-0.048045940697193146,0.20710590481758118,0.30378608646555255,-2.0497935457209846,5.1381139227614865,-27.17306162465132,-0.748685562465945,8.617929749070157,26557,34079,22963,35275
1.6053470000000087,0.13267315924167633,-0.009982726536691189,1.3184428215026855,-0.032779447734355927,-0.04662397503852844,0.1916355937719345,0.2944415868326825,-2.11081189261688,5.132803579547868,-25.675815638425732,-0.9246338572317477,8.112606975498833,27068,33753,23363,35148
1.6064550000000164,0.13267315924167633,-0.009982726536691189,1.3184428215026855,-0.032779447734355927,-0.04662397503852844,0.1916355937719345,0.2706032657307334,-2.197100309306265,5.121398325863495,-25.675815638425732,-0.9246338572317477,8.112606975498833,27068,33753,23363,35148
1.6093589999999967,0.13267315924167633,-0.009982726536691189,1.3184428215026855,-0.032779447734355927,-0.04662397503852844,0.1916355937719345,0.27420930235999835,-2.2861371082406112,5.1031572702931065,-25.675815638425732,-0.9246338572317477,8.112606975498833,27494,33744,24006,35054
1.610433000000019,0.13284070789813995,-0.009467662312090397,1.3182122707366943,-0.03219619393348694,-0.0436173677444458,0.19039307534694672,0.28367386062376054,-2.3510047881761076,5.085376941591301,-25.663468442307785,-0.9576842108443434,8.109846351619066,27494,33744,24006,35054
1.6133429999999935,0.13284070789813995,-0.009467662312090397,1.3182122707366943,-0.03219619393348694,-0.0436173677444458,0.19039307534694672,0.25305360006884287,-2.4241754054421434,5.066753456088377,-25.663468442307785,-0.9576842108443434,8.109846351619066,26787,33305,24771,34612
1.6144759999999951,0.1325572431087494,-0.0099391620606184,1.3202091455459595,-0.01921001262962818,-0.041725777089595795,0.17281827330589294,0.2301774790687393,-2.4905464398129893,5.046197580898491,-24.023269684864573,-1.172212667488096,7.438246248805957,26787,33305,24771,34612
1.6172780000000202,0.1325572431087494,-0.0099391620606184,1.3202091455459595,-0.01921001262962818,-0.041725777089595795,0.17281827330589294,0.21727832517088602,-2.53356155142384,5.00833968073858,-24.023269684864573,-1.172212667488096,7.438246248805957,27128,32956,25371,34872
1.6184010000000126,0.1325572431087494,-0.0099391620606184,1.3202091455459595,-0.01921001262962818,-0.041725777089595795,0.17281827330589294,0.2333108878282993,-2.583127773000177,4.986186441526864,-24.023269684864573,-1.172212667488096,7.438246248805957,27128,32956,25371,34872
1.6211780000000144,0.13278520107269287,-0.009444471448659897,1.3201003074645996,-0.018355103209614754,-0.03875098004937172,0.17225061357021332,0.2199823824284548,-2.6181715108362025,4.971335590024147,-24.012414316515212,-1.2049018603514081,7.435848022704443,27481,32476,25290,34469
1.6222859999999928,0.13278520107269287,-0.009444471448659897,1.3201003074645996,-0.018355103209614754,-0.03875098004937172,0.17225061357021332,0.17548047791528315,-2.6473022321039252,4.952282270321283,-24.012414316515212,-1.2049018603514081,7.435848022704443,27481,32476,25290,34469
1.6251320000000122,0.13278520107269287,-0.009444471448659897,1.3201003074645996,-0.018355103209614754,-0.03875098004937172,0.17225061357021332,0.13705031437138315,-2.71660221104164,4.93583032637121,-24.012414316515212,-1.2049018603514081,7.435848022704443,27256,31492,25763,35024
1.6262660000000033,0.1326400190591812,-0.009897386655211449,1.3220361471176147,-0.005613156594336033,-0.03635327145457268,0.15057207643985748,0.10339944307498256,-2.791744100146553,4.9136339439498355,-22.259433747599996,-1.4844521797291779,6.596789377103582,27256,31492,25763,35024
1.6291570000000066,0.1326400190591812,-0.009897386655211449,1.3220361471176147,-0.005613156594336033,-0.03635327145457268,0.15057207643985748,0.11431878637371412,-2.8292177061611667,4.882162304083933,-22.259433747599996,-1.4844521797291779,6.596789377103582,27893,31810,26113,34489
1.6302850000000035,0.13230212032794952,-0.009421668946743011,1.321488380432129,-0.007623280398547649,-0.03339870274066925,0.14715014398097992,0.11307102882398475,-2.852407181353032,4.843459649226247,-22.253475573179898,-1.513995559974424,6.576555405274778,27893,31810,26113,34489
1.6330540000000038,0.13230212032794952,-0.009421668946743011,1.321488380432129,-0.007623280398547649,-0.03339870274066925,0.14715014398097992,0.07610586187335894,-2.9447224647473207,4.834852845215329,-22.253475573179898,-1.513995559974424,6.576555405274778,27846,31575,26523,34036
1.6341630000000005,0.13230212032794952,-0.009421668946743011,1.321488380432129,-0.007623280398547649,-0.03339870274066925,0.14715014398097992,0.05276811934899302,-3.061290889872852,4.829701226402681,-22.253475573179898,-1.513995559974424,6.576555405274778,27846,31575,26523,34036
1.6372110000000102,0.1322709619998932,-0.009745325893163681,1.3228602409362793,0.0015925499610602856,-0.031133176758885384,0.12733541429042816,0.04042093887657227,-3.1363627378410954,4.823163165926536,-20.827844123123526,-1.7902904868692648,5.803007315127821,27894,32127,28018,33480
1.6383179999999993,0.1322709619998932,-0.009745325893163681,1.3228602409362793,0.0015925499610602856,-0.031133176758885384,0.12733541429042816,0.0402146312770644,-3.1669496755928734,4.80233618093768,-20.827844123123526,-1.7902904868692648,5.803007315127821,27894,32127,28018,33480
1.640963000000018,0.13212718069553375,-0.009352779015898705,1.3224101066589355,0.0005844119586981833,-0.02871953509747982,0.12467595189809799,0.024181019999971905,-3.1574368641791106,4.759753300371749,-20.820304648870632,-1.816715695132962,5.788751512024693,27966,31941,28970,33849
1.6420290000000095,0.13212718069553375,-0.009352779015898705,1.3224101066589355,0.0005844119586981833,-0.02871953509747982,0.12467595189809799,0.01711197929792522,-3.1905442175865395,4.73256508880313,-20.820304648870632,-1.816715695132962,5.788751512024693,27966,31941,28970,33849
1.6449200000000128,0.13212718069553375,-0.009352779015898705,1.3224101066589355,0.0005844119586981833,-0.02871953509747982,0.12467595189809799,0.023960139915874257,-3.242912883577967,4.699034825414596,-20.820304648870632,-1.816715695132962,5.788751512024693,28104,31430,28885,33154
1.6460299999999988,0.1321718990802765,-0.009627819061279297,1.3235496282577515,0.008602711372077465,-0.026145020499825478,0.10333292186260223,0.02460823473130725,-3.2952067147427626,4.683135221074606,-19.4230121594382,-2.1213038459860196,4.935064920598624,28104,31430,28885,33154
1.6489459999999962,0.1321718990802765,-0.009627819061279297,1.3235496282577515,0.008602711372077465,-0.026145020499825478,0.10333292186260223,0.04578055473154594,-3.334908587641446,4.657599234646272,-19.4230121594382,-2.1213038459860196,4.935064920598624,28961,31124,28924,33218
1.65006700000001,0.13259747624397278,-0.008780276402831078,1.3232637643814087,0.010212340392172337,-0.02182617224752903,0.10181457549333572,0.061213906143691384,-3.3947229194085167,4.636559729402427,-19.414731356998917,-2.160634655096141,4.935336376013079,28961,31124,28924,33218
1.6528429999999934,0.13259747624397278,-0.008780276402831078,1.3232637643814087,0.010212340392172337,-0.02182617224752903,0.10181457549333572,0.0368733211825317,-3.4975707385979597,4.620096067543558,-19.414731356998917,-2.160634655096141,4.935336376013079,29079,31644,29236,32374
1.653966000000015,0.13259747624397278,-0.008780276402831078,1.3232637643814087,0.010212340392172337,-0.02182617224752903,0.10181457549333572,-0.01888112137125406,-3.5747624627939065,4.590498227820635,-19.414731356998917,-2.160634655096141,4.935336376013079,29079,31644,29236,32374
1.6568610000000044,0.1327330470085144,-0.00898393802344799,1.3241783380508423,0.017149781808257103,-0.01880081184208393,0.08121239393949509,-0.039570058908291954,-3.6158332004928906,4.560859375416925,-18.05941584340913,-2.464705607424814,4.0131961948298605,28643,31605,30462,32211
1.6580139999999957,0.1327330470085144,-0.00898393802344799,1.3241783380508423,0.017149781808257103,-0.01880081184208393,0.08121239393949509,-0.01144078815957449,-3.60202471024083,4.517094051326999,-18.05941584340913,-2.464705607424814,4.0131961948298605,28643,31605,30462,32211
1.6607570000000123,0.13286840915679932,-0.008470038883388042,1.3240859508514404,0.017468830570578575,-0.016025496646761894,0.08074966073036194,0.03174093954756904,-3.577732153725454,4.495646549804155,-18.054804220841675,-2.4932996780536283,4.005964800436991,29115,31608,31468,32695
1.6618319999999949,0.13286840915679932,-0.008470038883388042,1.3240859508514404,0.017468830570578575,-0.016025496646761894,0.08074966073036194,0.06318298503585792,-3.586295548210604,4.463501396498572,-18.054804220841675,-2.4932996780536283,4.005964800436991,29115,31608,31468,32695
1.6648710000000138,0.13286840915679932,-0.008470038883388042,1.3240859508514404,0.017468830570578575,-0.016025496646761894,0.08074966073036194,0.06992115293959748,-3.6550631612464115,4.437893771036914,-18.054804220841675,-2.4932996780536283,4.005964800436991,29021,30738,31515,32416
1.6659370000000053,0.13307073712348938,-0.008613121695816517,1.32479727268219,0.023236079141497612,-0.012522897683084011,0.06160867586731911,0.07255119096361887,-3.701745711994411,4.410363076952112,-16.744132866557422,-2.7987526871870623,3.021624817694553,29021,30738,31515,32416
1.6687369999999937,0.13307073712348938,-0.008613121695816517,1.32479727268219,0.023236079141497612,-0.012522897683084011,0.06160867586731911,0.08916809277608756,-3.686166219617447,4.385784496935661,-16.744132866557422,-2.7987526871870623,3.021624817694553,30331,31118,31421,32254
1.669804999999993,0.13303199410438538,-0.008291191421449184,1.3249032497406006,0.02283482439815998,-0.010615005157887936,0.06221608445048332,0.1096896880893168,-3.6882264410367323,4.371687852653654,-16.738558118547754,-2.8211526219616068,3.0098717633876406,30331,31118,31421,32254
1.6726320000000123,0.13303199410438538,-0.008291191421449184,1.3249032497406006,0.02283482439815998,-0.010615005157887936,0.06221608445048332,0.11559261793499107,-3.6883766433222127,4.339088364066103,-16.738558118547754,-2.8211526219616068,3.0098717633876406,31158,31051,30853,31639
1.6737520000000077,0.13303199410438538,-0.008291191421449184,1.3249032497406006,0.02283482439815998,-0.010615005157887936,0.06221608445048332,0.13631085440520904,-3.692182034203827,4.30718981947746,-16.738558118547754,-2.8211526219616068,3.0098717633876406,31158,31051,30853,31639
1.676643000000011,0.13328082859516144,-0.008378167636692524,1.3254239559173584,0.027193205431103706,-0.006749387830495834,0.042000263929367065,0.1697206430439302,-3.6826481838174523,4.250532132550461,-15.473307138264992,-3.087465624519072,1.9872030000454817,31730,31362,31529,31398
1.6777989999999992,0.13328082859516144,-0.008378167636692524,1.3254239559173584,0.027193205431103706,-0.006749387830495834,0.042000263929367065,0.16852591568940703,-3.705546841818281,4.207131395213767,-15.473307138264992,-3.087465624519072,1.9872030000454817,31730,31362,31529,31398
1.6805409999999974,0.13313277065753937,-0.007662217598408461,1.3252030611038208,0.02623567171394825,-0.003271005116403103,0.040794581174850464,0.1610422332892026,-3.7282974280625005,4.178926388740956,-15.469482655478508,-3.1177959531120467,1.9705975944615588,31618,31426,33101,32022
1.681662000000011,0.13313277065753937,-0.007662217598408461,1.3252030611038208,0.02623567171394825,-0.003271005116403103,0.040794581174850464,0.15841394296464661,-3.7146143726977825,4.145170821924201,-15.469482655478508,-3.1177959531120467,1.9705975944615588,31618,31426,33101,32022
1.6844990000000106,0.13313277065753937,-0.007662217598408461,1.3252030611038208,0.02623567171394825,-0.003271005116403103,0.040794581174850464,0.18920592747560397,-3.7081032101486477,4.106517435546682,-15.469482655478508,-3.1177959531120467,1.9705975944615588,31243,30739,33605,32214
1.6856080000000075,0.133408784866333,-0.007673341315239668,1.3255168199539185,0.029201429337263107,0.0010506636463105679,0.021994834765791893,0.22405968205736612,-3.735031497194875,4.070060091804042,-14.261399705055222,-3.3448613858802094,0.9321397071762227,31243,30739,33605,32214
1.6886730000000099,0.133408784866333,-0.007673341315239668,1.3255168199539185,0.029201429337263107,0.0010506636463105679,0.021994834765791893,0.2629080284714358,-3.7422744964115635,4.0394366687453305,-14.261399705055222,-3.3448613858802094,0.9321397071762227,32090,31255,33807,31616
1.6897390000000014,0.13319428265094757,-0.007321137934923172,1.3252475261688232,0.02793271653354168,0.0029959240928292274,0.020514829084277153,0.30294392834984224,-3.668025298904045,3.983370469896437,-14.256794690076312,-3.365609002511093,0.9141980232265001,32090,31255,33807,31616
1.6924280000000145,0.13319428265094757,-0.007321137934923172,1.3252475261688232,0.02793271653354168,0.0029959240928292274,0.020514829084277153,0.3137648844910522,-3.6327804924057188,3.9389204470902515,-14.256794690076312,-3.365609002511093,0.9141980232265001,32720,31148,33233,31346
1.6935040000000154,0.13319428265094757,-0.007321137934923172,1.3252475261688232,0.02793271653354168,0.0029959240928292274,0.020514829084277153,0.33324923681634444,-3.650596241150022,3.896121584159915,-14.256794690076312,-3.365609002511093,0.9141980232265001,32720,31148,33233,31346
1.6964280000000145,0.13348007202148438,-0.007267424371093512,1.3253661394119263,0.029429059475660324,0.0077296169474720955,0.0032142531126737595,0.36763191149078517,-3.6744392560733923,3.857637042195507,-13.107941720024462,-3.53990886757576,-0.1313318242883781,33038,31839,33560,30689
1.697546000000002,0.13348007202148438,-0.007267424371093512,1.3253661394119263,0.029429059475660324,0.0077296169474720955,0.0032142531126737595,0.3983223130509128,-3.6743210117209926,3.8183261213448474,-13.107941720024462,-3.53990886757576,-0.1313318242883781,33038,31839,33560,30689
1.7003330000000132,0.13374477624893188,-0.006609401199966669,1.3251763582229614,0.030160682275891304,0.010886568576097488,0.0022579431533813477,0.4358457867569385,-3.6535803131514557,3.79041539417249,-13.1045308338158,-3.568628549417062,-0.13850697134917284,33563,31966,34296,31074
1.7014640000000072,0.13374477624893188,-0.006609401199966669,1.3251763582229614,0.030160682275891304,0.010886568576097488,0.0022579431533813477,0.47609437333790144,-3.5836707366402214,3.7628503453096247,-13.1045308338158,-3.568628549417062,-0.13850697134917284,33563,31966,34296,31074
1.7042989999999991,0.13374477624893188,-0.006609401199966669,1.3251763582229614,0.030160682275891304,0.010886568576097488,0.0022579431533813477,0.5062380612157494,-3.530577957148402,3.7306705709098704,-13.1045308338158,-3.568628549417062,-0.13850697134917284,33684,31238,34356,31286
1.7054170000000157,0.13404540717601776,-0.006475476548075676,1.3251101970672607,0.030177228152751923,0.01586088538169861,-0.015488454140722752,0.5086586749095497,-3.509481992889448,3.689820076633036,-12.014858648814261,-3.6781432382241634,-1.1828306565793296,33684,31238,34356,31286
1.7083099999999978,0.13404540717601776,-0.006475476548075676,1.3251101970672607,0.030177228152751923,0.01586088538169861,-0.015488454140722752,0.4866659577325391,-3.5201093372194094,3.631069411405343,-12.014858648814261,-3.6781432382241634,-1.1828306565793296,34310,31546,34983,31664
1.7094239999999992,0.13401846587657928,-0.006226005032658577,1.325053095817566,0.029697895050048828,0.017315734177827835,-0.015778228640556335,0.46917125305764507,-3.5032699033307293,3.564228329102098,-12.01140444510179,-3.695023881476413,-1.1966301808170876,34310,31546,34983,31664
1.7122090000000025,0.13401846587657928,-0.006226005032658577,1.325053095817566,0.029697895050048828,0.017315734177827835,-0.015778228640556335,0.5109343460610224,-3.4402917361886445,3.510419958225374,-12.01140444510179,-3.695023881476413,-1.1966301808170876,34661,31376,35193,32085
1.7133080000000191,0.13401846587657928,-0.006226005032658577,1.325053095817566,0.029697895050048828,0.017315734177827835,-0.015778228640556335,0.5763898855176398,-3.357250911290557,3.47963860971402,-12.01140444510179,-3.695023881476413,-1.1966301808170876,34661,31376,35193,32085
1.716320000000007,0.134306862950325,-0.006026376038789749,1.3248146772384644,0.02815423719584942,0.0225547943264246,-0.03193077817559242,0.6232270993459451,-3.3464507278058493,3.4668394575150994,-10.981623801599428,-3.751585809086893,-2.20244343182029,35228,31620,35265,31659
1.7174250000000175,0.134306862950325,-0.006026376038789749,1.3248146772384644,0.02815423719584942,0.0225547943264246,-0.03193077817559242,0.6393346965670714,-3.3440624049402663,3.4420704614807085,-10.981623801599428,-3.751585809086893,-2.20244343182029,35228,31620,35265,31659
1.7201270000000077,0.1341446489095688,-0.005493576638400555,1.3243902921676636,0.02707533910870552,0.025092219933867455,-0.034248996526002884,0.6656847447616152,-3.302296582196772,3.3937641814160884,-10.979598331199075,-3.7738132148839414,-2.2201626256118807,35555,32015,35969,31766
1.72119200000001,0.1341446489095688,-0.005493576638400555,1.3243902921676636,0.02707533910870552,0.025092219933867455,-0.034248996526002884,0.6841724090489453,-3.2318130944706254,3.3374537706952347,-10.979598331199075,-3.7738132148839414,-2.2201626256118807,35555,32015,35969,31766
1.7240860000000102,0.1341446489095688,-0.005493576638400555,1.3243902921676636,0.02707533910870552,0.025092219933867455,-0.034248996526002884,0.6864950184146306,-3.1871060766192474,3.293329985122584,-10.979598331199075,-3.7738132148839414,-2.2201626256118807,35312,31658,36151,31895
1.725186000000016,0.13439911603927612,-0.0052149975672364235,1.3239766359329224,0.023948803544044495,0.03055628202855587,-0.048544321209192276,0.6830103387072891,-3.150802929903723,3.25559059563118,-10.002806574164719,-3.762555274441612,-3.184379738164751,35312,31658,36151,31895
1.7281040000000212,0.13439911603927612,-0.0052149975672364235,1.3239766359329224,0.023948803544044495,0.03055628202855587,-0.048544321209192276,0.6791448269640664,-3.1454294697722704,3.2225719254880505,-10.002806574164719,-3.762555274441612,-3.184379738164751,35892,32305,36475,31823
1.7292210000000197,0.1341896951198578,-0.004584700334817171,1.3239891529083252,0.022704903036355972,0.03351891040802002,-0.04845212772488594,0.691715879415622,-3.165111295492392,3.202647485792623,-10.000325395736338,-3.787062868962933,-3.205173010785211,35892,32305,36475,31823
1.7320090000000201,0.1341896951198578,-0.004584700334817171,1.3239891529083252,0.022704903036355972,0.03351891040802002,-0.04845212772488594,0.7375771112834405,-3.190582034474019,3.186422709483533,-10.000325395736338,-3.787062868962933,-3.205173010785211,35749,32670,37359,31591
1.7331169999999985,0.1341896951198578,-0.004584700334817171,1.3239891529083252,0.022704903036355972,0.03351891040802002,-0.04845212772488594,0.7836213688971747,-3.151666593045236,3.138922035648662,-10.000325395736338,-3.787062868962933,-3.205173010785211,35749,32670,37359,31591
1.7360109999999986,0.13439273834228516,-0.0042211925610899925,1.323441982269287,0.01800231635570526,0.039097756147384644,-0.06106242910027504,0.8120170577040355,-3.057334231441321,3.0782211375547037,-9.075549489935252,-3.7372844712089726,-4.132937354388543,35654,32917,37808,31183
1.7371640000000188,0.13439273834228516,-0.0042211925610899925,1.323441982269287,0.01800231635570526,0.039097756147384644,-0.06106242910027504,0.8190908130334495,-2.973783677510592,3.0261302392649716,-9.075549489935252,-3.7372844712089726,-4.132937354388543,35654,32917,37808,31183
1.7399200000000128,0.13470204174518585,-0.0035882594529539347,1.3232125043869019,0.018870290368795395,0.04201912879943848,-0.0622541718184948,0.8329875870756465,-2.9092696653678587,2.9857926698140864,-9.073121525863662,-3.7629465416475125,-4.140117971559371,36256,32844,37921,31723
1.7409869999999936,0.13470204174518585,-0.0035882594529539347,1.3232125043869019,0.018870290368795395,0.04201912879943848,-0.0622541718184948,0.8459227602272431,-2.871332403007462,2.945846851359552,-9.073121525863662,-3.7629465416475125,-4.140117971559371,36256,32844,37921,31723
1.7439800000000105,0.13470204174518585,-0.0035882594529539347,1.3232125043869019,0.018870290368795395,0.04201912879943848,-0.0622541718184948,0.8649152932782249,-2.859325274916731,2.911699267230338,-9.073121525863662,-3.7629465416475125,-4.140117971559371,36284,32275,38016,32058
1.745051999999996,0.1348593384027481,-0.0031395938713103533,1.3225324153900146,0.012667556293308735,0.04761951416730881,-0.07385347038507462,0.8960848640974851,-2.82250840442693,2.8915516546355615,-8.202141925894557,-3.655537520975086,-5.013507245609474,36284,32275,38016,32058
1.747893000000011,0.1348593384027481,-0.0031395938713103533,1.3225324153900146,0.012667556293308735,0.04761951416730881,-0.07385347038507462,0.9436693609276666,-2.7577821383453176,2.8655059391745867,-8.202141925894557,-3.655537520975086,-5.013507245609474,37068,32712,37779,32057
1.7489649999999966,0.13492809236049652,-0.003064424730837345,1.3222551345825195,0.012559676542878151,0.04824716970324516,-0.07537209242582321,0.9557796865106385,-2.7160365556261072,2.8188492210891614,-8.19962768344703,-3.666007002187715,-5.0241523134139685,37068,32712,37779,32057
1.7517840000000142,0.13492809236049652,-0.003064424730837345,1.3222551345825195,0.012559676542878151,0.04824716970324516,-0.07537209242582321,0.9677858159159609,-2.6807142511400595,2.7631324289752865,-8.19962768344703,-3.666007002187715,-5.0241523134139685,37499,32864,37783,32168
1.752907999999996,0.13492809236049652,-0.003064424730837345,1.3222551345825195,0.012559676542878151,0.04824716970324516,-0.07537209242582321,1.0008251255575384,-2.6004170147969714,2.712793890682827,-8.19962768344703,-3.666007002187715,-5.0241523134139685,37499,32864,37783,32168
1.7557960000000021,0.13501453399658203,-0.002553478116169572,1.3214553594589233,0.00477065984159708,0.05383487045764923,-0.08468437194824219,1.0427350253160064,-2.5000994649592125,2.6778225908284514,-7.37400090673946,-3.505333531111682,-5.838648402433882,37875,33394,38224,31943
1.75694200000001,0.13501453399658203,-0.002553478116169572,1.3214553594589233,0.00477065984159708,0.05383487045764923,-0.08468437194824219,1.081710587606398,-2.4334229660113347,2.6482801448562023,-7.37400090673946,-3.505333531111682,-5.838648402433882,37875,33394,38224,31943
1.7596989999999932,0.13500317931175232,-0.002265293849632144,1.3212182521820068,0.004323605913668871,0.05529403313994408,-0.08597847074270248,1.1013480051153424,-2.3969717475392023,2.6154494938860324,-7.372173169070537,-3.5197966031376486,-5.852697723510958,38183,33695,38707,32140
1.7608150000000022,0.13500317931175232,-0.002265293849632144,1.3212182521820068,0.004323605913668871,0.05529403313994408,-0.08597847074270248,1.108230412320434,-2.3846221369322866,2.579326909492416,-7.372173169070537,-3.5197966031376486,-5.852697723510958,38183,33695,38707,32140
1.7636609999999928,0.13500317931175232,-0.002265293849632144,1.3212182521820068,0.004323605913668871,0.05529403313994408,-0.08597847074270248,1.1214796387435784,-2.3866296277619883,2.554971236059205,-7.372173169070537,-3.5197966031376486,-5.852697723510958,37886,33751,39177,32201
1.7647639999999956,0.1349993646144867,-0.0016841739416122437,1.3203260898590088,-0.005084979347884655,0.06081051006913185,-0.09255149215459824,1.145872063799832,-2.3470609129178093,2.531514113177787,-6.594382519580384,-3.2958182691574938,-6.5827168947084145,37886,33751,39177,32201
1.7677559999999939,0.1349993646144867,-0.0016841739416122437,1.3203260898590088,-0.005084979347884655,0.06081051006913185,-0.09255149215459824,1.1647048737644365,-2.2714503074610426,2.497529780823395,-6.594382519580384,-3.2958182691574938,-6.5827168947084145,37858,34201,39495,31960
1.7688220000000148,0.1349993646144867,-0.0016841739416122437,1.3203260898590088,-0.005084979347884655,0.06081051006913185,-0.09255149215459824,1.1889839813163074,-2.1727867138182773,2.444278010614498,-6.594382519580384,-3.2958182691574938,-6.5827168947084145,37858,34201,39495,31960
1.7715789999999978,0.1349959820508957,-0.0013286616886034608,1.320156455039978,-0.005486997775733471,0.0625394806265831,-0.09346624463796616,1.2197829066908557,-2.0780720554398817,2.399859679425284,-6.592957736262072,-3.311866978230533,-6.596665571541659,38253,33911,39154,32087
1.7726490000000048,0.1349959820508957,-0.0013286616886034608,1.320156455039978,-0.005486997775733471,0.0625394806265831,-0.09346624463796616,1.2381874803521753,-2.0309624668110886,2.3631072574338634,-6.592957736262072,-3.311866978230533,-6.596665571541659,38253,33911,39154,32087
1.7755860000000103,0.13488712906837463,-0.0006762983393855393,1.3191972970962524,-0.016299396753311157,0.06780262291431427,-0.09846054017543793,1.2500691735555638,-1.9912181164930185,2.3302622253938075,-5.854022422828227,-3.0426410828100714,-7.2641252915529435,38418,34134,39248,31825
1.7767030000000086,0.13488712906837463,-0.0006762983393855393,1.3191972970962524,-0.016299396753311157,0.06780262291431427,-0.09846054017543793,1.277452195357922,-1.8902635385225128,2.293923658635785,-5.854022422828227,-3.0426410828100714,-7.2641252915529435,38418,34134,39248,31825
1.7794940000000061,0.13494157791137695,-0.0003249856526963413,1.3190946578979492,-0.016469568014144897,0.0695025622844696,-0.09900789707899094,1.3128458725611842,-1.754050571932121,2.2723280853563326,-5.852407874605173,-3.058215992831395,-7.27681672764067,39079,33508,38798,32703
1.7806210000000138,0.13494157791137695,-0.0003249856526963413,1.3190946578979492,-0.016469568014144897,0.0695025622844696,-0.09900789707899094,1.3302440376465627,-1.684231676056004,2.234809738235405,-5.852407874605173,-3.058215992831395,-7.27681672764067,39079,33508,38798,32703
1.7834560000000055,0.13494157791137695,-0.0003249856526963413,1.3190946578979492,-0.016469568014144897,0.0695025622844696,-0.09900789707899094,1.3312183551313683,-1.649000451679237,2.18820801442649,-5.852407874605173,-3.058215992831395,-7.27681672764067,39620,33248,38433,32936
1.7845679999999993,0.13471749424934387,0.00039485556771978736,1.3180785179138184,-0.028360281139612198,0.07433795928955078,-0.10430063307285309,1.3236515155261261,-1.588448823764378,2.141595771131269,-5.156377489981048,-2.737321239143712,-7.83453822135377,39620,33248,38433,32936
1.7874640000000073,0.13471749424934387,0.00039485556771978736,1.3180785179138184,-0.028360281139612198,0.07433795928955078,-0.10430063307285309,1.3414488884589078,-1.4917591651215794,2.108896547160895,-5.156377489981048,-2.737321239143712,-7.83453822135377,39936,33657,38662,33217
1.7885620000000053,0.1343439668416977,0.0007094286847859621,1.3180378675460815,-0.03026656247675419,0.07587657868862152,-0.10450617223978043,1.3554655047501583,-1.4104844155003777,2.0716453150973027,-5.155185376138356,-2.749920055001243,-7.857561599816056,39936,33657,38662,33217
1.7913650000000199,0.1343439668416977,0.0007094286847859621,1.3180378675460815,-0.03026656247675419,0.07587657868862152,-0.10450617223978043,1.357369132297347,-1.3585965832437643,2.041889549921738,-5.155185376138356,-2.749920055001243,-7.857561599816056,39932,33901,39113,33376
1.7924320000000007,0.1343439668416977,0.0007094286847859621,1.3180378675460815,-0.03026656247675419,0.07587657868862152,-0.10450617223978043,1.3754244323817026,-1.3038469180797518,2.01386497261278,-5.155185376138356,-2.749920055001243,-7.857561599816056,39932,33901,39113,33376
1.795456999999995,0.1339760720729828,0.0014908683951944113,1.316974401473999,-0.04333411902189255,0.08027832955121994,-0.10826944559812546,1.391065976412065,-1.2294604346180402,1.9906045241778643,-4.505895934083468,-2.3974310738415534,-8.308677500126056,40068,34363,39425,33009
1.7965629999999946,0.1339760720729828,0.0014908683951944113,1.316974401473999,-0.04333411902189255,0.08027832955121994,-0.10826944559812546,1.397078861521246,-1.156506199190573,1.9645845082214086,-4.505895934083468,-2.3974310738415534,-8.308677500126056,40068,34363,39425,33009
1.7992829999999957,0.13398458063602448,0.0017556730890646577,1.3169879913330078,-0.043704867362976074,0.08159217238426208,-0.10818509757518768,1.3839481457666103,-1.0775607168377819,1.9345997111920974,-4.504802791176016,-2.409278879143569,-8.322310534299488,39826,34295,39893,33325
1.800354000000021,0.13398458063602448,0.0017556730890646577,1.3169879913330078,-0.043704867362976074,0.08159217238426208,-0.10818509757518768,1.3765726542856902,-1.0123919665410523,1.905526913678084,-4.504802791176016,-2.409278879143569,-8.322310534299488,39826,34295,39893,33325
1.8032400000000197,0.13398458063602448,0.0017556730890646577,1.3169879913330078,-0.043704867362976074,0.08159217238426208,-0.10818509757518768,1.3880343669851734,-0.9695848478113367,1.8799186224261546,-4.504802791176016,-2.409278879143569,-8.322310534299488,39779,33987,39674,33494
1.8043570000000182,0.1334763765335083,0.002592041390016675,1.3159016370773315,-0.05797223001718521,0.08553376793861389,-0.10915283113718033,1.3778264705268997,-0.9551089028110747,1.843651561543401,-3.8908395084734146,-2.0323947271816416,-8.671467112056227,39779,33987,39674,33494
1.8072609999999987,0.1334763765335083,0.002592041390016675,1.3159016370773315,-0.05797223001718521,0.08553376793861389,-0.10915283113718033,1.3612436322092487,-0.924373560407552,1.8013223470713,-3.8908395084734146,-2.0323947271816416,-8.671467112056227,39509,34372,39882,33237
1.8083740000000108,0.13374288380146027,0.00280448654666543,1.315953016281128,-0.05724557861685753,0.08661802113056183,-0.10888022184371948,1.3592188308324615,-0.8456146324891209,1.7625128994539023,-3.8911665059119813,-2.0436021553576564,-8.676789310884953,39509,34372,39882,33237
1.8111560000000173,0.13374288380146027,0.00280448654666543,1.315953016281128,-0.05724557861685753,0.08661802113056183,-0.10888022184371948,1.3450902286173732,-0.7525817603391104,1.736470779260399,-3.8911665059119813,-2.0436021553576564,-8.676789310884953,39458,33942,39848,33685
1.8122680000000109,0.13374288380146027,0.00280448654666543,1.315953016281128,-0.05724557861685753,0.08661802113056183,-0.10888022184371948,1.3259764551577653,-0.6914107477337261,1.7058067429950632,-3.8911665059119813,-2.0436021553576564,-8.676789310884953,39458,33942,39848,33685
1.8151739999999992,0.13309447467327118,0.003688414115458727,1.314871072769165,-0.07247570157051086,0.09001122415065765,-0.10755560547113419,1.3012801634211335,-0.6387151787184917,1.6690073162104027,-3.321094856873207,-1.6657591853986828,-8.946947401099628,39463,33941,39973,33573
1.816326000000001,0.13309447467327118,0.003688414115458727,1.314871072769165,-0.07247570157051086,0.09001122415065765,-0.10755560547113419,1.289888891332483,-0.5711147626094382,1.6375101099980356,-3.321094856873207,-1.6657591853986828,-8.946947401099628,39463,33941,39973,33573
1.8191490000000048,0.13304193317890167,0.0043666125275194645,1.3149389028549194,-0.07310313731431961,0.0929819643497467,-0.1071394830942154,1.277833426867967,-0.5149363448101117,1.60613061550585,-3.322679896109708,-1.687286193795684,-8.96330445052206,39442,33731,40235,34263
1.8202170000000042,0.13304193317890167,0.0043666125275194645,1.3149389028549194,-0.07310313731431961,0.0929819643497467,-0.1071394830942154,1.2626442207487545,-0.4863919850353972,1.5801449543274562,-3.322679896109708,-1.687286193795684,-8.96330445052206,39442,33731,40235,34263
1.8230310000000172,0.13304193317890167,0.0043666125275194645,1.3149389028549194,-0.07310313731431961,0.0929819643497467,-0.1071394830942154,1.2480070879235154,-0.45898229833262455,1.5584318024858768,-3.322679896109708,-1.687286193795684,-8.96330445052206,39404,33690,40328,34425
1.824137000000017,0.1322314739227295,0.005311259999871254,1.3138803243637085,-0.0890231654047966,0.09579361230134964,-0.10459461063146591,1.2550040110554808,-0.41036885592577727,1.558660168549351,-2.8003335230117483,-1.3241938461621126,-9.141712121484307,39404,33690,40328,34425
1.8270530000000145,0.1322314739227295,0.005311259999871254,1.3138803243637085,-0.0890231654047966,0.09579361230134964,-0.10459461063146591,1.2734228326286323,-0.35800421796549886,1.5571751899255228,-2.8003335230117483,-1.3241938461621126,-9.141712121484307,39466,34207,40293,34055
1.8281220000000031,0.13210856914520264,0.005668392404913902,1.3139430284500122,-0.08990611881017685,0.09745723754167557,-0.10423025488853455,1.281670243050444,-0.30078127509712976,1.536417713441118,-2.8002512294949153,-1.337290826441919,-9.157670398862905,39466,34207,40293,34055
1.83094200000001,0.13210856914520264,0.005668392404913902,1.3139430284500122,-0.08990611881017685,0.09745723754167557,-0.10423025488853455,1.2653963314192425,-0.2628933145064131,1.5037882642913039,-2.8002512294949153,-1.337290826441919,-9.157670398862905,39380,34393,40506,33850
1.8320840000000025,0.13210856914520264,0.005668392404913902,1.3139430284500122,-0.08990611881017685,0.09745723754167557,-0.10423025488853455,1.2569360012682786,-0.23674586629179714,1.4725584394523807,-2.8002512294949153,-1.337290826441919,-9.157670398862905,39380,34393,40506,33850
1.834966000000015,0.13112784922122955,0.006654786411672831,1.31291663646698,-0.10626363754272461,0.09966888278722763,-0.1010674461722374,1.279162477409971,-0.1715897660102455,1.439366397522287,-2.3031340023401645,-0.975089188887448,-9.270257914346058,39533,34791,40389,33244
1.836122000000003,0.13112784922122955,0.006654786411672831,1.31291663646698,-0.10626363754272461,0.09966888278722763,-0.1010674461722374,1.3046434695617946,-0.07984847705465295,1.4045968321204851,-2.3031340023401645,-0.975089188887448,-9.270257914346058,39533,34791,40389,33244
1.838866000000009,0.13105857372283936,0.0068342424929142,1.3124386072158813,-0.10689809918403625,0.10055119544267654,-0.10374109447002411,1.3071325930746371,-0.026876149426105105,1.3719310308217911,-2.302402605562055,-0.9836884990464395,-9.285701774298193,39640,34629,40153,33555
1.8399800000000104,0.13105857372283936,0.0068342424929142,1.3124386072158813,-0.10689809918403625,0.10055119544267654,-0.10374109447002411,1.2968322849265377,0.01542856708485901,1.3566944204351754,-2.302402605562055,-0.9836884990464395,-9.285701774298193,39640,34629,40153,33555
1.8428230000000039,0.13105857372283936,0.0068342424929142,1.3124386072158813,-0.10689809918403625,0.10055119544267654,-0.10374109447002411,1.297399671396779,0.07825509945208015,1.3430257461403436,-2.302402605562055,-0.9836884990464395,-9.285701774298193,40003,34404,39765,34007
1.843936000000016,0.12990553677082062,0.007848580367863178,1.311424732208252,-0.12372641265392303,0.10216255486011505,-0.09903034567832947,1.313146809764363,0.14562096597050342,1.3297683970758747,-1.842320483838167,-0.6088139083498522,-9.318522542118842,40003,34404,39765,34007
1.8469040000000096,0.12990553677082062,0.007848580367863178,1.311424732208252,-0.12372641265392303,0.10216255486011505,-0.09903034567832947,1.315800383474518,0.1722999478491856,1.3148654807738458,-1.842320483838167,-0.6088139083498522,-9.318522542118842,39879,34321,39696,34041
1.8479679999999934,0.12990553677082062,0.007848580367863178,1.311424732208252,-0.12372641265392303,0.10216255486011505,-0.09903034567832947,1.3137916942223258,0.20470975278809564,1.2883169604990639,-1.842320483838167,-0.6088139083498522,-9.318522542118842,39879,34321,39696,34041
1.8507339999999968,0.129950150847435,0.008443974889814854,1.3117250204086304,-0.12398068606853485,0.10477397590875626,-0.09735554456710815,1.3245676429411135,0.28026777745809006,1.2412437240191503,-1.8439872422839403,-0.6273441662717695,-9.331007356653705,39921,34238,39622,34155
1.8518060000000114,0.129950150847435,0.008443974889814854,1.3117250204086304,-0.12398068606853485,0.10477397590875626,-0.09735554456710815,1.3428925880858398,0.37431231792719444,1.209857971098403,-1.8439872422839403,-0.6273441662717695,-9.331007356653705,39921,34238,39622,34155
1.8547520000000077,0.12862539291381836,0.009497376158833504,1.310778021812439,-0.14097712934017181,0.105756014585495,-0.09202852845191956,1.354494915690879,0.4581170372944578,1.2084146709456345,-1.4126266959341882,-0.24326373234547632,-9.282290300897461,40277,34142,39083,33816
1.8559109999999928,0.12862539291381836,0.009497376158833504,1.310778021812439,-0.14097712934017181,0.105756014585495,-0.09202852845191956,1.3687036790547786,0.5268951032375444,1.206370827967053,-1.4126266959341882,-0.24326373234547632,-9.282290300897461,40277,34142,39083,33816
1.8586540000000096,0.12881451845169067,0.010273388586938381,1.3108937740325928,-0.14063169062137604,0.1090659499168396,-0.09139535576105118,1.3912554603236242,0.5848745170135505,1.1915261017348424,-1.4156137034010137,-0.2663492551934287,-9.292205322847252,40345,34177,38864,33731
1.8597870000000112,0.12881451845169067,0.010273388586938381,1.3108937740325928,-0.14063169062137604,0.1090659499168396,-0.09139535576105118,1.4102544515402493,0.623482030441293,1.1674802870944625,-1.4156137034010137,-0.2663492551934287,-9.292205322847252,40345,34177,38864,33731
1.8626110000000045,0.12881451845169067,0.010273388586938381,1.3108937740325928,-0.14063169062137604,0.1090659499168396,-0.09139535576105118,1.4190925510918408,0.650662319105669,1.1408754409626254,-1.4156137034010137,-0.2663492551934287,-9.292205322847252,40674,34288,38396,33650
1.8637220000000088,0.1273232400417328,0.011366462334990501,1.3100086450576782,-0.1576155424118042,0.10940218716859818,-0.08559048920869827,1.4184868151019023,0.7185482926626063,1.1110080893373868,-1.009474647294742,0.13781390810277108,-9.144497641697363,40674,34288,38396,33650
1.866625,0.1273232400417328,0.011366462334990501,1.3100086450576782,-0.1576155424118042,0.10940218716859818,-0.08559048920869827,1.4231753102009868,0.8150314897418962,1.095850508256119,-1.009474647294742,0.13781390810277108,-9.144497641697363,40703,34215,38054,33676
1.8677419999999985,0.12766866385936737,0.011694404296576977,1.3100035190582275,-0.1565675437450409,0.11088107526302338,-0.08568712323904037,1.4242357809470565,0.9002495819891783,1.084374813960913,-1.012172465269566,0.12535445595711692,-9.14793237371896,40703,34215,38054,33676
1.8706530000000203,0.12766866385936737,0.011694404296576977,1.3100035190582275,-0.1565675437450409,0.11088107526302338,-0.08568712323904037,1.425600651005722,0.9633398016341281,1.070311792087668,-1.012172465269566,0.12535445595711692,-9.14793237371896,40888,33874,37917,34060
1.871722999999998,0.12766866385936737,0.011694404296576977,1.3100035190582275,-0.1565675437450409,0.11088107526302338,-0.08568712323904037,1.4375668995737205,0.974651644943267,1.0408027687870995,-1.012172465269566,0.12535445595711692,-9.14793237371896,40888,33874,37917,34060
1.8745430000000052,0.12601922452449799,0.012802076525986195,1.3091763257980347,-0.17329846322536469,0.11051447689533234,-0.07968791574239731,1.4373242855984143,0.9820671504195654,1.0158678578167966,-0.6343857067651913,0.5419438112231925,-8.913223254401833,40821,34046,38045,33538
1.8756510000000126,0.12601922452449799,0.012802076525986195,1.3091763257980347,-0.17329846322536469,0.11051447689533234,-0.07968791574239731,1.4121907028107916,1.011491418618442,0.9890642067095851,-0.6343857067651913,0.5419438112231925,-8.913223254401833,40821,34046,38045,33538
1.878448000000004,0.12600576877593994,0.013421027921140194,1.3090845346450806,-0.17373237013816833,0.11318633705377579,-0.08020685613155365,1.3665967191583626,1.0471591350978733,0.966366683950085,-0.6375516615243944,0.5230076066849316,-8.927409764291808,40064,34039,38395,33653
1.879515000000014,0.12600576877593994,0.013421027921140194,1.3090845346450806,-0.17373237013816833,0.11318633705377579,-0.08020685613155365,1.3210545339891353,1.0869013548870714,0.9493731861923439,-0.6375516615243944,0.5230076066849316,-8.927409764291808,40064,34039,38395,33653
1.8824030000000203,0.12600576877593994,0.013421027921140194,1.3090845346450806,-0.17373237013816833,0.11318633705377579,-0.08020685613155365,1.2804618337058207,1.1305706054406728,0.9206406740866152,-0.6375516615243944,0.5230076066849316,-8.927409764291808,39783,33845,38520,34097
1.8835200000000187,0.1241864264011383,0.014548125676810741,1.3083140850067139,-0.1901029795408249,0.11210444569587708,-0.07381433993577957,1.2274831706667109,1.168198807956566,0.889672970877983,-0.2951593207898037,0.9261334174995346,-8.634509103988492,39783,33845,38520,34097
1.8864159999999974,0.1241864264011383,0.014548125676810741,1.3083140850067139,-0.1901029795408249,0.11210444569587708,-0.07381433993577957,1.1906079769490376,1.2249763371326192,0.8718182734027375,-0.2951593207898037,0.9261334174995346,-8.634509103988492,39082,33320,38869,34496
1.8875290000000096,0.1241864264011383,0.014548125676810741,1.3083140850067139,-0.1901029795408249,0.11210444569587708,-0.07381433993577957,1.1912246318994455,1.290770530811354,0.869362439403521,-0.2951593207898037,0.9261334174995346,-8.634509103988492,39082,33320,38869,34496
1.8903129999999946,0.12460260838270187,0.014782245270907879,1.3081494569778442,-0.1887379288673401,0.11318481713533401,-0.07483311742544174,1.1898712134334672,1.3318740253917458,0.8649493151611507,-0.29674694642180904,0.9161081939904195,-8.636213211632388,39192,32747,38540,34976
1.891423999999999,0.12460260838270187,0.014782245270907879,1.3081494569778442,-0.1887379288673401,0.11318481713533401,-0.07483311742544174,1.1733068840853924,1.332756596976998,0.8453236821400298,-0.29674694642180904,0.9161081939904195,-8.636213211632388,39192,32747,38540,34976
1.8943319999999948,0.12263604998588562,0.01590575836598873,1.3074318170547485,-0.2045333832502365,0.1114078238606453,-0.06859806925058365,1.1353579038161994,1.2992692104820147,0.8212044974116182,0.005839907258124597,1.2665908051055426,-8.279436682155639,39346,32922,38225,34266
1.8954790000000212,0.12263604998588562,0.01590575836598873,1.3074318170547485,-0.2045333832502365,0.1114078238606453,-0.06859806925058365,1.0853765620049465,1.2769848105866133,0.7969124069494331,0.005839907258124597,1.2665908051055426,-8.279436682155639,39346,32922,38225,34266
1.898323000000004,0.12281942367553711,0.01647120900452137,1.3077276945114136,-0.20423142611980438,0.11385772377252579,-0.06700277328491211,1.0436425640364781,1.27465560989723,0.7696833824371088,0.0026652705786171078,1.2493657098703224,-8.28749264687602,38694,33736,38661,33560
1.899453999999998,0.12281942367553711,0.01647120900452137,1.3077276945114136,-0.20423142611980438,0.11385772377252579,-0.06700277328491211,1.0127667398854538,1.288742666799313,0.7541825198913298,0.0026652705786171078,1.2493657098703224,-8.28749264687602,38694,33736,38661,33560
1.902195000000007,0.12281942367553711,0.01647120900452137,1.3077276945114136,-0.20423142611980438,0.11385772377252579,-0.06700277328491211,1.0097545049554923,1.332250596369883,0.7337841041008951,0.0026652705786171078,1.2493657098703224,-8.28749264687602,38543,34057,38738,33436
1.9033070000000007,0.12070059031248093,0.017598332837224007,1.307092308998108,-0.21948672831058502,0.11146727204322815,-0.05998159199953079,1.0225376781878728,1.384768532540409,0.7073919779611281,0.271368724105087,1.5584353004740783,-7.917453279310634,38543,34057,38738,33436
1.906210000000021,0.12070059031248093,0.017598332837224007,1.307092308998108,-0.21948672831058502,0.11146727204322815,-0.05998159199953079,1.0192382213343463,1.407722317975802,0.6800859215142732,0.271368724105087,1.5584353004740783,-7.917453279310634,38363,34041,38705,33511
1.9073179999999994,0.12085124850273132,0.018322080373764038,1.3070436716079712,-0.21926428377628326,0.11454688012599945,-0.06030731275677681,1.01138196269764,1.411166717371656,0.6647988442250004,0.26712324179973634,1.537083439770284,-7.927736740760874,38363,34041,38705,33511
1.9101089999999967,0.12085124850273132,0.018322080373764038,1.3070436716079712,-0.21926428377628326,0.11454688012599945,-0.06030731275677681,0.9909519218692605,1.4065977982055162,0.6564803274020833,0.26712324179973634,1.537083439770284,-7.927736740760874,38180,33735,38773,34020
1.9112290000000212,0.12085124850273132,0.018322080373764038,1.3070436716079712,-0.21926428377628326,0.11454688012599945,-0.06030731275677681,0.9687034080695478,1.41608757327585,0.6492455174057468,0.26712324179973634,1.537083439770284,-7.927736740760874,38180,33735,38773,34020
1.9141119999999938,0.11858553439378738,0.019453473389148712,1.3064745664596558,-0.2338271290063858,0.11164571344852448,-0.053415872156620026,0.9632377359853509,1.4459630475424134,0.6392139887906636,0.5009246574038786,1.8250293572210112,-7.526080052496326,38472,33617,38178,33755
1.9152680000000109,0.11858553439378738,0.019453473389148712,1.3064745664596558,-0.2338271290063858,0.11164571344852448,-0.053415872156620026,0.943093452341937,1.4793428423293575,0.6213965089916519,0.5009246574038786,1.8250293572210112,-7.526080052496326,38472,33617,38178,33755
1.9180169999999925,0.11879613250494003,0.01973644271492958,1.3062262535095215,-0.23328648507595062,0.11293212324380875,-0.054882559925317764,0.922800897204833,1.4874925147391636,0.5978531662699427,0.49730879554117735,1.8143763948973919,-7.533301594744249,38175,33671,37940,33474
1.919122000000003,0.11879613250494003,0.01973644271492958,1.3062262535095215,-0.23328648507595062,0.11293212324380875,-0.054882559925317764,0.9155941169789695,1.5135191885983443,0.5753506534812637,0.49730879554117735,1.8143763948973919,-7.533301594744249,38175,33671,37940,33474
1.9219850000000152,0.11879613250494003,0.01973644271492958,1.3062262535095215,-0.23328648507595062,0.11293212324380875,-0.054882559925317764,0.9167017922553607,1.566846059949982,0.5644002011320486,0.49730879554117735,1.8143763948973919,-7.533301594744249,38330,33578,37603,33724
1.9230960000000195,0.11639472842216492,0.020849354565143585,1.305704951286316,-0.24694976210594177,0.10958056896924973,-0.049296554177999496,0.9169409441212499,1.6028398805048936,0.5536440263843548,0.7054587239424958,2.0804204989850708,-7.105909140661135,38330,33578,37603,33724
1.9260590000000084,0.11639472842216492,0.020849354565143585,1.305704951286316,-0.24694976210594177,0.10958056896924973,-0.049296554177999496,0.9076389884867939,1.6317137398854782,0.5350614869831907,0.7054587239424958,2.0804204989850708,-7.105909140661135,38124,33406,37488,33832
1.9271240000000107,0.11639472842216492,0.020849354565143585,1.305704951286316,-0.24694976210594177,0.10958056896924973,-0.049296554177999496,0.9012092520879883,1.6641341308897213,0.5075907473124279,0.7054587239424958,2.0804204989850708,-7.105909140661135,38124,33406,37488,33832
1.929893000000011,0.11670298129320145,0.02144373022019863,1.3058578968048096,-0.2460842877626419,0.11213689297437668,-0.048544783145189285,0.909742486273793,1.7214022143385672,0.508023677437134,0.7015163757100552,2.062023224294559,-7.110268659159736,38564,33293,37025,34118
1.930963000000018,0.11670298129320145,0.02144373022019863,1.3058578968048096,-0.2460842877626419,0.11213689297437668,-0.048544783145189285,0.9334241802141319,1.7795938820534525,0.5142371318659115,0.7015163757100552,2.062023224294559,-7.110268659159736,38564,33293,37025,34118
1.9339040000000096,0.11417828500270844,0.02254668064415455,1.3053934574127197,-0.25881826877593994,0.10839782655239105,-0.04424417391419411,0.9636834159937756,1.8494263600511287,0.5055547939485759,0.8839514651049242,2.318801179278912,-6.631185016799676,39352,33110,36103,33818
1.9350819999999949,0.11417828500270844,0.02254668064415455,1.3053934574127197,-0.25881826877593994,0.10839782655239105,-0.04424417391419411,0.97298783505224,1.9057014838875386,0.4993284231885116,0.8839514651049242,2.318801179278912,-6.631185016799676,39352,33110,36103,33818
1.9378540000000213,0.11459924280643463,0.022781573235988617,1.3051869869232178,-0.2573704421520233,0.10948721319437027,-0.045523807406425476,0.9702626888877891,1.9452687339931185,0.4894159711636686,0.8807076393385708,2.308889137207055,-6.631513940932381,39600,33311,35465,33437
1.9389679999999936,0.11459924280643463,0.022781573235988617,1.3051869869232178,-0.2573704421520233,0.10948721319437027,-0.045523807406425476,0.967516304013645,1.973589587973348,0.4680136102213013,0.8807076393385708,2.308889137207055,-6.631513940932381,39600,33311,35465,33437
1.9417719999999972,0.11459924280643463,0.022781573235988617,1.3051869869232178,-0.2573704421520233,0.10948721319437027,-0.045523807406425476,0.964410126076231,2.000096696093179,0.4508764016332367,0.8807076393385708,2.308889137207055,-6.631513940932381,39966,33371,35027,33632
1.9428820000000124,0.11196582019329071,0.023855751380324364,1.3047544956207275,-0.269271582365036,0.10529601573944092,-0.04088109731674194,0.959822165308297,2.0227908233222895,0.4471020365783219,1.0508465693403193,2.5782770208307304,-6.078028304657692,39966,33371,35027,33632
1.9457900000000081,0.11196582019329071,0.023855751380324364,1.3047544956207275,-0.269271582365036,0.10529601573944092,-0.04088109731674194,0.9649642633200493,2.0563864673155847,0.4391355563619998,1.0508465693403193,2.5782770208307304,-6.078028304657692,39726,33358,35108,33693
1.9468950000000187,0.11197971552610397,0.024446824565529823,1.3048820495605469,-0.2696082592010498,0.10783665627241135,-0.040221091359853745,0.9656412388691474,2.0849692431890237,0.41869725973424116,1.0462542277241715,2.560821696179985,-6.089521863550141,39726,33358,35108,33693
1.9497749999999943,0.11197971552610397,0.024446824565529823,1.3048820495605469,-0.2696082592010498,0.10783665627241135,-0.040221091359853745,0.9468204131294484,2.0734252388118573,0.3877383782467199,1.0462542277241715,2.560821696179985,-6.089521863550141,39262,33362,35440,33768
1.9509070000000066,0.11197971552610397,0.024446824565529823,1.3048820495605469,-0.2696082592010498,0.10783665627241135,-0.040221091359853745,0.9156004419865585,2.0421770381614124,0.3640278888770946,1.0462542277241715,2.560821696179985,-6.089521863550141,39262,33362,35440,33768
1.9536940000000178,0.10922880470752716,0.025502227246761322,1.3045027256011963,-0.2805303931236267,0.10319893062114716,-0.035545069724321365,0.8647258093666658,2.0278139446123427,0.3488422114463265,1.1928622059030365,2.8240728296228204,-5.497183834887304,38542,33493,36061,33445
1.9548080000000192,0.10922880470752716,0.025502227246761322,1.3045027256011963,-0.2805303931236267,0.10319893062114716,-0.035545069724321365,0.8174640876606019,2.0469681981205192,0.33937447403401305,1.1928622059030365,2.8240728296228204,-5.497183834887304,38542,33493,36061,33445
1.9576059999999997,0.10962250083684921,0.025760043412446976,1.3047608137130737,-0.27931585907936096,0.10438000410795212,-0.03422708064317703,0.7752579778098898,2.069909733014898,0.3340730524100468,1.1882497647523624,2.8140755055444657,-5.497692219780231,37580,33200,36208,33298
1.958713000000018,0.10962250083684921,0.025760043412446976,1.3047608137130737,-0.27931585907936096,0.10438000410795212,-0.03422708064317703,0.7352106929178233,2.0848065240464195,0.3339473512065951,1.1882497647523624,2.8140755055444657,-5.497692219780231,37580,33200,36208,33298
1.9615560000000114,0.10962250083684921,0.025760043412446976,1.3047608137130737,-0.27931585907936096,0.10438000410795212,-0.03422708064317703,0.704380342242412,2.088039335293667,0.33820348210270523,1.1882497647523624,2.8140755055444657,-5.497692219780231,37424,32712,35919,33544
1.9626790000000036,0.10678006708621979,0.02677871100604534,1.3044393062591553,-0.28913170099258423,0.09931964427232742,-0.029983488842844963,0.6795140742492058,2.070962347435752,0.3390001001637752,1.30531203421105,3.0310397420688555,-4.90329785704006,37424,32712,35919,33544
1.9655819999999948,0.10678006708621979,0.02677871100604534,1.3044393062591553,-0.28913170099258423,0.09931964427232742,-0.029983488842844963,0.6445956381424685,2.02335314978646,0.3192244313047419,1.30531203421105,3.0310397420688555,-4.90329785704006,36953,32461,36042,33523
1.9667050000000164,0.10740602016448975,0.027409816160798073,1.3042082786560059,-0.2868773937225342,0.10206516087055206,-0.03145688399672508,0.6094833239083732,2.0005362508310967,0.287098719075116,1.299404779547149,3.0099687425104027,-4.900622131310388,36953,32461,36042,33523
1.969472999999998,0.10740602016448975,0.027409816160798073,1.3042082786560059,-0.2868773937225342,0.10206516087055206,-0.03145688399672508,0.578775345485051,1.9935928572370423,0.2734534473083634,1.299404779547149,3.0099687425104027,-4.900622131310388,36758,32594,36100,33477
1.9705830000000133,0.10740602016448975,0.027409816160798073,1.3042082786560059,-0.2868773937225342,0.10206516087055206,-0.03145688399672508,0.5388562585099582,1.9993407578177602,0.26357038992405213,1.299404779547149,3.0099687425104027,-4.900622131310388,36758,32594,36100,33477
1.9734800000000106,0.10449345409870148,0.02840365096926689,1.3039132356643677,-0.2955997586250305,0.09667584300041199,-0.02748490683734417,0.5005038093356181,2.001025872997508,0.2515795736949976,1.399829229867654,3.1762757044724643,-4.3155817945880965,37097,32837,36012,33319
1.9746080000000075,0.10449345409870148,0.02840365096926689,1.3039132356643677,-0.2955997586250305,0.09667584300041199,-0.02748490683734417,0.46439420785231544,1.9824332801632287,0.23448835457000738,1.399829229867654,3.1762757044724643,-4.3155817945880965,37097,32837,36012,33319
1.9774830000000074,0.10475116968154907,0.02871212363243103,1.303957462310791,-0.29489845037460327,0.09804785996675491,-0.027338389307260513,0.4239521426181583,1.9664051783006413,0.21631447723811592,1.396415234746057,3.1657818508789637,-4.319892414148986,36636,33207,36450,33068
1.9786199999999954,0.10475116968154907,0.02871212363243103,1.303957462310791,-0.29489845037460327,0.09804785996675491,-0.027338389307260513,0.39573911337256323,1.986817908581935,0.19685595757539745,1.396415234746057,3.1657818508789637,-4.319892414148986,36636,33207,36450,33068
1.9813520000000135,0.10475116968154907,0.02871212363243103,1.303957462310791,-0.29489845037460327,0.09804785996675491,-0.027338389307260513,0.3701459688493336,2.0118537533575522,0.18430189942054798,1.396415234746057,3.1657818508789637,-4.319892414148986,36841,32930,36194,33724
1.9824590000000026,0.10176439583301544,0.02966497652232647,1.3036930561065674,-0.3024434745311737,0.092508964240551,-0.02548273466527462,0.33832964935934773,2.0073586037536075,0.17884163688231533,1.4688108266257844,3.2798161227801073,-3.7478296138103238,36841,32930,36194,33724
1.985372000000003,0.10176439583301544,0.02966497652232647,1.3036930561065674,-0.3024434745311737,0.092508964240551,-0.02548273466527462,0.3264653665715856,2.007171383528975,0.17705180953745714,1.4688108266257844,3.2798161227801073,-3.7478296138103238,36834,32755,36152,34098
1.9865070000000122,0.10188223421573639,0.030354516580700874,1.3038523197174072,-0.30233973264694214,0.09546800702810287,-0.024685395881533623,0.3103053050769848,2.0280459059432885,0.1699323643505915,1.4640276473159286,3.2590615781244314,-3.756152513182634,36834,32755,36152,34098
1.9892609999999986,0.10188223421573639,0.030354516580700874,1.3038523197174072,-0.30233973264694214,0.09546800702810287,-0.024685395881533623,0.2953345447461861,2.070769800888939,0.15975998780335673,1.4640276473159286,3.2590615781244314,-3.756152513182634,36906,32389,35743,34367
1.9903729999999924,0.10188223421573639,0.030354516580700874,1.3038523197174072,-0.30233973264694214,0.09546800702810287,-0.024685395881533623,0.2799800561918206,2.0877783455068393,0.14336686642386035,1.4640276473159286,3.2590615781244314,-3.756152513182634,36906,32389,35743,34367
1.9932749999999941,0.09882660210132599,0.031281281262636185,1.3036051988601685,-0.30879563093185425,0.08987727761268616,-0.024676596745848656,0.2692786759835552,2.096472767517621,0.12576269750578564,1.5171773257740884,3.3355398347016156,-3.171182705859786,37173,32349,35344,34225
1.9944370000000053,0.09882660210132599,0.031281281262636185,1.3036051988601685,-0.30879563093185425,0.08987727761268616,-0.024676596745848656,0.27546578176229775,2.119126148382053,0.11031860190311742,1.5171773257740884,3.3355398347016156,-3.171182705859786,37173,32349,35344,34225
1.9971849999999978,0.09942897409200668,0.0316530279815197,1.3032878637313843,-0.30659136176109314,0.0915319174528122,-0.026621265336871147,0.2638267691132427,2.149172997064763,0.08936161304117385,1.51170040709136,3.322407522321744,-3.1675208395463472,37340,32499,34699,33973
1.9982920000000157,0.09942897409200668,0.0316530279815197,1.3032878637313843,-0.30659136176109314,0.0915319174528122,-0.026621265336871147,0.25164009403076965,2.162974962572153,0.07977785335149541,1.51170040709136,3.322407522321744,-3.1675208395463472,37340,32499,34699,33973
2.0012300000000103,0.09942897409200668,0.0316530279815197,1.3032878637313843,-0.30659136176109314,0.0915319174528122,-0.026621265336871147,0.2503445993185006,2.182188205098475,0.07660061894724682,1.51170040709136,3.322407522321744,-3.1675208395463472,37652,32665,34308,34008
2.0023680000000166,0.09633589535951614,0.03253990039229393,1.3030211925506592,-0.3120359778404236,0.08583824336528778,-0.026668336242437363,0.2458917606863745,2.2038727279583363,0.0764939094113187,1.543917970030454,3.3820378406624907,-2.5549418860196895,37652,32665,34308,34008
2.0051609999999926,0.09633589535951614,0.03253990039229393,1.3030211925506592,-0.3120359778404236,0.08583824336528778,-0.026668336242437363,0.22484613017202332,2.1862628415662964,0.06807839110688477,1.543917970030454,3.3820378406624907,-2.5549418860196895,37557,32754,34507,34203
2.0062350000000153,0.09667497873306274,0.03277820721268654,1.303009033203125,-0.310986191034317,0.08692913502454758,-0.026846671476960182,0.20041027894524446,2.1519583972488765,0.06398819595263258,1.5403843798696575,3.3730050837252987,-2.556956145769508,37557,32754,34507,34203
2.0090590000000086,0.09667497873306274,0.03277820721268654,1.303009033203125,-0.310986191034317,0.08692913502454758,-0.026846671476960182,0.19538564298232153,2.1518300328843347,0.04662257136682334,1.5403843798696575,3.3730050837252987,-2.556956145769508,37128,33065,34994,34144
2.010127999999997,0.09667497873306274,0.03277820721268654,1.303009033203125,-0.310986191034317,0.08692913502454758,-0.026846671476960182,0.18681906934862044,2.1779816089986404,0.027239279763115815,1.5403843798696575,3.3730050837252987,-2.556956145769508,37128,33065,34994,34144
2.013070000000007,0.09354318678379059,0.03361860662698746,1.302740216255188,-0.3153855800628662,0.0811481922864914,-0.026866521686315536,0.1639594433025186,2.20097787185342,0.014078456764297325,1.5595773320446649,3.4184312799482064,-1.9323627620057593,37178,32768,34924,34494
2.0142719999999974,0.09354318678379059,0.03361860662698746,1.302740216255188,-0.3153855800628662,0.0811481922864914,-0.026866521686315536,0.14894182798129135,2.180410012438629,0.017421991014459157,1.5595773320446649,3.4184312799482064,-1.9323627620057593,37178,32768,34924,34494
2.016967000000004,0.09429123997688293,0.034331999719142914,1.3028736114501953,-0.3126218914985657,0.08420514315366745,-0.026317402720451355,0.137578585663114,2.1465850702754783,0.02644558285686654,1.553651360714101,3.3956778444818205,-1.9232843425865682,36696,33037,35011,33975
2.018078999999998,0.09429123997688293,0.034331999719142914,1.3028736114501953,-0.3126218914985657,0.08420514315366745,-0.026317402720451355,0.1404612411612862,2.130093312067108,0.024201232976526686,1.553651360714101,3.3956778444818205,-1.9232843425865682,36696,33037,35011,33975
2.0209280000000143,0.09429123997688293,0.034331999719142914,1.3028736114501953,-0.3126218914985657,0.08420514315366745,-0.026317402720451355,0.13460683078172184,2.1247635277775325,0.007224502730680063,1.553651360714101,3.3956778444818205,-1.9232843425865682,36688,32857,34506,33899
2.022035999999993,0.09114869683980942,0.03514525294303894,1.3026052713394165,-0.31591230630874634,0.07844448834657669,-0.027318594977259636,0.11651789996622547,2.1291525504120377,-0.010777445706603491,1.560149541735531,3.421580116960285,-1.3025118790900478,36688,32857,34506,33899
2.0249500000000116,0.09114869683980942,0.03514525294303894,1.3026052713394165,-0.31591230630874634,0.07844448834657669,-0.027318594977259636,0.10346363357963187,2.1526548138739323,-0.010745341091603125,1.560149541735531,3.421580116960285,-1.3025118790900478,36798,32713,34260,34061
2.0260200000000186,0.09158404171466827,0.03558674827218056,1.3028098344802856,-0.3144908547401428,0.08034002035856247,-0.02630901336669922,0.0818875013761369,2.1808307918908616,-0.012248119202248204,1.5543609398404605,3.4075825489061207,-1.3015431181513368,36798,32713,34260,34061
2.0289340000000085,0.09158404171466827,0.03558674827218056,1.3028098344802856,-0.3144908547401428,0.08034002035856247,-0.02630901336669922,0.057814418462908065,2.1855140938258204,-0.01976137309352551,1.5543609398404605,3.4075825489061207,-1.3015431181513368,36950,32411,33950,34476
2.03006700000001,0.09158404171466827,0.03558674827218056,1.3028098344802856,-0.3144908547401428,0.08034002035856247,-0.02630901336669922,0.03310590947477553,2.1587782201683514,-0.04327917651649981,1.5543609398404605,3.4075825489061207,-1.3015431181513368,36950,32411,33950,34476
2.0328490000000166,0.08842801302671432,0.03636106476187706,1.3025447130203247,-0.31673359870910645,0.07452242076396942,-0.026699084788560867,0.006246880741498544,2.119757717034565,-0.061008726226457595,1.5503368669948383,3.4161479182304944,-0.6831702522210256,37001,32480,34420,34765
2.033978000000003,0.08842801302671432,0.03636106476187706,1.3025447130203247,-0.31673359870910645,0.07452242076396942,-0.026699084788560867,0.006344008098988875,2.097695158457967,-0.06422359442586037,1.5503368669948383,3.4161479182304944,-0.6831702522210256,37001,32480,34420,34765
2.036757000000012,0.08872027695178986,0.036691855639219284,1.3022596836090088,-0.3158113956451416,0.07602272182703018,-0.028390148654580116,0.011929194218440907,2.094801900249705,-0.059923829299764975,1.545332584382277,3.4045083372794354,-0.6863586602498669,36958,32871,34394,34530
2.037875,0.08872027695178986,0.036691855639219284,1.3022596836090088,-0.3158113956451416,0.07602272182703018,-0.028390148654580116,0.004710862011200611,2.0914754788901417,-0.06439079933042531,1.545332584382277,3.4045083372794354,-0.6863586602498669,36958,32871,34394,34530
2.040722999999998,0.08872027695178986,0.036691855639219284,1.3022596836090088,-0.3158113956451416,0.07602272182703018,-0.028390148654580116,-0.02574323445660159,2.062375383974955,-0.07039591133817455,1.545332584382277,3.4045083372794354,-0.6863586602498669,36855,33263,34505,34291
2.041866000000009,0.08555635809898376,0.03742329776287079,1.3019691705703735,-0.31700223684310913,0.07026448845863342,-0.029701706022024155,-0.06774689413019716,2.013131271732463,-0.0736443020777987,1.5274696596352129,3.390369360810517,-0.08432425773704358,36855,33263,34505,34291
2.044743000000017,0.0857817530632019,0.03772147372364998,1.301984429359436,-0.3164224624633789,0.07157306373119354,-0.029701102524995804,-0.10300970609420627,2.0000370412847617,-0.07521034066730617,1.522747946978904,3.3806834095397242,-0.0888737202140167,36273,33383,35178,34388
2.0458520000000133,0.0857817530632019,0.03772147372364998,1.301984429359436,-0.3164224624633789,0.07157306373119354,-0.029701102524995804,-0.12731375581416143,2.008260350098708,-0.08065113716244603,1.522747946978904,3.3806834095397242,-0.0888737202140167,36273,33383,35178,34388
2.048635999999999,0.0857817530632019,0.03772147372364998,1.301984429359436,-0.3164224624633789,0.07157306373119354,-0.029701102524995804,-0.15281775934227904,2.0167767397906182,-0.09844156923163654,1.522747946978904,3.3806834095397242,-0.0888737202140167,35896,33008,35241,34701
2.049741000000009,0.0857817530632019,0.03772147372364998,1.301984429359436,-0.3164224624633789,0.07157306373119354,-0.029701102524995804,-0.18002807514794564,2.012000094059452,-0.10958715638734876,1.522747946978904,3.3806834095397242,-0.0888737202140167,35896,33008,35241,34701
2.0527309999999996,0.08261678367853165,0.03840886801481247,1.301676630973816,-0.31660813093185425,0.06590309739112854,-0.031864799559116364,-0.20037918653951778,1.9827661752994885,-0.10733799201110074,1.498780905654399,3.333875106814836,0.4878067186856002,36096,32578,35106,35265
2.0539220000000205,0.08261678367853165,0.03840886801481247,1.301676630973816,-0.31660813093185425,0.06590309739112854,-0.031864799559116364,-0.22712917495076418,1.9348951889150419,-0.10152885537006771,1.498780905654399,3.333875106814836,0.4878067186856002,36096,32578,35106,35265
2.0565540000000038,0.08332635462284088,0.0392298586666584,1.3018434047698975,-0.31406351923942566,0.06933768838644028,-0.031119531020522118,-0.24054048801575334,1.8964717664976511,-0.09724832326046973,1.493523684043966,3.30970090667756,0.4951666181017982,35747,32715,35278,34893
2.057621000000014,0.08332635462284088,0.0392298586666584,1.3018434047698975,-0.31406351923942566,0.06933768838644028,-0.031119531020522118,-0.2389508970953555,1.9006104519896887,-0.09325313221691692,1.493523684043966,3.30970090667756,0.4951666181017982,35747,32715,35278,34893
2.0605169999999924,0.08332635462284088,0.0392298586666584,1.3018434047698975,-0.31406351923942566,0.06933768838644028,-0.031119531020522118,-0.2636437267225702,1.8958676284043665,-0.10364019283752572,1.493523684043966,3.30970090667756,0.4951666181017982,35875,32794,34917,34700
2.0616110000000045,0.08018991351127625,0.039895199239254,1.3015265464782715,-0.3132488429546356,0.06372687220573425,-0.03225896507501602,-0.2954079481237314,1.8849975369410445,-0.11959479145402692,1.4658084474054807,3.2306996158869232,1.0466766360308852,35875,32794,34917,34700
2.064524000000005,0.08018991351127625,0.039895199239254,1.3015265464782715,-0.3132488429546356,0.06372687220573425,-0.03225896507501602,-0.3112641429379542,1.8689914061574504,-0.13380031741272655,1.4658084474054807,3.2306996158869232,1.0466766360308852,36048,32926,35051,34835
2.0656359999999987,0.08018991351127625,0.039895199239254,1.3015265464782715,-0.3132488429546356,0.06372687220573425,-0.03225896507501602,-0.32151521589540083,1.8685997883191543,-0.15415190317986785,1.4658084474054807,3.2306996158869232,1.0466766360308852,36048,32926,35051,34835
2.068521000000008,0.08060396462678909,0.04046542942523956,1.301772117614746,-0.31192177534103394,0.0661282166838646,-0.031025266274809837,-0.31525365811943373,1.8650232961332323,-0.16505546724914072,1.460700695799219,3.213437951652384,1.0472288528970897,36071,32954,35067,35102
2.0696290000000155,0.08060396462678909,0.04046542942523956,1.301772117614746,-0.31192177534103394,0.0661282166838646,-0.031025266274809837,-0.31219668208315904,1.8895234460555799,-0.1663146431020438,1.460700695799219,3.213437951652384,1.0472288528970897,36071,32954,35067,35102
2.0724280000000146,0.07749371230602264,0.041099224239587784,1.3014609813690186,-0.3101447522640228,0.06062774732708931,-0.03121768683195114,-0.3247753245438213,1.9043555222726127,-0.1570899524287137,1.422579304365635,3.1125739278195783,1.58262656556587,36592,32657,34818,35743
2.0735899999999967,0.07749371230602264,0.041099224239587784,1.3014609813690186,-0.3101447522640228,0.06062774732708931,-0.03121768683195114,-0.32947091030930814,1.8931372224967629,-0.15140666679394374,1.422579304365635,3.1125739278195783,1.58262656556587,36592,32657,34818,35743
2.076339000000007,0.0782671645283699,0.041564714163541794,1.3012192249298096,-0.30729997158050537,0.06264861673116684,-0.03268934786319733,-0.3462630730886393,1.8837256112044227,-0.15354235554061915,1.4173187452512845,3.0973871003861615,1.5915063510979746,36865,32791,34591,35752
2.0774740000000165,0.0782671645283699,0.041564714163541794,1.3012192249298096,-0.30729997158050537,0.06264861673116684,-0.03268934786319733,-0.35843045689796604,1.8841302785320604,-0.1695496348124335,1.4173187452512845,3.0973871003861615,1.5915063510979746,36865,32791,34591,35752
2.080377999999997,0.0782671645283699,0.041564714163541794,1.3012192249298096,-0.30729997158050537,0.06264861673116684,-0.03268934786319733,-0.3588093914315707,1.8678603616424938,-0.1740912232878865,1.4173187452512845,3.0973871003861615,1.5915063510979746,36859,32767,34491,35785
2.0814890000000013,0.07520769536495209,0.0421648845076561,1.3008880615234375,-0.30461612343788147,0.057380739599466324,-0.033547692000865936,-0.34445159091516736,1.8457927430598247,-0.172714685254695,1.3752951279885823,2.9868930466412134,2.1305511827965513,36859,32767,34491,35785
2.0843179999999992,0.07520769536495209,0.0421648845076561,1.3008880615234375,-0.30461612343788147,0.057380739599466324,-0.033547692000865936,-0.29485767246349376,1.8326938520802154,-0.18716270035302474,1.3752951279885823,2.9868930466412134,2.1305511827965513,36974,33105,34390,35534
2.0854410000000208,0.07561279833316803,0.04259606823325157,1.3009452819824219,-0.30330535769462585,0.05921069160103798,-0.033325545489788055,-0.25022395812112,1.8181110477412141,-0.19029064963235004,1.3699832586224885,2.973751109267867,2.1308627116588106,36974,33105,34390,35534
2.088213000000018,0.07561279833316803,0.04259606823325157,1.3009452819824219,-0.30330535769462585,0.05921069160103798,-0.033325545489788055,-0.23582847387529207,1.8093492477548534,-0.19701964211389644,1.3699832586224885,2.973751109267867,2.1308627116588106,36945,33581,34085,34949
2.089311000000016,0.07561279833316803,0.04259606823325157,1.3009452819824219,-0.30330535769462585,0.05921069160103798,-0.033325545489788055,-0.2453466282559921,1.7926593503613812,-0.20695401528346222,1.3699832586224885,2.973751109267867,2.1308627116588106,36945,33581,34085,34949
2.0923099999999977,0.0725976750254631,0.04316317290067673,1.3006027936935425,-0.2997499704360962,0.05420313775539398,-0.035187773406505585,-0.23744960660985057,1.7946605827625213,-0.21899852749799545,1.3201661275020038,2.87922052757933,2.6523208434978987,37036,33704,33974,35045
2.0935,0.0725976750254631,0.04316317290067673,1.3006027936935425,-0.2997499704360962,0.05420313775539398,-0.035187773406505585,-0.20798222849082817,1.8208893905484391,-0.22689559907840742,1.3201661275020038,2.87922052757933,2.6523208434978987,37036,33704,33974,35045
2.0961270000000076,0.07331714034080505,0.04359488934278488,1.3008087873458862,-0.29715847969055176,0.05600208789110184,-0.034158386290073395,-0.1716596739888601,1.8392441630973744,-0.22169655935359792,1.3159004146688282,2.8661283259851444,2.6611553365920075,37485,33574,33200,35053
2.097198000000004,0.07331714034080505,0.04359488934278488,1.3008087873458862,-0.29715847969055176,0.05600208789110184,-0.034158386290073395,-0.1783543782713717,1.813285000371827,-0.223680164957273,1.3159004146688282,2.8661283259851444,2.6611553365920075,37485,33574,33200,35053
2.100089000000007,0.07331714034080505,0.04359488934278488,1.3008087873458862,-0.29715847969055176,0.05600208789110184,-0.034158386290073395,-0.21132567743661135,1.7558394172363272,-0.24751908527046743,1.3159004146688282,2.8661283259851444,2.6611553365920075,37397,33537,33249,35207
2.1011959999999963,0.07036814093589783,0.04413061589002609,1.300462007522583,-0.29266661405563354,0.051137473434209824,-0.03524449095129967,-0.24924626175068149,1.6882007181866039,-0.2619122059608279,1.2555195198809186,2.7966196598796578,3.179137304115558,37397,33537,33249,35207
2.1040990000000166,0.07036814093589783,0.04413061589002609,1.300462007522583,-0.29266661405563354,0.051137473434209824,-0.03524449095129967,-0.27609774988897356,1.634953874825723,-0.26270997251011796,1.2555195198809186,2.7966196598796578,3.179137304115558,36730,33487,34272,35731
2.105231,0.07069075852632523,0.044580213725566864,1.3002203702926636,-0.291674941778183,0.05311862379312515,-0.036650754511356354,-0.29080966760657334,1.5858804712091055,-0.26288044810939665,1.2504386785435053,2.7817503823865866,3.1768987460696883,36730,33487,34272,35731
2.1080629999999947,0.07069075852632523,0.044580213725566864,1.3002203702926636,-0.291674941778183,0.05311862379312515,-0.036650754511356354,-0.2992001563579497,1.5179288507312976,-0.2522298011198973,1.2504386785435053,2.7817503823865866,3.1768987460696883,35710,33884,35258,35482
2.10917300000001,0.07069075852632523,0.044580213725566864,1.3002203702926636,-0.291674941778183,0.05311862379312515,-0.036650754511356354,-0.301788282884316,1.4827563490565665,-0.24533777324536757,1.2504386785435053,2.7817503823865866,3.1768987460696883,35710,33884,35258,35482
2.1120200000000184,0.06780119240283966,0.045087628066539764,1.2998526096343994,-0.28625303506851196,0.048357728868722916,-0.036942631006240845,-0.2963425845082947,1.4966545878373632,-0.25127507451386066,1.182193621917809,2.6935490215239883,3.636190239395543,35572,33851,35404,35593
2.1131720000000205,0.06780119240283966,0.045087628066539764,1.2998526096343994,-0.28625303506851196,0.048357728868722916,-0.036942631006240845,-0.2918060893284265,1.4999852702546708,-0.25729108883732243,1.182193621917809,2.6935490215239883,3.636190239395543,35572,33851,35404,35593
2.1159250000000176,0.0684162825345993,0.045558881014585495,1.2999285459518433,-0.28403589129447937,0.050379678606987,-0.03660225495696068,-0.32114546926755694,1.467237044120239,-0.2632004768486401,1.1784243209146592,2.678142077626262,3.6432325659023506,35438,33690,35104,35377
2.1169990000000105,0.0684162825345993,0.045558881014585495,1.2999285459518433,-0.28403589129447937,0.050379678606987,-0.03660225495696068,-0.36860276686617355,1.408343766616172,-0.2795039828574553,1.1784243209146592,2.678142077626262,3.6432325659023506,35438,33690,35104,35377
2.1199590000000024,0.0684162825345993,0.045558881014585495,1.2999285459518433,-0.28403589129447937,0.050379678606987,-0.03660225495696068,-0.4040163179090704,1.3545596305053678,-0.2906265752816304,1.1784243209146592,2.678142077626262,3.6432325659023506,35541,33744,34800,35366
2.121088000000018,0.06560689955949783,0.046039942651987076,1.2995580434799194,-0.27785804867744446,0.04582393914461136,-0.03753666952252388,-0.4097597909844761,1.3201799518871533,-0.2813593073203727,1.109776600797084,2.577058804071561,4.0604408947018245,35541,33744,34800,35366
2.123891000000003,0.06580638140439987,0.0465359129011631,1.2992664575576782,-0.277376264333725,0.04795534908771515,-0.039206720888614655,-0.3980135195225181,1.3216821079000125,-0.2657582932728499,1.1074529990141933,2.5621335922438266,4.055217303061603,35973,33592,34858,35856
2.124966000000015,0.06580638140439987,0.0465359129011631,1.2992664575576782,-0.277376264333725,0.04795534908771515,-0.039206720888614655,-0.3915909736586558,1.3153515076727853,-0.2621021059913074,1.1074529990141933,2.5621335922438266,4.055217303061603,35973,33592,34858,35856
2.1277980000000096,0.06580638140439987,0.0465359129011631,1.2992664575576782,-0.277376264333725,0.04795534908771515,-0.039206720888614655,-0.40343455036894255,1.287864622587914,-0.2616429603746209,1.1074529990141933,2.5621335922438266,4.055217303061603,36006,33798,34989,35849
2.1289130000000003,0.06580638140439987,0.0465359129011631,1.2992664575576782,-0.277376264333725,0.04795534908771515,-0.039206720888614655,-0.41573592447061397,1.2518630788658411,-0.2556767970978141,1.1074529990141933,2.5621335922438266,4.055217303061603,36006,33798,34989,35849
2.1318090000000085,0.06306688487529755,0.046993859112262726,1.2988667488098145,-0.2705422639846802,0.04362219572067261,-0.040765710175037384,-0.4090068487652835,1.248626539193068,-0.2622320183182328,1.0394047795047967,2.4392341364405223,4.4279355815186685,36174,33863,35402,36402
2.1329759999999953,0.06306688487529755,0.046993859112262726,1.2988667488098145,-0.2705422639846802,0.04362219572067261,-0.040765710175037384,-0.4027863702491309,1.2713097474617088,-0.27395527008151843,1.0394047795047967,2.4392341364405223,4.4279355815186685,36174,33863,35402,36402
2.135714000000007,0.0635443925857544,0.04751301556825638,1.2989354133605957,-0.26895439624786377,0.045791372656822205,-0.040453724563121796,-0.4028842414191913,1.284786674158055,-0.285311371799023,1.0358139653356802,2.4239991572042605,4.429818915753685,36692,33781,34961,36647
2.1368270000000193,0.0635443925857544,0.04751301556825638,1.2989354133605957,-0.26895439624786377,0.045791372656822205,-0.040453724563121796,-0.4137820630473637,1.2565975134937295,-0.295981726180589,1.0358139653356802,2.4239991572042605,4.429818915753685,36692,33781,34961,36647
2.1396630000000005,0.0635443925857544,0.04751301556825638,1.2989354133605957,-0.26895439624786377,0.045791372656822205,-0.040453724563121796,-0.4271865184725459,1.2130624196800408,-0.30349913085809654,1.0358139653356802,2.4239991572042605,4.429818915753685,36836,34039,34827,36511
2.140773000000016,0.0608924999833107,0.047950372099876404,1.2985259294509888,-0.26143938302993774,0.04166879504919052,-0.04147421568632126,-0.4323358735982686,1.1861378610593396,-0.3053807540367784,0.9657273133346489,2.300257129570003,4.7892534706503955,36836,34039,34827,36511
2.143771999999997,0.06146009638905525,0.04849204421043396,1.2987722158432007,-0.2594635486602783,0.04393968731164932,-0.04018901288509369,-0.4374818997726287,1.1622716766344856,-0.31533831335258466,0.9616530484227075,2.283419589318327,4.79438250179893,36510,33875,35253,36846
2.144902000000002,0.06146009638905525,0.04849204421043396,1.2987722158432007,-0.2594635486602783,0.04393968731164932,-0.04018901288509369,-0.42876623905215366,1.1520896128387856,-0.3268114443552414,0.9616530484227075,2.283419589318327,4.79438250179893,36510,33875,35253,36846
2.147588000000018,0.06146009638905525,0.04849204421043396,1.2987722158432007,-0.2594635486602783,0.04393968731164932,-0.04018901288509369,-0.42649775843562415,1.1526186497893298,-0.32261350352894946,0.9616530484227075,2.283419589318327,4.79438250179893,36177,33997,35223,36586
2.148664000000019,0.06146009638905525,0.04849204421043396,1.2987722158432007,-0.2594635486602783,0.04393968731164932,-0.04018901288509369,-0.43078787792514645,1.1396153662928545,-0.31734909984413534,0.9616530484227075,2.283419589318327,4.79438250179893,36177,33997,35223,36586
2.151603000000003,0.05890704691410065,0.0489116869866848,1.2983752489089966,-0.25114917755126953,0.03997952863574028,-0.03923952952027321,-0.4342526172138259,1.1064855091742143,-0.3070672673760983,0.8823882791701689,2.1541744173804096,5.126585612443838,36091,33866,35292,36823
2.152719000000012,0.05890704691410065,0.0489116869866848,1.2983752489089966,-0.25114917755126953,0.03997952863574028,-0.03923952952027321,-0.43366519045638163,1.093703201469188,-0.3069247882577791,0.8823882791701689,2.1541744173804096,5.126585612443838,36091,33866,35292,36823
2.155502999999997,0.05946728214621544,0.04947391524910927,1.298179268836975,-0.24919481575489044,0.0423956923186779,-0.04035303741693497,-0.4317276741843218,1.0939606625675715,-0.31591179180381956,0.8793970924681234,2.1360974322879334,5.131564077615012,36157,33719,35094,36916
2.1566210000000137,0.05946728214621544,0.04947391524910927,1.298179268836975,-0.24919481575489044,0.0423956923186779,-0.04035303741693497,-0.40332632616014447,1.0906018172217364,-0.3166814453588525,0.8793970924681234,2.1360974322879334,5.131564077615012,36157,33719,35094,36916
2.159453999999998,0.05946728214621544,0.04947391524910927,1.298179268836975,-0.24919481575489044,0.0423956923186779,-0.04035303741693497,-0.3866415886412844,1.0683131562685908,-0.31399817740254315,0.8793970924681234,2.1360974322879334,5.131564077615012,36653,33862,34494,36795
2.1605650000000023,0.05702010914683342,0.049879290163517,1.2977834939956665,-0.24023960530757904,0.03867063298821449,-0.03884728252887726,-0.37935288292238745,1.0472086698941487,-0.319227893414159,0.8017032654800271,2.009482674500616,5.443991941738918,36653,33862,34494,36795
2.163472999999998,0.05752208083868027,0.05045795440673828,1.2978956699371338,-0.23851895332336426,0.04112591594457626,-0.038284335285425186,-0.3727235093103668,1.0434927612251612,-0.3167499551778948,0.7984342261104876,1.9908568059174425,5.44784780184575,37087,33750,34424,37136
2.164581999999995,0.05752208083868027,0.05045795440673828,1.2978956699371338,-0.23851895332336426,0.04112591594457626,-0.038284335285425186,-0.3769077681465584,1.0408580293797185,-0.3013085809929655,0.7984342261104876,1.9908568059174425,5.44784780184575,37087,33750,34424,37136
2.1673770000000077,0.05752208083868027,0.05045795440673828,1.2978956699371338,-0.23851895332336426,0.04112591594457626,-0.038284335285425186,-0.36768380984252813,1.0163785855348466,-0.3004926550139924,0.7984342261104876,1.9908568059174425,5.44784780184575,37073,33955,34524,37108
2.16844200000001,0.05752208083868027,0.05045795440673828,1.2978956699371338,-0.23851895332336426,0.04112591594457626,-0.038284335285425186,-0.34574089377790196,0.9923311729978125,-0.31212670752551724,0.7984342261104876,1.9908568059174425,5.44784780184575,37073,33955,34524,37108
2.171475000000006,0.05518407002091408,0.05085202679038048,1.2975167036056519,-0.22908630967140198,0.03767790272831917,-0.03754645958542824,-0.3123771778260392,0.994508240609925,-0.32252492013319073,0.7203668961884536,1.8797862402397125,5.7429247158695365,37398,33943,34444,37479
2.1726609999999926,0.05518407002091408,0.05085202679038048,1.2975167036056519,-0.22908630967140198,0.03767790272831917,-0.03754645958542824,-0.2883459439926274,0.9782371918768952,-0.32749870636405,0.7203668961884536,1.8797862402397125,5.7429247158695365,37398,33943,34444,37479
2.1752909999999974,0.05560140684247017,0.05092940479516983,1.2972476482391357,-0.2277258038520813,0.03809632360935211,-0.0389937087893486,-0.2824110229243586,0.9290179136115685,-0.33814898716889946,0.7203668961884536,1.8797862402397125,5.7429247158695365,37510,34300,34413,37312
2.176368000000017,0.05560140684247017,0.05092940479516983,1.2972476482391357,-0.2277258038520813,0.03809632360935211,-0.0389937087893486,-0.2762827896504636,0.8800811967378992,-0.3483797868125479,0.7203668961884536,1.8797862402397125,5.7429247158695365,37510,34300,34413,37312
2.1792479999999923,0.05560140684247017,0.05092940479516983,1.2972476482391357,-0.2277258038520813,0.03809632360935211,-0.0389937087893486,-0.2611502755729562,0.8315158576782414,-0.33243860387003793,0.7203668961884536,1.8797862402397125,5.7429247158695365,37141,34815,34639,36857
2.180357000000018,0.05337372049689293,0.051294200122356415,1.296859860420227,-0.21781642735004425,0.03484892100095749,-0.038605865091085434,-0.24824649443270894,0.7896766648467151,-0.3119177825380005,0.6337786234944986,1.7927365578153853,6.01184176469576,37141,34815,34639,36857
2.183252999999997,0.05337372049689293,0.051294200122356415,1.296859860420227,-0.21781642735004425,0.03484892100095749,-0.038605865091085434,-0.23291838781789206,0.7532614656283259,-0.3121219138355551,0.6337786234944986,1.7927365578153853,6.01184176469576,36831,34995,34907,36662
2.184375,0.0542086660861969,0.05165885388851166,1.2969328165054321,-0.21476300060749054,0.03641914948821068,-0.038209639489650726,-0.22117810846838676,0.7178616631545566,-0.3243719555072152,0.6313859833761307,1.7798946873428159,6.02442521301453,36831,34995,34907,36662
2.1871659999999973,0.0542086660861969,0.05165885388851166,1.2969328165054321,-0.21476300060749054,0.03641914948821068,-0.038209639489650726,-0.20610077175971445,0.7042515784037067,-0.3312024310710504,0.6313859833761307,1.7798946873428159,6.02442521301453,36575,34999,34796,36449
2.188279999999999,0.0542086660861969,0.05165885388851166,1.2969328165054321,-0.21476300060749054,0.03641914948821068,-0.038209639489650726,-0.18469266837624668,0.7006965912435872,-0.31489785979779916,0.6313859833761307,1.7798946873428159,6.02442521301453,36575,34999,34796,36449
2.191168000000005,0.05211357772350311,0.052007582038640976,1.296557903289795,-0.20425479114055634,0.033313389867544174,-0.03681750223040581,-0.16892737057897966,0.6815938699025033,-0.29339043715042823,0.5466418050575873,1.7125448081646562,6.237913913189052,36675,34532,34520,36867
2.1923190000000177,0.05211357772350311,0.052007582038640976,1.296557903289795,-0.20425479114055634,0.033313389867544174,-0.03681750223040581,-0.15143556209177111,0.6381800830764676,-0.29898950031572447,0.5466418050575873,1.7125448081646562,6.237913913189052,36675,34532,34520,36867
2.195170000000013,0.05256740003824234,0.05251999571919441,1.2967878580093384,-0.20272371172904968,0.035489264875650406,-0.035597119480371475,-0.1553122591115722,0.5683035297627504,-0.3307294203719387,0.5447338044290753,1.6955550135342525,6.2406462396685765,36839,34576,34299,36751
2.196301999999996,0.05256740003824234,0.05251999571919441,1.2967878580093384,-0.20272371172904968,0.035489264875650406,-0.035597119480371475,-0.18820399633924573,0.502672654437865,-0.356652097790552,0.5447338044290753,1.6955550135342525,6.2406462396685765,36839,34576,34299,36751
2.199039000000019,0.05256740003824234,0.05251999571919441,1.2967878580093384,-0.20272371172904968,0.035489264875650406,-0.035597119480371475,-0.20590399744467122,0.45381080568034055,-0.3523119108725362,0.5447338044290753,1.6955550135342525,6.2406462396685765,36480,34855,34741,36674
2.200146999999997,0.05059516802430153,0.05286000296473503,1.2964441776275635,-0.19172042608261108,0.032499201595783234,-0.033167775720357895,-0.20048338271716712,0.4090167024613168,-0.3215791317615627,0.458202975922936,1.6453758155467766,6.410938155953081,36480,34855,34741,36674
2.2030470000000206,0.05059516802430153,0.05286000296473503,1.2964441776275635,-0.19172042608261108,0.032499201595783234,-0.033167775720357895,-0.18278095147724693,0.35586127210485297,-0.2834441296902276,0.458202975922936,1.6453758155467766,6.410938155953081,36217,35165,35375,36653
2.2041210000000135,0.051315367221832275,0.05344844609498978,1.2962130308151245,-0.18919773399829865,0.03497568145394325,-0.03439735248684883,-0.15494184669345581,0.3102642258171703,-0.28516962505000354,0.45524638925556704,1.6274679567887365,6.419122986036323,36217,35165,35375,36653
2.2069500000000115,0.051315367221832275,0.05344844609498978,1.2962130308151245,-0.18919773399829865,0.03497568145394325,-0.03439735248684883,-0.14983212273370483,0.2880729366913807,-0.31699972639863055,0.45524638925556704,1.6274679567887365,6.419122986036323,35922,35370,35655,36373
2.2080720000000147,0.051315367221832275,0.05344844609498978,1.2962130308151245,-0.18919773399829865,0.03497568145394325,-0.03439735248684883,-0.16279960335827548,0.2662044060449518,-0.3197101253085451,0.45524638925556704,1.6274679567887365,6.419122986036323,35922,35370,35655,36373
2.2109640000000073,0.04948005825281143,0.05378389731049538,1.2958821058273315,-0.17786361277103424,0.032101284712553024,-0.031813111156225204,-0.17187287667887774,0.24376076576112035,-0.30262038756691123,0.37188922687243664,1.576227650107837,6.517828942663916,35876,35243,35668,36738
2.212130999999994,0.04948005825281143,0.05378389731049538,1.2958821058273315,-0.17786361277103424,0.032101284712553024,-0.031813111156225204,-0.17418070550051315,0.21675875908696837,-0.30220543377956327,0.37188922687243664,1.576227650107837,6.517828942663916,35876,35243,35668,36738
2.2148630000000122,0.05025990679860115,0.054411232471466064,1.2959436178207397,-0.17505748569965363,0.034706566482782364,-0.03146260231733322,-0.1676934448221619,0.18762354373490614,-0.32901178133737846,0.36969256412746726,1.5574490605372704,6.527943641340312,36216,34967,35214,36956
2.2159710000000197,0.05025990679860115,0.054411232471466064,1.2959436178207397,-0.17505748569965363,0.034706566482782364,-0.03146260231733322,-0.15424677829370192,0.1697959439237522,-0.3570399206242948,0.36969256412746726,1.5574490605372704,6.527943641340312,36216,34967,35214,36956
2.218827000000019,0.05025990679860115,0.054411232471466064,1.2959436178207397,-0.17505748569965363,0.034706566482782364,-0.03146260231733322,-0.14208859903489274,0.12929496457285544,-0.3544455356693669,0.36969256412746726,1.5574490605372704,6.527943641340312,36392,35111,34902,36697
2.219929999999993,0.0485667921602726,0.054744649678468704,1.295640468597412,-0.1635674089193344,0.03196215629577637,-0.02918005920946598,-0.1374904516757892,0.07887780477158951,-0.33469483394555305,0.2822718320601241,1.5093393597350695,6.586156584715158,36392,35111,34902,36697
2.222923999999999,0.0487869456410408,0.0553923100233078,1.2958275079727173,-0.162995383143425,0.03465985879302025,-0.02819555066525936,-0.1348251600568379,0.038294704351766636,-0.31019358546925596,0.28196564719458217,1.4897954517955112,6.582393928145378,36215,35179,35160,36743
2.2240560000000116,0.0487869456410408,0.0553923100233078,1.2958275079727173,-0.162995383143425,0.03465985879302025,-0.02819555066525936,-0.13763178230588832,0.018361382597984477,-0.2946225486287534,0.28196564719458217,1.4897954517955112,6.582393928145378,36215,35179,35160,36743
2.2267440000000063,0.0487869456410408,0.0553923100233078,1.2958275079727173,-0.162995383143425,0.03465985879302025,-0.02819555066525936,-0.12727317589705134,0.041907132567647803,-0.2916777582533983,0.28196564719458217,1.4897954517955112,6.582393928145378,36151,35182,35199,36816
2.2278160000000207,0.0487869456410408,0.0553923100233078,1.2958275079727173,-0.162995383143425,0.03465985879302025,-0.02819555066525936,-0.11476524036333069,0.05541014159791975,-0.2932458940822642,0.28196564719458217,1.4897954517955112,6.582393928145378,36151,35182,35199,36816
2.2307570000000125,0.04721572622656822,0.05572567507624626,1.2955639362335205,-0.15125113725662231,0.03199901431798935,-0.024529486894607544,-0.11004353065202586,0.04497361692125193,-0.2919306253989013,0.19699742599621217,1.4514370761874618,6.598526338374271,36465,34929,34985,37252
2.231909000000014,0.04721572622656822,0.05572567507624626,1.2955639362335205,-0.15125113725662231,0.03199901431798935,-0.024529486894607544,-0.10783906577019915,0.03318437493898659,-0.2897577855550193,0.19699742599621217,1.4514370761874618,6.598526338374271,36465,34929,34985,37252
2.2346630000000003,0.04761643335223198,0.05586734041571617,1.2957912683486938,-0.14998525381088257,0.03259626403450966,-0.023265333846211433,-0.10763371940539722,0.016184851779279173,-0.2867351642968066,0.19699742599621217,1.4514370761874618,6.598526338374271,36803,34613,34738,37592
2.2358000000000176,0.04761643335223198,0.05586734041571617,1.2957912683486938,-0.14998525381088257,0.03259626403450966,-0.023265333846211433,-0.09351665200678025,0.019221011466564627,-0.2821451395790278,0.19699742599621217,1.4514370761874618,6.598526338374271,36803,34613,34738,37592
2.23861500000002,0.04761643335223198,0.05586734041571617,1.2957912683486938,-0.14998525381088257,0.03259626403450966,-0.023265333846211433,-0.07273538184251147,0.028493728505084012,-0.2836572491564612,0.19699742599621217,1.4514370761874618,6.598526338374271,37078,34519,34405,37580
2.2397229999999984,0.04617590084671974,0.05618031322956085,1.2955807447433472,-0.1381244659423828,0.029985355213284492,-0.018840422853827477,-0.05344392976511425,0.025574042584192096,-0.2811455886428938,0.11803212754114703,1.4215024458960057,6.606971091021626,37078,34519,34405,37580
2.242624000000011,0.046597063541412354,0.05660386011004448,1.295278549194336,-0.13678424060344696,0.03181634470820427,-0.02043737657368183,-0.05617769791359421,0.012336088822599487,-0.2776130053254446,0.11723611871918106,1.4077484769432786,6.6088604260581665,37430,34491,34141,37568
2.2437360000000046,0.046597063541412354,0.05660386011004448,1.295278549194336,-0.13678424060344696,0.03181634470820427,-0.02043737657368183,-0.07187977476329627,-0.011338673616824065,-0.2781342025955299,0.11723611871918106,1.4077484769432786,6.6088604260581665,37430,34491,34141,37568
2.246532999999996,0.046597063541412354,0.05660386011004448,1.295278549194336,-0.13678424060344696,0.03181634470820427,-0.02043737657368183,-0.06890393775529571,-0.024930951598776008,-0.28114002929411824,0.11723611871918106,1.4077484769432786,6.6088604260581665,37240,34586,34280,37509
2.247603000000003,0.046597063541412354,0.05660386011004448,1.295278549194336,-0.13678424060344696,0.03181634470820427,-0.02043737657368183,-0.042758108243279795,-0.019332084009372346,-0.27376055971632,0.11723611871918106,1.4077484769432786,6.6088604260581665,37240,34586,34280,37509
2.2506270000000077,0.0452880784869194,0.05690954253077507,1.2950915098190308,-0.12501643598079681,0.029306085780262947,-0.016969142481684685,-0.00799546029837953,-0.005726111553752508,-0.2666365372213308,0.039226343715359935,1.3900643611775,6.609263458664885,37406,34489,34000,37734
2.2518099999999976,0.0452880784869194,0.05690954253077507,1.2950915098190308,-0.12501643598079681,0.029306085780262947,-0.016969142481684685,0.010691172811149834,-0.004669187701330075,-0.265138259436809,0.039226343715359935,1.3900643611775,6.609263458664885,37406,34489,34000,37734
2.2544560000000056,0.04616672173142433,0.057472191751003265,1.2950446605682373,-0.12182317674160004,0.03165664151310921,-0.017147328704595566,0.012079826146706612,-0.029139938301807937,-0.2709594635265315,0.03603138391862519,1.3731677815546484,6.621956074943658,37727,34356,33726,37885
2.2555260000000126,0.04616672173142433,0.057472191751003265,1.2950446605682373,-0.12182317674160004,0.03165664151310921,-0.017147328704595566,0.006447795959947656,-0.08318033292731587,-0.2792225533092612,0.03603138391862519,1.3731677815546484,6.621956074943658,37727,34356,33726,37885
2.2584040000000094,0.04616672173142433,0.057472191751003265,1.2950446605682373,-0.12182317674160004,0.03165664151310921,-0.017147328704595566,0.015489589884227353,-0.14495610780436513,-0.2752220692330419,0.03603138391862519,1.3731677815546484,6.621956074943658,37329,34804,34132,37477
2.2595249999999942,0.04500715434551239,0.05777664855122566,1.294887900352478,-0.11009405553340912,0.02921929396688938,-0.014208262786269188,0.040767790641419874,-0.1998667610562729,-0.2725037973531548,-0.04168343654475122,1.3741336977818162,6.611817272728981,37329,34804,34132,37477
2.2624710000000197,0.04551544412970543,0.0584079772233963,1.294946551322937,-0.10838180780410767,0.03186814486980438,-0.013860131613910198,0.056161868749865056,-0.2606744851994568,-0.270249048660996,-0.0432355848755173,1.3547771020914547,6.615186446028221,36906,35159,34422,37077
2.2635830000000134,0.04551544412970543,0.0584079772233963,1.294946551322937,-0.10838180780410767,0.03186814486980438,-0.013860131613910198,0.05432355522841061,-0.32301527466890156,-0.2603724494423282,-0.0432355848755173,1.3547771020914547,6.615186446028221,36906,35159,34422,37077
2.2663280000000086,0.04551544412970543,0.0584079772233963,1.294946551322937,-0.10838180780410767,0.03186814486980438,-0.013860131613910198,0.05672905964421388,-0.3594924589616624,-0.24603092749808794,-0.0432355848755173,1.3547771020914547,6.615186446028221,36343,35558,34731,36552
2.2674410000000207,0.04551544412970543,0.0584079772233963,1.294946551322937,-0.10838180780410767,0.03186814486980438,-0.013860131613910198,0.06066270669945064,-0.37635306498100857,-0.25096481624686645,-0.0432355848755173,1.3547771020914547,6.615186446028221,36343,35558,34731,36552
2.270328999999998,0.044490884989500046,0.058714576065540314,1.2948282957077026,-0.09653894603252411,0.02943543903529644,-0.00977635383605957,0.057329781401162495,-0.4173292604612947,-0.2644921932011126,-0.11994685258566541,1.3686164935332863,6.5351187797096815,35830,35331,34941,36708
2.2714679999999934,0.044490884989500046,0.058714576065540314,1.2948282957077026,-0.09653894603252411,0.02943543903529644,-0.00977635383605957,0.060439987369725154,-0.47660583342525115,-0.25360755422033615,-0.11994685258566541,1.3686164935332863,6.5351187797096815,35830,35331,34941,36708
2.274328999999998,0.04474971815943718,0.058862440288066864,1.2949180603027344,-0.09585517644882202,0.03011424094438553,-0.009256988763809204,0.05439583924606024,-0.5335856962651233,-0.23538484117195532,-0.12298447210996136,1.3625323091993227,6.531524478657281,35679,35169,34988,36850
2.27546100000001,0.04474971815943718,0.058862440288066864,1.2949180603027344,-0.09585517644882202,0.03011424094438553,-0.009256988763809204,0.0378480339803115,-0.5794450639201787,-0.23898937977310714,-0.12298447210996136,1.3625323091993227,6.531524478657281,35679,35169,34988,36850
2.278189000000013,0.04474971815943718,0.058862440288066864,1.2949180603027344,-0.09585517644882202,0.03011424094438553,-0.009256988763809204,0.01445203168620819,-0.6433414890061229,-0.2546364165732178,-0.12298447210996136,1.3625323091993227,6.531524478657281,35443,35101,35175,36898
2.2793040000000038,0.04384961351752281,0.05915144458413124,1.2948453426361084,-0.08417942374944687,0.027670715004205704,-0.0052612279541790485,0.009508629418613773,-0.7167440676031048,-0.2681176209720647,-0.19583300152129055,1.3768655923623982,6.387686335511466,35443,35101,35175,36898
2.2822060000000057,0.04384961351752281,0.05915144458413124,1.2948453426361084,-0.08417942374944687,0.027670715004205704,-0.0052612279541790485,0.012078073245754743,-0.7818917123481954,-0.26385102052391923,-0.19583300152129055,1.3768655923623982,6.387686335511466,35149,35393,35507,36607
2.2832770000000018,0.04443902149796486,0.05958957225084305,1.2949265241622925,-0.08214472234249115,0.029532290995121002,-0.0047612860798835754,-0.004152291280360638,-0.8218561729303605,-0.24378052308745737,-0.19794306253110494,1.362718213725833,6.3929147171106875,35149,35393,35507,36607
2.2861140000000013,0.04443902149796486,0.05958957225084305,1.2949265241622925,-0.08214472234249115,0.029532290995121002,-0.0047612860798835754,-0.01101545012456981,-0.8500978644471876,-0.23202922490894184,-0.19794306253110494,1.362718213725833,6.3929147171106875,34824,35480,35744,36516
2.287244000000006,0.04443902149796486,0.05958957225084305,1.2949265241622925,-0.08214472234249115,0.029532290995121002,-0.0047612860798835754,0.005004643009247279,-0.8607046358577279,-0.242118793791032,-0.19794306253110494,1.362718213725833,6.3929147171106875,34824,35480,35744,36516
2.2901229999999924,0.0436745248734951,0.05987280607223511,1.2948966026306152,-0.07077232003211975,0.027099957689642906,-0.0011861962266266346,0.015999131663354375,-0.852422604341745,-0.25110203562203276,-0.2698590364689165,1.3628059603983034,6.1687719787809066,35001,35477,35496,36571
2.291289000000019,0.0436745248734951,0.05987280607223511,1.2948966026306152,-0.07077232003211975,0.027099957689642906,-0.0011861962266266346,0.023508442827861596,-0.8836998334480716,-0.23396825585387174,-0.2698590364689165,1.3628059603983034,6.1687719787809066,35001,35477,35496,36571
2.2940240000000047,0.04383867606520653,0.06045486405491829,1.2949503660202026,-0.07047734409570694,0.029581306502223015,-0.0008888467564247549,0.027111375209980953,-0.9167864807780253,-0.21437153477533497,-0.27017871165553553,1.344152850735788,6.162766448811602,35406,35289,35213,36887
2.295137000000017,0.04383867606520653,0.06045486405491829,1.2949503660202026,-0.07047734409570694,0.029581306502223015,-0.0008888467564247549,0.023560403597442565,-0.9071618165984789,-0.20987936458285975,-0.27017871165553553,1.344152850735788,6.162766448811602,35406,35289,35213,36887
2.29799000000002,0.04383867606520653,0.06045486405491829,1.2949503660202026,-0.07047734409570694,0.029581306502223015,-0.0008888467564247549,0.024490202599557098,-0.8699651793372332,-0.21879679304542196,-0.27017871165553553,1.344152850735788,6.162766448811602,35913,35016,34785,37263
2.299095000000001,0.04318768158555031,0.06073899567127228,1.294948935508728,-0.059732068330049515,0.027231380343437195,0.0006412860821001232,0.028054277796896517,-0.8647244777861208,-0.21464141286230087,-0.3359610973518629,1.3490919738734406,5.908473318923473,35913,35016,34785,37263
2.3020780000000087,0.04318768158555031,0.06073899567127228,1.294948935508728,-0.059732068330049515,0.027231380343437195,0.0006412860821001232,0.060259678880359185,-0.8813715648650698,-0.19947650808803544,-0.3359610973518629,1.3490919738734406,5.908473318923473,36487,34953,34354,37334
2.3032149999999967,0.043602023273706436,0.060874246060848236,1.2944555282592773,-0.0584934838116169,0.027852516621351242,-0.0019333051750436425,0.11219676297238218,-0.8743032024368633,-0.19552094821045435,-0.3359610973518629,1.3490919738734406,5.908473318923473,36487,34953,34354,37334
2.3059030000000202,0.043602023273706436,0.060874246060848236,1.2944555282592773,-0.0584934838116169,0.027852516621351242,-0.0019333051750436425,0.14347089615394157,-0.8538636408075869,-0.1985520915841553,-0.3359610973518629,1.3490919738734406,5.908473318923473,37139,34968,33838,37297
2.3069750000000058,0.043602023273706436,0.060874246060848236,1.2944555282592773,-0.0584934838116169,0.027852516621351242,-0.0019333051750436425,0.13929986157703786,-0.8617611118621623,-0.20528516203112088,-0.3359610973518629,1.3490919738734406,5.908473318923473,37139,34968,33838,37297
2.3099030000000202,0.043068915605545044,0.06114098057150841,1.294446349143982,-0.04814029112458229,0.02548174560070038,0.00014187733177095652,0.135839208576156,-0.8571314726231686,-0.21092114326702832,-0.39691904114720644,1.371962125166198,5.659845507624226,37049,35211,33875,37237
2.3110929999999934,0.043068915605545044,0.06114098057150841,1.294446349143982,-0.04814029112458229,0.02548174560070038,0.00014187733177095652,0.1540602737936123,-0.8223314140268851,-0.21920706965610548,-0.39691904114720644,1.371962125166198,5.659845507624226,37049,35211,33875,37237
2.3138250000000116,0.04354499280452728,0.061584413051605225,1.2942144870758057,-0.04659533500671387,0.0273548923432827,-0.001038897898979485,0.17307279719752658,-0.8002803070429746,-0.2225241865966105,-0.39867043665039825,1.358581300193485,5.662929024684102,37525,35032,33554,37793
2.314940000000002,0.04354499280452728,0.061584413051605225,1.2942144870758057,-0.04659533500671387,0.0273548923432827,-0.001038897898979485,0.18652244313745606,-0.8035573933433443,-0.2230949186629713,-0.39867043665039825,1.358581300193485,5.662929024684102,37525,35032,33554,37793
2.317774000000005,0.04354499280452728,0.061584413051605225,1.2942144870758057,-0.04659533500671387,0.0273548923432827,-0.001038897898979485,0.19652252980691953,-0.8172581587293115,-0.23048898569249454,-0.39867043665039825,1.358581300193485,5.662929024684102,37376,35036,33750,37672
2.3188800000000045,0.04312978684902191,0.06184582784771919,1.2942252159118652,-0.03646700456738472,0.02491249330341816,0.003223896026611328,0.20691371832721794,-0.8501721000625736,-0.23620932255593022,-0.46569002194547937,1.403620359377217,5.4268778089742975,37376,35036,33750,37672
2.3217770000000018,0.04312978684902191,0.06184582784771919,1.2942252159118652,-0.03646700456738472,0.02491249330341816,0.003223896026611328,0.1974081806721822,-0.8971366795700119,-0.2159686324810555,-0.46569002194547937,1.403620359377217,5.4268778089742975,36962,35185,33919,37482
2.3228910000000034,0.04357447102665901,0.062441401183605194,1.294108510017395,-0.03505243360996246,0.0274062380194664,0.0026517335791140795,0.18690129444727666,-0.9243269550884756,-0.19144594555798325,-0.4663739270555134,1.3858914701981457,5.4285407232929,36962,35185,33919,37482
2.3257799999999986,0.04357447102665901,0.062441401183605194,1.294108510017395,-0.03505243360996246,0.0274062380194664,0.0026517335791140795,0.18019665324494766,-0.9220333741786721,-0.18848905444442507,-0.4663739270555134,1.3858914701981457,5.4285407232929,36475,35044,34163,37423
2.326910999999993,0.04357447102665901,0.062441401183605194,1.294108510017395,-0.03505243360996246,0.0274062380194664,0.0026517335791140795,0.17658583957047735,-0.9263668033254219,-0.2002438147323577,-0.4663739270555134,1.3858914701981457,5.4285407232929,36475,35044,34163,37423
2.3296940000000177,0.043272633105516434,0.06270307302474976,1.2941566705703735,-0.025337601080536842,0.02491222880780697,0.007030148059129715,0.17663272785041956,-0.9707015112564069,-0.21174202938353162,-0.5317351549046159,1.4391074455030413,5.173798504822704,36074,35133,34139,37055
2.3308250000000115,0.043272633105516434,0.06270307302474976,1.2941566705703735,-0.025337601080536842,0.02491222880780697,0.007030148059129715,0.16380810917357486,-1.031518656331947,-0.20829804610659797,-0.5317351549046159,1.4391074455030413,5.173798504822704,36074,35133,34139,37055
2.333604000000021,0.043643638491630554,0.06337235122919083,1.2940754890441895,-0.02422640472650528,0.02772318571805954,0.0066332039423286915,0.16134415253303355,-1.0873651443909087,-0.20628534546801375,-0.5328319060084115,1.4191873260695853,5.173112371640676,35615,35133,34630,37157
2.3346730000000098,0.043643638491630554,0.06337235122919083,1.2940754890441895,-0.02422640472650528,0.02772318571805954,0.0066332039423286915,0.17232255142893763,-1.1332393591690413,-0.20782222244358486,-0.5328319060084115,1.4191873260695853,5.173112371640676,35615,35133,34630,37157
2.337558000000019,0.043643638491630554,0.06337235122919083,1.2940754890441895,-0.02422640472650528,0.02772318571805954,0.0066332039423286915,0.17111830327351743,-1.146679800558453,-0.20481221791103643,-0.5328319060084115,1.4191873260695853,5.173112371640676,35379,35343,34754,36974
2.3386849999999977,0.04344720020890236,0.06363704800605774,1.2941573858261108,-0.015080684795975685,0.025202332064509392,0.00978461280465126,0.1642702674912445,-1.1439592483468828,-0.19632890135091396,-0.5962594412268668,1.465110173596603,4.874361788219521,35379,35343,34754,36974
2.3415660000000207,0.04424488916993141,0.06382455676794052,1.2945975065231323,-0.012105359695851803,0.026013294234871864,0.012284628115594387,0.15959617010680321,-1.155867573161172,-0.19490061476879084,-0.5999585218129014,1.458055660823875,4.88522329209571,35627,35184,34442,37048
2.3426780000000145,0.04424488916993141,0.06382455676794052,1.2945975065231323,-0.012105359695851803,0.026013294234871864,0.012284628115594387,0.15566139953048158,-1.1842745804026658,-0.1941793142322997,-0.5999585218129014,1.458055660823875,4.88522329209571,35627,35184,34442,37048
2.345481,0.04424488916993141,0.06382455676794052,1.2945975065231323,-0.012105359695851803,0.026013294234871864,0.012284628115594387,0.17105239003653797,-1.2178028464203818,-0.18436463350897617,-0.5999585218129014,1.458055660823875,4.88522329209571,35916,35215,34293,37042
2.3465869999999995,0.04424488916993141,0.06382455676794052,1.2945975065231323,-0.012105359695851803,0.026013294234871864,0.012284628115594387,0.17988646155698068,-1.2772267587716468,-0.17220935043785243,-0.5999585218129014,1.458055660823875,4.88522329209571,35916,35215,34293,37042
2.3494930000000167,0.0441666878759861,0.06407193094491959,1.2947310209274292,-0.0035508363507688046,0.023450251668691635,0.014474069699645042,0.17805051159099367,-1.3359117770784694,-0.16524132260371463,-0.6589074922927677,1.5016709563483543,4.5479943640194485,35568,35570,34568,36696
2.3506119999999937,0.0441666878759861,0.06407193094491959,1.2947310209274292,-0.0035508363507688046,0.023450251668691635,0.014474069699645042,0.1550058957176722,-1.3854445759831258,-0.15775249697365498,-0.6589074922927677,1.5016709563483543,4.5479943640194485,35568,35570,34568,36696
2.3534800000000105,0.044592637568712234,0.06455076485872269,1.2948716878890991,-0.002183424774557352,0.02545120008289814,0.015291311778128147,0.13092660847134133,-1.4372667613188685,-0.14434276516056307,-0.6609414335664328,1.4873244460213113,4.54852679909562,35239,35937,35216,36844
2.3546140000000015,0.044592637568712234,0.06455076485872269,1.2948716878890991,-0.002183424774557352,0.02545120008289814,0.015291311778128147,0.12370432365450659,-1.4821788425741829,-0.13817361907442177,-0.6609414335664328,1.4873244460213113,4.54852679909562,35239,35937,35216,36844
2.3573540000000213,0.044592637568712234,0.06455076485872269,1.2948716878890991,-0.002183424774557352,0.02545120008289814,0.015291311778128147,0.1320355404268719,-1.4809461984636398,-0.14943985574989296,-0.6609414335664328,1.4873244460213113,4.54852679909562,34632,36041,35861,36663
2.3584590000000025,0.04461117461323738,0.06479210406541824,1.2950413227081299,0.005864277947694063,0.022806772962212563,0.0187017060816288,0.1653830527079773,-1.4439205361443772,-0.16333628025219687,-0.7080032364618362,1.5259139265844877,4.148431602425682,34632,36041,35861,36663
2.3613580000000076,0.04532318189740181,0.06541503220796585,1.2950208187103271,0.00837026722729206,0.02537955902516842,0.01868184469640255,0.20018921993001107,-1.4091278012410915,-0.15696493366029132,-0.7097614162893133,1.5082396245206517,4.156685910082572,34928,35565,35124,36790
2.3624679999999936,0.04532318189740181,0.06541503220796585,1.2950208187103271,0.00837026722729206,0.02537955902516842,0.01868184469640255,0.2149597271915926,-1.3939298066902817,-0.14263473015068392,-0.7097614162893133,1.5082396245206517,4.156685910082572,34928,35565,35124,36790
2.3652719999999974,0.04532318189740181,0.06541503220796585,1.2950208187103271,0.00837026722729206,0.02537955902516842,0.01868184469640255,0.2139058644139778,-1.4464176491404899,-0.12870917732395729,-0.7097614162893133,1.5082396245206517,4.156685910082572,35544,35290,34278,36767
2.3663950000000185,0.04532318189740181,0.06541503220796585,1.2950208187103271,0.00837026722729206,0.02537955902516842,0.01868184469640255,0.22910214455483577,-1.5085477326334389,-0.1234231853895567,-0.7097614162893133,1.5082396245206517,4.156685910082572,35544,35290,34278,36767
2.3692790000000095,0.04544438421726227,0.06565524637699127,1.295232892036438,0.015831179916858673,0.022651903331279755,0.02379317209124565,0.24066637231153,-1.5366564658328439,-0.12896395861649382,-0.7553170494713931,1.557554351200027,3.744828866965127,35568,35583,33869,36140
2.370434999999998,0.04544438421726227,0.06565524637699127,1.295232892036438,0.015831179916858673,0.022651903331279755,0.02379317209124565,0.21875376634906035,-1.5626075059170665,-0.12930133119233642,-0.7553170494713931,1.557554351200027,3.744828866965127,35568,35583,33869,36140
2.373179999999993,0.045726511627435684,0.06583356857299805,1.295112133026123,0.016542881727218628,0.023442836478352547,0.023204023018479347,0.1829799728344599,-1.5810204685358198,-0.13252739299069594,-0.7572399975878934,1.5512423412655874,3.741248670379665,35329,35817,34368,36263
2.3742790000000094,0.045726511627435684,0.06583356857299805,1.295112133026123,0.016542881727218628,0.023442836478352547,0.023204023018479347,0.18218134075781559,-1.5583046365438253,-0.14055067343964242,-0.7572399975878934,1.5512423412655874,3.741248670379665,35329,35817,34368,36263
2.377225000000006,0.045726511627435684,0.06583356857299805,1.295112133026123,0.016542881727218628,0.023442836478352547,0.023204023018479347,0.2114570212126227,-1.5260404399375154,-0.13966751928790172,-0.7572399975878934,1.5512423412655874,3.741248670379665,35132,35860,34895,36562
2.3783559999999997,0.04594876617193222,0.06607476621866226,1.2953896522521973,0.023829538375139236,0.02039930783212185,0.027315566316246986,0.24334924079367584,-1.4972106558729716,-0.131627569115007,-0.8024324529299701,1.6107456235661104,3.2515282349493684,35132,35860,34895,36562
2.381149000000005,0.04648860543966293,0.06655415892601013,1.2951865196228027,0.02571946568787098,0.022495850920677185,0.02625492960214615,0.2540859911101689,-1.4656777633019975,-0.12820494106106442,-0.8035597603475437,1.5960985429994987,3.2566040359704274,35314,35339,34686,37009
2.382222000000009,0.04648860543966293,0.06655415892601013,1.2951865196228027,0.02571946568787098,0.022495850920677185,0.02625492960214615,0.23703127393686957,-1.437609510151162,-0.13945184485149734,-0.8035597603475437,1.5960985429994987,3.2566040359704274,35314,35339,34686,37009
2.3850660000000206,0.04648860543966293,0.06655415892601013,1.2951865196228027,0.02571946568787098,0.022495850920677185,0.02625492960214615,0.22159712357639708,-1.422439745107907,-0.1436977808340595,-0.8035597603475437,1.5960985429994987,3.2566040359704274,36091,34810,33844,37567
2.3861359999999987,0.04648860543966293,0.06655415892601013,1.2951865196228027,0.02571946568787098,0.022495850920677185,0.02625492960214615,0.21232135014440792,-1.4172696173256816,-0.13612709628999356,-0.8035597603475437,1.5960985429994987,3.2566040359704274,36091,34810,33844,37567
2.3890739999999933,0.04648860543966293,0.06655415892601013,1.2951865196228027,0.02571946568787098,0.022495850920677185,0.02625492960214615,0.2312783133500804,-1.379554063126034,-0.13447431355035516,-0.8035597603475437,1.5960985429994987,3.2566040359704274,36424,34483,33170,37700
2.3902580000000015,0.04683796316385269,0.06680417060852051,1.2955106496810913,0.03249069303274155,0.019163796678185463,0.027831409126520157,0.2459871850771834,-1.357559947789451,-0.14074087307574454,-0.8541429417392132,1.6683561165314065,2.7553441753949506,36424,34483,33170,37700
2.3929700000000014,0.0469178669154644,0.06690672039985657,1.2952418327331543,0.03245336934924126,0.0196885634213686,0.026272615417838097,0.2511745734722238,-1.3659578268128525,-0.13599167454856304,-0.8565084458836988,1.6641180903178785,2.748537409837318,36758,34740,32917,37381
2.394078000000009,0.0469178669154644,0.06690672039985657,1.2952418327331543,0.03245336934924126,0.0196885634213686,0.026272615417838097,0.27231669364181993,-1.3825410646046667,-0.10840480440951604,-0.8565084458836988,1.6641180903178785,2.748537409837318,36758,34740,32917,37381
2.3969330000000193,0.0469178669154644,0.06690672039985657,1.2952418327331543,0.03245336934924126,0.0196885634213686,0.026272615417838097,0.3140772732869185,-1.3918834337086647,-0.07445902131190278,-0.8565084458836988,1.6641180903178785,2.748537409837318,36712,35367,33177,36874
2.3980439999999943,0.0469178669154644,0.06690672039985657,1.2952418327331543,0.03245336934924126,0.0196885634213686,0.026272615417838097,0.3444105116553529,-1.3868692340082636,-0.06019721943041842,-0.8565084458836988,1.6641180903178785,2.748537409837318,36712,35367,33177,36874
2.4009320000000005,0.047813333570957184,0.0676487535238266,1.2959086894989014,0.03807462751865387,0.018076183274388313,0.029982782900333405,0.3509811958548509,-1.3928855812268617,-0.06350551464981254,-0.8936975018419934,1.7297047110777695,2.3478496928982895,36344,35741,33351,36404
2.402029999999999,0.047813333570957184,0.0676487535238266,1.2959086894989014,0.03807462751865387,0.018076183274388313,0.029982782900333405,0.33667742421906255,-1.4317733257803076,-0.07581125800014733,-0.8936975018419934,1.7297047110777695,2.3478496928982895,36344,35741,33351,36404
2.4049320000000005,0.047813333570957184,0.0676487535238266,1.2959086894989014,0.03807462751865387,0.018076183274388313,0.029982782900333405,0.3300366988828955,-1.5042693643422267,-0.08232286995771601,-0.8936975018419934,1.7297047110777695,2.3478496928982895,36070,36335,33941,36079
2.4060770000000193,0.047813333570957184,0.0676487535238266,1.2959086894989014,0.03807462751865387,0.018076183274388313,0.029982782900333405,0.3316861609935497,-1.5673207684142887,-0.07409847923457649,-0.8936975018419934,1.7297047110777695,2.3478496928982895,36070,36335,33941,36079
2.4088559999999997,0.047813333570957184,0.0676487535238266,1.2959086894989014,0.03807462751865387,0.018076183274388313,0.029982782900333405,0.32040873904150013,-1.6063407389158573,-0.05823160680885819,-0.8936975018419934,1.7297047110777695,2.3478496928982895,35017,36418,34781,35668
2.4099800000000107,0.047813333570957184,0.0676487535238266,1.2959086894989014,0.03807462751865387,0.018076183274388313,0.029982782900333405,0.32374331633190195,-1.5925263897093982,-0.054788118713439714,-0.8936975018419934,1.7297047110777695,2.3478496928982895,35017,36418,34781,35668
2.412768000000011,0.04862797260284424,0.0684455931186676,1.2961050271987915,0.043954040855169296,0.018234411254525185,0.03320194408297539,0.3177739073275166,-1.5673402094902462,-0.06378203399474683,-0.919004561626927,1.79667959089834,1.9246945120250494,34597,35932,34554,35758
2.4138809999999937,0.04862797260284424,0.0684455931186676,1.2961050271987915,0.043954040855169296,0.018234411254525185,0.03320194408297539,0.31752333715845377,-1.5583677534616602,-0.06775227454783696,-0.919004561626927,1.79667959089834,1.9246945120250494,34597,35932,34554,35758
2.4167119999999995,0.04862797260284424,0.0684455931186676,1.2961050271987915,0.043954040855169296,0.018234411254525185,0.03320194408297539,0.31584604501440827,-1.5593093140650578,-0.07662695095252497,-0.919004561626927,1.79667959089834,1.9246945120250494,34737,35162,33992,36168
2.4178460000000195,0.04862797260284424,0.0684455931186676,1.2961050271987915,0.043954040855169296,0.018234411254525185,0.03320194408297539,0.3117615881400674,-1.5458981674476369,-0.09144578626551304,-0.919004561626927,1.79667959089834,1.9246945120250494,34737,35162,33992,36168
2.4207300000000105,0.04926763474941254,0.0688970535993576,1.2963987588882446,0.04732601344585419,0.015826676040887833,0.03616650402545929,0.3151914400184668,-1.5189304656172764,-0.1100584360317519,-0.9427609809123431,1.8751336201823492,1.4635917419977964,35151,34577,33058,36472
2.421841000000015,0.04926763474941254,0.0688970535993576,1.2963987588882446,0.04732601344585419,0.015826676040887833,0.03616650402545929,0.3155768660072285,-1.520060178551688,-0.10883873321963082,-0.9427609809123431,1.8751336201823492,1.4635917419977964,35151,34577,33058,36472
2.424633000000002,0.04926763474941254,0.0688970535993576,1.2963987588882446,0.04732601344585419,0.015826676040887833,0.03616650402545929,0.29824957429635957,-1.5569397664851599,-0.09718371663690008,-0.9427609809123431,1.8751336201823492,1.4635917419977964,35865,34849,32682,36655
2.425744000000006,0.04926763474941254,0.0688970535993576,1.2963987588882446,0.04732601344585419,0.015826676040887833,0.03616650402545929,0.26099188406712376,-1.6100625065392429,-0.09464664790205769,-0.9427609809123431,1.8751336201823492,1.4635917419977964,35865,34849,32682,36655
2.428646999999997,0.04926763474941254,0.0688970535993576,1.2963987588882446,0.04732601344585419,0.015826676040887833,0.03616650402545929,0.22653943457212294,-1.6481389190665963,-0.0899992903194365,-0.9427609809123431,1.8751336201823492,1.4635917419977964,35333,35570,33823,36452
2.4297690000000003,0.04926763474941254,0.0688970535993576,1.2963987588882446,0.04732601344585419,0.015826676040887833,0.03616650402545929,0.20513093171449168,-1.656149840783609,-0.08826650455617645,-0.9427609809123431,1.8751336201823492,1.4635917419977964,35333,35570,33823,36452
2.43271100000001,0.049879349768161774,0.06955248862504959,1.2963498830795288,0.05007770657539368,0.015289580449461937,0.03492352366447449,0.19300432755935673,-1.6454517895267065,-0.0766475904509731,-0.9752752685965018,1.933555291119536,1.0112546702677248,34670,36161,34971,36393
2.433781000000017,0.049879349768161774,0.06955248862504959,1.2963498830795288,0.05007770657539368,0.015289580449461937,0.03492352366447449,0.17645532803230665,-1.6670662712498985,-0.053511794599830034,-0.9752752685965018,1.933555291119536,1.0112546702677248,34670,36161,34971,36393
2.436507000000012,0.049879349768161774,0.06955248862504959,1.2963498830795288,0.05007770657539368,0.015289580449461937,0.03492352366447449,0.18507722883765412,-1.707280536342313,-0.043797644046467805,-0.9752752685965018,1.933555291119536,1.0112546702677248,34199,36468,35715,36209
2.437619000000006,0.049879349768161774,0.06955248862504959,1.2963498830795288,0.05007770657539368,0.015289580449461937,0.03492352366447449,0.19147276026120896,-1.7302835902578724,-0.0346861689283851,-0.9752752685965018,1.933555291119536,1.0112546702677248,34199,36468,35715,36209
2.4405109999999985,0.05095772445201874,0.06991897523403168,1.2970436811447144,0.05293871834874153,0.012578298337757587,0.037477049976587296,0.1844977582739665,-1.734082190078707,-0.021313802513743752,-0.9935915655465898,1.9809808053904507,0.5292574622348398,33662,36352,35631,35790
2.441630999999994,0.05095772445201874,0.06991897523403168,1.2970436811447144,0.05293871834874153,0.012578298337757587,0.037477049976587296,0.16138807804626304,-1.7540638877375714,-0.00938544573463,-0.9935915655465898,1.9809808053904507,0.5292574622348398,33662,36352,35631,35790
2.4444239999999993,0.05095772445201874,0.06991897523403168,1.2970436811447144,0.05293871834874153,0.012578298337757587,0.037477049976587296,0.1241732397434423,-1.7692743991455044,-0.007994158366307565,-0.9935915655465898,1.9809808053904507,0.5292574622348398,33544,36030,35269,35703
2.44554800000001,0.05095772445201874,0.06991897523403168,1.2970436811447144,0.05293871834874153,0.012578298337757587,0.037477049976587296,0.09821572484881941,-1.754100772518669,-0.013335891510680273,-0.9935915655465898,1.9809808053904507,0.5292574622348398,33544,36030,35269,35703
2.448445000000007,0.05095772445201874,0.06991897523403168,1.2970436811447144,0.05293871834874153,0.012578298337757587,0.037477049976587296,0.09648499471302575,-1.7137514851589875,-0.011409225539467846,-0.9935915655465898,1.9809808053904507,0.5292574622348398,33611,35385,34764,35896
2.4496080000000076,0.051491767168045044,0.07002734392881393,1.297431468963623,0.053847458213567734,0.0090933283790946,0.04009263589978218,0.11898904714170999,-1.673352529844976,-0.0014183496623057634,-0.9972914451077567,2.0112553994018585,0.026620330261792835,33611,35385,34764,35896
2.4523390000000074,0.05175771564245224,0.07054653018712997,1.297196626663208,0.054827235639095306,0.01179815549403429,0.03851837292313576,0.13723424725654515,-1.639964612416707,-0.006541374863344917,-0.9991024271074984,1.9936294841960533,0.02585704567293353,34196,34993,34077,36120
2.4534379999999945,0.05175771564245224,0.07054653018712997,1.297196626663208,0.054827235639095306,0.01179815549403429,0.03851837292313576,0.13091711263757952,-1.6166303944195963,-0.020580925548889167,-0.9991024271074984,1.9936294841960533,0.02585704567293353,34196,34993,34077,36120
2.456452000000019,0.05175771564245224,0.07054653018712997,1.297196626663208,0.054827235639095306,0.01179815549403429,0.03851837292313576,0.10705117788407761,-1.6262916770641314,-0.022479174759032605,-0.9991024271074984,1.9936294841960533,0.02585704567293353,34865,34925,33870,36599
2.4575280000000204,0.05175771564245224,0.07054653018712997,1.297196626663208,0.054827235639095306,0.01179815549403429,0.03851837292313576,0.115389909764144,-1.6146387493983805,-0.013538104500012148,-0.9991024271074984,1.9936294841960533,0.02585704567293353,34865,34925,33870,36599
2.4603070000000007,0.052936721593141556,0.07088031619787216,1.2974967956542969,0.05608420819044113,0.008924342691898346,0.04138804227113724,0.13415354411943353,-1.5857555689539806,0.0021841663408189425,-1.0024551746253207,2.0195491223914575,-0.4450763169613248,35243,35379,33830,36495
2.461377999999997,0.052936721593141556,0.07088031619787216,1.2974967956542969,0.05608420819044113,0.008924342691898346,0.04138804227113724,0.1344957769642655,-1.5564678543399977,-0.0016409472772470543,-1.0024551746253207,2.0195491223914575,-0.4450763169613248,35243,35379,33830,36495
2.464217000000004,0.052936721593141556,0.07088031619787216,1.2974967956542969,0.05608420819044113,0.008924342691898346,0.04138804227113724,0.13992120202648858,-1.520568842319893,-0.012542984190082318,-1.0024551746253207,2.0195491223914575,-0.4450763169613248,35706,35643,33938,36546
2.4653209999999963,0.052936721593141556,0.07088031619787216,1.2974967956542969,0.05608420819044113,0.008924342691898346,0.04138804227113724,0.175057884184558,-1.4473699955463022,-0.014440323140087547,-1.0024551746253207,2.0195491223914575,-0.4450763169613248,35706,35643,33938,36546
2.468225999999995,0.052936721593141556,0.07088031619787216,1.2974967956542969,0.05608420819044113,0.008924342691898346,0.04138804227113724,0.20730004313284758,-1.3701495092105827,0.008061670540238375,-1.0024551746253207,2.0195491223914575,-0.4450763169613248,36020,35559,33723,36632
2.469387000000017,0.052936721593141556,0.07088031619787216,1.2974967956542969,0.05608420819044113,0.008924342691898346,0.04138804227113724,0.22623473565390426,-1.3372794434562796,0.03145235483453993,-1.0024551746253207,2.0195491223914575,-0.4450763169613248,36020,35559,33723,36632
2.472137000000017,0.05375915765762329,0.07151097059249878,1.297965168952942,0.05629786103963852,0.0082593634724617,0.04420560225844383,0.2514767257426501,-1.3381705371570203,0.04026012971981272,-1.0056168130187915,2.0357707756857626,-0.880517621399489,36066,35442,33241,36371
2.4732510000000185,0.05375915765762329,0.07151097059249878,1.297965168952942,0.05629786103963852,0.0082593634724617,0.04420560225844383,0.2812768824846347,-1.3369803704658638,0.05075455734424375,-1.0056168130187915,2.0357707756857626,-0.880517621399489,36066,35442,33241,36371
2.4760850000000207,0.05375915765762329,0.07151097059249878,1.297965168952942,0.05629786103963852,0.0082593634724617,0.04420560225844383,0.29542798841093426,-1.3155152920798252,0.05196649121612235,-1.0056168130187915,2.0357707756857626,-0.880517621399489,36416,35470,32633,36075
2.4771940000000177,0.05375915765762329,0.07151097059249878,1.297965168952942,0.05629786103963852,0.0082593634724617,0.04420560225844383,0.29133044875773834,-1.2819187159801484,0.04213325991133075,-1.0056168130187915,2.0357707756857626,-0.880517621399489,36416,35470,32633,36075
2.4801080000000075,0.054944608360528946,0.07182721793651581,1.2984309196472168,0.05601874366402626,0.005409467499703169,0.04530002176761627,0.2834428313991961,-1.252159755011276,0.03382130320319267,-0.9932145411340213,2.104351983154144,-1.2612157781862052,36054,35260,32328,35784
2.481182000000001,0.054944608360528946,0.07182721793651581,1.2984309196472168,0.05601874366402626,0.005409467499703169,0.04530002176761627,0.27368988607889205,-1.259882655856397,0.032828426814540686,-0.9932145411340213,2.104351983154144,-1.2612157781862052,36054,35260,32328,35784
2.4841630000000006,0.054944608360528946,0.07182721793651581,1.2984309196472168,0.05601874366402626,0.005409467499703169,0.04530002176761627,0.27978388108802266,-1.2627432903413054,0.022141275792755793,-0.9932145411340213,2.104351983154144,-1.2612157781862052,35758,35409,32728,35804
2.4852339999999966,0.054944608360528946,0.07182721793651581,1.2984309196472168,0.05601874366402626,0.005409467499703169,0.04530002176761627,0.2780955534702101,-1.25686183223192,0.014474647749527846,-0.9932145411340213,2.104351983154144,-1.2612157781862052,35758,35409,32728,35804
2.488005999999994,0.054944608360528946,0.07182721793651581,1.2984309196472168,0.05601874366402626,0.005409467499703169,0.04530002176761627,0.2561041345842309,-1.2675857161513966,0.024474519077450053,-0.9932145411340213,2.104351983154144,-1.2612157781862052,34976,35172,33531,35961
2.4891309999999938,0.054944608360528946,0.07182721793651581,1.2984309196472168,0.05601874366402626,0.005409467499703169,0.04530002176761627,0.23911860966500323,-1.2772231635041753,0.0402157880876629,-0.9932145411340213,2.104351983154144,-1.2612157781862052,34976,35172,33531,35961
2.491923999999999,0.05575907230377197,0.0724695697426796,1.298949122428894,0.054829251021146774,0.004895996302366257,0.046614259481430054,0.22161688090273413,-1.2671538845806403,0.05467395232645938,-0.9861505058038168,2.156260156114175,-1.624144031112148,34618,35239,33746,35901
2.4930510000000066,0.05575907230377197,0.0724695697426796,1.298949122428894,0.054829251021146774,0.004895996302366257,0.046614259481430054,0.19156482241114164,-1.2623146545638573,0.057687660317398706,-0.9861505058038168,2.156260156114175,-1.624144031112148,34618,35239,33746,35901
2.495874000000011,0.05575907230377197,0.0724695697426796,1.298949122428894,0.054829251021146774,0.004895996302366257,0.046614259481430054,0.1694368000059982,-1.2754556234886898,0.04711647539692455,-0.9861505058038168,2.156260156114175,-1.624144031112148,34465,34939,33894,36081
2.4969830000000073,0.05575907230377197,0.0724695697426796,1.298949122428894,0.054829251021146774,0.004895996302366257,0.046614259481430054,0.15854235726345886,-1.31322950091621,0.04802152988744196,-0.9861505058038168,2.156260156114175,-1.624144031112148,34465,34939,33894,36081
2.499888000000006,0.05692363530397415,0.07277221232652664,1.299447774887085,0.053265530616045,0.0018764307023957372,0.04785947874188423,0.13193569685312917,-1.3483352904056347,0.055874846563381764,-0.9711406644075612,2.207575521751844,-1.9919335873452093,33970,35372,34175,35434


==> figure_data/flip_800_2_7.csv <==
time,x,y,z,vx,vy,vz,gyro_x,gyro_y,gyro_z,yaw,roll,pitch,pwm_m1,pwm_m2,pwm_m3,pwm_m4
0.0,0.03311850130558014,0.05753578990697861,1.299017310142517,-0.0358249731361866,-0.024145526811480522,0.001870425185188651,-0.07083078057704927,0.051308170278222376,-0.04562171797846873,2.3406824327015325,0.4002444330170384,-0.5975219529634246,36256,33792,35589,34482
0.0029469999999855645,0.03356973081827164,0.0577738992869854,1.2990081310272217,-0.03431663662195206,-0.023300522938370705,0.0018004983430728316,-0.07894751301312233,0.04445033905656499,-0.041596466504111654,2.3406824327015325,0.4002444330170384,-0.5975219529634246,35970,33685,35875,34537
0.004032000000006519,0.03356973081827164,0.0577738992869854,1.2990081310272217,-0.03431663662195206,-0.023300522938370705,0.0018004983430728316,-0.0816559145522193,0.047958117525173656,-0.04612601249801045,2.3406824327015325,0.4002444330170384,-0.5975219529634246,35970,33685,35875,34537
0.006892999999981839,0.03322139009833336,0.05753742903470993,1.2990318536758423,-0.035351596772670746,-0.023993076756596565,0.00294747413136065,-0.06482655074141112,0.04653431254382243,-0.05498077761236093,2.3232889583715455,0.37805391224032336,-0.581153748159607,36115,33637,35563,34523
0.00796799999999348,0.03322139009833336,0.05753742903470993,1.2990318536758423,-0.035351596772670746,-0.023993076756596565,0.00294747413136065,-0.04336007003461097,0.04379937926236556,-0.06286135839996042,2.3232889583715455,0.37805391224032336,-0.581153748159607,36115,33637,35563,34523
0.010798999999999068,0.03322139009833336,0.05753742903470993,1.2990318536758423,-0.035351596772670746,-0.023993076756596565,0.00294747413136065,-0.016916889224212004,0.06944770531561945,-0.06354565764205627,2.3232889583715455,0.37805391224032336,-0.581153748159607,36475,33614,35223,34441
0.06230199999999604,0.03329440578818321,0.05752981826663017,1.2990530729293823,-0.03460919111967087,-0.023114681243896484,0.003212464042007923,-0.037629068043247345,0.023675113019613923,-0.07214971942928942,2.2107582659671228,0.3397680571654161,-0.5644976435328104,36253,34083,35673,34629
0.06336900000000606,0.033656004816293716,0.05777168646454811,1.2990251779556274,-0.03342948853969574,-0.022236546501517296,0.0030455379746854305,-0.0276773094251904,0.05499681483555025,-0.059930595393409454,2.2107582659671228,0.3397680571654161,-0.5644976435328104,36253,34083,35673,34629
0.06625399999998627,0.03331683948636055,0.05754638835787773,1.2990596294403076,-0.034404098987579346,-0.022822463884949684,0.00384463369846344,-0.005140623390328344,0.08204808166749028,-0.07109755441686955,2.188137106345726,0.3265611772875985,-0.560737043076597,36329,33926,35333,34584
0.06733299999998417,0.03331683948636055,0.05754638835787773,1.2990596294403076,-0.034404098987579346,-0.022822463884949684,0.00384463369846344,0.0072343257379429825,0.08745487292446118,-0.08007055972243034,2.188137106345726,0.3265611772875985,-0.560737043076597,36329,33926,35333,34584
0.07017600000000675,0.03331683948636055,0.05754638835787773,1.2990596294403076,-0.034404098987579346,-0.022822463884949684,0.00384463369846344,0.003316880272869073,0.07492328519130925,-0.0836235495117323,2.188137106345726,0.3265611772875985,-0.560737043076597,36179,33736,35121,34507
0.07152100000000791,0.03331683948636055,0.05754638835787773,1.2990596294403076,-0.034404098987579346,-0.022822463884949684,0.00384463369846344,0.00021813078964199264,0.06654602069922079,-0.07684989082527824,2.188137106345726,0.3265611772875985,-0.560737043076597,36179,33736,35121,34507
0.07412899999998626,0.03366585448384285,0.057778988033533096,1.2990285158157349,-0.033308014273643494,-0.022006556391716003,0.003664616495370865,0.0009871241297457192,0.07959759895758908,-0.06856915760032672,2.188137106345726,0.3265611772875985,-0.560737043076597,36392,33605,34806,34622
0.0752390000000014,0.03332795947790146,0.057556118816137314,1.2990665435791016,-0.03427102789282799,-0.022566944360733032,0.003949808422476053,0.0025200463501092027,0.08090946378818371,-0.05643917872074796,2.1661973536082417,0.3256941959534236,-0.5387592758198477,36392,33605,34806,34622
0.07808199999999488,0.03332795947790146,0.057556118816137314,1.2990665435791016,-0.03427102789282799,-0.022566944360733032,0.003949808422476053,0.002357527984884418,0.08086342439083896,-0.03973542040603986,2.1661973536082417,0.3256941959534236,-0.5387592758198477,36441,33519,34852,34668
0.07915099999998347,0.03332795947790146,0.057556118816137314,1.2990665435791016,-0.03427102789282799,-0.022566944360733032,0.003949808422476053,-0.007039220059770255,0.08718344687511166,-0.04335230525555771,2.1661973536082417,0.3256941959534236,-0.5387592758198477,36441,33519,34852,34668
0.08210099999999511,0.03332795947790146,0.057556118816137314,1.2990665435791016,-0.03427102789282799,-0.022566944360733032,0.003949808422476053,-0.006591570768555058,0.0870787347100011,-0.06038723597419557,2.1661973536082417,0.3256941959534236,-0.5387592758198477,36284,33494,35157,34753
0.08317199999999139,0.0336710549890995,0.057783592492341995,1.2990318536758423,-0.03322182595729828,-0.021784348413348198,0.0037544951774179935,0.005708569020368912,0.0935997176656555,-0.07431129909518745,2.1661973536082417,0.3256941959534236,-0.5387592758198477,36284,33494,35157,34753
0.08605299999998534,0.033334262669086456,0.05756298452615738,1.299065113067627,-0.034136801958084106,-0.02233690768480301,0.002901627216488123,0.012323959996369318,0.10861025896523725,-0.0972603324525103,2.150294585972739,0.32454982402592003,-0.5145375972235102,36428,33549,35148,34946
0.08712899999998626,0.033334262669086456,0.05756298452615738,1.299065113067627,-0.034136801958084106,-0.02233690768480301,0.002901627216488123,0.008320977646182075,0.10123890370638533,-0.11939185025658447,2.150294585972739,0.32454982402592003,-0.5145375972235102,36428,33549,35148,34946
0.08997399999998743,0.033334262669086456,0.05756298452615738,1.299065113067627,-0.034136801958084106,-0.02233690768480301,0.002901627216488123,-0.009379145694176281,0.07022168234623452,-0.11673287532284371,2.150294585972739,0.32454982402592003,-0.5145375972235102,36392,33780,35234,34855
0.09132199999998557,0.033334262669086456,0.05756298452615738,1.299065113067627,-0.034136801958084106,-0.02233690768480301,0.002901627216488123,-0.019343186062166614,0.05561595401591244,-0.10061963552915784,2.150294585972739,0.32454982402592003,-0.5145375972235102,36392,33780,35234,34855
0.09391099999999278,0.033674001693725586,0.05778687074780464,1.2990312576293945,-0.03311346843838692,-0.02157416380941868,0.002711197827011347,-0.008169917635577086,0.07934654609057867,-0.09122305445221995,2.150294585972739,0.32454982402592003,-0.5145375972235102,36305,33822,35282,34880
0.0950229999999865,0.033338479697704315,0.05756836012005806,1.2990565299987793,-0.03399156406521797,-0.02212727628648281,0.0023367132525891066,0.010731446880853477,0.12124822333918102,-0.09369459277948958,2.1199522719967088,0.3230805498653274,-0.49058153100319885,36305,33822,35282,34880
0.09786999999999535,0.033338479697704315,0.05756836012005806,1.2990565299987793,-0.03399156406521797,-0.02212727628648281,0.0023367132525891066,0.01911205488846676,0.13429684715321502,-0.09327115016616698,2.1199522719967088,0.3230805498653274,-0.49058153100319885,36479,33621,34895,34953
0.09893799999999464,0.033338479697704315,0.05756836012005806,1.2990565299987793,-0.03399156406521797,-0.02212727628648281,0.0023367132525891066,0.022857412293445713,0.1092399883721217,-0.08894037585812897,2.1199522719967088,0.3230805498653274,-0.49058153100319885,36479,33621,34895,34953
0.10188800000000629,0.033675942569971085,0.057789698243141174,1.2990270853042603,-0.032989177852869034,-0.02135222963988781,0.0021707366686314344,0.01047366953209062,0.08866141805632158,-0.09354042071950922,2.1199522719967088,0.3230805498653274,-0.49058153100319885,36454,33727,34917,34879
0.10296299999998883,0.033675942569971085,0.057789698243141174,1.2990270853042603,-0.032989177852869034,-0.02135222963988781,0.0021707366686314344,-0.004421420093195632,0.07101339852642305,-0.10420179525477458,2.1199522719967088,0.3230805498653274,-0.49058153100319885,36454,33727,34917,34879
0.10584799999999814,0.03334185481071472,0.057573411613702774,1.2990484237670898,-0.03382887691259384,-0.02190462499856949,0.002102472586557269,-0.008502254652335107,0.05262011001022266,-0.10384252650134448,2.093107063498779,0.3248861487368807,-0.4607865762446791,36219,33774,35154,34940
0.10691399999998975,0.03334185481071472,0.057573411613702774,1.2990484237670898,-0.03382887691259384,-0.02190462499856949,0.002102472586557269,-0.011676439425046372,0.03491836536652099,-0.09538747273829049,2.093107063498779,0.3248861487368807,-0.4607865762446791,36219,33774,35154,34940
0.10974799999999231,0.03334185481071472,0.057573411613702774,1.2990484237670898,-0.03382887691259384,-0.02190462499856949,0.002102472586557269,-0.01932336839858614,0.020398216053352916,-0.09140714546257167,2.093107063498779,0.3248861487368807,-0.4607865762446791,35987,34066,35418,34722
0.11109399999998278,0.03334185481071472,0.057573411613702774,1.2990484237670898,-0.03382887691259384,-0.02190462499856949,0.002102472586557269,-0.023612984384214816,0.023437532002649034,-0.0855104657230807,2.093107063498779,0.3248861487368807,-0.4607865762446791,35987,34066,35418,34722
0.11369500000000698,0.03367750719189644,0.05779213830828667,1.299023151397705,-0.03284057229757309,-0.02114049345254898,0.0019585415720939636,-0.014725764074673603,0.061225569957028096,-0.08223375392973924,2.093107063498779,0.3248861487368807,-0.4607865762446791,35958,33811,35482,34951
0.11480999999999768,0.033345144242048264,0.057577941566705704,1.2990443706512451,-0.03363246098160744,-0.02169826813042164,0.002295883372426033,-0.005002483872199442,0.06990523222970586,-0.08667345984873989,2.0661175040674484,0.32010408708036814,-0.4506622855565292,35958,33811,35482,34951
0.11766800000000512,0.033345144242048264,0.057577941566705704,1.2990443706512451,-0.03363246098160744,-0.02169826813042164,0.002295883372426033,-0.000640517289893878,0.03546745924902489,-0.09100623152759546,2.0661175040674484,0.32010408708036814,-0.4506622855565292,35921,33820,35496,34845
0.11873300000000744,0.033345144242048264,0.057577941566705704,1.2990443706512451,-0.03363246098160744,-0.02169826813042164,0.002295883372426033,0.0019000599776326666,0.005361867578481278,-0.09084977081355332,2.0661175040674484,0.32010408708036814,-0.4506622855565292,35921,33820,35496,34845
0.12168200000000069,0.033345144242048264,0.057577941566705704,1.2990443706512451,-0.03363246098160744,-0.02169826813042164,0.002295883372426033,-0.0018440142206257344,-0.037799997212149196,-0.07824605302675228,2.0661175040674484,0.32010408708036814,-0.4506622855565292,35908,34048,35472,34639
0.12276000000000932,0.033679332584142685,0.05779433622956276,1.2990212440490723,-0.032627396285533905,-0.02094496786594391,0.0021633964497596025,-0.008252117767098064,-0.05876415164190076,-0.06171161766191357,2.0661175040674484,0.32010408708036814,-0.4506622855565292,35908,34048,35472,34639
0.12563000000000465,0.033349160104990005,0.05758211761713028,1.299047827720642,-0.03340698033571243,-0.021498236805200577,0.003153173951432109,-0.013322324993580381,-0.05527577263735765,-0.06359581245552304,2.0423952696386496,0.31882674725468163,-0.4466975952443994,35849,34264,35561,34435
0.1267049999999872,0.033349160104990005,0.05758211761713028,1.299047827720642,-0.03340698033571243,-0.021498236805200577,0.003153173951432109,-0.007598874520323351,-0.024844979349242288,-0.08329083746779735,2.0423952696386496,0.31882674725468163,-0.4466975952443994,35849,34264,35561,34435
0.1295449999999837,0.033349160104990005,0.05758211761713028,1.299047827720642,-0.03340698033571243,-0.021498236805200577,0.003153173951432109,-0.0029004068712389407,-0.011471295918218107,-0.09724095795557997,2.0423952696386496,0.31882674725468163,-0.4466975952443994,35896,34102,35420,34508
0.13089100000000325,0.033349160104990005,0.05758211761713028,1.299047827720642,-0.03340698033571243,-0.021498236805200577,0.003153173951432109,-0.011408130106410092,-0.021470695991463045,-0.08881679686117089,2.0423952696386496,0.31882674725468163,-0.4466975952443994,35896,34102,35420,34508
0.13349299999998765,0.033681269735097885,0.057796355336904526,1.299022912979126,-0.03241075202822685,-0.02075314335525036,0.003011439461261034,-0.01637635906908839,-0.06309322402355465,-0.06957564940005175,2.0423952696386496,0.31882674725468163,-0.4466975952443994,35783,34217,35838,34684
0.13460699999998907,0.033353291451931,0.05758606269955635,1.2990590333938599,-0.033185333013534546,-0.021305328235030174,0.004207763820886612,-0.017510779348786178,-0.08940198489882377,-0.07841739415338525,2.019117506474718,0.3164797275372604,-0.4558210814746655,35783,34217,35838,34684
0.13744999999998253,0.033353291451931,0.05758606269955635,1.2990590333938599,-0.033185333013534546,-0.021305328235030174,0.004207763820886612,-0.022352868102551795,-0.08606254733943253,-0.09251651018177941,2.019117506474718,0.3164797275372604,-0.4558210814746655,35730,34088,35854,34848
0.13851699999999256,0.033353291451931,0.05758606269955635,1.2990590333938599,-0.033185333013534546,-0.021305328235030174,0.004207763820886612,-0.026677188406135567,-0.07648507936782942,-0.09503545277645245,2.019117506474718,0.3164797275372604,-0.4558210814746655,35730,34088,35854,34848
0.1414679999999935,0.03368328884243965,0.057798273861408234,1.2990282773971558,-0.03219598904252052,-0.020568160340189934,0.004036058206111193,-0.028529504329258944,-0.05884446259352347,-0.08752438142891225,2.019117506474718,0.3164797275372604,-0.4558210814746655,35909,34123,35822,35018
0.1425430000000051,0.03368328884243965,0.057798273861408234,1.2990282773971558,-0.03219598904252052,-0.020568160340189934,0.004036058206111193,-0.025542727554843048,-0.07892898739878947,-0.07406707057847038,2.019117506474718,0.3164797275372604,-0.4558210814746655,35909,34123,35822,35018
0.145429999999993,0.03335744887590408,0.057589899748563766,1.2990658283233643,-0.03297208622097969,-0.02110670506954193,0.0034825559705495834,-0.022540829018862542,-0.12008200845307851,-0.06305458322061328,1.9950158190880245,0.3106441772091116,-0.4777594698096065,35764,34396,36018,34709
0.14650500000000466,0.03335744887590408,0.057589899748563766,1.2990658283233643,-0.03297208622097969,-0.02110670506954193,0.0034825559705495834,-0.029897464070907966,-0.12739281008664474,-0.057313789951054406,1.9950158190880245,0.3106441772091116,-0.4777594698096065,35764,34396,36018,34709
0.1493299999999872,0.03335744887590408,0.057589899748563766,1.2990658283233643,-0.03297208622097969,-0.02110670506954193,0.0034825559705495834,-0.013056330336438408,-0.07096666004929215,-0.06261116273792589,1.9950158190880245,0.3106441772091116,-0.4777594698096065,35712,34264,35976,34695
0.15067399999999906,0.03335744887590408,0.057589899748563766,1.2990658283233643,-0.03297208622097969,-0.02110670506954193,0.0034825559705495834,-0.0009188710040624063,-0.02780675986011427,-0.0750097879924664,1.9950158190880245,0.3106441772091116,-0.4777594698096065,35712,34264,35976,34695
0.1532839999999851,0.033685095608234406,0.05780011788010597,1.2990314960479736,-0.03201346844434738,-0.020378392189741135,0.0032923382241278887,-0.0023763698495967286,0.009016980753060724,-0.09806719536139864,1.9950158190880245,0.3106441772091116,-0.4777594698096065,36497,34156,35483,35291
0.15439299999998185,0.033360905945301056,0.0575936958193779,1.2990602254867554,-0.03282429277896881,-0.020905476063489914,0.0024475562386214733,-0.01013604208340932,0.03250112639716455,-0.10887560967835001,1.9759523362275613,0.3068248524428163,-0.5013402063055474,36497,34156,35483,35291
0.15724299999998767,0.033360905945301056,0.0575936958193779,1.2990602254867554,-0.03282429277896881,-0.020905476063489914,0.0024475562386214733,-0.03684963569358681,0.001127229094568761,-0.10618098999789422,1.9759523362275613,0.3068248524428163,-0.5013402063055474,36692,34008,35511,35607
0.15831599999999163,0.033360905945301056,0.0575936958193779,1.2990602254867554,-0.03282429277896881,-0.020905476063489914,0.0024475562386214733,-0.05296027058283144,-0.03918385893833843,-0.10782800532929691,1.9759523362275613,0.3068248524428163,-0.5013402063055474,36692,34008,35511,35607
0.16125399999998627,0.033360905945301056,0.0575936958193779,1.2990602254867554,-0.03282429277896881,-0.020905476063489914,0.0024475562386214733,-0.04361477642574183,-0.040008386095394574,-0.11086790384508148,1.9759523362275613,0.3068248524428163,-0.5013402063055474,36769,34491,36150,35924
0.16232600000000094,0.033686697483062744,0.05780214071273804,1.2995487451553345,-0.03188001736998558,-0.02016564831137657,0.004966937471181154,-0.035650551573967834,-0.039991246157066396,-0.11148640636349558,1.9759523362275613,0.3068248524428163,-0.5013402063055474,36769,34491,36150,35924
0.1652049999999872,0.03336360305547714,0.05759785696864128,1.2995985746383667,-0.03273896872997284,-0.0206906758248806,0.004995596595108509,-0.02278787466067022,-0.06332190217621919,-0.11433264313376094,1.9450423882498866,0.29795745657415573,-0.5050521256545643,36534,34831,36413,35560
0.16627799999999116,0.03336360305547714,0.05759785696864128,1.2995985746383667,-0.03273896872997284,-0.0206906758248806,0.004995596595108509,0.004011598872655543,-0.04965986081697747,-0.11148212033861622,1.9450423882498866,0.29795745657415573,-0.5050521256545643,36534,34831,36413,35560
0.1691270000000077,0.03336360305547714,0.05759785696864128,1.2995985746383667,-0.03273896872997284,-0.0206906758248806,0.004995596595108509,0.018428760573563484,-0.024082986543532567,-0.09973690581871586,1.9450423882498866,0.29795745657415573,-0.5050521256545643,36335,34956,36424,35236
0.1704769999999844,0.03336360305547714,0.05759785696864128,1.2995985746383667,-0.03273896872997284,-0.0206906758248806,0.004995596595108509,0.020432169276656826,-0.027903601135846876,-0.09313963162020909,1.9450423882498866,0.29795745657415573,-0.5050521256545643,36335,34956,36424,35236
0.1730799999999872,0.033688075840473175,0.0578039325773716,1.2998071908950806,-0.031792208552360535,-0.01998375542461872,0.006067333742976189,0.016508673442481393,-0.0382224286564954,-0.09078067010564417,1.9450423882498866,0.29795745657415573,-0.5050521256545643,36628,35480,36755,35454
0.17419500000000698,0.033365797251462936,0.057601526379585266,1.2998714447021484,-0.032663602381944656,-0.020497146993875504,0.006772270426154137,0.012225900532497457,-0.03209041910339849,-0.09147687867123971,1.9151721334784946,0.29936711979267544,-0.516853620691892,36628,35480,36755,35454
0.17703699999998207,0.033365797251462936,0.057601526379585266,1.2998714447021484,-0.032663602381944656,-0.020497146993875504,0.006772270426154137,0.017425431277632943,-0.009478581471377114,-0.09319095572784197,1.9151721334784946,0.29936711979267544,-0.516853620691892,36823,35144,36306,35682
0.17810500000001048,0.033365797251462936,0.057601526379585266,1.2998714447021484,-0.032663602381944656,-0.020497146993875504,0.006772270426154137,0.0453574366909812,0.031812969732677276,-0.09700888011133638,1.9151721334784946,0.29936711979267544,-0.516853620691892,36823,35144,36306,35682
0.18104300000000512,0.033365797251462936,0.057601526379585266,1.2998714447021484,-0.032663602381944656,-0.020497146993875504,0.006772270426154137,0.0786131697830197,0.08995055447148806,-0.09503849044457081,1.9151721334784946,0.29936711979267544,-0.516853620691892,38080,35105,36004,36701
0.182112999999983,0.03368918225169182,0.057805728167295456,1.2999382019042969,-0.031718071550130844,-0.019795916974544525,0.007106396369636059,0.07915346691154793,0.10629117828799625,-0.08866828401850693,1.9151721334784946,0.29936711979267544,-0.516853620691892,38080,35105,36004,36701
0.18499700000000302,0.03336751461029053,0.05760516971349716,1.3000160455703735,-0.03261542692780495,-0.020315485075116158,0.008471361361443996,0.07100814710564855,0.06573824648989693,-0.0844471237564609,1.8886244745654248,0.31089880844303797,-0.5095785464480764,38292,35114,36154,36672
0.18606500000000234,0.03336751461029053,0.05760516971349716,1.3000160455703735,-0.03261542692780495,-0.020315485075116158,0.008471361361443996,0.08818091721664403,0.030030439033086987,-0.07444202701519671,1.8886244745654248,0.31089880844303797,-0.5095785464480764,38292,35114,36154,36672
0.18890499999999882,0.03336751461029053,0.05760516971349716,1.3000160455703735,-0.03261542692780495,-0.020315485075116158,0.008471361361443996,0.11864427597146401,0.0008386411956291676,-0.06528935404340726,1.8886244745654248,0.31089880844303797,-0.5095785464480764,38067,35582,36636,36228
0.19024499999999533,0.03336751461029053,0.05760516971349716,1.3000160455703735,-0.03261542692780495,-0.020315485075116158,0.008471361361443996,0.15166427769513846,-0.00890778594688097,-0.061344238750726345,1.8886244745654248,0.31089880844303797,-0.5095785464480764,38067,35582,36636,36228
0.1928640000000014,0.03369002416729927,0.057292286306619644,1.300007700920105,-0.03167258948087692,-0.0216793492436409,0.008422632701694965,0.16868871805579494,0.0026061143069945995,-0.061698135408895044,1.8874532317952293,0.32232742474472004,-0.509940926862155,38823,36947,37433,36493
0.19397200000000886,0.0333687923848629,0.05707264691591263,1.3001075983047485,-0.03257327526807785,-0.022250182926654816,0.011545863933861256,0.17477269292132416,0.02708486843475626,-0.07080640433069664,1.867177909631416,0.3532661261507573,-0.501737376879794,38823,36947,37433,36493
0.19682399999999325,0.0333687923848629,0.05707264691591263,1.3001075983047485,-0.03257327526807785,-0.022250182926654816,0.011545863933861256,0.1580797495373553,0.036734379075035226,-0.0914897950025266,1.867177909631416,0.3532661261507573,-0.501737376879794,38581,37045,37597,36330
0.19789499999998952,0.0333687923848629,0.05707264691591263,1.3001075983047485,-0.03257327526807785,-0.022250182926654816,0.011545863933861256,0.13121902355903203,0.023443983926508673,-0.10135032370849152,1.867177909631416,0.3532661261507573,-0.501737376879794,38581,37045,37597,36330
0.2008409999999858,0.033690642565488815,0.05703408271074295,1.3000515699386597,-0.03163296356797218,-0.022521644830703735,0.011248741298913956,0.11816737039925808,0.019142496068083124,-0.10727254482731204,1.867177909631416,0.3532661261507573,-0.501737376879794,38882,37517,38831,37607
0.2019109999999928,0.033690642565488815,0.05703408271074295,1.3000515699386597,-0.03163296356797218,-0.022521644830703735,0.011248741298913956,0.10972385977505388,0.03323604858651254,-0.11902444221707283,1.867177909631416,0.3532661261507573,-0.501737376879794,38882,37517,38831,37607
0.2047829999999958,0.033369872719049454,0.05680574104189873,1.300180435180664,-0.03252062574028969,-0.023148730397224426,0.014534007757902145,0.10728481201308322,0.061979693953954466,-0.14145486656399478,1.8412116941214203,0.3943060771751928,-0.4934564243301624,39098,36895,38689,38079
0.20585399999999207,0.033369872719049454,0.05680574104189873,1.300180435180664,-0.03252062574028969,-0.023148730397224426,0.014534007757902145,0.1370681492283083,0.0746690864652612,-0.15312555418526494,1.8412116941214203,0.3943060771751928,-0.4934564243301624,39098,36895,38689,38079
0.20869699999998556,0.033369872719049454,0.05680574104189873,1.300180435180664,-0.03252062574028969,-0.023148730397224426,0.014534007757902145,0.15601500074421687,0.06401795261662502,-0.14393699927897588,1.8412116941214203,0.3943060771751928,-0.4934564243301624,39167,36418,38349,37986
0.21005100000000676,0.033369872719049454,0.05680574104189873,1.300180435180664,-0.03252062574028969,-0.023148730397224426,0.014534007757902145,0.13281269244484908,0.05016398056657266,-0.13662712142941275,1.8412116941214203,0.3943060771751928,-0.4934564243301624,39167,36418,38349,37986
0.2126589999999851,0.0336911678314209,0.05690470337867737,1.300086498260498,-0.031581200659275055,-0.022869732230901718,0.014035570435225964,0.10028184683439492,0.05656503388820022,-0.12491269970961642,1.8412116941214203,0.3943060771751928,-0.4934564243301624,40176,37755,39488,39098
0.2137619999999879,0.0333709642291069,0.05667249858379364,1.300246238708496,-0.03245868533849716,-0.023573406040668488,0.017907515168190002,0.07160462028842064,0.06129593150526583,-0.12109162946708436,1.8009193821108531,0.4311000151049995,-0.4748371026530514,40176,37755,39488,39098
0.2166140000000014,0.0333709642291069,0.05667249858379364,1.300246238708496,-0.03245868533849716,-0.023573406040668488,0.017907515168190002,0.053456038825695704,0.05149479129160968,-0.11841276404895207,1.8009193821108531,0.4311000151049995,-0.4748371026530514,39878,37944,39916,38968
0.21768400000000837,0.0333709642291069,0.05667249858379364,1.300246238708496,-0.03245868533849716,-0.023573406040668488,0.017907515168190002,0.04788723166709631,0.04568636621393041,-0.11662665680724157,1.8009193821108531,0.4311000151049995,-0.4748371026530514,39878,37944,39916,38968
0.22060999999998604,0.0333709642291069,0.05667249858379364,1.300246238708496,-0.03245868533849716,-0.023573406040668488,0.017907515168190002,0.07881722617916861,0.0731415721653974,-0.12766431103739992,1.8009193821108531,0.4311000151049995,-0.4748371026530514,41131,39073,41186,40403
0.22168499999999766,0.03369167074561119,0.05684015154838562,1.300118088722229,-0.03152524307370186,-0.023016106337308884,0.017230970785021782,0.12012271320586469,0.08023500159736432,-0.12656307728189534,1.8009193821108531,0.4311000151049995,-0.4748371026530514,41131,39073,41186,40403
0.2245789999999979,0.033372052013874054,0.056606024503707886,1.300326943397522,-0.03239694610238075,-0.023811370134353638,0.02453508786857128,0.13858887246739238,0.05305706400488821,-0.12587332688194322,1.7660840588649884,0.45204450667450524,-0.45670160380592073,41450,39444,41605,39975
0.22566099999999278,0.033372052013874054,0.056606024503707886,1.300326943397522,-0.03239694610238075,-0.023811370134353638,0.02453508786857128,0.12979730333347164,0.03317130672429379,-0.13320629100920597,1.7660840588649884,0.45204450667450524,-0.45670160380592073,41450,39444,41605,39975
0.22849199999999836,0.033372052013874054,0.056606024503707886,1.300326943397522,-0.03239694610238075,-0.023811370134353638,0.02453508786857128,0.10853613154077058,0.009812316127558774,-0.13323754154012238,1.7660840588649884,0.45204450667450524,-0.45670160380592073,40904,39396,42028,39526
0.22983600000001025,0.033372052013874054,0.056606024503707886,1.300326943397522,-0.03239694610238075,-0.023811370134353638,0.02453508786857128,0.10370236100422225,-0.0020203221166842727,-0.12110572757610497,1.7660840588649884,0.45204450667450524,-0.45670160380592073,40904,39396,42028,39526
0.23244500000000698,0.03369243070483208,0.056807972490787506,1.300156831741333,-0.03143981099128723,-0.023112043738365173,0.02363770268857479,0.12493791651618812,0.03417906976732039,-0.11660407819462475,1.7660840588649884,0.45204450667450524,-0.45670160380592073,42651,41226,43173,40840
0.23355100000000675,0.033373717218637466,0.056572578847408295,1.30044424533844,-0.032302115112543106,-0.02397216483950615,0.0338415689766407,0.14635711363007176,0.08237739818103539,-0.14115697535131258,1.7298547243316191,0.48632125162974316,-0.4481461183655204,42651,41226,43173,40840
0.23640599999998813,0.033373717218637466,0.056572578847408295,1.30044424533844,-0.032302115112543106,-0.02397216483950615,0.0338415689766407,0.1433445458049741,0.10549294568551544,-0.1800042232114326,1.7298547243316191,0.48632125162974316,-0.4481461183655204,42500,40424,42879,40909
0.237487999999983,0.033373717218637466,0.056572578847408295,1.30044424533844,-0.032302115112543106,-0.02397216483950615,0.0338415689766407,0.14175292422424507,0.10338121706627232,-0.19585640663926346,1.7298547243316191,0.48632125162974316,-0.4481461183655204,42500,40424,42879,40909
0.24041199999998208,0.0342080257833004,0.05679180473089218,1.300213098526001,-0.029333313927054405,-0.023197516798973083,0.03262126445770264,0.16169039676425748,0.09288396815556149,-0.17957285769386702,1.7273028756758346,0.4831935626719893,-0.43535493486584315,43848,41692,44164,42832
0.24148000000001046,0.0342080257833004,0.05679180473089218,1.300213098526001,-0.029333313927054405,-0.023197516798973083,0.03262126445770264,0.1891134991410214,0.08519601297736959,-0.16147393170190447,1.7273028756758346,0.4831935626719893,-0.43535493486584315,43848,41692,44164,42832
0.24436600000000908,0.033910442143678665,0.05655511096119881,1.3006081581115723,-0.030177826061844826,-0.024150628596544266,0.046398431062698364,0.20591015600469204,0.08439955304148937,-0.1606860022038909,1.6804082669832259,0.5256172508985606,-0.4092112660535744,44128,41564,44321,42588
0.24543499999999768,0.033910442143678665,0.05655511096119881,1.3006081581115723,-0.030177826061844826,-0.024150628596544266,0.046398431062698364,0.21838703242219965,0.09888067456112017,-0.16399241656576516,1.6804082669832259,0.5256172508985606,-0.4092112660535744,44128,41564,44321,42588
0.24828200000000653,0.033910442143678665,0.05655511096119881,1.3006081581115723,-0.030177826061844826,-0.024150628596544266,0.046398431062698364,0.24968436839475636,0.1447803391724199,-0.174706130538829,1.6804082669832259,0.5256172508985606,-0.4092112660535744,44005,41284,44207,42103
0.24963500000000932,0.033910442143678665,0.05655511096119881,1.3006081581115723,-0.030177826061844826,-0.024150628596544266,0.046398431062698364,0.2933223933845767,0.22356764640121715,-0.18677349600446647,1.6804082669832259,0.5256172508985606,-0.4092112660535744,44005,41284,44207,42103
0.2522390000000014,0.03446844965219498,0.05678337439894676,1.300811767578125,-0.028288621455430984,-0.023334288969635963,0.04744276404380798,0.2972209616148301,0.2604438720938127,-0.18321879180521278,1.6782720967656937,0.5219406001969776,-0.40300956186118275,46400,43133,45072,43950
0.25333799999998885,0.034181490540504456,0.05654475465416908,1.301374912261963,-0.029090994969010353,-0.02441011369228363,0.06517976522445679,0.26579511147492024,0.2314261354353366,-0.1724553432987917,1.6295514390734342,0.5902619563638009,-0.3604143689393039,46400,43133,45072,43950
0.25619899999999324,0.034181490540504456,0.05654475465416908,1.301374912261963,-0.029090994969010353,-0.02441011369228363,0.06517976522445679,0.2609582283688479,0.191849081567994,-0.17813175464899791,1.6295514390734342,0.5902619563638009,-0.3604143689393039,45735,42993,45581,43484
0.2572699999999895,0.034181490540504456,0.05654475465416908,1.301374912261963,-0.029090994969010353,-0.02441011369228363,0.06517976522445679,0.27673958835643947,0.1928612325850354,-0.20494124806585076,1.6295514390734342,0.5902619563638009,-0.3604143689393039,45735,42993,45581,43484
0.26019599999999626,0.034181490540504456,0.05654475465416908,1.301374912261963,-0.029090994969010353,-0.02441011369228363,0.06517976522445679,0.29576880645143716,0.22245988790104188,-0.22656163867771148,1.6295514390734342,0.5902619563638009,-0.3604143689393039,47116,44295,46936,45374
0.2612630000000063,0.03460007533431053,0.056778211146593094,1.3016999959945679,-0.027739156037569046,-0.02359135076403618,0.0668552815914154,0.33033440700325273,0.265929001898724,-0.22141228355198878,1.6295514390734342,0.5902619563638009,-0.3604143689393039,47116,44295,46936,45374
0.26416599999999746,0.034318868070840836,0.05653604865074158,1.3024845123291016,-0.02847626432776451,-0.02487260289490223,0.09004660695791245,0.3581008907130687,0.3149049171746879,-0.21836624312094022,1.5734610211856717,0.670012641841694,-0.2940561302725194,47348,43827,46884,44796
0.26523699999999373,0.034318868070840836,0.05653604865074158,1.3024845123291016,-0.02847626432776451,-0.02487260289490223,0.09004660695791245,0.37684748083738173,0.3705441114323005,-0.2348286899125627,1.5734610211856717,0.670012641841694,-0.2940561302725194,47348,43827,46884,44796
0.26807000000000697,0.034318868070840836,0.05653604865074158,1.3024845123291016,-0.02847626432776451,-0.02487260289490223,0.09004660695791245,0.404218485125321,0.425321007418459,-0.2452142025707879,1.5734610211856717,0.670012641841694,-0.2940561302725194,47117,42777,46409,44808
0.2694100000000035,0.034318868070840836,0.05653604865074158,1.3024845123291016,-0.02847626432776451,-0.02487260289490223,0.09004660695791245,0.42780919882492,0.44654080866810136,-0.24391431364272023,1.5734610211856717,0.670012641841694,-0.2940561302725194,47117,42777,46409,44808
0.27203099999998814,0.034666433930397034,0.05677419900894165,1.3022325038909912,-0.0274300966411829,-0.024014834314584732,0.08871827274560928,0.429564421720364,0.45093439196597324,-0.2404114745056958,1.5734610211856717,0.670012641841694,-0.2940561302725194,49455,45005,47221,46509
0.27312599999998927,0.03438890725374222,0.05652669817209244,1.303257942199707,-0.028021926060318947,-0.025537455454468727,0.11637518554925919,0.4293264682769654,0.4692214536441931,-0.24956604081857275,1.5066221466386172,0.7790233907497092,-0.18036970470739422,49455,45005,47221,46509
0.27598099999999975,0.03438890725374222,0.05652669817209244,1.303257942199707,-0.028021926060318947,-0.025537455454468727,0.11637518554925919,0.4709583007281155,0.5446021284303451,-0.27595771754990583,1.5066221466386172,0.7790233907497092,-0.18036970470739422,49374,44057,46373,46452
0.27704999999998836,0.03438890725374222,0.05652669817209244,1.303257942199707,-0.028021926060318947,-0.025537455454468727,0.11637518554925919,0.5306441016830762,0.6120254443269083,-0.30372280310014954,1.5066221466386172,0.7790233907497092,-0.18036970470739422,49374,44057,46373,46452
0.2800229999999865,0.03470037877559662,0.05676954239606857,1.3036437034606934,-0.027120374143123627,-0.024674348533153534,0.1183721199631691,0.5563387459333515,0.6214186798077268,-0.33352297648689094,1.5066221466386172,0.7790233907497092,-0.18036970470739422,50980,45601,47263,48013
0.28109200000000417,0.03470037877559662,0.05676954239606857,1.3036437034606934,-0.027120374143123627,-0.024674348533153534,0.1183721199631691,0.5549694816588873,0.6053174741732168,-0.35978687142017063,1.5066221466386172,0.7790233907497092,-0.18036970470739422,50980,45601,47263,48013
0.28395100000000095,0.03442709892988205,0.05651383101940155,1.304996371269226,-0.0274418406188488,-0.026548216119408607,0.1521536111831665,0.5703186771805862,0.6016869863961936,-0.36152904482627324,1.4229014982227495,0.9168606958488263,-0.018423371274745366,50844,45471,47551,47237
0.2850240000000049,0.03442709892988205,0.05651383101940155,1.304996371269226,-0.0274418406188488,-0.026548216119408607,0.1521536111831665,0.6182701576089806,0.6545135829370597,-0.3559514866867794,1.4229014982227495,0.9168606958488263,-0.018423371274745366,50844,45471,47551,47237
0.28785399999999206,0.03442709892988205,0.05651383101940155,1.304996371269226,-0.0274418406188488,-0.026548216119408607,0.1521536111831665,0.6836831197776704,0.7531514104962783,-0.3607996050037005,1.4229014982227495,0.9168606958488263,-0.018423371274745366,50519,44588,47118,47103
0.28919399999998857,0.03442709892988205,0.05651383101940155,1.304996371269226,-0.0274418406188488,-0.026548216119408607,0.1521536111831665,0.7146552837811284,0.7977171476518278,-0.3511402198614422,1.4229014982227495,0.9168606958488263,-0.018423371274745366,50519,44588,47118,47103
0.29181299999999466,0.03471923619508743,0.05676337331533432,1.3049981594085693,-0.02658068574965,-0.02565261907875538,0.15215148031711578,0.6902080641854463,0.7472652918549852,-0.32823120882187623,1.4229014982227495,0.9168606958488263,-0.018423371274745366,52445,46916,47895,48565
0.2929239999999991,0.03445320948958397,0.05649593472480774,1.3067110776901245,-0.026490041986107826,-0.027954651042819023,0.1904197782278061,0.6717891760332675,0.645894195489991,-0.31328864470911877,1.3205462532779284,1.096649804654902,0.1864417493630581,52445,46916,47895,48565
0.2957749999999942,0.03445320948958397,0.05649593472480774,1.3067110776901245,-0.026490041986107826,-0.027954651042819023,0.1904197782278061,0.6836667413369665,0.5485796260974056,-0.3136531648833234,1.3205462532779284,1.096649804654902,0.1864417493630581,51195,46818,48641,47740
0.2968439999999828,0.03445320948958397,0.05649593472480774,1.3067110776901245,-0.026490041986107826,-0.027954651042819023,0.1904197782278061,0.693208514627584,0.5074755655952821,-0.3204185927375334,1.3205462532779284,1.096649804654902,0.1864417493630581,51195,46818,48641,47740
0.2997729999999865,0.034732069820165634,0.05675503984093666,1.3068612813949585,-0.025663739070296288,-0.026989972218871117,0.19118905067443848,0.6639197347491651,0.4839263639191746,-0.32826553031042466,1.3205462532779284,1.096649804654902,0.1864417493630581,51632,48390,50372,48937
0.3008429999999935,0.034732069820165634,0.05675503984093666,1.3068612813949585,-0.025663739070296288,-0.026989972218871117,0.19118905067443848,0.6350405490464004,0.44470249514664695,-0.38379739917610706,1.3205462532779284,1.096649804654902,0.1864417493630581,51632,48390,50372,48937
0.30373499999998604,0.03447774797677994,0.05647151172161102,1.3089945316314697,-0.025075674057006836,-0.02986193262040615,0.2354617565870285,0.6534903964462513,0.3995346838476578,-0.4517897993081067,1.2257218662046259,1.285998943194022,0.3509773697578009,51068,48179,50700,47664
0.304804999999993,0.03447774797677994,0.05647151172161102,1.3089945316314697,-0.025075674057006836,-0.02986193262040615,0.2354617565870285,0.6520984287234942,0.33082978825552106,-0.45149239079337206,1.2257218662046259,1.285998943194022,0.3509773697578009,51068,48179,50700,47664
0.30765400000000953,0.03447774797677994,0.05647151172161102,1.3089945316314697,-0.025075674057006836,-0.02986193262040615,0.2354617565870285,0.6076812959567711,0.2589193954620673,-0.4009659331964936,1.2257218662046259,1.285998943194022,0.3509773697578009,49477,47605,51578,47435
0.309002999999997,0.03447774797677994,0.05647151172161102,1.3089945316314697,-0.025075674057006836,-0.02986193262040615,0.2354617565870285,0.5836948032296727,0.24586299854660165,-0.3938321235844984,1.2257218662046259,1.285998943194022,0.3509773697578009,49477,47605,51578,47435
0.31160800000000743,0.0352591872215271,0.056742988526821136,1.30951726436615,-0.02220938354730606,-0.028848303481936455,0.23816630244255066,0.5912214956814819,0.2509280812685802,-0.42442165791833925,1.2230503809983375,1.2808336221377916,0.3642783607786992,51497,49488,51939,49032
0.3127140000000072,0.03504177927970886,0.05643802881240845,1.3121453523635864,-0.02119578793644905,-0.032296471297740936,0.2874417006969452,0.619425170573748,0.2189189156261589,-0.43196589394382934,1.1006200105081512,1.4573678291408518,0.4574249070520101,51497,49488,51939,49032
0.31556299999999465,0.03504177927970886,0.05643802881240845,1.3121453523635864,-0.02119578793644905,-0.032296471297740936,0.2874417006969452,0.6313968786219812,0.12794726358084244,-0.41067385444961857,1.1006200105081512,1.4573678291408518,0.4574249070520101,50825,48759,51577,48347
0.31663099999999395,0.03504177927970886,0.05643802881240845,1.3121453523635864,-0.02119578793644905,-0.032296471297740936,0.2874417006969452,0.6035931439464177,0.04415034228214597,-0.4059675494607442,1.1006200105081512,1.4573678291408518,0.4574249070520101,50825,48759,51577,48347
0.31957699999999023,0.035532645881175995,0.056726593524217606,1.3125896453857422,-0.01950022764503956,-0.031227437779307365,0.2897430658340454,0.5594800110181272,0.05454370710439769,-0.43234762479657857,1.0977138307981231,1.4521725604241393,0.46318825412276404,51937,50082,52438,49775
0.3206570000000065,0.035532645881175995,0.056726593524217606,1.3125896453857422,-0.01950022764503956,-0.031227437779307365,0.2897430658340454,0.5308493981136078,0.1557819575040781,-0.4499819789811336,1.0977138307981231,1.4521725604241393,0.46318825412276404,51937,50082,52438,49775
0.3235249999999942,0.03534384444355965,0.05639488250017166,1.315763235092163,-0.01822425052523613,-0.03527924418449402,0.34497588872909546,0.5848183243145498,0.2154825556478456,-0.40451273113626113,0.9744434584477377,1.621079886804705,0.5049825222374472,52093,49020,51774,49305
0.3245989999999874,0.03534384444355965,0.05639488250017166,1.315763235092163,-0.01822425052523613,-0.03527924418449402,0.34497588872909546,0.6946472874064994,0.18715564297613602,-0.32973366444035807,0.9744434584477377,1.621079886804705,0.5049825222374472,52093,49020,51774,49305
0.32744000000000234,0.03534384444355965,0.05639488250017166,1.315763235092163,-0.01822425052523613,-0.03527924418449402,0.34497588872909546,0.7623687441870971,0.18766876753916703,-0.29367735946837065,0.9744434584477377,1.621079886804705,0.5049825222374472,52080,48288,51169,49026
0.3288010000000067,0.03534384444355965,0.05639488250017166,1.315763235092163,-0.01822425052523613,-0.03527924418449402,0.34497588872909546,0.7078663535302985,0.28348474289685127,-0.3589677496478895,0.9744434584477377,1.621079886804705,0.5049825222374472,52080,48288,51169,49026
0.33140099999998346,0.035678960382938385,0.05619001016020775,1.315886378288269,-0.017172466963529587,-0.03626643493771553,0.34561631083488464,0.6002764431248331,0.3786011058361717,-0.47744642693382106,0.9711260949556957,1.629670549706677,0.506208335892082,54177,49464,50963,51158
0.33249599999998464,0.03551416099071503,0.05580504983663559,1.3196356296539307,-0.01572217047214508,-0.040923573076725006,0.40422844886779785,0.5593654285122266,0.4398726527727065,-0.5527486050468429,0.8667406936668801,1.8220091979075572,0.5735690232813224,54177,49464,50963,51158
0.3353509999999951,0.03551416099071503,0.05580504983663559,1.3196356296539307,-0.01572217047214508,-0.040923573076725006,0.40422844886779785,0.5790575739815722,0.480326702231769,-0.5604109189771644,0.8667406936668801,1.8220091979075572,0.5735690232813224,53760,48387,50305,51334
0.336429999999993,0.03551416099071503,0.05580504983663559,1.3196356296539307,-0.01572217047214508,-0.040923573076725006,0.40422844886779785,0.5938275319661789,0.48811358552207895,-0.5370869208607368,0.8667406936668801,1.8220091979075572,0.5735690232813224,53760,48387,50305,51334
0.33935500000001045,0.03576159477233887,0.0559048056602478,1.3198251724243164,-0.015011816285550594,-0.04059774428606033,0.4052097797393799,0.5938332577625226,0.490215751728533,-0.5272304617978126,0.8667406936668801,1.8220091979075572,0.5735690232813224,54768,49268,50816,52533
0.3404230000000098,0.03576159477233887,0.0559048056602478,1.3198251724243164,-0.015011816285550594,-0.04059774428606033,0.4052097797393799,0.5951567156662375,0.49191584718941234,-0.5277400243828857,0.8667406936668801,1.8220091979075572,0.5735690232813224,54768,49268,50816,52533
0.34332300000000393,0.035619523376226425,0.05547327175736427,1.3241902589797974,-0.01326097920536995,-0.045891858637332916,0.46778246760368347,0.5950349426253936,0.496519054554587,-0.5300185251430166,0.7118478653904684,1.9877507472760823,0.7089924865690189,54080,48940,50975,51447
0.34439400000000026,0.035619523376226425,0.05547327175736427,1.3241902589797974,-0.01326097920536995,-0.045891858637332916,0.46778246760368347,0.587469301442642,0.4987720888367941,-0.5356685212641606,0.7118478653904684,1.9877507472760823,0.7089924865690189,54080,48940,50975,51447
0.347234999999986,0.035619523376226425,0.05547327175736427,1.3241902589797974,-0.01326097920536995,-0.045891858637332916,0.46778246760368347,0.5815747272648879,0.47789177404710953,-0.5402340116103971,0.7118478653904684,1.9877507472760823,0.7089924865690189,53118,48285,51133,51373
0.3485819999999949,0.035619523376226425,0.05547327175736427,1.3241902589797974,-0.01326097920536995,-0.045891858637332916,0.46778246760368347,0.6008403674856573,0.4775290182171271,-0.5341030818858984,0.7118478653904684,1.9877507472760823,0.7089924865690189,53118,48285,51133,51373
0.35119000000000233,0.03632879629731178,0.0557439923286438,1.3246113061904907,-0.010563340969383717,-0.04485342651605606,0.4699668884277344,0.6439926318926472,0.5351052626936088,-0.5209640437528562,0.7092514336603426,1.9823981923035263,0.7220411312295184,54855,50565,50908,51830
0.35228599999999277,0.036233674734830856,0.0552666038274765,1.3296540975570679,-0.008297575637698174,-0.05082808807492256,0.5385742783546448,0.6827313725831033,0.5779609508237048,-0.5146802818713007,0.5539397733498295,2.150969188666177,0.8641788795925024,54855,50565,50908,51830
0.3551490000000049,0.036233674734830856,0.0552666038274765,1.3296540975570679,-0.008297575637698174,-0.05082808807492256,0.5385742783546448,0.7020982129252958,0.5753796819371455,-0.5228537895728628,0.5539397733498295,2.150969188666177,0.8641788795925024,54281,49595,50229,51424
0.3562229999999981,0.036233674734830856,0.0552666038274765,1.3296540975570679,-0.008297575637698174,-0.05082808807492256,0.5385742783546448,0.7077316641581677,0.5475814400313304,-0.5281314424841002,0.5539397733498295,2.150969188666177,0.8641788795925024,54281,49595,50229,51424
0.35916800000000515,0.03662606328725815,0.05564448982477188,1.3298338651657104,-0.006944206543266773,-0.04927252605557442,0.5395023822784424,0.7203404669181751,0.5313726093992674,-0.5224958607223562,0.5502282330335527,2.1415717280201285,0.8682482865622547,55275,50649,50418,52254
0.36024400000000606,0.03662606328725815,0.05564448982477188,1.3298338651657104,-0.006944206543266773,-0.04927252605557442,0.5395023822784424,0.7460462964450287,0.5519643706848418,-0.517332490711397,0.5502282330335527,2.1415717280201285,0.8682482865622547,55275,50649,50418,52254
0.36310899999999674,0.03656940907239914,0.055120233446359634,1.3355815410614014,-0.004195978865027428,-0.05582606792449951,0.6100073456764221,0.7682609880988974,0.5622088190290769,-0.5214436457756658,0.39764295296951224,2.3411272187307817,1.0287520296418549,55102,49735,49712,51558
0.36417600000000677,0.03656940907239914,0.055120233446359634,1.3355815410614014,-0.004195978865027428,-0.05582606792449951,0.6100073456764221,0.7788436579015725,0.5278085674914417,-0.5148386400876195,0.39764295296951224,2.3411272187307817,1.0287520296418549,55102,49735,49712,51558
0.3670190000000002,0.03656940907239914,0.055120233446359634,1.3355815410614014,-0.004195978865027428,-0.05582606792449951,0.6100073456764221,0.7978827962716307,0.5201539434387678,-0.4918288616903076,0.39764295296951224,2.3411272187307817,1.0287520296418549,54585,49218,49743,51442
0.3683709999999846,0.03656940907239914,0.055120233446359634,1.3355815410614014,-0.004195978865027428,-0.05582606792449951,0.6100073456764221,0.8086855763384009,0.5140469155850526,-0.4707761072200405,0.39764295296951224,2.3411272187307817,1.0287520296418549,54585,49218,49743,51442
0.3709860000000044,0.037304989993572235,0.055056940764188766,1.3363193273544312,-0.0013179159723222256,-0.056232430040836334,0.6138628125190735,0.8133985725195142,0.4619999927428206,-0.4605003001539697,0.3946663141892228,2.345203234223929,1.043146502533475,55677,51045,49932,52174
0.3720780000000086,0.03730737417936325,0.054459646344184875,1.3428213596343994,0.001982028130441904,-0.06351473927497864,0.6865172982215881,0.7926925616231754,0.38235865968670535,-0.4571177193849192,0.2474218218252715,2.57013324646235,1.196203251721744,55677,51045,49932,52174
0.3749320000000007,0.03730737417936325,0.054459646344184875,1.3428213596343994,0.001982028130441904,-0.06351473927497864,0.6865172982215881,0.7601484002072708,0.3229679369805254,-0.46619876580695313,0.2474218218252715,2.57013324646235,1.196203251721744,54490,50625,50448,51624
0.37600599999999396,0.03730737417936325,0.054459646344184875,1.3428213596343994,0.001982028130441904,-0.06351473927497864,0.6865172982215881,0.7584622863421143,0.28510867195055434,-0.4806126924433299,0.2474218218252715,2.57013324646235,1.196203251721744,54490,50625,50448,51624
0.3789320000000007,0.037661563605070114,0.054737672209739685,1.3429142236709595,0.003162205684930086,-0.062404800206422806,0.6869956851005554,0.7813028208521517,0.2612119610417052,-0.48441661858634455,0.24459853588794106,2.5642766523951197,1.1987871080223762,55108,51624,50985,52095
0.38000899999999094,0.037661563605070114,0.054737672209739685,1.3429142236709595,0.003162205684930086,-0.062404800206422806,0.6869956851005554,0.7973396445673091,0.2588114042798646,-0.4682309574557654,0.24459853588794106,2.5642766523951197,1.1987871080223762,55108,51624,50985,52095
0.3828990000000049,0.037711236625909805,0.054075028747320175,1.3501554727554321,0.006887360010296106,-0.0704180896282196,0.7612320780754089,0.8067264218824841,0.26842696377743425,-0.4340433260416593,0.10503650666128597,2.7880009911032704,1.2925538532053213,54531,50804,50666,51063
0.3839769999999844,0.037711236625909805,0.054075028747320175,1.3501554727554321,0.006887360010296106,-0.0704180896282196,0.7612320780754089,0.7927432948419414,0.2709453154832404,-0.3987753833313626,0.10503650666128597,2.7880009911032704,1.2925538532053213,54531,50804,50666,51063
0.38681299999999463,0.037711236625909805,0.054075028747320175,1.3501554727554321,0.006887360010296106,-0.0704180896282196,0.7612320780754089,0.7581447043821224,0.22239876835402456,-0.37858565950184925,0.10503650666128597,2.7880009911032704,1.2925538532053213,54012,49992,50598,51254
0.38814999999999417,0.037711236625909805,0.054075028747320175,1.3501554727554321,0.006887360010296106,-0.0704180896282196,0.7612320780754089,0.7416118003349105,0.14048287934514309,-0.3772704573975136,0.10503650666128597,2.7880009911032704,1.2925538532053213,54012,49992,50598,51254
0.39076799999998185,0.038373835384845734,0.05403503403067589,1.3505947589874268,0.009489772841334343,-0.07072900235652924,0.7635354995727539,0.7522322204460375,0.08106877075564088,-0.37289511675310877,0.10163835541915453,2.79153727232527,1.305004224092365,55241,51529,50511,51684
0.391875,0.03848843649029732,0.053285617381334305,1.358603596687317,0.013506611809134483,-0.07944761961698532,0.8381935954093933,0.750175128241033,0.03593068699231975,-0.3717336789122116,-0.017989132315559365,3.0134675675786493,1.3682177298024458,55241,51529,50511,51684
0.39471799999999346,0.03848843649029732,0.053285617381334305,1.358603596687317,0.013506611809134483,-0.07944761961698532,0.8381935954093933,0.707991988154723,-0.031754629860047734,-0.381490069697176,-0.017989132315559365,3.0134675675786493,1.3682177298024458,54313,50958,50614,51233
0.3957850000000035,0.03848843649029732,0.053285617381334305,1.358603596687317,0.013506611809134483,-0.07944761961698532,0.8381935954093933,0.6812457281690026,-0.08148435704374775,-0.392413557540354,-0.017989132315559365,3.0134675675786493,1.3682177298024458,54313,50958,50614,51233
0.3987390000000014,0.03874910995364189,0.053654417395591736,1.3588097095489502,0.01428369153290987,-0.07783306390047073,0.8392698764801025,0.6957794637649193,-0.0718912097112268,-0.4002589970851321,-0.02120761340130575,3.003106104352386,1.3681927053942742,54934,51875,51079,51647
0.3998500000000058,0.03874910995364189,0.053654417395591736,1.3588097095489502,0.01428369153290987,-0.07783306390047073,0.8392698764801025,0.6927523151328535,-0.059088728560943375,-0.3974076170850115,-0.02120761340130575,3.003106104352386,1.3681927053942742,54934,51875,51079,51647
0.4026900000000023,0.03891284391283989,0.052830252796411514,1.36758553981781,0.018445659428834915,-0.08727866411209106,0.915878176689148,0.640245098185715,-0.12135154566709769,-0.3938690416551096,-0.13668037342235104,3.2074331150007476,1.3609004520821986,54138,51139,51115,50778
0.4038040000000037,0.03891284391283989,0.052830252796411514,1.36758553981781,0.018445659428834915,-0.08727866411209106,0.915878176689148,0.5761448081183252,-0.2438538265964618,-0.3938734025813946,-0.13668037342235104,3.2074331150007476,1.3609004520821986,54138,51139,51115,50778
0.40659500000000115,0.03891284391283989,0.052830252796411514,1.36758553981781,0.018445659428834915,-0.08727866411209106,0.915878176689148,0.5508373874905476,-0.28618485534705534,-0.3924115601695365,-0.13668037342235104,3.2074331150007476,1.3609004520821986,53271,50662,51634,50768
0.4079860000000044,0.03891284391283989,0.052830252796411514,1.36758553981781,0.018445659428834915,-0.08727866411209106,0.915878176689148,0.5485064557464557,-0.23620131642790318,-0.37858785660974853,-0.13668037342235104,3.2074331150007476,1.3609004520821986,53271,50662,51634,50768
0.41055199999999603,0.03947112709283829,0.05291711911559105,1.3678011894226074,0.020581480115652084,-0.08697981387376785,0.9170114994049072,0.5373361927387682,-0.20733446448993684,-0.35597765224448946,-0.1407494670096903,3.206508886255616,1.3698108521107282,54545,51568,51093,51624
0.41166699999998674,0.03969796374440193,0.05199814587831497,1.3773585557937622,0.024694262072443962,-0.097046859562397,0.9944493174552917,0.5227752263207055,-0.24672411504032196,-0.34309857192335264,-0.25592277832172594,3.373325066510053,1.3084518569352597,54545,51568,51093,51624
0.4145039999999863,0.03969796374440193,0.05199814587831497,1.3773585557937622,0.024694262072443962,-0.097046859562397,0.9944493174552917,0.5063000795796346,-0.32618054149300163,-0.3406867466611496,-0.25592277832172594,3.373325066510053,1.3084518569352597,53668,50901,50978,51124
0.41560999999998605,0.03969796374440193,0.05199814587831497,1.3773585557937622,0.024694262072443962,-0.097046859562397,0.9944493174552917,0.47203238688525806,-0.36767179232810915,-0.34651707207760557,-0.25592277832172594,3.373325066510053,1.3084518569352597,53668,50901,50978,51124
0.4186030000000028,0.03969796374440193,0.05199814587831497,1.3773585557937622,0.024694262072443962,-0.097046859562397,0.9944493174552917,0.44694381152005763,-0.35120297059462724,-0.34741236025706296,-0.25592277832172594,3.373325066510053,1.3084518569352597,54405,51477,51083,51683
0.4197280000000028,0.04036774858832359,0.05199778079986572,1.3776923418045044,0.027388568967580795,-0.09719034284353256,0.9962055683135986,0.4700345500145079,-0.2643481994099234,-0.3348146096155794,-0.25924430558589084,3.3757288487473325,1.321387126748318,54405,51477,51083,51683
0.4224809999999998,0.040661897510290146,0.050974152982234955,1.3880407810211182,0.03131499141454697,-0.10773013532161713,1.0734660625457764,0.4989244882301738,-0.18181668742555648,-0.32177244396718885,-0.36109712869510485,3.515921347584504,1.2345590737794783,54218,50244,49911,50999
0.42355299999998536,0.040661897510290146,0.050974152982234955,1.3880407810211182,0.03131499141454697,-0.10773013532161713,1.0734660625457764,0.48901483252447536,-0.1533295356800082,-0.3174734694670421,-0.36109712869510485,3.515921347584504,1.2345590737794783,54218,50244,49911,50999
0.4263929999999818,0.040661897510290146,0.050974152982234955,1.3880407810211182,0.03131499141454697,-0.10773013532161713,1.0734660625457764,0.43533169679801237,-0.19955170909931655,-0.3239657235724372,-0.36109712869510485,3.515921347584504,1.2345590737794783,54051,49402,49460,51312
0.42774199999999835,0.040661897510290146,0.050974152982234955,1.3880407810211182,0.03131499141454697,-0.10773013532161713,1.0734660625457764,0.37065709604154706,-0.33364801190007015,-0.3332453419432502,-0.36109712869510485,3.515921347584504,1.2345590737794783,54051,49402,49460,51312
0.4303530000000028,0.04135076701641083,0.051504723727703094,1.3885397911071777,0.034156955778598785,-0.1052837073802948,1.0761057138442993,0.33141971172648726,-0.4402783187857528,-0.3333030992493913,-0.36432348122595,3.4994341697633184,1.2488582783696132,54612,51248,50174,51422
0.431502999999997,0.04171149432659149,0.050398241728544235,1.3996875286102295,0.03789013624191284,-0.1161888837814331,1.1534353494644165,0.3147019842996238,-0.45227789015689096,-0.3217366577400409,-0.46015707940166184,3.6261618785563554,1.1821212224562438,54612,51248,50174,51422
0.4344159999999974,0.04171149432659149,0.050398241728544235,1.3996875286102295,0.03789013624191284,-0.1161888837814331,1.1534353494644165,0.2992536858958603,-0.385644834024295,-0.31678277863833,-0.46015707940166184,3.6261618785563554,1.1821212224562438,53425,50381,50236,51162
0.4355219999999972,0.04171149432659149,0.050398241728544235,1.3996875286102295,0.03789013624191284,-0.1161888837814331,1.1534353494644165,0.24690787315553742,-0.3600051840505299,-0.3269289563383411,-0.46015707940166184,3.6261618785563554,1.1821212224562438,53425,50381,50236,51162
0.43831500000000234,0.04237503558397293,0.050709281116724014,1.3998500108718872,0.04065384715795517,-0.1147722452878952,1.1542946100234985,0.1914739420389427,-0.4176375213574714,-0.3306598452884604,-0.4640240645416949,3.61720627503655,1.1961451840788007,53737,50955,50724,51294
0.4394239999999991,0.04237503558397293,0.050709281116724014,1.3998500108718872,0.04065384715795517,-0.1147722452878952,1.1542946100234985,0.1750746288099119,-0.4729426553458472,-0.3305361414558262,-0.4640240645416949,3.61720627503655,1.1961451840788007,53737,50955,50724,51294
0.44226499999998486,0.04279991239309311,0.04950615018606186,1.4117789268493652,0.04414865002036095,-0.12595875561237335,1.2314852476119995,0.16968179418152868,-0.46780451878621643,-0.33431273690815394,-0.5588916258823259,3.690692441674827,1.0755315083892591,52653,50010,50724,50555
0.4433360000000102,0.04279991239309311,0.04950615018606186,1.4117789268493652,0.04414865002036095,-0.12595875561237335,1.2314852476119995,0.15949288939077857,-0.44879327702857674,-0.3391419467813355,-0.5588916258823259,3.690692441674827,1.0755315083892591,52653,50010,50724,50555
0.4462820000000065,0.04279991239309311,0.04950615018606186,1.4117789268493652,0.04414865002036095,-0.12595875561237335,1.2314852476119995,0.14490449241348805,-0.4226542843504218,-0.33533908590275685,-0.5588916258823259,3.690692441674827,1.0755315083892591,52378,48957,50026,50809
0.4476900000000023,0.04341772198677063,0.04976118728518486,1.4118940830230713,0.04670888930559158,-0.1248181015253067,1.2320936918258667,0.12980877157091578,-0.3751992171492181,-0.3250587847523466,-0.5632530349944208,3.683871161805079,1.0880974020235394,52378,48957,50026,50809
0.4501369999999879,0.04341772198677063,0.04976118728518486,1.4118940830230713,0.04670888930559158,-0.1248181015253067,1.2320936918258667,0.09563076082624762,-0.3561276215033745,-0.3151962004189153,-0.5632530349944208,3.683871161805079,1.0880974020235394,53973,49841,48692,51356
0.4512429999999877,0.043901484459638596,0.048456594347953796,1.4246007204055786,0.04986773431301117,-0.13616226613521576,1.3092255592346191,0.04365378757452229,-0.3962285025123789,-0.311132516201077,-0.6592277535338779,3.7255367143678058,0.9652802993150587,53973,49841,48692,51356
0.45408799999998883,0.043901484459638596,0.048456594347953796,1.4246007204055786,0.04986773431301117,-0.13616226613521576,1.3092255592346191,0.00599681823751851,-0.45755534333104647,-0.31970583096128735,-0.6592277535338779,3.7255367143678058,0.9652802993150587,52834,49001,48862,51103
0.4552010000000009,0.043901484459638596,0.048456594347953796,1.4246007204055786,0.04986773431301117,-0.13616226613521576,1.3092255592346191,-0.012641464974361007,-0.5182418270656045,-0.34171878816258255,-0.6592277535338779,3.7255367143678058,0.9652802993150587,52834,49001,48862,51103
0.4580920000000042,0.04394812881946564,0.04873747378587723,1.4248086214065552,0.049629874527454376,-0.13487443327903748,1.3103349208831787,-0.03633018612296685,-0.5631658259667969,-0.36340181299433055,-0.6623993272453796,3.7172710778375038,0.9584149303550976,53193,49837,49268,51085
0.45921100000001025,0.04394812881946564,0.04873747378587723,1.4248086214065552,0.049629874527454376,-0.13487443327903748,1.3103349208831787,-0.06996602720396532,-0.5708481801843212,-0.37048492267707345,-0.6623993272453796,3.7172710778375038,0.9584149303550976,53193,49837,49268,51085
0.46208799999998884,0.04445904493331909,0.04733208566904068,1.4382933378219604,0.052358705550432205,-0.14620831608772278,1.386614203453064,-0.10231590269597018,-0.5805647900005025,-0.3563820865455316,-0.7587345628809864,3.7165468868475586,0.8213324116232645,51983,49180,49422,50034
0.46320199999999023,0.04445904493331909,0.04733208566904068,1.4382933378219604,0.052358705550432205,-0.14620831608772278,1.386614203453064,-0.1199481513187884,-0.622349854082873,-0.3290995324952966,-0.7587345628809864,3.7165468868475586,0.8213324116232645,51983,49180,49422,50034
0.4659720000000088,0.04445904493331909,0.04733208566904068,1.4382933378219604,0.052358705550432205,-0.14620831608772278,1.386614203453064,-0.12851246958794132,-0.6768185557518822,-0.3189874432572385,-0.7587345628809864,3.7165468868475586,0.8213324116232645,50800,48882,49869,49640
0.46734700000000884,0.04445904493331909,0.04733208566904068,1.4382933378219604,0.052358705550432205,-0.14620831608772278,1.386614203453064,-0.1546348341540401,-0.7295587327153754,-0.32867745475203264,-0.7587345628809864,3.7165468868475586,0.8213324116232645,50800,48882,49869,49640
0.47001600000000326,0.04525354132056236,0.04767758399248123,1.4386612176895142,0.05579535663127899,-0.14459547400474548,1.3885806798934937,-0.20367281772815965,-0.7689215852072916,-0.33441503558352664,-0.7614552774970309,3.706058605858194,0.8393691986199121,51421,49939,49700,49702
0.47113999999998485,0.045824188739061356,0.04617562144994736,1.4529211521148682,0.0580776147544384,-0.15575344860553741,1.463441252708435,-0.26140429120667935,-0.7969898383581272,-0.33118289012655194,-0.8570417170973824,3.6669567943282755,0.6526039318632714,51421,49939,49700,49702
0.4738839999999909,0.045824188739061356,0.04617562144994736,1.4529211521148682,0.0580776147544384,-0.15575344860553741,1.463441252708435,-0.29863583252296194,-0.8204755902212635,-0.34046124349584717,-0.8570417170973824,3.6669567943282755,0.6526039318632714,50050,48917,49426,49382
0.4749590000000026,0.045824188739061356,0.04617562144994736,1.4529211521148682,0.0580776147544384,-0.15575344860553741,1.463441252708435,-0.3153456370455824,-0.8325550897146177,-0.35424236976770745,-0.8570417170973824,3.6669567943282755,0.6526039318632714,50050,48917,49426,49382
0.47789199999999254,0.04591087996959686,0.04608366638422012,1.453482985496521,0.05818694084882736,-0.156204491853714,1.466464638710022,-0.3339766792680996,-0.8590046069758759,-0.35723762704571954,-0.8570417170973824,3.6669567943282755,0.6526039318632714,50571,48918,49184,49505
0.4789579999999842,0.04591087996959686,0.04608366638422012,1.453482985496521,0.05818694084882736,-0.156204491853714,1.466464638710022,-0.3344667341981878,-0.8786930905987227,-0.36514372008432416,-0.8570417170973824,3.6669567943282755,0.6526039318632714,50571,48918,49184,49505
0.4818420000000042,0.04650253802537918,0.04446665570139885,1.4685148000717163,0.05982888862490654,-0.16709397733211517,1.5399389266967773,-0.33394372264960986,-0.8940259076797176,-0.37480683365210854,-0.955548828160728,3.5789978089996883,0.41719491382814,49561,48031,48615,48496
0.48295999999999184,0.04650253802537918,0.04446665570139885,1.4685148000717163,0.05982888862490654,-0.16709397733211517,1.5399389266967773,-0.3405657059896055,-0.9136467470108763,-0.3785718110641808,-0.955548828160728,3.5789978089996883,0.41719491382814,49561,48031,48615,48496
0.48581200000000535,0.04650253802537918,0.04446665570139885,1.4685148000717163,0.05982888862490654,-0.16709397733211517,1.5399389266967773,-0.36510413885262283,-0.93810095740442,-0.37380894719165586,-0.955548828160728,3.5789978089996883,0.41719491382814,49026,47427,48146,48451
0.4871929999999993,0.04650253802537918,0.04446665570139885,1.4685148000717163,0.05982888862490654,-0.16709397733211517,1.5399389266967773,-0.41633999598487115,-1.0013255335263644,-0.37045762527590015,-0.955548828160728,3.5789978089996883,0.41719491382814,49026,47427,48146,48451
0.48971899999998275,0.04727506265044212,0.04474295675754547,1.4687674045562744,0.06323014944791794,-0.165757417678833,1.5412894487380981,-0.43709773878538477,-1.0382766273351047,-0.37666914891288733,-0.9589463071704523,3.570056806564242,0.435348061671261,49704,48682,47885,48328
0.4908289999999979,0.04791383445262909,0.043032366782426834,1.48453950881958,0.06417340040206909,-0.17623299360275269,1.613182544708252,-0.4100693501716842,-0.9888313132722576,-0.3844552665443839,-1.0655158182428088,3.4603227141950472,0.16808402580916673,49704,48682,47885,48328
0.49367399999999906,0.04791383445262909,0.043032366782426834,1.48453950881958,0.06417340040206909,-0.17623299360275269,1.613182544708252,-0.40905824777432204,-0.9563936782999563,-0.3826659551869869,-1.0655158182428088,3.4603227141950472,0.16808402580916673,48427,47539,47204,48045
0.49477799999999117,0.04791383445262909,0.043032366782426834,1.48453950881958,0.06417340040206909,-0.17623299360275269,1.613182544708252,-0.4485618816193625,-0.9800420161476419,-0.3796820163436076,-1.0655158182428088,3.4603227141950472,0.16808402580916673,48427,47539,47204,48045
0.49776799999998184,0.04847283661365509,0.04353450983762741,1.4842585325241089,0.06649842858314514,-0.17371337115764618,1.6116673946380615,-0.49083909787117963,-0.9995218410990809,-0.378128894085387,-1.068890464444441,3.4439032436079016,0.17916542523515608,48706,47540,47168,48019
0.49890299999999116,0.04847283661365509,0.04353450983762741,1.4842585325241089,0.06649842858314514,-0.17371337115764618,1.6116673946380615,-0.4955518610256975,-0.9783935194328828,-0.382694517589678,-1.068890464444441,3.4439032436079016,0.17916542523515608,48706,47540,47168,48019
0.5016330000000017,0.049140457063913345,0.041746750473976135,1.5007259845733643,0.06666601449251175,-0.18368512392044067,1.681860327720642,-0.4921560976092511,-0.952713256252494,-0.38251019355273086,-1.1779051796484985,3.3103640703072728,-0.10154543400067678,47628,46333,46330,47316
0.5027039999999979,0.049140457063913345,0.041746750473976135,1.5007259845733643,0.06666601449251175,-0.18368512392044067,1.681860327720642,-0.5193251677075351,-0.9534625366251878,-0.3677842110156241,-1.1779051796484985,3.3103640703072728,-0.10154543400067678,47628,46333,46330,47316
0.5055469999999914,0.049140457063913345,0.041746750473976135,1.5007259845733643,0.06666601449251175,-0.18368512392044067,1.681860327720642,-0.5511625927491599,-0.9542617512683206,-0.35433757777667774,-1.1779051796484985,3.3103640703072728,-0.10154543400067678,46870,45320,45747,47344
0.506929999999993,0.049140457063913345,0.041746750473976135,1.5007259845733643,0.06666601449251175,-0.18368512392044067,1.681860327720642,-0.56710304332237,-0.9533042116983825,-0.36018205123642477,-1.1779051796484985,3.3103640703072728,-0.10154543400067678,46870,45320,45747,47344
0.5095149999999848,0.0495813824236393,0.04187756031751633,1.5008686780929565,0.06834982335567474,-0.18309122323989868,1.682625412940979,-0.5771978220133426,-0.9719824251617079,-0.37396624014353863,-1.1806109991927805,3.306745588689772,-0.0956994158442271,47783,46178,44764,47338
0.5106369999999879,0.05026349425315857,0.039998799562454224,1.5180325508117676,0.0677388459444046,-0.1924833357334137,1.7502015829086304,-0.6014293921397555,-1.0088542233489912,-0.3719654072165621,-1.2865355361016175,3.1483433259342584,-0.36593157913650975,47783,46178,44764,47338
0.5134739999999874,0.05026349425315857,0.039998799562454224,1.5180325508117676,0.0677388459444046,-0.1924833357334137,1.7502015829086304,-0.639586365290084,-1.0868279847990396,-0.34908159633881103,-1.2865355361016175,3.1483433259342584,-0.36593157913650975,45512,45438,45060,46466
0.5145829999999841,0.05026349425315857,0.039998799562454224,1.5180325508117676,0.0677388459444046,-0.1924833357334137,1.7502015829086304,-0.6864325672870683,-1.2099149627457306,-0.3210983646057762,-1.2865355361016175,3.1483433259342584,-0.36593157913650975,45512,45438,45060,46466
0.5174759999999952,0.05064081773161888,0.03999876603484154,1.518015742301941,0.06900615245103836,-0.1925135999917984,1.7501238584518433,-0.722464271308486,-1.270143016588145,-0.3066829066517726,-1.2865355361016175,3.1483433259342584,-0.36593157913650975,44954,46199,45571,45477
0.5185799999999872,0.05064081773161888,0.03999876603484154,1.518015742301941,0.06900615245103836,-0.1925135999917984,1.7501238584518433,-0.7273098929118852,-1.2037847653905318,-0.3050454620555374,-1.2865355361016175,3.1483433259342584,-0.36593157913650975,44954,46199,45571,45477
0.5214269999999961,0.05132570490241051,0.038029130548238754,1.5358355045318604,0.06760163605213165,-0.2012050449848175,1.8138853311538696,-0.7215528710044337,-1.0984769843021824,-0.30772606685075665,-1.3851525045309694,2.9517648412496698,-0.6852272743809462,43579,44640,44599,44612
0.522497000000003,0.05132570490241051,0.038029130548238754,1.5358355045318604,0.06760163605213165,-0.2012050449848175,1.8138853311538696,-0.7220904966494934,-1.059456214852287,-0.3066559754352492,-1.3851525045309694,2.9517648412496698,-0.6852272743809462,43579,44640,44599,44612
0.5254279999999854,0.05132570490241051,0.038029130548238754,1.5358355045318604,0.06760163605213165,-0.2012050449848175,1.8138853311538696,-0.7168657740649215,-1.0305596520234095,-0.29479948239367554,-1.3851525045309694,2.9517648412496698,-0.6852272743809462,43458,43337,42839,44830
0.5268360000000103,0.05132570490241051,0.038029130548238754,1.5358355045318604,0.06760163605213165,-0.2012050449848175,1.8138853311538696,-0.7006450590764941,-0.9501300565741444,-0.29423948619545914,-1.3851525045309694,2.9517648412496698,-0.6852272743809462,43458,43337,42839,44830
0.5292980000000098,0.05167074874043465,0.038533102720975876,1.5359210968017578,0.06883471459150314,-0.1986529678106308,1.8143339157104492,-0.6986728551312359,-0.9134677825856231,-0.294515156657796,-1.3867844848359567,2.934566174762334,-0.6819156079377336,45489,43034,40407,45654
0.5303999999999942,0.05234970524907112,0.036506179720163345,1.5543619394302368,0.06664121150970459,-0.2065194547176361,1.8738815784454346,-0.7436812096599565,-0.9940486455848047,-0.2989414635475622,-1.4760035246650653,2.7224755300139054,-0.9733084829993313,45489,43034,40407,45654
0.5332449999999953,0.05234970524907112,0.036506179720163345,1.5543619394302368,0.06664121150970459,-0.2065194547176361,1.8738815784454346,-0.7774771899462529,-1.0514765852780825,-0.3121625270421788,-1.4760035246650653,2.7224755300139054,-0.9733084829993313,43982,42410,39834,44886
0.5343660000000091,0.05234970524907112,0.036506179720163345,1.5543619394302368,0.06664121150970459,-0.2065194547176361,1.8738815784454346,-0.7526952110015478,-0.9863398594934613,-0.3096732370817681,-1.4760035246650653,2.7224755300139054,-0.9733084829993313,43982,42410,39834,44886
0.5372580000000017,0.05268227308988571,0.0367622971534729,1.5541735887527466,0.06781001389026642,-0.20524731278419495,1.8728708028793335,-0.7107932341473228,-0.8888595083230184,-0.2874171665624623,-1.478253502597161,2.7145917488006943,-0.9703943597694569,44680,42213,38537,44758
0.5383709999999846,0.05268227308988571,0.0367622971534729,1.5541735887527466,0.06781001389026642,-0.20524731278419495,1.8728708028793335,-0.7098079977020479,-0.856440648636402,-0.26895671645252145,-1.478253502597161,2.7145917488006943,-0.9703943597694569,44680,42213,38537,44758
0.5412179999999934,0.05334744602441788,0.034673675894737244,1.573174238204956,0.06495802104473114,-0.21227729320526123,1.9273024797439575,-0.7641756989867159,-0.906247619975282,-0.2510412822596653,-1.5674304475903553,2.496917637110949,-1.2381216955612149,42620,41912,38688,43264
0.5423329999999842,0.05334744602441788,0.034673675894737244,1.573174238204956,0.06495802104473114,-0.21227729320526123,1.9273024797439575,-0.816257143054578,-0.9858413157373984,-0.22202233053394185,-1.5674304475903553,2.496917637110949,-1.2381216955612149,42620,41912,38688,43264
0.5451289999999862,0.05334744602441788,0.034673675894737244,1.573174238204956,0.06495802104473114,-0.21227729320526123,1.9273024797439575,-0.8390161848352589,-1.0407802650758884,-0.20044754655574876,-1.5674304475903553,2.496917637110949,-1.2381216955612149,40994,41644,38559,42873
0.5464979999999923,0.05334744602441788,0.034673675894737244,1.573174238204956,0.06495802104473114,-0.21227729320526123,1.9273024797439575,-0.8541217676962428,-1.0722949149933954,-0.17704846394133775,-1.5674304475903553,2.496917637110949,-1.2381216955612149,40994,41644,38559,42873
0.5491650000000081,0.0542006753385067,0.03484296426177025,1.5730834007263184,0.06880255788564682,-0.21143381297588348,1.9268083572387695,-0.8749444250483271,-1.0922275439091753,-0.14746500528830153,-1.569942002901314,2.491728328139203,-1.2171735733835713,40779,41858,38102,42322
0.5502960000000021,0.05487322434782982,0.032696958631277084,1.5925886631011963,0.06546753644943237,-0.21757297217845917,1.9742976427078247,-0.8964245502945247,-1.1248055274709239,-0.11643855441049791,-1.636514260131942,2.250096831662699,-1.496493270488348,40779,41858,38102,42322
0.5530380000000005,0.05487322434782982,0.032696958631277084,1.5925886631011963,0.06546753644943237,-0.21757297217845917,1.9742976427078247,-0.9318350719916816,-1.1935060288472619,-0.09925864369882965,-1.636514260131942,2.250096831662699,-1.496493270488348,38529,41050,37406,41116
0.5541110000000045,0.05487322434782982,0.032696958631277084,1.5925886631011963,0.06546753644943237,-0.21757297217845917,1.9742976427078247,-0.9808812447861531,-1.2247628847712495,-0.09603376367820386,-1.636514260131942,2.250096831662699,-1.496493270488348,38529,41050,37406,41116
0.5570590000000084,0.054933879524469376,0.03285392373800278,1.592802882194519,0.06524485349655151,-0.2168128937482834,1.9754408597946167,-1.0062916631690897,-1.2355157971466078,-0.06539808591728814,-1.6374252576227875,2.2449041715206044,-1.5030561285175694,38011,40135,36990,40464
0.5581300000000047,0.054933879524469376,0.03285392373800278,1.592802882194519,0.06524485349655151,-0.2168128937482834,1.9754408597946167,-1.051195555204052,-1.2518433714737747,-0.0380442548571907,-1.6374252576227875,2.2449041715206044,-1.5030561285175694,38011,40135,36990,40464
0.5610869999999996,0.055568210780620575,0.030658748000860214,1.6127567291259766,0.06138661876320839,-0.22203050553798676,2.0153913497924805,-1.125043347756268,-1.2836327264577234,-0.0658595077044688,-1.6724771381785835,1.9612395320301856,-1.8354811888185716,36747,39239,35987,39455
0.5622159999999858,0.055568210780620575,0.030658748000860214,1.6127567291259766,0.06138661876320839,-0.22203050553798676,2.0153913497924805,-1.1708695590557519,-1.3384757354179433,-0.11169673783296298,-1.6724771381785835,1.9612395320301856,-1.8354811888185716,36747,39239,35987,39455
0.5649119999999821,0.055568210780620575,0.030658748000860214,1.6127567291259766,0.06138661876320839,-0.22203050553798676,2.0153913497924805,-1.1825701573050151,-1.3702818683167597,-0.1259514324032882,-1.6724771381785835,1.9612395320301856,-1.8354811888185716,36602,38292,34694,39494
0.5662509999999893,0.055568210780620575,0.030658748000860214,1.6127567291259766,0.06138661876320839,-0.22203050553798676,2.0153913497924805,-1.202673295109587,-1.3868784219140244,-0.1026613563012455,-1.6724771381785835,1.9612395320301856,-1.8354811888185716,36602,38292,34694,39494
0.5688699999999953,0.0563063882291317,0.030835827812552452,1.6123627424240112,0.06459813565015793,-0.2211461067199707,2.013275384902954,-1.2531768162315773,-1.4232964840305855,-0.051328073246181515,-1.672560834277265,1.9563789895187316,-1.8191441068979728,36953,38964,34212,39299
0.5699750000000058,0.05693119764328003,0.02860160917043686,1.6326712369918823,0.060130540281534195,-0.22549323737621307,2.048502206802368,-1.3080270157267404,-1.4669689969565223,0.004057677801297719,-1.7121902045322648,1.6102097406582445,-2.1940065545699405,36953,38964,34212,39299
0.572823000000004,0.05693119764328003,0.02860160917043686,1.6326712369918823,0.060130540281534195,-0.22549323737621307,2.048502206802368,-1.317545020304629,-1.4863191259628745,0.04328100743974924,-1.7121902045322648,1.6102097406582445,-2.1940065545699405,35122,38231,34020,38483
0.5739539999999979,0.05693119764328003,0.02860160917043686,1.6326712369918823,0.060130540281534195,-0.22549323737621307,2.048502206802368,-1.2844588390278662,-1.4685265467200552,0.037203191134240844,-1.7121902045322648,1.6102097406582445,-2.1940065545699405,35122,38231,34020,38483
0.5768420000000042,0.05748073756694794,0.029327698051929474,1.6328421831130981,0.06236563250422478,-0.22181232273578644,2.049389123916626,-1.2727162959914342,-1.4536585178283064,0.016186285308959693,-1.7102520890887019,1.58557282100565,-2.184208719340393,35459,38023,32836,37742
0.5779499999999825,0.05748073756694794,0.029327698051929474,1.6328421831130981,0.06236563250422478,-0.22181232273578644,2.049389123916626,-1.2992701425883963,-1.458284162325665,0.02599138489414273,-1.7102520890887019,1.58557282100565,-2.184208719340393,35459,38023,32836,37742
0.5808010000000068,0.058080319315195084,0.027092110365629196,1.653476595878601,0.05735378339886665,-0.22512510418891907,2.077568769454956,-1.3614473640326397,-1.4866620079532222,0.06653518496253552,-1.7218354651521732,1.2031610342989392,-2.5916573770526496,34350,37320,31714,36642
0.5819150000000082,0.058080319315195084,0.027092110365629196,1.653476595878601,0.05735378339886665,-0.22512510418891907,2.077568769454956,-1.427648621883993,-1.5355271523725957,0.10910863627373195,-1.7218354651521732,1.2031610342989392,-2.5916573770526496,34350,37320,31714,36642
0.5847200000000011,0.058080319315195084,0.027092110365629196,1.653476595878601,0.05735378339886665,-0.22512510418891907,2.077568769454956,-1.4829837830136594,-1.6010611552128295,0.14983471931576767,-1.7218354651521732,1.2031610342989392,-2.5916573770526496,33432,36738,30864,36314
0.5870780000000086,0.05855196341872215,0.027563266456127167,1.6532284021377563,0.05914560332894325,-0.22276835143566132,2.0762243270874023,-1.5433423317494877,-1.6921453923932293,0.19538544324523976,-1.7199032493258273,1.1883196783014098,-2.5853127041708666,4751,4282,62135,55840
0.588201000000001,0.05855196341872215,0.027563266456127167,1.6532284021377563,0.05914560332894325,-0.22276835143566132,2.0762243270874023,-1.5959930265003544,-1.7485934885424397,0.22365181893642047,-1.7199032493258273,1.1883196783014098,-2.5853127041708666,4751,4282,62135,55840
0.5906319999999833,0.059117142111063004,0.02532351389527321,1.6740820407867432,0.05375862494111061,-0.22505193948745728,2.0945937633514404,-1.6254192254910214,-1.749123324441311,0.23903829871338053,-1.7037693263919511,0.7581494821466574,-3.0257155104418447,4796,7383,61638,55085
0.5917399999999907,0.059117142111063004,0.02532351389527321,1.6740820407867432,0.05375862494111061,-0.22505193948745728,2.0945937633514404,-1.6388767111114098,-1.7224990372335163,0.27324227527867695,-1.7037693263919511,0.7581494821466574,-3.0257155104418447,4796,7383,61638,55085
0.5945419999999867,0.059117142111063004,0.02532351389527321,1.6740820407867432,0.05375862494111061,-0.22505193948745728,2.0945937633514404,-1.6626281132932814,-1.7180001592040455,0.3209228290004263,-1.7037693263919511,0.7581494821466574,-3.0257155104418447,9642,27159,62868,50837
0.5957110000000102,0.059117142111063004,0.02532351389527321,1.6740820407867432,0.05375862494111061,-0.22505193948745728,2.0945937633514404,-1.6750566866265177,-1.740991362052754,0.3400528477426835,-1.7037693263919511,0.7581494821466574,-3.0257155104418447,9642,27159,62868,50837
0.5985069999999832,0.05956966429948807,0.025674235075712204,1.6735185384750366,0.05545084923505783,-0.22333818674087524,2.091545581817627,-1.6176023150594208,-1.7523176530108064,0.27812286751614024,-1.7018407126025459,0.7484246435013207,-3.02024719020633,23814,46542,62429,33900
0.5996669999999867,0.06009437143802643,0.023433474823832512,1.6945083141326904,0.049383051693439484,-0.224694162607193,2.1065173149108887,-1.4669500885127829,-1.7637390188197748,0.1673289412927141,-1.648218339225771,0.26272876449272387,-3.5037131969826527,23814,46542,62429,33900
0.6025389999999897,0.06009437143802643,0.023433474823832512,1.6945083141326904,0.049383051693439484,-0.224694162607193,2.1065173149108887,-1.2690579116019924,-1.8085693410296237,0.1353423958748017,-1.648218339225771,0.26272876449272387,-3.5037131969826527,13450,36290,63606,35715
0.603685999999987,0.06009437143802643,0.023433474823832512,1.6945083141326904,0.049383051693439484,-0.224694162607193,2.1065173149108887,-0.9981049728201316,-1.8054712857335344,0.17916772431303873,-1.648218339225771,0.26272876449272387,-3.5037131969826527,13450,36290,63606,35715
0.6064629999999889,0.06004004925489426,0.02372688800096512,1.6942435503005981,0.04857391119003296,-0.22329258918762207,2.105088710784912,-0.635028298505386,-1.7442248390902737,0.21564630676537183,-1.6473520450271677,0.2545335131737133,-3.5144170493064935,15493,34265,61153,42424
0.6075350000000035,0.06004004925489426,0.02372688800096512,1.6942435503005981,0.04857391119003296,-0.22329258918762207,2.105088710784912,-0.23435171776132951,-1.6737310981939308,0.21945913785328147,-1.6473520450271677,0.2545335131737133,-3.5144170493064935,15493,34265,61153,42424
0.6104340000000084,0.060491885989904404,0.021491508930921555,1.7153559923171997,0.04169716686010361,-0.2237178236246109,2.117450475692749,0.14790670719984797,-1.5925737939768017,0.19635225394472258,-1.6126264184937626,-0.06124867599437688,-4.010687323447462,11793,21379,61219,45604
0.6115409999999974,0.060491885989904404,0.021491508930921555,1.7153559923171997,0.04169716686010361,-0.2237178236246109,2.117450475692749,0.5267668387415435,-1.4541425473564282,0.15015947516594602,-1.6126264184937626,-0.06124867599437688,-4.010687323447462,11793,21379,61219,45604
0.6143349999999919,0.060491885989904404,0.021491508930921555,1.7153559923171997,0.04169716686010361,-0.2237178236246109,2.117450475692749,0.9308447089613083,-1.2615932042245548,0.09068430528607532,-1.6126264184937626,-0.06124867599437688,-4.010687323447462,16116,21201,58660,47450
0.6155069999999833,0.060491885989904404,0.021491508930921555,1.7153559923171997,0.04169716686010361,-0.2237178236246109,2.117450475692749,1.33347418573272,-1.0532156960489316,0.048993983159484396,-1.6126264184937626,-0.06124867599437688,-4.010687323447462,16116,21201,58660,47450
0.6182939999999945,0.06075010821223259,0.021754074841737747,1.7151703834533691,0.04243134334683418,-0.22254586219787598,2.1164326667785645,1.7604868996546246,-0.8074332248357912,0.017742744840921282,-1.6099853704156035,-0.06720928286670193,-4.011431642483243,17691,17799,56535,49430
0.6194519999999902,0.06113500893115997,0.019529275596141815,1.7364062070846558,0.034447379410266876,-0.2224648892879486,2.1307425498962402,2.2530260264076563,-0.5144725220167609,-0.008982334691754475,-1.5604117896804777,0.13384913159091147,-4.398729004559993,17691,17799,56535,49430
0.6222459999999846,0.06113500893115997,0.019529275596141815,1.7364062070846558,0.034447379410266876,-0.2224648892879486,2.1307425498962402,2.802659332190352,-0.2097284132833227,-0.023372411472212792,-1.5604117896804777,0.13384913159091147,-4.398729004559993,29536,16234,50882,47118
0.6233569999999891,0.06113500893115997,0.019529275596141815,1.7364062070846558,0.034447379410266876,-0.2224648892879486,2.1307425498962402,3.392053366731821,0.07462078338098987,-0.02415032498781414,-1.5604117896804777,0.13384913159091147,-4.398729004559993,29536,16234,50882,47118
0.6263439999999828,0.061579201370477676,0.01977151818573475,1.7361942529678345,0.036179158836603165,-0.2214697152376175,2.1295738220214844,4.011009288321497,0.3694532473602904,-0.012402167466849776,-1.5588596459873538,0.12975154745895895,-4.392078835605089,31706,12367,43825,44920
0.6274789999999921,0.061579201370477676,0.01977151818573475,1.7361942529678345,0.036179158836603165,-0.2214697152376175,2.1295738220214844,4.667777836332554,0.6786253108144192,-0.03961901946045738,-1.5588596459873538,0.12975154745895895,-4.392078835605089,31706,12367,43825,44920
0.6302110000000103,0.06189712509512901,0.01755552738904953,1.7575706243515015,0.027369234710931778,-0.22200292348861694,2.14591908454895,5.33913677869172,0.8960648903893095,-0.09631821424975955,-1.4964860792165875,0.9864944713262145,-4.455925265744805,32740,12316,43545,46653
0.6312779999999911,0.06189712509512901,0.01755552738904953,1.7575706243515015,0.027369234710931778,-0.22200292348861694,2.14591908454895,6.030550389323618,1.081018898092277,-0.15953383549253855,-1.4964860792165875,0.9864944713262145,-4.455925265744805,32740,12316,43545,46653
0.6341220000000031,0.06189712509512901,0.01755552738904953,1.7575706243515015,0.027369234710931778,-0.22200292348861694,2.14591908454895,6.755156041885609,1.310520400297327,-0.2084716509201575,-1.4964860792165875,0.9864944713262145,-4.455925265744805,27826,9897,43278,48129
0.6352850000000035,0.06189712509512901,0.01755552738904953,1.7575706243515015,0.027369234710931778,-0.22200292348861694,2.14591908454895,7.496037869765729,1.5442348901888279,-0.23538515742233476,-1.4964860792165875,0.9864944713262145,-4.455925265744805,27826,9897,43278,48129
0.6380780000000086,0.06246470659971237,0.017783015966415405,1.756752371788025,0.029705394059419632,-0.22120139002799988,2.1414754390716553,8.223877665155513,1.7072484452511776,-0.24044314947791096,-1.4936454411765205,0.9857882428973866,-4.445835657520202,28331,10251,43838,47511
0.6392399999999907,0.06271727383136749,0.015561157837510109,1.7782487869262695,0.020855387672781944,-0.22383803129196167,2.158843755722046,8.92736871133092,1.8180685703218273,-0.259408601509558,-1.4040246014753457,2.7848252107258618,-4.160096146564113,28331,10251,43838,47511
0.6421009999999951,0.06271727383136749,0.015561157837510109,1.7782487869262695,0.020855387672781944,-0.22383803129196167,2.158843755722046,9.621566390566386,1.9166634544084684,-0.28442370691818597,-1.4040246014753457,2.7848252107258618,-4.160096146564113,30306,11266,37487,42943
0.6432229999999981,0.06271727383136749,0.015561157837510109,1.7782487869262695,0.020855387672781944,-0.22383803129196167,2.158843755722046,10.36700009338167,2.0276453665153404,-0.3110412696442282,-1.4040246014753457,2.7848252107258618,-4.160096146564113,30306,11266,37487,42943
0.6460510000000067,0.06285965442657471,0.015265737660229206,1.7781189680099487,0.021119991317391396,-0.22572627663612366,2.1581201553344727,11.129740082224725,2.114604100851098,-0.3301207549048011,-1.402278803616187,2.8020839441955996,-4.162963100372041,31991,13614,38569,41450
0.6471659999999975,0.06285965442657471,0.015265737660229206,1.7781189680099487,0.021119991317391396,-0.22572627663612366,2.1581201553344727,11.853496719031199,2.1661373332085674,-0.3328165064287202,-1.402278803616187,2.8020839441955996,-4.162963100372041,31991,13614,38569,41450
0.650008999999991,0.06302905082702637,0.012980399653315544,1.7997832298278809,0.012839374132454395,-0.2326015681028366,2.1773035526275635,12.583184748217498,2.1405729841146246,-0.3096034289716944,-1.289147001145532,5.691420852513668,-3.6684404964310025,33948,15632,35524,38902
0.6510840000000025,0.06302905082702637,0.012980399653315544,1.7997832298278809,0.012839374132454395,-0.2326015681028366,2.1773035526275635,13.300318636025162,2.0898456243030132,-0.31097039626971845,-1.289147001145532,5.691420852513668,-3.6684404964310025,33948,15632,35524,38902
0.6540050000000046,0.06302905082702637,0.012980399653315544,1.7997832298278809,0.012839374132454395,-0.2326015681028366,2.1773035526275635,14.009176484429297,2.053729032021849,-0.3396952517873131,-1.289147001145532,5.691420852513668,-3.6684404964310025,32459,17831,41129,38045
0.6551879999999947,0.06352830678224564,0.012984688393771648,1.7993749380111694,0.014840965159237385,-0.23317524790763855,2.175056219100952,14.698613496900139,2.0287348657172917,-0.39223975298971275,-1.2883582244378253,5.7018921173053405,-3.660104311822846,32459,17831,41129,38045
0.6578679999999877,0.06352830678224564,0.012984688393771648,1.7993749380111694,0.014840965159237385,-0.23317524790763855,2.175056219100952,15.376637266203335,1.919663105902279,-0.4319627647295485,-1.2883582244378253,5.7018921173053405,-3.660104311822846,31136,19694,37570,35670
0.6590270000000019,0.06364087015390396,0.010597258806228638,1.8211926221847534,0.007661356590688229,-0.24604915082454681,2.192888021469116,16.06392244451339,1.7881787149853774,-0.468562987064671,-1.1531593972997982,9.629522522360588,-3.1483827210906594,31136,19694,37570,35670
0.6618239999999932,0.06364087015390396,0.010597258806228638,1.8211926221847534,0.007661356590688229,-0.24604915082454681,2.192888021469116,16.765393749318083,1.7453701315170622,-0.5034027267611966,-1.1531593972997982,9.629522522360588,-3.1483827210906594,28379,21978,38931,34616
0.6629379999999947,0.06364087015390396,0.010597258806228638,1.8211926221847534,0.007661356590688229,-0.24604915082454681,2.192888021469116,17.471790836874987,1.7654430424432621,-0.5727358953439966,-1.1531593972997982,9.629522522360588,-3.1483827210906594,28379,21978,38931,34616
0.6658360000000102,0.06434199959039688,0.010280986316502094,1.820570945739746,0.010704862885177135,-0.2482503354549408,2.1894643306732178,18.120923569408568,1.7853128873363433,-0.6402583474121382,-1.1563168969623758,9.651678754243159,-3.1331876323596144,29407,24137,33061,33087
0.6669530000000086,0.06434199959039688,0.010280986316502094,1.820570945739746,0.010704862885177135,-0.2482503354549408,2.1894643306732178,18.696769304536478,1.7287255078621215,-0.6862502739104523,-1.1563168969623758,9.651678754243159,-3.1331876323596144,29407,24137,33061,33087
0.6697919999999867,0.06442072987556458,0.007711756508797407,1.8424850702285767,0.004936818033456802,-0.2672809958457947,2.19990611076355,19.245729895827818,1.602822836273917,-0.7267173395693426,-1.063130144842149,14.562403321185924,-2.716515670086634,28217,24700,32841,31657
0.6709070000000065,0.06442072987556458,0.007711756508797407,1.8424850702285767,0.004936818033456802,-0.2672809958457947,2.19990611076355,19.747520577891677,1.460231998346949,-0.7582690074260019,-1.063130144842149,14.562403321185924,-2.716515670086634,28217,24700,32841,31657
0.6737069999999948,0.06442072987556458,0.007711756508797407,1.8424850702285767,0.004936818033456802,-0.2672809958457947,2.19990611076355,20.28370012647951,1.3452761172614607,-0.7961227796862247,-1.063130144842149,14.562403321185924,-2.716515670086634,29289,27055,29672,29161
0.6748699999999953,0.06442072987556458,0.007711756508797407,1.8424850702285767,0.004936818033456802,-0.2672809958457947,2.19990611076355,20.79133911029718,1.2530232849947343,-0.8090495638803875,-1.063130144842149,14.562403321185924,-2.716515670086634,29289,27055,29672,29161
0.6777550000000047,0.06523662060499191,0.006817203480750322,1.8411903381347656,0.008604257367551327,-0.2723137140274048,2.1928274631500244,21.269186908896792,1.177941982804621,-0.7953179058257754,-1.0722404317788503,14.604714604540352,-2.698464684488934,26464,26335,29612,29213
0.6788880000000063,0.06529910862445831,0.003968066535890102,1.8631116151809692,0.0038019204512238503,-0.2993762791156769,2.1998727321624756,21.751909357555682,1.0939176525159668,-0.782429005098119,-1.0373181608185214,20.350612366640803,-2.397219085337538,26464,26335,29612,29213
0.6816110000000044,0.06529910862445831,0.003968066535890102,1.8631116151809692,0.0038019204512238503,-0.2993762791156769,2.1998727321624756,22.218733799771236,1.0253726131682621,-0.771902927468608,-1.0373181608185214,20.350612366640803,-2.397219085337538,25369,28420,29264,28203
0.6827280000000028,0.06529910862445831,0.003968066535890102,1.8631116151809692,0.0038019204512238503,-0.2993762791156769,2.1998727321624756,22.650487606223756,0.9815814564157622,-0.8090804565490324,-1.0373181608185214,20.350612366640803,-2.397219085337538,25369,28420,29264,28203
0.6856160000000091,0.06566005945205688,0.003458878491073847,1.8620115518569946,0.005320973694324493,-0.30255556106567383,2.193851947784424,23.03895545758256,0.9609201200467095,-0.8366691409665721,-1.0469972914648438,20.381180785406492,-2.3934409750856815,22919,27940,28362,28345
0.6866820000000007,0.06566005945205688,0.003458878491073847,1.8620115518569946,0.005320973694324493,-0.30255556106567383,2.193851947784424,23.421918022335955,0.923287589894045,-0.8474493507431038,-1.0469972914648438,20.381180785406492,-2.3934409750856815,22919,27940,28362,28345
0.6895789999999979,0.06569386273622513,0.00027163210324943066,1.8838948011398315,0.0013238841202110052,-0.3363933563232422,2.1928703784942627,23.771980960246946,0.8172355884390731,-0.830888749820555,-1.0194176698823418,26.80699809893773,-2.215395031887579,22694,28567,26636,27241
0.6906959999999963,0.06569386273622513,0.00027163210324943066,1.8838948011398315,0.0013238841202110052,-0.3363933563232422,2.1928703784942627,24.072411097554347,0.689929763851533,-0.8284088142134732,-1.0194176698823418,26.80699809893773,-2.215395031887579,22694,28567,26636,27241
0.693497000000003,0.06569386273622513,0.00027163210324943066,1.8838948011398315,0.0013238841202110052,-0.3363933563232422,2.1928703784942627,24.34123483904469,0.6223449938138836,-0.819149069682295,-1.0194176698823418,26.80699809893773,-2.215395031887579,22338,28605,25451,25740
0.6946570000000065,0.06569386273622513,0.00027163210324943066,1.8838948011398315,0.0013238841202110052,-0.3363933563232422,2.1928703784942627,24.613695393319645,0.6243699283487254,-0.8142932614877263,-1.0194176698823418,26.80699809893773,-2.215395031887579,22338,28605,25451,25740
0.6974560000000056,0.06636923551559448,0.00012311649334151298,1.8823864459991455,0.004423693288117647,-0.337841272354126,2.1845808029174805,24.885035289407895,0.6381655022694994,-0.8209521628983332,-1.035184778652569,26.828507926175998,-2.203065180286572,23100,27775,23351,25494
0.6986089999999967,0.06639673560857773,-0.003451656550168991,1.904129981994629,0.0009858341654762626,-0.37811991572380066,2.1752989292144775,25.13366374771995,0.5806216484897757,-0.8059557030630152,-1.0092632370348706,33.76764051409635,-2.126709596734941,23100,27775,23351,25494
0.7014130000000005,0.06639673560857773,-0.003451656550168991,1.904129981994629,0.0009858341654762626,-0.37811991572380066,2.1752989292144775,25.380187243506406,0.4981154531805214,-0.7907263497903698,-1.0092632370348706,33.76764051409635,-2.126709596734941,20400,28439,24339,25220
0.7025139999999955,0.06639673560857773,-0.003451656550168991,1.904129981994629,0.0009858341654762626,-0.37811991572380066,2.1752989292144775,25.622072577938376,0.46885869781421063,-0.7565459422007206,-1.0092632370348706,33.76764051409635,-2.126709596734941,20400,28439,24339,25220
0.7054929999999877,0.06670944392681122,-0.004261739552021027,1.9024996757507324,0.0025198818184435368,-0.3827213943004608,2.166377544403076,25.881690304172533,0.539952748509771,-0.7575756534361997,-1.0245307686264973,33.81073284977744,-2.1247307131730753,20003,27705,22709,25249
0.7066399999999848,0.06670944392681122,-0.004261739552021027,1.9024996757507324,0.0025198818184435368,-0.3827213943004608,2.166377544403076,26.124572726116632,0.6393167868087406,-0.7484584546023679,-1.0245307686264973,33.81073284977744,-2.1247307131730753,20003,27705,22709,25249
0.7093819999999832,0.06671938300132751,-0.008317866362631321,1.9240148067474365,-0.0006169022526592016,-0.42893630266189575,2.148286819458008,26.333982408951744,0.5800482699070817,-0.7198209507685279,-0.9800806407384821,41.106176213940515,-2.096225176511402,19001,27266,20367,24856
0.7104519999999902,0.06671938300132751,-0.008317866362631321,1.9240148067474365,-0.0006169022526592016,-0.42893630266189575,2.148286819458008,26.492966734442856,0.41148621845063366,-0.6750446907288077,-0.9800806407384821,41.106176213940515,-2.096225176511402,19001,27266,20367,24856
0.7132799999999988,0.06671938300132751,-0.008317866362631321,1.9240148067474365,-0.0006169022526592016,-0.42893630266189575,2.148286819458008,26.64745777454279,0.39758085571392116,-0.6422303516203146,-0.9800806407384821,41.106176213940515,-2.096225176511402,19704,27304,19901,23450
0.714445000000007,0.06686630100011826,-0.009196490980684757,1.9219237565994263,0.00027415560907684267,-0.43374893069267273,2.1368556022644043,26.835323549423595,0.503825836479383,-0.6456512486195486,-0.9951222551409167,41.153361293613166,-2.099389719108094,19704,27304,19901,23450
0.7172410000000091,0.06686630100011826,-0.009196490980684757,1.9219237565994263,0.00027415560907684267,-0.43374893069267273,2.1368556022644043,26.969612914758624,0.5078045325689341,-0.6333016380126332,-0.9951222551409167,41.153361293613166,-2.099389719108094,20734,26262,17081,23185
0.7183969999999972,0.06685478240251541,-0.01378994807600975,1.9430947303771973,-0.0026874574832618237,-0.4847296178340912,2.1092989444732666,27.081024661065435,0.3984876287755795,-0.613022798155143,-0.9123892140187648,48.76017881680185,-2.082265216941612,20734,26262,17081,23185
0.7211870000000054,0.06685478240251541,-0.01378994807600975,1.9430947303771973,-0.0026874574832618237,-0.4847296178340912,2.1092989444732666,27.17182354053503,0.2914844793372858,-0.593001885449227,-0.9123892140187648,48.76017881680185,-2.082265216941612,17910,27472,19903,22803
0.72230799999999,0.06685478240251541,-0.01378994807600975,1.9430947303771973,-0.0026874574832618237,-0.4847296178340912,2.1092989444732666,27.274883613663352,0.2499333240224083,-0.5783807315905286,-0.9123892140187648,48.76017881680185,-2.082265216941612,17910,27472,19903,22803
0.7252060000000056,0.06745070964097977,-0.014421707950532436,1.9404405355453491,0.00042408157605677843,-0.48808473348617554,2.0947256088256836,27.425141292894498,0.32071343795971885,-0.5551025398448504,-0.9376415435121431,48.801737414496365,-2.0754533501093864,17658,27077,18298,22359
0.7263159999999916,0.06745070964097977,-0.014421707950532436,1.9404405355453491,0.00042408157605677843,-0.48808473348617554,2.0947256088256836,27.584852128730983,0.41045900392867646,-0.5313013698401078,-0.9376415435121431,48.801737414496365,-2.0754533501093864,17658,27077,18298,22359
0.7291600000000035,0.0674414187669754,-0.019583528861403465,1.9611432552337646,-0.0023510593455284834,-0.5433815717697144,2.0575451850891113,27.694685153143595,0.4344470279734017,-0.5181889966074801,-0.8223486947595757,56.60399209220731,-2.0958682453858564,16315,27142,17479,21967
0.7302259999999952,0.0674414187669754,-0.019583528861403465,1.9611432552337646,-0.0023510593455284834,-0.5433815717697144,2.0575451850891113,27.774477720460116,0.3881831927277904,-0.47243479052596904,-0.8223486947595757,56.60399209220731,-2.0958682453858564,16315,27142,17479,21967
0.7331730000000097,0.0674414187669754,-0.019583528861403465,1.9611432552337646,-0.0023510593455284834,-0.5433815717697144,2.0575451850891113,27.820107257313097,0.30882814948885867,-0.44930799948826183,-0.8223486947595757,56.60399209220731,-2.0958682453858564,16944,26203,16819,21265
0.734359999999986,0.0674414187669754,-0.019583528861403465,1.9611432552337646,-0.0023510593455284834,-0.5433815717697144,2.0575451850891113,27.828584631695037,0.22698183556345555,-0.4342960600291078,-0.8223486947595757,56.60399209220731,-2.0958682453858564,16944,26203,16819,21265
0.7370359999999928,0.0677344799041748,-0.02032138593494892,1.9584643840789795,-0.0005723760696128011,-0.5471664667129517,2.042923927307129,27.87375184378278,0.19968420136354798,-0.44802049425926305,-0.8411474160543166,56.65047791242084,-2.0956170896428588,17063,25194,15762,21418
0.7381920000000101,0.06771566718816757,-0.026091795414686203,1.9785997867584229,-0.003260907484218478,-0.6052715182304382,1.9955376386642456,27.933798669513013,0.20381215098744124,-0.4382189961833354,-0.6859356498071203,64.60801308524667,-2.102917248675298,17063,25194,15762,21418
0.7409949999999953,0.06771566718816757,-0.026091795414686203,1.9785997867584229,-0.003260907484218478,-0.6052715182304382,1.9955376386642456,28.034299977465988,0.22151609690023144,-0.420433807212541,-0.6859356498071203,64.60801308524667,-2.102917248675298,15194,25577,17402,21441
0.742112999999983,0.06771566718816757,-0.026091795414686203,1.9785997867584229,-0.003260907484218478,-0.6052715182304382,1.9955376386642456,28.120475609283208,0.19749718018686127,-0.39136893260277045,-0.6859356498071203,64.60801308524667,-2.102917248675298,15194,25577,17402,21441
0.7449979999999923,0.0683855339884758,-0.026562971994280815,1.975162148475647,0.00035035403561778367,-0.60738605260849,1.9767956733703613,28.199944336211175,0.20432902062075517,-0.3534527757940126,-0.7145146039781989,64.65116817473375,-2.0963619679090053,15029,24945,15879,20994
0.7461119999999937,0.0683855339884758,-0.026562971994280815,1.975162148475647,0.00035035403561778367,-0.60738605260849,1.9767956733703613,28.262298524709852,0.2415800862367794,-0.3203017132551926,-0.7145146039781989,64.65116817473375,-2.0963619679090053,15029,24945,15879,20994
0.7489510000000009,0.06837660074234009,-0.03294387832283974,1.9945850372314453,-0.0021347729489207268,-0.6663041114807129,1.91866934299469,28.296314548681217,0.2634259633691858,-0.2847252766221238,-0.5340156104680926,72.69311103645938,-2.1247296300663225,14132,24930,15220,20516
0.7500599999999976,0.06837660074234009,-0.03294387832283974,1.9945850372314453,-0.0021347729489207268,-0.6663041114807129,1.91866934299469,28.344370757919478,0.26975078786579904,-0.27689471748993655,-0.5340156104680926,72.69311103645938,-2.1247296300663225,14132,24930,15220,20516
0.7528770000000077,0.06837660074234009,-0.03294387832283974,1.9945850372314453,-0.0021347729489207268,-0.6663041114807129,1.91866934299469,28.401228181928236,0.346910088075474,-0.26619946255217836,-0.5340156104680926,72.69311103645938,-2.1247296300663225,14818,22848,14029,20534
0.7540309999999881,0.06837660074234009,-0.03294387832283974,1.9945850372314453,-0.0021347729489207268,-0.6663041114807129,1.91866934299469,28.485232804824822,0.4363322131300415,-0.26808796001542395,-0.5340156104680926,72.69311103645938,-2.1247296300663225,14818,22848,14029,20534
0.7569089999999851,0.06870532035827637,-0.03297135606408119,1.9911550283432007,-1.3309518180903979e-05,-0.6660578846931458,1.9000200033187866,28.54740163731163,0.41985763231070233,-0.24112874701103823,-0.5538768625379312,72.72620191958333,-2.123424260558861,15354,20886,11969,21144
0.7580460000000021,0.0686902105808258,-0.0406833216547966,2.0115816593170166,-0.0027563199400901794,-0.7323399186134338,1.8261990547180176,28.594603504472197,0.3804029673402057,-0.23221230058912798,-0.31239738169062536,81.67353956223958,-2.089648533516972,15354,20886,11969,21144
0.760771000000008,0.0686902105808258,-0.0406833216547966,2.0115816593170166,-0.0027563199400901794,-0.7323399186134338,1.8261990547180176,28.63557783573972,0.37211304620949337,-0.20448576429566315,-0.31239738169062536,81.67353956223958,-2.089648533516972,13824,20879,13587,21107
0.7618850000000094,0.0686902105808258,-0.0406833216547966,2.0115816593170166,-0.0027563199400901794,-0.7323399186134338,1.8261990547180176,28.70574254308338,0.4298706186666959,-0.18493673044539563,-0.31239738169062536,81.67353956223958,-2.089648533516972,13824,20879,13587,21107
0.7647799999999988,0.06937824934720993,-0.04031718894839287,2.007089376449585,0.0011835702462121844,-0.7292408347129822,1.8010094165802002,28.720136396143044,0.4385203328606779,-0.14769005904517005,-0.34293367633809446,81.70087014382365,-2.084840450930418,14043,19974,12100,20444
0.7658509999999951,0.06937824934720993,-0.04031718894839287,2.007089376449585,0.0011835702462121844,-0.7292408347129822,1.8010094165802002,28.72599961159896,0.4059888214599512,-0.12865876035557072,-0.34293367633809446,81.70087014382365,-2.084840450930418,14043,19974,12100,20444
0.7687399999999907,0.06937824934720993,-0.04031718894839287,2.007089376449585,0.0011835702462121844,-0.7292408347129822,1.8010094165802002,28.75526029512788,0.35701515322615707,-0.11362353488163532,-0.34293367633809446,81.70087014382365,-2.084840450930418,14185,20323,11194,19614
0.7698830000000016,0.06937506049871445,-0.04954087734222412,2.028064250946045,-0.0017205618787556887,-0.802444338798523,1.7080609798431396,28.768637885915567,0.36117680848259665,-0.09687663751845713,-0.056039198890925436,91.56148253469331,-1.9796210383363138,14185,20323,11194,19614
0.7726609999999928,0.06937506049871445,-0.04954087734222412,2.028064250946045,-0.0017205618787556887,-0.802444338798523,1.7080609798431396,28.830276216713234,0.3663746331401588,-0.10706129789621992,-0.056039198890925436,91.56148253469331,-1.9796210383363138,12978,19883,13005,19383
0.7738369999999996,0.06937506049871445,-0.04954087734222412,2.028064250946045,-0.0017205618787556887,-0.802444338798523,1.7080609798431396,28.867083233507,0.3724665808442014,-0.10026881398981034,-0.056039198890925436,91.56148253469331,-1.9796210383363138,12978,19883,13005,19383
0.7766089999999968,0.06971121579408646,-0.04871005564928055,2.0222370624542236,0.0007692931685596704,-0.7955561280250549,1.6739362478256226,28.92819106261552,0.40078177560711464,-0.09696658578427456,-0.07458208032800279,91.58399884440051,-1.976922812927814,13000,19264,11407,18667
0.7777630000000063,0.06971121579408646,-0.04871005564928055,2.0222370624542236,0.0007692931685596704,-0.7955561280250549,1.6739362478256226,28.963581277709366,0.39394251161168214,-0.06590952935988105,-0.07458208032800279,91.58399884440051,-1.976922812927814,13000,19264,11407,18667
0.78055799999999,0.06971121579408646,-0.04871005564928055,2.0222370624542236,0.0007692931685596704,-0.7955561280250549,1.6739362478256226,28.98149050340793,0.409389977777605,-0.0536614808978493,-0.07458208032800279,91.58399884440051,-1.976922812927814,13250,19350,10039,18130
0.7816739999999991,0.06970693171024323,-0.05783030018210411,2.0400466918945312,-0.0014745679218322039,-0.8566564917564392,1.5748323202133179,29.010391127557472,0.3624754656986601,-0.03040986666761222,0.20005212222783456,100.68392462544072,-1.8478693893054354,13250,19350,10039,18130
0.7846639999999897,0.06986817717552185,-0.05632647126913071,2.0347750186920166,4.045124660478905e-05,-0.845978856086731,1.5445225238800049,29.004459735177647,0.24917512206006276,-0.0201243536277249,0.19028691869025527,100.68623223628317,-1.842465174825067,12350,18815,12363,18087
0.7858090000000084,0.06986817717552185,-0.05632647126913071,2.0347750186920166,4.045124660478905e-05,-0.845978856086731,1.5445225238800049,28.970516149187933,0.16347797706694592,-0.013318480054756578,0.19028691869025527,100.68623223628317,-1.842465174825067,12350,18815,12363,18087
0.7885299999999988,0.06986817717552185,-0.05632647126913071,2.0347750186920166,4.045124660478905e-05,-0.845978856086731,1.5445225238800049,29.003413645501464,0.1385980187612611,0.004256585245956264,0.19028691869025527,100.68623223628317,-1.842465174825067,12293,18579,11578,17261
0.7895959999999904,0.06986817717552185,-0.05632647126913071,2.0347750186920166,4.045124660478905e-05,-0.845978856086731,1.5445225238800049,29.024672062586912,0.18564804412779898,0.005702379251429079,0.19028691869025527,100.68623223628317,-1.842465174825067,12293,18579,11578,17261
0.7924539999999979,0.06985943019390106,-0.06506583839654922,2.0496768951416016,-0.0016451069386675954,-0.8960174918174744,1.4442178010940552,29.08311460007648,0.2208004555810567,0.03365324733543566,0.4436359239339102,108.99660827528524,-1.7239088536391365,12111,19541,10792,16108
0.7936540000000095,0.06985943019390106,-0.06506583839654922,2.0496768951416016,-0.0016451069386675954,-0.8960174918174744,1.4442178010940552,29.17275873289742,0.22111878655510522,0.026378439988477522,0.4436359239339102,108.99660827528524,-1.7239088536391365,12111,19541,10792,16108
0.7963990000000049,0.0699380487203598,-0.06449912488460541,2.0456759929656982,-0.0007860925397835672,-0.8917905688285828,1.422688364982605,29.192493821839346,0.16851053593411183,0.041112249722475604,0.43850327866849786,109.01625689217616,-1.7143574590070385,12123,18171,11081,15950
0.79755799999999,0.0699380487203598,-0.06449912488460541,2.0456759929656982,-0.0007860925397835672,-0.8917905688285828,1.422688364982605,29.21761275724097,0.029796682148999883,0.047446237157714406,0.43850327866849786,109.01625689217616,-1.7143574590070385,12123,18171,11081,15950
0.8003679999999876,0.0699380487203598,-0.06449912488460541,2.0456759929656982,-0.0007860925397835672,-0.8917905688285828,1.422688364982605,29.199183682497623,-0.07581644284189458,0.06780837986186436,0.43850327866849786,109.01625689217616,-1.7143574590070385,12151,18121,10458,15733
0.8014729999999981,0.0699380487203598,-0.06449912488460541,2.0456759929656982,-0.0007860925397835672,-0.8917905688285828,1.422688364982605,29.23157198241073,-0.08983627157121003,0.07735717307866789,0.43850327866849786,109.01625689217616,-1.7143574590070385,12151,18121,10458,15733
0.8043589999999967,0.06996665149927139,-0.07279515266418457,2.055513381958008,-0.001668052631430328,-0.9317528009414673,1.294669508934021,29.303364413812652,-0.03360760533165982,0.055943023487287795,0.6872533976326648,117.38116038263811,-1.5745063933496395,11689,18796,11397,15335
0.8054649999999965,0.06996665149927139,-0.07279515266418457,2.055513381958008,-0.001668052631430328,-0.9317528009414673,1.294669508934021,29.3376105349022,0.0058813738453041275,0.06825579924737608,0.6872533976326648,117.38116038263811,-1.5745063933496395,11689,18796,11397,15335
0.8084789999999921,0.06996665149927139,-0.07279515266418457,2.055513381958008,-0.001668052631430328,-0.9317528009414673,1.294669508934021,29.37414484400034,-0.018680368959332522,0.0445370665619391,0.6872533976326648,117.38116038263811,-1.5745063933496395,11964,18633,10418,14445
0.8095510000000068,0.06996665149927139,-0.07279515266418457,2.055513381958008,-0.001668052631430328,-0.9317528009414673,1.294669508934021,29.377915880103895,-0.046344221098639615,0.07616142207160072,0.6872533976326648,117.38116038263811,-1.5745063933496395,11964,18633,10418,14445
0.8122399999999906,0.06994257867336273,-0.08235138654708862,2.0678460597991943,-0.0028927349485456944,-0.9723520278930664,1.1790305376052856,29.39402054784782,-0.08983233508622376,0.09430319998997834,0.9286175633371305,125.77668169643155,-1.46780737620484,12207,19380,10221,13549
0.8133800000000047,0.06994257867336273,-0.08235138654708862,2.0678460597991943,-0.0028927349485456944,-0.9723520278930664,1.1790305376052856,29.414260572132424,-0.14121764548989596,0.09293804697044691,0.9286175633371305,125.77668169643155,-1.46780737620484,12207,19380,10221,13549
0.816195000000007,0.06997482478618622,-0.08112158626317978,2.0648081302642822,-0.0025525223463773727,-0.9651642441749573,1.1636838912963867,29.430171361748993,-0.164707958016399,0.10264420387934971,0.9285476267037953,125.77757158234049,-1.4504189968440264,12052,18243,10906,13804
0.8173429999999935,0.06997482478618622,-0.08112158626317978,2.0648081302642822,-0.0025525223463773727,-0.9651642441749573,1.1636838912963867,29.47053849228798,-0.17363655511078271,0.07425856018322548,0.9285476267037953,125.77757158234049,-1.4504189968440264,12052,18243,10906,13804
0.8201559999999881,0.06997482478618622,-0.08112158626317978,2.0648081302642822,-0.0025525223463773727,-0.9651642441749573,1.1636838912963867,29.466737628780216,-0.2041735585921218,0.06928107881635376,0.9285476267037953,125.77757158234049,-1.4504189968440264,11925,18130,10339,13845
0.8213260000000009,0.06993898749351501,-0.09198713302612305,2.076835870742798,-0.003635894740000367,-1.0013569593429565,1.0315091609954834,29.47497851445736,-0.22613455086264683,0.07281123199930829,1.1811594642072665,135.05113856310297,-1.320693463453952,11925,18130,10339,13845
0.8241600000000034,0.0704897940158844,-0.09041863679885864,2.073270082473755,-0.0012212487636134028,-0.9920920133590698,1.0131418704986572,29.52371436240581,-0.22737406925775377,0.07724697646618746,1.167632481008227,135.0486470376045,-1.3066969323721462,11945,19087,10644,13235
0.8252909999999974,0.0704897940158844,-0.09041863679885864,2.073270082473755,-0.0012212487636134028,-0.9920920133590698,1.0131418704986572,29.537982514262016,-0.24981592855260626,0.08787469530317694,1.167632481008227,135.0486470376045,-1.3066969323721462,11945,19087,10644,13235
0.8281169999999983,0.0704897940158844,-0.09041863679885864,2.073270082473755,-0.0012212487636134028,-0.9920920133590698,1.0131418704986572,29.539290658989465,-0.27570633178775916,0.07676445328855713,1.167632481008227,135.0486470376045,-1.3066969323721462,12175,19127,10530,12471
0.8292300000000105,0.0704897940158844,-0.09041863679885864,2.073270082473755,-0.0012212487636134028,-0.9920920133590698,1.0131418704986572,29.533080167327398,-0.2797699327818134,0.06001054016038227,1.167632481008227,135.0486470376045,-1.3066969323721462,12175,19127,10530,12471
0.8320329999999958,0.0704897940158844,-0.09041863679885864,2.073270082473755,-0.0012212487636134028,-0.9920920133590698,1.0131418704986572,29.500116624618833,-0.31610813335518567,0.08467521518144779,1.167632481008227,135.0486470376045,-1.3066969323721462,12505,19604,10314,12043
0.83318299999999,0.070227712392807,-0.09867750853300095,2.080280303955078,-0.003153960220515728,-1.0074621438980103,0.8757705092430115,29.48442527947609,-0.38557249591118575,0.08741753041255122,1.3843703154297857,143.4922979896249,-1.1614452242960929,12505,19604,10314,12043
0.8361369999999879,0.070227712392807,-0.09867750853300095,2.080280303955078,-0.003153960220515728,-1.0074621438980103,0.8757705092430115,29.461296258040967,-0.38339319790166027,0.07873272907120744,1.3843703154297857,143.4922979896249,-1.1614452242960929,12037,19483,11478,12410
0.8372140000000072,0.070227712392807,-0.09867750853300095,2.080280303955078,-0.003153960220515728,-1.0074621438980103,0.8757705092430115,29.50773113480759,-0.395577492783909,0.08383554545688102,1.3843703154297857,143.4922979896249,-1.1614452242960929,12037,19483,11478,12410
0.8399450000000069,0.070227712392807,-0.09867750853300095,2.080280303955078,-0.003153960220515728,-1.0074621438980103,0.8757705092430115,29.504217892697557,-0.39803772099892426,0.07729233342850286,1.3843703154297857,143.4922979896249,-1.1614452242960929,12044,19626,11251,11971
0.8410449999999837,0.070227712392807,-0.09867750853300095,2.080280303955078,-0.003153960220515728,-1.0074621438980103,0.8757705092430115,29.453911844970396,-0.36657556864440527,0.08648480817502141,1.3843703154297857,143.4922979896249,-1.1614452242960929,12044,19626,11251,11971
0.8439379999999946,0.07009086012840271,-0.10738569498062134,2.085581064224243,-0.004442490171641111,-1.0184121131896973,0.7333298921585083,29.484548850150667,-0.4036405791687738,0.08394389450135521,1.5776514146861291,151.9401520058119,-1.021902098386695,12540,20110,11350,11204
0.845054999999993,0.07009086012840271,-0.10738569498062134,2.085581064224243,-0.004442490171641111,-1.0184121131896973,0.7333298921585083,29.4052633487057,-0.45403271357817143,0.0796505126394976,1.5776514146861291,151.9401520058119,-1.021902098386695,12540,20110,11350,11204
0.8479020000000018,0.07009086012840271,-0.10738569498062134,2.085581064224243,-0.004442490171641111,-1.0184121131896973,0.7333298921585083,29.371313371129368,-0.4618667015302621,0.07636012717843425,1.5776514146861291,151.9401520058119,-1.021902098386695,11851,19056,12766,11937
0.8490259999999835,0.07009086012840271,-0.10738569498062134,2.085581064224243,-0.004442490171641111,-1.0184121131896973,0.7333298921585083,29.400508008263255,-0.4706480757506349,0.07539528056025536,1.5776514146861291,151.9401520058119,-1.021902098386695,11851,19056,12766,11937
0.8518269999999902,0.07009086012840271,-0.10738569498062134,2.085581064224243,-0.004442490171641111,-1.0184121131896973,0.7333298921585083,29.37050803121573,-0.4914699008648785,0.06064865020232207,1.5776514146861291,151.9401520058119,-1.021902098386695,11583,19134,12650,12044
0.8529890000000014,0.07009086012840271,-0.10738569498062134,2.085581064224243,-0.004442490171641111,-1.0184121131896973,0.7333298921585083,29.367744735268662,-0.4829002812406807,0.043020092554327136,1.5776514146861291,151.9401520058119,-1.021902098386695,11583,19134,12650,12044
0.8557679999999819,0.07053198665380478,-0.11628365516662598,2.090038299560547,-0.0034600580111145973,-1.0231431722640991,0.591939389705658,29.31257255959771,-0.47316313179459213,0.0440849283878709,1.7353614203164678,160.36909195508449,-0.8802594516126357,12162,19705,12193,11563
0.856921000000002,0.07053198665380478,-0.11628365516662598,2.090038299560547,-0.0034600580111145973,-1.0231431722640991,0.591939389705658,29.27004507278245,-0.4919216062752696,0.03696674820252305,1.7353614203164678,160.36909195508449,-0.8802594516126357,12162,19705,12193,11563
0.8598819999999833,0.07053198665380478,-0.11628365516662598,2.090038299560547,-0.0034600580111145973,-1.0231431722640991,0.591939389705658,29.236975003630285,-0.5016541617684778,0.04537378600336076,1.7353614203164678,160.36909195508449,-0.8802594516126357,12099,19539,12878,11399
0.8609439999999886,0.07049430906772614,-0.12658242881298065,2.09527850151062,-0.0038647381588816643,-1.0281814336776733,0.4608285427093506,29.165992173199747,-0.4940855911085271,0.04847074690668948,1.869090586715714,168.77253368617428,-0.754736340464502,12099,19539,12878,11399
0.863734999999986,0.07023580372333527,-0.12472236156463623,2.0935802459716797,-0.005269684363156557,-1.0187708139419556,0.45271483063697815,29.194279205034135,-0.437666656573253,0.024813266926324327,1.878256245548602,168.75900150774382,-0.7217111314722894,12576,19128,12953,11139
0.86480799999999,0.07023580372333527,-0.12472236156463623,2.0935802459716797,-0.005269684363156557,-1.0187708139419556,0.45271483063697815,29.178824348596187,-0.37996181470563406,0.04017551609855386,1.878256245548602,168.75900150774382,-0.7217111314722894,12576,19128,12953,11139
0.8676989999999932,0.07023580372333527,-0.12472236156463623,2.0935802459716797,-0.005269684363156557,-1.0187708139419556,0.45271483063697815,29.092812767502114,-0.43083847798585795,0.039780024193109484,1.878256245548602,168.75900150774382,-0.7217111314722894,11721,18141,14117,12234
0.8687719999999972,0.07023580372333527,-0.12472236156463623,2.0935802459716797,-0.005269684363156557,-1.0187708139419556,0.45271483063697815,29.122041493097953,-0.4513830347411107,0.009231955069381664,1.878256245548602,168.75900150774382,-0.7217111314722894,11721,18141,14117,12234
0.8716110000000045,0.07023580372333527,-0.12472236156463623,2.0935802459716797,-0.005269684363156557,-1.0187708139419556,0.45271483063697815,29.075879324026957,-0.38227280603106395,0.025737348454473594,1.878256245548602,168.75900150774382,-0.7217111314722894,11383,17639,14257,12521
0.8727930000000051,0.07059711962938309,-0.133419007062912,2.096165895462036,-0.004505962133407593,-1.0101653337478638,0.3130095899105072,29.0299962542382,-0.4235489400291203,0.017043025271935484,1.9796538088861277,177.1029766112108,-0.5509569792346132,11383,17639,14257,12521
0.8755650000000024,0.07059711962938309,-0.133419007062912,2.096165895462036,-0.004505962133407593,-1.0101653337478638,0.3130095899105072,29.076959502165092,-0.41146421408212686,-0.003366550827942303,1.9796538088861277,177.1029766112108,-0.5509569792346132,12442,18116,12792,11869
0.8767119999999995,0.07059711962938309,-0.133419007062912,2.096165895462036,-0.004505962133407593,-1.0101653337478638,0.3130095899105072,29.006392124864607,-0.3006367653184793,0.004875897895893362,1.9796538088861277,177.1029766112108,-0.5509569792346132,12442,18116,12792,11869
0.8795130000000063,0.07059711962938309,-0.133419007062912,2.096165895462036,-0.004505962133407593,-1.0101653337478638,0.3130095899105072,28.95194006795241,-0.3437594353478558,-0.0308997634725107,1.9796538088861277,177.1029766112108,-0.5509569792346132,12279,17947,13701,11974
0.8806289999999862,0.07055027037858963,-0.14353005588054657,2.0986199378967285,-0.004642827436327934,-1.0033727884292603,0.18119297921657562,28.928868570796837,-0.32004967834753023,-0.03649781963001973,2.04901906653994,-174.5768073813007,-0.36677344471174894,12279,17947,13701,11974
0.8835179999999818,0.07077577710151672,-0.14221863448619843,2.097261428833008,-0.0043823085725307465,-0.9970031976699829,0.17443692684173584,28.86153959738189,-0.17191928226087239,-0.018388465697913824,2.050847326904232,-174.58699203340285,-0.3459686364699212,13122,16887,13574,11833
0.884612999999983,0.07077577710151672,-0.14221863448619843,2.097261428833008,-0.0043823085725307465,-0.9970031976699829,0.17443692684173584,28.794050834301537,-0.2294212411876977,-0.030999099381170656,2.050847326904232,-174.58699203340285,-0.3459686364699212,13122,16887,13574,11833
0.8875709999999962,0.07077577710151672,-0.14221863448619843,2.097261428833008,-0.0043823085725307465,-0.9970031976699829,0.17443692684173584,28.777085432893298,-0.23084877875576423,-0.004832182002569981,2.050847326904232,-174.58699203340285,-0.3459686364699212,12133,16237,14931,13040
0.8886330000000017,0.07077577710151672,-0.14221863448619843,2.097261428833008,-0.0043823085725307465,-0.9970031976699829,0.17443692684173584,28.781284705300134,-0.0781876632198523,-0.01415440574933772,2.050847326904232,-174.58699203340285,-0.3459686364699212,12133,16237,14931,13040
0.8914020000000019,0.07077577710151672,-0.14221863448619843,2.097261428833008,-0.0043823085725307465,-0.9970031976699829,0.17443692684173584,28.696792191291845,-0.1209578222670647,-0.05746416284529221,2.050847326904232,-174.58699203340285,-0.3459686364699212,11672,15656,15537,13602
0.8925439999999945,0.07086383551359177,-0.15104684233665466,2.0971221923828125,-0.004384163301438093,-0.9793720841407776,0.036373768001794815,28.643556666365598,-0.15316618403664548,-0.04327296802220856,2.0808814163242726,-166.3332301776102,-0.09518984035631445,11672,15656,15537,13602
0.8953519999999844,0.07086383551359177,-0.15104684233665466,2.0971221923828125,-0.004384163301438093,-0.9793720841407776,0.036373768001794815,28.683212200261313,-0.02539196767000934,-0.05406713442732801,2.0808814163242726,-166.3332301776102,-0.09518984035631445,13185,15788,13226,13083
0.8965119999999879,0.07086383551359177,-0.15104684233665466,2.0971221923828125,-0.004384163301438093,-0.9793720841407776,0.036373768001794815,28.593644766479766,-0.02278538835012128,-0.09208119153447074,2.0808814163242726,-166.3332301776102,-0.09518984035631445,13185,15788,13226,13083
0.899310999999987,0.07086383551359177,-0.15104684233665466,2.0971221923828125,-0.004384163301438093,-0.9793720841407776,0.036373768001794815,28.50531303944402,-0.04806003753232883,-0.09737042919644985,2.0808814163242726,-166.3332301776102,-0.09518984035631445,12867,15830,14682,13320
0.9004239999999991,0.07086383551359177,-0.15104684233665466,2.0971221923828125,-0.004384163301438093,-0.9793720841407776,0.036373768001794815,28.57321512512555,0.04724135268491404,-0.11182998743362942,2.0808814163242726,-166.3332301776102,-0.09518984035631445,12867,15830,14682,13320
0.9033159999999916,0.07090707868337631,-0.1588277816772461,2.095872640609741,-0.004323185887187719,-0.951617419719696,-0.10143834352493286,28.527238312066423,0.05289974192468098,-0.11929705836653447,2.0632069770046106,-158.1456878708204,0.19870315631485988,14111,15104,14344,13046
0.9044340000000084,0.07090707868337631,-0.1588277816772461,2.095872640609741,-0.004323185887187719,-0.951617419719696,-0.10143834352493286,28.44620151588862,0.017166439901920037,-0.11677579382828601,2.0632069770046106,-158.1456878708204,0.19870315631485988,14111,15104,14344,13046
0.9072669999999925,0.07090707868337631,-0.1588277816772461,2.095872640609741,-0.004323185887187719,-0.951617419719696,-0.10143834352493286,28.481811175456286,0.07467873210183433,-0.13033258206782075,2.0632069770046106,-158.1456878708204,0.19870315631485988,13046,15192,15386,14268
0.9083699999999953,0.07090707868337631,-0.1588277816772461,2.095872640609741,-0.004323185887187719,-0.951617419719696,-0.10143834352493286,28.495374122255843,0.16725042797482723,-0.11331616447994813,2.0632069770046106,-158.1456878708204,0.19870315631485988,13046,15192,15386,14268
0.911195000000007,0.0708644911646843,-0.16827449202537537,2.0941946506500244,-0.003835421521216631,-0.9285309314727783,-0.23279798030853271,28.45701181938547,0.1592226617639196,-0.11030151606024888,1.9799162866440203,-149.98482331335944,0.5019575945991354,13579,14845,15630,14446
0.9123459999999904,0.0708644911646843,-0.16827449202537537,2.0941946506500244,-0.003835421521216631,-0.9285309314727783,-0.23279798030853271,28.44637621925613,0.1466354971877691,-0.15513572482081356,1.9799162866440203,-149.98482331335944,0.5019575945991354,13579,14845,15630,14446
0.9152369999999937,0.07144312560558319,-0.16709454357624054,2.0940959453582764,-0.0022254970390349627,-0.9227616786956787,-0.23313196003437042,28.451493749606826,0.2515098155191943,-0.17223153789868417,1.9834692649196772,-149.99522439517222,0.50319954308705,14063,15110,15082,14716
0.91630799999999,0.07144312560558319,-0.16709454357624054,2.0940959453582764,-0.0022254970390349627,-0.9227616786956787,-0.23313196003437042,28.412598814518436,0.30588206082247216,-0.17199839479000453,1.9834692649196772,-149.99522439517222,0.50319954308705,14063,15110,15082,14716
0.9190869999999995,0.07144312560558319,-0.16709454357624054,2.0940959453582764,-0.0022254970390349627,-0.9227616786956787,-0.23313196003437042,28.34960972841588,0.24123738733875663,-0.19680321034105708,1.9834692649196772,-149.99522439517222,0.50319954308705,13652,15441,16453,15084
0.9202010000000009,0.07144312560558319,-0.16709454357624054,2.0940959453582764,-0.0022254970390349627,-0.9227616786956787,-0.23313196003437042,28.335737854929878,0.31590789693072535,-0.21933498461221335,1.9834692649196772,-149.99522439517222,0.50319954308705,13652,15441,16453,15084
0.9222330000000074,0.07171476632356644,-0.17507579922676086,2.091583490371704,-0.0009073645924217999,-0.8910732865333557,-0.3577166795730591,28.32771641372656,0.40510981185265693,-0.2207209102882474,1.8523752146235513,-141.86790605972536,0.8437654268292301,33432,36738,30864,36314
0.9247090000000026,0.07171476632356644,-0.17507579922676086,2.091583490371704,-0.0009073645924217999,-0.8910732865333557,-0.3577166795730591,28.333172698167914,0.3234224719995747,-0.21122008309938972,1.8523752146235513,-141.86790605972536,0.8437654268292301,54449,55177,1152,3695
0.9261879999999947,0.07171476632356644,-0.17507579922676086,2.091583490371704,-0.0009073645924217999,-0.8910732865333557,-0.3577166795730591,28.351872350078015,0.34570011412371016,-0.23084480065888593,1.8523752146235513,-141.86790605972536,0.8437654268292301,54449,55177,1152,3695
0.9285840000000025,0.07171476632356644,-0.17507579922676086,2.091583490371704,-0.0009073645924217999,-0.8910732865333557,-0.3577166795730591,28.35450142270614,0.4468500682496868,-0.2536133965299775,1.8523752146235513,-141.86790605972536,0.8437654268292301,52434,58146,2472,9328
0.9300939999999828,0.07171476632356644,-0.17507579922676086,2.091583490371704,-0.0009073645924217999,-0.8910732865333557,-0.3577166795730591,28.387456443299218,0.41295035783893197,-0.2179445648518398,1.8523752146235513,-141.86790605972536,0.8437654268292301,52434,58146,2472,9328
0.9326429999999818,0.07185434550046921,-0.18290655314922333,2.0877060890197754,0.00018208428809884936,-0.8568969964981079,-0.4805610477924347,28.369479040676744,0.45944312506974916,-0.20281110202319408,1.6553796834735646,-133.7650782972522,1.1981967368230788,53954,51133,4781,28822
0.9340590000000084,0.07185434550046921,-0.18290655314922333,2.0877060890197754,0.00018208428809884936,-0.8568969964981079,-0.4805610477924347,28.26712630313395,0.5677312164444924,-0.2641098464923613,1.6553796834735646,-133.7650782972522,1.1981967368230788,53954,51133,4781,28822
0.9365020000000077,0.07185434550046921,-0.18290655314922333,2.0877060890197754,0.00018208428809884936,-0.8568969964981079,-0.4805610477924347,28.139160347491206,0.5857797920470957,-0.2789671395159658,1.6553796834735646,-133.7650782972522,1.1981967368230788,56142,51473,5414,29096
0.9380100000000093,0.07185434550046921,-0.18290655314922333,2.0877060890197754,0.00018208428809884936,-0.8568969964981079,-0.4805610477924347,27.992541611573547,0.6239804410393013,-0.20535505336497864,1.6553796834735646,-133.7650782972522,1.1981967368230788,56142,51473,5414,29096
0.9405320000000065,0.07185434550046921,-0.18290655314922333,2.0877060890197754,0.00018208428809884936,-0.8568969964981079,-0.4805610477924347,27.772783950006822,0.6515004159007168,-0.16770123456835037,1.6553796834735646,-133.7650782972522,1.1981967368230788,61280,60440,7412,11132
0.9420160000000033,0.07185434550046921,-0.18290655314922333,2.0877060890197754,0.00018208428809884936,-0.8568969964981079,-0.4805610477924347,27.425213730876145,0.618902258893711,-0.16374292830589515,1.6553796834735646,-133.7650782972522,1.1981967368230788,61280,60440,7412,11132
0.9444169999999867,0.071930430829525,-0.19103574752807617,2.082888603210449,0.0017335900338366628,-0.809082567691803,-0.6114456057548523,27.01496122180049,0.6700024612579334,-0.17866728305469923,1.3751962034959622,-124.88789455700721,1.6020171791013984,59967,59256,27917,7649
0.9459750000000058,0.071930430829525,-0.19103574752807617,2.082888603210449,0.0017335900338366628,-0.809082567691803,-0.6114456057548523,26.60661127500759,0.7731787813678377,-0.18727220620809742,1.3751962034959622,-124.88789455700721,1.6020171791013984,59967,59256,27917,7649
0.9483679999999877,0.071930430829525,-0.19103574752807617,2.082888603210449,0.0017335900338366628,-0.809082567691803,-0.6114456057548523,26.159225778220744,0.7777656102923085,-0.1725034965802517,1.3751962034959622,-124.88789455700721,1.6020171791013984,58069,60319,32286,8324
0.9498850000000093,0.071930430829525,-0.19103574752807617,2.082888603210449,0.0017335900338366628,-0.809082567691803,-0.6114456057548523,25.68944629245964,0.78781704603654,-0.16333639676549458,1.3751962034959622,-124.88789455700721,1.6020171791013984,58069,60319,32286,8324
0.9525879999999888,0.071930430829525,-0.19103574752807617,2.082888603210449,0.0017335900338366628,-0.809082567691803,-0.6114456057548523,25.174331282829893,0.7999631245571461,-0.17138856418989,1.3751962034959622,-124.88789455700721,1.6020171791013984,53916,58549,43391,11069
0.9538429999999934,0.07197640836238861,-0.19895783066749573,2.077108383178711,0.0037124385125935078,-0.756295919418335,-0.733289897441864,24.576662540465442,0.8111978693527272,-0.24205209825048232,1.100305943029494,-117.1689422516503,1.9702056476094059,53916,58549,43391,11069
0.9562820000000065,0.07197640836238861,-0.19895783066749573,2.077108383178711,0.0037124385125935078,-0.756295919418335,-0.733289897441864,23.904774694313787,0.8262427987198846,-0.3695117037462176,1.100305943029494,-117.1689422516503,1.9702056476094059,49003,57174,48497,16138
0.9577999999999883,0.07197640836238861,-0.19895783066749573,2.077108383178711,0.0037124385125935078,-0.756295919418335,-0.733289897441864,23.209640647639045,0.8464555921823407,-0.4581753272328169,1.100305943029494,-117.1689422516503,1.9702056476094059,49003,57174,48497,16138
0.9602399999999907,0.07197640836238861,-0.19895783066749573,2.077108383178711,0.0037124385125935078,-0.756295919418335,-0.733289897441864,22.516600910845547,0.9182022172135115,-0.5575472884360294,1.100305943029494,-117.1689422516503,1.9702056476094059,47326,53051,49790,18001
0.9618219999999855,0.0725238248705864,-0.20610813796520233,2.0695853233337402,0.008279397152364254,-0.6864734888076782,-0.85704106092453,21.75334107295771,1.0154566657444883,-0.7218122628946074,0.7770236968810433,-110.15272742315203,2.3084001096289035,47326,53051,49790,18001
0.964198000000004,0.0725238248705864,-0.20610813796520233,2.0695853233337402,0.008279397152364254,-0.6864734888076782,-0.85704106092453,20.92920137255066,1.0831208645616492,-0.8749593387504315,0.7770236968810433,-110.15272742315203,2.3084001096289035,49144,53655,52771,25683
0.9657630000000063,0.0725238248705864,-0.20610813796520233,2.0695853233337402,0.008279397152364254,-0.6864734888076782,-0.85704106092453,20.185414568553483,1.2529219517152568,-0.988727849463908,0.7770236968810433,-110.15272742315203,2.3084001096289035,49144,53655,52771,25683
0.9682319999999891,0.0725238248705864,-0.20610813796520233,2.0695853233337402,0.008279397152364254,-0.6864734888076782,-0.85704106092453,19.455071401739023,1.4971022652166055,-1.1026963635752496,0.7770236968810433,-110.15272742315203,2.3084001096289035,45419,52082,56090,30214
0.9696760000000068,0.0725238248705864,-0.20610813796520233,2.0695853233337402,0.008279397152364254,-0.6864734888076782,-0.85704106092453,18.63252533692828,1.6593420388242326,-1.2360654735956003,0.7770236968810433,-110.15272742315203,2.3084001096289035,45419,52082,56090,30214
0.9722189999999827,0.07286383211612701,-0.21612203121185303,2.056488513946533,0.012943262234330177,-0.6097284555435181,-0.9898712038993835,17.8729214865849,1.8721600352224268,-1.3623746767242053,0.2799441479457048,-104.16112138301162,2.7024136115884114,40568,52988,59900,38152
0.9736350000000094,0.07286383211612701,-0.21612203121185303,2.056488513946533,0.012943262234330177,-0.6097284555435181,-0.9898712038993835,17.214700983147534,2.2183892195861947,-1.4494516554123626,0.2799441479457048,-104.16112138301162,2.7024136115884114,40568,52988,59900,38152
0.9761689999999944,0.07286383211612701,-0.21612203121185303,2.056488513946533,0.012943262234330177,-0.6097284555435181,-0.9898712038993835,16.52981478034742,2.508450339189374,-1.5020179279566737,0.2799441479457048,-104.16112138301162,2.7024136115884114,40690,49032,60429,44392
0.9775899999999965,0.07286383211612701,-0.21612203121185303,2.056488513946533,0.012943262234330177,-0.6097284555435181,-0.9898712038993835,15.863991484630093,2.654856554852044,-1.5139459601630296,0.2799441479457048,-104.16112138301162,2.7024136115884114,40690,49032,60429,44392
0.9800339999999851,0.07286383211612701,-0.21612203121185303,2.056488513946533,0.012943262234330177,-0.6097284555435181,-0.9898712038993835,15.339963407464072,2.9306777521065697,-1.4747443620751177,0.2799441479457048,-104.16112138301162,2.7024136115884114,40954,45682,60766,48387
0.9816119999999937,0.0730092003941536,-0.2202964723110199,2.049227476119995,0.019198665395379066,-0.5044465065002441,-1.0866032838821411,14.768460755441865,3.425393746734632,-1.5075992478112072,-0.3717164270768869,-99.29764657646204,3.339320308196389,40954,45682,60766,48387
0.9839869999999937,0.0730092003941536,-0.2202964723110199,2.049227476119995,0.019198665395379066,-0.5044465065002441,-1.0866032838821411,14.084330890391334,3.8742495747593124,-1.5963895711866671,-0.3717164270768869,-99.29764657646204,3.339320308196389,42312,42371,60830,52317
0.9855620000000054,0.0730092003941536,-0.2202964723110199,2.049227476119995,0.019198665395379066,-0.5044465065002441,-1.0866032838821411,13.506961827119898,4.257335177555069,-1.628107819769511,-0.3717164270768869,-99.29764657646204,3.339320308196389,42312,42371,60830,52317
0.987945000000007,0.0730092003941536,-0.2202964723110199,2.049227476119995,0.019198665395379066,-0.5044465065002441,-1.0866032838821411,13.072758977728943,4.712419340421117,-1.5634438716574057,-0.3717164270768869,-99.29764657646204,3.339320308196389,42356,39745,60843,53986
0.9894689999999827,0.0730092003941536,-0.2202964723110199,2.049227476119995,0.019198665395379066,-0.5044465065002441,-1.0866032838821411,12.598920834466558,5.099373451016322,-1.5157305444094917,-0.3717164270768869,-99.29764657646204,3.339320308196389,42356,39745,60843,53986
0.9920849999999919,0.0730092003941536,-0.2202964723110199,2.049227476119995,0.019198665395379066,-0.5044465065002441,-1.0866032838821411,12.197499367565605,5.405372790795298,-1.500570100430052,-0.3717164270768869,-99.29764657646204,3.339320308196389,40794,37921,60946,55538
0.9934219999999914,0.07311353087425232,-0.22440914809703827,2.0399885177612305,0.027378736063838005,-0.39525869488716125,-1.1843019723892212,11.943727812556391,5.815537948187198,-1.4896861605290619,-1.0705063209716046,-95.23216757686613,4.386205690859212,40794,37921,60946,55538
0.9958610000000044,0.07311353087425232,-0.22440914809703827,2.0399885177612305,0.027378736063838005,-0.39525869488716125,-1.1843019723892212,11.705147993669424,6.2040500080201,-1.4756899174201503,-1.0705063209716046,-95.23216757686613,4.386205690859212,41694,36291,60763,56354
0.9973789999999862,0.07311353087425232,-0.22440914809703827,2.0399885177612305,0.027378736063838005,-0.39525869488716125,-1.1843019723892212,11.51423769303044,6.486409532066879,-1.446155061457008,-1.0705063209716046,-95.23216757686613,4.386205690859212,41694,36291,60763,56354
0.9998249999999825,0.07311353087425232,-0.22440914809703827,2.0399885177612305,0.027378736063838005,-0.39525869488716125,-1.1843019723892212,11.462411512953063,6.8448971137702275,-1.445393264227191,-1.0705063209716046,-95.23216757686613,4.386205690859212,42378,37135,60597,56793
1.0013869999999878,0.07372362166643143,-0.22842539846897125,2.0283334255218506,0.04067252203822136,-0.28003284335136414,-1.2838127613067627,11.433734594335089,7.225427147183943,-1.4448861983556398,-1.7860462379617779,-91.75099894974576,5.950927107513104,42378,37135,60597,56793
1.0039349999999976,0.07372362166643143,-0.22842539846897125,2.0283334255218506,0.04067252203822136,-0.28003284335136414,-1.2838127613067627,11.453162887119435,7.469963924797199,-1.439867338123331,-1.7860462379617779,-91.75099894974576,5.950927107513104,45247,37392,60252,57842
1.0053450000000013,0.07372362166643143,-0.22842539846897125,2.0283334255218506,0.04067252203822136,-0.28003284335136414,-1.2838127613067627,11.551149105738938,7.70154442370722,-1.4275652649418735,-1.7860462379617779,-91.75099894974576,5.950927107513104,45247,37392,60252,57842
1.0077399999999908,0.07372362166643143,-0.22842539846897125,2.0283334255218506,0.04067252203822136,-0.28003284335136414,-1.2838127613067627,11.69143697511326,7.958281674906346,-1.4291385273558377,-1.7860462379617779,-91.75099894974576,5.950927107513104,47628,39555,59761,57577
1.0092539999999863,0.07372362166643143,-0.22842539846897125,2.0283334255218506,0.04067252203822136,-0.28003284335136414,-1.2838127613067627,11.892188188612305,8.19235808838999,-1.4083039523578753,-1.7860462379617779,-91.75099894974576,5.950927107513104,47628,39555,59761,57577
1.0117919999999867,0.07372362166643143,-0.22842539846897125,2.0283334255218506,0.04067252203822136,-0.28003284335136414,-1.2838127613067627,12.194165089880826,8.447028726583214,-1.4141298835585328,-1.7860462379617779,-91.75099894974576,5.950927107513104,49007,42067,59473,57103
1.0132110000000103,0.07460804283618927,-0.2313312292098999,2.0155153274536133,0.05949071794748306,-0.15439479053020477,-1.3774806261062622,12.521068113688052,8.655102035183322,-1.4566292740242897,-2.586094774714794,-88.34911339758386,7.940073223705775,49007,42067,59473,57103
1.0156639999999897,0.07460804283618927,-0.2313312292098999,2.0155153274536133,0.05949071794748306,-0.15439479053020477,-1.3774806261062622,12.859837118048237,8.724871529421218,-1.4792945059555727,-2.586094774714794,-88.34911339758386,7.940073223705775,51724,45021,58637,56199
1.0171689999999944,0.07460804283618927,-0.2313312292098999,2.0155153274536133,0.05949071794748306,-0.15439479053020477,-1.3774806261062622,13.262752085688504,8.793900132243854,-1.477581427584379,-2.586094774714794,-88.34911339758386,7.940073223705775,51724,45021,58637,56199
1.0196779999999854,0.07460804283618927,-0.2313312292098999,2.0155153274536133,0.05949071794748306,-0.15439479053020477,-1.3774806261062622,13.649901139675503,8.846689311371405,-1.4612977954151987,-2.586094774714794,-88.34911339758386,7.940073223705775,52670,48796,58171,54785
1.0211809999999824,0.07460804283618927,-0.2313312292098999,2.0155153274536133,0.05949071794748306,-0.15439479053020477,-1.3774806261062622,14.002266114032759,8.864276827210288,-1.4901981532486295,-2.586094774714794,-88.34911339758386,7.940073223705775,52670,48796,58171,54785
1.0235709999999962,0.07565663754940033,-0.23314295709133148,2.0016512870788574,0.08420220017433167,-0.0216830987483263,-1.46359121799469,14.438272456113916,8.920637305359636,-1.5003120401204235,-3.5675928137592168,-84.5871980174186,10.18711428900833,54292,51663,57581,53906
1.0251410000000032,0.07565663754940033,-0.23314295709133148,2.0016512870788574,0.08420220017433167,-0.0216830987483263,-1.46359121799469,14.929791858485556,9.021415582065979,-1.4977693870696702,-3.5675928137592168,-84.5871980174186,10.18711428900833,54292,51663,57581,53906
1.027529999999999,0.07565663754940033,-0.23314295709133148,2.0016512870788574,0.08420220017433167,-0.0216830987483263,-1.46359121799469,15.359287304333687,9.066683994275145,-1.5096365660451179,-3.5675928137592168,-84.5871980174186,10.18711428900833,55379,53668,56529,52105
1.0290439999999945,0.07565663754940033,-0.23314295709133148,2.0016512870788574,0.08420220017433167,-0.0216830987483263,-1.46359121799469,15.772806979434652,9.040459314388917,-1.513409200045324,-3.5675928137592168,-84.5871980174186,10.18711428900833,55379,53668,56529,52105
1.0317569999999832,0.07565663754940033,-0.23314295709133148,2.0016512870788574,0.08420220017433167,-0.0216830987483263,-1.46359121799469,16.227300985803137,9.066860828171526,-1.5011848911676968,-3.5675928137592168,-84.5871980174186,10.18711428900833,55485,54817,56161,50832
1.0330109999999986,0.0773300901055336,-0.23335200548171997,1.9868055582046509,0.11726053804159164,0.12188151478767395,-1.5400302410125732,16.666073819624668,9.163025444605415,-1.494481581545913,-4.830810125895134,-80.18251896323666,12.42137656682913,55485,54817,56161,50832
1.0354459999999963,0.0773300901055336,-0.23335200548171997,1.9868055582046509,0.11726053804159164,0.12188151478767395,-1.5400302410125732,17.050372225980848,9.152279056974727,-1.489253929484142,-4.830810125895134,-80.18251896323666,12.42137656682913,56966,55232,54325,49844
1.0369610000000102,0.0773300901055336,-0.23335200548171997,1.9868055582046509,0.11726053804159164,0.12188151478767395,-1.5400302410125732,17.43777800869693,9.06841398371926,-1.4627605366439247,-4.830810125895134,-80.18251896323666,12.42137656682913,56966,55232,54325,49844
1.0394029999999912,0.0773300901055336,-0.23335200548171997,1.9868055582046509,0.11726053804159164,0.12188151478767395,-1.5400302410125732,17.830480286188962,9.012781613811942,-1.44393718090119,-4.830810125895134,-80.18251896323666,12.42137656682913,57052,55481,53734,49557
1.040981999999989,0.0773300901055336,-0.23335200548171997,1.9868055582046509,0.11726053804159164,0.12188151478767395,-1.5400302410125732,18.187967051954658,9.045708937529682,-1.4821736494100572,-4.830810125895134,-80.18251896323666,12.42137656682913,57052,55481,53734,49557
1.0434739999999874,0.07832704484462738,-0.23274622857570648,1.971542477607727,0.15505120158195496,0.2703014314174652,-1.6015734672546387,18.496712643449726,9.230694237375458,-1.5825463266823807,-6.438322246224206,-75.04654684876556,14.545198366024497,58472,54957,51766,50867
1.0449219999999915,0.07832704484462738,-0.23274622857570648,1.971542477607727,0.15505120158195496,0.2703014314174652,-1.6015734672546387,18.848011288106512,9.445011593467365,-1.6000936287888037,-6.438322246224206,-75.04654684876556,14.545198366024497,58472,54957,51766,50867
1.04731700000001,0.07832704484462738,-0.23274622857570648,1.971542477607727,0.15505120158195496,0.2703014314174652,-1.6015734672546387,19.24499486336696,9.51054026998542,-1.5367760417657883,-6.438322246224206,-75.04654684876556,14.545198366024497,59378,53682,49341,51654
1.0488340000000025,0.07832704484462738,-0.23274622857570648,1.971542477607727,0.15505120158195496,0.2703014314174652,-1.6015734672546387,19.6008954503874,9.460717852312216,-1.4872321907426083,-6.438322246224206,-75.04654684876556,14.545198366024497,59378,53682,49341,51654
1.0513770000000078,0.07832704484462738,-0.23274622857570648,1.971542477607727,0.15505120158195496,0.2703014314174652,-1.6015734672546387,19.906703042567894,9.415644383494843,-1.4565047712433286,-6.438322246224206,-75.04654684876556,14.545198366024497,59851,52534,47707,52538
1.0527919999999866,0.08055362105369568,-0.230684295296669,1.955639362335205,0.20384567975997925,0.4254913330078125,-1.6467986106872559,20.159047143232826,9.405901474962898,-1.4422998694630094,-8.408079186629172,-69.23536813883216,16.476185549843578,59851,52534,47707,52538
1.0553949999999894,0.08055362105369568,-0.230684295296669,1.955639362335205,0.20384567975997925,0.4254913330078125,-1.6467986106872559,20.40975073666627,9.511737627211518,-1.4446971139182443,-8.408079186629172,-69.23536813883216,16.476185549843578,60823,51228,43895,52487
1.0567520000000077,0.08055362105369568,-0.230684295296669,1.955639362335205,0.20384567975997925,0.4254913330078125,-1.6467986106872559,20.670391116759014,9.696017722000642,-1.4435198635583746,-8.408079186629172,-69.23536813883216,16.476185549843578,60823,51228,43895,52487
1.0591900000000023,0.08055362105369568,-0.230684295296669,1.955639362335205,0.20384567975997925,0.4254913330078125,-1.6467986106872559,20.896661805087636,9.70914817143917,-1.4141650372849217,-8.408079186629172,-69.23536813883216,16.476185549843578,61006,49831,41699,53405
1.0607550000000046,0.08292273432016373,-0.2268677055835724,1.9400269985198975,0.25931283831596375,0.5826882123947144,-1.670845866203308,21.093341577912167,9.539079769491144,-1.3883683273858691,-10.724801688788425,-62.79969568261116,18.18836019225106,61006,49831,41699,53405
1.0631479999999864,0.08292273432016373,-0.2268677055835724,1.9400269985198975,0.25931283831596375,0.5826882123947144,-1.670845866203308,21.322582223488443,9.548782197974521,-1.3818366584963409,-10.724801688788425,-62.79969568261116,18.18836019225106,61536,48667,38792,53767
1.0647119999999994,0.08292273432016373,-0.2268677055835724,1.9400269985198975,0.25931283831596375,0.5826882123947144,-1.670845866203308,21.609651814239136,9.802600624618922,-1.3779520385722968,-10.724801688788425,-62.79969568261116,18.18836019225106,61536,48667,38792,53767
1.067252999999997,0.08292273432016373,-0.2268677055835724,1.9400269985198975,0.25931283831596375,0.5826882123947144,-1.670845866203308,21.905482139711754,9.992453117672925,-1.336821646064895,-10.724801688788425,-62.79969568261116,18.18836019225106,61779,47016,36291,54110
1.0686229999999923,0.08292273432016373,-0.2268677055835724,1.9400269985198975,0.25931283831596375,0.5826882123947144,-1.670845866203308,22.082475825758422,9.90810974068568,-1.2623314324787247,-10.724801688788425,-62.79969568261116,18.18836019225106,61779,47016,36291,54110
1.0711730000000097,0.08685584366321564,-0.21826454997062683,1.9150307178497314,0.3224252760410309,0.7480519413948059,-1.6991636753082275,22.20219663466628,9.702566967753365,-1.1781691504456047,-13.359466355451344,-55.85656653524155,19.624713878396047,61998,45603,33488,54289
1.0725799999999872,0.08685584366321564,-0.21826454997062683,1.9150307178497314,0.3224252760410309,0.7480519413948059,-1.6991636753082275,22.32292092267288,9.425195544428304,-1.1047123099414122,-13.359466355451344,-55.85656653524155,19.624713878396047,61998,45603,33488,54289
1.0750249999999941,0.08685584366321564,-0.21826454997062683,1.9150307178497314,0.3224252760410309,0.7480519413948059,-1.6991636753082275,22.423788681591848,9.179934386998546,-1.0839733424265836,-13.359466355451344,-55.85656653524155,19.624713878396047,62144,45570,32355,53519
1.0765389999999897,0.08685584366321564,-0.21826454997062683,1.9150307178497314,0.3224252760410309,0.7480519413948059,-1.6991636753082275,22.515124454337208,9.033662927287034,-1.1028086158151964,-13.359466355451344,-55.85656653524155,19.624713878396047,62144,45570,32355,53519
1.0789789999999921,0.08685584366321564,-0.21826454997062683,1.9150307178497314,0.3224252760410309,0.7480519413948059,-1.6991636753082275,22.614539192565427,8.97187652473276,-1.1141136014845283,-13.359466355451344,-55.85656653524155,19.624713878396047,61994,46400,33832,53419
1.080540000000008,0.08685584366321564,-0.21826454997062683,1.9150307178497314,0.3224252760410309,0.7480519413948059,-1.6991636753082275,22.753419847619753,8.909018466155837,-1.0547113938961472,-13.359466355451344,-55.85656653524155,19.624713878396047,61994,46400,33832,53419
1.0830139999999955,0.08965658396482468,-0.21383458375930786,1.9033488035202026,0.38457855582237244,0.8693215250968933,-1.6647590398788452,22.884918220132377,8.7544858807429,-0.9646060681534336,-16.22583830134088,-48.46508385675351,20.576070972400487,62252,46195,30595,51136
1.0845050000000047,0.08965658396482468,-0.21383458375930786,1.9033488035202026,0.38457855582237244,0.8693215250968933,-1.6647590398788452,22.93283168393621,8.398580500032493,-0.9226152748768545,-16.22583830134088,-48.46508385675351,20.576070972400487,62252,46195,30595,51136
1.0868979999999866,0.08965658396482468,-0.21383458375930786,1.9033488035202026,0.38457855582237244,0.8693215250968933,-1.6647590398788452,22.92724756776253,7.857769714309011,-0.9143271846693917,-16.22583830134088,-48.46508385675351,20.576070972400487,61603,47265,34782,51712
1.0884169999999866,0.08965658396482468,-0.21383458375930786,1.9033488035202026,0.38457855582237244,0.8693215250968933,-1.6647590398788452,22.9480926622468,7.382868969771684,-0.8982439553722396,-16.22583830134088,-48.46508385675351,20.576070972400487,61603,47265,34782,51712
1.090957999999984,0.09551884979009628,-0.20303265750408173,1.88093900680542,0.45351043343544006,1.0047767162322998,-1.6615629196166992,23.00243180112878,7.040424270474973,-0.8693211604066248,-19.131088577507544,-41.046117208325754,20.883045057348763,61641,48611,34831,49552
1.092372000000003,0.09551884979009628,-0.20303265750408173,1.88093900680542,0.45351043343544006,1.0047767162322998,-1.6615629196166992,23.00565529131221,6.691559222422299,-0.840867880741191,-19.131088577507544,-41.046117208325754,20.883045057348763,61641,48611,34831,49552
1.094972000000009,0.09551884979009628,-0.20303265750408173,1.88093900680542,0.45351043343544006,1.0047767162322998,-1.6615629196166992,22.989275785343786,6.324159105814892,-0.8148386102999472,-19.131088577507544,-41.046117208325754,20.883045057348763,61136,49611,36902,47840
1.0963289999999979,0.09551884979009628,-0.20303265750408173,1.88093900680542,0.45351043343544006,1.0047767162322998,-1.6615629196166992,23.022999926859676,6.030361304886222,-0.7978150854009155,-19.131088577507544,-41.046117208325754,20.883045057348763,61136,49611,36902,47840
1.0987759999999835,0.10036589205265045,-0.1924479901790619,1.8644495010375977,0.5180569291114807,1.1157962083816528,-1.6328052282333374,23.049130863475536,5.734739238610848,-0.8019486443078547,-21.944854669885416,-33.7440389420935,20.342292324239025,60775,50480,38576,47324
1.100328999999998,0.10036589205265045,-0.1924479901790619,1.8644495010375977,0.5180569291114807,1.1157962083816528,-1.6328052282333374,23.0121917538917,5.315483114521854,-0.8207213334108505,-21.944854669885416,-33.7440389420935,20.342292324239025,60775,50480,38576,47324
1.1027330000000075,0.09858579933643341,-0.19820745289325714,1.8706344366073608,0.509964644908905,1.0754581689834595,-1.598901629447937,22.971566829359194,4.860461269625313,-0.8141789452979347,-22.005873331082178,-33.620830990862395,20.303851364807734,60398,50590,38574,44136
1.1042939999999943,0.09858579933643341,-0.19820745289325714,1.8706344366073608,0.509964644908905,1.0754581689834595,-1.598901629447937,22.9137208399538,4.352864363752865,-0.7936120179895252,-22.005873331082178,-33.620830990862395,20.303851364807734,60398,50590,38574,44136
1.10668299999999,0.09858579933643341,-0.19820745289325714,1.8706344366073608,0.509964644908905,1.0754581689834595,-1.598901629447937,22.82023110251879,3.810277782214519,-0.7837148458514365,-22.005873331082178,-33.620830990862395,20.303851364807734,59436,51471,41487,44257
1.1082010000000009,0.09858579933643341,-0.19820745289325714,1.8706344366073608,0.509964644908905,1.0754581689834595,-1.598901629447937,22.68426927201919,3.3094543602585778,-0.7893311862743045,-22.005873331082178,-33.620830990862395,20.303851364807734,59436,51471,41487,44257
1.1107429999999876,0.10521333664655685,-0.1848171502351761,1.849359154701233,0.5738378763198853,1.1766074895858765,-1.5756516456604004,22.56466138114155,2.8436578982237948,-0.8108591152620691,-24.553044468831114,-26.700951977199512,18.929714281659663,58795,52011,43851,42574
1.1121600000000036,0.10521333664655685,-0.1848171502351761,1.849359154701233,0.5738378763198853,1.1766074895858765,-1.5756516456604004,22.469092247527406,2.420956176316456,-0.8414103000762129,-24.553044468831114,-26.700951977199512,18.929714281659663,58795,52011,43851,42574
1.1146019999999843,0.10521333664655685,-0.1848171502351761,1.849359154701233,0.5738378763198853,1.1766074895858765,-1.5756516456604004,22.361019039963118,2.152759076630609,-0.8845674913312195,-24.553044468831114,-26.700951977199512,18.929714281659663,57868,52879,45387,39577
1.1161169999999985,0.10521333664655685,-0.1848171502351761,1.849359154701233,0.5738378763198853,1.1766074895858765,-1.5756516456604004,22.242559504147522,1.9919124025892023,-0.9341058162951376,-24.553044468831114,-26.700951977199512,18.929714281659663,57868,52879,45387,39577
1.1185659999999915,0.10521333664655685,-0.1848171502351761,1.849359154701233,0.5738378763198853,1.1766074895858765,-1.5756516456604004,22.06239133008148,1.6877314692025318,-0.9830436650122701,-24.553044468831114,-26.700951977199512,18.929714281659663,57438,52043,45870,40898
1.1201520000000018,0.10846573114395142,-0.1788606345653534,1.8398149013519287,0.6182056069374084,1.2091453075408936,-1.4960232973098755,21.81084617774357,1.2514897036810122,-1.0605859943657259,-26.838689112201564,-20.153477028826437,16.7062291312166,57438,52043,45870,40898
1.122546000000002,0.10846573114395142,-0.1788606345653534,1.8398149013519287,0.6182056069374084,1.2091453075408936,-1.4960232973098755,21.604566241821523,0.8747137952979263,-1.1446078612303716,-26.838689112201564,-20.153477028826437,16.7062291312166,56753,51776,46788,38411
1.124081999999995,0.10846573114395142,-0.1788606345653534,1.8398149013519287,0.6182056069374084,1.2091453075408936,-1.4960232973098755,21.446035718980156,0.6010505574746918,-1.2005788520702942,-26.838689112201564,-20.153477028826437,16.7062291312166,56753,51776,46788,38411
1.1264709999999905,0.10846573114395142,-0.1788606345653534,1.8398149013519287,0.6182056069374084,1.2091453075408936,-1.4960232973098755,21.29767634097402,0.4939270997341538,-1.266057594317909,-26.838689112201564,-20.153477028826437,16.7062291312166,56387,51483,46860,39195
1.1279919999999983,0.10846573114395142,-0.1788606345653534,1.8398149013519287,0.6182056069374084,1.2091453075408936,-1.4960232973098755,21.136883196470528,0.5058134201799364,-1.3414169305258268,-26.838689112201564,-20.153477028826437,16.7062291312166,56387,51483,46860,39195
1.1305350000000034,0.11617980152368546,-0.16396787762641907,1.8200715780258179,0.6701970100402832,1.2761825323104858,-1.457703709602356,20.920947703700286,0.45080010206800597,-1.4074229786692771,-28.687728661874417,-14.400471149336813,14.062441678108925,57824,51149,44066,38005
1.1319519999999903,0.11617980152368546,-0.16396787762641907,1.8200715780258179,0.6701970100402832,1.2761825323104858,-1.457703709602356,20.674662827147504,0.2799904758095856,-1.4636902461804713,-28.687728661874417,-14.400471149336813,14.062441678108925,57824,51149,44066,38005
1.1343910000000033,0.11617980152368546,-0.16396787762641907,1.8200715780258179,0.6701970100402832,1.2761825323104858,-1.457703709602356,20.40090478078946,0.09670006161580647,-1.5309893921912097,-28.687728661874417,-14.400471149336813,14.062441678108925,57250,49892,44006,40257
1.1359130000000004,0.11617980152368546,-0.16396787762641907,1.8200715780258179,0.6701970100402832,1.2761825323104858,-1.457703709602356,20.126151777448165,-0.050888755696048525,-1.622534622556302,-28.687728661874417,-14.400471149336813,14.062441678108925,57250,49892,44006,40257
1.1383489999999874,0.11617980152368546,-0.16396787762641907,1.8200715780258179,0.6701970100402832,1.2761825323104858,-1.457703709602356,19.86567757860744,-0.06314198899982752,-1.7019568773232445,-28.687728661874417,-14.400471149336813,14.062441678108925,57463,49235,44466,43915
1.1399089999999852,0.11617980152368546,-0.16396787762641907,1.8200715780258179,0.6701970100402832,1.2761825323104858,-1.457703709602356,19.639579463117457,0.028427546871400942,-1.7514734309452513,-28.687728661874417,-14.400471149336813,14.062441678108925,57463,49235,44466,43915
1.1423099999999977,0.11985742300748825,-0.15808072686195374,1.8107199668884277,0.6958895921707153,1.2704745531082153,-1.3735283613204956,19.39035019566348,0.041955735257541746,-1.798902865220963,-30.353131010875853,-8.953347122726518,11.126947388647558,58024,47796,41715,42149
1.143872000000003,0.11985742300748825,-0.15808072686195374,1.8107199668884277,0.6958895921707153,1.2704745531082153,-1.3735283613204956,19.04058766232345,-0.09827333235214919,-1.841066164757152,-30.353131010875853,-8.953347122726518,11.126947388647558,58024,47796,41715,42149
1.1462829999999957,0.11985742300748825,-0.15808072686195374,1.8107199668884277,0.6958895921707153,1.2704745531082153,-1.3735283613204956,18.6729201643426,-0.23705472639921907,-1.8563661583777118,-30.353131010875853,-8.953347122726518,11.126947388647558,57774,46624,42095,45637
1.1477859999999929,0.11985742300748825,-0.15808072686195374,1.8107199668884277,0.6958895921707153,1.2704745531082153,-1.3735283613204956,18.366185792102762,-0.25719506523526825,-1.869669846445148,-30.353131010875853,-8.953347122726518,11.126947388647558,57774,46624,42095,45637
1.150334999999992,0.1293044537305832,-0.14182791113853455,1.790968894958496,0.7340876460075378,1.307210922241211,-1.3225879669189453,18.08672858101195,-0.18128187474439814,-1.8932023367854154,-31.778173503224394,-3.7671500666698687,7.97947282429447,57808,46725,41833,44514
1.1517429999999877,0.1293044537305832,-0.14182791113853455,1.790968894958496,0.7340876460075378,1.307210922241211,-1.3225879669189453,17.795583288529,-0.10476997235096458,-1.916439349402738,-31.778173503224394,-3.7671500666698687,7.97947282429447,57808,46725,41833,44514
1.154185999999987,0.1293044537305832,-0.14182791113853455,1.790968894958496,0.7340876460075378,1.307210922241211,-1.3225879669189453,17.44885143250948,-0.13031348220937783,-1.9254328444039357,-31.778173503224394,-3.7671500666698687,7.97947282429447,57456,45614,41261,45663
1.1556969999999855,0.1293044537305832,-0.14182791113853455,1.790968894958496,0.7340876460075378,1.307210922241211,-1.3225879669189453,17.060256814682784,-0.26394925787862955,-1.9324938165601173,-31.778173503224394,-3.7671500666698687,7.97947282429447,57456,45614,41261,45663
1.1581469999999972,0.1293044537305832,-0.14182791113853455,1.790968894958496,0.7340876460075378,1.307210922241211,-1.3225879669189453,16.729518838905843,-0.38804314374396587,-1.9589813504459364,-31.778173503224394,-3.7671500666698687,7.97947282429447,57124,45187,42683,47664
1.1597079999999842,0.1293044537305832,-0.14182791113853455,1.790968894958496,0.7340876460075378,1.307210922241211,-1.3225879669189453,16.499156469878425,-0.45136519156180716,-1.9353596442091516,-31.778173503224394,-3.7671500666698687,7.97947282429447,57124,45187,42683,47664
1.1621069999999891,0.13262514770030975,-0.13651761412620544,1.7834086418151855,0.7355921268463135,1.265858769416809,-1.2352502346038818,16.25852814748097,-0.5258047385082387,-1.8594775294792514,-32.90199152565572,0.6776434879128908,5.116154375230959,56402,44309,41975,45461
1.1636609999999927,0.13262514770030975,-0.13651761412620544,1.7834086418151855,0.7355921268463135,1.265858769416809,-1.2352502346038818,15.98724257987896,-0.6184952613001196,-1.8151304378491975,-32.90199152565572,0.6776434879128908,5.116154375230959,56402,44309,41975,45461
1.1660510000000068,0.13262514770030975,-0.13651761412620544,1.7834086418151855,0.7355921268463135,1.265858769416809,-1.2352502346038818,15.775850439928394,-0.6634591410386359,-1.8536729035673147,-32.90199152565572,0.6776434879128908,5.116154375230959,56465,43983,41062,46245
1.1675709999999964,0.13262514770030975,-0.13651761412620544,1.7834086418151855,0.7355921268463135,1.265858769416809,-1.2352502346038818,15.600045588992339,-0.6892569162021245,-1.9462176182895137,-32.90199152565572,0.6776434879128908,5.116154375230959,56465,43983,41062,46245
1.1701190000000061,0.13262514770030975,-0.13651761412620544,1.7834086418151855,0.7355921268463135,1.265858769416809,-1.2352502346038818,15.399637390641697,-0.7426336552451739,-2.0261930116148656,-32.90199152565572,0.6776434879128908,5.116154375230959,56236,43872,40881,44609
1.1715290000000096,0.14276641607284546,-0.11897943168878555,1.7646358013153076,0.7542148232460022,1.2730333805084229,-1.1841256618499756,15.212043258192079,-0.8569557705702506,-2.052840202008035,-33.82715883488715,5.129431251189192,1.9265621324863367,56236,43872,40881,44609
1.1741229999999923,0.14276641607284546,-0.11897943168878555,1.7646358013153076,0.7542148232460022,1.2730333805084229,-1.1841256618499756,15.034336910237707,-1.1092360885270753,-2.0479734082739696,-33.82715883488715,5.129431251189192,1.9265621324863367,56029,45486,39751,41383
1.175487999999983,0.14276641607284546,-0.11897943168878555,1.7646358013153076,0.7542148232460022,1.2730333805084229,-1.1841256618499756,14.85869078370262,-1.4298381397742017,-2.0499241737724527,-33.82715883488715,5.129431251189192,1.9265621324863367,56029,45486,39751,41383
1.1779379999999946,0.14276641607284546,-0.11897943168878555,1.7646358013153076,0.7542148232460022,1.2730333805084229,-1.1841256618499756,14.701524864603813,-1.6475141414748637,-2.0717495778539794,-33.82715883488715,5.129431251189192,1.9265621324863367,56180,46761,39238,40406
1.1794970000000031,0.14276641607284546,-0.11897943168878555,1.7646358013153076,0.7542148232460022,1.2730333805084229,-1.1841256618499756,14.534673561252605,-1.7175098712473618,-2.1135826454149984,-33.82715883488715,5.129431251189192,1.9265621324863367,56180,46761,39238,40406
1.181886999999988,0.15013988316059113,-0.10616965591907501,1.7510608434677124,0.7553371787071228,1.2529791593551636,-1.128692865371704,14.337396175079459,-1.805254504420802,-2.1439856918935063,-34.52209277370989,8.795609916114023,-1.065629370678805,54075,46658,41442,38940
1.1834640000000072,0.15013988316059113,-0.10616965591907501,1.7510608434677124,0.7553371787071228,1.2529791593551636,-1.128692865371704,14.12006412063358,-2.02378125293169,-2.157056752839724,-34.52209277370989,8.795609916114023,-1.065629370678805,54075,46658,41442,38940
1.1858439999999828,0.15013988316059113,-0.10616965591907501,1.7510608434677124,0.7553371787071228,1.2529791593551636,-1.128692865371704,13.910237919403981,-2.2499029373973203,-2.1811628880787945,-34.52209277370989,8.795609916114023,-1.065629370678805,53934,48851,41317,36532
1.187359999999986,0.15013988316059113,-0.10616965591907501,1.7510608434677124,0.7553371787071228,1.2529791593551636,-1.128692865371704,13.717279115254508,-2.431752365059528,-2.230924053046925,-34.52209277370989,8.795609916114023,-1.065629370678805,53934,48851,41317,36532
1.189908999999985,0.15013988316059113,-0.10616965591907501,1.7510608434677124,0.7553371787071228,1.2529791593551636,-1.128692865371704,13.527581085543728,-2.6186751145983367,-2.2796469846640885,-34.52209277370989,8.795609916114023,-1.065629370678805,53150,48600,41860,36982
1.1913179999999992,0.14851315319538116,-0.10868869721889496,1.751019835472107,0.7483727335929871,1.240088939666748,-1.129801630973816,13.331099451904299,-2.799709348650871,-2.326915430851905,-34.55317773070914,8.814428372419762,-1.1035918549430177,53150,48600,41860,36982
1.1937630000000063,0.1559816598892212,-0.0964089184999466,1.740012288093567,0.7442353963851929,1.2162431478500366,-1.0759323835372925,13.100858523022588,-3.004586064994558,-2.3842503596441116,-35.05644198478869,11.727981053168024,-3.904845480466978,51292,48997,41879,33095
1.1952759999999836,0.1559816598892212,-0.0964089184999466,1.740012288093567,0.7442353963851929,1.2162431478500366,-1.0759323835372925,12.85005372946772,-3.218256805573795,-2.4346642653954205,-35.05644198478869,11.727981053168024,-3.904845480466978,51292,48997,41879,33095
1.1978859999999987,0.1559816598892212,-0.0964089184999466,1.740012288093567,0.7442353963851929,1.2162431478500366,-1.0759323835372925,12.588749689631326,-3.3712961565635258,-2.4652677147459574,-35.05644198478869,11.727981053168024,-3.904845480466978,51155,49983,41564,33788
1.1992839999999851,0.1559816598892212,-0.0964089184999466,1.740012288093567,0.7442353963851929,1.2162431478500366,-1.0759323835372925,12.292567826894818,-3.494625548748441,-2.489349615219108,-35.05644198478869,11.727981053168024,-3.904845480466978,51155,49983,41564,33788
1.2016779999999854,0.16175982356071472,-0.08690785616636276,1.7289451360702515,0.7257282733917236,1.1737483739852905,-1.031541347503662,11.954225993573484,-3.6051496634639286,-2.5382500465229247,-35.547343302824764,14.224751416625299,-6.80932026175482,49060,49923,42781,33953
1.2032399999999908,0.16175982356071472,-0.08690785616636276,1.7289451360702515,0.7257282733917236,1.1737483739852905,-1.031541347503662,11.599234077116973,-3.671414970339498,-2.5998822520500835,-35.547343302824764,14.224751416625299,-6.80932026175482,49060,49923,42781,33953
1.2056289999999863,0.16175982356071472,-0.08690785616636276,1.7289451360702515,0.7257282733917236,1.1737483739852905,-1.031541347503662,11.247900278733796,-3.7149778941865783,-2.646847630505849,-35.547343302824764,14.224751416625299,-6.80932026175482,48261,50022,42558,34781
1.2071540000000096,0.16175982356071472,-0.08690785616636276,1.7289451360702515,0.7257282733917236,1.1737483739852905,-1.031541347503662,10.881177670307704,-3.764495646231076,-2.674675000736087,-35.547343302824764,14.224751416625299,-6.80932026175482,48261,50022,42558,34781
1.2096760000000069,0.16175982356071472,-0.08690785616636276,1.7289451360702515,0.7257282733917236,1.1737483739852905,-1.031541347503662,10.495159927151771,-3.7984940933392455,-2.6915168314697477,-35.547343302824764,14.224751416625299,-6.80932026175482,47955,49248,42914,38180
1.2111300000000047,0.16033302247524261,-0.08903265744447708,1.7289681434631348,0.7196474671363831,1.163346529006958,-1.0319496393203735,10.119121581232582,-3.7835537596239006,-2.694908367117964,-35.57552616245158,14.240605184164961,-6.843960153570975,47955,49248,42914,38180
1.2136730000000098,0.16743989288806915,-0.07758284360170364,1.7188817262649536,0.7004387974739075,1.1274280548095703,-0.9893745183944702,9.748836728532401,-3.719510594361893,-2.695009567239387,-36.04116430276537,16.24963501574493,-9.588155607946192,46740,47780,42224,36856
1.2150670000000101,0.16743989288806915,-0.07758284360170364,1.7188817262649536,0.7004387974739075,1.1274280548095703,-0.9893745183944702,9.363361204974408,-3.663799661202417,-2.6900467665480243,-36.04116430276537,16.24963501574493,-9.588155607946192,46740,47780,42224,36856
1.2175139999999955,0.16743989288806915,-0.07758284360170364,1.7188817262649536,0.7004387974739075,1.1274280548095703,-0.9893745183944702,8.984185655291107,-3.6107638733579246,-2.674725600796798,-36.04116430276537,16.24963501574493,-9.588155607946192,47123,47677,41429,40176
1.2190689999999886,0.16617758572101593,-0.07935532927513123,1.718419075012207,0.6949754357337952,1.1189937591552734,-0.9921618103981018,8.64053720718168,-3.4763453447100283,-2.6660673977768417,-36.068267119101684,16.25577482740648,-9.616004433264829,47123,47677,41429,40176
1.2214590000000025,0.17300549149513245,-0.06836672127246857,1.7086974382400513,0.6693283915519714,1.0795937776565552,-0.9556321501731873,8.302182058054894,-3.3168837807515716,-2.6834344038774662,-36.542120387599496,17.826858345118023,-12.049216560574447,47004,46240,41292,42336
1.2230290000000095,0.17300549149513245,-0.06836672127246857,1.7086974382400513,0.6693283915519714,1.0795937776565552,-0.9556321501731873,7.930331266633747,-3.237110654511011,-2.710464956309553,-36.542120387599496,17.826858345118023,-12.049216560574447,47004,46240,41292,42336
1.2255309999999882,0.17300549149513245,-0.06836672127246857,1.7086974382400513,0.6693283915519714,1.0795937776565552,-0.9556321501731873,7.544741759781098,-3.2496616000963368,-2.728398150457928,-36.542120387599496,17.826858345118023,-12.049216560574447,47337,45823,39495,43076
1.2269439999999885,0.17300549149513245,-0.06836672127246857,1.7086974382400513,0.6693283915519714,1.0795937776565552,-0.9556321501731873,7.165060209490681,-3.2420335077860227,-2.727213576405061,-36.542120387599496,17.826858345118023,-12.049216560574447,47337,45823,39495,43076
1.2294919999999985,0.1714528203010559,-0.07025131583213806,1.70833158493042,0.6628308296203613,1.0706357955932617,-0.957811176776886,6.80353715677686,-3.1522855116825705,-2.7116042566238887,-36.57012066849538,17.8377680550231,-12.081140398310152,47731,45607,39618,45424
1.2309070000000064,0.1714528203010559,-0.07025131583213806,1.70833158493042,0.6628308296203613,1.0706357955932617,-0.957811176776886,6.501791417890959,-3.0202084342650717,-2.6890741801179274,-36.57012066849538,17.8377680550231,-12.081140398310152,47731,45607,39618,45424
1.2333450000000012,0.17793385684490204,-0.05975573509931564,1.6989179849624634,0.6322101354598999,1.029348373413086,-0.9276884198188782,6.241775282757726,-2.8931916292348325,-2.6580595386950825,-37.07287607559559,19.0443714022567,-14.120612196361227,46686,44784,38539,43483
1.2348550000000105,0.17793385684490204,-0.05975573509931564,1.6989179849624634,0.6322101354598999,1.029348373413086,-0.9276884198188782,5.9654909617896354,-2.819611684109251,-2.624242452857147,-37.07287607559559,19.0443714022567,-14.120612196361227,46686,44784,38539,43483
1.237293000000005,0.17793385684490204,-0.05975573509931564,1.6989179849624634,0.6322101354598999,1.029348373413086,-0.9276884198188782,5.655258793774087,-2.7988475497221215,-2.5945663161981765,-37.07287607559559,19.0443714022567,-14.120612196361227,46684,45429,38033,44735
1.2388640000000013,0.1769343763589859,-0.060917410999536514,1.6984387636184692,0.6279922723770142,1.024114966392517,-0.9303234815597534,5.33855940536739,-2.7925124221210407,-2.5682588120020466,-37.097417540687346,19.042640830317097,-14.140160082019273,46684,45429,38033,44735
1.2413459999999905,0.18304134905338287,-0.05090024322271347,1.6892939805984497,0.5922169089317322,0.9800901412963867,-0.900860607624054,5.077288921360731,-2.76144025641865,-2.540913207613004,-37.62075422167146,19.92914279653852,-15.824222499547979,45220,45163,38786,44944
1.242823000000004,0.18304134905338287,-0.05090024322271347,1.6892939805984497,0.5922169089317322,0.9800901412963867,-0.900860607624054,4.855660122812119,-2.6801368778157304,-2.5171956275769762,-37.62075422167146,19.92914279653852,-15.824222499547979,45220,45163,38786,44944
1.2452069999999948,0.18304134905338287,-0.05090024322271347,1.6892939805984497,0.5922169089317322,0.9800901412963867,-0.900860607624054,4.627883150570949,-2.5736093689481248,-2.48898130004035,-37.62075422167146,19.92914279653852,-15.824222499547979,44320,45157,37508,44603
1.246728999999992,0.18304134905338287,-0.05090024322271347,1.6892939805984497,0.5922169089317322,0.9800901412963867,-0.900860607624054,4.381951142862601,-2.545486654152997,-2.447552100858641,-37.62075422167146,19.92914279653852,-15.824222499547979,44320,45157,37508,44603
1.2493479999999981,0.18147194385528564,-0.052506931126117706,1.689140796661377,0.5858033299446106,0.972592830657959,-0.9016569256782532,4.119081963253567,-2.5698335391546103,-2.403188364471774,-37.64649946114305,19.939068697198717,-15.855228580804962,44607,45436,37059,45524
1.2506909999999916,0.18147194385528564,-0.052506931126117706,1.689140796661377,0.5858033299446106,0.972592830657959,-0.9016569256782532,3.870411160680181,-2.5590370840954293,-2.358450986583969,-37.64649946114305,19.939068697198717,-15.855228580804962,44607,45436,37059,45524
1.253122000000003,0.18713431060314178,-0.043015941977500916,1.680281400680542,0.5455018281936646,0.9263273477554321,-0.8719915151596069,3.6595159665890242,-2.551305927450929,-2.3112512499522766,-38.18437367154281,20.54307664674813,-17.261495493579304,42914,45242,36195,43347
1.254646000000008,0.18713431060314178,-0.043015941977500916,1.680281400680542,0.5455018281936646,0.9263273477554321,-0.8719915151596069,3.4746672869071693,-2.5478819012374143,-2.2669056230608224,-38.18437367154281,20.54307664674813,-17.261495493579304,42914,45242,36195,43347
1.2570939999999828,0.18713431060314178,-0.043015941977500916,1.680281400680542,0.5455018281936646,0.9263273477554321,-0.8719915151596069,3.304128837026746,-2.5319884221679305,-2.2327668273632053,-38.18437367154281,20.54307664674813,-17.261495493579304,42364,46359,35627,44234
1.2586490000000048,0.1860310435295105,-0.04455985501408577,1.6801363229751587,0.5407928228378296,0.9193949699401855,-0.8725860714912415,3.152096959877393,-2.5228444585651433,-2.2000352459855868,-38.205832629186105,20.552448074586888,-17.283828156356073,42364,46359,35627,44234
1.2610559999999824,0.19122958183288574,-0.035602159798145294,1.6715500354766846,0.49787411093711853,0.8728750944137573,-0.8459989428520203,3.021837489903873,-2.533867814949199,-2.1599253768079034,-38.750880381906555,20.898357800507995,-18.475915157299156,41655,46721,35315,43156
1.2626089999999968,0.19122958183288574,-0.035602159798145294,1.6715500354766846,0.49787411093711853,0.8728750944137573,-0.8459989428520203,2.8841547247078667,-2.551639088903298,-2.123949798906459,-38.750880381906555,20.898357800507995,-18.475915157299156,41655,46721,35315,43156
1.2650529999999853,0.19122958183288574,-0.035602159798145294,1.6715500354766846,0.49787411093711853,0.8728750944137573,-0.8459989428520203,2.7028704198289737,-2.579433702252128,-2.063895516325172,-38.750880381906555,20.898357800507995,-18.475915157299156,40439,47659,34581,42156
1.2665179999999818,0.19122958183288574,-0.035602159798145294,1.6715500354766846,0.49787411093711853,0.8728750944137573,-0.8459989428520203,2.5123638544112454,-2.5748826262652917,-2.0159916399012627,-38.750880381906555,20.898357800507995,-18.475915157299156,40439,47659,34581,42156
1.2690650000000023,0.19007858633995056,-0.036842189729213715,1.671265721321106,0.49311327934265137,0.8673937916755676,-0.8472781181335449,2.3805514952061007,-2.497155873006348,-2.0169728816049024,-38.772128585091075,20.902432829320546,-18.497684452148146,40443,48520,34226,42962
1.2704769999999843,0.19007858633995056,-0.036842189729213715,1.671265721321106,0.49311327934265137,0.8673937916755676,-0.8472781181335449,2.276912717172904,-2.4218187741935324,-2.01560042153713,-38.772128585091075,20.902432829320546,-18.497684452148146,40443,48520,34226,42962
1.272911999999982,0.1947871446609497,-0.02840561978518963,1.6629239320755005,0.4476358890533447,0.8206678628921509,-0.8221352100372314,2.131535147481277,-2.4017513227475673,-1.9438737702141349,-39.31858812307959,21.05310583215173,-19.55058571158269,39461,48044,32052,40809
1.2744409999999917,0.1947871446609497,-0.02840561978518963,1.6629239320755005,0.4476358890533447,0.8206678628921509,-0.8221352100372314,1.9245200459403111,-2.447555296651949,-1.8408875998060623,-39.31858812307959,21.05310583215173,-19.55058571158269,39461,48044,32052,40809
1.2769830000000075,0.1947871446609497,-0.02840561978518963,1.6629239320755005,0.4476358890533447,0.8206678628921509,-0.8221352100372314,1.7118696955327375,-2.489397019486511,-1.7922869072829337,-39.31858812307959,21.05310583215173,-19.55058571158269,38823,48891,31806,42075
1.278459999999992,0.1938633769750595,-0.029746506363153458,1.6629663705825806,0.4436750113964081,0.8147891759872437,-0.8215996623039246,1.5431467225674214,-2.482261611977862,-1.758161294232713,-39.337613405424435,21.06081059365591,-19.567609641624202,38823,48891,31806,42075
1.280834999999992,0.1980697363615036,-0.02183154597878456,1.65486478805542,0.3967673182487488,0.7689396142959595,-0.7994878888130188,1.3852188730807415,-2.4859783195951763,-1.6864604755722914,-39.88152354303885,21.035785245889105,-20.458301199696546,37028,48791,32245,42346
1.282402999999991,0.1980697363615036,-0.02183154597878456,1.65486478805542,0.3967673182487488,0.7689396142959595,-0.7994878888130188,1.2303818883552076,-2.5170715242701784,-1.6088410477052781,-39.88152354303885,21.035785245889105,-20.458301199696546,37028,48791,32245,42346
1.2847790000000094,0.1980697363615036,-0.02183154597878456,1.65486478805542,0.3967673182487488,0.7689396142959595,-0.7994878888130188,1.0729381349756768,-2.5426072443824035,-1.5407734465619973,-39.88152354303885,21.035785245889105,-20.458301199696546,34854,49342,32185,41851
1.28630799999999,0.1980697363615036,-0.02183154597878456,1.65486478805542,0.3967673182487488,0.7689396142959595,-0.7994878888130188,0.886452609908832,-2.548233438501305,-1.4834362540828638,-39.88152354303885,21.035785245889105,-20.458301199696546,34854,49342,32185,41851
1.2888399999999964,0.19700150191783905,-0.022952266037464142,1.6549382209777832,0.3923413157463074,0.7640484571456909,-0.7987697720527649,0.6748005454358746,-2.514053363806792,-1.4330013093589433,-39.902612053149824,21.038632156664303,-20.476801792333937,34369,49956,32658,42575
1.2902679999999818,0.19700150191783905,-0.022952266037464142,1.6549382209777832,0.3923413157463074,0.7640484571456909,-0.7987697720527649,0.4824407860841011,-2.4268657307753414,-1.3615055541024579,-39.902612053149824,21.038632156664303,-20.476801792333937,34369,49956,32658,42575
1.2927170000000041,0.20068654417991638,-0.015540938824415207,1.647055745124817,0.34394970536231995,0.7189605236053467,-0.778178870677948,0.32391332587798993,-2.298691249619245,-1.2673822506441146,-40.437002075803996,20.786188784179924,-21.22115322087242,32191,49262,31312,41350
1.2942239999999874,0.20068654417991638,-0.015540938824415207,1.647055745124817,0.34394970536231995,0.7189605236053467,-0.778178870677948,0.1645354351120323,-2.1878906987826072,-1.1863996497944944,-40.437002075803996,20.786188784179924,-21.22115322087242,32191,49262,31312,41350
1.2966699999999838,0.20068654417991638,-0.015540938824415207,1.647055745124817,0.34394970536231995,0.7189605236053467,-0.778178870677948,-0.023779947939805972,-2.141464077815365,-1.1133019365632992,-40.437002075803996,20.786188784179924,-21.22115322087242,32811,49297,29871,43167
1.298231999999989,0.19981758296489716,-0.01629195362329483,1.6465098857879639,0.3405153155326843,0.7160235643386841,-0.7806678414344788,-0.20589389407728573,-2.06676706977055,-1.0423756983059276,-40.4562977641124,20.78075863873469,-21.233498329602043,32811,49297,29871,43167
1.3006909999999916,0.2029760181903839,-0.00935700349509716,1.6388063430786133,0.29061630368232727,0.6716414093971252,-0.760174572467804,-0.35474700550476385,-1.912586421095666,-0.9772393719954697,-40.948749554186016,20.36945335284316,-21.7439547204819,32835,48526,29028,43513
1.3021889999999838,0.2029760181903839,-0.00935700349509716,1.6388063430786133,0.29061630368232727,0.6716414093971252,-0.760174572467804,-0.519406260962728,-1.7783367368608807,-0.888492924198969,-40.948749554186016,20.36945335284316,-21.7439547204819,32835,48526,29028,43513
1.304570000000007,0.2029760181903839,-0.00935700349509716,1.6388063430786133,0.29061630368232727,0.6716414093971252,-0.760174572467804,-0.7354388592442158,-1.6930760340361573,-0.7729956890428947,-40.948749554186016,20.36945335284316,-21.7439547204819,32366,48257,28428,44804
1.306100999999995,0.2029760181903839,-0.00935700349509716,1.6388063430786133,0.29061630368232727,0.6716414093971252,-0.760174572467804,-0.9692500218832866,-1.6238584799341804,-0.6675825133544057,-40.948749554186016,20.36945335284316,-21.7439547204819,32366,48257,28428,44804
1.3086330000000017,0.20195716619491577,-0.010205353610217571,1.6389107704162598,0.28647923469543457,0.6680315136909485,-0.7592384815216064,-1.1911488649664328,-1.5573209979952047,-0.5809512812537003,-40.968779708999,20.367432191093478,-21.75876892596437,32757,48767,29234,46127
1.3100570000000007,0.20195716619491577,-0.010205353610217571,1.6389107704162598,0.28647923469543457,0.6680315136909485,-0.7592384815216064,-1.3882209214195333,-1.4567581710210495,-0.5127813481455332,-40.968779708999,20.367432191093478,-21.75876892596437,32757,48767,29234,46127
1.312487999999983,0.2045747935771942,-0.003740555141121149,1.631408452987671,0.2367161512374878,0.6254645586013794,-0.7410554885864258,-1.5360243645481135,-1.269602661202968,-0.45281268619329246,-41.387124945695895,19.84228554327575,-21.9861910146549,30455,47856,28681,45432
1.3140190000000003,0.2045747935771942,-0.003740555141121149,1.631408452987671,0.2367161512374878,0.6254645586013794,-0.7410554885864258,-1.669228758055043,-1.0441414406876772,-0.3740695042148065,-41.387124945695895,19.84228554327575,-21.9861910146549,30455,47856,28681,45432
1.3164569999999949,0.2045747935771942,-0.003740555141121149,1.631408452987671,0.2367161512374878,0.6254645586013794,-0.7410554885864258,-1.8300899463243905,-0.8611607687734313,-0.3051025868609196,-41.387124945695895,19.84228554327575,-21.9861910146549,30667,47471,27910,47097
1.318017999999982,0.20376195013523102,-0.004905628971755505,1.6312013864517212,0.23333342373371124,0.6206347942352295,-0.7415683269500732,-1.9787859478923107,-0.6918526327375975,-0.25698938597533005,-41.400719050209396,19.848508775291005,-21.996621018716702,30667,47471,27910,47097
1.3204029999999911,0.20584356784820557,0.0010891454294323921,1.6238813400268555,0.1828877031803131,0.5787397027015686,-0.7219547629356384,-2.086019061290733,-0.4691785434611292,-0.203923787371386,-41.736248934824026,19.241932917677076,-21.905271984831725,30750,46204,26172,47250
1.3219800000000104,0.20584356784820557,0.0010891454294323921,1.6238813400268555,0.1828877031803131,0.5787397027015686,-0.7219547629356384,-2.2229530787462637,-0.32092469321318934,-0.1384070368215888,-41.736248934824026,19.241932917677076,-21.905271984831725,30750,46204,26172,47250
1.3243699999999954,0.20584356784820557,0.0010891454294323921,1.6238813400268555,0.1828877031803131,0.5787397027015686,-0.7219547629356384,-2.415928660810604,-0.3055954381101524,-0.02898506300085222,-41.736248934824026,19.241932917677076,-21.905271984831725,30571,45763,24826,48007
1.325889999999985,0.20584356784820557,0.0010891454294323921,1.6238813400268555,0.1828877031803131,0.5787397027015686,-0.7219547629356384,-2.6010335365893247,-0.2760280582921975,0.12491633658898006,-41.736248934824026,19.241932917677076,-21.905271984831725,30571,45763,24826,48007
1.328445000000007,0.20540940761566162,0.0005297625320963562,1.6239460706710815,0.18121550977230072,0.5766592025756836,-0.7212939262390137,-2.712093745632245,-0.146201418574843,0.26417472775441836,-41.75005358670993,19.23502114537901,-21.904337103570132,31097,46745,25038,48238
1.3298500000000057,0.20540940761566162,0.0005297625320963562,1.6239460706710815,0.18121550977230072,0.5766592025756836,-0.7212939262390137,-2.7914450271561373,0.02265311662891761,0.3589058311525452,-41.75005358670993,19.23502114537901,-21.904337103570132,31097,46745,25038,48238
1.3322839999999851,0.2069818377494812,0.006099944468587637,1.6168055534362793,0.1333683282136917,0.5376018285751343,-0.706130862236023,-2.8706397148079326,0.21164547314925944,0.4225688967479711,-41.97554828578143,18.619475806645813,-21.509668023542183,29706,46220,24400,47694
1.3338029999999854,0.2069818377494812,0.006099944468587637,1.6168055534362793,0.1333683282136917,0.5376018285751343,-0.706130862236023,-2.958823636403181,0.3814157342132492,0.4998486717074586,-41.97554828578143,18.619475806645813,-21.509668023542183,29706,46220,24400,47694
1.3362489999999816,0.2069818377494812,0.006099944468587637,1.6168055534362793,0.1333683282136917,0.5376018285751343,-0.706130862236023,-3.073030902906248,0.456085611304459,0.5874461985201855,-41.97554828578143,18.619475806645813,-21.509668023542183,30104,46767,24730,48414
1.3378070000000006,0.2064746618270874,0.005017651244997978,1.6169120073318481,0.1312156319618225,0.5331526398658752,-0.7050514817237854,-3.1555566724495145,0.47925075186186333,0.6819245013518366,-41.98414448519884,18.62607797652957,-21.51080878878088,30104,46767,24730,48414
1.3402090000000026,0.20755231380462646,0.010159144178032875,1.6099348068237305,0.08459804952144623,0.4952363073825836,-0.689570963382721,-3.200246646069916,0.5672802101138875,0.7658308536042001,-42.05976953438042,18.01373379783741,-20.873432407619248,29544,46447,24132,47764
1.3417679999999819,0.20755231380462646,0.010159144178032875,1.6099348068237305,0.08459804952144623,0.4952363073825836,-0.689570963382721,-3.238039298783122,0.7081824707516908,0.8422481305551518,-42.05976953438042,18.01373379783741,-20.873432407619248,29544,46447,24132,47764
1.3441549999999989,0.20755231380462646,0.010159144178032875,1.6099348068237305,0.08459804952144623,0.4952363073825836,-0.689570963382721,-3.284417982850743,0.790204836269905,0.9086431999548356,-42.05976953438042,18.01373379783741,-20.873432407619248,29167,46214,23174,47839
1.3456879999999947,0.20755231380462646,0.010159144178032875,1.6099348068237305,0.08459804952144623,0.4952363073825836,-0.689570963382721,-3.3634843061379964,0.7769730535519008,0.9809849749106117,-42.05976953438042,18.01373379783741,-20.873432407619248,29167,46214,23174,47839
1.3482239999999874,0.20755231380462646,0.010159144178032875,1.6099348068237305,0.08459804952144623,0.4952363073825836,-0.689570963382721,-3.3965844690104823,0.7600298895387623,1.067465072619455,-42.05976953438042,18.01373379783741,-20.873432407619248,29845,47424,22872,47040
1.3496359999999985,0.2072669118642807,0.009047327563166618,1.6099739074707031,0.08338823914527893,0.4907587170600891,-0.6888392567634583,-3.395964751424821,0.7996963423949475,1.1551150969951702,-42.0641781855898,18.022284231296346,-20.868682144324747,29845,47424,22872,47040
1.3520739999999933,0.20787367224693298,0.013770600780844688,1.6031615734100342,0.038370393216609955,0.4539032578468323,-0.6727705001831055,-3.3913771901310503,0.849623688615099,1.2205773276440264,-42.01316107299311,17.419860105644073,-20.08485584714221,27849,47307,22306,46080
1.3535920000000041,0.20787367224693298,0.013770600780844688,1.6031615734100342,0.038370393216609955,0.4539032578468323,-0.6727705001831055,-3.398499281834249,0.8332794695311192,1.298541102239987,-42.01316107299311,17.419860105644073,-20.08485584714221,27849,47307,22306,46080
1.3560559999999824,0.20787367224693298,0.013770600780844688,1.6031615734100342,0.038370393216609955,0.4539032578468323,-0.6727705001831055,-3.4406603176835113,0.8524357869891409,1.392848962761873,-42.01316107299311,17.419860105644073,-20.08485584714221,27603,48781,22827,45500
1.3575959999999905,0.20793938636779785,0.012861266732215881,1.6030817031860352,0.03873199597001076,0.4504762589931488,-0.672756552696228,-3.4610606642657364,0.9232955127982879,1.4761756780029809,-42.01370600317967,17.42424118528839,-20.071406692139178,27603,48781,22827,45500
1.3599869999999936,0.20811398327350616,0.017191698774695396,1.596419095993042,-0.003380777547135949,0.4155421257019043,-0.6589293479919434,-3.456707194831784,1.0072671124973585,1.5325943462221459,-41.840928238792834,16.823877150312413,-19.236234948532196,27538,48564,22077,44892
1.3615570000000008,0.20811398327350616,0.017191698774695396,1.596419095993042,-0.003380777547135949,0.4155421257019043,-0.6589293479919434,-3.4697766578813476,0.9973612185066997,1.581771479963222,-41.840928238792834,16.823877150312413,-19.236234948532196,27538,48564,22077,44892
1.3639439999999885,0.20811398327350616,0.017191698774695396,1.596419095993042,-0.003380777547135949,0.4155421257019043,-0.6589293479919434,-3.5217232128399973,0.9441402078083927,1.646243014686569,-41.840928238792834,16.823877150312413,-19.236234948532196,26613,48707,22505,44935
1.3654679999999935,0.20811398327350616,0.017191698774695396,1.596419095993042,-0.003380777547135949,0.4155421257019043,-0.6589293479919434,-3.592025339295909,0.9137352305380942,1.7205502691058507,-41.840928238792834,16.823877150312413,-19.236234948532196,26613,48707,22505,44935
1.368,0.20805592834949493,0.01658010110259056,1.5967243909835815,-0.0035222889855504036,0.4132900834083557,-0.6570144295692444,-3.6525781656332588,0.9214109934319207,1.7991089938893352,-41.84585636957159,16.81932774949118,-19.223353735430283,26747,49217,22929,44959
1.3694260000000067,0.20805592834949493,0.01658010110259056,1.5967243909835815,-0.0035222889855504036,0.4132900834083557,-0.6570144295692444,-3.6585324611984578,0.9208352180042455,1.883850113985384,-41.84585636957159,16.81932774949118,-19.223353735430283,26747,49217,22929,44959
1.3718619999999937,0.20781457424163818,0.020541947335004807,1.5902296304702759,-0.04424291476607323,0.3789921998977661,-0.6411058306694031,-3.6714485261692333,0.9323860800212189,1.9825360781813057,-41.56655840976525,16.211687120643695,-18.34430666311991,24957,48574,22574,44115
1.3733880000000063,0.20781457424163818,0.020541947335004807,1.5902296304702759,-0.04424291476607323,0.3789921998977661,-0.6411058306694031,-3.7228344857184212,0.9525038652117865,2.036987868777393,-41.56655840976525,16.211687120643695,-18.34430666311991,24957,48574,22574,44115
1.3758269999999901,0.20781457424163818,0.020541947335004807,1.5902296304702759,-0.04424291476607323,0.3789921998977661,-0.6411058306694031,-3.7870294511625633,1.0314236480600585,2.0835148909177312,-41.56655840976525,16.211687120643695,-18.34430666311991,24761,49006,23354,44236
1.3773919999999926,0.20739737153053284,0.02026662603020668,1.5901139974594116,-0.04566311836242676,0.3782869577407837,-0.6413124799728394,-3.8890045524627874,1.140946414205676,2.1399002696232703,-41.57725399115561,16.199224649016553,-18.341755649483893,24761,49006,23354,44236
1.3798010000000067,0.20674782991409302,0.023887166753411293,1.5837690830230713,-0.08372708410024643,0.3457028269767761,-0.6268466114997864,-4.000597393723724,1.2257160301253889,2.221930424887673,-41.1953284424417,15.55150665300472,-17.42033446633716,24477,48205,23048,44800
1.3813459999999904,0.20674782991409302,0.023887166753411293,1.5837690830230713,-0.08372708410024643,0.3457028269767761,-0.6268466114997864,-4.066073073336085,1.343437737160979,2.28650515710326,-41.1953284424417,15.55150665300472,-17.42033446633716,24477,48205,23048,44800
1.3837300000000106,0.20674782991409302,0.023887166753411293,1.5837690830230713,-0.08372708410024643,0.3457028269767761,-0.6268466114997864,-4.1181679663674515,1.3999815739513777,2.3372628769512986,-41.1953284424417,15.55150665300472,-17.42033446633716,24453,46841,22953,46241
1.385255999999994,0.20674782991409302,0.023887166753411293,1.5837690830230713,-0.08372708410024643,0.3457028269767761,-0.6268466114997864,-4.195301633651635,1.4240963644639908,2.392370337807763,-41.1953284424417,15.55150665300472,-17.42033446633716,24453,46841,22953,46241
1.387796000000002,0.2068801075220108,0.02343411184847355,1.583891749382019,-0.0829201340675354,0.344265878200531,-0.6259319186210632,-4.295692953051589,1.4808589799379397,2.4626626105676417,-41.199050521110415,15.544472998412525,-17.40244643339233,25714,46733,23026,46592
1.3892149999999965,0.2068801075220108,0.02343411184847355,1.583891749382019,-0.0829201340675354,0.344265878200531,-0.6259319186210632,-4.385272903690257,1.5555025916028986,2.5372617474423964,-41.199050521110415,15.544472998412525,-17.40244643339233,25714,46733,23026,46592
1.3916559999999882,0.2058699131011963,0.0267220139503479,1.5776982307434082,-0.11854609847068787,0.3131667375564575,-0.6119337677955627,-4.453382183304598,1.6286549662154677,2.59658392704002,-40.72176424229187,14.878820999361405,-16.328803234331286,24555,45457,22782,46712
1.3931719999999914,0.2058699131011963,0.0267220139503479,1.5776982307434082,-0.11854609847068787,0.3131667375564575,-0.6119337677955627,-4.546817059621155,1.7037984532170343,2.6658623343729055,-40.72176424229187,14.878820999361405,-16.328803234331286,24555,45457,22782,46712
1.3956140000000015,0.2058699131011963,0.0267220139503479,1.5776982307434082,-0.11854609847068787,0.3131667375564575,-0.6119337677955627,-4.634591653356859,1.7815240080534875,2.7135265262987076,-40.72176424229187,14.878820999361405,-16.328803234331286,24652,46067,23806,46772
1.3971760000000069,0.2059394121170044,0.026353927329182625,1.5778577327728271,-0.11798292398452759,0.3120681047439575,-0.610836923122406,-4.731361339990414,1.8262684433181813,2.7974627059552803,-40.72566127577081,14.869812700899507,-16.312396906507292,24652,46067,23806,46772
1.3995739999999932,0.2045947015285492,0.029330026358366013,1.5718034505844116,-0.15038911998271942,0.2829737365245819,-0.5992266535758972,-4.79500769425,1.8634407126554529,2.8671533706249095,-40.15329899770159,14.167839029365567,-15.096259112053442,24173,45701,23900,46475
1.4011380000000062,0.2045947015285492,0.029330026358366013,1.5718034505844116,-0.15038911998271942,0.2829737365245819,-0.5992266535758972,-4.804476829821886,1.9732877186637876,2.9345587767631423,-40.15329899770159,14.167839029365567,-15.096259112053442,24173,45701,23900,46475
1.4035240000000049,0.2045947015285492,0.029330026358366013,1.5718034505844116,-0.15038911998271942,0.2829737365245819,-0.5992266535758972,-4.818560690930661,2.118026529167959,2.9851551090491215,-40.15329899770159,14.167839029365567,-15.096259112053442,23827,44618,24233,47272
1.405046000000002,0.2045947015285492,0.029330026358366013,1.5718034505844116,-0.15038911998271942,0.2829737365245819,-0.5992266535758972,-4.849437913241258,2.1878104044757416,3.0469918453479985,-40.15329899770159,14.167839029365567,-15.096259112053442,23827,44618,24233,47272
1.407717000000004,0.2048071324825287,0.029165195301175117,1.5719072818756104,-0.14912965893745422,0.2828400135040283,-0.5985143780708313,-4.888755225678533,2.2290652997641045,3.1138774024414477,-40.1553382787298,14.153580941441328,-15.076622291388393,25375,44604,23658,47027
1.4090050000000047,0.20316384732723236,0.03185563161969185,1.565978765487671,-0.17891788482666016,0.25507259368896484,-0.5864279866218567,-4.955425333039795,2.287671887976824,3.152127053597711,-39.47911943624166,13.446657855396559,-13.739787725943268,25375,44604,23658,47027
1.4114489999999933,0.20316384732723236,0.03185563161969185,1.565978765487671,-0.17891788482666016,0.25507259368896484,-0.5864279866218567,-5.012757332354803,2.322528671904326,3.196879611503729,-39.47911943624166,13.446657855396559,-13.739787725943268,24866,43263,22930,46999
1.4129610000000103,0.20316384732723236,0.03185563161969185,1.565978765487671,-0.17891788482666016,0.25507259368896484,-0.5864279866218567,-5.045350163039629,2.311298121587462,3.2364395379163113,-39.47911943624166,13.446657855396559,-13.739787725943268,24866,43263,22930,46999
1.415404999999999,0.20316384732723236,0.03185563161969185,1.565978765487671,-0.17891788482666016,0.25507259368896484,-0.5864279866218567,-5.049511085926769,2.283360762804204,3.30515868142028,-39.47911943624166,13.446657855396559,-13.739787725943268,24745,44070,23947,46613
1.4169679999999936,0.20308184623718262,0.031418684870004654,1.565993309020996,-0.17898213863372803,0.2536942958831787,-0.5859978795051575,-5.014464418613543,2.362924830899193,3.3617756219826016,-39.479913115023336,13.439813321348922,-13.729254765330168,24745,44070,23947,46613
1.4193619999999938,0.20115269720554352,0.033823080360889435,1.5601974725723267,-0.20619525015354156,0.2270416021347046,-0.5724459886550903,-4.987806708734069,2.490372269077698,3.4229052890120624,-38.713552364454095,12.724063530719626,-12.31137850556801,25027,44005,23379,46129
1.4209260000000068,0.20115269720554352,0.033823080360889435,1.5601974725723267,-0.20619525015354156,0.2270416021347046,-0.5724459886550903,-4.996180219833495,2.556945171059172,3.4453903580956013,-38.713552364454095,12.724063530719626,-12.31137850556801,25027,44005,23379,46129
1.4233789999999862,0.20115269720554352,0.033823080360889435,1.5601974725723267,-0.20619525015354156,0.2270416021347046,-0.5724459886550903,-4.987608569548967,2.6059047245391884,3.491975703463812,-38.713552364454095,12.724063530719626,-12.31137850556801,24645,43187,24169,46824
1.4248429999999934,0.20115269720554352,0.033823080360889435,1.5601974725723267,-0.20619525015354156,0.2270416021347046,-0.5724459886550903,-4.938263922975325,2.6409359455180907,3.56355934303627,-38.713552364454095,12.724063530719626,-12.31137850556801,24645,43187,24169,46824
1.427375,0.20159290730953217,0.03391966223716736,1.5606145858764648,-0.2039974182844162,0.228003591299057,-0.570288360118866,-4.899264591972204,2.594950876659584,3.6235734118850966,-38.71422290834773,12.701804250066896,-12.285134621723769,26049,43681,23812,46283
1.428793000000005,0.20159290730953217,0.03391966223716736,1.5606145858764648,-0.2039974182844162,0.228003591299057,-0.570288360118866,-4.9134081078893965,2.5072314103584445,3.6749764156652613,-38.71422290834773,12.701804250066896,-12.285134621723769,26049,43681,23812,46283
1.4312479999999923,0.19942982494831085,0.036075398325920105,1.5549726486206055,-0.22798670828342438,0.20300330221652985,-0.5574731826782227,-4.918755735358276,2.490884927587538,3.6946742203519234,-37.84342598515882,12.028011616942509,-10.827354868725875,25035,42972,23565,45410
1.4327509999999892,0.19942982494831085,0.036075398325920105,1.5549726486206055,-0.22798670828342438,0.20300330221652985,-0.5574731826782227,-4.896070396560763,2.5386180953855737,3.7314777750362733,-37.84342598515882,12.028011616942509,-10.827354868725875,25035,42972,23565,45410
1.4351849999999977,0.19942982494831085,0.036075398325920105,1.5549726486206055,-0.22798670828342438,0.20300330221652985,-0.5574731826782227,-4.8233037808320915,2.642224116537362,3.7756393774964034,-37.84342598515882,12.028011616942509,-10.827354868725875,25186,43469,24174,45007
1.4367639999999955,0.19972802698612213,0.036042336374521255,1.554987907409668,-0.22629845142364502,0.2034684419631958,-0.5572786331176758,-4.809965604828539,2.623535916219949,3.8158208857074096,-37.8425007035446,12.01143648003671,-10.807165942170155,25186,43469,24174,45007
1.4391469999999973,0.1973583996295929,0.03796076774597168,1.5494710206985474,-0.2470494955778122,0.18009701371192932,-0.5455759763717651,-4.879220576343831,2.4410417372578332,3.8234460485405246,-36.88987907473087,11.336740410971727,-9.376846817999745,24726,43626,24257,44041
1.440715999999986,0.1973583996295929,0.03796076774597168,1.5494710206985474,-0.2470494955778122,0.18009701371192932,-0.5455759763717651,-4.891200540191444,2.250087760776972,3.855857784271225,-36.88987907473087,11.336740410971727,-9.376846817999745,24726,43626,24257,44041
1.4431080000000074,0.1973583996295929,0.03796076774597168,1.5494710206985474,-0.2470494955778122,0.18009701371192932,-0.5455759763717651,-4.7728624445215555,2.2098434019642395,3.9333776099134696,-36.88987907473087,11.336740410971727,-9.376846817999745,22432,43555,26953,44039
1.444630999999994,0.19769270718097687,0.037986256182193756,1.5497467517852783,-0.24528184533119202,0.18075504899024963,-0.5440794825553894,-4.620896081135018,2.300908597542845,3.9824519456364684,-36.88814191603542,11.316955565612316,-9.35501989979233,22432,43555,26953,44039
1.4471680000000051,0.19769270718097687,0.037986256182193756,1.5497467517852783,-0.24528184533119202,0.18075504899024963,-0.5440794825553894,-4.559066535371084,2.4169569073074837,3.9782529395457407,-36.88814191603542,11.316955565612316,-9.35501989979233,23807,43942,26167,42943
1.4485849999999918,0.195149227976799,0.03968580812215805,1.5443551540374756,-0.2629167437553406,0.15906108915805817,-0.533816397190094,-4.573263314510078,2.569611431519698,3.9458241595840637,-35.875803489362305,10.607585240341713,-8.008908003053593,23807,43942,26167,42943
1.4510199999999895,0.195149227976799,0.03968580812215805,1.5443551540374756,-0.2629167437553406,0.15906108915805817,-0.533816397190094,-4.586593501030361,2.6554184818420508,3.989356457078608,-35.875803489362305,10.607585240341713,-8.008908003053593,24945,41609,23930,43476
1.4525409999999974,0.195149227976799,0.03968580812215805,1.5443551540374756,-0.2629167437553406,0.15906108915805817,-0.533816397190094,-4.555912820008212,2.598291812247088,4.0796072579958675,-35.875803489362305,10.607585240341713,-8.008908003053593,24945,41609,23930,43476
1.4549759999999952,0.195149227976799,0.03968580812215805,1.5443551540374756,-0.2629167437553406,0.15906108915805817,-0.533816397190094,-4.535329780575208,2.511883686466704,4.113112487670154,-35.875803489362305,10.607585240341713,-8.008908003053593,25929,41610,24585,43997
1.4565460000000021,0.19559288024902344,0.03985527157783508,1.544170618057251,-0.26055431365966797,0.16053719818592072,-0.5347589254379272,-4.53654791045781,2.495989408448893,4.111204865381331,-35.87344406751879,10.585200731574375,-7.988338828775954,25929,41610,24585,43997
1.45906700000001,0.19291052222251892,0.04136009141802788,1.5388705730438232,-0.27545011043548584,0.14035725593566895,-0.5249000787734985,-4.505607304913269,2.530697055355351,4.138330226348224,-34.79799196943357,9.939383089365032,-6.633907503423333,26315,41005,24089,43963
1.4605059999999939,0.19291052222251892,0.04136009141802788,1.5388705730438232,-0.27545011043548584,0.14035725593566895,-0.5249000787734985,-4.433334705566808,2.5683887742632425,4.191959100167476,-34.79799196943357,9.939383089365032,-6.633907503423333,26315,41005,24089,43963
1.4628850000000093,0.19291052222251892,0.04136009141802788,1.5388705730438232,-0.27545011043548584,0.14035725593566895,-0.5249000787734985,-4.350865128722543,2.6015797509289,4.226519474265652,-34.79799196943357,9.939383089365032,-6.633907503423333,26536,40430,25089,44563
1.4644189999999944,0.19291052222251892,0.04136009141802788,1.5388705730438232,-0.27545011043548584,0.14035725593566895,-0.5249000787734985,-4.270199843516805,2.635252759751862,4.276088891635298,-34.79799196943357,9.939383089365032,-6.633907503423333,26536,40430,25089,44563
1.466962999999989,0.19295960664749146,0.041179485619068146,1.5389400720596313,-0.27493202686309814,0.14013788104057312,-0.5243197083473206,-4.191326333092474,2.7056542221164337,4.322325895532926,-34.79399616650092,9.925373429444898,-6.622508649787298,27089,41230,25951,43660
1.468377999999997,0.19014595448970795,0.04248536750674248,1.5337520837783813,-0.28732234239578247,0.12102043628692627,-0.5129942893981934,-4.14690240926497,2.7432625840822054,4.343459676679359,-33.64931834876598,9.305713445382105,-5.303502239744277,27089,41230,25951,43660
1.4708179999999993,0.19014595448970795,0.04248536750674248,1.5337520837783813,-0.28732234239578247,0.12102043628692627,-0.5129942893981934,-4.164673683219069,2.6739825788526663,4.351189501743314,-33.64931834876598,9.305713445382105,-5.303502239744277,27019,40477,25456,43260
1.4723299999999873,0.19014595448970795,0.04248536750674248,1.5337520837783813,-0.28732234239578247,0.12102043628692627,-0.5129942893981934,-4.203008821846324,2.5459188851979166,4.3524819338203296,-33.64931834876598,9.305713445382105,-5.303502239744277,27019,40477,25456,43260
1.4747820000000065,0.19014595448970795,0.04248536750674248,1.5337520837783813,-0.28732234239578247,0.12102043628692627,-0.5129942893981934,-4.2116521111641765,2.4632996387003887,4.373786956224854,-33.64931834876598,9.305713445382105,-5.303502239744277,26649,40595,26183,42253
1.4763379999999888,0.1905900537967682,0.042757272720336914,1.5338807106018066,-0.28508251905441284,0.12283588200807571,-0.5123560428619385,-4.169555257497184,2.445932366283655,4.387505697948179,-33.64577086183507,9.278852075556339,-5.283469856517146,26649,40595,26183,42253
1.4787289999999922,0.18768933415412903,0.04389863461256027,1.5287991762161255,-0.29467839002609253,0.10543075203895569,-0.5037582516670227,-4.100574058941953,2.444158967313771,4.429034765670766,-32.44579833704505,8.67749508049395,-4.008859892579884,26330,40648,26336,41420
1.4802999999999884,0.18768933415412903,0.04389863461256027,1.5287991762161255,-0.29467839002609253,0.10543075203895569,-0.5037582516670227,-4.0127888125618885,2.52229238527117,4.448929644278094,-32.44579833704505,8.67749508049395,-4.008859892579884,26330,40648,26336,41420
1.4827850000000036,0.18768933415412903,0.04389863461256027,1.5287991762161255,-0.29467839002609253,0.10543075203895569,-0.5037582516670227,-3.941359636332655,2.5826044618459765,4.444326104017783,-32.44579833704505,8.67749508049395,-4.008859892579884,25709,38791,26994,41936
1.4842039999999979,0.18768933415412903,0.04389863461256027,1.5287991762161255,-0.29467839002609253,0.10543075203895569,-0.5037582516670227,-3.9081233859284663,2.551261985292943,4.471006450766524,-32.44579833704505,8.67749508049395,-4.008859892579884,25709,38791,26994,41936
1.486744000000006,0.1883690506219864,0.04395725578069687,1.5289033651351929,-0.2914392948150635,0.10633594542741776,-0.5032339692115784,-3.8654472947243823,2.5189506507353383,4.50984865526533,-32.437231765907065,8.656371869181548,-3.9821625232411355,26840,38880,26801,41597
1.4881630000000006,0.18541818857192993,0.044941771775484085,1.5238983631134033,-0.2984427213668823,0.09057420492172241,-0.49762675166130066,-3.7865727190356147,2.4769296971594144,4.564909510802718,-31.195885966300025,8.066943614412562,-2.7673738363180753,26840,38880,26801,41597
1.4906069999999891,0.18541818857192993,0.044941771775484085,1.5238983631134033,-0.2984427213668823,0.09057420492172241,-0.49762675166130066,-3.7329321273075657,2.4376949427159307,4.566113792247652,-31.195885966300025,8.066943614412562,-2.7673738363180753,27719,37462,26055,41969
1.4921199999999954,0.18541818857192993,0.044941771775484085,1.5238983631134033,-0.2984427213668823,0.09057420492172241,-0.49762675166130066,-3.698633541944544,2.47857100333923,4.527639636611495,-31.195885966300025,8.066943614412562,-2.7673738363180753,27719,37462,26055,41969
1.494560999999987,0.18541818857192993,0.044941771775484085,1.5238983631134033,-0.2984427213668823,0.09057420492172241,-0.49762675166130066,-3.6402956666858133,2.540378977498334,4.4646345715424,-31.195885966300025,8.066943614412562,-2.7673738363180753,29233,37737,25665,41554
1.4961259999999892,0.1857217699289322,0.04549424722790718,1.523950457572937,-0.29681718349456787,0.09358296543359756,-0.49744030833244324,-3.5734583128080946,2.506197304907167,4.447728824942577,-31.192786557744935,8.0332831167653,-2.754531289459594,29233,37737,25665,41554
1.4985190000000002,0.18272830545902252,0.046356625854969025,1.5190060138702393,-0.30160027742385864,0.07894454896450043,-0.49137070775032043,-3.5095176792480554,2.4606726966011343,4.454784337618524,-29.91940810242452,7.482379680444342,-1.6015164909863016,30008,38433,25421,40928
1.500084999999992,0.18272830545902252,0.046356625854969025,1.5190060138702393,-0.30160027742385864,0.07894454896450043,-0.49137070775032043,-3.4456548099918463,2.4281709460255896,4.472780648684735,-29.91940810242452,7.482379680444342,-1.6015164909863016,30008,38433,25421,40928
1.502470000000001,0.18272830545902252,0.046356625854969025,1.5190060138702393,-0.30160027742385864,0.07894454896450043,-0.49137070775032043,-3.3883531707132652,2.435447501072013,4.507857143402168,-29.91940810242452,7.482379680444342,-1.6015164909863016,29170,37687,27186,41490
1.5040009999999893,0.18272830545902252,0.046356625854969025,1.5190060138702393,-0.30160027742385864,0.07894454896450043,-0.49137070775032043,-3.3359078056824436,2.439411350038487,4.500923337188038,-29.91940810242452,7.482379680444342,-1.6015164909863016,29170,37687,27186,41490
1.5065469999999914,0.183388814330101,0.04669686406850815,1.5184818506240845,-0.2983822822570801,0.0812237486243248,-0.49419933557510376,-3.292034090936151,2.3796015456452695,4.514185879416632,-29.913937874504647,7.4567987059825365,-1.5819425477137525,29710,38120,27338,40756
1.5079519999999902,0.18039080500602722,0.047442443668842316,1.5135586261749268,-0.3010120391845703,0.06796198338270187,-0.4904092848300934,-3.24148116817594,2.334452975685156,4.49250721551117,-28.637746638108776,6.9462562929351215,-0.4960575203293326,29710,38120,27338,40756
1.5104610000000103,0.18039080500602722,0.047442443668842316,1.5135586261749268,-0.3010120391845703,0.06796198338270187,-0.4904092848300934,-3.1534343993768306,2.3069838006215337,4.481736326798453,-28.637746638108776,6.9462562929351215,-0.4960575203293326,29736,36930,27299,40782
1.5119100000000034,0.18039080500602722,0.047442443668842316,1.5135586261749268,-0.3010120391845703,0.06796198338270187,-0.4904092848300934,-3.0783787966912364,2.316357595026395,4.461138906295562,-28.637746638108776,6.9462562929351215,-0.4960575203293326,29736,36930,27299,40782
1.5143450000000012,0.18039080500602722,0.047442443668842316,1.5135586261749268,-0.3010120391845703,0.06796198338270187,-0.4904092848300934,-3.018884576887193,2.303762973599192,4.455580622784458,-28.637746638108776,6.9462562929351215,-0.4960575203293326,29915,36845,27243,40015
1.5159199999999837,0.18070785701274872,0.04773711413145065,1.5132678747177124,-0.2994118630886078,0.06992325931787491,-0.49195265769958496,-2.9854600409939356,2.2714180832118527,4.469894847327525,-28.631249211646757,6.921209843789706,-0.48721238218350504,29915,36845,27243,40015
1.5183070000000007,0.1777094602584839,0.04837562143802643,1.508358120918274,-0.3001132607460022,0.05786731094121933,-0.49000084400177,-2.9370890461148265,2.1974656950078235,4.465268936514057,-27.34922223320835,6.44509971769681,0.5158269009280182,30273,37035,26477,39044
1.5198729999999923,0.1777094602584839,0.04837562143802643,1.508358120918274,-0.3001132607460022,0.05786731094121933,-0.49000084400177,-2.8801509283250413,2.1185666182370273,4.46858084364568,-27.34922223320835,6.44509971769681,0.5158269009280182,30273,37035,26477,39044
1.522271000000008,0.1777094602584839,0.04837562143802643,1.508358120918274,-0.3001132607460022,0.05786731094121933,-0.49000084400177,-2.8121308646072185,2.0937942932512734,4.440000597775276,-27.34922223320835,6.44509971769681,0.5158269009280182,30023,36057,27496,39686
1.5237919999999867,0.1777094602584839,0.04837562143802643,1.508358120918274,-0.3001132607460022,0.05786731094121933,-0.49000084400177,-2.7286410307493436,2.1018670003055764,4.4450414290865785,-27.34922223320835,6.44509971769681,0.5158269009280182,30023,36057,27496,39686
1.526313999999984,0.17837776243686676,0.04870469495654106,1.5081708431243896,-0.2970573902130127,0.05996617302298546,-0.4910739064216614,-2.658620134104544,2.115067490880772,4.426624072252026,-27.34053446647364,6.41819031960043,0.533894554427074,31065,36483,27453,39290
1.5277459999999847,0.1754118651151657,0.04924822226166725,1.5032685995101929,-0.2959842085838318,0.048857808113098145,-0.48939162492752075,-2.6028436871822516,2.0716074982098234,4.44049621205414,-26.05756354757627,5.970901952805163,1.442728312973041,31065,36483,27453,39290
1.5301719999999914,0.1754118651151657,0.04924822226166725,1.5032685995101929,-0.2959842085838318,0.048857808113098145,-0.48939162492752075,-2.566958124125652,1.9906340852659643,4.433322987658012,-26.05756354757627,5.970901952805163,1.442728312973041,31896,35779,27618,39770
1.5317049999999872,0.1754118651151657,0.04924822226166725,1.5032685995101929,-0.2959842085838318,0.048857808113098145,-0.48939162492752075,-2.527227222771087,1.8944774583153452,4.417212460959687,-26.05756354757627,5.970901952805163,1.442728312973041,31896,35779,27618,39770
1.5341389999999955,0.1754118651151657,0.04924822226166725,1.5032685995101929,-0.2959842085838318,0.048857808113098145,-0.48939162492752075,-2.4825918439530317,1.8287031051867317,4.407571018865273,-26.05756354757627,5.970901952805163,1.442728312973041,31812,36372,28778,39046
1.535703999999998,0.17623277008533478,0.049641091376543045,1.5036476850509644,-0.2923700213432312,0.05103766545653343,-0.4875355660915375,-2.4131184932283527,1.8102608477959874,4.3839013757288665,-26.04771773685194,5.940599340626582,1.467013511292631,31812,36372,28778,39046
1.5381289999999863,0.17332196235656738,0.050099391490221024,1.4987822771072388,-0.2896634638309479,0.04076944664120674,-0.485580176115036,-2.344936775632362,1.8035436897365351,4.3757829954618686,-24.76827938823161,5.523212546492641,2.278643456437892,31973,36621,28341,38185
1.5396689999999944,0.17332196235656738,0.050099391490221024,1.4987822771072388,-0.2896634638309479,0.04076944664120674,-0.485580176115036,-2.3035254196299566,1.7404002734488109,4.334506395410622,-24.76827938823161,5.523212546492641,2.278643456437892,31973,36621,28341,38185
1.5420499999999884,0.17332196235656738,0.050099391490221024,1.4987822771072388,-0.2896634638309479,0.04076944664120674,-0.485580176115036,-2.281137822242315,1.6057597703240565,4.328928937139668,-24.76827938823161,5.523212546492641,2.278643456437892,31730,35812,29181,38414
1.543576000000001,0.17332196235656738,0.050099391490221024,1.4987822771072388,-0.2896634638309479,0.04076944664120674,-0.485580176115036,-2.249852869968827,1.479582659985519,4.297801644002713,-24.76827938823161,5.523212546492641,2.278643456437892,31730,35812,29181,38414
1.5461160000000091,0.17367321252822876,0.05005467310547829,1.4983760118484497,-0.28805646300315857,0.04125382378697395,-0.48764917254447937,-2.2166222122029273,1.4012032991014516,4.299481832334444,-24.759812159102548,5.508547704162638,2.2865475951200955,31111,36631,30227,37423
1.5475320000000066,0.17081259191036224,0.05041928216814995,1.4935060739517212,-0.28396159410476685,0.03182687982916832,-0.48638901114463806,-2.183248809002599,1.376627781720255,4.284570260758873,-23.50017875928334,5.100373889879315,2.9799308006002385,31111,36631,30227,37423
1.550122000000003,0.17081259191036224,0.05041928216814995,1.4935060739517212,-0.28396159410476685,0.03182687982916832,-0.48638901114463806,-2.152257337081238,1.3741188176572912,4.294118492215134,-23.50017875928334,5.100373889879315,2.9799308006002385,31041,35563,30497,37759
1.5514940000000061,0.17081259191036224,0.05041928216814995,1.4935060739517212,-0.28396159410476685,0.03182687982916832,-0.48638901114463806,-2.113153477005332,1.4002807800998482,4.283111114797618,-23.50017875928334,5.100373889879315,2.9799308006002385,31041,35563,30497,37759
1.5539320000000008,0.17081259191036224,0.05041928216814995,1.4935060739517212,-0.28396159410476685,0.03182687982916832,-0.48638901114463806,-2.0547044147710904,1.4409841347264558,4.239694664810492,-23.50017875928334,5.100373889879315,2.9799308006002385,32109,34756,29973,37820
1.5554919999999983,0.1714264452457428,0.050725311040878296,1.4932423830032349,-0.2812788188457489,0.03376838564872742,-0.48781803250312805,-2.0198130097494174,1.4326128873139552,4.213044944414287,-23.490728345518356,5.075167047789425,2.99326472756786,32109,34756,29973,37820
1.5578830000000017,0.1686386615037918,0.051020681858062744,1.4883501529693604,-0.27622559666633606,0.025452321395277977,-0.4906763434410095,-1.9994753806108638,1.3448525414900836,4.196636676306091,-22.24493925741084,4.672650274930439,3.5991231661609273,33127,34052,29270,38193
1.5594530000000086,0.1686386615037918,0.051020681858062744,1.4883501529693604,-0.27622559666633606,0.025452321395277977,-0.4906763434410095,-1.9730174078131446,1.2920232817881272,4.1896277689492205,-22.24493925741084,4.672650274930439,3.5991231661609273,33127,34052,29270,38193
1.5618619999999936,0.1686386615037918,0.051020681858062744,1.4883501529693604,-0.27622559666633606,0.025452321395277977,-0.4906763434410095,-1.9345489779733316,1.260925816055381,4.161027016738424,-22.24493925741084,4.672650274930439,3.5991231661609273,34045,33282,29619,39172
1.5633699999999953,0.1686386615037918,0.051020681858062744,1.4883501529693604,-0.27622559666633606,0.025452321395277977,-0.4906763434410095,-1.90115506843261,1.21649869643457,4.161660316445644,-22.24493925741084,4.672650274930439,3.5991231661609273,34045,33282,29619,39172
1.5658919999999925,0.16934160888195038,0.051532067358493805,1.4881669282913208,-0.2732345163822174,0.028224848210811615,-0.4917391836643219,-1.8485720179734313,1.1486199134125759,4.145505314957115,-22.23492966659186,4.64180380312051,3.6125639078533034,34967,34086,29839,38630
1.5673280000000087,0.1666392982006073,0.05177580937743187,1.4832333326339722,-0.26718640327453613,0.020681671798229218,-0.4950304627418518,-1.8069683817403226,1.0674917042303558,4.131631310942239,-21.01313952335522,4.257940676974766,4.154867684312972,34967,34086,29839,38630
1.569758999999991,0.1666392982006073,0.05177580937743187,1.4832333326339722,-0.26718640327453613,0.020681671798229218,-0.4950304627418518,-1.7872394180689066,1.011787828447768,4.091970717040451,-21.01313952335522,4.257940676974766,4.154867684312972,34727,34553,31542,38335
1.571277999999991,0.1666392982006073,0.05177580937743187,1.4832333326339722,-0.26718640327453613,0.020681671798229218,-0.4950304627418518,-1.771286017874896,0.9853325188111388,4.05518101079377,-21.01313952335522,4.257940676974766,4.154867684312972,34727,34553,31542,38335
1.5737449999999953,0.1666392982006073,0.05177580937743187,1.4832333326339722,-0.26718640327453613,0.020681671798229218,-0.4950304627418518,-1.7738911220532114,0.9386596886011186,4.014189102663052,-21.01313952335522,4.257940676974766,4.154867684312972,34062,34992,32863,37863
1.5752820000000065,0.1666392982006073,0.05177580937743187,1.4832333326339722,-0.26718640327453613,0.020681671798229218,-0.4950304627418518,-1.7462540346828597,0.8521982330199058,3.981196265182496,-21.01313952335522,4.257940676974766,4.154867684312972,34062,34992,32863,37863
1.5776760000000067,0.16473402082920074,0.05208053067326546,1.478140115737915,-0.2572442889213562,0.014944855123758316,-0.4987697899341583,-1.7035913924422807,0.7908503865181402,3.9592821778366702,-19.809697559056158,3.855064504374741,4.612952994153533,33736,35080,32947,37269
1.57925,0.16473402082920074,0.05208053067326546,1.478140115737915,-0.2572442889213562,0.014944855123758316,-0.4987697899341583,-1.6589749220679653,0.7391889895332109,3.924356684353044,-19.809697559056158,3.855064504374741,4.612952994153533,33736,35080,32947,37269
1.581627999999997,0.16473402082920074,0.05208053067326546,1.478140115737915,-0.2572442889213562,0.014944855123758316,-0.4987697899341583,-1.6274994206184823,0.6853496594088148,3.8938752077804333,-19.809697559056158,3.855064504374741,4.612952994153533,34075,33840,32937,37687
1.5831609999999927,0.16473402082920074,0.05208053067326546,1.478140115737915,-0.2572442889213562,0.014944855123758316,-0.4987697899341583,-1.5917400913975523,0.60317442844403,3.8676678384412906,-19.809697559056158,3.855064504374741,4.612952994153533,34075,33840,32937,37687
1.585688999999984,0.16538681089878082,0.05256049707531929,1.4780666828155518,-0.2545678913593292,0.017527949064970016,-0.49922358989715576,-1.5498602853594021,0.5243860725955536,3.8434754167829017,-19.799316084854077,3.8247971779508667,4.623464462690404,34285,34183,32695,36795
1.587116000000009,0.1628797948360443,0.05270388722419739,1.473060965538025,-0.24680092930793762,0.011318660341203213,-0.5019562840461731,-1.52021131294355,0.42777774023454346,3.7954098864808246,-18.64896418547253,3.445536922087912,4.963135165040549,34285,34183,32695,36795
1.589695000000007,0.1628797948360443,0.05270388722419739,1.473060965538025,-0.24680092930793762,0.011318660341203213,-0.5019562840461731,-1.4944923673483277,0.3827295714475262,3.7608649587169705,-18.64896418547253,3.445536922087912,4.963135165040549,34356,33869,33032,36933
1.5910679999999993,0.1628797948360443,0.05270388722419739,1.473060965538025,-0.24680092930793762,0.011318660341203213,-0.5019562840461731,-1.440616884812134,0.34461194650230376,3.7456953268317705,-18.64896418547253,3.445536922087912,4.963135165040549,34356,33869,33032,36933
1.5935020000000077,0.1628797948360443,0.05270388722419739,1.473060965538025,-0.24680092930793762,0.011318660341203213,-0.5019562840461731,-1.3796135847763973,0.2816062822219639,3.7361574817037604,-18.64896418547253,3.445536922087912,4.963135165040549,34837,34338,33576,36688
1.5950769999999903,0.16345717012882233,0.053377676755189896,1.473028302192688,-0.24446599185466766,0.014656118117272854,-0.5022221207618713,-1.3444377541503036,0.17826705987713073,3.7174679498058025,-18.640222507579658,3.4110743268165873,4.970365911984821,34837,34338,33576,36688
1.5974659999999858,0.16081874072551727,0.053504206240177155,1.4674923419952393,-0.23520614206790924,0.00855417549610138,-0.5043439865112305,-1.3458447021541926,0.11934671799848603,3.666398640110225,-17.420479446865766,3.0094195941227637,5.213362278539409,34883,34830,34118,36503
1.5990389999999897,0.16081874072551727,0.053504206240177155,1.4674923419952393,-0.23520614206790924,0.00855417549610138,-0.5043439865112305,-1.3430526440673534,0.07135550653557894,3.621191214290021,-17.420479446865766,3.0094195941227637,5.213362278539409,34883,34830,34118,36503
1.601429999999993,0.16081874072551727,0.053504206240177155,1.4674923419952393,-0.23520614206790924,0.00855417549610138,-0.5043439865112305,-1.303190315712993,0.018093462350538703,3.592956913045219,-17.420479446865766,3.0094195941227637,5.213362278539409,35254,34552,35222,37385
1.6029530000000085,0.16081874072551727,0.053504206240177155,1.4674923419952393,-0.23520614206790924,0.00855417549610138,-0.5043439865112305,-1.270457669070938,-0.05458244361469074,3.5694132374283734,-17.420479446865766,3.0094195941227637,5.213362278539409,35254,34552,35222,37385
1.605475999999995,0.1614292711019516,0.05376555770635605,1.4677574634552002,-0.23268844187259674,0.010144645348191261,-0.5029387474060059,-1.2425892861599128,-0.13913174953322663,3.534686415762067,-17.411904877162716,2.985106357911894,5.223781620913249,35562,34954,35582,36908
1.6069100000000034,0.1614292711019516,0.05376555770635605,1.4677574634552002,-0.23268844187259674,0.010144645348191261,-0.5029387474060059,-1.2137696221075114,-0.1793576243435182,3.5124913649212375,-17.411904877162716,2.985106357911894,5.223781620913249,35562,34954,35582,36908
1.6093349999999917,0.15914644300937653,0.053841907531023026,1.4627188444137573,-0.223847895860672,0.005286423023790121,-0.5047860145568848,-1.173061873265105,-0.17901529163014532,3.481577124671489,-16.348174380248803,2.6275516826678196,5.332343869804254,35654,34427,36098,36981
1.6108669999999983,0.15914644300937653,0.053841907531023026,1.4627188444137573,-0.223847895860672,0.005286423023790121,-0.5047860145568848,-1.132723771182002,-0.20841660670937692,3.445956546143352,-16.348174380248803,2.6275516826678196,5.332343869804254,35654,34427,36098,36981
1.613296000000002,0.15914644300937653,0.053841907531023026,1.4627188444137573,-0.223847895860672,0.005286423023790121,-0.5047860145568848,-1.0866923633205274,-0.25240706777995564,3.422065860636469,-16.348174380248803,2.6275516826678196,5.332343869804254,35904,34343,36129,36663
1.614948000000004,0.15958575904369354,0.0544445663690567,1.4628645181655884,-0.22213757038116455,0.008319699205458164,-0.5040811896324158,-1.0405541626993406,-0.2879518294408093,3.394700282539251,-16.339641213828926,2.5947694781760346,5.334544647769122,35904,34343,36129,36663
1.6172459999999846,0.15740974247455597,0.05450576916337013,1.4578185081481934,-0.21304118633270264,0.004077760968357325,-0.5051082968711853,-0.9846853706662495,-0.3261072379839972,3.366837492266515,-15.320179423309167,2.2647584729743797,5.362268635285019,36300,34298,35549,36340
1.6188289999999979,0.15740974247455597,0.05450576916337013,1.4578185081481934,-0.21304118633270264,0.004077760968357325,-0.5051082968711853,-0.9515419980050771,-0.362406589694968,3.3318776440048268,-15.320179423309167,2.2647584729743797,5.362268635285019,36300,34298,35549,36340
1.621195000000007,0.15740974247455597,0.05450576916337013,1.4578185081481934,-0.21304118633270264,0.004077760968357325,-0.5051082968711853,-0.9262460289699868,-0.38593811463933997,3.2901331265500526,-15.320179423309167,2.2647584729743797,5.362268635285019,37205,34155,35591,36617
1.6227399999999907,0.15740974247455597,0.05450576916337013,1.4578185081481934,-0.21304118633270264,0.004077760968357325,-0.5051082968711853,-0.9017486753667838,-0.41626995484820206,3.239087785304286,-15.320179423309167,2.2647584729743797,5.362268635285019,37205,34155,35591,36617
1.6252770000000019,0.15822874009609222,0.05476544797420502,1.4579129219055176,-0.20978833734989166,0.005644494667649269,-0.5046107172966003,-0.8457836766393138,-0.45273398978308066,3.205568707192331,-15.310919233597756,2.2409944556116335,5.376388533415038,37758,34457,35650,36560
1.626698000000004,0.15822874009609222,0.05476544797420502,1.4579129219055176,-0.20978833734989166,0.005644494667649269,-0.5046107172966003,-0.7997727085392055,-0.4989432635158589,3.1759498284967966,-15.310919233597756,2.2409944556116335,5.376388533415038,37758,34457,35650,36560
1.6292630000000063,0.15617738664150238,0.05480256304144859,1.45287024974823,-0.2004648894071579,0.0019327056361362338,-0.5038995742797852,-0.7657124095147189,-0.5216828309310686,3.1514178537994226,-14.342758196755819,1.9560180956401805,5.336228826379536,38026,34567,36393,36765
1.6306549999999989,0.15617738664150238,0.05480256304144859,1.45287024974823,-0.2004648894071579,0.0019327056361362338,-0.5038995742797852,-0.6932382088737384,-0.4905974825812822,3.1192197035881466,-14.342758196755819,1.9560180956401805,5.336228826379536,38026,34567,36393,36765
1.6330979999999982,0.15617738664150238,0.05480256304144859,1.45287024974823,-0.2004648894071579,0.0019327056361362338,-0.5038995742797852,-0.6264282855552477,-0.46457227346070085,3.076528698681958,-14.342758196755819,1.9560180956401805,5.336228826379536,38759,34389,36430,36927
1.6346509999999834,0.1565999984741211,0.05542449653148651,1.452937126159668,-0.1989036500453949,0.004947482142597437,-0.5035980343818665,-0.6073987345651137,-0.5015409441326358,3.033535158675937,-14.336110177412216,1.925171082957234,5.336813925994329,38759,34389,36430,36927
1.6370499999999883,0.1546577513217926,0.05545714497566223,1.447911262512207,-0.1895335465669632,0.0017282218905165792,-0.5015612244606018,-0.5909091068856156,-0.5594453899239562,2.9895892722641038,-13.423384499201875,1.6962035330807044,5.247179400076714,38918,34515,36420,36871
1.6386119999999937,0.1546577513217926,0.05545714497566223,1.447911262512207,-0.1895335465669632,0.0017282218905165792,-0.5015612244606018,-0.5468164470082051,-0.5823256055342357,2.947464189089557,-13.423384499201875,1.6962035330807044,5.247179400076714,38918,34515,36420,36871
1.6411570000000064,0.1546577513217926,0.05545714497566223,1.447911262512207,-0.1895335465669632,0.0017282218905165792,-0.5015612244606018,-0.4989706607855731,-0.6024204209604014,2.9071825460215637,-13.423384499201875,1.6962035330807044,5.247179400076714,39475,34347,36382,37205
1.642527999999991,0.1546577513217926,0.05545714497566223,1.447911262512207,-0.1895335465669632,0.0017282218905165792,-0.5015612244606018,-0.43582867594693475,-0.5976168773022255,2.8646563907868514,-13.423384499201875,1.6962035330807044,5.247179400076714,39475,34347,36382,37205
1.6450430000000051,0.15483225882053375,0.05625758692622185,1.4474369287490845,-0.189047172665596,0.005500855855643749,-0.504054605960846,-0.3700342825311184,-0.5812853082334235,2.81211967933064,-13.417438574766614,1.6638897369890033,5.239020292112151,40083,34525,35964,36878
1.6464830000000075,0.15483225882053375,0.05625758692622185,1.4474369287490845,-0.189047172665596,0.005500855855643749,-0.504054605960846,-0.32676643693281904,-0.6005935590316342,2.766172427359612,-13.417438574766614,1.6638897369890033,5.239020292112151,40083,34525,35964,36878
1.6489180000000052,0.1529882252216339,0.05629788711667061,1.4424121379852295,-0.17975233495235443,0.00269217137247324,-0.5008724927902222,-0.3119418841458657,-0.6579669705015928,2.7297771352703712,-12.569857475721621,1.4898381911728924,5.108006448930361,40407,34595,36052,36843
1.6504400000000023,0.1529882252216339,0.05629788711667061,1.4424121379852295,-0.17975233495235443,0.00269217137247324,-0.5008724927902222,-0.3011774203092791,-0.703743047793556,2.704833435868471,-12.569857475721621,1.4898381911728924,5.108006448930361,40407,34595,36052,36843
1.6529949999999953,0.1529882252216339,0.05629788711667061,1.4424121379852295,-0.17975233495235443,0.00269217137247324,-0.5008724927902222,-0.2630397217873402,-0.7744005065179116,2.6936604098311525,-12.569857475721621,1.4898381911728924,5.108006448930361,40088,34948,37065,36917
1.6544370000000053,0.1535077691078186,0.056664612144231796,1.4421981573104858,-0.17785553634166718,0.004679014906287193,-0.5019585490226746,-0.237940443843509,-0.8573097712581494,2.6828008378541366,-12.563303304833001,1.4664704946767548,5.111326775854854,40088,34948,37065,36917
1.656831999999995,0.15177500247955322,0.056698303669691086,1.4371997117996216,-0.16869975626468658,0.0021766063291579485,-0.497689425945282,-0.25230403673528323,-0.9318310772500464,2.6464247205247444,-11.774881157312798,1.3418924403931054,4.9278868646272365,39504,35596,37931,36576
1.6584070000000066,0.15177500247955322,0.056698303669691086,1.4371997117996216,-0.16869975626468658,0.0021766063291579485,-0.497689425945282,-0.2816116751231713,-0.9965158645976813,2.5780171668683147,-11.774881157312798,1.3418924403931054,4.9278868646272365,39504,35596,37931,36576
1.6607919999999867,0.15177500247955322,0.056698303669691086,1.4371997117996216,-0.16869975626468658,0.0021766063291579485,-0.497689425945282,-0.29143587664739184,-1.0235733815358046,2.505646563193739,-11.774881157312798,1.3418924403931054,4.9278868646272365,38907,35602,39162,36874
1.6623209999999964,0.1524043083190918,0.05737341195344925,1.4370958805084229,-0.1663772016763687,0.005349793937057257,-0.49823471903800964,-0.28084218801570654,-1.0430074001164944,2.445050859962839,-11.767991446320165,1.311340353035184,4.932277235052273,38907,35602,39162,36874
1.6648470000000088,0.1524043083190918,0.05737341195344925,1.4370958805084229,-0.1663772016763687,0.005349793937057257,-0.49823471903800964,-0.26110964572157574,-1.0838200109268223,2.4141664471172986,-11.767991446320165,1.311340353035184,4.932277235052273,38630,35469,39623,37244
1.6662759999999834,0.1524043083190918,0.05737341195344925,1.4370958805084229,-0.1663772016763687,0.005349793937057257,-0.49823471903800964,-0.2371533965176065,-1.139533607247389,2.403083702240934,-11.767991446320165,1.311340353035184,4.932277235052273,38630,35469,39623,37244
1.6688340000000026,0.15078522264957428,0.057415056973695755,1.432140827178955,-0.15745599567890167,0.0030844970606267452,-0.4927448332309723,-0.20250111007230887,-1.1944768842226503,2.386450130704517,-11.034836179239537,1.177438214581032,4.6626953352550276,38688,35275,39684,37023
1.6702330000000074,0.15078522264957428,0.057415056973695755,1.432140827178955,-0.15745599567890167,0.0030844970606267452,-0.4927448332309723,-0.18782655983375424,-1.2312395593842675,2.360027577949296,-11.034836179239537,1.177438214581032,4.6626953352550276,38688,35275,39684,37023
1.672676999999996,0.15078522264957428,0.057415056973695755,1.432140827178955,-0.15745599567890167,0.0030844970606267452,-0.4927448332309723,-0.18199496941578047,-1.2375155648091483,2.3153139021951925,-11.034836179239537,1.177438214581032,4.6626953352550276,39114,35183,39454,37041
1.6742280000000027,0.15140874683856964,0.05772067978978157,1.4320679903030396,-0.15520253777503967,0.004755806177854538,-0.4930826425552368,-0.16074923563502347,-1.2592525519424842,2.263762294026202,-11.02799036401099,1.156580950975639,4.667585701004094,39114,35183,39454,37041
1.676619000000006,0.1498996913433075,0.05775761604309082,1.4271728992462158,-0.14664402604103088,0.002723597688600421,-0.4859006702899933,-0.13199199774304912,-1.3103399711334742,2.225369497961347,-10.346081079410428,1.037243335670551,4.336090037255282,39495,35491,39164,37015
1.6781920000000101,0.1498996913433075,0.05775761604309082,1.4271728992462158,-0.14664402604103088,0.002723597688600421,-0.4859006702899933,-0.11790177001479311,-1.3649173297749584,2.1953021429382433,-10.346081079410428,1.037243335670551,4.336090037255282,39495,35491,39164,37015
1.6806570000000065,0.1498996913433075,0.05775761604309082,1.4271728992462158,-0.14664402604103088,0.002723597688600421,-0.4859006702899933,-0.11969755618259036,-1.402053380121405,2.177796785618989,-10.346081079410428,1.037243335670551,4.336090037255282,39893,36179,39626,37011
1.682103999999992,0.1498996913433075,0.05775761604309082,1.4271728992462158,-0.14664402604103088,0.002723597688600421,-0.4859006702899933,-0.11332025909012414,-1.4320142087009053,2.1627563170466573,-10.346081079410428,1.037243335670551,4.336090037255282,39893,36179,39626,37011
1.6846359999999987,0.15046443045139313,0.058401960879564285,1.4270830154418945,-0.14461450278759003,0.005753288511186838,-0.48635536432266235,-0.10555914188336071,-1.4680592951068008,2.1370950288890356,-10.34074195519199,1.0081615208148813,4.33861452309233,39865,36538,40494,37349
1.6860590000000084,0.15046443045139313,0.058401960879564285,1.4270830154418945,-0.14461450278759003,0.005753288511186838,-0.48635536432266235,-0.07801633041559772,-1.5120477920960755,2.103946662800819,-10.34074195519199,1.0081615208148813,4.33861452309233,39865,36538,40494,37349
1.6884989999999815,0.14905908703804016,0.05845003202557564,1.4222667217254639,-0.13651365041732788,0.003941047005355358,-0.4768552780151367,-0.022229026950673907,-1.5309292047505738,2.0607962626065923,-9.708797317614016,0.9050515789525447,3.9510740266820736,39636,36764,41202,37177
1.6900219999999972,0.14905908703804016,0.05845003202557564,1.4222667217254639,-0.13651365041732788,0.003941047005355358,-0.4768552780151367,0.02195346051806716,-1.534527668015489,2.0144810949309697,-9.708797317614016,0.9050515789525447,3.9510740266820736,39636,36764,41202,37177
1.6925840000000025,0.14905908703804016,0.05845003202557564,1.4222667217254639,-0.13651365041732788,0.003941047005355358,-0.4768552780151367,0.055985850446567634,-1.5216440936100126,1.9743384688718784,-9.708797317614016,0.9050515789525447,3.9510740266820736,39829,36570,41247,37287
1.694021000000008,0.14954134821891785,0.05873751640319824,1.4221285581588745,-0.13484542071819305,0.005526060238480568,-0.47753065824508667,0.09901002928869236,-1.4796714764078733,1.9381527675604266,-9.704250437544905,0.8858929217529761,3.9526154223839134,39829,36570,41247,37287
1.6964159999999975,0.148230642080307,0.05878433212637901,1.4174089431762695,-0.12737791240215302,0.0039001640398055315,-0.46635714173316956,0.1398000614864036,-1.4618412134356293,1.89541302680629,-9.12173114985801,0.8190784247656914,3.5225435056199803,40371,36504,40408,37217
1.697981999999989,0.148230642080307,0.05878433212637901,1.4174089431762695,-0.12737791240215302,0.0039001640398055315,-0.46635714173316956,0.17403937487041402,-1.477996214924159,1.8565481854382186,-9.12173114985801,0.8190784247656914,3.5225435056199803,40371,36504,40408,37217
1.7003559999999998,0.148230642080307,0.05878433212637901,1.4174089431762695,-0.12737791240215302,0.0039001640398055315,-0.46635714173316956,0.20962117111517659,-1.467933593903349,1.8136949940216447,-9.12173114985801,0.8190784247656914,3.5225435056199803,41044,36469,39489,37083
1.7018949999999895,0.148230642080307,0.05878433212637901,1.4174089431762695,-0.12737791240215302,0.0039001640398055315,-0.46635714173316956,0.24164633236889513,-1.4121631390935092,1.764103206098843,-9.12173114985801,0.8190784247656914,3.5225435056199803,41044,36469,39489,37083
1.7045059999999939,0.14862465858459473,0.059414446353912354,1.4177162647247314,-0.12605001032352448,0.0068346778862178326,-0.4647560119628906,0.2775659339531774,-1.3639603228372386,1.7379071551943333,-9.117798025455162,0.7908287768420522,3.5198218708956173,41904,36097,38671,37750
1.7058500000000059,0.14862465858459473,0.059414446353912354,1.4177162647247314,-0.12605001032352448,0.0068346778862178326,-0.4647560119628906,0.34745174175168253,-1.3514039177716783,1.7192457196458755,-9.117798025455162,0.7908287768420522,3.5198218708956173,41904,36097,38671,37750
1.7082790000000097,0.14739824831485748,0.059475142508745193,1.4131324291229248,-0.11931989341974258,0.005344383884221315,-0.4519837498664856,0.41646889298163103,-1.3627461876962714,1.6900655967399318,-8.597693751369798,0.7868449125371582,3.104606283881774,42560,36317,38270,37499
1.70980799999999,0.14739824831485748,0.059475142508745193,1.4131324291229248,-0.11931989341974258,0.005344383884221315,-0.4519837498664856,0.4642708369148175,-1.3807399687594462,1.6645104355517495,-8.597693751369798,0.7868449125371582,3.104606283881774,42560,36317,38270,37499
1.7122489999999817,0.14739824831485748,0.059475142508745193,1.4131324291229248,-0.11931989341974258,0.005344383884221315,-0.4519837498664856,0.48779557079840985,-1.3672627757469913,1.6424787696437964,-8.597693751369798,0.7868449125371582,3.104606283881774,42669,36643,38767,37588
1.713813999999984,0.14770559966564178,0.06026463210582733,1.4130635261535645,-0.1183788925409317,0.008924472145736217,-0.4523512125015259,0.4966485507625921,-1.32244923145201,1.618971579333885,-8.593391790273463,0.7564623668405549,3.099034844454273,42669,36643,38767,37588
1.7161939999999887,0.1465524137020111,0.060346413403749466,1.4086146354675293,-0.11235744506120682,0.0074435072019696236,-0.4373878538608551,0.4905012758869031,-1.3130647844027887,1.5975609625921385,-8.119416536305675,0.8263204046166583,2.695057549941231,42567,37024,39188,37874
1.717771000000008,0.1465524137020111,0.060346413403749466,1.4086146354675293,-0.11235744506120682,0.0074435072019696236,-0.4373878538608551,0.49524772802921047,-1.3684682556144157,1.5705176269868197,-8.119416536305675,0.8263204046166583,2.695057549941231,42567,37024,39188,37874
1.7202459999999846,0.1465524137020111,0.060346413403749466,1.4086146354675293,-0.11235744506120682,0.0074435072019696236,-0.4373878538608551,0.5244377712102147,-1.4265483368796268,1.5422010340643342,-8.119416536305675,0.8263204046166583,2.695057549941231,42165,37366,39751,37535
1.721688999999984,0.1465524137020111,0.060346413403749466,1.4086146354675293,-0.11235744506120682,0.0074435072019696236,-0.4373878538608551,0.5411535345557742,-1.4388002094745362,1.522805498161396,-8.119416536305675,0.8263204046166583,2.695057549941231,42165,37366,39751,37535
1.724201000000001,0.1467805951833725,0.060686755925416946,1.4088151454925537,-0.11169851571321487,0.009192108176648617,-0.43632063269615173,0.5300488186004163,-1.4384342911407593,1.5106380477730421,-8.117032882781805,0.8072104096795252,2.690094890576647,41598,37175,40216,37613
1.7256429999999818,0.1467805951833725,0.060686755925416946,1.4088151454925537,-0.11169851571321487,0.009192108176648617,-0.43632063269615173,0.5277374943798502,-1.444909234699069,1.50172364865622,-8.117032882781805,0.8072104096795252,2.690094890576647,41598,37175,40216,37613
1.7280739999999932,0.14569032192230225,0.0607706680893898,1.4045299291610718,-0.10646188259124756,0.007587396539747715,-0.42069950699806213,0.5618523549171698,-1.4612566495763568,1.4754133481409457,-7.677029144838453,0.8986946571764586,2.273840982818461,41035,37002,40109,36995
1.729600999999995,0.14569032192230225,0.0607706680893898,1.4045299291610718,-0.10646188259124756,0.007587396539747715,-0.42069950699806213,0.5662537612507438,-1.5070037649914656,1.4390849013950657,-7.677029144838453,0.8986946571764586,2.273840982818461,41035,37002,40109,36995
1.7320700000000069,0.14569032192230225,0.0607706680893898,1.4045299291610718,-0.10646188259124756,0.007587396539747715,-0.42069950699806213,0.5200441213333156,-1.5609294481142075,1.4083123413153091,-7.677029144838453,0.8986946571764586,2.273840982818461,40612,36830,40300,36946
1.733597000000009,0.14636243879795074,0.06140803545713425,1.4042547941207886,-0.10403702408075333,0.010575021617114544,-0.4221016466617584,0.4908857364797697,-1.598739011900335,1.3774401790107835,-7.6738108577682524,0.8712216678628364,2.279093365149712,40612,36830,40300,36946
1.7360840000000026,0.14534476399421692,0.061505116522312164,1.4001134634017944,-0.09961559623479843,0.00882912427186966,-0.40614235401153564,0.5055167773240151,-1.6140302170892975,1.3331981490857332,-7.264507740390272,0.9672651566410615,1.829229750713553,40180,37177,40734,36992
1.737560999999987,0.14534476399421692,0.061505116522312164,1.4001134634017944,-0.09961559623479843,0.00882912427186966,-0.40614235401153564,0.505642112342817,-1.607645954166105,1.2856045309288182,-7.264507740390272,0.9672651566410615,1.829229750713553,40180,37177,40734,36992
1.7399400000000023,0.14534476399421692,0.061505116522312164,1.4001134634017944,-0.09961559623479843,0.00882912427186966,-0.40614235401153564,0.49397839887465145,-1.5876986112853024,1.2532014504716606,-7.264507740390272,0.9672651566410615,1.829229750713553,40272,37115,40419,37154
1.7414769999999844,0.14534476399421692,0.061505116522312164,1.4001134634017944,-0.09961559623479843,0.00882912427186966,-0.40614235401153564,0.4918097867989999,-1.5820156918351824,1.2316687277939338,-7.264507740390272,0.9672651566410615,1.829229750713553,40272,37115,40419,37154
1.7441630000000006,0.1456795185804367,0.06227917969226837,1.4000545740127563,-0.09857946634292603,0.012353680096566677,-0.4064435660839081,0.497073391535487,-1.6297175674904092,1.2188099207865952,-7.261306676968372,0.9374146907763978,1.8245948104623144,40620,36987,40515,37786
1.7454279999999853,0.1456795185804367,0.06227917969226837,1.4000545740127563,-0.09857946634292603,0.012353680096566677,-0.4064435660839081,0.4889413292783892,-1.688506715395854,1.2106892768326711,-7.261306676968372,0.9374146907763978,1.8245948104623144,40620,36987,40515,37786
1.7478610000000043,0.1447121798992157,0.06239323690533638,1.3960790634155273,-0.09502825886011124,0.010439547710120678,-0.3886532485485077,0.45917274764007887,-1.7309417905212854,1.1954002021725807,-6.900712368806734,1.0223375031184512,1.3499988965839222,40325,37484,40950,37208
1.7493910000000032,0.1447121798992157,0.06239323690533638,1.3960790634155273,-0.09502825886011124,0.010439547710120678,-0.3886532485485077,0.44262586199714404,-1.7496686066745046,1.1776981704068241,-6.900712368806734,1.0223375031184512,1.3499988965839222,40325,37484,40950,37208
1.7518349999999918,0.1447121798992157,0.06239323690533638,1.3960790634155273,-0.09502825886011124,0.010439547710120678,-0.3886532485485077,0.4613061726998277,-1.7137032819432572,1.1667467193722003,-6.900712368806734,1.0223375031184512,1.3499988965839222,39820,37526,41450,37469
1.7533869999999878,0.14537306129932404,0.0632248967885971,1.3960384130477905,-0.09264668077230453,0.014200085774064064,-0.388837069272995,0.4965860330560025,-1.6365548341150242,1.1328566629203969,-6.89893025189176,0.9901218732881655,1.3539521747349372,39820,37526,41450,37469
1.7557839999999851,0.14446039497852325,0.06335680186748505,1.3922436237335205,-0.09004320204257965,0.012159652076661587,-0.3701167404651642,0.5049556159928218,-1.6061983929555925,1.0807641001549837,-6.562968113563491,1.0654093729179233,0.8517399582176591,40354,37531,40946,37790
1.7573519999999845,0.14446039497852325,0.06335680186748505,1.3922436237335205,-0.09004320204257965,0.012159652076661587,-0.3701167404651642,0.4770490832991812,-1.6547902970471238,1.0469601303854172,-6.562968113563491,1.0654093729179233,0.8517399582176591,40354,37531,40946,37790
1.759826000000001,0.14446039497852325,0.06335680186748505,1.3922436237335205,-0.09004320204257965,0.012159652076661587,-0.3701167404651642,0.4579828139755178,-1.684580949632968,1.0428713125847913,-6.562968113563491,1.0654093729179233,0.8517399582176591,39992,37541,40985,37600
1.7612699999999895,0.14446039497852325,0.06335680186748505,1.3922436237335205,-0.09004320204257965,0.012159652076661587,-0.3701167404651642,0.4783876546420823,-1.654787500727979,1.0385928777145517,-6.562968113563491,1.0654093729179233,0.8517399582176591,39992,37541,40985,37600
1.7637839999999851,0.14473506808280945,0.06369169801473618,1.3921171426773071,-0.0892900750041008,0.013876051642000675,-0.3707568347454071,0.49912339307408915,-1.6117000842935327,1.012932721400393,-6.562466724563464,1.04816623877822,0.8469263880742148,40275,37290,40487,38133
1.7652179999999935,0.14473506808280945,0.06369169801473618,1.3921171426773071,-0.0892900750041008,0.013876051642000675,-0.3707568347454071,0.5041158214325789,-1.5979919952145678,0.980373646282384,-6.562466724563464,1.04816623877822,0.8469263880742148,40275,37290,40487,38133
1.7676509999999834,0.14385081827640533,0.0638197585940361,1.3885037899017334,-0.08771336078643799,0.01170705072581768,-0.35190826654434204,0.4917818568970677,-1.6152926886040495,0.9525192449670817,-6.263915155506378,1.133923400926191,0.36471933564389586,40312,37233,39875,37391
1.769176999999996,0.14385081827640533,0.0638197585940361,1.3885037899017334,-0.08771336078643799,0.01170705072581768,-0.35190826654434204,0.5007723891315525,-1.6069083917022076,0.9349132201586224,-6.263915155506378,1.133923400926191,0.36471933564389586,40312,37233,39875,37391
1.7717859999999928,0.14385081827640533,0.0638197585940361,1.3885037899017334,-0.08771336078643799,0.01170705072581768,-0.35190826654434204,0.5304809497767953,-1.5283090537120994,0.9140663946196457,-6.263915155506378,1.133923400926191,0.36471933564389586,40195,37220,40057,37759
1.7731739999999991,0.14444048702716827,0.06443144381046295,1.3887624740600586,-0.08559421449899673,0.01456393301486969,-0.3505089581012726,0.5635516514297221,-1.4337509892058005,0.8896326905664956,-6.262934236825593,1.1074677013212553,0.367978563036659,40195,37220,40057,37759
1.7755739999999933,0.14358831942081451,0.0645657330751419,1.3853541612625122,-0.08498900383710861,0.012255935929715633,-0.33116614818573,0.6079008070096209,-1.3609581413403922,0.8626741100628688,-5.995562713289047,1.2065836864139796,-0.09275931757297856,40692,36974,39434,38278
1.7771399999999848,0.14358831942081451,0.0645657330751419,1.3853541612625122,-0.08498900383710861,0.012255935929715633,-0.33116614818573,0.6420175650492173,-1.313111922354083,0.8354398258073915,-5.995562713289047,1.2065836864139796,-0.09275931757297856,40692,36974,39434,38278
1.7795290000000095,0.14358831942081451,0.0645657330751419,1.3853541612625122,-0.08498900383710861,0.012255935929715633,-0.33116614818573,0.646068033330146,-1.3266050943330785,0.8200785794817599,-5.995562713289047,1.2065836864139796,-0.09275931757297856,41498,36847,38102,38132
1.7810590000000084,0.14358831942081451,0.0645657330751419,1.3853541612625122,-0.08498900383710861,0.012255935929715633,-0.33116614818573,0.6217156222692707,-1.383658793314173,0.800597223212694,-5.995562713289047,1.2065836864139796,-0.09275931757297856,41498,36847,38102,38132
1.7837030000000087,0.1437971591949463,0.06530854851007462,1.3851699829101562,-0.0844985693693161,0.015660841017961502,-0.33213967084884644,0.586051234741202,-1.393603303140638,0.780588161573629,-5.995860671913448,1.1787460686032476,-0.10023074532772354,41466,37104,38488,38404
1.785008999999991,0.1437971591949463,0.06530854851007462,1.3851699829101562,-0.0844985693693161,0.015660841017961502,-0.33213967084884644,0.5677113758943714,-1.3485597948855284,0.7659893782680871,-5.995860671913448,1.1787460686032476,-0.10023074532772354,41466,37104,38488,38404
1.78744200000001,0.1429511457681656,0.06545308977365494,1.3819445371627808,-0.08483272790908813,0.01319590862840414,-0.3129558265209198,0.566412618809767,-1.3038312054293204,0.7682666473162139,-5.760109120452488,1.314513343891193,-0.5054649296476832,40695,37266,38715,38019
1.7889649999999966,0.1429511457681656,0.06545308977365494,1.3819445371627808,-0.08483272790908813,0.01319590862840414,-0.3129558265209198,0.5860883192593814,-1.3089029294092673,0.7845868313713557,-5.760109120452488,1.314513343891193,-0.5054649296476832,40695,37266,38715,38019
1.7914109999999928,0.1429511457681656,0.06545308977365494,1.3819445371627808,-0.08483272790908813,0.01319590862840414,-0.3129558265209198,0.6059549683591545,-1.3398130417593266,0.7748792763028806,-5.760109120452488,1.314513343891193,-0.5054649296476832,40013,37269,39350,38096
1.7929659999999858,0.14348894357681274,0.06625386327505112,1.3819736242294312,-0.08293765038251877,0.016836991533637047,-0.31278637051582336,0.6018158833929533,-1.3622706802836377,0.7469715451867495,-5.761034682916503,1.283990599111185,-0.503714195450999,40013,37269,39350,38096
1.7955149999999849,0.1426544487476349,0.06640917807817459,1.378937840461731,-0.08408223092556,0.01417633518576622,-0.29439929127693176,0.5794726942164883,-1.3650289162246327,0.7214673169544149,-5.538941763028678,1.413522351794636,-0.8991674063009082,39279,37460,40023,38042
1.796935999999987,0.1426544487476349,0.06640917807817459,1.378937840461731,-0.08408223092556,0.01417633518576622,-0.29439929127693176,0.5703066929556808,-1.364312659049456,0.7058934172157405,-5.538941763028678,1.413522351794636,-0.8991674063009082,39279,37460,40023,38042
1.7993179999999993,0.1426544487476349,0.06640917807817459,1.378937840461731,-0.08408223092556,0.01417633518576622,-0.29439929127693176,0.5782226729798323,-1.3727765844678914,0.6892807514938807,-5.538941763028678,1.413522351794636,-0.8991674063009082,38574,37358,39497,37564
1.8008470000000087,0.1426544487476349,0.06640917807817459,1.378937840461731,-0.08408223092556,0.01417633518576622,-0.29439929127693176,0.5899524328430319,-1.3786073093585107,0.6729636966530197,-5.538941763028678,1.413522351794636,-0.8991674063009082,38574,37358,39497,37564
1.8033699999999953,0.1428292691707611,0.06671688705682755,1.3789703845977783,-0.08371583372354507,0.01576676033437252,-0.2942150831222534,0.5981192160628416,-1.3799251746239365,0.6704761710368312,-5.539729279793226,1.3976624954130508,-0.9057917618464613,39083,37444,38632,37286
1.8047999999999884,0.1428292691707611,0.06671688705682755,1.3789703845977783,-0.08371583372354507,0.01576676033437252,-0.2942150831222534,0.5850365037868546,-1.3797632544296596,0.6601138112353329,-5.539729279793226,1.3976624954130508,-0.9057917618464613,39083,37444,38632,37286
1.8072369999999938,0.14198291301727295,0.06686036288738251,1.3761194944381714,-0.085678830742836,0.012877880595624447,-0.2760007679462433,0.5562464674015802,-1.3924914333855298,0.6447841233686188,-5.338719234017195,1.5270387410004638,-1.312951908703451,38726,37514,38391,36478
1.8087539999999862,0.14198291301727295,0.06686036288738251,1.3761194944381714,-0.085678830742836,0.012877880595624447,-0.2760007679462433,0.545016815901584,-1.3956030708031786,0.6314815671446458,-5.338719234017195,1.5270387410004638,-1.312951908703451,38726,37514,38391,36478
1.8112820000000065,0.14198291301727295,0.06686036288738251,1.3761194944381714,-0.085678830742836,0.012877880595624447,-0.2760007679462433,0.5508515355338386,-1.378575617741539,0.6129881104819448,-5.338719234017195,1.5270387410004638,-1.312951908703451,38320,37351,38658,37158
1.8127609999999985,0.14250428974628448,0.0674510970711708,1.3760576248168945,-0.08384768664836884,0.015648167580366135,-0.27631860971450806,0.5542107803538373,-1.3845442943766244,0.5875062528027668,-5.339868203022653,1.50269869859305,-1.3105238192157,38320,37351,38658,37158
1.8151559999999882,0.14165246486663818,0.06759227812290192,1.373387098312378,-0.0866432785987854,0.012538771145045757,-0.2578182816505432,0.5496932601967359,-1.3835464079161717,0.5609772401829698,-5.156737504515851,1.6252166264164427,-1.7206461428967414,38585,37627,38846,37640
1.8167200000000012,0.14165246486663818,0.06759227812290192,1.373387098312378,-0.0866432785987854,0.012538771145045757,-0.2578182816505432,0.5434094983151803,-1.3341855160598801,0.5454557381387427,-5.156737504515851,1.6252166264164427,-1.7206461428967414,38585,37627,38846,37640
1.8191030000000028,0.14165246486663818,0.06759227812290192,1.373387098312378,-0.0866432785987854,0.012538771145045757,-0.2578182816505432,0.5359105360282216,-1.2969153755525482,0.5376935556675432,-5.156737504515851,1.6252166264164427,-1.7206461428967414,38478,37348,38546,37771
1.8206359999999986,0.14165246486663818,0.06759227812290192,1.373387098312378,-0.0866432785987854,0.012538771145045757,-0.2578182816505432,0.534650694385046,-1.2673172695135166,0.5423619771899113,-5.156737504515851,1.6252166264164427,-1.7206461428967414,38478,37348,38546,37771
1.8233159999999917,0.14182835817337036,0.06832119077444077,1.3737061023712158,-0.08627481758594513,0.01587529107928276,-0.25612038373947144,0.5516913966731087,-1.2228861551510706,0.5555584064444447,-5.15808199241235,1.598004685672271,-1.728770303821764,38792,37133,38098,38106
1.8245899999999966,0.14182835817337036,0.06832119077444077,1.3737061023712158,-0.08627481758594513,0.01587529107928276,-0.25612038373947144,0.5702313254968316,-1.184584039721333,0.555698655165351,-5.15808199241235,1.598004685672271,-1.728770303821764,38792,37133,38098,38106
1.8270279999999912,0.14094814658164978,0.06846381723880768,1.3712326288223267,-0.08987833559513092,0.012601344846189022,-0.23861899971961975,0.5754328120008926,-1.1939410562113264,0.5398059417546804,-4.9963204173096365,1.7205296019166656,-2.1134951384798484,38849,37017,37212,37366
1.8285529999999854,0.14094814658164978,0.06846381723880768,1.3712326288223267,-0.08987833559513092,0.012601344846189022,-0.23861899971961975,0.5698080826205908,-1.2159851058183482,0.5236034694197201,-4.9963204173096365,1.7205296019166656,-2.1134951384798484,38849,37017,37212,37366
1.8309989999999816,0.14094814658164978,0.06846381723880768,1.3712326288223267,-0.08987833559513092,0.012601344846189022,-0.23861899971961975,0.5662845873403615,-1.2223995956199132,0.5216487424691156,-4.9963204173096365,1.7205296019166656,-2.1134951384798484,38507,37243,37235,37103
1.8325449999999837,0.14148743450641632,0.06925907731056213,1.371111512184143,-0.08797366917133331,0.016227276995778084,-0.23927558958530426,0.5721243669786872,-1.2268858236342062,0.5176411510817371,-4.998023158402502,1.6910497834558538,-2.111046316932373,38507,37243,37235,37103
1.8349340000000083,0.14058643579483032,0.06940432637929916,1.3688050508499146,-0.0923292487859726,0.012770234607160091,-0.22206808626651764,0.5754922670722287,-1.1973030307714423,0.49764543853763604,-4.840540095839732,1.8243841618413243,-2.4701257371364567,38139,37815,37502,36944
1.8365080000000016,0.14058643579483032,0.06940432637929916,1.3688050508499146,-0.0923292487859726,0.012770234607160091,-0.22206808626651764,0.562984065222399,-1.1329846278107751,0.47547868378338876,-4.840540095839732,1.8243841618413243,-2.4701257371364567,38139,37815,37502,36944
1.8390009999999892,0.14058643579483032,0.06940432637929916,1.3688050508499146,-0.0923292487859726,0.012770234607160091,-0.22206808626651764,0.5424524913774603,-1.0819826295117494,0.45761899288109936,-4.840540095839732,1.8243841618413243,-2.4701257371364567,37645,37561,37283,36939
1.8404239999999992,0.14058643579483032,0.06940432637929916,1.3688050508499146,-0.0923292487859726,0.012770234607160091,-0.22206808626651764,0.5177362259326529,-1.0596798538048264,0.44055402253760323,-4.840540095839732,1.8243841618413243,-2.4701257371364567,37645,37561,37283,36939
1.84294200000001,0.14079640805721283,0.06971394270658493,1.3689064979553223,-0.0918058231472969,0.014310109429061413,-0.22152110934257507,0.5064341697405201,-1.0614794849114475,0.43399602164279677,-4.8422818299533175,1.8100534372042834,-2.475161952558544,37797,37050,37199,37560
1.8443800000000046,0.14079640805721283,0.06971394270658493,1.3689064979553223,-0.0918058231472969,0.014310109429061413,-0.22152110934257507,0.5060669198261982,-1.0693595788399102,0.4357377955747358,-4.8422818299533175,1.8100534372042834,-2.475161952558544,37797,37050,37199,37560
1.8469689999999828,0.13985370099544525,0.06983903050422668,1.3667707443237305,-0.09682133793830872,0.010661141946911812,-0.20567254722118378,0.5048553479777803,-1.0524953109740651,0.43795997047781154,-4.70392329625282,1.9381377559871047,-2.8050546992222003,37397,36683,36821,37160
1.8483470000000088,0.13985370099544525,0.06983903050422668,1.3667707443237305,-0.09682133793830872,0.010661141946911812,-0.20567254722118378,0.48747745620619987,-1.012293030106556,0.4426057218414003,-4.70392329625282,1.9381377559871047,-2.8050546992222003,37397,36683,36821,37160
1.8507820000000066,0.13985370099544525,0.06983903050422668,1.3667707443237305,-0.09682133793830872,0.010661141946911812,-0.20567254722118378,0.4572125944987533,-0.9944412621085096,0.4419011492855062,-4.70392329625282,1.9381377559871047,-2.8050546992222003,37260,36368,36450,37478
1.8523329999999842,0.1404419094324112,0.07044053822755814,1.3668900728225708,-0.09468381106853485,0.013460232876241207,-0.20503617823123932,0.44405091949644543,-1.0193380898752242,0.4381115376333507,-4.705846584911868,1.9141292703089297,-2.8002010355142235,37260,36368,36450,37478
1.8547280000000028,0.1394675076007843,0.07055631279945374,1.364912509918213,-0.1002686396241188,0.009654798544943333,-0.1905185431241989,0.4550874918174109,-1.061590072675713,0.45064953359787563,-4.5741077428731,2.0276644473095473,-3.104690799370099,37097,36985,36720,37135
1.8562999999999883,0.1394675076007843,0.07055631279945374,1.364912509918213,-0.1002686396241188,0.009654798544943333,-0.1905185431241989,0.4618136380455423,-1.0946689968385055,0.4705881213365945,-4.5741077428731,2.0276644473095473,-3.104690799370099,37097,36985,36720,37135
1.85869200000001,0.1394675076007843,0.07055631279945374,1.364912509918213,-0.1002686396241188,0.009654798544943333,-0.1905185431241989,0.44572241926512,-1.112910585041112,0.47363251393671857,-4.5741077428731,2.0276644473095473,-3.104690799370099,36105,37533,37131,36266
1.8602090000000027,0.1394675076007843,0.07055631279945374,1.364912509918213,-0.1002686396241188,0.009654798544943333,-0.1905185431241989,0.4119909873457445,-1.0811688340616485,0.46092723816622305,-4.5741077428731,2.0276644473095473,-3.104690799370099,36105,37533,37131,36266
1.8627690000000003,0.13973936438560486,0.071303591132164,1.3649578094482422,-0.09943068027496338,0.013053849339485168,-0.19029772281646729,0.3983867948388064,-1.0183304828767927,0.43477772600176223,-4.5769604049985615,2.0009710145741413,-3.1077517998723003,36017,37578,37201,36462
1.8641669999999868,0.13973936438560486,0.071303591132164,1.3649578094482422,-0.09943068027496338,0.013053849339485168,-0.19029772281646729,0.3823985405240293,-0.9876207733987621,0.40953861545594505,-4.5769604049985615,2.0009710145741413,-3.1077517998723003,36017,37578,37201,36462
1.866600999999995,0.1387145072221756,0.07141447812318802,1.3631267547607422,-0.10561420768499374,0.00908610224723816,-0.17596152424812317,0.3545405106517418,-0.966030593020517,0.39693530546568595,-4.440835671198406,2.1007421856550113,-3.4225217766822142,35947,37155,36743,36305
1.8681259999999893,0.1387145072221756,0.07141447812318802,1.3631267547607422,-0.10561420768499374,0.00908610224723816,-0.17596152424812317,0.33333445797122696,-0.9257322386166832,0.40023399666039894,-4.440835671198406,2.1007421856550113,-3.4225217766822142,35947,37155,36743,36305
1.870570000000007,0.1387145072221756,0.07141447812318802,1.3631267547607422,-0.10561420768499374,0.00908610224723816,-0.17596152424812317,0.31096939758430964,-0.8875923096973314,0.41082255870698586,-4.440835671198406,2.1007421856550113,-3.4225217766822142,35948,36270,36464,37136
1.872130999999994,0.13937430083751678,0.07171892374753952,1.3630605936050415,-0.10319062322378159,0.010616226121783257,-0.17633773386478424,0.3063272081986789,-0.8676142738849657,0.4193677771176959,-4.443846340802408,2.085618200429776,-3.415376339954505,35948,36270,36464,37136
1.8746730000000098,0.13830958306789398,0.07180507481098175,1.361356258392334,-0.10980468988418579,0.006585754919797182,-0.16456635296344757,0.3001980095288888,-0.890410666499935,0.42875961443894206,-4.3228010340772185,2.161539441740723,-3.6874105115488502,36352,36051,35994,37504
1.8760869999999996,0.13830958306789398,0.07180507481098175,1.361356258392334,-0.10980468988418579,0.006585754919797182,-0.16456635296344757,0.2836859114276931,-0.9325601175984556,0.43778396881927095,-4.3228010340772185,2.161539441740723,-3.6874105115488502,36352,36051,35994,37504
1.8784769999999844,0.13830958306789398,0.07180507481098175,1.361356258392334,-0.10980468988418579,0.006585754919797182,-0.16456635296344757,0.276946216367516,-0.9405221703094655,0.4469573270625898,-4.3228010340772185,2.161539441740723,-3.6874105115488502,35678,36325,36142,36905
1.8799979999999923,0.13830958306789398,0.07180507481098175,1.361356258392334,-0.10980468988418579,0.006585754919797182,-0.16456635296344757,0.2757626909343279,-0.9083931957075043,0.446822637690459,-4.3228010340772185,2.161539441740723,-3.6874105115488502,35678,36325,36142,36905
1.8825229999999864,0.13866229355335236,0.07242398709058762,1.3611702919006348,-0.10868457704782486,0.009442952461540699,-0.1656164824962616,0.2937328863770988,-0.8569427210809093,0.43885575799997334,-4.32417921007085,2.138938800341644,-3.6894863361160852,35648,36853,36334,36676
1.8839610000000102,0.13866229355335236,0.07242398709058762,1.3611702919006348,-0.10868457704782486,0.009442952461540699,-0.1656164824962616,0.31287735276826967,-0.7925092695611506,0.43193300390436684,-4.32417921007085,2.138938800341644,-3.6894863361160852,35648,36853,36334,36676
1.8863940000000001,0.13754016160964966,0.07249799370765686,1.3595705032348633,-0.11578748375177383,0.0053314524702727795,-0.15438182651996613,0.31723897813306057,-0.7327125812363017,0.408359367725258,-4.1942421077692265,2.2022627641810626,-3.9526438298315645,35754,36980,35676,35980
1.8879150000000082,0.13754016160964966,0.07249799370765686,1.3595705032348633,-0.11578748375177383,0.0053314524702727795,-0.15438182651996613,0.31940186441236845,-0.710373719696608,0.3864547013117881,-4.1942421077692265,2.2022627641810626,-3.9526438298315645,35754,36980,35676,35980
1.8903949999999896,0.13754016160964966,0.07249799370765686,1.3595705032348633,-0.11578748375177383,0.0053314524702727795,-0.15438182651996613,0.2979861543750371,-0.7290271657617956,0.3806800692516284,-4.1942421077692265,2.2022627641810626,-3.9526438298315645,36044,36816,35300,36262
1.8919169999999867,0.13777406513690948,0.07327554374933243,1.3592727184295654,-0.11515288054943085,0.008877524174749851,-0.15606185793876648,0.2826472786025622,-0.742855629722032,0.39082831090148434,-4.195479989327874,2.1754506166307923,-3.9579789784131876,36044,36816,35300,36262
1.8943120000000053,0.1365850567817688,0.07334376126527786,1.3577628135681152,-0.12267982214689255,0.004738993011415005,-0.14595142006874084,0.2831648306709055,-0.7123315425719798,0.40487651894116594,-4.07632566347139,2.2481286269087164,-4.1751016921694974,36086,36832,35377,36484
1.895877999999997,0.1365850567817688,0.07334376126527786,1.3577628135681152,-0.12267982214689255,0.004738993011415005,-0.14595142006874084,0.28407529886857635,-0.6534856693353165,0.4025957544941085,-4.07632566347139,2.2481286269087164,-4.1751016921694974,36086,36832,35377,36484
1.8982719999999973,0.1365850567817688,0.07334376126527786,1.3577628135681152,-0.12267982214689255,0.004738993011415005,-0.14595142006874084,0.2855446314210003,-0.6228677723358662,0.3975667076706301,-4.07632566347139,2.2481286269087164,-4.1751016921694974,35841,36433,34970,36488
1.8997909999999973,0.1365850567817688,0.07334376126527786,1.3577628135681152,-0.12267982214689255,0.004738993011415005,-0.14595142006874084,0.2890010816207869,-0.6139152900154559,0.39281745920917815,-4.07632566347139,2.2481286269087164,-4.1751016921694974,35841,36433,34970,36488
1.902328999999998,0.1373121589422226,0.07368453592061996,1.3578860759735107,-0.11991739273071289,0.006407700013369322,-0.14531441032886505,0.29345934644363403,-0.590518154837592,0.39021425253313935,-4.0776320473726075,2.232017868624292,-4.1648337525070085,35826,36383,35064,36574
1.9037489999999817,0.1373121589422226,0.07368453592061996,1.3578860759735107,-0.11991739273071289,0.006407700013369322,-0.14531441032886505,0.2873646024204468,-0.5734889707212437,0.3971871739257802,-4.0776320473726075,2.232017868624292,-4.1648337525070085,35826,36383,35064,36574
1.9061840000000083,0.13607396185398102,0.07372774183750153,1.3564778566360474,-0.12774470448493958,0.00220829457975924,-0.13635094463825226,0.2673634470408679,-0.5494686558483013,0.4073831194486622,-3.958667592096135,2.3013762613732816,-4.35362739162255,35317,36305,34936,36207
1.9077030000000086,0.13607396185398102,0.07372774183750153,1.3564778566360474,-0.12774470448493958,0.00220829457975924,-0.13635094463825226,0.23759523158720747,-0.5264141030551625,0.40978219482714645,-3.958667592096135,2.3013762613732816,-4.35362739162255,35317,36305,34936,36207
1.9101630000000005,0.13607396185398102,0.07372774183750153,1.3564778566360474,-0.12774470448493958,0.00220829457975924,-0.13635094463825226,0.20670479333970124,-0.528644933231781,0.40316660307376695,-3.958667592096135,2.3013762613732816,-4.35362739162255,35117,36237,34907,36359
1.9117030000000086,0.13654877245426178,0.07438652962446213,1.356228232383728,-0.12605279684066772,0.005232313647866249,-0.1377871185541153,0.1902394670051501,-0.5241064406810952,0.40010320216136247,-3.9608428095933794,2.2777116550976193,-4.351386112642035,35117,36237,34907,36359
1.914103999999992,0.135248064994812,0.07441786676645279,1.3548874855041504,-0.1341017484664917,0.0010126960696652532,-0.1303955763578415,0.1915638736600033,-0.5060993771019836,0.401415474788499,-3.840585436957338,2.3352699142327107,-4.51023414642809,35195,36317,35041,36433
1.9156730000000097,0.135248064994812,0.07441786676645279,1.3548874855041504,-0.1341017484664917,0.0010126960696652532,-0.1303955763578415,0.1923714106815426,-0.4934556869316961,0.4017082560608396,-3.840585436957338,2.3352699142327107,-4.51023414642809,35195,36317,35041,36433
1.9180650000000024,0.135248064994812,0.07441786676645279,1.3548874855041504,-0.1341017484664917,0.0010126960696652532,-0.1303955763578415,0.1849364141950162,-0.4741407449412466,0.40270727436475556,-3.840585436957338,2.3352699142327107,-4.51023414642809,34675,36266,35172,36072
1.9195799999999872,0.135248064994812,0.07441786676645279,1.3548874855041504,-0.1341017484664917,0.0010126960696652532,-0.1303955763578415,0.15684098015630493,-0.4422583457667131,0.39627637283297307,-3.840585436957338,2.3352699142327107,-4.51023414642809,34675,36266,35172,36072
1.922103999999992,0.13563282787799835,0.07523650676012039,1.3549455404281616,-0.1328159123659134,0.004706356208771467,-0.1301426887512207,0.10465577267447061,-0.4384672027969308,0.3961188135649813,-3.8425713193165745,2.3070693611794866,-4.510786961131899,34704,36142,35219,36320
1.9235350000000035,0.13563282787799835,0.07523650676012039,1.3549455404281616,-0.1328159123659134,0.004706356208771467,-0.1301426887512207,0.06553435654131613,-0.4262089719049187,0.39553038812212826,-3.8425713193165745,2.3070693611794866,-4.510786961131899,34704,36142,35219,36320
1.9261319999999833,0.1342637687921524,0.07526270300149918,1.3536715507507324,-0.1410016417503357,0.0005136010586284101,-0.12466670572757721,0.05630097314374046,-0.3887916917473599,0.38385006318666337,-3.7250972818426895,2.344815400962644,-4.648620546496358,34453,35957,35253,36255
1.927494000000006,0.1342637687921524,0.07526270300149918,1.3536715507507324,-0.1410016417503357,0.0005136010586284101,-0.12466670572757721,0.0388994666234316,-0.3867122622787124,0.3721460694070104,-3.7250972818426895,2.344815400962644,-4.648620546496358,34453,35957,35253,36255
1.9299439999999886,0.1342637687921524,0.07526270300149918,1.3536715507507324,-0.1410016417503357,0.0005136010586284101,-0.12466670572757721,-0.010465449102819602,-0.40002164285297875,0.36738340527156715,-3.7250972818426895,2.344815400962644,-4.648620546496358,34206,35765,35459,36565
1.9314919999999984,0.13464033603668213,0.07564517855644226,1.3533209562301636,-0.13975366950035095,0.0023390157148241997,-0.12665094435214996,-0.02526535516612209,-0.3629565990390966,0.3705762025234359,-3.7276139802246875,2.3297793389602606,-4.649299040504547,34206,35765,35459,36565
1.9338839999999908,0.13320067524909973,0.0756475105881691,1.352081537246704,-0.148182213306427,-0.001886627054773271,-0.12126101553440094,0.004546447704145097,-0.3065001139324523,0.379480648075684,-3.61958186870167,2.3297305046177565,-4.762131788741049,34337,35673,35393,36913
1.9354579999999841,0.13320067524909973,0.0756475105881691,1.352081537246704,-0.148182213306427,-0.001886627054773271,-0.12126101553440094,0.02274703883042414,-0.2662992645140291,0.37923976515508634,-3.61958186870167,2.3297305046177565,-4.762131788741049,34337,35673,35393,36913
1.937850999999995,0.13320067524909973,0.0756475105881691,1.352081537246704,-0.148182213306427,-0.001886627054773271,-0.12126101553440094,0.012309867088835214,-0.2455457994160164,0.34967877692374766,-3.61958186870167,2.3297305046177565,-4.762131788741049,34489,35599,34882,36697
1.939380999999994,0.13320067524909973,0.0756475105881691,1.352081537246704,-0.148182213306427,-0.001886627054773271,-0.12126101553440094,-0.025289448451608902,-0.25471113488655134,0.3267508241509285,-3.61958186870167,2.3297305046177565,-4.762131788741049,34489,35599,34882,36697
1.9419040000000096,0.1336098164319992,0.07634731382131577,1.3520382642745972,-0.14679935574531555,0.0012674367753788829,-0.12157328426837921,-0.05519174158258724,-0.250698100663695,0.3219465814129664,-3.622057160242294,2.3057805693203965,-4.762025873177257,34562,35858,34935,36599
1.943326000000001,0.1336098164319992,0.07634731382131577,1.3520382642745972,-0.14679935574531555,0.0012674367753788829,-0.12157328426837921,-0.05235666096057578,-0.2091675182682384,0.3188985935453707,-3.622057160242294,2.3057805693203965,-4.762025873177257,34562,35858,34935,36599
1.9457569999999833,0.13209877908229828,0.07633920013904572,1.3508483171463013,-0.1554078608751297,-0.002902950393036008,-0.11643677949905396,-0.025420363625132312,-0.15292531776080462,0.3363621059459972,-3.5222111016389244,2.297820761864944,-4.83810201526504,34634,36006,34572,36454
1.9472889999999898,0.13209877908229828,0.07633920013904572,1.3508483171463013,-0.1554078608751297,-0.002902950393036008,-0.11643677949905396,-0.009353674014765894,-0.11989956527365127,0.35215538357946685,-3.5222111016389244,2.297820761864944,-4.83810201526504,34634,36006,34572,36454
1.9497419999999983,0.13209877908229828,0.07633920013904572,1.3508483171463013,-0.1554078608751297,-0.002902950393036008,-0.11643677949905396,-0.0010766231821849384,-0.11912641631968764,0.34763340262753956,-3.5222111016389244,2.297820761864944,-4.83810201526504,34774,35988,34444,36408
1.9512850000000035,0.13256026804447174,0.07719798386096954,1.350926399230957,-0.15382744371891022,0.0009113463456742465,-0.11609865725040436,0.00947890916502687,-0.11471756145743987,0.3375509743461222,-3.5257274321049263,2.2695093146756364,-4.837154684247636,34774,35988,34444,36408
1.9536999999999825,0.13097906112670898,0.07718700170516968,1.34978187084198,-0.16241145133972168,-0.003120692213997245,-0.11280253529548645,0.018390067755757075,-0.08565384365826784,0.33339827396884797,-3.4289582066865316,2.262760528180451,-4.877081016213563,34859,36204,34522,36352
1.95525,0.13097906112670898,0.07718700170516968,1.34978187084198,-0.16241145133972168,-0.003120692213997245,-0.11280253529548645,0.01067406824292988,-0.06191732188898697,0.3277548025923747,-3.4289582066865316,2.262760528180451,-4.877081016213563,34859,36204,34522,36352
1.9576389999999955,0.13097906112670898,0.07718700170516968,1.34978187084198,-0.16241145133972168,-0.003120692213997245,-0.11280253529548645,-0.00905163409644808,-0.06621187304501071,0.31953971628829364,-3.4289582066865316,2.262760528180451,-4.877081016213563,34344,36094,34574,36247
1.9591570000000065,0.13097906112670898,0.07718700170516968,1.34978187084198,-0.16241145133972168,-0.003120692213997245,-0.11280253529548645,-0.007019446608825067,-0.08767523285990841,0.3279049050093143,-3.4289582066865316,2.262760528180451,-4.877081016213563,34344,36094,34574,36247
1.961685999999987,0.13150210678577423,0.07760806381702423,1.3498948812484741,-0.16059161722660065,-0.0011824745452031493,-0.11225839704275131,-0.004198686459382261,-0.1115278101960679,0.3437683236479939,-3.431637642824782,2.2467226821933597,-4.873889361469885,34240,36540,34776,35940
1.9631149999999906,0.13150210678577423,0.07760806381702423,1.3498948812484741,-0.16059161722660065,-0.0011824745452031493,-0.11225839704275131,-0.028122144712206903,-0.10297806441150477,0.3320957884587175,-3.431637642824782,2.2467226821933597,-4.873889361469885,34240,36540,34776,35940
1.9655480000000098,0.12985286116600037,0.07757631689310074,1.3487895727157593,-0.1692531853914261,-0.005180257838219404,-0.10880957543849945,-0.05337699703677999,-0.038204015394271026,0.30126580396795605,-3.3368588295222876,2.245659064310788,-4.8982396479913355,33498,36300,35098,35780
1.967076000000001,0.12985286116600037,0.07757631689310074,1.3487895727157593,-0.1692531853914261,-0.005180257838219404,-0.10880957543849945,-0.05929614719796852,0.01668527431226727,0.2875631077901986,-3.3368588295222876,2.245659064310788,-4.8982396479913355,33498,36300,35098,35780
1.9695329999999958,0.12985286116600037,0.07757631689310074,1.3487895727157593,-0.1692531853914261,-0.005180257838219404,-0.10880957543849945,-0.05529585037526332,0.00826305181187825,0.29309535890164745,-3.3368588295222876,2.245659064310788,-4.8982396479913355,33328,35956,34976,36124
1.971081999999995,0.13044176995754242,0.07831277698278427,1.348376989364624,-0.1670815497636795,-0.001885025529190898,-0.11118496209383011,-0.04943384166421381,-0.014260896822832662,0.32139131232568485,-3.3394599299551255,2.22124581333493,-4.893556576545422,33328,35956,34976,36124
1.9734629999999889,0.12872745096683502,0.07827423512935638,1.3472822904586792,-0.17577563226222992,-0.005834740120917559,-0.1077541783452034,-0.044248542186153435,0.0017172660879778896,0.34620078840864504,-3.253637679794003,2.206297034908907,-4.898992157858203,33552,35910,34897,36170
1.9750380000000005,0.12872745096683502,0.07827423512935638,1.3472822904586792,-0.17577563226222992,-0.005834740120917559,-0.1077541783452034,-0.04840829994031633,0.04092551219579061,0.33969734902667154,-3.253637679794003,2.206297034908907,-4.898992157858203,33552,35910,34897,36170
1.9774499999999826,0.12872745096683502,0.07827423512935638,1.3472822904586792,-0.17577563226222992,-0.005834740120917559,-0.1077541783452034,-0.06164170968329899,0.09615253234044299,0.3215185115572498,-3.253637679794003,2.206297034908907,-4.898992157858203,33709,35737,34531,36108
1.9789530000000086,0.12872745096683502,0.07827423512935638,1.3472822904586792,-0.17577563226222992,-0.005834740120917559,-0.1077541783452034,-0.07574364699797295,0.14189034333649317,0.30667588256439754,-3.253637679794003,2.206297034908907,-4.898992157858203,33709,35737,34531,36108
1.9814959999999846,0.12886495888233185,0.0791662335395813,1.3471343517303467,-0.17552466690540314,-0.0019218216184526682,-0.10864555835723877,-0.09160452731123858,0.16812720718470855,0.2861080564391202,-3.2577397915102346,2.178673218874335,-4.906145551748198,34241,35608,34181,36456
1.982905999999988,0.12886495888233185,0.0791662335395813,1.3471343517303467,-0.17552466690540314,-0.0019218216184526682,-0.10864555835723877,-0.11099835712660333,0.1839819372603318,0.276589918703177,-3.2577397915102346,2.178673218874335,-4.906145551748198,34241,35608,34181,36456
1.9853399999999966,0.12706708908081055,0.07912813872098923,1.3460536003112793,-0.18404360115528107,-0.005710293538868427,-0.10749658197164536,-0.10237334375173184,0.22324387259169076,0.2892755869501468,-3.1680074823890174,2.1612613815624093,-4.87968330296452,34452,35696,34312,36640
1.9868699999999953,0.12706708908081055,0.07912813872098923,1.3460536003112793,-0.18404360115528107,-0.005710293538868427,-0.10749658197164536,-0.09418925830721499,0.25114632731991215,0.3016147779392973,-3.1680074823890174,2.1612613815624093,-4.87968330296452,34452,35696,34312,36640
1.9893209999999963,0.12706708908081055,0.07912813872098923,1.3460536003112793,-0.18404360115528107,-0.005710293538868427,-0.10749658197164536,-0.11315684086773414,0.24939581489064624,0.309472001971899,-3.1680074823890174,2.1612613815624093,-4.87968330296452,34406,35752,34655,36768
1.9908649999999908,0.12754501402378082,0.07957958430051804,1.346024751663208,-0.18238477408885956,-0.003646292956545949,-0.1077403798699379,-0.1292340697300551,0.24864583543816632,0.305515809593559,-3.1691483533013534,2.144622674508959,-4.877157692651715,34406,35752,34655,36768
1.9933859999999985,0.12567919492721558,0.07952471077442169,1.344948410987854,-0.1907736212015152,-0.007339963223785162,-0.10752261430025101,-0.12573683155369825,0.2598628535677415,0.3034028908742038,-3.086323106380701,2.1170163282451795,-4.8087099214395685,34222,35971,34950,36704
1.994828999999998,0.12567919492721558,0.07952471077442169,1.344948410987854,-0.1907736212015152,-0.007339963223785162,-0.10752261430025101,-0.1074199175041343,0.3010733240001706,0.30640756908457206,-3.086323106380701,2.1170163282451795,-4.8087099214395685,34222,35971,34950,36704
1.9972289999999921,0.12567919492721558,0.07952471077442169,1.344948410987854,-0.1907736212015152,-0.007339963223785162,-0.10752261430025101,-0.09171711244632168,0.36229177416247194,0.3079215428747685,-3.086323106380701,2.1170163282451795,-4.8087099214395685,34003,35969,34923,36530
1.998744000000006,0.12567919492721558,0.07952471077442169,1.344948410987854,-0.1907736212015152,-0.007339963223785162,-0.10752261430025101,-0.08789694934303592,0.4269751966400481,0.30250001268563964,-3.086323106380701,2.1170163282451795,-4.8087099214395685,34003,35969,34923,36530
2.001258999999991,0.12635742127895355,0.07977128773927689,1.3449742794036865,-0.1882554590702057,-0.006163129583001137,-0.10747525095939636,-0.0863474972536926,0.47823169327074455,0.2836811510272446,-3.0893174478886953,2.106043541887155,-4.799800361998347,34368,35670,34347,36529
2.0026939999999884,0.12635742127895355,0.07977128773927689,1.3449742794036865,-0.1882554590702057,-0.006163129583001137,-0.10747525095939636,-0.09157043052690717,0.4975561227725775,0.2672636783685308,-3.0893174478886953,2.106043541887155,-4.799800361998347,34368,35670,34347,36529
2.005258999999991,0.1244335025548935,0.07969155162572861,1.3439013957977295,-0.1965232491493225,-0.009796379134058952,-0.10709501057863235,-0.11310350274452691,0.46867580522634944,0.27064201472459404,-3.0054583204994274,2.0827425307540195,-4.693399179054675,34617,35474,33829,36579
2.006657999999996,0.1244335025548935,0.07969155162572861,1.3439013957977295,-0.1965232491493225,-0.009796379134058952,-0.10709501057863235,-0.1382033798996034,0.4495965197028583,0.27651338611135085,-3.0054583204994274,2.0827425307540195,-4.693399179054675,34617,35474,33829,36579
2.009097999999998,0.1244335025548935,0.07969155162572861,1.3439013957977295,-0.1965232491493225,-0.009796379134058952,-0.10709501057863235,-0.1390605432635806,0.47768824196080023,0.2681307869747038,-3.0054583204994274,2.0827425307540195,-4.693399179054675,34287,35510,34234,36681
2.0106589999999853,0.1247224509716034,0.08036792278289795,1.343951940536499,-0.1956547498703003,-0.006826214026659727,-0.10690604895353317,-0.11512902816823552,0.5225474594684765,0.2664770804510623,-3.0091127749216566,2.060902113554228,-4.69576855776078,34287,35510,34234,36681
2.0130529999999855,0.12272518873214722,0.0802818313241005,1.3428877592086792,-0.20379148423671722,-0.010402102954685688,-0.10591080784797668,-0.09155987775108772,0.5425519271546612,0.27873690923972844,-2.934008632092437,2.033118930319663,-4.5567764268798605,34534,35573,34166,36738
2.0146140000000012,0.12272518873214722,0.0802818313241005,1.3428877592086792,-0.20379148423671722,-0.010402102954685688,-0.10591080784797668,-0.07436735863613363,0.5355803373425654,0.29798672029676876,-2.934008632092437,2.033118930319663,-4.5567764268798605,34534,35573,34166,36738
2.0171050000000106,0.12272518873214722,0.0802818313241005,1.3428877592086792,-0.20379148423671722,-0.010402102954685688,-0.10591080784797668,-0.07068991600014089,0.5250023280717979,0.2887600322526211,-2.934008632092437,2.033118930319663,-4.5567764268798605,34222,35939,34534,36209
2.018533999999985,0.12272518873214722,0.0802818313241005,1.3428877592086792,-0.20379148423671722,-0.010402102954685688,-0.10591080784797668,-0.08495320758736002,0.5158503416962269,0.2794270507914657,-2.934008632092437,2.033118930319663,-4.5567764268798605,34222,35939,34534,36209
2.021070000000007,0.12337968498468399,0.08065346628427505,1.3429452180862427,-0.2013775110244751,-0.008727561682462692,-0.10570380836725235,-0.09758120175197281,0.5001689168285406,0.28814301111756335,-2.937047476304575,2.0193795655937277,-4.548504096602196,33881,36272,34968,36094
2.0224860000000042,0.12337968498468399,0.08065346628427505,1.3429452180862427,-0.2013775110244751,-0.008727561682462692,-0.10570380836725235,-0.08996321280904435,0.5212026629865273,0.3021679497872204,-2.937047476304575,2.0193795655937277,-4.548504096602196,33881,36272,34968,36094
2.024915000000008,0.12132689356803894,0.08054891228675842,1.3418877124786377,-0.20917600393295288,-0.012195228599011898,-0.10576415061950684,-0.07586812481179893,0.5528259698765097,0.30249818176239024,-2.856318231591067,2.002480882821512,-4.39743053008867,33943,36321,34790,35906
2.0264459999999964,0.12132689356803894,0.08054891228675842,1.3418877124786377,-0.20917600393295288,-0.012195228599011898,-0.10576415061950684,-0.058432633859267134,0.5752166298994055,0.287085103664043,-2.856318231591067,2.002480882821512,-4.39743053008867,33943,36321,34790,35906
2.0290020000000077,0.12132689356803894,0.08054891228675842,1.3418877124786377,-0.20917600393295288,-0.012195228599011898,-0.10576415061950684,-0.05760962553627018,0.5859184761608616,0.2705516336950995,-2.856318231591067,2.002480882821512,-4.39743053008867,34182,36169,34435,35783
2.0304439999999886,0.12167083472013474,0.08129861205816269,1.3419452905654907,-0.20807889103889465,-0.008946258574724197,-0.10555142909288406,-0.08067757735864346,0.6049425676707608,0.2564270262216462,-2.8588160774167624,1.9791456358307495,-4.3983419618960795,34182,36169,34435,35783
2.0328299999999873,0.11955241858959198,0.0811922550201416,1.3408881425857544,-0.21560068428516388,-0.012336203828454018,-0.10585612058639526,-0.09704595630713733,0.6416682914722533,0.254236226685163,-2.7782478315811043,1.9669241600388752,-4.234631937532951,34135,35766,34454,36206
2.034407999999996,0.11955241858959198,0.0811922550201416,1.3408881425857544,-0.21560068428516388,-0.012336203828454018,-0.10585612058639526,-0.09265205675888603,0.655831315044431,0.25840793537471757,-2.7782478315811043,1.9669241600388752,-4.234631937532951,34135,35766,34454,36206
2.0368019999999962,0.11955241858959198,0.0811922550201416,1.3408881425857544,-0.21560068428516388,-0.012336203828454018,-0.10585612058639526,-0.07459073127256402,0.6518697297648837,0.2762279451767648,-2.7782478315811043,1.9669241600388752,-4.234631937532951,34200,35543,34323,36441
2.038323000000004,0.11955241858959198,0.0811922550201416,1.3408881425857544,-0.21560068428516388,-0.012336203828454018,-0.10585612058639526,-0.05620431287973819,0.6707005423586704,0.287798764257157,-2.7782478315811043,1.9669241600388752,-4.234631937532951,34200,35543,34323,36441
2.0408429999999935,0.12029598653316498,0.08161015808582306,1.3409452438354492,-0.21282275021076202,-0.010464739985764027,-0.10566852986812592,-0.04225224495540845,0.730639044011566,0.292583166444998,-2.7815180921941303,1.9516090599857006,-4.224028599655981,34671,35520,34134,36491
2.0422749999999943,0.12029598653316498,0.08161015808582306,1.3409452438354492,-0.21282275021076202,-0.010464739985764027,-0.10566852986812592,-0.04340496094373562,0.7580499624263428,0.2857120443850254,-2.7815180921941303,1.9516090599857006,-4.224028599655981,34671,35520,34134,36491
2.0447759999999833,0.118131622672081,0.08148884773254395,1.339887022972107,-0.2200479358434677,-0.01380794495344162,-0.10593992471694946,-0.0657548537960071,0.7711705581688362,0.2636551283809871,-2.703932789596323,1.940259735512392,-4.030962518989672,34878,35519,34013,36517
2.046234999999986,0.118131622672081,0.08148884773254395,1.339887022972107,-0.2200479358434677,-0.01380794495344162,-0.10593992471694946,-0.09018777554558687,0.7844554043715602,0.2544117955800264,-2.703932789596323,1.940259735512392,-4.030962518989672,34878,35519,34013,36517
2.048685999999987,0.118131622672081,0.08148884773254395,1.339887022972107,-0.2200479358434677,-0.01380794495344162,-0.10593992471694946,-0.10770971104262696,0.8165091446727267,0.25717314409054554,-2.703932789596323,1.940259735512392,-4.030962518989672,34738,35654,34292,36578
2.0502339999999966,0.11857644468545914,0.08226922899484634,1.3399447202682495,-0.21851569414138794,-0.010465459898114204,-0.10574094951152802,-0.11883281945426322,0.8489987112862847,0.26524615075047087,-2.7065096710787655,1.9165476503417995,-4.028603117611239,34738,35654,34292,36578
2.0526259999999894,0.11635695397853851,0.08214826881885529,1.3388839960098267,-0.22538167238235474,-0.013735828921198845,-0.10637684166431427,-0.11738700594321601,0.8727951874696059,0.27203682870076623,-2.6319110396329055,1.9025558619564602,-3.800029360922888,34952,35492,34382,36913
2.054195000000007,0.11635695397853851,0.08214826881885529,1.3388839960098267,-0.22538167238235474,-0.013735828921198845,-0.10637684166431427,-0.13130223069834018,0.8934277616988858,0.26519260456780347,-2.6319110396329055,1.9025558619564602,-3.800029360922888,34952,35492,34382,36913
2.0566939999999887,0.11635695397853851,0.08214826881885529,1.3388839960098267,-0.22538167238235474,-0.013735828921198845,-0.10637684166431427,-0.1635006305809684,0.9014939440085178,0.2505806885491361,-2.6319110396329055,1.9025558619564602,-3.800029360922888,34687,35136,34664,37061
2.0581050000000105,0.11635695397853851,0.08214826881885529,1.3388839960098267,-0.22538167238235474,-0.013735828921198845,-0.10637684166431427,-0.1833483046579747,0.9082227533977393,0.23426078745486012,-2.6319110396329055,1.9025558619564602,-3.800029360922888,34687,35136,34664,37061
2.0606399999999847,0.11668601632118225,0.08258897811174393,1.3384226560592651,-0.22428634762763977,-0.011763999238610268,-0.10896794497966766,-0.18310767140872922,0.8954616178233793,0.22987509377171764,-2.6344928403033006,1.8879918145827799,-3.8013427405958407,34393,35072,35012,37337
2.0620629999999944,0.11668601632118225,0.08258897811174393,1.3384226560592651,-0.22428634762763977,-0.011763999238610268,-0.10896794497966766,-0.16911404152663742,0.8837317913811525,0.24082561269995995,-2.6344928403033006,1.8879918145827799,-3.8013427405958407,34393,35072,35012,37337
2.0644979999999924,0.11441070586442947,0.08245524764060974,1.3373305797576904,-0.23077592253684998,-0.014990880154073238,-0.10942265391349792,-0.14902240524902305,0.8800244048276532,0.2537922277971763,-2.564823151086022,1.8551758974884278,-3.544003488312746,34382,35416,35022,36907
2.066024000000005,0.11441070586442947,0.08245524764060974,1.3373305797576904,-0.23077592253684998,-0.014990880154073238,-0.10942265391349792,-0.14471186264289124,0.8694981940400878,0.25252874095225863,-2.564823151086022,1.8551758974884278,-3.544003488312746,34382,35416,35022,36907
2.068475999999995,0.11441070586442947,0.08245524764060974,1.3373305797576904,-0.23077592253684998,-0.014990880154073238,-0.10942265391349792,-0.1644187387220164,0.855833447907864,0.24394723697169632,-2.564823151086022,1.8551758974884278,-3.544003488312746,34093,35899,35055,36091
2.070024000000005,0.11471179872751236,0.08325306326150894,1.3371572494506836,-0.22982218861579895,-0.011569447815418243,-0.11046680808067322,-0.17884588129530266,0.8864197864483968,0.24871020071276218,-2.5683317230436216,1.8312654141980411,-3.5458754651061697,34093,35899,35055,36091
2.072459999999992,0.11238296329975128,0.08312158286571503,1.336055874824524,-0.2359398901462555,-0.01473456434905529,-0.1097874790430069,-0.1671332155973501,0.9178967526364793,0.25725768281039874,-2.499241451529123,1.7966508256552534,-3.293913460536507,34115,35913,35031,36254
2.073987999999983,0.11238296329975128,0.08312158286571503,1.336055874824524,-0.2359398901462555,-0.01473456434905529,-0.1097874790430069,-0.1337517396899678,0.9244127088755763,0.2535098827873575,-2.499241451529123,1.7966508256552534,-3.293913460536507,34115,35913,35031,36254
2.076380999999994,0.11238296329975128,0.08312158286571503,1.336055874824524,-0.2359398901462555,-0.01473456434905529,-0.1097874790430069,-0.10823745802451819,0.9401459988054919,0.24767349867942157,-2.499241451529123,1.7966508256552534,-3.293913460536507,34462,35774,34836,36383
2.0778979999999865,0.11238296329975128,0.08312158286571503,1.336055874824524,-0.2359398901462555,-0.01473456434905529,-0.1097874790430069,-0.07929989083723185,0.9693832465168177,0.2524678710765935,-2.499241451529123,1.7966508256552534,-3.293913460536507,34462,35774,34836,36383
2.0804649999999967,0.11321385204792023,0.08357550948858261,1.336025357246399,-0.23281338810920715,-0.012760961428284645,-0.11009185016155243,-0.062262916974695194,0.976507269011807,0.2513834651702269,-2.5010297755391457,1.7815569269205884,-3.2813181387259305,35152,35595,34431,36652
2.0818559999999997,0.11321385204792023,0.08357550948858261,1.336025357246399,-0.23281338810920715,-0.012760961428284645,-0.11009185016155243,-0.07217186527822911,0.9819782008391568,0.23420226448990564,-2.5010297755391457,1.7815569269205884,-3.2813181387259305,35152,35595,34431,36652
2.0842989999999992,0.11085738986730576,0.08343254029750824,1.3349277973175049,-0.23847438395023346,-0.015840644016861916,-0.1093914732336998,-0.08762697970990754,0.9911405402534653,0.2214722712555428,-2.4299796747431697,1.7613218573991727,-3.009458149452227,35485,35560,34284,36830
2.0858120000000056,0.11085738986730576,0.08343254029750824,1.3349277973175049,-0.23847438395023346,-0.015840644016861916,-0.1093914732336998,-0.08148127776373734,1.0055390538450333,0.23384067379290013,-2.4299796747431697,1.7613218573991727,-3.009458149452227,35485,35560,34284,36830
2.088261999999988,0.11085738986730576,0.08343254029750824,1.3349277973175049,-0.23847438395023346,-0.015840644016861916,-0.1093914732336998,-0.07700887321997756,1.0338001198587905,0.2463212287016634,-2.4299796747431697,1.7613218573991727,-3.009458149452227,35419,35651,34431,36803
2.0898120000000056,0.11144381016492844,0.0837261751294136,1.3349645137786865,-0.23633936047554016,-0.014523733407258987,-0.10929052531719208,-0.09233739595371476,1.0490037736269167,0.24284933216755436,-2.431837511382826,1.7504168468837091,-3.002150702808663,35419,35651,34431,36803
2.0922149999999964,0.10905453562736511,0.0835658609867096,1.3338743448257446,-0.24151185154914856,-0.017544900998473167,-0.10871660709381104,-0.10321407041835623,1.05964463349941,0.2404453965200807,-2.3650364619771658,1.7390086602052561,-2.7115330636517565,35407,35589,34691,37015
2.093777999999991,0.10905453562736511,0.0835658609867096,1.3338743448257446,-0.24151185154914856,-0.017544900998473167,-0.10871660709381104,-0.10500378957229513,1.0571150299379983,0.24605388061773306,-2.3650364619771658,1.7390086602052561,-2.7115330636517565,35407,35589,34691,37015
2.0961689999999944,0.10905453562736511,0.0835658609867096,1.3338743448257446,-0.24151185154914856,-0.017544900998473167,-0.10871660709381104,-0.10334742820994194,1.0510914256054298,0.2583694859864796,-2.3650364619771658,1.7390086602052561,-2.7115330636517565,35012,35444,35111,37141
2.0976879999999944,0.10905453562736511,0.0835658609867096,1.3338743448257446,-0.24151185154914856,-0.017544900998473167,-0.10871660709381104,-0.10382389269609234,1.0438994259236163,0.2606335058081832,-2.3650364619771658,1.7390086602052561,-2.7115330636517565,35012,35444,35111,37141
2.1002209999999906,0.10953870415687561,0.08430615067481995,1.3339385986328125,-0.2398630678653717,-0.01441203337162733,-0.10848516970872879,-0.10183026694881583,1.041147448411183,0.2643885962347085,-2.367711015742257,1.7171402208366326,-2.7089749796435107,34724,35415,35356,37052
2.1016410000000034,0.10953870415687561,0.08430615067481995,1.3339385986328125,-0.2398630678653717,-0.01441203337162733,-0.10848516970872879,-0.1161905641787411,1.033675284182693,0.26635482471227084,-2.367711015742257,1.7171402208366326,-2.7089749796435107,34724,35415,35356,37052
2.104087999999989,0.10711692273616791,0.0841473713517189,1.3328522443771362,-0.24449363350868225,-0.01735050231218338,-0.10875866562128067,-0.10518079823862293,1.0587562029597597,0.25035545169994267,-2.295705565726074,1.69966178851592,-2.407328691205761,34823,35530,35266,36661
2.105600999999995,0.10711692273616791,0.0841473713517189,1.3328522443771362,-0.24449363350868225,-0.01735050231218338,-0.10875866562128067,-0.09541532773881703,1.0629557416827056,0.2338775252844841,-2.295705565726074,1.69966178851592,-2.407328691205761,34823,35530,35266,36661
2.108073000000004,0.10711692273616791,0.0841473713517189,1.3328522443771362,-0.24449363350868225,-0.01735050231218338,-0.10875866562128067,-0.13059401294070405,1.026743408760353,0.22926684442350034,-2.295705565726074,1.69966178851592,-2.407328691205761,34674,35580,35118,36172
2.1095979999999983,0.10756893455982208,0.08458790928125381,1.33292818069458,-0.24297425150871277,-0.015443101525306702,-0.10843867808580399,-0.16599319955847125,0.9912547232852025,0.21988782356500017,-2.2985719336453974,1.685392526728068,-2.405061527757481,34674,35580,35118,36172
2.111994000000006,0.10511873662471771,0.08441915363073349,1.3318400382995605,-0.24706819653511047,-0.018313104286789894,-0.10917221009731293,-0.15808301190969065,0.9857823932982804,0.21455376157292366,-2.2308270270067276,1.6626113785489232,-2.106680296629634,34412,35755,35456,36215
2.1135620000000053,0.10511873662471771,0.08441915363073349,1.3318400382995605,-0.24706819653511047,-0.018313104286789894,-0.10917221009731293,-0.11857070614635057,1.0221097747797243,0.20981425029420733,-2.2308270270067276,1.6626113785489232,-2.106680296629634,34412,35755,35456,36215
2.115951000000001,0.10511873662471771,0.08441915363073349,1.3318400382995605,-0.24706819653511047,-0.018313104286789894,-0.10917221009731293,-0.08979969471811347,1.0640050271521968,0.20634245362863915,-2.2308270270067276,1.6626113785489232,-2.106680296629634,34768,35532,35274,36590
2.1174769999999845,0.10511873662471771,0.08441915363073349,1.3318400382995605,-0.24706819653511047,-0.018313104286789894,-0.10917221009731293,-0.08520842996595208,1.1041509155836235,0.20433338154704017,-2.2308270270067276,1.6626113785489232,-2.106680296629634,34768,35532,35274,36590
2.120000999999989,0.10557007789611816,0.08471941202878952,1.3319225311279297,-0.2455245405435562,-0.01699850708246231,-0.10880438983440399,-0.11001641634317749,1.105093807767566,0.19777166887146438,-2.2327858285479887,1.652353178867032,-2.103492264098351,35259,35247,34920,36935
2.121432000000001,0.10557007789611816,0.08471941202878952,1.3319225311279297,-0.2455245405435562,-0.01699850708246231,-0.10880438983440399,-0.13974425161680962,1.0721720101090884,0.19003278905980314,-2.2327858285479887,1.652353178867032,-2.103492264098351,35259,35247,34920,36935
2.1238619999999937,0.10309664905071259,0.084535151720047,1.330838918685913,-0.24915705621242523,-0.019857559353113174,-0.10790687054395676,-0.17052674861638356,1.032254820636272,0.1856966135281793,-2.174406371528973,1.6308347328114678,-1.8003960642152625,35346,35363,35215,37247
2.1253949999999895,0.10309664905071259,0.084535151720047,1.330838918685913,-0.24915705621242523,-0.019857559353113174,-0.10790687054395676,-0.17823553470772693,1.0417309470060194,0.18324169499058746,-2.174406371528973,1.6308347328114678,-1.8003960642152625,35346,35363,35215,37247
2.1278439999999827,0.10309664905071259,0.084535151720047,1.330838918685913,-0.24915705621242523,-0.019857559353113174,-0.10790687054395676,-0.16820152602387858,1.0945365045742739,0.1740878776917671,-2.174406371528973,1.6308347328114678,-1.8003960642152625,35059,35321,35489,37279
2.129386999999988,0.10407562553882599,0.08529147505760193,1.3304002285003662,-0.24538403749465942,-0.016641493886709213,-0.11045899242162704,-0.15362328234824393,1.1663333967710199,0.17017281450751204,-2.177809398809324,1.608396122412802,-1.7845415254579964,35059,35321,35489,37279
2.1317909999999975,0.10160613059997559,0.08511096239089966,1.3293073177337646,-0.24850253760814667,-0.019463373348116875,-0.10811043530702591,-0.13267398336394798,1.2334630325783749,0.166918181984083,-2.127042753269928,1.5728793018555687,-1.4748589317951546,35741,35033,34871,37671
2.1333530000000027,0.10160613059997559,0.08511096239089966,1.3293073177337646,-0.24850253760814667,-0.019463373348116875,-0.10811043530702591,-0.11774319541663571,1.2608437906938064,0.16920630341365184,-2.127042753269928,1.5728793018555687,-1.4748589317951546,35741,35033,34871,37671
2.1357669999999924,0.10160613059997559,0.08511096239089966,1.3293073177337646,-0.24850253760814667,-0.019463373348116875,-0.10811043530702591,-0.11281707144691047,1.2260310820823452,0.18425972160678386,-2.127042753269928,1.5728793018555687,-1.4748589317951546,35988,34718,34683,37884
2.1372649999999846,0.10160613059997559,0.08511096239089966,1.3293073177337646,-0.24850253760814667,-0.019463373348116875,-0.10811043530702591,-0.12907425509751513,1.1655516258330272,0.2099912339933999,-2.127042753269928,1.5728793018555687,-1.4748589317951546,35988,34718,34683,37884
2.139804999999993,0.1023220345377922,0.0855700671672821,1.3291460275650024,-0.24584771692752838,-0.0175029244273901,-0.10910306870937347,-0.151293782053238,1.14045279729763,0.2200695177303708,-2.1302045639099148,1.5588370540850895,-1.4652556045357772,35686,35194,35102,37561
2.141225999999995,0.1023220345377922,0.0855700671672821,1.3291460275650024,-0.24584771692752838,-0.0175029244273901,-0.10910306870937347,-0.13573286522487776,1.1613915018942145,0.20662849377447048,-2.1302045639099148,1.5588370540850895,-1.4652556045357772,35686,35194,35102,37561
2.1436689999999943,0.09985083341598511,0.08538150042295456,1.328061819076538,-0.2483864277601242,-0.02021211013197899,-0.10771476477384567,-0.11758030150408533,1.191910129564032,0.19223369196367188,-2.076300700252698,1.5341412715630807,-1.1198042846441942,36020,35334,34887,37359
2.145179999999993,0.09985083341598511,0.08538150042295456,1.328061819076538,-0.2483864277601242,-0.02021211013197899,-0.10771476477384567,-0.11714969332295473,1.195865056940854,0.18468115020453207,-2.076300700252698,1.5341412715630807,-1.1198042846441942,36020,35334,34887,37359
2.1476330000000017,0.09985083341598511,0.08538150042295456,1.328061819076538,-0.2483864277601242,-0.02021211013197899,-0.10771476477384567,-0.1041384286655875,1.225424680302134,0.18210683882632062,-2.076300700252698,1.5341412715630807,-1.1198042846441942,35761,35493,35078,36964
2.149179999999993,0.10044007003307343,0.08570096641778946,1.328028678894043,-0.24630294740200043,-0.018840644508600235,-0.10798682272434235,-0.08689399455413367,1.262491355302184,0.16510869718142868,-2.078338520022081,1.5240655300108374,-1.1140814961175107,35761,35493,35078,36964
2.1515679999999993,0.09796743839979172,0.08549942821264267,1.3269517421722412,-0.24822109937667847,-0.02146831341087818,-0.10738184303045273,-0.06797912177725207,1.2700098585336412,0.13815566770419896,-2.0253005547373015,1.5043065616035542,-0.7673826831373529,36054,35160,34781,37417
2.153149000000005,0.09796743839979172,0.08549942821264267,1.3269517421722412,-0.24822109937667847,-0.02146831341087818,-0.10738184303045273,-0.055520866681429,1.2368590956004437,0.13306207251379978,-2.0253005547373015,1.5043065616035542,-0.7673826831373529,36054,35160,34781,37417
2.155527000000002,0.09796743839979172,0.08549942821264267,1.3269517421722412,-0.24822109937667847,-0.02146831341087818,-0.10738184303045273,-0.050033302580833834,1.195504065455094,0.15317502240251318,-2.0253005547373015,1.5043065616035542,-0.7673826831373529,36265,35178,34611,37425
2.157057000000001,0.09796743839979172,0.08549942821264267,1.3269517421722412,-0.24822109937667847,-0.02146831341087818,-0.10738184303045273,-0.05282212326247278,1.1763749788192182,0.17587822102408648,-2.0253005547373015,1.5043065616035542,-0.7673826831373529,36265,35178,34611,37425
2.159611999999994,0.0984966829419136,0.08627357333898544,1.326975703239441,-0.24637256562709808,-0.0182420052587986,-0.10735839605331421,-0.05191857096125774,1.1938750098162925,0.19024943721448107,-2.0279223642791595,1.4825259605207903,-0.7631228520871455,36348,35244,34519,37480
2.1610130000000063,0.0984966829419136,0.08627357333898544,1.326975703239441,-0.24637256562709808,-0.0182420052587986,-0.10735839605331421,-0.0402558728232578,1.223304271442213,0.18158902044186834,-2.0279223642791595,1.4825259605207903,-0.7631228520871455,36348,35244,34519,37480
2.1634400000000023,0.09602631628513336,0.08607825636863708,1.3259100914001465,-0.24769335985183716,-0.020822947844862938,-0.10576184093952179,-0.002580998669335416,1.2014293325644112,0.17488171607844927,-1.9823089704767423,1.4785554306269477,-0.4140441875639614,36403,35220,34632,37478
2.164970000000001,0.09602631628513336,0.08607825636863708,1.3259100914001465,-0.24769335985183716,-0.020822947844862938,-0.10576184093952179,0.018896867311199154,1.1411191202023676,0.191290649976918,-1.9823089704767423,1.4785554306269477,-0.4140441875639614,36403,35220,34632,37478
2.167426999999996,0.09602631628513336,0.08607825636863708,1.3259100914001465,-0.24769335985183716,-0.020822947844862938,-0.10576184093952179,0.003915101675255179,1.1085785540539348,0.19941161018122155,-1.9823089704767423,1.4785554306269477,-0.4140441875639614,35992,35813,34990,36760
2.168968999999983,0.09652514010667801,0.0865541324019432,1.3259559869766235,-0.24597549438476562,-0.018803704530000687,-0.10559452325105667,-0.012200846012304697,1.118656821146149,0.18880121021369597,-1.9850240756732804,1.4641210759684602,-0.4103179938064401,35992,35813,34990,36760
2.1713619999999936,0.09406179189682007,0.08635326474905014,1.3249114751815796,-0.24668289721012115,-0.02137036621570587,-0.10330084711313248,-0.008529585863170694,1.1412573382629427,0.17019673302305233,-1.931295739920565,1.4743723150217993,-0.07896633936486959,35916,35658,35143,37038
2.1729309999999824,0.09406179189682007,0.08635326474905014,1.3249114751815796,-0.24668289721012115,-0.02137036621570587,-0.10330084711313248,0.018340820081536625,1.1575967636569604,0.15899700879580583,-1.931295739920565,1.4743723150217993,-0.07896633936486959,35916,35658,35143,37038
2.175323999999993,0.09406179189682007,0.08635326474905014,1.3249114751815796,-0.24668289721012115,-0.02137036621570587,-0.10330084711313248,0.03896146834256,1.118746702832939,0.16110168836053865,-1.931295739920565,1.4743723150217993,-0.07896633936486959,36256,35537,34776,37067
2.1768429999999936,0.09406179189682007,0.08635326474905014,1.3249114751815796,-0.24668289721012115,-0.02137036621570587,-0.10330084711313248,0.04620076410085762,1.060741656131441,0.17008293282072187,-1.931295739920565,1.4743723150217993,-0.07896633936486959,36256,35537,34776,37067
2.179375,0.0945419892668724,0.08668708056211472,1.3249568939208984,-0.24507524073123932,-0.019962038844823837,-0.10312528163194656,0.04248946186831805,1.0109985340796956,0.16782417274217115,-1.9330833707879802,1.4644464631750012,-0.07647477913687668,36035,35694,34990,36698
2.180801000000007,0.0945419892668724,0.08668708056211472,1.3249568939208984,-0.24507524073123932,-0.019962038844823837,-0.10312528163194656,0.020989820644757205,0.9817895824549518,0.158719291028381,-1.9330833707879802,1.4644464631750012,-0.07647477913687668,36035,35694,34990,36698
2.1832390000000013,0.09209056198596954,0.08647459745407104,1.3239381313323975,-0.24519716203212738,-0.022534338757395744,-0.10062523186206818,-0.02089049513907026,0.9693828470426542,0.1503900216925628,-1.8854391537087172,1.48226411045385,0.23649980583716237,35603,35853,35489,36604
2.1847580000000018,0.09209056198596954,0.08647459745407104,1.3239381313323975,-0.24519716203212738,-0.022534338757395744,-0.10062523186206818,-0.04105949416575682,0.9597508591701102,0.15835753388380736,-1.8854391537087172,1.48226411045385,0.23649980583716237,35603,35853,35489,36604
2.187228000000003,0.09209056198596954,0.08647459745407104,1.3239381313323975,-0.24519716203212738,-0.022534338757395744,-0.10062523186206818,-0.042576742811856194,0.9305842518066986,0.16518036950426543,-1.8854391537087172,1.48226411045385,0.23649980583716237,35050,35739,35808,36555
2.1887609999999986,0.09255646914243698,0.08674582093954086,1.3239697217941284,-0.2435932606458664,-0.02138746716082096,-0.10051288455724716,-0.03697581959498613,0.8875644130849129,0.14384139179584202,-1.8875331274225116,1.4740978505325102,0.2401602036047162,35050,35739,35808,36555
2.1911469999999973,0.09012264013290405,0.0865190252661705,1.3229763507843018,-0.24316148459911346,-0.023971840739250183,-0.09816630184650421,-0.034870270341709836,0.8707650597706384,0.1254479285096951,-1.8428798582824486,1.47534060840368,0.5116591612954456,34957,35886,36083,36590
2.192725000000006,0.09012264013290405,0.0865190252661705,1.3229763507843018,-0.24316148459911346,-0.023971840739250183,-0.09816630184650421,-0.05767838502666466,0.8759557604722847,0.11814629813713282,-1.8428798582824486,1.47534060840368,0.5116591612954456,34957,35886,36083,36590
2.1951110000000043,0.09012264013290405,0.0865190252661705,1.3229763507843018,-0.24316148459911346,-0.023971840739250183,-0.09816630184650421,-0.08293968303331359,0.8701805624903933,0.12474896523684699,-1.8428798582824486,1.47534060840368,0.5116591612954456,34766,35449,36134,36929
2.1966319999999833,0.09012264013290405,0.0865190252661705,1.3229763507843018,-0.24316148459911346,-0.023971840739250183,-0.09816630184650421,-0.09095909357630107,0.8505781655497834,0.14140819466589113,-1.8428798582824486,1.47534060840368,0.5116591612954456,34766,35449,36134,36929
2.199207999999984,0.090571828186512,0.0872831717133522,1.3229877948760986,-0.24164533615112305,-0.02077653259038925,-0.0981873869895935,-0.07939330121246638,0.8469484767210871,0.15309521079359487,-1.8453548136464835,1.4535716916116252,0.51386665269627,34998,35466,35911,36984
2.200590999999986,0.090571828186512,0.0872831717133522,1.3229877948760986,-0.24164533615112305,-0.02077653259038925,-0.0981873869895935,-0.07190708048684798,0.8623586586317489,0.16507570727342533,-1.8453548136464835,1.4535716916116252,0.51386665269627,34998,35466,35911,36984
2.203030999999988,0.08815989643335342,0.08706262707710266,1.322019100189209,-0.24073049426078796,-0.023331506177783012,-0.09555239975452423,-0.08195993103540865,0.8961895929073525,0.1608165137420616,-1.80679862956795,1.4420610550135138,0.7616405892781208,35567,35094,35548,37140
2.204548999999999,0.08815989643335342,0.08706262707710266,1.322019100189209,-0.24073049426078796,-0.023331506177783012,-0.09555239975452423,-0.09073437271456881,0.9194677513635171,0.15049919465249925,-1.80679862956795,1.4420610550135138,0.7616405892781208,35567,35094,35548,37140
2.206997000000003,0.08815989643335342,0.08706262707710266,1.322019100189209,-0.24073049426078796,-0.023331506177783012,-0.09555239975452423,-0.08446930289491422,0.9221446277332103,0.15514817509890969,-1.80679862956795,1.4420610550135138,0.7616405892781208,35916,35008,35235,37185
2.208546000000002,0.08910535275936127,0.0875464454293251,1.3220082521438599,-0.237188458442688,-0.021291015669703484,-0.09570232033729553,-0.07630102164699132,0.9099753131320931,0.15747001880578165,-1.8087975765993902,1.4274300942050815,0.7767712799263251,35916,35008,35235,37185
2.210970000000001,0.08674029260873795,0.08732099831104279,1.3210639953613281,-0.23581214249134064,-0.023797178640961647,-0.09315600991249084,-0.06234447628307887,0.8920444492496714,0.14436262235544098,-1.7633827799512738,1.4119953274161605,1.0364800792649813,36422,35137,35052,37436
2.212511999999988,0.08674029260873795,0.08732099831104279,1.3210639953613281,-0.23581214249134064,-0.023797178640961647,-0.09315600991249084,-0.039159603366472694,0.9077482446705144,0.13146280266731517,-1.7633827799512738,1.4119953274161605,1.0364800792649813,36422,35137,35052,37436
2.214915000000008,0.08674029260873795,0.08732099831104279,1.3210639953613281,-0.23581214249134064,-0.023797178640961647,-0.09315600991249084,0.0013797662057531022,0.9595117738832483,0.13179899346542404,-1.7633827799512738,1.4119953274161605,1.0364800792649813,36805,35297,34966,37395
2.216423999999999,0.08674029260873795,0.08732099831104279,1.3210639953613281,-0.23581214249134064,-0.023797178640961647,-0.09315600991249084,0.04007925946990431,1.0035007369257138,0.14580199434560154,-1.7633827799512738,1.4119953274161605,1.0364800792649813,36805,35297,34966,37395
2.2189619999999994,0.08738656342029572,0.08767155557870865,1.3210300207138062,-0.23349305987358093,-0.02230963110923767,-0.09340415149927139,0.05699547978295189,1.0184047184921787,0.14991587914998783,-1.765341769321998,1.4013093646689905,1.0439910674802169,37297,35316,34385,37290
2.220378999999986,0.08738656342029572,0.08767155557870865,1.3210300207138062,-0.23349305987358093,-0.02230963110923767,-0.09340415149927139,0.08102420441927409,1.0421811543882973,0.13503929485323707,-1.765341769321998,1.4013093646689905,1.0439910674802169,37297,35316,34385,37290
2.2228090000000083,0.08506081998348236,0.08743613213300705,1.320109486579895,-0.23164363205432892,-0.024773869663476944,-0.09072274714708328,0.0995809610921349,1.0867775178963825,0.11592918324012823,-1.7250292512671859,1.4095243839006237,1.3181374803654016,37755,35129,33863,37368
2.224337999999989,0.08506081998348236,0.08743613213300705,1.320109486579895,-0.23164363205432892,-0.024773869663476944,-0.09072274714708328,0.11622747392697391,1.1008975979959827,0.10760747894628153,-1.7250292512671859,1.4095243839006237,1.3181374803654016,37755,35129,33863,37368
2.2268470000000087,0.08506081998348236,0.08743613213300705,1.320109486579895,-0.23164363205432892,-0.024773869663476944,-0.09072274714708328,0.13619853558623493,1.049388001193188,0.10634978447673481,-1.7250292512671859,1.4095243839006237,1.3181374803654016,37934,35037,33393,37336
2.2283409999999857,0.08554185926914215,0.08772706240415573,1.3200520277023315,-0.22999945282936096,-0.02355896309018135,-0.09108386933803558,0.13501939604646712,0.9932268606514334,0.1069537061881807,-1.727136225827441,1.4013340516151833,1.3214950414771962,37934,35037,33393,37336
2.230725000000006,0.08325359970331192,0.08747903257608414,1.3191592693328857,-0.22763453423976898,-0.026047954335808754,-0.08747318387031555,0.13941065740076358,0.9841593963509588,0.11932960718848228,-1.6957516619219914,1.4432695978068921,1.6239073026683561,37695,35436,33637,37047
2.2323010000000068,0.08325359970331192,0.08747903257608414,1.3191592693328857,-0.22763453423976898,-0.026047954335808754,-0.08747318387031555,0.15173816377063135,0.9861843974648279,0.14762642613987395,-1.6957516619219914,1.4432695978068921,1.6239073026683561,37695,35436,33637,37047
2.2347010000000007,0.08325359970331192,0.08747903257608414,1.3191592693328857,-0.22763453423976898,-0.026047954335808754,-0.08747318387031555,0.16816625578419184,0.9965116701189644,0.15509549444359655,-1.6957516619219914,1.4432695978068921,1.6239073026683561,37203,35403,34043,37047
2.236214000000007,0.08325359970331192,0.08747903257608414,1.3191592693328857,-0.22763453423976898,-0.026047954335808754,-0.08747318387031555,0.20323386220148734,1.0223013892201556,0.1276074275809915,-1.6957516619219914,1.4432695978068921,1.6239073026683561,37203,35403,34043,37047
2.2388269999999904,0.08363480865955353,0.08826296031475067,1.319596767425537,-0.22644126415252686,-0.0228570643812418,-0.08514659106731415,0.22660386642574606,1.0159668608303203,0.11202973283776377,-1.6979315993351578,1.4225913970516213,1.624071198415333,37105,35190,33841,36870
2.2401689999999945,0.0813848152756691,0.08802176266908646,1.3187633752822876,-0.2235398143529892,-0.02538357488811016,-0.08156061172485352,0.2037090034294711,0.9448627234121312,0.11971294426026396,-1.6618616946451557,1.480605158004089,1.9089805557992163,37105,35190,33841,36870
2.242601999999984,0.0813848152756691,0.08802176266908646,1.3187633752822876,-0.2235398143529892,-0.02538357488811016,-0.08156061172485352,0.17916917240688146,0.8643751376301296,0.13280002578491437,-1.6618616946451557,1.480605158004089,1.9089805557992163,36873,35299,34023,36591
2.244130999999994,0.0813848152756691,0.08802176266908646,1.3187633752822876,-0.2235398143529892,-0.02538357488811016,-0.08156061172485352,0.17670280227660226,0.8063309424606073,0.14799106282737623,-1.6618616946451557,1.480605158004089,1.9089805557992163,36873,35299,34023,36591
2.2465840000000026,0.0813848152756691,0.08802176266908646,1.3187633752822876,-0.2235398143529892,-0.02538357488811016,-0.08156061172485352,0.1636794618481672,0.7554066418863847,0.1519822258397803,-1.6618616946451557,1.480605158004089,1.9089805557992163,36323,35552,34365,36181
2.248125,0.08221417665481567,0.08852633833885193,1.3188860416412354,-0.2204863578081131,-0.02328982576727867,-0.08094637095928192,0.13557852671732928,0.7182976226250026,0.14534636077260263,-1.6647873917744875,1.466208952510713,1.9210741113116203,36323,35552,34365,36181
2.2505169999999923,0.08002623170614243,0.08828052878379822,1.3180904388427734,-0.21709056198596954,-0.025871258229017258,-0.07819666713476181,0.1028639895706869,0.7025565429488985,0.14824003509978503,-1.6273246927431848,1.5236819523214868,2.158003088578331,35883,35678,34738,36034
2.2520899999999964,0.08002623170614243,0.08828052878379822,1.3180904388427734,-0.21709056198596954,-0.025871258229017258,-0.07819666713476181,0.09046838950069715,0.6877070230267256,0.14554519903749066,-1.6273246927431848,1.5236819523214868,2.158003088578331,35883,35678,34738,36034
2.2544979999999923,0.08002623170614243,0.08828052878379822,1.3180904388427734,-0.21709056198596954,-0.025871258229017258,-0.07819666713476181,0.09210104040697023,0.6741907481252738,0.12351138595590877,-1.6273246927431848,1.5236819523214868,2.158003088578331,35553,35366,35240,36414
2.256003999999986,0.08002623170614243,0.08828052878379822,1.3180904388427734,-0.21709056198596954,-0.025871258229017258,-0.07819666713476181,0.07501000437430497,0.652203823323634,0.10617617134079686,-1.6273246927431848,1.5236819523214868,2.158003088578331,35553,35366,35240,36414
2.2585350000000033,0.08052531629800797,0.08865207433700562,1.3180428743362427,-0.21535120904445648,-0.024284064769744873,-0.07849253714084625,0.0507888205761433,0.5975078874346139,0.11555429338242913,-1.6300929599756828,1.5122200018292844,2.1623863713380667,35350,35004,35416,36748
2.2599649999999967,0.07839077711105347,0.08839597553014755,1.3172696828842163,-0.21154822409152985,-0.02693440020084381,-0.07614859938621521,0.01879897117400352,0.5258534410666735,0.14833066580063178,-1.5943468458605146,1.5423804557333367,2.3533884916625274,35350,35004,35416,36748
2.2624949999999955,0.07839077711105347,0.08839597553014755,1.3172696828842163,-0.21154822409152985,-0.02693440020084381,-0.07614859938621521,-0.02232652777489523,0.45610718290928864,0.17850409785890461,-1.5943468458605146,1.5423804557333367,2.3533884916625274,35349,35165,35630,36723
2.263916999999987,0.07839077711105347,0.08839597553014755,1.3172696828842163,-0.21154822409152985,-0.02693440020084381,-0.07614859938621521,-0.0460157867572056,0.42914014686920077,0.17225660490244454,-1.5943468458605146,1.5423804557333367,2.3533884916625274,35349,35165,35630,36723
2.2663669999999985,0.07839077711105347,0.08839597553014755,1.3172696828842163,-0.21154822409152985,-0.02693440020084381,-0.07614859938621521,-0.0742344918648739,0.436992510632813,0.14972168477225062,-1.5943468458605146,1.5423804557333367,2.3533884916625274,35079,35175,35912,36635
2.2679150000000083,0.07921689003705978,0.08870784193277359,1.3171287775039673,-0.20852762460708618,-0.025609193369746208,-0.07695247232913971,-0.09830444972501108,0.44494341135675824,0.13109132498476272,-1.596594939676632,1.5329057508477084,2.364758763370975,35079,35175,35912,36635
2.270310999999987,0.07715243846178055,0.08843826502561569,1.3163727521896362,-0.20435555279254913,-0.028302902355790138,-0.07426006346940994,-0.12290502578758976,0.43139707602450206,0.13592993082316523,-1.5517290381940825,1.5259794788108134,2.498349292544069,35044,35181,36030,36720
2.2718789999999864,0.07715243846178055,0.08843826502561569,1.3163727521896362,-0.20435555279254913,-0.028302902355790138,-0.07426006346940994,-0.14445127233022698,0.391227984802078,0.15107759995175082,-1.5517290381940825,1.5259794788108134,2.498349292544069,35044,35181,36030,36720
2.2742759999999835,0.07715243846178055,0.08843826502561569,1.3163727521896362,-0.20435555279254913,-0.028302902355790138,-0.07426006346940994,-0.15846435993303318,0.34472083650137436,0.15521137524052864,-1.5517290381940825,1.5259794788108134,2.498349292544069,34872,35071,36459,36973
2.275790000000008,0.07715243846178055,0.08843826502561569,1.3163727521896362,-0.20435555279254913,-0.028302902355790138,-0.07426006346940994,-0.16708321474788387,0.34213350892333516,0.14431378663895164,-1.5517290381940825,1.5259794788108134,2.498349292544069,34872,35071,36459,36973
2.278317999999999,0.0775858610868454,0.08872833102941513,1.3161782026290894,-0.20294755697250366,-0.027067624032497406,-0.07534925639629364,-0.14911907799659294,0.3760694050354015,0.12947363771486453,-1.5538634515609941,1.5174577288731395,2.4993946011698642,35118,34907,36320,37205
2.279747999999992,0.07557839155197144,0.0884443074464798,1.315438151359558,-0.19853949546813965,-0.029732588678598404,-0.07266077399253845,-0.13579073904431654,0.3740241971867615,0.1354486892918095,-1.511067670866336,1.4783552662989061,2.6093532886406825,35118,34907,36320,37205
2.2821820000000006,0.07557839155197144,0.0884443074464798,1.315438151359558,-0.19853949546813965,-0.029732588678598404,-0.07266077399253845,-0.16629468603862502,0.3145998520718193,0.14765575420137844,-1.511067670866336,1.4783552662989061,2.6093532886406825,35644,34908,35803,37068
2.2837099999999917,0.07557839155197144,0.0884443074464798,1.315438151359558,-0.19853949546813965,-0.029732588678598404,-0.07266077399253845,-0.18063554219259273,0.2827928536456487,0.14516466660723196,-1.511067670866336,1.4783552662989061,2.6093532886406825,35644,34908,35803,37068
2.2861619999999823,0.07557839155197144,0.0884443074464798,1.315438151359558,-0.19853949546813965,-0.029732588678598404,-0.07266077399253845,-0.1615638799677219,0.300746454265877,0.12393376330479533,-1.511067670866336,1.4783552662989061,2.6093532886406825,35588,35217,35907,36761
2.287706999999995,0.07630812376737595,0.0892467200756073,1.3157304525375366,-0.19587835669517517,-0.026407698169350624,-0.07110876590013504,-0.1674521624274007,0.30023519391560904,0.11404242515396956,-1.5133270727646362,1.4555113713336227,2.6191998562621155,35588,35217,35907,36761
2.2901730000000096,0.07437228411436081,0.08896990120410919,1.3150303363800049,-0.19128383696079254,-0.028951119631528854,-0.06892026215791702,-0.1745766509755807,0.27838815165022573,0.12237161958838211,-1.4729178734529518,1.4117870271886854,2.7117477910237286,35488,35373,35985,36707
2.2916689999999944,0.07437228411436081,0.08896990120410919,1.3150303363800049,-0.19128383696079254,-0.028951119631528854,-0.06892026215791702,-0.16398600833439214,0.26665547895458397,0.13484798001842851,-1.4729178734529518,1.4117870271886854,2.7117477910237286,35488,35373,35985,36707
2.29406700000001,0.07437228411436081,0.08896990120410919,1.3150303363800049,-0.19128383696079254,-0.028951119631528854,-0.06892026215791702,-0.15387295370043888,0.26305616680707145,0.14272784092029583,-1.4729178734529518,1.4117870271886854,2.7117477910237286,35464,35237,36017,36859
2.295578999999998,0.07437228411436081,0.08896990120410919,1.3150303363800049,-0.19128383696079254,-0.028951119631528854,-0.06892026215791702,-0.14876198138392693,0.24775735496424545,0.14228429144074314,-1.4729178734529518,1.4117870271886854,2.7117477910237286,35464,35237,36017,36859
2.298125,0.07469246536493301,0.08950109034776688,1.3150142431259155,-0.19032953679561615,-0.02676335722208023,-0.0690363198518753,-0.11446030841851662,0.25560795438363554,0.15414046823193733,-1.474056440526179,1.3974756997884958,2.7102930890231125,35549,35193,36027,37006
2.299543000000005,0.07281278073787689,0.08922129124403,1.3143318891525269,-0.18560418486595154,-0.029191259294748306,-0.06742829829454422,-0.06877153287603753,0.28800232963297995,0.15029364855061556,-1.4327338372945615,1.3550694140626844,2.787010659420701,35549,35193,36027,37006
2.301975999999995,0.07281278073787689,0.08922129124403,1.3143318891525269,-0.18560418486595154,-0.029191259294748306,-0.06742829829454422,-0.06325913063708817,0.319174397165762,0.12853058740573226,-1.4327338372945615,1.3550694140626844,2.787010659420701,36086,34898,35275,37008
2.3034970000000032,0.07281278073787689,0.08922129124403,1.3143318891525269,-0.18560418486595154,-0.029191259294748306,-0.06742829829454422,-0.07531124950548496,0.3208240257239844,0.12051225044955921,-1.4327338372945615,1.3550694140626844,2.787010659420701,36086,34898,35275,37008
2.3059499999999824,0.07281278073787689,0.08922129124403,1.3143318891525269,-0.18560418486595154,-0.029191259294748306,-0.06742829829454422,-0.06459247968753917,0.31494276735168064,0.13638439094080884,-1.4327338372945615,1.3550694140626844,2.787010659420701,36540,34817,34730,36973
2.3074989999999818,0.07342151552438736,0.0896230936050415,1.3141587972640991,-0.18345947563648224,-0.027513878419995308,-0.06837814301252365,-0.025865710738420814,0.340150086411985,0.16490756194010045,-1.434498277511576,1.343620342309189,2.7936372303043426,36540,34817,34730,36973
2.3098850000000093,0.0716114267706871,0.08933617919683456,1.3134865760803223,-0.17855365574359894,-0.02986462600529194,-0.06608054041862488,0.014101269443806835,0.36360361402593133,0.1815637537010262,-1.3937799355650664,1.327503097573202,2.883493562860491,37132,34820,34335,37088
2.311459999999992,0.0716114267706871,0.08933617919683456,1.3134865760803223,-0.17855365574359894,-0.02986462600529194,-0.06608054041862488,0.032302691767629226,0.36392242769792743,0.17580212119593747,-1.3937799355650664,1.327503097573202,2.883493562860491,37132,34820,34335,37088
2.3138899999999847,0.0716114267706871,0.08933617919683456,1.3134865760803223,-0.17855365574359894,-0.02986462600529194,-0.06608054041862488,0.03608837525717686,0.35687873279931775,0.1625981851560814,-1.3937799355650664,1.327503097573202,2.883493562860491,37400,34723,34197,37108
2.315367999999988,0.0716114267706871,0.08933617919683456,1.3134865760803223,-0.17855365574359894,-0.02986462600529194,-0.06608054041862488,0.026459283572318238,0.33675825115814645,0.15197348734245347,-1.3937799355650664,1.327503097573202,2.883493562860491,37400,34723,34197,37108
2.3178960000000077,0.07232377678155899,0.08967873454093933,1.3132331371307373,-0.17600582540035248,-0.02843061275780201,-0.06745534390211105,0.009849431854657153,0.32790663606402287,0.14101369728466634,-1.3960062767643349,1.3177181982801083,2.8924261833189644,37410,35057,34578,37293
2.319331999999995,0.0705890953540802,0.08938287943601608,1.3125702142715454,-0.17092503607273102,-0.03073660470545292,-0.06514345109462738,0.014551407126165575,0.3557085065268233,0.13547463846768096,-1.3494070753219354,1.3266235710585672,2.992716560548406,37410,35057,34578,37293
2.3217669999999924,0.0705890953540802,0.08938287943601608,1.3125702142715454,-0.17092503607273102,-0.03073660470545292,-0.06514345109462738,0.02714997856221949,0.3707744748665923,0.1454197475053911,-1.3494070753219354,1.3266235710585672,2.992716560548406,37280,34779,34816,37612
2.323293000000005,0.0705890953540802,0.08938287943601608,1.3125702142715454,-0.17092503607273102,-0.03073660470545292,-0.06514345109462738,0.03234373357674087,0.35345071184416776,0.16231096323251637,-1.3494070753219354,1.3266235710585672,2.992716560548406,37280,34779,34816,37612
2.3257330000000076,0.0705890953540802,0.08938287943601608,1.3125702142715454,-0.17092503607273102,-0.03073660470545292,-0.06514345109462738,0.02261701207079562,0.33328472343786975,0.18085974706686375,-1.3494070753219354,1.3266235710585672,2.992716560548406,37119,34780,34911,37390
2.3272889999999897,0.07131309807300568,0.0897008553147316,1.3127939701080322,-0.16831234097480774,-0.029454650357365608,-0.06393767148256302,0.018442683912637554,0.3331540288073741,0.18877198202073237,-1.3520946122075692,1.3180708029348933,3.002373234057933,37119,34780,34911,37390
2.3296779999999853,0.06965626776218414,0.08939477801322937,1.3121652603149414,-0.1630481481552124,-0.03175700828433037,-0.0618075393140316,0.011473764543712935,0.31197923498015406,0.19076342730486637,-1.3067200671058894,1.3268495580306112,3.10225283018941,36901,34397,34919,37504
2.3312479999999924,0.06965626776218414,0.08939477801322937,1.3121652603149414,-0.1630481481552124,-0.03175700828433037,-0.0618075393140316,-0.008922629949066261,0.26222196488511773,0.19565413955447195,-1.3067200671058894,1.3268495580306112,3.10225283018941,36901,34397,34919,37504
2.3336540000000094,0.06965626776218414,0.08939477801322937,1.3121652603149414,-0.1630481481552124,-0.03175700828433037,-0.0618075393140316,-0.01703962454005913,0.2093021410613419,0.193875147946299,-1.3067200671058894,1.3268495580306112,3.10225283018941,36513,34448,35115,37223
2.335158999999985,0.06965626776218414,0.08939477801322937,1.3121652603149414,-0.1630481481552124,-0.03175700828433037,-0.0618075393140316,-0.0039377343833316494,0.15204592532410363,0.17720770432976765,-1.3067200671058894,1.3268495580306112,3.10225283018941,36513,34448,35115,37223
2.3376999999999826,0.07034531980752945,0.08970672637224197,1.3120793104171753,-0.1606147438287735,-0.030488796532154083,-0.06226273253560066,0.0009846520582660829,0.0762282507702049,0.17263357535474524,-1.3084386114478483,1.3185753805101206,3.110451476515676,36261,34896,35317,36675
2.3391209999999845,0.06876660138368607,0.08939022570848465,1.3114707469940186,-0.15512405335903168,-0.032806672155857086,-0.05944648012518883,-0.021223471418519626,0.00290267966076689,0.18902707956364834,-1.2549822192122286,1.3192394451988672,3.172375681623219,36261,34896,35317,36675
2.3415769999999902,0.06876660138368607,0.08939022570848465,1.3114707469940186,-0.15512405335903168,-0.032806672155857086,-0.05944648012518883,-0.039712321644772626,-0.019635898674885344,0.19641432224287825,-1.2549822192122286,1.3192394451988672,3.172375681623219,35516,35496,36144,36057
2.343076000000001,0.06876660138368607,0.08939022570848465,1.3114707469940186,-0.15512405335903168,-0.032806672155857086,-0.05944648012518883,-0.04969339167957725,-0.03028029555820146,0.19109900224697315,-1.2549822192122286,1.3192394451988672,3.172375681623219,35516,35496,36144,36057
2.345529999999999,0.06876660138368607,0.08939022570848465,1.3114707469940186,-0.15512405335903168,-0.032806672155857086,-0.05944648012518883,-0.06458461920113424,-0.05942432847018539,0.1836287188760032,-1.2549822192122286,1.3192394451988672,3.172375681623219,35200,35409,36413,36171
2.3470749999999825,0.06939882785081863,0.08970481902360916,1.3112258911132812,-0.15292103588581085,-0.03150114044547081,-0.06073799729347229,-0.07807501982812035,-0.09726472666830893,0.1823538969516959,-1.25691135994963,1.3103260662788272,3.1795418574112184,35200,35409,36413,36171
2.349472999999998,0.06789755076169968,0.08937830477952957,1.3106307983398438,-0.1473323255777359,-0.033795323222875595,-0.05828653275966644,-0.08139891118464825,-0.11959008931022724,0.17566312083179214,-1.202265679194324,1.2967195999594276,3.1704591522178376,35234,35291,36655,36439
2.3510400000000082,0.06789755076169968,0.08937830477952957,1.3106307983398438,-0.1473323255777359,-0.033795323222875595,-0.05828653275966644,-0.08171812433080787,-0.14770790222447358,0.16284441104361605,-1.202265679194324,1.2967195999594276,3.1704591522178376,35234,35291,36655,36439
2.3534349999999975,0.06789755076169968,0.08937830477952957,1.3106307983398438,-0.1473323255777359,-0.033795323222875595,-0.05828653275966644,-0.07151899133699618,-0.17105663444952526,0.16536652446446198,-1.202265679194324,1.2967195999594276,3.1704591522178376,35564,34863,36299,36845
2.3549489999999933,0.06789755076169968,0.08937830477952957,1.3106307983398438,-0.1473323255777359,-0.033795323222875595,-0.05828653275966644,-0.07439148521113406,-0.20625155661168337,0.1814578431134251,-1.202265679194324,1.2967195999594276,3.1704591522178376,35564,34863,36299,36845
2.3576319999999833,0.06846208870410919,0.090213842689991,1.3108227252960205,-0.14542561769485474,-0.030440377071499825,-0.05729583278298378,-0.10430320343565776,-0.284579734868551,0.18139447652423804,-1.2038689644782243,1.2747097260608307,3.1749136174098784,35608,34977,36306,36754
2.3589139999999897,0.06703551858663559,0.08989833295345306,1.3102582693099976,-0.13988851010799408,-0.03265545889735222,-0.05559768155217171,-0.1252163583305343,-0.35391183818691496,0.16973913536874946,-1.1528260576203113,1.2504382690010611,3.1250876165981922,35608,34977,36306,36754
2.3613439999999826,0.06703551858663559,0.08989833295345306,1.3102582693099976,-0.13988851010799408,-0.03265545889735222,-0.05559768155217171,-0.10370808680056592,-0.3515834364458587,0.16072759745116658,-1.1528260576203113,1.2504382690010611,3.1250876165981922,35217,35437,36747,36330
2.3628640000000014,0.06703551858663559,0.08989833295345306,1.3102582693099976,-0.13988851010799408,-0.03265545889735222,-0.05559768155217171,-0.07243658349058299,-0.3219445174631216,0.14089713405270493,-1.1528260576203113,1.2504382690010611,3.1250876165981922,35217,35437,36747,36330
2.365310999999987,0.06703551858663559,0.08989833295345306,1.3102582693099976,-0.13988851010799408,-0.03265545889735222,-0.05559768155217171,-0.07426064910020551,-0.31232168420682466,0.12607459528132597,-1.1528260576203113,1.2504382690010611,3.1250876165981922,35292,35541,36693,36272
2.366869999999995,0.06752884387969971,0.09046588838100433,1.3101238012313843,-0.13828131556510925,-0.030384432524442673,-0.056300606578588486,-0.0875792758368815,-0.3129618415538524,0.1171036705703668,-1.153861839742621,1.2358743286434533,3.1280444376227825,35292,35541,36693,36272
2.3692859999999927,0.06604087352752686,0.09011858701705933,1.3095170259475708,-0.13226120173931122,-0.03275546059012413,-0.05401762202382088,-0.09354523105422817,-0.3119866918312063,0.10799144019644372,-1.1061239199130726,1.204223688920009,3.0245753276712026,35444,35526,36549,36514
2.3708319999999947,0.06604087352752686,0.09011858701705933,1.3095170259475708,-0.13226120173931122,-0.03275546059012413,-0.05401762202382088,-0.08921471473992075,-0.30712292744288094,0.10246586363247687,-1.1061239199130726,1.204223688920009,3.0245753276712026,35444,35526,36549,36514
2.3732269999999844,0.06604087352752686,0.09011858701705933,1.3095170259475708,-0.13226120173931122,-0.03275546059012413,-0.05401762202382088,-0.06944777605583591,-0.32399984532390386,0.12368586461920099,-1.1061239199130726,1.204223688920009,3.0245753276712026,35816,35252,36317,36963
2.374748999999982,0.06653323024511337,0.09057413041591644,1.3097693920135498,-0.13056902587413788,-0.030884265899658203,-0.05265919119119644,-0.03791690582281447,-0.34901425165274563,0.15362764327452896,-1.1076574631893992,1.192155845588857,3.027874569353758,35816,35252,36317,36963
2.3772839999999853,0.06653323024511337,0.09057413041591644,1.3097693920135498,-0.13056902587413788,-0.030884265899658203,-0.05265919119119644,-0.021636498575266495,-0.354957495099421,0.16068127509295602,-1.1076574631893992,1.192155845588857,3.027874569353758,36110,35240,35985,36704
2.378701000000001,0.06653323024511337,0.09057413041591644,1.3097693920135498,-0.13056902587413788,-0.030884265899658203,-0.05265919119119644,-0.0024828853700782395,-0.3689853299567635,0.14741976483928382,-1.1076574631893992,1.192155845588857,3.027874569353758,36110,35240,35985,36704
2.3812850000000036,0.06525441259145737,0.09025471657514572,1.3092602491378784,-0.1251991093158722,-0.032993800938129425,-0.04916407912969589,0.012418275430255553,-0.3786156866431399,0.12845485376223312,-1.0693904782455446,1.1728305142409587,2.933594017473874,36141,35483,35775,36169
2.3826559999999883,0.06525441259145737,0.09025471657514572,1.3092602491378784,-0.1251991093158722,-0.032993800938129425,-0.04916407912969589,0.028354823848290363,-0.359515994647796,0.13325317096676978,-1.0693904782455446,1.1728305142409587,2.933594017473874,36141,35483,35775,36169
2.3851019999999843,0.06525441259145737,0.09025471657514572,1.3092602491378784,-0.1251991093158722,-0.032993800938129425,-0.04916407912969589,0.04366539729239935,-0.3437427905910428,0.15516102485116934,-1.0693904782455446,1.1728305142409587,2.933594017473874,36038,35585,35831,36117
2.3866579999999957,0.06563547253608704,0.09063903987407684,1.3091248273849487,-0.12398374825716019,-0.03142201155424118,-0.04986942559480667,0.05023714675633338,-0.34358739514143666,0.16928669758905862,-1.0711064338724727,1.162612466196216,2.9348563022930447,36038,35585,35831,36117
2.3890419999999866,0.06563547253608704,0.09063903987407684,1.3091248273849487,-0.12398374825716019,-0.03142201155424118,-0.04986942559480667,0.0695187284929405,-0.3398614663288477,0.18286836974002876,-1.0711064338724727,1.162612466196216,2.9348563022930447,36227,35668,35739,36148
2.390622000000003,0.06442160159349442,0.09031454473733902,1.3086419105529785,-0.1187954917550087,-0.03347406163811684,-0.046693507581949234,0.09174931172837641,-0.30851539450834253,0.19042222643495677,-1.0290452316031848,1.1693268183669074,2.832207449934523,36227,35668,35739,36148
2.3930299999999987,0.06442160159349442,0.09031454473733902,1.3086419105529785,-0.1187954917550087,-0.03347406163811684,-0.046693507581949234,0.10554749055359162,-0.2740570361246731,0.17722451553414878,-1.0290452316031848,1.1693268183669074,2.832207449934523,36735,35194,35301,36579
2.394532999999996,0.06442160159349442,0.09031454473733902,1.3086419105529785,-0.1187954917550087,-0.03347406163811684,-0.046693507581949234,0.10259088240089928,-0.2624209196633035,0.15457048552420108,-1.0290452316031848,1.1693268183669074,2.832207449934523,36735,35194,35301,36579
2.397062999999995,0.06523126363754272,0.09066743403673172,1.308828353881836,-0.11591645330190659,-0.032087698578834534,-0.045703742653131485,0.09871886255776263,-0.26480389956194955,0.14138167956828804,-1.0316172965391368,1.1604442175273497,2.843082298135565,37110,34720,34927,36938
2.398489999999991,0.06523126363754272,0.09066743403673172,1.308828353881836,-0.11591645330190659,-0.032087698578834534,-0.045703742653131485,0.11158460210631384,-0.2518661797625606,0.1436607628949074,-1.0316172965391368,1.1604442175273497,2.843082298135565,37110,34720,34927,36938
2.4009189999999943,0.06409712135791779,0.09033635258674622,1.3083845376968384,-0.11091447621583939,-0.034125953912734985,-0.04304889217019081,0.11627092506463424,-0.22037449960945535,0.1565939886099569,-0.984934460077421,1.1865027827070147,2.760790785108232,37327,34565,34661,36940
2.40245199999999,0.06409712135791779,0.09033635258674622,1.3083845376968384,-0.11091447621583939,-0.034125953912734985,-0.04304889217019081,0.1123736717701691,-0.20181644464556311,0.15572331802582592,-0.984934460077421,1.1865027827070147,2.760790785108232,37327,34565,34661,36940
2.404907999999996,0.06409712135791779,0.09033635258674622,1.3083845376968384,-0.11091447621583939,-0.034125953912734985,-0.04304889217019081,0.1108939279223586,-0.21410761551130814,0.14573459972526573,-0.984934460077421,1.1865027827070147,2.760790785108232,37374,34426,34663,37054
2.4064679999999936,0.06455845385789871,0.09067809581756592,1.3081847429275513,-0.10946245491504669,-0.032776396721601486,-0.044061943888664246,0.10475080591349442,-0.23706056870886044,0.13756378847430725,-0.9875248481134755,1.1781974654596725,2.7627660648622623,37374,34426,34663,37054
2.4089959999999846,0.06348828226327896,0.09033991396427155,1.307760238647461,-0.10457395017147064,-0.03485887497663498,-0.04082881659269333,0.10885510333795641,-0.24432801907330723,0.13293126969238486,-0.9463324987490054,1.2091566576214572,2.6985138818029797,37197,34715,34939,37001
2.410408999999985,0.06348828226327896,0.09033991396427155,1.307760238647461,-0.10457395017147064,-0.03485887497663498,-0.04082881659269333,0.10625878759123816,-0.26556160218159075,0.1379299148675443,-0.9463324987490054,1.2091566576214572,2.6985138818029797,37197,34715,34939,37001
2.4128099999999977,0.06348828226327896,0.09033991396427155,1.307760238647461,-0.10457395017147064,-0.03485887497663498,-0.04082881659269333,0.09509926877407347,-0.27681785200297415,0.13731597301249696,-0.9463324987490054,1.2091566576214572,2.6985138818029797,36851,34867,35271,36988
2.414320999999996,0.06348828226327896,0.09033991396427155,1.307760238647461,-0.10457395017147064,-0.03485887497663498,-0.04082881659269333,0.0908834265118292,-0.2575754977969861,0.12865407485652788,-0.9463324987490054,1.2091566576214572,2.6985138818029797,36851,34867,35271,36988
2.416850000000006,0.06374828517436981,0.09067969024181366,1.3078848123550415,-0.10390786826610565,-0.03353136405348778,-0.04018551856279373,0.07756945198468243,-0.26044898203415434,0.12525013886448627,-0.949011753872627,1.2008259601127764,2.6952916423514552,36847,34826,35191,36942
2.4182859999999926,0.06374828517436981,0.09067969024181366,1.3078848123550415,-0.10390786826610565,-0.03353136405348778,-0.04018551856279373,0.05486493842732089,-0.3162437881232116,0.13509820896997668,-0.949011753872627,1.2008259601127764,2.6952916423514552,36847,34826,35191,36942
2.4208269999999903,0.06273292005062103,0.09033381938934326,1.3074960708618164,-0.09916722774505615,-0.03564118221402168,-0.03755183517932892,0.03596393905524291,-0.353400844152756,0.14342557248113977,-0.912231808773364,1.226684572679778,2.61985346168809,36305,34865,35575,36629
2.4222369999999938,0.06273292005062103,0.09033381938934326,1.3074960708618164,-0.09916722774505615,-0.03564118221402168,-0.03755183517932892,0.0031943020419143717,-0.35253954456671077,0.14063319814392125,-0.912231808773364,1.226684572679778,2.61985346168809,36305,34865,35575,36629
2.4246909999999917,0.06273292005062103,0.09033381938934326,1.3074960708618164,-0.09916722774505615,-0.03564118221402168,-0.03755183517932892,-0.032019468746888505,-0.3665554950676888,0.1343877857820628,-0.912231808773364,1.226684572679778,2.61985346168809,35877,34454,35861,37069
2.426234999999986,0.06338201463222504,0.09067713469266891,1.3072385787963867,-0.09695014357566833,-0.0342569574713707,-0.038848452270030975,-0.053409054838401825,-0.4159021057226349,0.14086026591636414,-0.9141915686142746,1.2174446077501038,2.6274702117409476,35877,34454,35861,37069
2.428633999999991,0.06243550404906273,0.09032392501831055,1.3068604469299316,-0.09235487878322601,-0.036382757127285004,-0.036770809441804886,-0.0782412177248981,-0.5096346568700365,0.1510247861383832,-0.8743498103054557,1.2164026630665163,2.5243158522418243,35468,34588,36366,37032
2.4301999999999824,0.06243550404906273,0.09032392501831055,1.3068604469299316,-0.09235487878322601,-0.036382757127285004,-0.036770809441804886,-0.09649711209598562,-0.5791704254327643,0.14040356707892918,-0.8743498103054557,1.2164026630665163,2.5243158522418243,35468,34588,36366,37032
2.432600999999995,0.06243550404906273,0.09032392501831055,1.3068604469299316,-0.09235487878322601,-0.036382757127285004,-0.036770809441804886,-0.11126212658781887,-0.5919673139447585,0.12104357605416524,-0.8743498103054557,1.2164026630665163,2.5243158522418243,34829,34766,36994,36879
2.434127999999997,0.06243550404906273,0.09032392501831055,1.3068604469299316,-0.09235487878322601,-0.036382757127285004,-0.036770809441804886,-0.09778428442984817,-0.5802696451726945,0.10485838929915521,-0.8743498103054557,1.2164026630665163,2.5243158522418243,34829,34766,36994,36879
2.4367360000000042,0.06272268295288086,0.09067192673683167,1.3069331645965576,-0.0915827602148056,-0.03502140939235687,-0.036388933658599854,-0.07802600934168448,-0.5639011247437677,0.1010172704470419,-0.8750876598462806,1.207838567541258,2.5218926583972445,34924,34883,36795,36768
2.4380719999999854,0.06272268295288086,0.09067192673683167,1.3069331645965576,-0.0915827602148056,-0.03502140939235687,-0.036388933658599854,-0.0744071645720519,-0.5646988080692737,0.11077857143526613,-0.8750876598462806,1.207838567541258,2.5218926583972445,34924,34883,36795,36768
2.440502999999997,0.06182900071144104,0.09031111001968384,1.3065814971923828,-0.08715958893299103,-0.03713744878768921,-0.033935144543647766,-0.05983448856757122,-0.5807032077981594,0.12293541079115188,-0.838391152934705,1.179604796574133,2.3621630915603924,35401,34937,36136,36487
2.4420259999999834,0.06182900071144104,0.09031111001968384,1.3065814971923828,-0.08715958893299103,-0.03713744878768921,-0.033935144543647766,-0.03694399898114888,-0.6150970677491785,0.13043705288395752,-0.838391152934705,1.179604796574133,2.3621630915603924,35401,34937,36136,36487
2.444573999999993,0.06182900071144104,0.09031111001968384,1.3065814971923828,-0.08715958893299103,-0.03713744878768921,-0.033935144543647766,-0.021894752380193123,-0.6578017213559534,0.14178336748445605,-0.838391152934705,1.179604796574133,2.3621630915603924,35921,35225,35865,36329
2.446024000000005,0.06242844834923744,0.0906657949090004,1.3062795400619507,-0.085155189037323,-0.03574073314666748,-0.035469282418489456,-0.01293219582072169,-0.7025460234625927,0.1543930191270609,-0.8396675793721105,1.1710246355969145,2.3682299589639277,35921,35225,35865,36329
2.448411999999982,0.061597682535648346,0.0902981162071228,1.3059369325637817,-0.08100443333387375,-0.037792131304740906,-0.03304998576641083,0.0009077210325737198,-0.7297333029248301,0.1623478813031276,-0.8012831692603525,1.156682811589302,2.1900233950916888,35977,35711,35989,36060
2.4499860000000044,0.061597682535648346,0.0902981162071228,1.3059369325637817,-0.08100443333387375,-0.037792131304740906,-0.03304998576641083,0.0067419946373605995,-0.7597722952823244,0.14978170576531827,-0.8012831692603525,1.156682811589302,2.1900233950916888,35977,35711,35989,36060
2.452380999999994,0.061597682535648346,0.0902981162071228,1.3059369325637817,-0.08100443333387375,-0.037792131304740906,-0.03304998576641083,-0.006549055378316814,-0.8074175121853597,0.14382536289503112,-0.8012831692603525,1.156682811589302,2.1900233950916888,35754,36207,36458,35859
2.4538979999999864,0.062316298484802246,0.09065961092710495,1.3059700727462769,-0.07852304726839066,-0.03635399416089058,-0.032844241708517075,-0.009787070192662664,-0.8331582957015206,0.1615203206391423,-0.8028472484378196,1.1471593663994593,2.1983884010583687,35754,36207,36458,35859
2.456427999999985,0.062316298484802246,0.09065961092710495,1.3059700727462769,-0.07852304726839066,-0.03635399416089058,-0.032844241708517075,-0.008178095932807421,-0.8399582114918471,0.17266917848956825,-0.8028472484378196,1.1471593663994593,2.1983884010583687,35084,36320,37353,35858
2.4578550000000106,0.062316298484802246,0.09065961092710495,1.3059700727462769,-0.07852304726839066,-0.03635399416089058,-0.032844241708517075,0.0119724768279385,-0.8309567270073793,0.17795202456493117,-0.8028472484378196,1.1471593663994593,2.1983884010583687,35084,36320,37353,35858
2.4604169999999868,0.06155044585466385,0.09028596431016922,1.305655837059021,-0.07465800642967224,-0.03837234899401665,-0.029991842806339264,0.04673484441271619,-0.8186400730189536,0.18200239297731907,-0.7571900761216521,1.1431258493674288,1.9715148589559772,34749,35960,37264,35774
2.4618150000000023,0.06155044585466385,0.09028596431016922,1.305655837059021,-0.07465800642967224,-0.03837234899401665,-0.029991842806339264,0.06939405094203276,-0.7908552467871297,0.18202035266992028,-0.7571900761216521,1.1431258493674288,1.9715148589559772,34749,35960,37264,35774
2.4642669999999924,0.06155044585466385,0.09028596431016922,1.305655837059021,-0.07465800642967224,-0.03837234899401665,-0.029991842806339264,0.07521036563444139,-0.7408971410563877,0.1785181793231684,-0.7571900761216521,1.1431258493674288,1.9715148589559772,35316,35204,36322,36094
2.4658189999999887,0.061778634786605835,0.0906536653637886,1.3058348894119263,-0.07409611344337463,-0.03691493719816208,-0.029048403725028038,0.07340520846855843,-0.698390160581524,0.1744785467789249,-0.7586444848300264,1.1336766351918446,1.9678159201340657,35316,35204,36322,36094
2.4682060000000057,0.061055175960063934,0.09027443826198578,1.30556321144104,-0.07060901075601578,-0.03892914205789566,-0.025263231247663498,0.08449110752633925,-0.6731589729399498,0.1643017760158915,-0.7076531863466516,1.14721697390545,1.7448922557017739,36129,34593,35237,36342
2.4697799999999988,0.061055175960063934,0.09027443826198578,1.30556321144104,-0.07060901075601578,-0.03892914205789566,-0.025263231247663498,0.09869207282167211,-0.6496529144735017,0.16072411869699266,-0.7076531863466516,1.14721697390545,1.7448922557017739,36129,34593,35237,36342
2.472258999999991,0.061055175960063934,0.09027443826198578,1.30556321144104,-0.07060901075601578,-0.03892914205789566,-0.025263231247663498,0.10916329765510582,-0.6172851874798149,0.15951344566544265,-0.7076531863466516,1.14721697390545,1.7448922557017739,36907,34402,34413,36360
2.473685999999987,0.061055175960063934,0.09027443826198578,1.30556321144104,-0.07060901075601578,-0.03892914205789566,-0.025263231247663498,0.09891951510114329,-0.5989800828852098,0.15107180757637992,-0.7076531863466516,1.14721697390545,1.7448922557017739,36907,34402,34413,36360
2.4762229999999983,0.06153843179345131,0.09064780175685883,1.305790662765503,-0.06903663277626038,-0.0374775193631649,-0.024055620655417442,0.06464433642739006,-0.6075619863399355,0.14447990131194532,-0.7097483550738959,1.1381801648260732,1.7474975270493793,37370,34474,34452,36668
2.4776449999999897,0.06153843179345131,0.09064780175685883,1.305790662765503,-0.06903663277626038,-0.0374775193631649,-0.024055620655417442,0.05094551847797004,-0.6310511337334617,0.13867992760953787,-0.7097483550738959,1.1381801648260732,1.7474975270493793,37370,34474,34452,36668
2.480081999999995,0.06086355820298195,0.09026294201612473,1.3055672645568848,-0.06594829261302948,-0.03949408233165741,-0.020614929497241974,0.07290162135118126,-0.6138435844031055,0.14456405720239185,-0.6657500775907745,1.1613325743696565,1.5661159899965218,36945,34947,35379,36648
2.481603999999992,0.06086355820298195,0.09026294201612473,1.3055672645568848,-0.06594829261302948,-0.03949408233165741,-0.020614929497241974,0.09283316835776823,-0.5513473495497841,0.14676795616248692,-0.6657500775907745,1.1613325743696565,1.5661159899965218,36945,34947,35379,36648
2.4840559999999825,0.06086355820298195,0.09026294201612473,1.3055672645568848,-0.06594829261302948,-0.03949408233165741,-0.020614929497241974,0.10646157898586929,-0.49295914054645085,0.13952982553716622,-0.6657500775907745,1.1613325743696565,1.5661159899965218,36948,34773,35600,37047
2.4856050000000103,0.06144530326128006,0.09064245969057083,1.3052724599838257,-0.06400133669376373,-0.03799416497349739,-0.022136902436614037,0.10378243892924957,-0.47115038122173747,0.12919163392256036,-0.667002815792365,1.1522021480258486,1.5717847967577734,36948,34773,35600,37047
2.488084999999992,0.06081908196210861,0.09025240689516068,1.3050631284713745,-0.061248309910297394,-0.040015172213315964,-0.01971098966896534,0.0867436507882203,-0.488057059927942,0.12359652388700723,-0.627338447348751,1.1752449730369672,1.4133186270638527,36996,34709,35419,36980
2.4895659999999915,0.06081908196210861,0.09025240689516068,1.3050631284713745,-0.061248309910297394,-0.040015172213315964,-0.01971098966896534,0.07907905652621544,-0.48685797164713385,0.13392212374308404,-0.627338447348751,1.1752449730369672,1.4133186270638527,36996,34709,35419,36980
2.4919679999999933,0.06081908196210861,0.09025240689516068,1.3050631284713745,-0.061248309910297394,-0.040015172213315964,-0.01971098966896534,0.07734308329202569,-0.47486312738693054,0.14051868221704786,-0.627338447348751,1.1752449730369672,1.4133186270638527,36826,34343,34980,36963
2.4934800000000106,0.06081908196210861,0.09025240689516068,1.3050631284713745,-0.061248309910297394,-0.040015172213315964,-0.01971098966896534,0.06996315598341508,-0.4829796101516514,0.14733785599100707,-0.627338447348751,1.1752449730369672,1.4133186270638527,36826,34343,34980,36963
2.4961059999999997,0.06142361834645271,0.09063728898763657,1.3050305843353271,-0.0592244453728199,-0.03850109130144119,-0.019855443388223648,0.05306612291378368,-0.5007921298131328,0.1532589452663643,-0.628893030952355,1.1658101442589182,1.4186975268069522,36727,34180,34702,36815
2.4974379999999945,0.06142361834645271,0.09063728898763657,1.3050305843353271,-0.0592244453728199,-0.03850109130144119,-0.019855443388223648,0.04488205411402364,-0.520022283412377,0.1501308794737413,-0.628893030952355,1.1658101442589182,1.4186975268069522,36727,34180,34702,36815
2.499862999999983,0.06084389239549637,0.09024199098348618,1.3048468828201294,-0.056727007031440735,-0.0405573770403862,-0.016879769042134285,0.051016354401776945,-0.5355300035979629,0.15135548416674377,-0.5893342111291398,1.1852926781342434,1.2788822737357526,36417,34268,34742,36500


==> figure_data/maneuver1.csv <==
time,x,y,z,vx,vy,vz,gyro_x,gyro_y,gyro_z,yaw,roll,pitch,pwm_m1,pwm_m2,pwm_m3,pwm_m4
0.0010050000000010185,-0.39113953709602356,0.12920713424682617,0.9895748496055603,-0.7120423913002014,0.04294232651591301,-0.16694186627864838,-50.661373138427734,-123.18367004394531,592.4878540039062,168.32548144260994,-12.939821733737325,15.725418076485484,53632,9538,33793,10078
0.009986000000000786,-0.3971608579158783,0.1297929435968399,0.9879090785980225,-0.7363664507865906,0.02669205702841282,-0.18394878506660461,-40.891937255859375,-133.9289093017578,537.8201293945312,174.87405829389115,-11.686700114688655,15.836448582404925,54620,13437,34483,10287
0.020783000000003084,-0.4038018584251404,0.1299951821565628,0.9859915375709534,-0.7602425813674927,0.008806552737951279,-0.20027218759059906,-45.095741271972656,-154.34249877929688,496.1338195800781,-179.19085537621896,-10.495168793396337,15.634830416882181,52954,15503,36752,11740
0.029784999999999853,-0.4107382893562317,0.13052012026309967,0.9839490652084351,-0.7819019556045532,-0.007194253150373697,-0.21747390925884247,-65.41726684570312,-191.44351196289062,460.228271484375,-173.70930689905796,-9.450317597302218,15.091215051598823,48090,16708,47472,13814
0.04057800000000134,-0.41781026124954224,0.13069464266300201,0.9823642373085022,-0.801346480846405,-0.024181906133890152,-0.23125982284545898,-91.19761657714844,-236.96417236328125,427.67376708984375,-168.58314570737153,-8.72040580069579,14.09406629245602,45810,17999,50923,15665
0.04956500000000233,-0.42441773414611816,0.1306953728199005,0.9805005788803101,-0.815858781337738,-0.041483450680971146,-0.24366949498653412,-104.92726135253906,-277.0058288574219,395.9223937988281,-163.77563786434084,-8.419074194376241,12.549564819196451,43760,19901,53662,16067
0.060358000000000175,-0.43129050731658936,0.13060849905014038,0.9780043363571167,-0.828163206577301,-0.05961379408836365,-0.25191348791122437,-104.0504150390625,-301.0326843261719,371.6441955566406,-159.27188147562518,-8.50561604402413,10.532712672046477,43394,22819,54539,17209
0.06934100000000035,-0.43828099966049194,0.1299585998058319,0.9757435321807861,-0.8366214632987976,-0.08041936904191971,-0.2518099844455719,-85.1810073852539,-305.7142639160156,350.17529296875,-155.01156936784685,-8.855363914483025,8.19297584195816,43846,24477,54447,18046
0.08015100000000167,-0.44530531764030457,0.12953923642635345,0.973631739616394,-0.8396246433258057,-0.09999530017375946,-0.2454782873392105,-57.61932373046875,-295.95892333984375,331.87127685546875,-150.96669871992145,-9.275362045855356,5.737123484406706,45832,26870,53175,18879
0.08914100000000326,-0.4523179531097412,0.12872590124607086,0.9716200828552246,-0.8365512490272522,-0.11971507221460342,-0.23480726778507233,-25.33968162536621,-274.6911315917969,315.80792236328125,-147.1204670391568,-9.644282449613906,3.3146698962168752,46569,28483,52680,19054
0.09994400000000314,-0.45877960324287415,0.12772324681282043,0.9696758985519409,-0.82539963722229,-0.13789449632167816,-0.2201615273952484,0.8561725616455078,-245.22463989257812,301.4985656738281,-143.46729770453825,-9.859824022062389,1.055474703906586,47558,28841,51194,20041
0.1089220000000023,-0.46545150876045227,0.12663918733596802,0.9677795767784119,-0.8102508783340454,-0.15310829877853394,-0.20392237603664398,21.63214874267578,-215.86981201171875,288.7276306152344,-140.0116940039101,-9.927352679511952,-0.9539636949390614,47704,30116,50951,20219
0.119729000000003,-0.4716939330101013,0.1255297064781189,0.9664269685745239,-0.789928674697876,-0.1647891402244568,-0.18584345281124115,34.58110427856445,-185.51014709472656,277.2715759277344,-136.73181729388224,-9.872399867288731,-2.7093974488993444,47603,30361,50324,21470
0.12872300000000178,-0.47821831703186035,0.12442895025014877,0.9648311138153076,-0.7679229378700256,-0.17261560261249542,-0.1677350401878357,38.36561584472656,-157.49411010742188,265.2515869140625,-133.61961897884945,-9.748690249690606,-4.178055659675985,47256,31270,50422,22182
0.13951600000000325,-0.48436009883880615,0.1228342279791832,0.9636328816413879,-0.7429813146591187,-0.17881080508232117,-0.14887309074401855,37.467796325683594,-129.53460693359375,255.66787719726562,-130.6687313913316,-9.619296885786898,-5.389929029547831,46854,31212,50099,24547
0.1485,-0.4903029203414917,0.12152474373579025,0.9621044993400574,-0.716715395450592,-0.18045799434185028,-0.13408291339874268,30.189498901367188,-103.00572967529297,247.0226287841797,-127.86480322784162,-9.523683330824646,-6.346828218045625,46284,31833,50306,25912
0.15930500000000028,-0.4959568977355957,0.1202862337231636,0.9608691930770874,-0.6836303472518921,-0.17833423614501953,-0.11507221311330795,19.807710647583008,-76.75221252441406,238.65057373046875,-124.9273897466407,-9.500866046532249,-7.140368567128031,45594,31322,50168,29170
0.16829100000000108,-0.5010910034179688,0.11867334693670273,0.9598641395568848,-0.64825439453125,-0.1750688999891281,-0.09390944242477417,11.138291358947754,-50.71318817138672,232.07550048828125,-122.13374266225263,-9.60885371471881,-7.631630304950352,45167,31580,49960,30707
0.17909500000000117,-0.5056710839271545,0.11748044937849045,0.9595303535461426,-0.6165027618408203,-0.16963528096675873,-0.07229039818048477,3.54506516456604,-26.468355178833008,226.419677734375,-119.71675172311899,-9.81262016245541,-7.809947183396894,44732,31568,49521,33273
0.18808300000000236,-0.5103136301040649,0.11590228229761124,0.9589553475379944,-0.5858579874038696,-0.164777472615242,-0.05252409726381302,-4.335779190063477,-6.169156074523926,220.72561645507812,-117.40003000613363,-10.09503920299418,-7.737119822278391,44383,31099,48962,35140
0.19888300000000164,-0.5144748687744141,0.11464667320251465,0.958777129650116,-0.5539253354072571,-0.1583080142736435,-0.030648451298475266,-6.632162094116211,10.741205215454102,217.5448455810547,-115.18193930847178,-10.434818999441758,-7.455285653745739,44288,31469,48052,36508
0.2078790000000008,-0.5183972716331482,0.1130397766828537,0.9588009119033813,-0.5217980146408081,-0.15331819653511047,-0.007412404753267765,-3.9771249294281006,24.31405258178711,213.6221923828125,-113.03142375827065,-10.78795167384092,-6.993680712497142,44567,31728,46820,36934
0.2186770000000033,-0.5222027897834778,0.11176935583353043,0.9589250087738037,-0.4901644289493561,-0.14743347465991974,0.01588582433760166,0.5617083311080933,32.30805969238281,211.49168395996094,-110.95219912015992,-11.087124146765905,-6.383507916520759,44502,32324,45653,37445
0.22765800000000308,-0.525955080986023,0.11015152931213379,0.9590990543365479,-0.4594060778617859,-0.14353962242603302,0.0393003448843956,7.846909046173096,38.32450485229492,208.06202697753906,-108.92053800011,-11.320970296043308,-5.6701870492604485,44553,33178,44693,37357
0.23846600000000034,-0.5291697978973389,0.10886842012405396,0.9598168134689331,-0.4277051091194153,-0.13919882476329803,0.06493711471557617,12.529828071594238,29.747095108032227,205.7024688720703,-106.93495094626957,-11.458647988741724,-4.914217476047177,43185,35022,44612,37076
0.24745800000000237,-0.5317938327789307,0.10768607258796692,0.9603271484375,-0.3908989727497101,-0.13423791527748108,0.09013035148382187,17.380306243896484,28.452058792114258,203.8601531982422,-104.77635885180888,-11.523070889950164,-4.150172599920437,42504,36406,44338,36679
0.2582520000000004,-0.5342444181442261,0.10616964846849442,0.9616910815238953,-0.359432578086853,-0.1324089616537094,0.1164034754037857,22.247007369995117,20.748353958129883,201.82659912109375,-102.82986850843874,-11.507107880217141,-3.4821745952313514,41463,37373,43651,37398
0.26724900000000346,-0.5363126397132874,0.10492753237485886,0.9629918336868286,-0.32820576429367065,-0.1299654096364975,0.14118079841136932,23.173723220825195,23.598251342773438,200.93685913085938,-100.88769331296628,-11.424857402373648,-2.883004228830446,40969,37958,43302,37801
0.2780510000000031,-0.5381963849067688,0.10382129997015,0.964252769947052,-0.29817870259284973,-0.12743213772773743,0.16366983950138092,23.285884857177734,24.28705406188965,202.5605926513672,-98.95447687739238,-11.306588435689813,-2.2816535261711657,40301,37844,42023,39357
0.2870330000000031,-0.539995551109314,0.10226602852344513,0.966005802154541,-0.2694724202156067,-0.12716826796531677,0.1874898374080658,22.015825271606445,27.904333114624023,201.01419067382812,-97.01811090520843,-11.167181601704755,-1.6630147707312544,39973,37967,41385,39901
0.29783000000000176,-0.5412451028823853,0.1009967103600502,0.9680012464523315,-0.2402569204568863,-0.12625472247600555,0.21101826429367065,22.525230407714844,28.299467086791992,202.3649444580078,-95.09120361358175,-11.022697267004848,-1.030348199490625,39410,38248,39691,40765


==> figure_data/maneuver1_sim.csv <==
time,pos_x_mean,pos_x_min,pos_x_max,pos_y_mean,pos_y_min,pos_y_max,pos_z_mean,pos_z_min,pos_z_max,vx_mean,vx_min,vx_max,vy_mean,vy_min,vy_max,vz_mean,vz_min,vz_max,roll_mean,roll_min,roll_max,pitch_mean,pitch_min,pitch_max,yaw_mean,yaw_min,yaw_max,gyro_x_mean,gyro_x_min,gyro_x_max,gyro_y_mean,gyro_y_min,gyro_y_max,gyro_z_mean,gyro_z_min,gyro_z_max,pwm_m1,pwm_m2,pwm_m3,pwm_m4
0.0,-0.06799277,-6.002089,5.9952617,-0.01909503,-5.9904566,5.999283,-0.02847693,-2.9981287,2.998904,-0.7246838,-0.7288249,-0.72087514,0.03897961,0.035398174,0.042247828,-0.18336262,-0.18762061,-0.17910868,-12.461912,-12.476853,-12.447693,15.787406,15.775083,15.800898,170.92114,170.91362,170.92123,-45.561058,-52.444702,-38.933105,-126.474495,-132.45871,-120.13403,611.82166,610.76605,612.69977,54035.0,15196.999,43075.0,9881.0
0.008,-0.07384525,-6.0079255,5.9894075,-0.018815657,-5.9901905,5.999552,-0.030083755,-2.9997218,2.9972837,-0.73795354,-0.7445071,-0.7304826,0.030976735,0.023772867,0.037089206,-0.21854606,-0.2270209,-0.20949997,-11.373655,-11.496628,-11.256121,15.750464,15.647643,15.863105,175.95142,175.91783,175.98158,-24.99845,-44.42834,-6.373092,-132.15446,-148.69225,-115.17678,572.72644,568.6783,576.2661,53632.0,9537.999,33793.0,10077.999
0.016,-0.079796694,-6.0138645,5.9834456,-0.018599167,-5.989986,5.999757,-0.031985134,-3.0015974,2.9953446,-0.7495152,-0.7578899,-0.74110997,0.023302164,0.0154163875,0.032252796,-0.25674063,-0.26911038,-0.24206267,-10.224863,-10.547656,-9.918862,15.5294075,15.251832,15.828121,-179.30432,-179.38164,-179.22108,-9.300184,-40.322964,20.547829,-136.66449,-162.6662,-110.90399,540.5889,533.65894,546.34,54620.0,13437.0,34483.0,10286.999
0.024,-0.085835055,-6.0198855,5.9773936,-0.018442746,-5.9898305,5.999891,-0.034198724,-3.0037796,2.9930904,-0.7598589,-0.7700729,-0.74960756,0.015889859,0.005634413,0.025862053,-0.2961918,-0.31156895,-0.27741775,-9.069345,-9.672153,-8.499044,15.131123,14.59713,15.693645,-174.80487,-174.94768,-174.6575,-0.976677,-42.90195,39.906822,-143.74294,-179.17589,-109.37534,513.2066,503.9003,520.71497,54086.0,14367.0,35431.0,10320.999
0.032,-0.09195322,-6.0259857,5.97125,-0.018345594,-5.9897285,6.0000153,-0.036727194,-3.0062747,2.9905157,-0.7694079,-0.78136617,-0.7553734,0.008485878,-0.004972685,0.020559458,-0.3352693,-0.35213315,-0.3133759,-7.9728374,-8.92748,-7.064583,14.547411,13.674385,15.446561,-170.51921,-170.74179,-170.29968,-0.9393961,-53.549473,50.87867,-154.48973,-199.36006,-111.473755,489.86945,478.5458,498.80807,50622.0,16817.0,43337.0,12887.999
0.04,-0.09814562,-6.0321403,5.965048,-0.018307794,-5.9896727,6.00007,-0.039563004,-3.0090928,2.9876173,-0.77846664,-0.79296184,-0.7638745,0.001054063,-0.011590285,0.015720963,-0.3728364,-0.39366648,-0.34733337,-7.000887,-8.374507,-5.685026,13.766255,12.470372,15.070362,-166.4258,-166.73732,-166.13176,-7.2907877,-70.3648,55.938164,-168.383,-222.7249,-116.163956,469.0052,456.09564,479.22845,47621.0,18102.0,49270.0,14069.0
0.048,-0.10440817,-6.038368,5.9587774,-0.01833051,-5.989694,6.0000577,-0.042689208,-3.0122104,2.9844193,-0.7869969,-0.8033099,-0.77196944,-0.0066909986,-0.02021921,0.009908216,-0.40778157,-0.4326236,-0.37874612,-6.1905017,-8.047312,-4.373932,12.793475,10.988875,14.569621,-162.51173,-162.91858,-162.10976,-14.925064,-89.09464,60.20289,-181.90321,-246.1329,-119.05034,449.79364,435.68292,461.01114,45810.0,17999.0,50923.0,15664.999
0.056,-0.11073676,-6.044663,5.952448,-0.018416205,-5.989772,5.9999824,-0.046082295,-3.0155854,2.9809551,-0.79492986,-0.81282264,-0.77897376,-0.014642134,-0.029227518,0.0032804664,-0.43957472,-0.46606636,-0.40710878,-5.540452,-7.942713,-3.1409364,11.660683,9.260833,13.973089,-158.76276,-159.28844,-158.23376,-20.728851,-106.92132,67.09013,-192.57903,-267.1138,-118.34089,432.94815,417.57916,445.195,43760.0,19901.0,53662.0,16067.001
0.064,-0.117125645,-6.051031,5.9460535,-0.018566128,-5.989913,5.999834,-0.049716964,-3.0191917,2.977253,-0.802088,-0.8208284,-0.7829502,-0.022771874,-0.0413531,0.00018093246,-0.46820223,-0.49662587,-0.43441355,-5.0286784,-8.03802,-1.9602418,10.409583,7.3251476,13.320099,-155.16339,-155.82132,-154.48384,-22.984604,-121.64517,78.351585,-199.20335,-285.5174,-112.717995,418.0873,401.79535,431.1884,43268.0,22339.0,54615.0,16573.0
0.07200000000000001,-0.123568065,-6.057461,5.9395957,-0.018781397,-5.9901223,5.999631,-0.05356738,-3.0230205,2.9733343,-0.80820173,-0.8324231,-0.78862536,-0.030946199,-0.054242678,-0.003417533,-0.49355403,-0.52601165,-0.45398432,-4.6200824,-8.298084,-0.7918342,9.089834,5.2029653,12.658604,-151.6976,-152.50165,-150.83934,-20.99717,-132.52582,94.73504,-200.36424,-299.9226,-100.97387,405.2306,388.3532,418.9578,43311.0,23466.0,54530.0,17686.0
0.08,-0.13005461,-6.063938,5.933096,-0.019061586,-5.990394,5.9993644,-0.057607498,-3.027052,2.9692204,-0.81320333,-0.8409844,-0.78961635,-0.038956843,-0.066183634,-0.006644709,-0.51567554,-0.55136156,-0.47025895,-4.277038,-8.722237,0.40725753,7.7551336,2.9635491,12.043461,-148.35023,-149.31189,-147.28247,-15.284274,-140.14116,115.660645,-195.69617,-309.12146,-82.867134,394.08362,376.4465,408.27255,44674.0,24876.0,53688.0,18672.0
0.088,-0.13657658,-6.0704536,5.926567,-0.019404503,-5.9907494,5.99904,-0.061811797,-3.0312598,2.9649372,-0.81704473,-0.8507542,-0.7874563,-0.04662165,-0.079096735,-0.006281949,-0.5346761,-0.5729615,-0.4830831,-3.965815,-9.296073,1.6748543,6.454979,0.6557952,11.523018,-145.10802,-146.23657,-143.79684,-6.825512,-145.40286,140.09456,-185.80052,-313.88895,-58.54906,384.337,366.17813,399.0673,45832.0,26870.0,53175.0,18879.0
0.096,-0.14312427,-6.0770054,5.9200068,-0.019806975,-5.9911833,5.9986644,-0.066155784,-3.0356019,2.960519,-0.8196575,-0.86351055,-0.78367674,-0.053785976,-0.093689285,-0.007320428,-0.5506092,-0.5929349,-0.4969529,-3.6621103,-9.967744,3.0410178,5.2296114,-1.6825641,11.234981,-141.95937,-143.26167,-140.36855,2.7531576,-149.79568,166.2297,-171.71062,-315.21872,-29.495039,375.70654,356.78183,390.99298,46569.0,28483.0,52680.0,19054.0
0.10400000000000001,-0.14968878,-6.08359,5.9134393,-0.020264048,-5.991719,5.998255,-0.07061568,-3.0400567,2.955963,-0.82122874,-0.8738062,-0.7779573,-0.060282066,-0.10693531,-0.0057300343,-0.56374365,-0.6109652,-0.50642717,-3.3534837,-10.728365,4.521705,4.110544,-4.0223866,11.215784,-138.89467,-140.4111,-136.98515,12.029856,-154.75378,192.87051,-154.25452,-313.8549,4.845016,367.98816,348.39392,383.83212,47558.0,28841.0,51194.0,20041.0
0.112,-0.15626171,-6.0902233,5.90684,-0.020770084,-5.992346,5.997797,-0.07516962,-3.044608,2.951299,-0.8218182,-0.8859482,-0.7687909,-0.06600956,-0.1268462,-0.0028212816,-0.57424664,-0.6233138,-0.51083475,-3.0374775,-11.579269,6.123743,3.1220205,-6.339936,11.439137,-135.9036,-137.67542,-133.63596,19.710869,-161.68646,218.37134,-134.39725,-310.6136,42.408207,361.21097,341.0849,377.74707,47704.0,30116.0,50951.0,20219.0
0.12,-0.16283543,-6.096875,5.9002404,-0.021318454,-5.993036,5.9973073,-0.07979853,-3.049238,2.9465532,-0.82156795,-0.8985428,-0.7571606,-0.070832744,-0.14482628,0.0056950976,-0.58250624,-0.6388569,-0.51717365,-2.7199748,-12.528902,7.84489,2.2793038,-8.622659,11.923753,-132.97728,-135.00838,-130.3095,25.15536,-171.20064,242.16782,-113.13396,-306.6387,82.05495,355.08612,334.38736,372.26538,47608.0,30702.0,50690.0,20818.0
0.128,-0.16940527,-6.103532,5.8938365,-0.021901747,-5.993818,5.9968305,-0.08448502,-3.0539112,2.9417424,-0.82072455,-0.91411024,-0.7389787,-0.07479767,-0.16589259,0.015494612,-0.5887519,-0.6518324,-0.5193178,-2.409865,-13.74682,9.677836,1.5932125,-10.861477,12.680748,-130.10707,-132.39464,-126.99615,28.198809,-185.1844,263.97232,-90.799385,-302.30194,123.39118,349.61813,328.42462,367.45178,47381.0,30637.0,50235.0,21748.0
0.136,-0.17596613,-6.1102076,5.8875628,-0.022513378,-5.9947,5.9963727,-0.08921435,-3.0586174,2.9368787,-0.8195113,-0.9296016,-0.7195165,-0.077964745,-0.18894781,0.028018402,-0.59323364,-0.659661,-0.5175002,-2.1166084,-15.181777,11.616556,1.072263,-13.048483,13.7213545,-127.28557,-129.8188,-123.68699,28.91422,-202.0266,284.03857,-67.707794,-298.0696,166.17944,344.63516,323.1024,363.04654,46996.0,30919.0,50248.0,23426.0
0.14400000000000002,-0.18251671,-6.1168876,5.881355,-0.023147427,-5.995664,5.995962,-0.093973175,-3.063347,2.9319746,-0.8181019,-0.9488043,-0.69770885,-0.080439374,-0.21055381,0.04142663,-0.5962404,-0.6645241,-0.51886857,-1.8483485,-16.796362,13.656178,0.7228921,-15.17703,15.053463,-124.504715,-127.279396,-120.37387,27.642208,-221.08946,302.14368,-44.06174,-294.63168,210.00632,340.32108,318.3527,359.2246,46854.0,31212.0,50099.0,24547.0
0.152,-0.18905526,-6.1236014,5.8752337,-0.023798969,-5.996731,5.9955997,-0.09875095,-3.068105,2.9270253,-0.8166281,-0.96833223,-0.67291695,-0.08235914,-0.23420535,0.06090271,-0.5979797,-0.67139834,-0.5160364,-1.6097449,-18.597282,15.797224,0.5500885,-17.24191,16.68287,-121.75641,-124.77978,-117.04968,24.89379,-242.19405,319.01843,-20.131325,-291.18158,254.49095,336.5188,314.15417,355.77887,46284.0,31833.0,50306.0,25912.0
0.16,-0.19558263,-6.13034,5.8692036,-0.024464877,-5.9978924,5.9953036,-0.103537895,-3.072881,2.92251,-0.8152373,-0.9952729,-0.6449491,-0.08403504,-0.26109028,0.08411273,-0.5985391,-0.67881304,-0.5116045,-1.4017017,-20.586569,18.043758,0.5561184,-19.240856,18.6121,-119.03311,-122.28959,-113.70812,21.220207,-264.4226,335.28668,3.7791502,-288.18387,299.533,333.3298,310.50488,352.99597,45919.0,31742.0,50116.0,27800.0
0.168,-0.2021,-6.137109,5.8632607,-0.025143687,-5.9991655,5.995076,-0.10832486,-3.0776684,2.91817,-0.81404907,-1.0245352,-0.61232114,-0.08567501,-0.2913968,0.11370872,-0.598091,-0.68745846,-0.50739485,-1.2199975,-22.760015,20.408165,0.7413354,-21.170866,20.84172,-116.32734,-119.79526,-110.343605,17.348818,-287.12384,351.55167,27.509209,-285.7533,345.03717,330.7614,307.55862,350.67017,45343.0,31343.0,50201.0,30440.0
0.176,-0.20860828,-6.143934,5.8574142,-0.02583613,-6.0005527,5.9949274,-0.11310441,-3.0824559,2.9138682,-0.8132088,-1.0609678,-0.57620543,-0.0874834,-0.32242274,0.1439564,-0.5967153,-0.697222,-0.5002432,-1.0546712,-25.107689,22.910349,1.1029794,-23.035051,23.36897,-113.63135,-117.28351,-106.95227,14.0348,-309.55057,368.6059,50.614933,-284.11374,390.22064,328.72214,305.15765,348.87677,45092.0,31461.0,49875.0,31844.0
0.184,-0.21511172,-6.1508346,5.8516617,-0.026544888,-6.0020866,5.9948773,-0.11786981,-3.0872478,2.9096248,-0.8126982,-1.1006595,-0.53512347,-0.08978194,-0.35851696,0.17968458,-0.59455365,-0.7038007,-0.49228942,-0.8896305,-27.61369,25.57645,1.6340337,-24.837152,26.185158,-110.93785,-114.74245,-103.52908,11.932872,-331.027,386.9602,72.74512,-283.82352,434.83243,327.1279,303.20767,347.43674,44732.0,31568.0,49521.0,33273.0
0.192,-0.22161244,-6.1578135,5.846012,-0.027274659,-6.0037627,5.9949603,-0.12261557,-3.09204,2.9054234,-0.8126166,-1.1453471,-0.49079326,-0.092798635,-0.4007577,0.2171767,-0.5918114,-0.71224964,-0.4840596,-0.70536894,-30.257029,28.773018,2.323923,-26.585052,29.279787,-108.23944,-112.544174,-100.07059,11.429612,-351.8225,406.83398,93.57199,-284.82407,478.60358,325.968,301.88315,346.4035,44383.0,31099.0,48962.0,35140.0
0.2,-0.22811466,-6.1648817,5.84046,-0.028032845,-6.005598,5.9951663,-0.12733719,-3.0968287,2.9012794,-0.8130348,-1.1942582,-0.4454087,-0.09690884,-0.44661853,0.2560321,-0.5885971,-0.7184473,-0.47862166,-0.47944173,-33.014023,32.43371,3.1579862,-28.29107,32.63726,-105.52845,-110.66183,-96.57271,12.85973,-371.07095,428.93353,112.66482,-287.77908,520.93805,325.2263,301.1267,345.8679,44247.0,31076.0,48320.0,36334.0
0.20800000000000002,-0.23462246,-6.1733103,5.834999,-0.028828843,-6.0076084,5.995514,-0.13203204,-3.1015975,2.897198,-0.8139302,-1.2483237,-0.3973709,-0.10223294,-0.49814412,0.30140886,-0.58514005,-0.72919285,-0.47030684,-0.1872734,-35.85964,36.506012,4.11628,-29.970871,36.234676,-102.79684,-108.8862,-91.723175,16.395723,-387.93356,453.2475,129.54,-293.05234,561.54974,324.7074,300.404,345.4027,44456.0,31617.0,47490.0,36919.0
0.216,-0.24113914,-6.1821127,5.829779,-0.029673168,-6.009819,5.9960093,-0.13669908,-3.1063383,2.8931632,-0.8153252,-1.3044075,-0.34557262,-0.109023966,-0.55579007,0.34831047,-0.5816424,-0.73775476,-0.45994183,0.19524045,-38.768547,41.041397,5.175047,-31.643335,40.04377,-100.03559,-107.26704,-86.1655,21.81404,-402.85733,479.43784,144.07593,-300.90012,600.11145,324.41586,300.03027,345.12848,44671.0,31566.0,46297.0,37438.0
0.224,-0.24766923,-6.1912427,5.8252444,-0.030578453,-6.0122666,5.9966574,-0.14133897,-3.1110425,2.8891807,-0.8172895,-1.361804,-0.29099038,-0.11746588,-0.6171167,0.39892536,-0.57848155,-0.74783427,-0.44765735,0.6882054,-41.721333,46.07628,6.308489,-33.328243,44.03314,-97.23541,-105.960075,-80.11088,28.441355,-416.47018,506.8064,156.06987,-311.35522,636.45734,324.24384,299.75262,345.174,44502.0,32324.0,45653.0,37445.0
0.232,-0.25421742,-6.200735,5.8209662,-0.03155853,-6.0149684,5.9974775,-0.14595588,-3.1157105,2.885237,-0.8197767,-1.4217573,-0.23533556,-0.1277297,-0.68218356,0.4502204,-0.57591945,-0.7591667,-0.43651366,1.3065279,-44.703636,51.618607,7.4874372,-35.04926,48.163998,-94.38668,-104.82246,-73.55112,35.79361,-429.2455,534.7195,165.27667,-324.6404,670.31824,324.22604,299.55896,345.72455,44553.0,33178.0,44693.0,37357.0


==> figure_data/maneuver2.csv <==
time,x,y,z,vx,vy,vz,gyro_x,gyro_y,gyro_z,yaw,roll,pitch,pwm_m1,pwm_m2,pwm_m3,pwm_m4
7.099999999991269e-05,-0.3050183355808258,0.2630949914455414,0.935706615447998,0.5395498275756836,0.4459756314754486,-0.23697327077388763,51.84065628051758,245.37667846679688,-195.6411895751953,-129.63504020351056,-10.5225941154716,-1.5598995183938873,46532,47316,35248,48701
0.010482999999996537,-0.30055880546569824,0.2669043242931366,0.9342573881149292,0.5577753782272339,0.4289831221103668,-0.18856537342071533,46.51430130004883,216.33255004882812,-194.29959106445312,-131.98641002844275,-9.97114886652131,0.4655517901282405,45194,46866,38859,47923
0.019857999999996538,-0.29565539956092834,0.27009010314941406,0.9330006837844849,0.5719589591026306,0.40657877922058105,-0.1405261605978012,31.3238525390625,180.22341918945312,-194.18313598632812,-134.26790546462803,-9.578791176021582,2.2291441204737508,42958,46367,39477,48590
0.030203999999997906,-0.290579229593277,0.27346938848495483,0.9323668479919434,0.5819880366325378,0.38265615701675415,-0.0916786789894104,17.463632583618164,164.44349670410156,-191.91043090820312,-136.47955693658392,-9.396750198362646,3.673682945849679,41914,44330,40394,49735
0.03964399999999659,-0.28546613454818726,0.27639132738113403,0.9320199489593506,0.5879011154174805,0.35534536838531494,-0.044394686818122864,6.737710475921631,147.30828857421875,-189.16534423828125,-138.643606077527,-9.400744211698601,4.9482660321002685,41504,43144,39247,50566
0.050079999999998105,-0.2803700864315033,0.27906742691993713,0.9323379397392273,0.5903850197792053,0.3256062865257263,0.004173952154815197,2.4954781532287598,125.70703125,-186.97152709960938,-140.75252543001147,-9.543813545969632,6.0413532362263735,40510,42815,39473,49827
0.059430999999996854,-0.2753169536590576,0.281606525182724,0.9329723119735718,0.5897404551506042,0.2941508889198303,0.0526733361184597,5.543159008026123,104.57695007324219,-182.42938232421875,-142.8064316050919,-9.738635378293369,6.941759561591249,39687,43535,38050,48767
0.06977999999999883,-0.2703112065792084,0.28353238105773926,0.9342840313911438,0.5864779949188232,0.2600618898868561,0.10045023262500763,12.48812484741211,86.4761962890625,-179.08209228515625,-144.79519577051315,-9.91218199693029,7.664060965790522,39890,43467,36292,47217
0.07921799999999712,-0.2653528153896332,0.2856876254081726,0.9358898401260376,0.5810430645942688,0.22744068503379822,0.14484602212905884,18.017044067382812,62.327735900878906,-172.22068786621094,-146.71027446810504,-10.03110622639857,8.169389244973244,38950,44600,35736,45407
0.08956199999999807,-0.26043641567230225,0.28689369559288025,0.938144862651825,0.5738657712936401,0.1921047419309616,0.18786825239658356,18.919734954833984,47.589534759521484,-168.22134399414062,-148.5293457555601,-10.108762093153127,8.491094674167208,38028,44044,35018,44445
0.0990099999999984,-0.25555533170700073,0.28817376494407654,0.9406698942184448,0.5655008554458618,0.15895719826221466,0.22610753774642944,14.8119478225708,39.253116607666016,-164.20404052734375,-150.27961522407398,-10.180807990991491,8.666509524439443,37329,43272,34392,44720
0.10935199999999895,-0.2507012188434601,0.28897589445114136,0.9432713389396667,0.5563429594039917,0.12595176696777344,0.2590217888355255,8.248758316040039,24.584375381469727,-157.51535034179688,-151.96944916555645,-10.305829695391186,8.749276379631429,35987,42163,34292,44681
0.11879399999999805,-0.24586597084999084,0.28955748677253723,0.9458574652671814,0.5467422604560852,0.09395433962345123,0.28719472885131836,-1.9050979614257812,15.709508895874023,-151.81832885742188,-153.57266889549766,-10.486617812405091,8.718204781446703,34837,42092,34465,44306
0.12914899999999763,-0.24103982746601105,0.29004067182540894,0.9494946002960205,0.5370888113975525,0.062737375497818,0.3182177245616913,-7.246627330780029,11.784524917602539,-147.34779357910156,-155.105764332111,-10.744031299575928,8.608664478913925,34438,40407,33755,44237
0.13858399999999893,-0.23675642907619476,0.2899538576602936,0.9530825018882751,0.5254040360450745,0.03078034147620201,0.3452948331832886,-10.105112075805664,11.079846382141113,-142.2779998779297,-156.5897375521144,-11.036166105584256,8.47137640588149,34366,40033,33100,44084
0.14893199999999707,-0.23220516741275787,0.2895994782447815,0.9565966129302979,0.5153205394744873,-0.0001198823083541356,0.3661290407180786,-10.548762321472168,5.086722373962402,-138.31996154785156,-158.02647373111162,-11.350416945862852,8.318382199065057,34246,38890,31933,43708
0.15837099999999918,-0.2275152951478958,0.2885911166667938,0.9600255489349365,0.5061429738998413,-0.03206354007124901,0.3828628659248352,-7.844802379608154,-2.2010276317596436,-134.5869140625,-159.4050921402303,-11.667251487714086,8.110869330967839,33347,39206,31831,42902
0.16871899999999732,-0.22328782081604004,0.2878020107746124,0.9639341831207275,0.49545955657958984,-0.06224245950579643,0.40148842334747314,-4.995008945465088,-12.15494155883789,-131.96446228027344,-160.72911896595446,-11.929716177086165,7.815720626711654,32598,39308,31352,41453
0.17816399999999702,-0.2192883938550949,0.28660085797309875,0.9680596590042114,0.48459669947624207,-0.09207094460725784,0.416380375623703,-2.6904306411743164,-22.765941619873047,-128.13418579101562,-162.01075941099072,-12.143614189685252,7.436087694887962,32132,39561,31304,40798
0.18850799999999798,-0.21539537608623505,0.2852134108543396,0.9722530841827393,0.4741416573524475,-0.1208270862698555,0.42855745553970337,-2.444031238555908,-27.179405212402344,-124.91291809082031,-163.22336412143363,-12.317465301041752,6.9622147447852365,32229,39093,30809,40061
0.1979449999999997,-0.21100977063179016,0.28320932388305664,0.9764623641967773,0.4665347933769226,-0.15082015097141266,0.43995100259780884,-1.6459858417510986,-29.348859786987305,-121.91059112548828,-164.3922450088151,-12.491899301351044,6.447211615647294,32381,38501,30630,40456
0.20829399999999804,-0.20690414309501648,0.28144973516464233,0.9811933636665344,0.45880192518234253,-0.17748034000396729,0.4487844407558441,-4.244767189025879,-35.52203369140625,-119.76435089111328,-165.52528146315456,-12.632638001947315,5.903750192408897,31513,38063,30573,39949
0.21773299999999654,-0.20293058454990387,0.279298335313797,0.985607922077179,0.45138615369796753,-0.20421737432479858,0.45468372106552124,-4.063134670257568,-38.36525344848633,-115.44305419921875,-166.62210079007247,-12.78440962430203,5.311742924728735,30876,38047,31020,39745
0.2280819999999985,-0.19901485741138458,0.27642226219177246,0.9903990626335144,0.44463637471199036,-0.2325909584760666,0.4610806405544281,-6.305546760559082,-40.78460693359375,-114.2780990600586,-167.67195870631468,-12.93612125091372,4.700831402106832,31091,37390,30849,39197
0.23752499999999782,-0.19511714577674866,0.2737380564212799,0.9948155283927917,0.43882596492767334,-0.25872454047203064,0.4647449254989624,-5.783978462219238,-42.69286346435547,-111.07750701904297,-168.69302552086972,-13.082281180190902,4.0633876451392945,30967,37270,31211,39087
0.24786699999999837,-0.19121822714805603,0.2706272602081299,0.9990282654762268,0.4340393543243408,-0.28484681248664856,0.4647027552127838,-6.635010242462158,-43.37460708618164,-108.83318328857422,-169.68303043209002,-13.22210115836009,3.4188002593010984,31229,36772,30834,38782
0.2573109999999979,-0.18784818053245544,0.2673124670982361,1.0036675930023193,0.42796599864959717,-0.31065571308135986,0.46584948897361755,-8.387636184692383,-46.80125045776367,-107.08537292480469,-170.64735778466743,-13.34863176097009,2.761004064144149,30626,36932,31532,38513
0.26775199999999677,-0.18419671058654785,0.26390892267227173,1.008512258529663,0.424024760723114,-0.3356991410255432,0.4674284756183624,-7.704375743865967,-47.0509147644043,-105.64466094970703,-171.5826865737741,-13.473389355305189,2.07814157159509,30770,36437,31609,38263
0.27709699999999793,-0.18039216101169586,0.2604755163192749,1.012903094291687,0.4217076003551483,-0.35954925417900085,0.4656168520450592,-6.262920379638672,-52.67095184326172,-102.93574523925781,-172.49700263052682,-13.57517189735513,1.3903716040101768,30731,36500,31951,38082
0.2874419999999991,-0.17650409042835236,0.2565034031867981,1.0170550346374512,0.4204772710800171,-0.38412705063819885,0.4611043632030487,-4.555418968200684,-48.97081756591797,-101.76189422607422,-173.38039107371432,-13.66402901020007,0.6617993577437894,30858,36705,32110,37148
0.29688899999999924,-0.1725645214319229,0.2522684633731842,1.021621584892273,0.4203006625175476,-0.4087149202823639,0.45790237188339233,-4.463677883148193,-46.767112731933594,-99.78630065917969,-174.2564401082399,-13.724676085340354,-0.02695671575979616,31270,35952,32244,37751


==> figure_data/maneuver2_sim.csv <==
time,pos_x_mean,pos_x_min,pos_x_max,pos_y_mean,pos_y_min,pos_y_max,pos_z_mean,pos_z_min,pos_z_max,vx_mean,vx_min,vx_max,vy_mean,vy_min,vy_max,vz_mean,vz_min,vz_max,roll_mean,roll_min,roll_max,pitch_mean,pitch_min,pitch_max,yaw_mean,yaw_min,yaw_max,gyro_x_mean,gyro_x_min,gyro_x_max,gyro_y_mean,gyro_y_min,gyro_y_max,gyro_z_mean,gyro_z_min,gyro_z_max,pwm_m1,pwm_m2,pwm_m3,pwm_m4
0.0,-0.06523455,-5.9993343,5.9980164,-0.0192465,-5.9906025,5.999138,-0.02777372,-2.9974258,2.99961,-0.03130328,-0.03130265,-0.03130265,0.0028143716,0.0028144927,0.0028144927,-0.0008247593,-0.0008247956,-0.00082479557,-0.0689028,-0.06890172,-0.06890157,-0.6019268,-0.60191345,-0.60191333,0.86094576,0.8609832,0.8609832,1.3017949,1.3018113,1.3018517,-2.3716483,-2.3716702,-2.3716292,-0.6878942,-0.6879151,-0.687915,35133.0,34475.0,33129.0,35981.0
0.008,-0.06549045,-5.9996014,5.9977493,-0.019220343,-5.9905643,5.999176,-0.027792951,-2.997445,2.9995906,-0.03211966,-0.032119162,-0.032119162,0.0028858196,0.002885839,0.0028858394,-0.003930812,-0.0039306167,-0.0039306167,-0.05790941,-0.057911057,-0.05791029,-0.64680874,-0.6468276,-0.6468268,0.856722,0.8566755,0.8566755,1.3906658,1.3905903,1.3907758,-8.846225,-8.846246,-8.846126,-0.4041585,-0.40417877,-0.4041785,35148.0,34510.0,33210.0,36141.0
0.016,-0.06575478,-5.9998684,5.9974823,-0.019194197,-5.990526,5.999214,-0.027837273,-2.99749,2.9995458,-0.033028405,-0.033028744,-0.033028744,0.0029411325,0.0029411458,0.0029411488,-0.0070344093,-0.0070346505,-0.0070346496,-0.04656485,-0.046564844,-0.046562083,-0.74460244,-0.7445865,-0.74458474,0.854766,0.85473895,0.854739,1.4656689,1.4655335,1.4658183,-15.498955,-15.499011,-15.498892,-0.10630361,-0.1063005,-0.10630015,34676.0,34697.0,33724.0,36048.0
0.024,-0.066022165,-6.0001354,5.9972153,-0.019168029,-5.990488,5.9992523,-0.027905818,-2.9975584,2.9994774,-0.03410206,-0.034101214,-0.034101214,0.0029785642,0.0029786127,0.0029786192,-0.010123081,-0.010123065,-0.010123062,-0.034468167,-0.034470584,-0.034465704,-0.89485043,-0.89486825,-0.8948652,0.85501605,0.85497636,0.85497636,1.5156947,1.5155888,1.5158746,-21.947533,-21.947681,-21.947525,0.14006698,0.14006959,0.14007004,34957.0,35005.0,33466.0,35643.0
0.032,-0.06629706,-6.0004025,5.9969482,-0.01914038,-5.99045,5.9992905,-0.027999112,-2.9976509,2.9993849,-0.03540547,-0.035404563,-0.035404563,0.002996748,0.0029968552,0.0029968726,-0.013199131,-0.013199705,-0.013199699,-0.022877868,-0.02288041,-0.022873303,-1.0958545,-1.0958214,-1.0958176,0.85717297,0.8571552,0.85715526,1.3889323,1.3888168,1.3891131,-28.174063,-28.175768,-28.175539,0.38153118,0.3815371,0.38153762,34713.0,34861.0,33746.0,35815.0
0.04,-0.06658769,-6.0006986,5.996652,-0.019112688,-5.9904118,5.9993286,-0.02811756,-2.9977703,2.9992654,-0.037002955,-0.037004232,-0.037004225,0.0029961462,0.0029960184,0.0029960466,-0.016274199,-0.016274655,-0.01627465,-0.012310399,-0.012314369,-0.012305234,-1.3456304,-1.3456752,-1.3456689,0.8613147,0.86127496,0.8612751,1.2960532,1.2958999,1.2961383,-34.174625,-34.17618,-34.17598,0.6256803,0.62566495,0.62566555,34587.0,34733.0,33869.0,35917.0
0.048,-0.066892326,-6.0010037,5.996347,-0.01908506,-5.9903736,5.9993668,-0.02826025,-2.9979131,2.9991226,-0.0389618,-0.03896319,-0.03896317,0.0029760045,0.0029759347,0.0029759759,-0.019360514,-0.01936043,-0.019360425,-0.001835704,-0.0018408109,-0.0018297817,-1.6426275,-1.6425549,-1.6425471,0.8673256,0.8673677,0.8673679,1.3866138,1.3864876,1.3867671,-39.92115,-39.919132,-39.91892,0.8878047,0.887781,0.887782,34466.0,34900.0,33858.0,35696.0
0.056,-0.067212455,-6.0013213,5.9960294,-0.01905897,-5.9903355,5.999405,-0.028427359,-2.9980793,2.9989564,-0.041340675,-0.041341174,-0.04134114,0.0029349187,0.0029348913,0.0029349488,-0.022478722,-0.022479506,-0.0224795,0.009501002,0.009494864,0.009507754,-1.9842789,-1.9843321,-1.9843229,0.87540174,0.87543005,0.8754303,1.4891073,1.4889472,1.4892305,-45.461952,-45.462914,-45.462612,1.1267536,1.1267186,1.12672,35017.0,34610.0,33281.0,35858.0
0.064,-0.067554675,-6.0016646,5.995686,-0.019032747,-5.9902973,5.999443,-0.028620178,-2.998273,2.9987628,-0.04419458,-0.04419586,-0.04419581,0.0028712053,0.0028710829,0.0028711583,-0.025659397,-0.025659628,-0.025659619,0.020818446,0.02081127,0.02082609,-2.371614,-2.371587,-2.3715749,0.8853565,0.8853115,0.8853118,1.4088368,1.4086714,1.4089613,-51.378994,-51.380356,-51.38003,1.3685173,1.3684418,1.3684436,35286.0,34190.0,32938.0,36250.0
0.07200000000000001,-0.06792257,-6.002033,5.9953175,-0.019006807,-5.990259,5.999481,-0.028838763,-2.9984915,2.9985442,-0.047591206,-0.04758993,-0.047589857,0.00278404,0.0027840326,0.002784128,-0.028883236,-0.028882315,-0.028882308,0.03136388,0.03135558,0.031372536,-2.8082054,-2.8083456,-2.8083293,0.89717156,0.8971487,0.89714915,1.4006052,1.4004675,1.400767,-57.753986,-57.751774,-57.75137,1.6362754,1.6363028,1.6363049,34714.0,34607.0,33679.0,36073.0
0.08,-0.06831844,-6.0024285,5.994922,-0.018980728,-5.990221,5.9995193,-0.029082425,-2.9987342,2.9983015,-0.051590033,-0.05159073,-0.051590625,0.0026727172,0.0026726325,0.0026727505,-0.03212715,-0.032127053,-0.032127045,0.04227293,0.042263933,0.04228316,-3.2959762,-3.2959864,-3.2959661,0.91099405,0.911019,0.91101956,1.5077574,1.5076526,1.5079443,-64.06311,-64.060455,-64.06006,1.8935721,1.8934925,1.8934948,34884.0,34668.0,33476.0,35896.0
0.088,-0.06874948,-6.0028596,5.994491,-0.018955253,-5.990183,5.9995575,-0.029353188,-2.999006,2.9980297,-0.05626237,-0.05626351,-0.05626338,0.0025348593,0.002534753,0.0025348964,-0.035417326,-0.03541933,-0.035419315,0.05359367,0.053582583,0.053604104,-3.83435,-3.8342092,-3.8341858,0.92688084,0.9268448,0.92684543,1.5662374,1.5660788,1.566369,-70.442444,-70.440346,-70.44001,2.178936,2.1788914,2.178895,34879.0,34612.0,33473.0,36164.0
0.096,-0.0692213,-6.0033317,5.994019,-0.01893105,-5.9901485,5.999592,-0.0296498,-2.9993024,2.9977334,-0.061676018,-0.061675854,-0.06167567,0.0023684066,0.0023683114,0.0023684842,-0.038752403,-0.03875228,-0.038752265,0.06537008,0.065358244,0.065382004,-4.4237766,-4.4237847,-4.4237595,0.94488245,0.94489324,0.9448944,1.7305077,1.7303249,1.730601,-76.869125,-76.867165,-76.86681,2.4716082,2.4716864,2.4716907,34695.0,34492.0,33524.0,36108.0
0.10400000000000001,-0.06973874,-6.0038486,5.993502,-0.018918317,-5.9901485,5.999592,-0.029973596,-2.9996262,2.9974096,-0.067890994,-0.06789316,-0.067892954,0.0021704908,0.002170309,0.0021705136,-0.042158883,-0.042157225,-0.042157207,0.07860348,0.07859086,0.07861699,-5.064877,-5.064709,-5.0646806,0.96498793,0.9649945,0.96499586,2.0021772,2.0020578,2.0023808,-83.265274,-83.26635,-83.26604,2.7449076,2.744779,2.7447844,34649.0,34648.0,33637.0,36025.0
0.112,-0.07031011,-6.00442,5.992931,-0.018906036,-5.9901485,5.999592,-0.030325018,-2.9999778,2.997058,-0.07498188,-0.07498333,-0.074983075,0.0019364712,0.0019363713,0.0019366118,-0.045627702,-0.04562769,-0.045627665,0.09409124,0.09407669,0.09410554,-5.7561545,-5.756146,-5.756116,0.987433,0.9873845,0.98738605,2.4231281,2.4228811,2.4232879,-89.44071,-89.440834,-89.44045,3.081718,3.0815723,3.0815783,34324.0,35020.0,34017.0,35842.0
0.12,-0.07094177,-6.00505,5.9923005,-0.018894732,-5.9901485,5.999592,-0.030704103,-3.0003564,2.9966793,-0.0830085,-0.08301108,-0.08301081,0.0016607807,0.0016606045,0.0016608845,-0.049167756,-0.049169496,-0.049169462,0.1130571,0.113042116,0.11307315,-6.4953303,-6.4951205,-6.4950876,1.0121154,1.0121058,1.0121078,2.989782,2.9894958,2.9898899,-95.156334,-95.1619,-95.1615,3.3884618,3.388344,3.3883502,34463.0,34837.0,33822.0,35883.0
0.128,-0.07164187,-6.0057507,5.9916,-0.018884793,-5.9901485,5.999592,-0.031112406,-3.000765,2.9962707,-0.09203312,-0.0920323,-0.09203198,0.0013359108,0.0013357253,0.0013360471,-0.052826844,-0.05282879,-0.052828737,0.13642086,0.13640407,0.13643727,-7.278764,-7.2786045,-7.278569,1.0389215,1.0389464,1.0389489,3.6561987,3.6560903,3.6564698,-100.58686,-100.58945,-100.589066,3.6955519,3.6955736,3.6955807,34483.0,34857.0,33690.0,35793.0
0.136,-0.07241783,-6.0065265,5.990824,-0.01887921,-5.9901485,5.999592,-0.031550046,-3.0012028,2.995833,-0.10210399,-0.10210064,-0.10210025,0.000953576,0.0009533827,0.00095374975,-0.056637265,-0.05663567,-0.056635603,0.16460826,0.16459168,0.16462718,-8.104691,-8.104669,-8.104633,1.0679165,1.0679374,1.0679402,4.364344,4.3642216,4.3645997,-105.80678,-105.805534,-105.80508,4.0182643,4.0183406,4.0183496,34423.0,34887.0,33840.0,35880.0
0.14400000000000002,-0.073279515,-6.0073886,5.989962,-0.018876951,-5.9901485,5.999592,-0.032018885,-3.001671,2.9953647,-0.1132733,-0.113269016,-0.1132686,0.0005047976,0.0005045784,0.0005049935,-0.06060692,-0.06060416,-0.06060409,0.19791526,0.19789968,0.19793805,-8.971345,-8.971688,-8.97165,1.0989943,1.0990504,1.0990537,5.0940866,5.0940013,5.0944195,-110.84422,-110.84809,-110.847565,4.341055,4.3411474,4.3411574,34726.0,34814.0,33457.0,35847.0
0.152,-0.07423498,-6.0083437,5.989007,-0.0188766,-5.9901485,5.999592,-0.032520805,-3.0021737,2.994862,-0.12558177,-0.12558627,-0.1255858,-1.942675e-05,-1.9671197e-05,-1.9205032e-05,-0.06476198,-0.06476579,-0.06476571,0.23568004,0.23566224,0.23570414,-9.879185,-9.879195,-9.879156,1.1321374,1.1320955,1.1320994,5.666628,5.6662607,5.6667066,-115.93971,-115.943,-115.94248,4.6626935,4.662618,4.6626306,34696.0,34870.0,33517.0,35906.0
0.16,-0.07529379,-6.009403,5.9879475,-0.018877113,-5.9901485,5.999592,-0.03305662,-3.0027096,2.994326,-0.13910049,-0.13910428,-0.13910379,-0.0006269175,-0.0006271884,-0.00062666816,-0.06913336,-0.069132805,-0.069132715,0.27664122,0.27661976,0.27666488,-10.827163,-10.827655,-10.827609,1.1670148,1.1670138,1.1670183,6.1307635,6.1307087,6.1311755,-121.07565,-121.07011,-121.069565,4.9767914,4.9768167,4.976831,34654.0,34770.0,33617.0,36028.0
0.168,-0.07646542,-6.010575,5.986776,-0.018881131,-5.9901485,5.999592,-0.03362817,-3.003281,2.9937546,-0.15387084,-0.15387455,-0.15387397,-0.0013245223,-0.0013248312,-0.0013242537,-0.07372744,-0.07372464,-0.07372454,0.3204276,0.32041037,0.32045856,-11.816793,-11.81724,-11.817192,1.2035567,1.2035815,1.2035868,6.6055694,6.6051383,6.6056004,-126.23037,-126.23346,-126.23284,5.2752037,5.27508,5.2750955,34796.0,34620.0,33370.0,36068.0
0.176,-0.07776083,-6.0118704,5.9854803,-0.018892165,-5.9901485,5.999592,-0.034237392,-3.0038903,2.9931455,-0.16993985,-0.1699428,-0.16994219,-0.0021188294,-0.0021191502,-0.0021185125,-0.07859187,-0.0785906,-0.07859047,0.36675978,0.36674044,0.36679205,-12.848415,-12.848896,-12.848843,1.2416127,1.2416661,1.2416722,6.984628,6.984322,6.984744,-131.56395,-131.56279,-131.56223,5.569034,5.5688996,5.5689154,34641.0,35072.0,33785.0,35845.0
0.184,-0.07918994,-6.0132995,5.984051,-0.018914051,-5.9901752,5.999565,-0.03488675,-3.0045395,2.9924963,-0.18737309,-0.18736552,-0.18736482,-0.003016143,-0.0030164893,-0.0030157887,-0.083737545,-0.08373413,-0.08373398,0.41475388,0.41473904,0.41479394,-13.922171,-13.922684,-13.922627,1.2810842,1.281037,1.281044,7.2689424,7.268896,7.269334,-136.74753,-136.74359,-136.743,5.8261023,5.8261447,5.8261614,34945.0,34674.0,33284.0,35890.0
0.192,-0.08076424,-6.0148735,5.982477,-0.018945329,-5.9902134,5.999527,-0.035578407,-3.0052307,2.991805,-0.20617703,-0.20617999,-0.20617923,-0.0040207747,-0.004021248,-0.0040204795,-0.08923541,-0.08923756,-0.0892374,0.46357867,0.46354923,0.46360722,-15.038136,-15.038841,-15.038781,1.3213025,1.3212353,1.3212436,7.456126,7.4562125,7.456634,-142.21109,-142.21056,-142.20988,6.0503297,6.0505495,6.0505667,34863.0,34290.0,33448.0,36348.0
0.2,-0.08249447,-6.016603,5.9807477,-0.018982973,-5.9902515,5.999489,-0.036316235,-3.0059688,2.991067,-0.22644009,-0.22643727,-0.22643645,-0.0051375725,-0.005138009,-0.0051371693,-0.09513084,-0.09513156,-0.09513137,0.5136388,0.51362246,0.51368374,-16.199131,-16.200016,-16.199953,1.3625321,1.3624915,1.3625011,7.8845,7.884385,7.884799,-147.90112,-147.90433,-147.90369,6.3507533,6.3509297,6.3509493,34422.0,34798.0,33984.0,36080.0
0.20800000000000002,-0.08439351,-6.0185027,5.978848,-0.01902579,-5.9902897,5.9994507,-0.03710219,-3.0067544,2.9902813,-0.2481837,-0.24819584,-0.24819493,-0.0063737677,-0.006374135,-0.006373218,-0.1014316,-0.10142865,-0.10142844,0.5674819,0.56745666,0.56752175,-17.406013,-17.405846,-17.405785,1.4048105,1.4047582,1.4047691,8.6740465,8.67384,8.6743355,-153.3316,-153.33685,-153.33629,6.595806,6.5959044,6.5959272,34528.0,34502.0,33707.0,36000.0
0.216,-0.08647216,-6.0205812,5.9767694,-0.01908179,-5.990344,5.9993963,-0.037940864,-3.0075932,2.9894426,-0.2714842,-0.27148262,-0.27148163,-0.0077381833,-0.0077387956,-0.007737796,-0.10823919,-0.108237445,-0.108237185,0.62713975,0.6271192,0.62718904,-18.65396,-18.654886,-18.654816,1.4476763,1.4476388,1.447651,9.548905,9.548495,9.549119,-158.72318,-158.72351,-158.72289,6.852483,6.8524904,6.8525157,34464.0,34803.0,33923.0,35938.0
0.224,-0.08874326,-6.0228524,5.9744983,-0.01915268,-5.9904203,5.99932,-0.038836155,-3.0084882,2.9885476,-0.29633844,-0.29634073,-0.29633966,-0.009242977,-0.009243459,-0.009242377,-0.11560103,-0.11560355,-0.11560325,0.6928404,0.69278246,0.69285786,-19.947092,-19.946737,-19.946663,1.491083,1.4911169,1.4911312,10.417101,10.416575,10.417253,-164.05856,-164.06586,-164.0653,7.116092,7.115767,7.1157947,35035.0,34632.0,33109.0,35814.0
0.232,-0.09122019,-6.025329,5.9720216,-0.01923111,-5.9904966,5.9992437,-0.03979316,-3.0094457,2.98759,-0.32280052,-0.32280973,-0.3228086,-0.010898579,-0.010899169,-0.010897998,-0.12358848,-0.12358132,-0.12358101,0.76353633,0.7635104,0.76359224,-21.282969,-21.28256,-21.282484,1.5347692,1.5347449,1.534761,11.104484,11.104462,11.105144,-169.71939,-169.72049,-169.71991,7.3564444,7.3566117,7.3566437,34697.0,34494.0,33667.0,36256.0


==> figure_data/motor_sys_id.csv <==
time,measured_rpm,predicted_rpm,pwm
0.0,4330.0,4330.0,0.15259021896696423
0.0019280000000030384,4321.999999999999,4325.9654992132155,0.15259021896696423
0.0039049999999996032,4321.999999999999,4322.087022125883,0.15259021896696423
0.005877000000001686,4321.999999999999,4318.358534932068,0.15259021896696423
0.007898000000000849,4321.999999999999,4314.774237167401,0.15259021896696423
0.009863000000002842,4330.0,4311.328552685205,0.15259021896696423
0.011791000000002327,4330.0,4308.016120981597,0.15259021896696423
0.013773000000004032,4330.0,4304.831788856078,0.15259021896696423
0.015738999999999947,4328.000000000001,4301.770602394611,0.15259021896696423
0.01775000000000304,4328.000000000001,4298.827799262749,0.15259021896696423
0.019731000000000165,4328.000000000001,4295.998801296794,0.15259021896696423
0.021657000000001148,4328.000000000001,4293.279207381482,0.15259021896696423
0.023638000000001824,4319.0,4290.664786603096,0.15259021896696423
0.025603000000000264,4319.0,4288.151471667373,0.18786907759212634
0.027619999999998868,4319.0,4323.517328987275,0.16276798657206074
0.029600999999999544,4321.999999999999,4330.633432535645,0.15259021896696423
0.031524000000000996,4321.999999999999,4326.574435412686,0.15259021896696423
0.033504000000000644,4321.999999999999,4322.672409320508,0.15259021896696423
0.035475999999999175,4321.999999999999,4318.921283817634,0.15259021896696423
0.03748500000000021,4343.000000000001,4315.315223220927,0.19984740978103305
0.03946700000000192,4343.000000000001,4362.458816903354,0.24412909132524604
0.04139200000000187,4343.000000000001,4455.202826920961,0.23424124513618677
0.04337100000000049,4391.0,4533.7707943709,0.2144960708018616
0.04534100000000052,4391.0,4588.15421168501,0.265644312199588
0.04735900000000015,4391.0,4695.2118225953045,0.30246433203631645
0.04934000000000083,4572.0,4837.5617488012185,0.1565423056382086
0.051262999999998726,4572.0,4818.131129733436,0.15913633936064697
0.053237000000002865,4572.0,4802.230025219429,0.1659113450827802
0.05520399999999981,4896.0,4794.199562345626,0.21617456321049822
0.057218000000002434,4896.0,4840.309167868605,0.21010147249561303
0.05920100000000161,4896.0,4878.131615004995,0.1864194705119402
0.061127000000002596,5064.000000000001,4889.1290829572135,0.20753795681696804
0.06310700000000224,5064.000000000001,4922.318145237049,0.37163347829404136
0.06507999999999825,5064.000000000001,5129.962191608339,0.3265888456549935
0.06708599999999976,5153.000000000001,5281.3354959805565,0.312993057145037
0.06906700000000043,5153.000000000001,5412.294394605367,0.4200656137941558
0.0710000000000015,5153.000000000001,5652.858408254308,0.4908216983291371
0.07297099999999901,5490.999999999999,5959.895636559743,0.5380636301213092
0.07493900000000053,5490.999999999999,6305.652865848441,0.5511253528648814
0.07695700000000016,6139.0,6652.027326916578,0.4784466315709163
0.07893200000000178,6139.0,6907.1712202446915,0.3258869306477455
0.08086300000000435,6990.0,6989.063925379327,0.398947127489128
0.08283600000000035,6990.0,7146.033634897756,0.49504844739452203
0.08481700000000103,7745.999999999999,7399.852888056096,0.37929350728618294
0.08683200000000113,8146.000000000001,7519.888324938583,0.3797817959868772
0.08880800000000377,8146.000000000001,7635.804641152711,0.4964370183871214
0.09073100000000167,8462.0,7872.170383043728,0.4990157930876631
0.09270800000000179,8462.0,8102.157046778229,0.5159990844586863
0.09467500000000229,8802.0,8341.437877338614,0.5052109559777218
0.09669500000000042,9269.0,8559.911580037018,0.551796749828336
0.09867200000000054,9269.0,8819.827552511651,0.4528419928282597
0.10060200000000208,9773.0,8963.716129653061,0.367025253681239
0.10257500000000164,10087.0,9010.134556645091,0.459159227893492
0.10454000000000363,10087.0,9153.428968988614,0.4583657587548638
0.1065540000000027,10244.0,9290.332079438282,0.46422522316319526
0.10853400000000235,10359.999999999998,9428.21602956458,0.3765011062790875
0.11046300000000286,10359.999999999998,9466.81933202503,0.3374685282673381
0.11243599999999887,10558.999999999998,9462.127722364245,0.5404898146028839
0.11441100000000048,10666.0,9675.043671285594,0.6251926451514458
0.11642499999999956,10666.0,9970.438351364211,0.5832303349355307
0.11840099999999865,10733.0,10209.469785068366,0.4785229266803998
0.12033200000000122,11079.999999999998,10327.120662651465,0.504600595101854
0.1223060000000018,11424.0,10468.149642370498,0.7051651789120318
0.12427800000000033,11424.0,10818.519809068648,0.7088883802548257
0.12629599999999996,11621.0,11159.32770292875,0.6602883955138475
0.12826900000000308,11956.0,11434.907480789423,0.5461356527046616
0.13020600000000115,12430.0,11577.577788309878,0.6402227817196917
0.13216999999999857,12744.0,11815.493528747958,0.7720149538414588
0.1341440000000027,12969.999999999998,12185.351640041914,0.7866483558403906
0.13616500000000187,13333.000000000002,12556.578138521278,0.8221866178377966
0.1381370000000004,13780.0,12951.508214275167,0.7790951400015259
0.14006700000000194,14224.0,13285.01648948361,0.6630502784771496
0.1420400000000015,14623.0,13481.348693202684,0.6015106431677729
0.14401300000000106,14869.000000000002,13604.182248855312,0.5628442816815442
0.14602899999999863,15030.0,13680.855709478848,0.5503166247043565
0.14800899999999828,15090.0,13741.147502179136,0.5864194705119402
0.1499340000000018,15075.0,13837.77209590137,0.5840390630960556
0.15190800000000237,15104.999999999998,13928.110684862504,0.7264667734798199
0.15387900000000343,15159.0,14167.488957256512,0.6958571755550469
0.15589700000000306,15313.000000000002,14364.828484276413,0.65639734493019
0.15787600000000168,15498.999999999998,14512.27682628258,0.5435721370260166
0.1598000000000006,15625.000000000002,14533.192570619907,0.6267490653849088
0.1617740000000012,15652.999999999998,14642.377980167887,0.7409018081940948
0.16375500000000187,15682.000000000002,14869.59307910355,0.6240024414435035
0.16576500000000038,15835.000000000002,14962.827581010404,0.5024338139925231
0.167743999999999,15964.999999999998,14922.262277150545,0.5678492408636606
0.169667000000004,15940.000000000002,14953.322534537207,0.7845883878843366
0.17163599999999946,15906.000000000002,15215.298916229303,0.8887006942854963
0.17361100000000107,16008.0,15578.643369666857,0.6818646524757763
0.1756290000000007,16251.000000000002,15706.424888408961,0.7163347829404135
0.17760700000000185,16565.0,15866.18066031861,0.8279545281147478
0.17953100000000077,16602.0,16139.297726188734,0.7146562905317769
0.18150300000000286,17113.0,16280.51569500006,0.7487907225146868
0.18347900000000195,17187.0,16452.828780559517,0.7412069886320287
0.1855089999999997,17280.999999999996,16610.356293454435,0.9109483482108797
0.1874760000000002,17376.0,16943.57675167318,0.8978866254673076
0.18939800000000417,17605.0,17249.922303061856,0.7921416037232013
0.1913770000000028,17867.000000000004,17431.172867392823,0.6896314946211948
0.19334500000000432,18287.0,17495.630601334542,0.7698176546883345
0.19536300000000395,18287.0,17643.47115831896,0.7689326314183261
0.19733700000000098,18512.0,17784.64655311882,0.6649423971923399
0.19926500000000047,18558.0,17808.993775762287,0.5416037232013428
0.20123800000000358,18547.0,17700.309591363985,0.5083848325322347
0.2032170000000022,18433.0,17560.252632849682,0.5421377889677271
0.20523899999999884,18259.0,17461.759816472713,0.4733043411917296
0.20721100000000092,18242.000000000004,17293.358608152423,0.37261005569542993
0.20913799999999938,17937.0,17023.631092046086,0.4665140764476997
0.21110700000000193,17426.0,16864.901309065204,0.5309681849393454
0.21307999999999794,17187.0,16781.337261387656,0.5174639505607691
0.2150950000000016,17029.999999999996,16686.542441829144,0.5392080567635614
0.21707300000000274,16939.0,16618.700463978406,0.5481345845731289
0.21900100000000222,16819.999999999996,16563.041981967453,0.7435263599603266
0.2209770000000013,16727.0,16718.791225535762,0.951491569390402
0.22295000000000087,16764.0,17091.23810599221,0.9391622796978714
0.22496700000000303,16949.000000000004,17436.077501873722,0.9812314030670634
0.22694700000000267,17720.0,17812.63516808275,1.0
0.22887500000000216,18143.0,18194.730730540035,0.9892729076066225
0.23084100000000163,18547.0,18550.56154799712,0.9942931258106356
0.2328140000000012,18796.0,18898.007959570594,0.9391470206759747
0.23483399999999932,19499.0,19172.958944950096,0.8137331197070268
0.23680900000000094,19691.000000000004,19302.964613131706,0.5661097123674372
0.23873600000000295,19841.0,19162.74978520016,0.48552681773098344
0.24070800000000148,19762.000000000004,18941.656956631665,0.412161440451667
0.24268100000000103,19504.999999999996,18650.543488383828,0.3274891279468986
0.24470799999999926,19274.0,18280.008055599807,0.30693522545204854
0.2466770000000018,18915.0,17901.78985535965,0.15259021896696423
0.24860900000000186,18083.0,17372.902101757372,0.23381399252307927
0.2505750000000013,17472.0,16951.45448089224,0.2038452735179675
0.2525480000000009,17011.0,16514.210167617744,0.2238651102464332
0.2545609999999989,16510.0,16115.315418482456,0.3968108644235904
0.25654600000000016,16000.000000000002,15917.063535110296,0.4677500572213321
0.2584680000000006,15625.000000000002,15802.451016507988,0.5028458075837339
0.2604399999999991,15439.999999999998,15729.856711603572,0.563057907988098
0.26241400000000326,15325.0,15724.554090575808,0.7529106584267948
0.26443000000000083,15294.0,15922.779782972118,0.8875715266651407
0.26641200000000254,15368.0,16257.554991207897,0.9728236820019837
0.268339000000001,15664.999999999998,16670.684645141388,0.9760280766002899
0.2703070000000025,16016.999999999998,17071.269350945608,0.978484779125658
0.27228600000000114,16574.0,17458.99350889244,0.9944151979858091
0.2742949999999986,17517.999999999996,17848.78417494292,0.955168993667506
0.27627400000000435,17931.0,18181.469898287523,0.8462958724345769
0.27820299999999776,18203.0,18384.69195226255,0.7542229343099107
0.2801739999999988,18604.0,18481.449199059207,0.7257343404287785
0.2821560000000005,18850.0,18543.954687536665,0.7136797131303884
0.2841699999999996,18921.000000000004,18591.133009369,0.5871976806286717
0.2861440000000002,18785.0,18501.030604316064,0.4378576333257038
0.28806900000000013,18921.000000000004,18254.476598597983,0.3355306324864576
0.29004200000000324,18467.000000000004,17907.87007851427,0.3018234531166552
0.29201499999999925,18066.000000000004,17538.568870525436,0.21660181582360571
0.29403300000000243,17751.000000000004,17092.28110238034,0.28001831082627604
0.2960130000000021,17472.0,16731.168383185264,0.27342641336690315
0.297936,16839.0,16376.961139936,0.24679942015716794
0.29991000000000057,16242.0,16007.935688725116,0.20375371938658732
0.3018819999999991,15974.000000000002,15607.08143136161,0.30458533607995725
0.30389700000000275,15641.000000000002,15329.71501385336,0.3973144121461814
0.3058770000000024,15113.000000000002,15162.383434109162,0.3698634317540246
0.30780400000000085,14767.0,14972.1242709525,0.500328068970779
0.3097759999999994,14527.000000000002,14928.944289505755,0.7484702830548562
0.31174999999999997,14390.999999999998,15153.182666556027,0.8973983367666133
0.31376399999999904,14357.0,15528.244063086233,0.9108567940794995
0.3157439999999987,14745.0,15903.214313671802,0.8675669489585718
0.3176760000000023,15333.000000000002,16217.322215508775,0.9995117112993057
0.3196480000000008,15867.999999999998,16660.589373744064,1.0
0.3216210000000004,16366.0,17087.237275207117,0.9751277943083848
0.3236370000000015,17256.0,17470.74874494324,0.8132295719844358
0.3256120000000031,17662.0,17666.043636917213,0.696101319905394
0.3275420000000011,17910.0,17728.347236575737,0.6327000839246204
0.32951399999999964,18110.0,17720.34170607084,0.6714122224765392
0.3314830000000022,18093.999999999996,17754.104623996314,0.662729839017319
0.3335060000000034,18077.000000000004,17777.263430996132,0.4856336308842603
0.33548000000000044,18105.0,17609.865032486854,0.2708171206225681
0.3374060000000014,17947.0,17218.882080797117,0.2102082856488899
0.3393780000000035,17626.0,16778.110191714273,0.15259021896696423
0.34135300000000157,17177.0,16292.677791670538,0.15259021896696423
0.34336800000000167,16638.000000000004,15826.018212080133,0.2030212863355459
0.3453450000000018,16094.0,15431.41473343952,0.3035019455252918
0.3472720000000038,15527.000000000002,15159.681503476677,0.4704509040970474
0.34924700000000186,15030.0,15077.25121987849,0.5313496604867628
0.3512200000000014,14713.0,15063.228376583978,0.4788586251621271
0.3532410000000006,14590.999999999998,14993.532432412338,0.4494544899671931
0.35521300000000267,14576.999999999998,14895.041367872973,0.5204242008087282
0.3571400000000011,14533.999999999998,14876.364364368019,0.758831158922713
0.35911399999999816,14484.999999999998,15113.732135956141,0.9218738078889143
0.3610880000000023,14570.0,15516.531241149125,1.0
0.3631190000000011,14943.0,15987.422579822882,1.0
0.3650829999999985,15506.999999999998,16440.10343532091,1.0
0.3670069999999974,16098.000000000002,16875.278050151534,1.0
0.36898100000000156,16634.000000000004,17293.62343209756,0.9901579308766308
0.3709530000000001,17482.0,17685.250020428663,0.9123216601815823
0.3729709999999997,18038.999999999996,17978.37254446609,0.9782558937972076
0.3749480000000034,18371.0,18330.7717485454,0.8213321126115816
0.3768819999999984,18645.0,18501.484949259935,0.7026016632333867
0.37884599999999935,19071.0,18538.441612914907,0.5325856412603952
0.38081999999999994,19200.0,18391.890017249014,0.3063859006637675
0.3828370000000021,19017.0,18008.75677593542,0.3117265583276112
0.38481700000000174,18760.999999999996,17646.159794209547,0.8155031662470436
0.38674600000000225,18028.0,17837.106036630485,0.7180285343709468
0.3887180000000008,17953.0,17916.277249979506,0.15259021896696423
0.3906880000000008,17991.0,17386.829234519948,0.1765926604104677
0.39271300000000053,17846.0,16903.561698572492,0.2892957961394675
0.3946889999999996,17226.0,16559.68295028851,0.5014572365911345
0.3966159999999981,16538.0,16456.31759995526,0.5911497672999161
0.39858500000000063,16388.0,16453.00605869479,0.6351567864499885
0.4005540000000032,16402.0,16496.952002984224,0.759334706645304
0.4025779999999983,16203.000000000002,16672.18708851786,1.0
0.4045489999999994,16501.0,17098.386478886277,1.0
0.4064760000000014,16835.0,17508.10372955412,1.0
0.4084480000000035,17276.0,17901.976243894667,1.0
0.41042300000000154,17846.0,18280.616775383325,1.0
0.4124389999999991,18061.0,18644.614380867566,1.0
0.4144140000000007,18921.000000000004,18994.535336971614,1.0
0.4163420000000002,19280.0,19330.924021061674,1.0
0.41831499999999977,19736.000000000004,19654.303758142043,1.0
0.42028900000000036,20160.999999999996,19965.17763499984,1.0
0.422308000000001,20373.0,20264.029282864773,0.8111848630502785
0.4242820000000016,20681.999999999996,20349.11161589017,0.6136415655756466
0.4262100000000011,20775.0,20219.34415571209,0.48204776073853667
0.4281840000000017,20782.0,19953.664416485415,0.43562981612878615
0.43015700000000123,20681.999999999996,19648.54773524112,0.17051956969558252
0.43217699999999937,19815.0,19071.31019818664,0.23176928358892196
0.43414900000000145,19361.0,18581.99132843296,0.3619897764553292
0.43607600000000346,18873.0,18251.055520476348,0.3923857480735485
0.43805200000000255,18371.0,17965.470421015572,0.4546425574120699
0.4400230000000036,17704.0,17757.60364966687,0.4536354619668879
0.44205000000000183,17406.000000000004,17556.697027381895,0.8042267490653849
0.4440160000000013,17261.0,17739.02650141396,1.0
0.44594800000000134,17326.0,18123.96868532267,1.0
0.4479170000000039,17492.0,18494.02424340505,1.0
0.4498899999999999,17777.0,18849.76887673454,1.0
0.4519110000000026,18645.0,19191.756022660786,1.0
0.4538839999999986,19005.0,19520.51771580052,1.0
0.45581000000000316,19181.0,19836.56541573196,1.0
0.45778800000000075,20046.000000000004,20140.39080268024,1.0
0.4597629999999988,20174.0,20432.466542431852,1.0
0.4617749999999994,20435.0,20713.247021668027,1.0
0.4637560000000036,20826.0,20983.16905486099,1.0
0.46568200000000104,21089.000000000004,21242.652563832926,1.0
0.4676550000000006,21505.0,21492.101231034732,0.9155870908674754
0.46965900000000005,21684.0,21641.50092447727,0.7173723964293889
0.4716509999999978,21652.0,21572.84448592698,0.5818722819867247
0.4736179999999983,21786.000000000004,21361.728988968865,0.40193789578088046
0.47554799999999986,21802.0,20966.076675150485,0.4085297932402533
0.47752000000000194,20986.0,20592.784781294427,0.46501869230182347
0.47949600000000103,20505.0,20294.425887942896,0.4736247806515602
0.4815170000000002,19965.999999999996,20016.82195004516,0.5061875333791104
0.48349800000000087,19691.000000000004,19784.82677024656,0.5819943541618983
0.48541799999999924,19436.0,19642.988886008447,0.7122758831158923
0.48738600000000076,19255.0,19646.16151773531,0.8050812542915999
0.4893610000000024,19077.0,19748.601586279387,0.8053253986419471
0.491379000000002,19169.0,19847.341521751216,0.8681620508125429
0.49335400000000007,19305.0,20009.558010162575,1.0
0.49528199999999956,19403.999999999996,20306.693363823608,1.0
0.49725500000000267,19730.0,20592.337789717738,1.0
0.49923600000000334,19980.0,20866.93566923317,1.0
0.501254000000003,20463.0,21130.914198477498,1.0
0.503228,20654.0,21384.684052873195,1.0
0.5051500000000004,20861.999999999996,21628.64002605163,1.0
0.5071210000000015,21201.0,21863.161644039556,1.0
0.5090950000000021,21412.999999999996,22088.61375569351,1.0
0.5111150000000002,21739.000000000004,22305.34710030076,1.0
0.5130910000000029,21889.0,22513.698853229755,1.0
0.5150200000000034,22222.0,22713.99315047899,1.0
0.5169880000000013,22122.999999999996,22906.54159294031,1.0
0.518968000000001,22744.000000000004,23091.643731161188,1.0
0.5209830000000011,22787.0,23269.587531360063,1.0
0.5229579999999991,22831.0,23440.649823419764,1.0
0.5248829999999991,22987.999999999996,23605.096731556012,1.0
0.5268560000000022,23121.000000000004,23763.1840883309,0.9208972304875257
0.5288289999999982,23291.000000000004,23830.442536056442,0.7489890897993439
0.5308509999999984,22865.0,23710.994513736718,0.6197146562905318
0.5328240000000015,23112.0,23457.719071434858,0.5406729228656443
0.534752000000001,22658.0,23129.588460405903,0.48751049057755397
0.536722000000001,22379.0,22757.213005557776,0.4587624933241779
0.5386950000000006,21707.0,22368.450456257568,0.40155642023346305
0.5407209999999978,21382.0,21933.457297167817,0.33356221866178376
0.5426950000000019,20477.0,21442.467803939326,0.2830548561837186
0.5446220000000004,20181.0,20916.3750587718,0.29156939040207525
0.5465959999999974,19801.0,20419.746226288375,0.2910200656137942
0.5485760000000006,19157.0,19941.73490614397,0.17816433966582743
0.5505880000000012,18198.0,19361.34631123514,0.15259021896696423
0.5525570000000037,17725.0,18776.01405313506,0.25966277561608303
0.5544830000000012,17182.0,18327.98758532572,0.38582436865796904
0.5564569999999982,16606.0,18032.40041605648,0.4029449912260624
0.5584300000000013,16219.999999999998,17766.57967350491,0.15259021896696423
0.5604520000000015,15936.000000000002,17242.920817823728,0.15259021896696423
0.5624250000000011,15592.0,16739.513090158754,0.2570382238498512
0.564350000000001,15085.999999999998,16367.432167316874,0.4127718013275349
0.5663230000000006,14516.999999999998,16176.523735058783,0.5879453727016098
0.5683020000000027,14265.0,16180.600731215467,0.38780804150453957
0.5703150000000008,14261.0,15970.182515871516,0.2524299992370489
0.5722920000000009,14157.0,15622.918239214243,0.3834439612420844
0.5742249999999984,13910.999999999998,15429.39320447774,0.4940108339055467
0.576196000000003,13648.000000000002,15361.764092806818,0.5627985046158541
0.5781729999999996,13648.000000000002,15370.418676371248,0.5284962233920806
0.5801810000000032,13558.999999999998,15342.0024581384,0.47386892500190736
0.5821579999999997,13626.999999999998,15256.181928979871,0.527321278706035
0.5840840000000007,13651.000000000002,15230.925206522455,0.47913328755626766
0.5860580000000013,13639.0,15155.038179152694,0.4437170977340352
0.588038000000001,13748.0,15044.156831254977,0.42818341344319827
0.5900540000000021,13745.000000000002,14920.92769202041,0.15259021896696423
0.5920260000000006,13611.0,14507.31693719994,0.15259021896696423
0.5939510000000006,13354.0,14109.70148973248,0.15259021896696423
0.5959269999999997,13354.0,13727.4627732045,0.15259021896696423
0.5978980000000007,12900.0,13360.00613301721,0.15259021896696423
0.5999189999999999,12389.0,13006.759911273348,0.15259021896696423
0.6018960000000035,11900.0,12667.174557440274,0.15259021896696423
0.6038260000000015,11452.000000000002,12340.721773405827,0.15259021896696423
0.6057939999999995,11452.000000000002,12026.893691596895,0.15259021896696423
0.6077700000000021,10981.999999999998,11725.202084882085,0.17207598992904555
0.6097840000000012,10511.0,11456.045939158399,0.15259021896696423
0.6117589999999993,10511.0,11176.430366844566,0.15259021896696423
0.6136869999999988,10097.0,10907.628190864663,0.15259021896696423
0.6156679999999994,9655.0,10649.221231575444,0.15259021896696423
0.6176329999999979,9655.0,10400.807481330761,0.182055390249485
0.6196529999999996,9272.0,10193.556273387865,0.15259021896696423
0.6216290000000022,9272.0,9962.764166128196,0.15259021896696423
0.6235530000000011,8959.0,9740.897336190852,0.20964370183871214
0.6255269999999982,8550.0,9588.71218330548,0.33144121461814297
0.6275040000000018,8550.0,9572.851722739639,0.395223926146334
0.6295190000000019,8296.000000000002,9625.91286829987,0.15259021896696423
0.6314899999999994,8296.000000000002,9417.07287574098,0.15259021896696423
0.633419,8299.0,9216.309220244528,0.15259021896696423
0.6353919999999995,8299.0,9023.309570730888,0.15259021896696423
0.6373660000000001,8161.000000000001,8837.773674702898,0.15259021896696423
0.6393880000000003,8161.000000000001,8659.412891138492,0.15259021896696423
0.6413630000000019,7814.0,8487.94974144745,0.15259021896696423
0.6432850000000023,7814.0,8323.117477793727,0.15259021896696423
0.6452579999999983,7503.0,8164.659668111779,0.15259021896696423
0.6472419999999985,7503.0,8012.32979717129,0.15259021896696423
0.6492500000000021,7188.999999999999,7865.890883069666,0.15259021896696423
0.6512269999999987,7188.999999999999,7725.115108555681,0.15259021896696423
0.6531529999999997,6894.000000000001,7589.783466610704,0.15259021896696423
0.6551329999999993,6894.000000000001,7459.68541973614,0.15259021896696423
0.657110000000003,6894.000000000001,7334.618572417033,0.15259021896696423
0.6591190000000005,6630.0,7214.388356252282,0.15259021896696423
0.6610990000000001,6630.0,7098.807727261609,0.15259021896696423
0.6630259999999986,6376.0,6987.696874898394,0.15259021896696423
0.6649929999999991,6376.0,6880.882942315651,0.15259021896696423
0.6669650000000011,6376.0,6778.199757450016,0.15259021896696423
0.6689810000000023,6141.0,6679.487574505317,0.15259021896696423
0.670969000000003,6141.0,6584.592825433613,0.15259021896696423
0.6728950000000005,5928.0,6493.367881027043,0.15259021896696423
0.6748590000000014,5928.0,6405.6708212488065,0.15259021896696423
0.6768360000000015,5928.0,6321.3652144460075,0.15259021896696423
0.6788519999999991,5726.000000000001,6240.319905100846,0.15259021896696423
0.6808289999999992,5726.000000000001,6162.408809789986,0.15259021896696423
0.6827560000000013,5726.000000000001,6087.510721034644,0.15259021896696423
0.6847279999999998,5563.0,6015.509118736274,0.15259021896696423
0.6867039999999989,5563.0,5946.291988904465,0.15259021896696423
0.6887250000000016,5402.000000000001,5879.75164939508,0.15259021896696423
0.6907000000000032,5402.000000000001,5815.78458238749,0.15259021896696423
0.6926290000000037,5402.000000000001,5754.291273340333,0.15259021896696423
0.6945960000000007,5259.0,5695.176056175215,0.15259021896696423
0.6965819999999994,5259.0,5638.3469644475435,0.15259021896696423
0.6985810000000008,5259.0,5583.715588272919,0.15259021896696423
0.700560000000003,5145.0,5531.196936786536,0.15259021896696423
0.7024919999999995,5145.0,5480.709305921595,0.15259021896696423
0.704461000000002,5145.0,5432.174151301041,0.15259021896696423
0.7064350000000026,5030.999999999999,5385.515966044882,0.15259021896696423
0.7084569999999992,5030.999999999999,5340.662163302977,0.15259021896696423
0.7104330000000019,5030.999999999999,5297.542963330576,0.15259021896696423
0.7123590000000029,4922.0,5256.091284930902,0.15259021896696423
0.7143319999999989,4922.0,5216.24264109591,0.15259021896696423
0.7163020000000024,4922.0,5177.935038682864,0.15259021896696423
0.7183200000000021,4821.0,5141.108881970667,0.15259021896696423
0.7202969999999986,4821.0,5105.706879945884,0.15259021896696423
0.7222310000000007,4821.0,5071.673957174236,0.15259021896696423
0.7242000000000033,4821.0,5038.957168118914,0.15259021896696423
0.7261710000000008,4752.0,5007.5056147723935,0.15259021896696423
0.7281900000000014,4752.0,4977.270367473635,0.15259021896696423
0.7301610000000025,4752.0,4948.204388787459,0.15259021896696423
0.732088000000001,4685.999999999999,4920.262460327693,0.15259021896696423
0.734062999999999,4685.999999999999,4893.401112410238,0.15259021896696423
0.7360410000000037,4685.999999999999,4867.578556426622,0.15259021896696423
0.7380560000000003,4626.0,4842.7546198328155,0.15259021896696423
0.7400359999999999,4626.0,4818.890683652206,0.15259021896696423
0.7419559999999983,4626.0,4795.949622395452,0.15259021896696423
0.743934000000003,4579.0,4773.895746303808,0.15259021896696423
0.7459039999999995,4579.0,4752.694745826009,0.15259021896696423
0.7479240000000011,4579.0,4732.313638242392,0.15259021896696423
0.7499019999999987,4579.0,4712.720716353163,0.15259021896696423
0.7518309999999992,4534.0,4693.885499151033,0.15259021896696423
0.7537979999999997,4534.0,4675.7786844014445,0.15259021896696423
0.7557800000000015,4534.0,4658.37210305664,0.15259021896696423
0.757792000000002,4491.999999999999,4641.6386754326495,0.15259021896696423
0.7597650000000016,4491.999999999999,4625.552369081004,0.15259021896696423
0.7616960000000006,4491.999999999999,4610.088158289666,0.15259021896696423
0.7636670000000017,4491.999999999999,4595.221985150145,0.15259021896696423
0.7656430000000007,4449.0,4580.930722130243,0.15259021896696423
0.7676569999999998,4449.0,4567.192136094202,0.15259021896696423
0.7696369999999995,4449.0,4553.984853714271,0.15259021896696423
0.7715619999999994,4401.0,4541.288328219895,0.15259021896696423
0.7735340000000015,4401.0,4529.082807432799,0.15259021896696423
0.7755100000000006,4401.0,4517.3493030382115,0.15259021896696423
0.7775210000000037,4363.0,4506.069561044462,0.15259021896696423
0.7795030000000018,4363.0,4495.226033384961,0.15288014038300146
0.7814270000000008,4363.0,4485.112342639129,0.15259021896696423
0.7834029999999998,4363.0,4475.07928024377,0.20440985732814526
0.7853829999999995,4357.0,4520.930583411689,0.18403906309605556
0.7873950000000001,4357.0,4543.192558229971,0.36598764019226365
0.7893749999999997,4357.0,4759.451865289955,0.3274433508812085
0.7912980000000012,4411.0,4926.068815756512,0.24534981307698175
0.7932680000000012,4411.0,4998.32402726794,0.23503471427481498
0.7953450000000011,4411.0,5056.737979380663,0.36678110933089186
0.7972579999999994,4711.0,5253.987036522818,0.47219043259327076
0.7992409999999985,4711.0,5556.4963675809395,0.43361562523842223
0.8011630000000025,4711.0,5805.99516599991,0.3935454337376974
0.803131999999998,5314.0,6002.931989450691,0.5747005416952773
0.8051180000000002,5314.0,6386.261287466586,0.9192797741664759
0.8071219999999997,6076.999999999999,7123.794271234529,0.9133745326924544
0.8091000000000008,6076.999999999999,7826.480875770332,0.8501411459525444
0.8110250000000008,7263.0,8434.272981403072,0.7615167467765316
0.8129990000000014,7263.0,8923.647818782823,0.7526359960326543
0.814976999999999,8728.0,9384.586511476415,0.6463263904783704
0.8169900000000005,9818.0,9713.847091892707,0.6730144197756924
0.8189700000000038,10602.0,10058.955993539314,0.583062485694667
0.8208990000000043,10602.0,10294.38448186523,0.5354543373769741
0.8228740000000023,11187.0,10469.722334895334,0.516014343480583
0.8248450000000034,11598.0,10617.460150861229,0.670771343556878
0.826862000000002,11754.999999999998,10925.22196794866,0.6429999237048906
0.8288450000000012,12035.999999999998,11191.340039516801,0.7757839322499428
0.830760999999999,12035.999999999998,11589.372040555132,0.8582436865796902
0.8327340000000021,12596.999999999998,12060.321668906208,0.7535362783245594
0.834778,13059.999999999998,12400.92191534797,0.9581597619592584
0.8367269999999998,13480.0,12947.492343573596,0.7945220111390859
0.8387010000000039,13978.999999999998,13297.677365851036,0.6576180666819257
0.8406270000000013,14443.0,13487.702303531925,0.685297932402533
0.8426000000000009,14807.0,13700.02234401365,0.854032196536202
0.8445740000000015,15048.0,14084.837821794377,0.8514381628137636
0.8465930000000021,15170.0,14451.993487273663,0.877256427862974
0.8485669999999992,15599.999999999998,14832.600505243076,0.6800183108262761
0.8504949999999987,16094.0,14987.2559243216,0.7482413977264057
0.8524700000000038,16298.999999999998,15208.994127087311,0.7557030594338903
0.8544540000000005,16406.0,15430.148272569932,0.7121080338750286
0.8564680000000031,16713.0,15596.061668631397,0.5946898603799496
0.8584430000000012,16825.0,15629.809532381421,0.6270695048447394
0.8603659999999991,16871.999999999996,15696.929342530717,0.5873655298695354
0.8623380000000012,16708.0,15718.932405523796,0.562249179827573
0.8643240000000034,16839.0,15713.186143960847,0.3457236591134508
0.8663210000000028,16802.0,15475.773589522561,0.4653849088273442
0.8683010000000024,16483.0,15375.693836905208,0.6623483634699016
0.8702280000000009,16322.000000000002,15490.422879180649,0.6415960936903945
0.872202999999999,16046.999999999998,15578.490385694531,0.6520943007553216
0.8741830000000022,16110.999999999998,15674.395192667365,0.7569390402075227
0.8761960000000002,16263.999999999998,15878.874853345567,0.7003891050583657
0.8781689999999998,16335.000000000002,16014.88451559621,0.8108644235904479
0.8800980000000003,16483.0,16263.948163703019,0.9351186388952468
0.8820709999999998,16750.000000000004,16636.450274138424,0.9769130998702983
0.884050000000002,17113.0,17039.30672188656,0.9556420233463035
0.886058000000002,17341.0,17403.803447494014,0.9778591592278935
0.8880420000000022,17783.0,17777.997715362042,1.0
0.8899709999999992,18444.0,18161.43279014036,1.0
0.8919369999999986,18750.0,18530.03952257137,1.0
0.8939179999999993,19053.0,18884.39135976837,0.9664606698710613
0.8959259999999993,19646.0,19189.120547995786,0.8702372777904936
0.897907,19867.0,19379.01446938429,0.8257877470054169
0.8998360000000005,19986.0,19513.96141386728,0.7358510719462883
0.901803000000001,20195.0,19547.371747279107,0.6052185854886701
0.9037810000000022,20120.0,19439.588856119804,0.43813229571984436
0.9057920000000017,20087.000000000004,19157.03273055716,0.3365072098878462
0.9077769999999994,19788.000000000004,18776.56809538307,0.4952773327229725
0.9097049999999989,19102.0,18580.852164176817,0.5409628442816815
0.911679000000003,18791.0,18441.63203729208,0.4869459067673762
0.913649000000003,18558.0,18249.946316433983,0.4720073243305104
0.9156630000000021,18242.000000000004,18049.67502641951,0.47255664911879147
0.9176430000000018,18038.999999999996,17857.737002119524,0.4780498970016022
0.9195689999999992,17600.0,17679.10468245243,0.45651941710536353
0.9215420000000023,17482.0,17484.322379643454,0.6339208056763561
0.9235129999999998,17251.0,17487.06120305102,0.8456702525368124
0.9255309999999994,17127.999999999996,17716.467676590113,0.8753032730601968
0.9275090000000006,17211.0,17968.738011398204,0.8341649500267033
0.9294380000000011,17746.0,18167.195271391658,0.7503166247043564
0.9314040000000006,17851.0,18268.180158450537,0.8599832150759137
0.9333869999999997,18088.0,18482.70741304284,0.8479285877775234
0.9353910000000027,18275.0,18676.02845929438,0.7463797970550088
0.9373709999999988,18518.0,18753.11940721085,0.7469138628213932
0.9392990000000019,18785.0,18827.80102459924,0.7688715953307393
0.9412720000000014,18856.0,18923.110212138818,0.8054932478828107
0.9432569999999991,18891.0,19053.95361241808,0.8428625925078203
0.9452590000000001,19041.000000000004,19219.757775862196,0.7542381933318074
0.9472380000000022,19200.0,19284.237391441366,0.5838254367895018
0.9491650000000007,19311.0,19163.719486154343,0.44887464713511865
0.9511450000000004,19361.0,18903.336428861225,0.3935454337376974
0.9531190000000009,18921.000000000004,18593.76805010151,0.3873044937819486
0.9551440000000007,18638.999999999996,18289.487664343673,0.3259479667353323
0.9571050000000021,18198.0,17931.264605069635,0.2413824673838407
0.9590320000000006,17985.0,17496.3292598625,0.3619287403677424
0.9610050000000037,17704.0,17207.313208292904,0.4935225452048524
0.9629890000000003,17137.0,17070.4047858848,0.48380254825665675
0.9649929999999998,16620.0,16928.381282844988,0.4200808728160525
0.9669729999999994,16506.000000000004,16723.607287175077,0.43930724040589
0.968899000000004,16339.0,16547.34291031824,0.38374914168001834
0.9708780000000026,16034.000000000002,16318.395018142906,0.39862668802929735
0.9728649999999988,15885.000000000002,16114.234226293556,0.4912184328984512
0.9748680000000007,15727.000000000002,16017.13016213941,0.5576714732585641
0.9768410000000003,15467.000000000002,15994.949381581226,0.5604333562218662
0.9787660000000002,15467.000000000002,15976.584229372567,0.5825131609063859
0.9807449999999989,15625.000000000002,15982.57571972018,0.6229343099107347
0.982719000000003,15641.000000000002,16031.62462930939,0.6663004501411459
0.9847280000000005,15678.000000000002,16125.219771037677,0.7158922713054093


==> figure_data/pid.csv <==
timestamp_mean,timestamp_min,timestamp_max,x_position_mean,x_position_min,x_position_max,y_position_mean,y_position_min,y_position_max,z_position_mean,z_position_min,z_position_max,pwm_m1_mean,pwm_m1_min,pwm_m1_max,pwm_m2_mean,pwm_m2_min,pwm_m2_max,pwm_m3_mean,pwm_m3_min,pwm_m3_max,pwm_m4_mean,pwm_m4_min,pwm_m4_max
0.0,0.0,0.0,0.01933782920241356,0.01933782920241356,0.01933782920241356,0.003949523437768221,0.003949523437768221,0.003949523437768221,1.015005350112915,1.015005350112915,1.015005350112915,39562.0,39562,39562,35984.0,35984,35984,36026.0,36026,36026,39780.0,39780,39780
0.019721000000001432,0.019721000000001432,0.019721000000001432,0.01935521885752678,0.01935521885752678,0.01935521885752678,0.003947107121348381,0.003947107121348381,0.003947107121348381,1.0150033235549927,1.0150033235549927,1.0150033235549927,40111.0,40111,40111,36881.0,36881,36881,35331.0,35331,35331,39037.0,39037,39037
0.039448000000000594,0.039448000000000594,0.039448000000000594,0.019367318600416183,0.019367318600416183,0.019367318600416183,0.003940535243600607,0.003940535243600607,0.003940535243600607,1.0150120258331299,1.0150120258331299,1.0150120258331299,39027.0,39027,39027,37109.0,37109,37109,36825.0,36825,36825,38363.0,38363,38363
0.05917399999999917,0.05917399999999917,0.05917399999999917,0.019375082105398178,0.019375082105398178,0.019375082105398178,0.00393035588786006,0.00393035588786006,0.00393035588786006,1.0150395631790161,1.0150395631790161,1.0150395631790161,38278.0,38278,38278,36964.0,36964,36964,36294.0,36294,36294,39604.0,39604,39604
0.07889600000000074,0.07889600000000074,0.07889600000000074,0.019379712641239166,0.019379712641239166,0.019379712641239166,0.003919108770787716,0.003919108770787716,0.003919108770787716,1.0150694847106934,1.0150694847106934,1.0150694847106934,37679.0,37679,37679,34909.0,34909,34909,37643.0,37643,37643,40725.0,40725,40725
0.09861999999999904,0.09861999999999904,0.09861999999999904,0.01938565820455551,0.01938565820455551,0.01938565820455551,0.003908046521246433,0.003908046521246433,0.003908046521246433,1.0150771141052246,1.0150771141052246,1.0150771141052246,34511.0,34511,34511,39309.0,39309,39309,41075.0,41075,41075,36029.0,36029,36029
0.1183390000000002,0.1183390000000002,0.1183390000000002,0.019395364448428154,0.019395364448428154,0.019395364448428154,0.0038978098891675472,0.0038978098891675472,0.0038978098891675472,1.0150725841522217,1.0150725841522217,1.0150725841522217,34989.0,34989,34989,39331.0,39331,39331,39291.0,39291,39291,37369.0,37369,37369
0.13806199999999835,0.13806199999999835,0.13806199999999835,0.019406715407967567,0.019406715407967567,0.019406715407967567,0.003889170940965414,0.003889170940965414,0.003889170940965414,1.0150701999664307,1.0150701999664307,1.0150701999664307,36140.0,36140,36140,36744.0,36744,36744,39286.0,39286,39286,38810.0,38810,38810
0.15778800000000048,0.15778800000000048,0.15778800000000048,0.01861809380352497,0.01861809380352497,0.01861809380352497,0.0038817154709249735,0.0038817154709249735,0.0038817154709249735,1.0150569677352905,1.0150569677352905,1.0150569677352905,38382.0,38382,38382,36236.0,36236,36236,37452.0,37452,37452,38966.0,38966,38966
0.17751299999999937,0.17751299999999937,0.17751299999999937,0.01842636428773403,0.01842636428773403,0.01842636428773403,0.003875202964991331,0.003875202964991331,0.003875202964991331,1.0150381326675415,1.0150381326675415,1.0150381326675415,36751.0,36751,36751,37515.0,37515,37515,39575.0,39575,39575,37343.0,37343,37343
0.19723600000000108,0.19723600000000108,0.19723600000000108,0.018386676907539368,0.018386676907539368,0.018386676907539368,0.0038678147830069065,0.0038678147830069065,0.0038678147830069065,1.01503586769104,1.01503586769104,1.01503586769104,37369.0,37369,37369,36681.0,36681,36681,38097.0,38097,38097,39021.0,39021,39021
0.21695899999999924,0.21695899999999924,0.21695899999999924,0.018384017050266266,0.018384017050266266,0.018384017050266266,0.0038599048275500536,0.0038599048275500536,0.0038599048275500536,1.0147663354873657,1.0147663354873657,1.0147663354873657,37938.0,37938,37938,37920.0,37920,37920,37712.0,37712,37712,37898.0,37898,37898
0.23668599999999795,0.23668599999999795,0.23668599999999795,0.018390752375125885,0.018390752375125885,0.018390752375125885,0.0038505718111991882,0.0038505718111991882,0.0038505718111991882,1.014155626296997,1.014155626296997,1.014155626296997,36945.0,36945,36945,37761.0,37761,37761,38535.0,38535,38535,38355.0,38355,38355
0.25640599999999925,0.25640599999999925,0.25640599999999925,0.018398629501461983,0.018398629501461983,0.018398629501461983,0.0038409389089792967,0.0038409389089792967,0.0038409389089792967,1.0140252113342285,1.0140252113342285,1.0140252113342285,41041.0,41041,41041,36839.0,36839,36839,35717.0,35717,35717,38043.0,38043,38043
0.2761300000000011,0.2761300000000011,0.2761300000000011,0.01840665563941002,0.01840665563941002,0.01840665563941002,0.0038316205609589815,0.0038316205609589815,0.0038316205609589815,1.0140304565429688,1.0140304565429688,1.0140304565429688,36165.0,36165,36165,38595.0,38595,38595,39735.0,39735,39735,36901.0,36901,36901
0.2958580000000004,0.2958580000000004,0.2958580000000004,0.01841418445110321,0.01841418445110321,0.01841418445110321,0.003823969978839159,0.003823969978839159,0.003823969978839159,1.0140491724014282,1.0140491724014282,1.0140491724014282,36953.0,36953,36953,37205.0,37205,37205,38403.0,38403,38403,38711.0,38711,38711
0.31558699999999984,0.31558699999999984,0.31558699999999984,0.018420547246932983,0.018420547246932983,0.018420547246932983,0.0038200176786631346,0.0038200176786631346,0.0038200176786631346,1.014062523841858,1.014062523841858,1.014062523841858,37677.0,37677,37677,38391.0,38391,38391,37231.0,37231,37231,37905.0,37905,37905
0.33530099999999985,0.33530099999999985,0.33530099999999985,0.018426738679409027,0.018426738679409027,0.018426738679409027,0.0038205087184906006,0.0038205087184906006,0.0038205087184906006,1.0140690803527832,1.0140690803527832,1.0140690803527832,36544.0,36544,36544,37050.0,37050,37050,39476.0,39476,39476,38074.0,38074,38074
0.35502799999999857,0.35502799999999857,0.35502799999999857,0.018432334065437317,0.018432334065437317,0.018432334065437317,0.0038225678727030754,0.0038225678727030754,0.0038225678727030754,1.0140571594238281,1.0140571594238281,1.0140571594238281,37465.0,37465,37465,36269.0,36269,36269,37879.0,37879,37879,39651.0,39651,39651
0.374753000000001,0.374753000000001,0.374753000000001,0.018435785546898842,0.018435785546898842,0.018435785546898842,0.0038246617186814547,0.0038246617186814547,0.0038246617186814547,1.0140552520751953,1.0140552520751953,1.0140552520751953,37539.0,37539,37539,37163.0,37163,37163,38875.0,38875,38875,37655.0,37655,37655
0.39447100000000157,0.39447100000000157,0.39447100000000157,0.018438750877976418,0.018438750877976418,0.018438750877976418,0.0038270780351012945,0.0038270780351012945,0.0038270780351012945,1.0140490531921387,1.0140490531921387,1.0140490531921387,39302.0,39302,39302,35376.0,35376,35376,36156.0,36156,36156,40462.0,40462,40462
0.41419800000000073,0.41419800000000073,0.41419800000000073,0.018443185836076736,0.018443185836076736,0.018443185836076736,0.0038280184380710125,0.0038280184380710125,0.0038280184380710125,1.014045238494873,1.014045238494873,1.014045238494873,37019.0,37019,37019,37815.0,37815,37815,38019.0,38019,38019,38467.0,38467,38467
0.43392199999999903,0.43392199999999903,0.43392199999999903,0.01845092512667179,0.01845092512667179,0.01845092512667179,0.0038272766396403313,0.0038272766396403313,0.0038272766396403313,1.0140525102615356,1.0140525102615356,1.0140525102615356,36023.0,36023,36023,38683.0,38683,38683,39819.0,39819,39819,36739.0,36739,36739
0.4536440000000006,0.4536440000000006,0.4536440000000006,0.018733033910393715,0.018733033910393715,0.018733033910393715,0.003913426771759987,0.003913426771759987,0.003913426771759987,1.0140303373336792,1.0140303373336792,1.0140303373336792,38003.0,38003,38003,36523.0,36523,36523,37755.0,37755,37755,38819.0,38819,38819
0.47336499999999804,0.47336499999999804,0.47336499999999804,0.018730970099568367,0.018730970099568367,0.018730970099568367,0.003909442573785782,0.003909442573785782,0.003909442573785782,1.0143018960952759,1.0143018960952759,1.0143018960952759,35819.0,35819,35819,39857.0,39857,39857,39311.0,39311,39311,35737.0,35737,35737
0.49309400000000103,0.49309400000000103,0.49309400000000103,0.0187393631786108,0.0187393631786108,0.0187393631786108,0.003137807361781597,0.003137807361781597,0.003137807361781597,1.0141065120697021,1.0141065120697021,1.0141065120697021,33783.0,33783,33783,38867.0,38867,38867,41473.0,41473,41473,36877.0,36877,36877
0.5128119999999985,0.5128119999999985,0.5128119999999985,0.01873847283422947,0.01873847283422947,0.01873847283422947,0.002939327619969845,0.002939327619969845,0.002939327619969845,1.0148354768753052,1.0148354768753052,1.0148354768753052,38939.0,38939,38939,36061.0,36061,36061,36219.0,36219,36219,39545.0,39545,39545
0.5325380000000006,0.5325380000000006,0.5325380000000006,0.019520126283168793,0.019520126283168793,0.019520126283168793,0.002893001539632678,0.002893001539632678,0.002893001539632678,1.015020489692688,1.015020489692688,1.015020489692688,37538.0,37538,37538,36906.0,36906,36906,37242.0,37242,37242,38798.0,38798,38798
0.5522659999999999,0.5522659999999999,0.5522659999999999,0.019719654694199562,0.019719654694199562,0.019719654694199562,0.0028824491892009974,0.0028824491892009974,0.0028824491892009974,1.015065312385559,1.015065312385559,1.015065312385559,38347.0,38347,38347,37129.0,37129,37129,36993.0,36993,36993,37967.0,37967,37967
0.5719830000000004,0.5719830000000004,0.5719830000000004,0.019770711660385132,0.019770711660385132,0.019770711660385132,0.002881446620449424,0.002881446620449424,0.002881446620449424,1.0150744915008545,1.0150744915008545,1.0150744915008545,39132.0,39132,39132,37188.0,37188,37188,35988.0,35988,35988,38148.0,38148,38148
0.5917129999999999,0.5917129999999999,0.5917129999999999,0.019784288480877876,0.019784288480877876,0.019784288480877876,0.002109931781888008,0.002109931781888008,0.002109931781888008,1.015078067779541,1.015078067779541,1.015078067779541,38314.0,38314,38314,36386.0,36386,36386,36506.0,36506,36506,39198.0,39198,39198
0.6114350000000015,0.6114350000000015,0.6114350000000015,0.02056175470352173,0.02056175470352173,0.02056175470352173,0.0019156757043674588,0.0019156757043674588,0.0019156757043674588,1.015074372291565,1.015074372291565,1.015074372291565,38387.0,38387,38387,37037.0,37037,37037,36225.0,36225,36225,38815.0,38815,38815
0.6311549999999992,0.6311549999999992,0.6311549999999992,0.02075904607772827,0.02075904607772827,0.02075904607772827,0.001867595361545682,0.001867595361545682,0.001867595361545682,1.015073299407959,1.015073299407959,1.015073299407959,39608.0,39608,39608,35994.0,35994,35994,34880.0,34880,34880,39966.0,39966,39966
0.6508790000000011,0.6508790000000011,0.6508790000000011,0.020806722342967987,0.020806722342967987,0.020806722342967987,0.0018575623398646712,0.0018575623398646712,0.0018575623398646712,1.0150681734085083,1.0150681734085083,1.0150681734085083,37310.0,37310,37310,37162.0,37162,37162,37102.0,37102,37102,38902.0,38902,38902
0.6706080000000005,0.6706080000000005,0.6706080000000005,0.021587712690234184,0.021587712690234184,0.021587712690234184,0.0010853605344891548,0.0010853605344891548,0.0010853605344891548,1.0150591135025024,1.0150591135025024,1.0150591135025024,37588.0,37588,37588,37426.0,37426,37426,37312.0,37312,37312,38314.0,38314,38314
0.6903260000000011,0.6903260000000011,0.6903260000000011,0.021780718117952347,0.021780718117952347,0.021780718117952347,0.0008934005745686591,0.0008934005745686591,0.0008934005745686591,1.0155823230743408,1.0155823230743408,1.0155823230743408,37851.0,37851,37851,36989.0,36989,36989,37067.0,37067,37067,38565.0,38565,38565
0.7100489999999993,0.7100489999999993,0.7100489999999993,0.02182234451174736,0.02182234451174736,0.02182234451174736,0.0008507403545081615,0.0008507403545081615,0.0008507403545081615,1.0157155990600586,1.0157155990600586,1.0157155990600586,36429.0,36429,36429,37945.0,37945,37945,38387.0,38387,38387,37539.0,37539,37539
0.729772000000001,0.729772000000001,0.729772000000001,0.022599002346396446,0.022599002346396446,0.022599002346396446,0.0008456545765511692,0.0008456545765511692,0.0008456545765511692,1.0160070657730103,1.0160070657730103,1.0160070657730103,37319.0,37319,37319,37461.0,37461,37461,37343.0,37343,37343,37809.0,37809,37809
0.7494990000000001,0.7494990000000001,0.7494990000000001,0.022788939997553825,0.022788939997553825,0.022788939997553825,0.0003364765434525907,0.0003364765434525907,0.0003364765434525907,1.0160702466964722,1.0160702466964722,1.0160702466964722,37801.0,37801,37801,37727.0,37727,37727,36747.0,36747,36747,37693.0,37693,37693
0.7692239999999986,0.7692239999999986,0.7692239999999986,0.0233429167419672,0.0233429167419672,0.0233429167419672,-4.560584056889638e-05,-4.560584056889638e-05,-4.560584056889638e-05,1.0160716772079468,1.0160716772079468,1.0160716772079468,37832.0,37832,37832,37410.0,37410,37410,36716.0,36716,36716,38170.0,38170,38170
0.7889470000000003,0.7889470000000003,0.7889470000000003,0.023734526708722115,0.023734526708722115,0.023734526708722115,-0.0001360213354928419,-0.0001360213354928419,-0.0001360213354928419,1.0160542726516724,1.0160542726516724,1.0160542726516724,35924.0,35924,35924,38626.0,38626,38626,38798.0,38798,38798,37020.0,37020,37020
0.8086679999999982,0.8086679999999982,0.8086679999999982,0.02433689311146736,0.02433689311146736,0.02433689311146736,-0.00015170675760600716,-0.00015170675760600716,-0.00015170675760600716,1.016037940979004,1.016037940979004,1.016037940979004,37294.0,37294,37294,36892.0,36892,36892,37538.0,37538,37538,38800.0,38800,38800
0.828392,0.828392,0.828392,0.024734631180763245,0.024734631180763245,0.024734631180763245,-0.00014712524716742337,-0.00014712524716742337,-0.00014712524716742337,1.0160316228866577,1.0160316228866577,1.0160316228866577,38709.0,38709,38709,37041.0,37041,37041,35887.0,35887,35887,38907.0,38907,38907
0.8481169999999985,0.8481169999999985,0.8481169999999985,0.025334494188427925,0.025334494188427925,0.025334494188427925,-0.00013744289753958583,-0.00013744289753958583,-0.00013744289753958583,1.016027808189392,1.016027808189392,1.016027808189392,37681.0,37681,37681,37461.0,37461,37461,37131.0,37131,37131,38327.0,38327,38327
0.8678400000000002,0.8678400000000002,0.8678400000000002,0.02573176845908165,0.02573176845908165,0.02573176845908165,-0.00012656649050768465,-0.00012656649050768465,-0.00012656649050768465,1.0160291194915771,1.0160291194915771,1.0160291194915771,36785.0,36785,36785,36637.0,36637,36637,37859.0,37859,37859,39231.0,39231,39231
0.8875619999999982,0.8875619999999982,0.8875619999999982,0.026333121582865715,0.026333121582865715,0.026333121582865715,-0.00011519461986608803,-0.00011519461986608803,-0.00011519461986608803,1.0160212516784668,1.0160212516784668,1.0160212516784668,35116.0,35116,35116,38644.0,38644,38644,39518.0,39518,39518,37330.0,37330,37330
0.9072920000000014,0.9072920000000013,0.9072920000000013,0.026731422170996666,0.026731422170996666,0.026731422170996666,-0.0006177885225042701,-0.0006177885225042701,-0.0006177885225042701,1.0154896974563599,1.0154896974563599,1.0154896974563599,38671.0,38671,38671,37915.0,37915,37915,36461.0,36461,36461,37749.0,37749,37749
0.9270159999999997,0.9270159999999996,0.9270159999999996,0.02681918628513813,0.02681918628513813,0.02681918628513813,-0.0009968748781830072,-0.0009968748781830072,-0.0009968748781830072,1.0153452157974243,1.0153452157974243,1.0153452157974243,37293.0,37293,37293,37789.0,37789,37789,37985.0,37985,37985,38017.0,38017,38017
0.9467350000000007,0.9467350000000008,0.9467350000000008,0.02734200842678547,0.02734200842678547,0.02734200842678547,-0.0010857345769181848,-0.0010857345769181848,-0.0010857345769181848,1.015045404434204,1.015045404434204,1.015045404434204,36385.0,36385,36385,37615.0,37615,37615,39049.0,39049,39049,38443.0,38443,38443
0.9664569999999987,0.9664569999999988,0.9664569999999988,0.027720093727111816,0.027720093727111816,0.027720093727111816,-0.0011007206048816442,-0.0011007206048816442,-0.0011007206048816442,1.0149669647216797,1.0149669647216797,1.0149669647216797,37198.0,37198,37198,37826.0,37826,37826,38404.0,38404,38404,38180.0,38180,38180
0.9861790000000002,0.9861790000000004,0.9861790000000004,0.027799643576145172,0.027799643576145172,0.027799643576145172,-0.001095358980819583,-0.001095358980819583,-0.001095358980819583,1.0149471759796143,1.0149471759796143,1.0149471759796143,38294.0,38294,38294,38036.0,38036,38036,37124.0,37124,37124,38206.0,38206,38206
1.0059039999999988,1.0059039999999988,1.0059039999999988,0.028574857860803604,0.028574857860803604,0.028574857860803604,-0.0010853178100660443,-0.0010853178100660443,-0.0010853178100660443,1.014952301979065,1.014952301979065,1.014952301979065,38249.0,38249,38249,36853.0,36853,36853,37111.0,37111,37111,39323.0,39323,39323
1.0256339999999988,1.0256339999999988,1.0256339999999988,0.02875310555100441,0.02875310555100441,0.02875310555100441,-0.0010746356565505266,-0.0010746356565505266,-0.0010746356565505266,1.0144505500793457,1.0144505500793457,1.0144505500793457,38479.0,38479,38479,36677.0,36677,36677,36967.0,36967,36967,39173.0,39173,39173
1.0453499999999987,1.0453499999999987,1.0453499999999987,0.028779657557606697,0.028779657557606697,0.028779657557606697,-0.001064201002009213,-0.001064201002009213,-0.001064201002009213,1.0140694379806519,1.0140694379806519,1.0140694379806519,38353.0,38353,38353,37333.0,37333,37333,36943.0,36943,36943,39067.0,39067,39067
1.0650740000000005,1.0650740000000005,1.0650740000000005,0.02954249083995819,0.02954249083995819,0.02954249083995819,-0.0010551188606768847,-0.0010551188606768847,-0.0010551188606768847,1.0139778852462769,1.0139778852462769,1.0139778852462769,36050.0,36050,36050,37698.0,37698,37698,39384.0,39384,39384,38624.0,38624,38624
1.0847979999999988,1.0847979999999988,1.0847979999999988,0.02972094900906086,0.02972094900906086,0.02972094900906086,-0.0018206615932285786,-0.0018206615932285786,-0.0018206615932285786,1.0139598846435547,1.0139598846435547,1.0139598846435547,37512.0,37512,37512,38112.0,38112,38112,37550.0,37550,37550,38534.0,38534,38534
1.1045220000000007,1.1045220000000007,1.1045220000000007,0.02975226193666458,0.02975226193666458,0.02975226193666458,-0.0020099449902772903,-0.0020099449902772903,-0.0020099449902772903,1.0139615535736084,1.0139615535736084,1.0139615535736084,36651.0,36651,36651,39279.0,39279,39279,39237.0,39237,39237,36473.0,36473,36473
1.124245999999999,1.124245999999999,1.124245999999999,0.03051951713860035,0.03051951713860035,0.03051951713860035,-0.0020525502040982246,-0.0020525502040982246,-0.0020525502040982246,1.0139731168746948,1.0139731168746948,1.0139731168746948,34424.0,34424,34424,40100.0,40100,40100,40812.0,40812,40812,36140.0,36140,36140
1.1439690000000016,1.1439690000000016,1.1439690000000016,0.03070215694606304,0.03070215694606304,0.03070215694606304,-0.0020584892481565475,-0.0020584892481565475,-0.0020584892481565475,1.0139844417572021,1.0139844417572021,1.0139844417572021,34372.0,34372,34372,40490.0,40490,40490,41148.0,41148,41148,35326.0,35326,35326
1.1636970000000004,1.1636970000000004,1.1636970000000004,0.030734268948435783,0.030734268948435783,0.030734268948435783,-0.002053177682682872,-0.002053177682682872,-0.002053177682682872,1.0139968395233154,1.0139968395233154,1.0139968395233154,34519.0,34519,34519,38537.0,38537,38537,40445.0,40445,40445,37703.0,37703,37703
1.1834170000000017,1.1834170000000017,1.1834170000000017,0.03150156885385513,0.03150156885385513,0.03150156885385513,-0.002046029781922698,-0.002046029781922698,-0.002046029781922698,1.0140118598937988,1.0140118598937988,1.0140118598937988,37614.0,37614,37614,36782.0,36782,36782,37442.0,37442,37442,39202.0,39202,39202
1.203141,1.203141,1.203141,0.03168267756700516,0.03168267756700516,0.03168267756700516,-0.0020384707022458315,-0.0020384707022458315,-0.0020384707022458315,1.014022707939148,1.014022707939148,1.014022707939148,36340.0,36340,36340,38724.0,38724,38724,38232.0,38232,38232,37600.0,37600,37600
1.2228640000000017,1.2228640000000017,1.2228640000000017,0.031715236604213715,0.031715236604213715,0.031715236604213715,-0.0020306759979575872,-0.0020306759979575872,-0.0020306759979575872,1.014026403427124,1.014026403427124,1.014026403427124,39765.0,39765,39765,37047.0,37047,37047,35065.0,35065,35065,39035.0,39035,39035
1.2425960000000011,1.2425960000000011,1.2425960000000011,0.03170895576477051,0.03170895576477051,0.03170895576477051,-0.0015095262788236141,-0.0015095262788236141,-0.0015095262788236141,1.014034390449524,1.014034390449524,1.014034390449524,36769.0,36769,36769,38167.0,38167,38167,37881.0,37881,37881,37947.0,37947,37947
1.2623189999999993,1.2623189999999993,1.2623189999999993,0.03169315680861473,0.03169315680861473,0.03169315680861473,-0.0011131464270874858,-0.0011131464270874858,-0.0011131464270874858,1.0140366554260254,1.0140366554260254,1.0140366554260254,37572.0,37572,37572,37424.0,37424,37424,37390.0,37390,37390,38354.0,38354,38354
1.2820360000000002,1.2820360000000002,1.2820360000000002,0.031675465404987335,0.031675465404987335,0.031675465404987335,-0.0010080132633447647,-0.0010080132633447647,-0.0010080132633447647,1.0140337944030762,1.0140337944030762,1.0140337944030762,37633.0,37633,37633,38021.0,38021,38021,36775.0,36775,36775,38375.0,38375,38375
1.3017700000000008,1.3017700000000008,1.3017700000000008,0.03243091329932213,0.03243091329932213,0.03243091329932213,-0.0009783043060451746,-0.0009783043060451746,-0.0009783043060451746,1.0140321254730225,1.0140321254730225,1.0140321254730225,38044.0,38044,38044,36118.0,36118,36118,36628.0,36628,36628,39990.0,39990,39990
1.321482,1.321482,1.321482,0.032610874623060226,0.032610874623060226,0.032610874623060226,-0.0009686124976724386,-0.0009686124976724386,-0.0009686124976724386,1.0140241384506226,1.0140241384506226,1.0140241384506226,40510.0,40510,40510,36202.0,36202,36202,34700.0,34700,34700,39448.0,39448,39448
1.3412049999999982,1.3412049999999982,1.3412049999999982,0.03264641389250755,0.03264641389250755,0.03264641389250755,-0.000965741986874491,-0.000965741986874491,-0.000965741986874491,1.0140098333358765,1.0140098333358765,1.0140098333358765,36998.0,36998,36998,37464.0,37464,37464,38192.0,38192,38192,38390.0,38390,38390
1.3609330000000015,1.3609330000000015,1.3609330000000015,0.032646700739860535,0.032646700739860535,0.032646700739860535,-0.0009662465890869498,-0.0009662465890869498,-0.0009662465890869498,1.0140025615692139,1.0140025615692139,1.0140025615692139,36095.0,36095,36095,37489.0,37489,37489,39181.0,39181,39181,38355.0,38355,38355
1.380659,1.380659,1.380659,0.0326370932161808,0.0326370932161808,0.0326370932161808,-0.0009676601621322334,-0.0009676601621322334,-0.0009676601621322334,1.0140035152435303,1.0140035152435303,1.0140035152435303,36213.0,36213,36213,38651.0,38651,38651,38871.0,38871,38871,37305.0,37305,37305
1.4003819999999982,1.4003819999999982,1.4003819999999982,0.03262516111135483,0.03262516111135483,0.03262516111135483,-0.00019743949815165251,-0.00019743949815165251,-0.00019743949815165251,1.01399827003479,1.01399827003479,1.01399827003479,39514.0,39514,39514,37442.0,37442,37442,35212.0,35212,35212,38972.0,38972,38972
1.4201009999999994,1.4201009999999994,1.4201009999999994,0.032586656510829926,0.032586656510829926,0.032586656510829926,1.0964295142912306e-06,1.0964295142912306e-06,1.0964295142912306e-06,1.0132150650024414,1.0132150650024414,1.0132150650024414,37529.0,37529,37529,38207.0,38207,38207,37701.0,37701,37701,38027.0,38027,38027
1.439824000000001,1.439824000000001,1.439824000000001,0.03311485797166824,0.03311485797166824,0.03311485797166824,4.372257171780802e-05,4.372257171780802e-05,4.372257171780802e-05,1.013015627861023,1.013015627861023,1.013015627861023,37124.0,37124,37124,38910.0,38910,38910,38452.0,38452,38452,37266.0,37266,37266
1.4595479999999994,1.4595479999999994,1.4595479999999994,0.033261265605688095,0.033261265605688095,0.033261265605688095,8.498576062265784e-05,8.498576062265784e-05,8.498576062265784e-05,1.0129283666610718,1.0129283666610718,1.0129283666610718,35157.0,35157,35157,38459.0,38459,38459,40645.0,40645,40645,37587.0,37587,37587
1.479270000000001,1.479270000000001,1.479270000000001,0.033217571675777435,0.033217571675777435,0.033217571675777435,9.41446196520701e-05,9.41446196520701e-05,9.41446196520701e-05,1.012904405593872,1.012904405593872,1.012904405593872,34615.0,34615,34615,38263.0,38263,38263,40633.0,40633,40633,38317.0,38317,38317
1.4989949999999994,1.4989949999999994,1.4989949999999994,0.03322206065058708,0.03322206065058708,0.03322206065058708,8.303495269501582e-05,8.303495269501582e-05,8.303495269501582e-05,1.012911319732666,1.012911319732666,1.012911319732666,37930.0,37930,37930,36768.0,36768,36768,37472.0,37472,37472,39610.0,39610,39610
1.518717000000001,1.518717000000001,1.518717000000001,0.03321768715977669,0.03321768715977669,0.03321768715977669,7.127811113605276e-05,7.127811113605276e-05,7.127811113605276e-05,1.0129364728927612,1.0129364728927612,1.0129364728927612,39158.0,39158,39158,35674.0,35674,35674,36322.0,36322,36322,40462.0,40462,40462
1.5384429999999996,1.5384429999999996,1.5384429999999996,0.03321104496717453,0.03321104496717453,0.03321104496717453,6.163710349937901e-05,6.163710349937901e-05,6.163710349937901e-05,1.0129741430282593,1.0129741430282593,1.0129741430282593,39428.0,39428,39428,36390.0,36390,36390,35732.0,35732,35732,39862.0,39862,39862
1.5581650000000011,1.5581650000000011,1.5581650000000011,0.0332038439810276,0.0332038439810276,0.0332038439810276,5.418498767539859e-05,5.418498767539859e-05,5.418498767539859e-05,1.0130136013031006,1.0130136013031006,1.0130136013031006,37966.0,37966,37966,36098.0,36098,36098,37052.0,37052,37052,40036.0,40036,40036
1.5778940000000001,1.5778940000000001,1.5778940000000001,0.03319620341062546,0.03319620341062546,0.03319620341062546,0.0008485739817842841,0.0008485739817842841,0.0008485739817842841,1.0130335092544556,1.0130335092544556,1.0130335092544556,37839.0,37839,37839,35855.0,35855,35855,36825.0,36825,36825,40541.0,40541,40541
1.5976240000000002,1.5976240000000002,1.5976240000000002,0.03398921713232994,0.03398921713232994,0.03398921713232994,0.0010438881581649184,0.0010438881581649184,0.0010438881581649184,1.0130517482757568,1.0130517482757568,1.0130517482757568,38161.0,38161,38161,38647.0,38647,38647,37043.0,37043,37043,37109.0,37109,37109
1.6173389999999999,1.6173389999999999,1.6173389999999999,0.03418523073196411,0.03418523073196411,0.03418523073196411,0.0010850608814507723,0.0010850608814507723,0.0010850608814507723,1.013059139251709,1.013059139251709,1.013059139251709,39368.0,39368,39368,35926.0,35926,35926,35642.0,35642,35642,39968.0,39968,39968
1.6370600000000013,1.6370600000000013,1.6370600000000013,0.034230396151542664,0.034230396151542664,0.034230396151542664,0.0010839849710464478,0.0010839849710464478,0.0010839849710464478,1.013059139251709,1.013059139251709,1.013059139251709,35066.0,35066,35066,39092.0,39092,39092,39674.0,39674,39674,37092.0,37092,37092
1.6567920000000016,1.6567920000000016,1.6567920000000016,0.034237634390592575,0.034237634390592575,0.034237634390592575,0.0010737377451732755,0.0010737377451732755,0.0010737377451732755,1.013060450553894,1.013060450553894,1.013060450553894,38287.0,38287,38287,37415.0,37415,37415,36569.0,36569,36569,38617.0,38617,38617
1.676508999999998,1.676508999999998,1.676508999999998,0.03423440456390381,0.03423440456390381,0.03423440456390381,0.0015939701115712523,0.0015939701115712523,0.0015939701115712523,1.0130540132522583,1.0130540132522583,1.0130540132522583,37863.0,37863,37863,37249.0,37249,37249,37207.0,37207,37207,38629.0,38629,38629
1.6962360000000012,1.6962360000000012,1.6962360000000012,0.03502792865037918,0.03502792865037918,0.03502792865037918,0.0019843955524265766,0.0019843955524265766,0.0019843955524265766,1.0130506753921509,1.0130506753921509,1.0130506753921509,37752.0,37752,37752,36566.0,36566,36566,38016.0,38016,38016,38582.0,38582,38582
1.7159589999999993,1.7159589999999993,1.7159589999999993,0.03522263467311859,0.03522263467311859,0.03522263467311859,0.0020716763101518154,0.0020716763101518154,0.0020716763101518154,1.0130376815795898,1.0130376815795898,1.0130376815795898,37615.0,37615,37615,38749.0,38749,38749,37125.0,37125,37125,37515.0,37515,37515
1.7356879999999983,1.7356879999999983,1.7356879999999983,0.03526601195335388,0.03526601195335388,0.03526601195335388,0.0020806717220693827,0.0020806717220693827,0.0020806717220693827,1.013013243675232,1.013013243675232,1.013013243675232,38301.0,38301,38301,37561.0,37561,37561,37765.0,37765,37765,37521.0,37521,37521
1.755402999999999,1.755402999999999,1.755402999999999,0.03527116775512695,0.03527116775512695,0.03527116775512695,0.0020680250599980354,0.0020680250599980354,0.0020680250599980354,1.0129939317703247,1.0129939317703247,1.0129939317703247,37549.0,37549,37549,37173.0,37173,37173,38005.0,38005,38005,38525.0,38525,38525
1.7751270000000008,1.7751270000000008,1.7751270000000008,0.03526843339204788,0.03526843339204788,0.03526843339204788,0.0020471285097301006,0.0020471285097301006,0.0020471285097301006,1.0129863023757935,1.0129863023757935,1.0129863023757935,40069.0,40069,40069,36173.0,36173,36173,35423.0,35423,35423,39583.0,39583,39583
1.7948549999999996,1.7948549999999996,1.7948549999999996,0.03606172278523445,0.03606172278523445,0.03606172278523445,0.0025562155060470104,0.0025562155060470104,0.0025562155060470104,1.012974739074707,1.012974739074707,1.012974739074707,34805.0,34805,34805,38751.0,38751,38751,41097.0,41097,41097,36683.0,36683,36683
1.8145720000000005,1.8145720000000005,1.8145720000000005,0.0362539142370224,0.0362539142370224,0.0362539142370224,0.002935372991487384,0.002935372991487384,0.002935372991487384,1.012976884841919,1.012976884841919,1.012976884841919,37929.0,37929,37929,37035.0,37035,37035,38221.0,38221,38221,38111.0,38111,38111
1.834297999999999,1.834297999999999,1.834297999999999,0.036291349679231644,0.036291349679231644,0.036291349679231644,0.0030144776683300734,0.0030144776683300734,0.0030144776683300734,1.0129910707473755,1.0129910707473755,1.0129910707473755,37062.0,37062,37062,37788.0,37788,37788,38162.0,38162,38162,38176.0,38176,38176
1.8540309999999995,1.8540309999999995,1.8540309999999995,0.03708817437291145,0.03708817437291145,0.03708817437291145,0.003019569208845496,0.003019569208845496,0.003019569208845496,1.0129890441894531,1.0129890441894531,1.0129890441894531,35375.0,35375,35375,37579.0,37579,37579,39473.0,39473,39473,38781.0,38781,38781
1.8737459999999992,1.8737459999999992,1.8737459999999992,0.0372757762670517,0.0372757762670517,0.0372757762670517,0.0030060282442718744,0.0030060282442718744,0.0030060282442718744,1.012981653213501,1.012981653213501,1.012981653213501,39432.0,39432,39432,36548.0,36548,36548,35708.0,35708,35708,39588.0,39588,39588
1.8934680000000008,1.8934680000000008,1.8934680000000008,0.037306591868400574,0.037306591868400574,0.037306591868400574,0.0029884183313697577,0.0029884183313697577,0.0029884183313697577,1.012978196144104,1.012978196144104,1.012978196144104,34369.0,34369,34369,39219.0,39219,39219,41385.0,41385,41385,36287.0,36287,36287
1.9131929999999993,1.9131929999999993,1.9131929999999993,0.038100164383649826,0.038100164383649826,0.038100164383649826,0.0029721474274992943,0.0029721474274992943,0.0029721474274992943,1.0129609107971191,1.0129609107971191,1.0129609107971191,37683.0,37683,37683,37551.0,37551,37551,37051.0,37051,37051,39071.0,39071,39071
1.932920999999999,1.932920999999999,1.932920999999999,0.03828684613108635,0.03828684613108635,0.03828684613108635,0.002957885852083564,0.002957885852083564,0.002957885852083564,1.0123975276947021,1.0123975276947021,1.0123975276947021,37655.0,37655,37655,37801.0,37801,37801,38369.0,38369,38369,37659.0,37659,37659
1.9526410000000003,1.9526410000000003,1.9526410000000003,0.03831637650728226,0.03831637650728226,0.03831637650728226,0.0029453812167048454,0.0029453812167048454,0.0029453812167048454,1.011979103088379,1.011979103088379,1.011979103088379,37370.0,37370,37370,38164.0,38164,38164,38900.0,38900,38900,37618.0,37618,37618
1.9723689999999992,1.9723689999999992,1.9723689999999992,0.038303498178720474,0.038303498178720474,0.038303498178720474,0.0029345080256462097,0.0029345080256462097,0.0029345080256462097,1.011886715888977,1.011886715888977,1.011886715888977,37279.0,37279,37279,37889.0,37889,37889,39505.0,39505,39505,37435.0,37435,37435
1.9920900000000006,1.9920900000000006,1.9920900000000006,0.03908029571175575,0.03908029571175575,0.03908029571175575,0.00292347208596766,0.00292347208596766,0.00292347208596766,1.011879324913025,1.011879324913025,1.011879324913025,38738.0,38738,38738,35806.0,35806,35806,36714.0,36714,36714,40758.0,40758,40758
2.011810000000002,2.011810000000002,2.011810000000002,0.03959352523088455,0.03959352523088455,0.03959352523088455,0.002956076292321086,0.002956076292321086,0.002956076292321086,1.0119421482086182,1.0119421482086182,1.0119421482086182,39006.0,39006,39006,36806.0,36806,36806,36874.0,36874,36874,39214.0,39214,39214
2.0315360000000005,2.0315360000000005,2.0315360000000005,0.03927023708820343,0.03927023708820343,0.03927023708820343,0.0023707516957074404,0.0023707516957074404,0.0023707516957074404,1.0119248628616333,1.0119248628616333,1.0119248628616333,39331.0,39331,39331,38079.0,38079,38079,35731.0,35731,35731,38587.0,38587,38587
2.0512569999999983,2.0512569999999983,2.0512569999999983,0.03964129462838173,0.03964129462838173,0.03964129462838173,0.0020462742540985346,0.0020462742540985346,0.0020462742540985346,1.0119730234146118,1.0119730234146118,1.0119730234146118,39094.0,39094,39094,36944.0,36944,36944,36590.0,36590,36590,38840.0,38840,38840
2.070981,2.070981,2.070981,0.03976382687687874,0.03976382687687874,0.03976382687687874,0.0018569836392998695,0.0018569836392998695,0.0018569836392998695,1.0120017528533936,1.0120017528533936,1.0120017528533936,36399.0,36399,36399,36397.0,36397,36397,38683.0,38683,38683,39801.0,39801,39801
2.090716000000001,2.090716000000001,2.090716000000001,0.04026171192526817,0.04026171192526817,0.04026171192526817,0.0019200443057343364,0.0019200443057343364,0.0019200443057343364,1.0120066404342651,1.0120066404342651,1.0120066404342651,41174.0,41174,41174,34840.0,34840,34840,34198.0,34198,34198,40952.0,40952,40952
2.1104300000000005,2.1104300000000005,2.1104300000000005,0.040539298206567764,0.040539298206567764,0.040539298206567764,0.0019157570786774158,0.0019157570786774158,0.0019157570786774158,1.0120192766189575,1.0120192766189575,1.0120192766189575,36594.0,36594,36594,37030.0,37030,37030,38608.0,38608,38608,38744.0,38744,38744
2.130156999999999,2.130156999999999,2.130156999999999,0.040598466992378235,0.040598466992378235,0.040598466992378235,0.0019177190260961652,0.0019177190260961652,0.0019177190260961652,1.0120322704315186,1.0120322704315186,1.0120322704315186,37484.0,37484,37484,38488.0,38488,38488,37524.0,37524,37524,37352.0,37352,37352
2.149875,2.149875,2.149875,0.04060282185673714,0.04060282185673714,0.04060282185673714,0.00192121765576303,0.00192121765576303,0.00192121765576303,1.0120373964309692,1.0120373964309692,1.0120373964309692,37198.0,37198,37198,38476.0,38476,38476,38000.0,38000,38000,37182.0,37182,37182
2.169601999999999,2.169601999999999,2.169601999999999,0.04059375077486038,0.04059375077486038,0.04059375077486038,0.0019248456228524446,0.0019248456228524446,0.0019248456228524446,1.0120359659194946,1.0120359659194946,1.0120359659194946,37976.0,37976,37976,37892.0,37892,37892,36944.0,36944,36944,38040.0,38040,38040
2.189322,2.189322,2.189322,0.040581848472356796,0.040581848472356796,0.040581848472356796,0.001927602686919272,0.001927602686919272,0.001927602686919272,1.0120375156402588,1.0120375156402588,1.0120375156402588,37097.0,37097,37097,37071.0,37071,37071,38101.0,38101,38101,38559.0,38559,38559
2.2090469999999987,2.2090469999999987,2.2090469999999987,0.04056999459862709,0.04056999459862709,0.04056999459862709,0.001929768593981862,0.001929768593981862,0.001929768593981862,1.0120340585708618,1.0120340585708618,1.0120340585708618,39169.0,39169,39169,36029.0,36029,36029,35909.0,35909,35909,39809.0,39809,39809
2.2287690000000002,2.2287690000000002,2.2287690000000002,0.04055853933095932,0.04055853933095932,0.04055853933095932,0.0019316552206873894,0.0019316552206873894,0.0019316552206873894,1.0120283365249634,1.0120283365249634,1.0120283365249634,36580.0,36580,36580,39168.0,39168,39168,38832.0,38832,38832,36396.0,36396,36396
2.248496,2.248496,2.248496,0.03977562114596367,0.03977562114596367,0.03977562114596367,0.001933058723807335,0.001933058723807335,0.001933058723807335,1.0120244026184082,1.0120244026184082,1.0120244026184082,35978.0,35978,35978,37436.0,37436,37436,39246.0,39246,39246,38300.0,38300,38300
2.2682170000000004,2.2682170000000004,2.2682170000000004,0.039570972323417664,0.039570972323417664,0.039570972323417664,0.0019340767757967114,0.0019340767757967114,0.0019340767757967114,1.0120258331298828,1.0120258331298828,1.0120258331298828,39428.0,39428,39428,36562.0,36562,36562,35680.0,35680,35680,39242.0,39242,39242
2.2879399999999985,2.2879399999999985,2.2879399999999985,0.039514925330877304,0.039514925330877304,0.039514925330877304,0.0019348306814208627,0.0019348306814208627,0.0019348306814208627,1.0120234489440918,1.0120234489440918,1.0120234489440918,36224.0,36224,36224,37524.0,37524,37524,38812.0,38812,38812,38416.0,38416,38416
2.3076679999999983,2.3076679999999983,2.3076679999999983,0.03949791565537453,0.03949791565537453,0.03949791565537453,0.0019355909898877144,0.0019355909898877144,0.0019355909898877144,1.0120214223861694,1.0120214223861694,1.0120214223861694,38150.0,38150,38150,36094.0,36094,36094,36956.0,36956,36956,39768.0,39768,39768
2.3273950000000005,2.3273950000000005,2.3273950000000005,0.03949294984340668,0.03949294984340668,0.03949294984340668,0.0014230789383873343,0.0014230789383873343,0.0014230789383873343,1.0120164155960083,1.0120164155960083,1.0120164155960083,40391.0,40391,40391,35701.0,35701,35701,35169.0,35169,35169,39815.0,39815,39815
2.3471120000000014,2.3471120000000014,2.3471120000000014,0.03896072879433632,0.03896072879433632,0.03896072879433632,0.0016072342405095696,0.0016072342405095696,0.0016072342405095696,1.0120182037353516,1.0120182037353516,1.0120182037353516,37335.0,37335,37335,37165.0,37165,37165,37771.0,37771,37771,38849.0,38849,38849
2.3668420000000006,2.3668420000000006,2.3668420000000006,0.038592204451560974,0.038592204451560974,0.038592204451560974,0.001002961304038763,0.001002961304038763,0.001002961304038763,1.0120067596435547,1.0120067596435547,1.0120067596435547,37023.0,37023,37023,36047.0,36047,36047,38625.0,38625,38625,39361.0,39361,39361
2.3865580000000013,2.3865580000000013,2.3865580000000013,0.03849783539772034,0.03849783539772034,0.03849783539772034,0.0009292134782299399,0.0009292134782299399,0.0009292134782299399,1.0120117664337158,1.0120117664337158,1.0120117664337158,38137.0,38137,38137,38025.0,38025,38025,37509.0,37509,37509,37329.0,37329,37329
2.406286,2.406286,2.406286,0.03790600225329399,0.03790600225329399,0.03790600225329399,0.0008159232093021274,0.0008159232093021274,0.0008159232093021274,1.0120306015014648,1.0120306015014648,1.0120306015014648,38682.0,38682,38682,35842.0,35842,35842,36542.0,36542,36542,39926.0,39926,39926
2.4260099999999984,2.4260099999999984,2.4260099999999984,0.0377037338912487,0.0377037338912487,0.0377037338912487,0.0009069484076462686,0.0009069484076462686,0.0009069484076462686,1.0120172500610352,1.0120172500610352,1.0120172500610352,37608.0,37608,37608,38136.0,38136,38136,37540.0,37540,37540,37656.0,37656,37656
2.4457289999999996,2.4457289999999996,2.4457289999999996,0.037515826523303986,0.037515826523303986,0.037515826523303986,0.0009080679737962782,0.0009080679737962782,0.0009080679737962782,1.0120177268981934,1.0120177268981934,1.0120177268981934,36150.0,36150,36150,37456.0,37456,37456,39340.0,39340,39340,37994.0,37994,37994
2.4654520000000013,2.4654520000000013,2.4654520000000013,0.03692610189318657,0.03692610189318657,0.03692610189318657,0.0008210529922507703,0.0008210529922507703,0.0008210529922507703,1.0120326280593872,1.0120326280593872,1.0120326280593872,39053.0,39053,39053,35321.0,35321,35321,36755.0,36755,36755,39815.0,39815,39815
2.4851820000000013,2.4851820000000013,2.4851820000000013,0.03695997595787048,0.03695997595787048,0.03695997595787048,0.0009155826410278678,0.0009155826410278678,0.0009155826410278678,1.012010931968689,1.012010931968689,1.012010931968689,37006.0,37006,37006,37084.0,37084,37084,38888.0,38888,38888,38026.0,38026,38026
2.5049049999999995,2.5049049999999995,2.5049049999999995,0.0365777388215065,0.0365777388215065,0.0365777388215065,0.000921401777304709,0.000921401777304709,0.000921401777304709,1.012006163597107,1.012006163597107,1.012006163597107,38126.0,38126,38126,36234.0,36234,36234,37310.0,37310,37310,39350.0,39350,39350
2.524625,2.524625,2.524625,0.03648858144879341,0.03648858144879341,0.03648858144879341,0.0009282258688472211,0.0009282258688472211,0.0009282258688472211,1.012000322341919,1.012000322341919,1.012000322341919,38724.0,38724,38724,36968.0,36968,36968,37252.0,37252,37252,38176.0,38176,38176
2.544348999999998,2.544348999999998,2.544348999999998,0.035701487213373184,0.035701487213373184,0.035701487213373184,0.000935297692194581,0.000935297692194581,0.000935297692194581,1.0120049715042114,1.0120049715042114,1.0120049715042114,37700.0,37700,37700,37592.0,37592,37592,38066.0,38066,38066,37638.0,37638,37638
2.5640770000000015,2.5640770000000015,2.5640770000000015,0.035511039197444916,0.035511039197444916,0.035511039197444916,0.0009412993676960468,0.0009412993676960468,0.0009412993676960468,1.0120079517364502,1.0120079517364502,1.0120079517364502,36293.0,36293,36293,37945.0,37945,37945,39411.0,39411,39411,37323.0,37323,37323
2.5838050000000004,2.5838050000000004,2.5838050000000004,0.03547179698944092,0.03547179698944092,0.03547179698944092,0.000946246727835387,0.000946246727835387,0.000946246727835387,1.0120079517364502,1.0120079517364502,1.0120079517364502,37322.0,37322,37322,37592.0,37592,37592,38174.0,38174,38174,37876.0,37876,37876
2.6035169999999996,2.6035169999999996,2.6035169999999996,0.03438413515686989,0.03438413515686989,0.03438413515686989,0.0008999534766189754,0.0008999534766189754,0.0008999534766189754,1.0120172500610352,1.0120172500610352,1.0120172500610352,37165.0,37165,37165,37875.0,37875,37875,38281.0,38281,38281,37631.0,37631,37631
2.623241999999999,2.623241999999999,2.623241999999999,0.03451116010546684,0.03451116010546684,0.03451116010546684,0.00095159444026649,0.00095159444026649,0.00095159444026649,1.0120062828063965,1.0120062828063965,1.0120062828063965,35906.0,35906,35906,37674.0,37674,37674,39346.0,39346,39346,38030.0,38030,38030
2.6429650000000007,2.6429650000000007,2.6429650000000007,0.03447294980287552,0.03447294980287552,0.03447294980287552,0.0009532494004815817,0.0009532494004815817,0.0009532494004815817,1.0120009183883667,1.0120009183883667,1.0120009183883667,36646.0,36646,36646,38808.0,38808,38808,38828.0,38828,38828,36750.0,36750,36750
2.662687999999999,2.662687999999999,2.662687999999999,0.03338751941919327,0.03338751941919327,0.03338751941919327,0.0009129255777224898,0.0009129255777224898,0.0009129255777224898,1.0119959115982056,1.0119959115982056,1.0119959115982056,37402.0,37402,37402,37652.0,37652,37652,38158.0,38158,38158,37820.0,37820,37820
2.6824209999999984,2.6824209999999984,2.6824209999999984,0.0330045148730278,0.0330045148730278,0.0330045148730278,0.0009208077099174261,0.0009208077099174261,0.0009208077099174261,1.0119831562042236,1.0119831562042236,1.0119831562042236,36600.0,36600,36600,37698.0,37698,37698,38932.0,38932,38932,37870.0,37870,37870
2.702144,2.702144,2.702144,0.03292784467339516,0.03292784467339516,0.03292784467339516,0.0009291726746596396,0.0009291726746596396,0.0009291726746596396,1.0119720697402954,1.0119720697402954,1.0119720697402954,35914.0,35914,35914,38676.0,38676,38676,39662.0,39662,39662,36912.0,36912,36912
2.7218669999999983,2.7218669999999983,2.7218669999999983,0.03257394954562187,0.03257394954562187,0.03257394954562187,0.0009674626053310931,0.0009674626053310931,0.0009674626053310931,1.0119863748550415,1.0119863748550415,1.0119863748550415,38304.0,38304,38304,36924.0,36924,36924,37546.0,37546,37546,38370.0,38370,38370
2.74159,2.74159,2.74159,0.03194666653871536,0.03194666653871536,0.03194666653871536,0.0009409720660187304,0.0009409720660187304,0.0009409720660187304,1.0119869709014893,1.0119869709014893,1.0119869709014893,39895.0,39895,39895,38447.0,38447,38447,36067.0,36067,36067,36623.0,36623,36623
2.7613149999999993,2.7613149999999993,2.7613149999999993,0.031120870262384415,0.031120870262384415,0.031120870262384415,0.001474775024689734,0.001474775024689734,0.001474775024689734,1.0120043754577637,1.0120043754577637,1.0120043754577637,38562.0,38562,38562,37646.0,37646,37646,36750.0,36750,36750,37954.0,37954,37954
2.781029999999999,2.781029999999999,2.781029999999999,0.030933458358049393,0.030933458358049393,0.030933458358049393,0.001876727445051074,0.001876727445051074,0.001876727445051074,1.0120031833648682,1.0120031833648682,1.0120031833648682,35663.0,35663,35663,36141.0,36141,36141,40029.0,40029,40029,39083.0,39083,39083
2.800756000000001,2.800756000000001,2.800756000000001,0.03037600964307785,0.03037600964307785,0.03037600964307785,0.0019759186543524265,0.0019759186543524265,0.0019759186543524265,1.012001872062683,1.012001872062683,1.012001872062683,36175.0,36175,36175,38573.0,38573,38573,39631.0,39631,39631,36565.0,36565,36565
2.820477999999999,2.820477999999999,2.820477999999999,0.0299904216080904,0.0299904216080904,0.0299904216080904,0.001999430125579238,0.001999430125579238,0.001999430125579238,1.012009620666504,1.012009620666504,1.012009620666504,34784.0,34784,34784,39216.0,39216,39216,40626.0,40626,40626,36226.0,36226,36226
2.840201000000001,2.840201000000001,2.840201000000001,0.029386533424258232,0.029386533424258232,0.029386533424258232,0.0020030406303703785,0.0020030406303703785,0.0020030406303703785,1.0128144025802612,1.0128144025802612,1.0128144025802612,39280.0,39280,39280,35762.0,35762,35762,36302.0,36302,36302,39080.0,39080,39080
2.8599290000000006,2.8599290000000006,2.8599290000000006,0.028992213308811188,0.028992213308811188,0.028992213308811188,0.00200170767493546,0.00200170767493546,0.00200170767493546,1.013020396232605,1.013020396232605,1.013020396232605,38052.0,38052,38052,39348.0,39348,39348,36898.0,36898,36898,35966.0,35966,35966
2.879648000000001,2.879648000000001,2.879648000000001,0.028919890522956848,0.028919890522956848,0.028919890522956848,0.0019971926230937243,0.0019971926230937243,0.0019971926230937243,1.0130701065063477,1.0130701065063477,1.0130701065063477,39595.0,39595,39595,36509.0,36509,36509,35815.0,35815,35815,38293.0,38293,38293
2.899372,2.899372,2.899372,0.02813274785876274,0.02813274785876274,0.02813274785876274,0.00278798071667552,0.00278798071667552,0.00278798071667552,1.013060450553894,1.013060450553894,1.013060450553894,39342.0,39342,39342,36828.0,36828,36828,35540.0,35540,35540,38630.0,38630,38630
2.9190950000000018,2.9190950000000018,2.9190950000000018,0.02743563801050186,0.02743563801050186,0.02743563801050186,0.002975133480504155,0.002975133480504155,0.002975133480504155,1.0127575397491455,1.0127575397491455,1.0127575397491455,38691.0,38691,38691,37811.0,37811,37811,36457.0,36457,36457,37725.0,37725,37725
2.9388210000000003,2.9388210000000003,2.9388210000000003,0.027028704062104225,0.027028704062104225,0.027028704062104225,0.003006973769515753,0.003006973769515753,0.003006973769515753,1.0126670598983765,1.0126670598983765,1.0126670598983765,37518.0,37518,37518,37196.0,37196,37196,38030.0,38030,38030,38068.0,38068,38068
2.958542000000002,2.958542000000002,2.958542000000002,0.026964077726006508,0.026964077726006508,0.026964077726006508,0.0029993148054927588,0.0029993148054927588,0.0029993148054927588,1.0123660564422607,1.0123660564422607,1.0123660564422607,38879.0,38879,38879,36059.0,36059,36059,36587.0,36587,36587,39519.0,39519,39519
2.978266,2.978266,2.978266,0.02618538960814476,0.02618538960814476,0.02618538960814476,0.002982370089739561,0.002982370089739561,0.002982370089739561,1.0120078325271606,1.0120078325271606,1.0120078325271606,39413.0,39413,39413,36103.0,36103,36103,36511.0,36511,36511,39285.0,39285,39285
2.9979899999999984,2.9979899999999984,2.9979899999999984,0.026026520878076553,0.026026520878076553,0.026026520878076553,0.0029632907826453447,0.0029632907826453447,0.0029632907826453447,1.0119149684906006,1.0119149684906006,1.0119149684906006,39644.0,39644,39644,36278.0,36278,36278,35776.0,35776,35776,39706.0,39706,39706
3.017713,3.017713,3.017713,0.02602577395737171,0.02602577395737171,0.02602577395737171,0.0029427704866975546,0.0029427704866975546,0.0029427704866975546,1.0119107961654663,1.0119107961654663,1.0119107961654663,37704.0,37704,37704,35538.0,35538,35538,38250.0,38250,38250,39768.0,39768,39768
3.0374369999999984,3.0374369999999984,3.0374369999999984,0.025532180443406105,0.025532180443406105,0.025532180443406105,0.0029219237621873617,0.0029219237621873617,0.0029219237621873617,1.01193106174469,1.01193106174469,1.01193106174469,35199.0,35199,35199,38151.0,38151,38151,40789.0,40789,40789,36965.0,36965,36965
3.0571630000000005,3.0571630000000005,3.0571630000000005,0.025177447125315666,0.025177447125315666,0.025177447125315666,0.002903139917179942,0.002903139917179942,0.002903139917179942,1.0119541883468628,1.0119541883468628,1.0119541883468628,36637.0,36637,36637,38769.0,38769,38769,39175.0,39175,39175,36407.0,36407,36407
3.0768839999999984,3.0768839999999984,3.0768839999999984,0.025122497230768204,0.025122497230768204,0.025122497230768204,0.0028872329276055098,0.0028872329276055098,0.0028872329276055098,1.011982798576355,1.011982798576355,1.011982798576355,39273.0,39273,39273,36243.0,36243,36243,36827.0,36827,36827,38481.0,38481,38481
3.0966080000000002,3.0966080000000002,3.0966080000000002,0.025139180943369865,0.025139180943369865,0.025139180943369865,0.002873480087146163,0.002873480087146163,0.002873480087146163,1.0120108127593994,1.0120108127593994,1.0120108127593994,37034.0,37034,37034,37820.0,37820,37820,38082.0,38082,38082,37696.0,37696,37696
3.1163309999999984,3.1163309999999984,3.1163309999999984,0.02437349036335945,0.02437349036335945,0.02437349036335945,0.0028606648556888103,0.0028606648556888103,0.0028606648556888103,1.0120205879211426,1.0120205879211426,1.0120205879211426,37964.0,37964,37964,37208.0,37208,37208,37778.0,37778,37778,37658.0,37658,37658
3.136054,3.136054,3.136054,0.024211285635828972,0.024211285635828972,0.024211285635828972,0.0033809870947152376,0.0033809870947152376,0.0033809870947152376,1.012025237083435,1.012025237083435,1.012025237083435,39059.0,39059,39059,37351.0,37351,37351,36479.0,36479,36479,37671.0,37671,37671
3.1557799999999987,3.1557799999999987,3.1557799999999987,0.024201596155762672,0.024201596155762672,0.024201596155762672,0.0035048662684857845,0.0035048662684857845,0.0035048662684857845,1.0120155811309814,1.0120155811309814,1.0120155811309814,35202.0,35202,35202,35988.0,35988,35988,40244.0,40244,40244,39190.0,39190,39190
3.1755099999999987,3.1755099999999987,3.1755099999999987,0.02423042617738247,0.02423042617738247,0.02423042617738247,0.0037954170256853104,0.0037954170256853104,0.0037954170256853104,1.0120024681091309,1.0120024681091309,1.0120024681091309,38258.0,38258,38258,37866.0,37866,37866,37376.0,37376,37376,37200.0,37200,37200
3.195231,3.195231,3.195231,0.024266570806503296,0.024266570806503296,0.024266570806503296,0.003593235043808818,0.003593235043808818,0.003593235043808818,1.01200270652771,1.01200270652771,1.01200270652771,38586.0,38586,38586,37544.0,37544,37544,37590.0,37590,37590,36940.0,36940,36940
3.2149549999999985,3.2149549999999985,3.2149549999999985,0.024300092831254005,0.024300092831254005,0.024300092831254005,0.0030047278851270676,0.0030047278851270676,0.0030047278851270676,1.0120012760162354,1.0120012760162354,1.0120012760162354,37510.0,37510,37510,36666.0,36666,36666,38018.0,38018,38018,38466.0,38466,38466
3.234677,3.234677,3.234677,0.02432822808623314,0.02432822808623314,0.02432822808623314,0.0031181720551103354,0.0031181720551103354,0.0031181720551103354,1.0120019912719727,1.0120019912719727,1.0120019912719727,39598.0,39598,39598,35692.0,35692,35692,36048.0,36048,36048,39274.0,39274,39274
3.2544059999999986,3.254405999999999,3.254405999999999,0.024350451305508614,0.024350451305508614,0.024350451305508614,0.0028756284154951572,0.0028756284154951572,0.0028756284154951572,1.0119904279708862,1.0119904279708862,1.0119904279708862,36461.0,36461,36461,36321.0,36321,36321,39227.0,39227,39227,38671.0,38671,38671
3.274130000000001,3.274130000000001,3.274130000000001,0.02436940371990204,0.02436940371990204,0.02436940371990204,0.0028125860262662172,0.0028125860262662172,0.0028125860262662172,1.0119805335998535,1.0119805335998535,1.0119805335998535,37533.0,37533,37533,37165.0,37165,37165,38275.0,38275,38275,37759.0,37759,37759
3.2938539999999987,3.293853999999999,3.293853999999999,0.02438506856560707,0.02438506856560707,0.02438506856560707,0.0027971509844064713,0.0027971509844064713,0.0027971509844064713,1.0119706392288208,1.0119706392288208,1.0119706392288208,38286.0,38286,38286,38278.0,38278,38278,37702.0,37702,37702,36462.0,36462,36462
3.3135730000000003,3.3135730000000003,3.3135730000000003,0.02438467927277088,0.02438467927277088,0.02438467927277088,0.002791293663904071,0.002791293663904071,0.002791293663904071,1.0119298696517944,1.0119298696517944,1.0119298696517944,36569.0,36569,36569,37275.0,37275,37275,39145.0,39145,39145,38015.0,38015,38015
3.333303,3.3333030000000003,3.3333030000000003,0.02440859191119671,0.02440859191119671,0.02440859191119671,0.002798784291371703,0.002798784291371703,0.002798784291371703,1.0111010074615479,1.0111010074615479,1.0111010074615479,35378.0,35378,35378,38924.0,38924,38924,40996.0,40996,40996,36258.0,36258,36258
3.3530240000000022,3.353024000000002,3.353024000000002,0.024951836094260216,0.024951836094260216,0.024951836094260216,0.0028054683934897184,0.0028054683934897184,0.0028054683934897184,1.0109069347381592,1.0109069347381592,1.0109069347381592,33862.0,33862,33862,39322.0,39322,39322,42726.0,42726,42726,35670.0,35670,35670
3.372753000000001,3.372753000000001,3.372753000000001,0.025357834994792938,0.025357834994792938,0.025357834994792938,0.0028125313110649586,0.0028125313110649586,0.0028125313110649586,1.010884404182434,1.010884404182434,1.010884404182434,38819.0,38819,38819,37515.0,37515,37515,37765.0,37765,37765,37301.0,37301,37301
3.3924739999999987,3.3924739999999987,3.3924739999999987,0.025455476716160774,0.025455476716160774,0.025455476716160774,0.00282078399322927,0.00282078399322927,0.00282078399322927,1.0109028816223145,1.0109028816223145,1.0109028816223145,38945.0,38945,38945,36589.0,36589,36589,37463.0,37463,37463,38271.0,38271,38271
3.412199,3.4121990000000006,3.4121990000000006,0.025472046807408333,0.025472046807408333,0.025472046807408333,0.002830220153555274,0.002830220153555274,0.002830220153555274,1.0109349489212036,1.0109349489212036,1.0109349489212036,36296.0,36296,36296,38752.0,38752,38752,39988.0,39988,39988,36016.0,36016,36016
3.431924999999999,3.4319249999999992,3.4319249999999992,0.025465553626418114,0.025465553626418114,0.025465553626418114,0.002838373417034745,0.002838373417034745,0.002838373417034745,1.010961890220642,1.010961890220642,1.010961890220642,37376.0,37376,37376,37900.0,37900,37900,38560.0,38560,38560,37088.0,37088,37088
3.4516420000000005,3.451642,3.451642,0.025452004745602608,0.025452004745602608,0.025452004745602608,0.002845682902261615,0.002845682902261615,0.002845682902261615,1.0101697444915771,1.0101697444915771,1.0101697444915771,37619.0,37619,37619,36393.0,36393,36393,38485.0,38485,38485,38791.0,38791,38791
3.471364999999998,3.4713649999999983,3.4713649999999983,0.025434881448745728,0.025434881448745728,0.025434881448745728,0.0028538010083138943,0.0028538010083138943,0.0028538010083138943,1.0099678039550781,1.0099678039550781,1.0099678039550781,39390.0,39390,39390,36800.0,36800,36800,37048.0,37048,37048,38166.0,38166,38166
3.491089,3.491089,3.491089,0.025415940210223198,0.025415940210223198,0.025415940210223198,0.002864127978682518,0.002864127978682518,0.002864127978682518,1.0099172592163086,1.0099172592163086,1.0099172592163086,39551.0,39551,39551,36975.0,36975,36975,37021.0,37021,37021,37917.0,37917,37917
3.5108100000000015,3.5108100000000015,3.5108100000000015,0.025394169613718987,0.025394169613718987,0.025394169613718987,0.0036773316096514463,0.0036773316096514463,0.0036773316096514463,1.0099214315414429,1.0099214315414429,1.0099214315414429,38835.0,38835,38835,37737.0,37737,37737,37639.0,37639,37639,37117.0,37117,37117
3.5305299999999997,3.5305299999999993,3.5305299999999993,0.025371728464961052,0.025371728464961052,0.025371728464961052,0.003892689710482955,0.003892689710482955,0.003892689710482955,1.0099327564239502,1.0099327564239502,1.0099327564239502,37581.0,37581,37581,38261.0,38261,38261,38933.0,38933,38933,36493.0,36493,36493
3.5502510000000007,3.5502510000000007,3.5502510000000007,0.026151718571782112,0.026151718571782112,0.026151718571782112,0.003952945116907358,0.003952945116907358,0.003952945116907358,1.009947419166565,1.009947419166565,1.009947419166565,37995.0,37995,37995,36835.0,36835,36835,38307.0,38307,38307,38031.0,38031,38031
3.569975999999999,3.569975999999999,3.569975999999999,0.026068102568387985,0.026068102568387985,0.026068102568387985,0.003969295881688595,0.003969295881688595,0.003969295881688595,1.009964108467102,1.009964108467102,1.009964108467102,40064.0,40064,40064,36334.0,36334,36334,35718.0,35718,35718,38964.0,38964,38964
3.5897059999999983,3.5897059999999983,3.5897059999999983,0.026302147656679153,0.026302147656679153,0.026302147656679153,0.003972930368036032,0.003972930368036032,0.003972930368036032,1.0091757774353027,1.0091757774353027,1.0091757774353027,40959.0,40959,40959,35969.0,35969,35969,35143.0,35143,35143,39221.0,39221,39221
3.609428,3.609428,3.609428,0.02635117620229721,0.02635117620229721,0.02635117620229721,0.003971192054450512,0.003971192054450512,0.003971192054450512,1.0089991092681885,1.0089991092681885,1.0089991092681885,37641.0,37641,37641,39249.0,39249,39249,38843.0,38843,38843,35639.0,35639,35639
3.629149999999998,3.629149999999998,3.629149999999998,0.026358094066381454,0.026358094066381454,0.026358094066381454,0.003964590840041637,0.003964590840041637,0.003964590840041637,1.0097792148590088,1.0097792148590088,1.0097792148590088,36941.0,36941,36941,39075.0,39075,39075,39229.0,39229,39229,35595.0,35595,35595
3.648868999999999,3.648868999999999,3.648868999999999,0.026355598121881485,0.026355598121881485,0.026355598121881485,0.003954552114009857,0.003954552114009857,0.003954552114009857,1.009995698928833,1.009995698928833,1.009995698928833,36409.0,36409,36409,35749.0,35749,35749,39975.0,39975,39975,38455.0,38455,38455
3.668598999999998,3.668598999999998,3.668598999999998,0.026351116597652435,0.026351116597652435,0.026351116597652435,0.003943327814340591,0.003943327814340591,0.003943327814340591,1.0095270872116089,1.0095270872116089,1.0095270872116089,38086.0,38086,38086,37414.0,37414,37414,37988.0,37988,37988,36900.0,36900,36900
3.6883179999999998,3.6883179999999993,3.6883179999999993,0.026342952623963356,0.026342952623963356,0.026342952623963356,0.003933388274163008,0.003933388274163008,0.003933388274163008,1.0091478824615479,1.0091478824615479,1.0091478824615479,37866.0,37866,37866,36718.0,36718,36718,38088.0,38088,38088,38228.0,38228,38228
3.7080479999999993,3.7080479999999993,3.7080479999999993,0.026329921558499336,0.026329921558499336,0.026329921558499336,0.0039235251024365425,0.0039235251024365425,0.0039235251024365425,1.0090738534927368,1.0090738534927368,1.0090738534927368,37853.0,37853,37853,36705.0,36705,36705,38241.0,38241,38241,37981.0,37981,37981
3.727763999999999,3.727763999999999,3.727763999999999,0.025515275076031685,0.025515275076031685,0.025515275076031685,0.003913518041372299,0.003913518041372299,0.003913518041372299,1.0090724229812622,1.0090724229812622,1.0090724229812622,36904.0,36904,36904,36820.0,36820,36820,39200.0,39200,39200,37744.0,37744,37744
3.7474880000000015,3.747488000000001,3.747488000000001,0.025301974266767502,0.025301974266767502,0.025301974266767502,0.004702072590589523,0.004702072590589523,0.004702072590589523,1.0090787410736084,1.0090787410736084,1.0090787410736084,39065.0,39065,39065,36445.0,36445,36445,36929.0,36929,36929,38153.0,38153,38153
3.767218000000001,3.767218000000001,3.767218000000001,0.025242473930120468,0.025242473930120468,0.025242473930120468,0.004892471246421337,0.004892471246421337,0.004892471246421337,1.0090748071670532,1.0090748071670532,1.0090748071670532,38087.0,38087,38087,34989.0,34989,34989,37885.0,37885,37885,39615.0,39615,39615
3.7869340000000014,3.786934000000002,3.786934000000002,0.02522486262023449,0.02522486262023449,0.02522486262023449,0.00493251346051693,0.00493251346051693,0.00493251346051693,1.0090526342391968,1.0090526342391968,1.0090526342391968,38240.0,38240,38240,36688.0,36688,36688,38146.0,38146,38146,37654.0,37654,37654
3.806658,3.806658,3.806658,0.025221556425094604,0.025221556425094604,0.025221556425094604,0.0049352641217410564,0.0049352641217410564,0.0049352641217410564,1.0090268850326538,1.0090268850326538,1.0090268850326538,36694.0,36694,36694,38522.0,38522,38522,40044.0,40044,40044,35572.0,35572,35572
3.8263810000000023,3.826381000000002,3.826381000000002,0.025224078446626663,0.025224078446626663,0.025224078446626663,0.004929347895085812,0.004929347895085812,0.004929347895085812,1.008986234664917,1.008986234664917,1.008986234664917,40408.0,40408,40408,35970.0,35970,35970,36388.0,36388,36388,38338.0,38338,38338
3.8461060000000002,3.8461060000000002,3.8461060000000002,0.025226043537259102,0.025226043537259102,0.025226043537259102,0.004920963663607836,0.004920963663607836,0.004920963663607836,1.0089715719223022,1.0089715719223022,1.0089715719223022,39708.0,39708,39708,37006.0,37006,37006,37038.0,37038,37038,37408.0,37408,37408
3.865828999999999,3.8658289999999984,3.8658289999999984,0.024427954107522964,0.024427954107522964,0.024427954107522964,0.004911044612526894,0.004911044612526894,0.004911044612526894,1.0089755058288574,1.0089755058288574,1.0089755058288574,38014.0,38014,38014,36284.0,36284,36284,38786.0,38786,38786,38000.0,38000,38000
3.8855519999999997,3.885552,3.885552,0.024229764938354492,0.024229764938354492,0.024229764938354492,0.004900389350950718,0.004900389350950718,0.004900389350950718,1.008976936340332,1.008976936340332,1.008976936340332,39438.0,39438,39438,37336.0,37336,37336,37506.0,37506,37506,36804.0,36804,36804
3.9052759999999984,3.9052759999999984,3.9052759999999984,0.024183068424463272,0.024183068424463272,0.024183068424463272,0.004889606032520533,0.004889606032520533,0.004889606032520533,1.0089868307113647,1.0089868307113647,1.0089868307113647,41452.0,41452,41452,35006.0,35006,35006,35296.0,35296,35296,39278.0,39278,39278
3.925006000000001,3.925006000000001,3.925006000000001,0.024174196645617485,0.024174196645617485,0.024174196645617485,0.004881187342107296,0.004881187342107296,0.004881187342107296,1.0084595680236816,1.0084595680236816,1.0084595680236816,36740.0,36740,36740,36748.0,36748,36748,39612.0,39612,39612,37792.0,37792,37792
3.9447239999999986,3.9447239999999986,3.9447239999999986,0.023643918335437775,0.023643918335437775,0.023643918335437775,0.005407585762441158,0.005407585762441158,0.005407585762441158,1.0080465078353882,1.0080465078353882,1.0080465078353882,38188.0,38188,38188,36084.0,36084,36084,38694.0,38694,38694,38526.0,38526,38526
3.9644470000000007,3.9644470000000003,3.9644470000000003,0.023247189819812775,0.023247189819812775,0.023247189819812775,0.0055394344963133335,0.0055394344963133335,0.0055394344963133335,1.0079694986343384,1.0079694986343384,1.0079694986343384,36539.0,36539,36539,38003.0,38003,38003,40579.0,40579,40579,36327.0,36327,36327
3.9841709999999986,3.9841709999999986,3.9841709999999986,0.02315444126725197,0.02315444126725197,0.02315444126725197,0.005307231098413467,0.005307231098413467,0.005307231098413467,1.0079833269119263,1.0079833269119263,1.0079833269119263,37957.0,37957,37957,36699.0,36699,36699,38941.0,38941,38941,37615.0,37615,37615
4.003898000000001,4.003898000000001,4.003898000000001,0.023138346150517464,0.023138346150517464,0.023138346150517464,0.005778704769909382,0.005778704769909382,0.005778704769909382,1.008010983467102,1.008010983467102,1.008010983467102,37874.0,37874,37874,37494.0,37494,37494,38644.0,38644,38644,37024.0,37024,37024
4.023625000000001,4.023625000000001,4.023625000000001,0.022613512352108955,0.022613512352108955,0.022613512352108955,0.005092338193207979,0.005092338193207979,0.005092338193207979,1.0080373287200928,1.0080373287200928,1.0080373287200928,38447.0,38447,38447,35781.0,35781,35781,38315.0,38315,38315,38329.0,38329,38329
4.043342000000001,4.043342000000001,4.043342000000001,0.022227799519896507,0.022227799519896507,0.022227799519896507,0.005444614216685295,0.005444614216685295,0.005444614216685295,1.0080524682998657,1.0080524682998657,1.0080524682998657,36630.0,36630,36630,38878.0,38878,38878,39922.0,39922,39922,35370.0,35370,35370
4.063064999999998,4.063064999999998,4.063064999999998,0.022149793803691864,0.022149793803691864,0.022149793803691864,0.004995919764041901,0.004995919764041901,0.004995919764041901,1.008059024810791,1.008059024810791,1.008059024810791,39549.0,39549,39549,36939.0,36939,36939,37363.0,37363,37363,36917.0,36917,36917
4.082789000000002,4.082789000000002,4.082789000000002,0.02215123549103737,0.02215123549103737,0.02215123549103737,0.0048764594830572605,0.0048764594830572605,0.0048764594830572605,1.0080697536468506,1.0080697536468506,1.0080697536468506,39340.0,39340,39340,36650.0,36650,36650,37516.0,37516,37516,37182.0,37182,37182
4.102516,4.102516,4.102516,0.022170420736074448,0.022170420736074448,0.022170420736074448,0.00564132584258914,0.00564132584258914,0.00564132584258914,1.0080703496932983,1.0080703496932983,1.0080703496932983,37700.0,37700,37700,38060.0,38060,38060,38986.0,38986,38986,35934.0,35934,35934
4.122236000000001,4.122236000000001,4.122236000000001,0.02139209769666195,0.02139209769666195,0.02139209769666195,0.005030281841754913,0.005030281841754913,0.005030281841754913,1.008072018623352,1.008072018623352,1.008072018623352,37902.0,37902,37902,36162.0,36162,36162,38636.0,38636,38636,37960.0,37960,37960
4.1419619999999995,4.1419619999999995,4.1419619999999995,0.021210527047514915,0.021210527047514915,0.021210527047514915,0.004872611723840237,0.004872611723840237,0.004872611723840237,1.0080727338790894,1.0080727338790894,1.0080727338790894,38208.0,38208,38208,36294.0,36294,36294,38678.0,38678,38678,37480.0,37480,37480
4.161689999999998,4.161689999999998,4.161689999999998,0.02118443325161934,0.02118443325161934,0.02118443325161934,0.00483004841953516,0.00483004841953516,0.00483004841953516,1.0080771446228027,1.0080771446228027,1.0080771446228027,37328.0,37328,37328,37972.0,37972,37972,39214.0,39214,39214,36110.0,36110,36110
4.181407,4.181407,4.181407,0.021198641508817673,0.021198641508817673,0.021198641508817673,0.004816120024770498,0.004816120024770498,0.004816120024770498,1.0080888271331787,1.0080888271331787,1.0080888271331787,40963.0,40963,40963,36457.0,36457,36457,36009.0,36009,36009,37111.0,37111,37111
4.201135999999998,4.201135999999998,4.201135999999998,0.021225500851869583,0.021225500851869583,0.021225500851869583,0.004808296449482441,0.004808296449482441,0.004808296449482441,1.0080949068069458,1.0080949068069458,1.0080949068069458,41099.0,41099,41099,35331.0,35331,35331,35575.0,35575,35575,38451.0,38451,38451
4.2208570000000005,4.2208570000000005,4.2208570000000005,0.020723050460219383,0.020723050460219383,0.020723050460219383,0.00480198860168457,0.00480198860168457,0.00480198860168457,1.0080747604370117,1.0080747604370117,1.0080747604370117,38575.0,38575,38575,37681.0,37681,37681,38175.0,38175,38175,36185.0,36185,36185
4.240586,4.240586,4.240586,0.02034955471754074,0.02034955471754074,0.02034955471754074,0.004796994384378195,0.004796994384378195,0.004796994384378195,1.008050560951233,1.008050560951233,1.008050560951233,40051.0,40051,40051,35821.0,35821,35821,36895.0,36895,36895,37981.0,37981,37981
4.260305000000001,4.260305000000001,4.260305000000001,0.020275859162211418,0.020275859162211418,0.020275859162211418,0.0047932215966284275,0.0047932215966284275,0.0047932215966284275,1.008040428161621,1.008040428161621,1.008040428161621,37781.0,37781,37781,37137.0,37137,37137,38963.0,38963,38963,36887.0,36887,36887
4.280036000000001,4.280036000000001,4.280036000000001,0.020276978611946106,0.020276978611946106,0.020276978611946106,0.004789066966623068,0.004789066966623068,0.004789066966623068,1.0080283880233765,1.0080283880233765,1.0080283880233765,39047.0,39047,39047,37001.0,37001,37001,37671.0,37671,37671,37117.0,37117,37117
4.2997499999999995,4.2997499999999995,4.2997499999999995,0.020295483991503716,0.020295483991503716,0.020295483991503716,0.004785940982401371,0.004785940982401371,0.004785940982401371,1.00801682472229,1.00801682472229,1.00801682472229,39058.0,39058,39058,36796.0,36796,36796,38100.0,38100,38100,36934.0,36934,36934
4.319476999999999,4.319476999999999,4.319476999999999,0.020313948392868042,0.020313948392868042,0.020313948392868042,0.004787000361829996,0.004787000361829996,0.004787000361829996,1.0080019235610962,1.0080019235610962,1.0080019235610962,37492.0,37492,37492,37682.0,37682,37682,39044.0,39044,39044,36742.0,36742,36742
4.339195999999999,4.339195999999999,4.339195999999999,0.020335586741566658,0.020335586741566658,0.020335586741566658,0.004789103753864765,0.004789103753864765,0.004789103753864765,1.007982850074768,1.007982850074768,1.007982850074768,39452.0,39452,39452,36084.0,36084,36084,37740.0,37740,37740,37784.0,37784,37784
4.358924999999999,4.358924999999999,4.358924999999999,0.019826261326670647,0.019826261326670647,0.019826261326670647,0.004791363142430782,0.004791363142430782,0.004791363142430782,1.0079729557037354,1.0079729557037354,1.0079729557037354,38837.0,38837,38837,35763.0,35763,35763,38109.0,38109,38109,38415.0,38415,38415
4.378644000000001,4.378644000000001,4.378644000000001,0.019447196274995804,0.019447196274995804,0.019447196274995804,0.004794009495526552,0.004794009495526552,0.004794009495526552,1.0079714059829712,1.0079714059829712,1.0079714059829712,38119.0,38119,38119,36711.0,36711,36711,39337.0,39337,39337,36949.0,36949,36949
4.398370999999999,4.398370999999999,4.398370999999999,0.01936686784029007,0.01936686784029007,0.01936686784029007,0.004797645378857851,0.004797645378857851,0.004797645378857851,1.0079790353775024,1.0079790353775024,1.0079790353775024,40840.0,40840,40840,35370.0,35370,35370,36078.0,36078,36078,38792.0,38792,38792
4.418091,4.418091,4.418091,0.01935524493455887,0.01935524493455887,0.01935524493455887,0.004800749942660332,0.004800749942660332,0.004800749942660332,1.0080031156539917,1.0080031156539917,1.0080031156539917,38225.0,38225,38225,36629.0,36629,36629,38769.0,38769,38769,37277.0,37277,37277
4.437816999999999,4.437816999999999,4.437816999999999,0.019358176738023758,0.019358176738023758,0.019358176738023758,0.004003019537776709,0.004003019537776709,0.004003019537776709,1.008033275604248,1.008033275604248,1.008033275604248,39126.0,39126,39126,36930.0,36930,36930,37808.0,37808,37808,36824.0,36824,36824
4.457537,4.457537,4.457537,0.019366327673196793,0.019366327673196793,0.019366327673196793,0.0038069128058850765,0.0038069128058850765,0.0038069128058850765,1.0074983835220337,1.0074983835220337,1.0074983835220337,39442.0,39442,39442,35102.0,35102,35102,38244.0,38244,38244,37896.0,37896,37896
4.477262,4.477262,4.477262,0.01937708631157875,0.01937708631157875,0.01937708631157875,0.0037636214401572943,0.0037636214401572943,0.0037636214401572943,1.0070899724960327,1.0070899724960327,1.0070899724960327,37062.0,37062,37062,37832.0,37832,37832,40622.0,40622,40622,35684.0,35684,35684
4.496988000000002,4.496988000000002,4.496988000000002,0.01938546635210514,0.01938546635210514,0.01938546635210514,0.0037637539207935333,0.0037637539207935333,0.0037637539207935333,1.0069963932037354,1.0069963932037354,1.0069963932037354,38480.0,38480,38480,35890.0,35890,35890,38990.0,38990,38990,37920.0,37920,37920
4.516716000000001,4.516716000000001,4.516716000000001,0.019392406567931175,0.019392406567931175,0.019392406567931175,0.0037760138511657715,0.0037760138511657715,0.0037760138511657715,1.0069822072982788,1.0069822072982788,1.0069822072982788,38462.0,38462,38462,37904.0,37904,37904,39130.0,39130,39130,35700.0,35700,35700
4.536432000000001,4.536432000000001,4.536432000000001,0.019403358921408653,0.019403358921408653,0.019403358921408653,0.0037884346675127745,0.0037884346675127745,0.0037884346675127745,1.006969928741455,1.006969928741455,1.006969928741455,39955.0,39955,39955,38079.0,38079,38079,37773.0,37773,37773,35469.0,35469,35469
4.556156,4.556156,4.556156,0.01941164769232273,0.01941164769232273,0.01941164769232273,0.003801689250394702,0.003801689250394702,0.003801689250394702,1.0069799423217773,1.0069799423217773,1.0069799423217773,38091.0,38091,38091,37787.0,37787,37787,39257.0,39257,39257,36061.0,36061,36061
4.575885999999999,4.575885999999999,4.575885999999999,0.019416218623518944,0.019416218623518944,0.019416218623518944,0.00381335336714983,0.00381335336714983,0.00381335336714983,1.0069973468780518,1.0069973468780518,1.0069973468780518,37829.0,37829,37829,36815.0,36815,36815,39557.0,39557,39557,36859.0,36859,36859
4.595602999999999,4.595602999999999,4.595602999999999,0.01888919062912464,0.01888919062912464,0.01888919062912464,0.0038235464598983526,0.0038235464598983526,0.0038235464598983526,1.006998062133789,1.006998062133789,1.006998062133789,35023.0,35023,35023,37477.0,37477,37477,41999.0,41999,41999,36593.0,36593,36593
4.615330999999999,4.615330999999999,4.615330999999999,0.018493177369236946,0.018493177369236946,0.018493177369236946,0.0038343523629009724,0.0038343523629009724,0.0038343523629009724,1.0069955587387085,1.0069955587387085,1.0069955587387085,38399.0,38399,38399,36829.0,36829,36829,39185.0,39185,39185,36671.0,36671,36671
4.635050999999999,4.635050999999999,4.635050999999999,0.018399709835648537,0.018399709835648537,0.018399709835648537,0.0038467240519821644,0.0038467240519821644,0.0038467240519821644,1.0069870948791504,1.0069870948791504,1.0069870948791504,35933.0,35933,35933,37337.0,37337,37337,41231.0,41231,41231,36651.0,36651,36651
4.654774999999997,4.654774999999997,4.654774999999997,0.018382884562015533,0.018382884562015533,0.018382884562015533,0.0038595462683588266,0.0038595462683588266,0.0038595462683588266,1.0069698095321655,1.0069698095321655,1.0069698095321655,38098.0,38098,38098,37110.0,37110,37110,39200.0,39200,39200,36828.0,36828,36828
4.674503000000001,4.674503000000001,4.674503000000001,0.01838335208594799,0.01838335208594799,0.01838335208594799,0.003870969172567129,0.003870969172567129,0.003870969172567129,1.0069655179977417,1.0069655179977417,1.0069655179977417,38554.0,38554,38554,36824.0,36824,36824,39516.0,39516,39516,36410.0,36410,36410
4.694223999999998,4.694223999999998,4.694223999999998,0.018386563286185265,0.018386563286185265,0.018386563286185265,0.0038805706426501274,0.0038805706426501274,0.0038805706426501274,1.0069924592971802,1.0069924592971802,1.0069924592971802,39045.0,39045,39045,35213.0,35213,35213,38457.0,38457,38457,38333.0,38333,38333
4.713952000000001,4.713952000000001,4.713952000000001,0.018393687903881073,0.018393687903881073,0.018393687903881073,0.0038866514805704355,0.0038866514805704355,0.0038866514805704355,1.007004737854004,1.007004737854004,1.007004737854004,38026.0,38026,38026,36304.0,36304,36304,39436.0,39436,39436,37254.0,37254,37254
4.733677999999999,4.733677999999999,4.733677999999999,0.018390044569969177,0.018390044569969177,0.018390044569969177,0.003890412859618664,0.003890412859618664,0.003890412859618664,1.0070055723190308,1.0070055723190308,1.0070055723190308,38665.0,38665,38665,36521.0,36521,36521,38491.0,38491,38491,37355.0,37355,37355
4.753392,4.753392,4.753392,0.01841227151453495,0.01841227151453495,0.01841227151453495,0.003899370087310672,0.003899370087310672,0.003899370087310672,1.0070066452026367,1.0070066452026367,1.0070066452026367,39621.0,39621,39621,36237.0,36237,36237,38045.0,38045,38045,37085.0,37085,37085
4.773115999999998,4.773115999999998,4.773115999999998,0.018424635753035545,0.018424635753035545,0.018424635753035545,0.003906948026269674,0.003906948026269674,0.003906948026269674,1.006996512413025,1.006996512413025,1.006996512413025,38375.0,38375,38375,37663.0,37663,37663,38179.0,38179,38179,36855.0,36855,36855
4.792841000000001,4.792841000000001,4.792841000000001,0.018434757366776466,0.018434757366776466,0.018434757366776466,0.003913023974746466,0.003913023974746466,0.003913023974746466,1.0069913864135742,1.0069913864135742,1.0069913864135742,39243.0,39243,39243,36315.0,36315,36315,37571.0,37571,37571,37947.0,37947,37947
4.812563999999998,4.812563999999998,4.812563999999998,0.018443748354911804,0.018443748354911804,0.018443748354911804,0.003915631212294102,0.003915631212294102,0.003915631212294102,1.0064445734024048,1.0064445734024048,1.0064445734024048,40234.0,40234,40234,35206.0,35206,35206,38036.0,38036,38036,37620.0,37620,37620
4.832286,4.832286,4.832286,0.018453024327754974,0.018453024327754974,0.018453024327754974,0.003913745749741793,0.003913745749741793,0.003913745749741793,1.0060333013534546,1.0060333013534546,1.0060333013534546,39232.0,39232,39232,35538.0,35538,35538,38660.0,38660,38660,38182.0,38182,38182
4.852015,4.852015,4.852015,0.01846340112388134,0.01846340112388134,0.01846340112388134,0.003908727318048477,0.003908727318048477,0.003908727318048477,1.005926251411438,1.005926251411438,1.005926251411438,38383.0,38383,38383,36149.0,36149,36149,39737.0,39737,39737,37539.0,37539,37539
4.871733000000001,4.871733000000001,4.871733000000001,0.017671961337327957,0.017671961337327957,0.017671961337327957,0.0039037864189594984,0.0039037864189594984,0.0039037864189594984,1.0059325695037842,1.0059325695037842,1.0059325695037842,41520.0,41520,41520,35152.0,35152,35152,36038.0,36038,36038,38886.0,38886,38886
4.891463,4.891463,4.891463,0.017476797103881836,0.017476797103881836,0.017476797103881836,0.0038997086230665445,0.0038997086230665445,0.0038997086230665445,1.0059614181518555,1.0059614181518555,1.0059614181518555,38537.0,38537,38537,37657.0,37657,37657,39065.0,39065,39065,36161.0,36161,36161
4.911182,4.911182,4.911182,0.017431536689400673,0.017431536689400673,0.017431536689400673,0.0038961388636380434,0.0038961388636380434,0.0038961388636380434,1.005990982055664,1.005990982055664,1.005990982055664,40620.0,40620,40620,35198.0,35198,35198,36904.0,36904,36904,38550.0,38550,38550
4.930911,4.930911,4.930911,0.01742345094680786,0.01742345094680786,0.01742345094680786,0.003894173540174961,0.003894173540174961,0.003894173540174961,1.0060303211212158,1.0060303211212158,1.0060303211212158,27420.0,27420,27420,48300.0,48300,48300,49636.0,49636,49636,25652.0,25652,25652
4.950628,4.950628,4.950628,0.017425518482923508,0.017425518482923508,0.017425518482923508,0.0038929989095777273,0.0038929989095777273,0.0038929989095777273,1.006095051765442,1.006095051765442,1.006095051765442,38410.0,38410,38410,36594.0,36594,36594,38938.0,38938,38938,36802.0,36802,36802
4.970355,4.970355,4.970355,0.017987852916121483,0.017987852916121483,0.017987852916121483,0.0038899003993719816,0.0038899003993719816,0.0038899003993719816,1.0062487125396729,1.0062487125396729,1.0062487125396729,43644.0,43644,43644,29582.0,29582,29582,35006.0,35006,35006,41444.0,41444,41444
4.990079999999999,4.990079999999999,4.990079999999999,0.018516739830374718,0.018516739830374718,0.018516739830374718,0.0038850472774356604,0.0038850472774356604,0.0038850472774356604,1.0071861743927002,1.0071861743927002,1.0071861743927002,43901.0,43901,43901,31353.0,31353,31353,33829.0,33829,33829,39529.0,39529,39529
5.009798999999999,5.009798999999999,5.009798999999999,0.019703207537531853,0.019703207537531853,0.019703207537531853,0.0033476774115115404,0.0033476774115115404,0.0033476774115115404,1.0074548721313477,1.0074548721313477,1.0074548721313477,36049.0,36049,36049,36649.0,36649,36649,39811.0,39811,39811,35559.0,35559,35559
5.029590000000001,5.029590000000001,5.029590000000001,0.021176159381866455,0.021176159381866455,0.021176159381866455,0.0029374852310866117,0.0029374852310866117,0.0029374852310866117,1.0074971914291382,1.0074971914291382,1.0074971914291382,38912.0,38912,38912,36470.0,36470,36470,36602.0,36602,36602,36056.0,36056,36056
5.049246999999999,5.049246999999999,5.049246999999999,0.023854458704590797,0.023854458704590797,0.023854458704590797,0.0028297877870500088,0.0028297877870500088,0.0028297877870500088,1.008215308189392,1.008215308189392,1.008215308189392,35628.0,35628,35628,38012.0,38012,38012,41188.0,41188,41188,33500.0,33500,33500
5.068970000000002,5.068970000000002,5.068970000000002,0.026875033974647522,0.026875033974647522,0.026875033974647522,0.0027968778740614653,0.0027968778740614653,0.0027968778740614653,1.008252501487732,1.008252501487732,1.008252501487732,39331.0,39331,39331,36413.0,36413,36413,37917.0,37917,37917,35455.0,35455,35455
5.088698000000001,5.088698000000001,5.088698000000001,0.031065108254551888,0.031065108254551888,0.031065108254551888,0.0027798586525022984,0.0027798586525022984,0.0027798586525022984,1.0081250667572021,1.0081250667572021,1.0081250667572021,38672.0,38672,38672,36632.0,36632,36632,38318.0,38318,38318,36378.0,36378,36378
5.108417000000003,5.108417000000003,5.108417000000003,0.035556212067604065,0.035556212067604065,0.035556212067604065,0.0027622305788099766,0.0027622305788099766,0.0027622305788099766,1.0079396963119507,1.0079396963119507,1.0079396963119507,39163.0,39163,39163,36139.0,36139,36139,38211.0,38211,38211,37583.0,37583,37583
5.128150999999999,5.128150999999999,5.128150999999999,0.041188329458236694,0.041188329458236694,0.041188329458236694,0.002742854645475745,0.002742854645475745,0.002742854645475745,1.006935477256775,1.006935477256775,1.006935477256775,39411.0,39411,39411,36773.0,36773,36773,38509.0,38509,38509,37847.0,37847,37847
5.1478649999999995,5.1478649999999995,5.1478649999999995,0.047904063016176224,0.047904063016176224,0.047904063016176224,0.0027267378754913807,0.0027267378754913807,0.0027267378754913807,1.0065498352050781,1.0065498352050781,1.0065498352050781,39214.0,39214,39214,36786.0,36786,36786,39928.0,39928,39928,37868.0,37868,37868
5.167591000000002,5.167591000000002,5.167591000000002,0.05621055141091347,0.05621055141091347,0.05621055141091347,0.002712378976866603,0.002712378976866603,0.002712378976866603,1.0055429935455322,1.0055429935455322,1.0055429935455322,39931.0,39931,39931,38011.0,38011,38011,40331.0,40331,40331,36743.0,36743,36743
5.187317,5.187317,5.187317,0.0649014413356781,0.0649014413356781,0.0649014413356781,0.002170595107600093,0.002170595107600093,0.002170595107600093,1.0046883821487427,1.0046883821487427,1.0046883821487427,38847.0,38847,38847,37815.0,37815,37815,42029.0,42029,42029,37101.0,37101,37101
5.207039000000002,5.207039000000002,5.207039000000002,0.07002444565296173,0.07002444565296173,0.07002444565296173,0.00194068334531039,0.00194068334531039,0.00194068334531039,1.0041422843933105,1.0041422843933105,1.0041422843933105,39727.0,39727,39727,38021.0,38021,38021,40995.0,40995,40995,37969.0,37969,37969
5.2267589999999995,5.2267589999999995,5.2267589999999995,0.08062862604856491,0.08062862604856491,0.08062862604856491,0.0018486371263861656,0.0018486371263861656,0.0018486371263861656,1.0031251907348633,1.0031251907348633,1.0031251907348633,39642.0,39642,39642,39902.0,39902,39902,41610.0,41610,41610,36262.0,36262,36262
5.246484000000001,5.246484000000001,5.246484000000001,0.09198039770126343,0.09198039770126343,0.09198039770126343,0.0018276850460097194,0.0018276850460097194,0.0018276850460097194,1.0018411874771118,1.0018411874771118,1.0018411874771118,39236.0,39236,39236,38850.0,38850,38850,42588.0,42588,42588,37522.0,37522,37522
5.266205999999999,5.266205999999999,5.266205999999999,0.10519473254680634,0.10519473254680634,0.10519473254680634,0.0018227074760943651,0.0018227074760943651,0.0018227074760943651,1.0007565021514893,1.0007565021514893,1.0007565021514893,38419.0,38419,38419,39405.0,39405,39405,42945.0,42945,42945,37615.0,37615,37615
5.285936999999999,5.285936999999999,5.285936999999999,0.11904244124889374,0.11904244124889374,0.11904244124889374,0.0018308584112673998,0.0018308584112673998,0.0018308584112673998,0.9997692704200745,0.9997692704200745,0.9997692704200745,40590.0,40590,40590,37938.0,37938,37938,41148.0,41148,41148,38724.0,38724,38724
5.3056529999999995,5.3056529999999995,5.3056529999999995,0.13393062353134155,0.13393062353134155,0.13393062353134155,0.0010680303676053882,0.0010680303676053882,0.0010680303676053882,0.9987945556640625,0.9987945556640625,0.9987945556640625,40953.0,40953,40953,38175.0,38175,38175,40573.0,40573,40573,38659.0,38659,38659
5.325377000000001,5.325377000000001,5.325377000000001,0.15006648004055023,0.15006648004055023,0.15006648004055023,0.0008841891540214419,0.0008841891540214419,0.0008841891540214419,0.9978243708610535,0.9978243708610535,0.9978243708610535,40990.0,40990,40990,36424.0,36424,36424,40870.0,40870,40870,40056.0,40056,40056
5.3451070000000005,5.3451070000000005,5.3451070000000005,0.16647130250930786,0.16647130250930786,0.16647130250930786,0.0008495873771607876,0.0008495873771607876,0.0008495873771607876,0.9968672394752502,0.9968672394752502,0.9968672394752502,38924.0,38924,38924,37924.0,37924,37924,42930.0,42930,42930,38326.0,38326,38326
5.3648250000000015,5.3648250000000015,5.3648250000000015,0.18418332934379578,0.18418332934379578,0.18418332934379578,0.0008531458443030715,0.0008531458443030715,0.0008531458443030715,0.9961838126182556,0.9961838126182556,0.9961838126182556,41401.0,41401,41401,37023.0,37023,37023,40115.0,40115,40115,38873.0,38873,38873
5.384549,5.384549,5.384549,0.2029511034488678,0.2029511034488678,0.2029511034488678,0.0008684794884175062,0.0008684794884175062,0.0008684794884175062,0.9958327412605286,0.9958327412605286,0.9958327412605286,40387.0,40387,40387,37883.0,37883,37883,40675.0,40675,40675,37955.0,37955,37955
5.404272000000002,5.404272000000002,5.404272000000002,0.22219252586364746,0.22219252586364746,0.22219252586364746,0.0016592887695878744,0.0016592887695878744,0.0016592887695878744,0.9953051209449768,0.9953051209449768,0.9953051209449768,36880.0,36880,36880,37770.0,37770,37770,43580.0,43580,43580,37698.0,37698,37698
5.424011,5.424011,5.424011,0.24176347255706787,0.24176347255706787,0.24176347255706787,0.0018733508186414838,0.0018733508186414838,0.0018733508186414838,0.9949797987937927,0.9949797987937927,0.9949797987937927,36771.0,36771,36771,37605.0,37605,37605,43549.0,43549,43549,37575.0,37575,37575
5.4437190000000015,5.4437190000000015,5.4437190000000015,0.2623973786830902,0.2623973786830902,0.2623973786830902,0.0019402486504986882,0.0019402486504986882,0.0019402486504986882,0.994961142539978,0.994961142539978,0.994961142539978,39705.0,39705,39705,36675.0,36675,36675,40117.0,40117,40117,38251.0,38251,38251
5.463447,5.463447,5.463447,0.28325483202934265,0.28325483202934265,0.28325483202934265,0.002741192001849413,0.002741192001849413,0.002741192001849413,0.9950085878372192,0.9950085878372192,0.9950085878372192,36720.0,36720,36720,38230.0,38230,38230,42600.0,42600,42600,36510.0,36510,36510
5.483170999999999,5.483170999999999,5.483170999999999,0.3043857514858246,0.3043857514858246,0.3043857514858246,0.0029527952428907156,0.0029527952428907156,0.0029527952428907156,0.9955803751945496,0.9955803751945496,0.9955803751945496,36165.0,36165,36165,38041.0,38041,38041,42807.0,42807,42807,36463.0,36463,36463
5.5028950000000005,5.5028950000000005,5.5028950000000005,0.32554516196250916,0.32554516196250916,0.32554516196250916,0.0035268061328679323,0.0035268061328679323,0.0035268061328679323,0.9960149526596069,0.9960149526596069,0.9960149526596069,37751.0,37751,37751,38357.0,38357,38357,40855.0,40855,40855,35617.0,35617,35617
5.522713000000001,5.522713000000001,5.522713000000001,0.34744787216186523,0.34744787216186523,0.34744787216186523,0.00393489096313715,0.00393489096313715,0.00393489096313715,0.9961469769477844,0.9961469769477844,0.9961469769477844,38058.0,38058,38058,37040.0,37040,37040,40100.0,40100,40100,36906.0,36906,36906
5.542340000000001,5.542340000000001,5.542340000000001,0.3695070743560791,0.3695070743560791,0.3695070743560791,0.004811725113540888,0.004811725113540888,0.004811725113540888,0.9969683885574341,0.9969683885574341,0.9969683885574341,38316.0,38316,38316,37560.0,37560,37560,39818.0,39818,39818,35950.0,35950,35950
5.562060999999998,5.562060999999998,5.562060999999998,0.3915748596191406,0.3915748596191406,0.3915748596191406,0.005544638726860285,0.005544638726860285,0.005544638726860285,0.9971863031387329,0.9971863031387329,0.9971863031387329,38210.0,38210,38210,38008.0,38008,38008,39498.0,39498,39498,35496.0,35496,35496
5.581785,5.581785,5.581785,0.41362011432647705,0.41362011432647705,0.41362011432647705,0.005984931252896786,0.005984931252896786,0.005984931252896786,0.9980150461196899,0.9980150461196899,0.9980150461196899,36291.0,36291,36291,36511.0,36511,36511,41195.0,41195,41195,36847.0,36847,36847
5.601508999999998,5.601508999999998,5.601508999999998,0.4356406331062317,0.4356406331062317,0.4356406331062317,0.006861312780529261,0.006861312780529261,0.006861312780529261,0.9987260103225708,0.9987260103225708,0.9987260103225708,35121.0,35121,35121,39597.0,39597,39597,42261.0,42261,42261,33837.0,33837,33837
5.6212360000000015,5.6212360000000015,5.6212360000000015,0.45763739943504333,0.45763739943504333,0.45763739943504333,0.007588215172290802,0.007588215172290802,0.007588215172290802,0.999143123626709,0.999143123626709,0.999143123626709,37226.0,37226,37226,38088.0,38088,38088,40348.0,40348,40348,34914.0,34914,34914
5.6409569999999984,5.6409569999999984,5.6409569999999984,0.47961312532424927,0.47961312532424927,0.47961312532424927,0.008021817542612553,0.008021817542612553,0.008021817542612553,0.99974524974823,0.99974524974823,0.99974524974823,36766.0,36766,36766,36782.0,36782,36782,40922.0,40922,40922,36250.0,36250,36250
5.660680000000001,5.660680000000001,5.660680000000001,0.5015717148780823,0.5015717148780823,0.5015717148780823,0.008890638127923012,0.008890638127923012,0.008890638127923012,1.0001381635665894,1.0001381635665894,1.0001381635665894,35859.0,35859,35859,37049.0,37049,37049,41617.0,41617,41617,35963.0,35963,35963
5.680401999999999,5.680401999999999,5.680401999999999,0.5227454900741577,0.5227454900741577,0.5227454900741577,0.009867314249277115,0.009867314249277115,0.009867314249277115,1.0007294416427612,1.0007294416427612,1.0007294416427612,37688.0,37688,37688,37898.0,37898,37898,39524.0,39524,39524,35562.0,35562,35562
5.700127000000002,5.700127000000002,5.700127000000002,0.5444853901863098,0.5444853901863098,0.5444853901863098,0.010610898025333881,0.010610898025333881,0.010610898025333881,1.0011088848114014,1.0011088848114014,1.0011088848114014,36541.0,36541,36541,38003.0,38003,38003,40557.0,40557,40557,35471.0,35471,35471
5.719851,5.719851,5.719851,0.5655874013900757,0.5655874013900757,0.5655874013900757,0.01155230775475502,0.01155230775475502,0.01155230775475502,1.0016921758651733,1.0016921758651733,1.0016921758651733,35808.0,35808,35808,39718.0,39718,39718,41356.0,41356,41356,34034.0,34034,34034
5.739578000000002,5.739578000000002,5.739578000000002,0.5865182876586914,0.5865182876586914,0.5865182876586914,0.012029356323182583,0.012029356323182583,0.012029356323182583,1.0020803213119507,1.0020803213119507,1.0020803213119507,36385.0,36385,36385,37833.0,37833,37833,40937.0,40937,40937,35509.0,35509,35509
5.759295999999999,5.759295999999999,5.759295999999999,0.606881856918335,0.606881856918335,0.606881856918335,0.012900511734187603,0.012900511734187603,0.012900511734187603,1.002158284187317,1.002158284187317,1.002158284187317,35889.0,35889,35889,37897.0,37897,37897,41571.0,41571,41571,35443.0,35443,35443
5.779022000000001,5.779022000000001,5.779022000000001,0.6273476481437683,0.6273476481437683,0.6273476481437683,0.013870435766875744,0.013870435766875744,0.013870435766875744,1.002936840057373,1.002936840057373,1.002936840057373,34626.0,34626,34626,38360.0,38360,38360,42574.0,42574,42574,35148.0,35148,35148
5.798743999999999,5.798743999999999,5.798743999999999,0.6470655202865601,0.6470655202865601,0.6470655202865601,0.014865128323435783,0.014865128323435783,0.014865128323435783,1.0031085014343262,1.0031085014343262,1.0031085014343262,38965.0,38965,38965,36799.0,36799,36799,38327.0,38327,38327,36725.0,36725,36725
5.818471000000002,5.818471000000002,5.818471000000002,0.6665827631950378,0.6665827631950378,0.6665827631950378,0.015603992156684399,0.015603992156684399,0.015603992156684399,1.003132939338684,1.003132939338684,1.003132939338684,36278.0,36278,36278,38596.0,38596,38596,41038.0,41038,41038,35100.0,35100,35100
5.838193,5.838193,5.838193,0.6855272054672241,0.6855272054672241,0.6855272054672241,0.01602358929812908,0.01602358929812908,0.01602358929812908,1.0036431550979614,1.0036431550979614,1.0036431550979614,35842.0,35842,35842,38098.0,38098,38098,41450.0,41450,41450,35822.0,35822,35822
5.857915000000002,5.857915000000002,5.857915000000002,0.7038122415542603,0.7038122415542603,0.7038122415542603,0.01687307469546795,0.01687307469546795,0.01687307469546795,1.0040208101272583,1.0040208101272583,1.0040208101272583,36152.0,36152,36152,37774.0,37774,37774,40826.0,40826,40826,36100.0,36100,36100
5.877643000000001,5.877643000000001,5.877643000000001,0.7216710448265076,0.7216710448265076,0.7216710448265076,0.01706002838909626,0.01706002838909626,0.01706002838909626,1.004095435142517,1.004095435142517,1.004095435142517,36940.0,36940,36940,36622.0,36622,36622,40212.0,40212,40212,37226.0,37226,37226
5.897362000000001,5.897362000000001,5.897362000000001,0.7389095425605774,0.7389095425605774,0.7389095425605774,0.017851559445261955,0.017851559445261955,0.017851559445261955,1.004091739654541,1.004091739654541,1.004091739654541,36193.0,36193,36193,38339.0,38339,38339,41129.0,41129,41129,35643.0,35643,35643
5.917094000000002,5.917094000000002,5.917094000000002,0.7557353377342224,0.7557353377342224,0.7557353377342224,0.018798690289258957,0.018798690289258957,0.018798690289258957,1.00407075881958,1.00407075881958,1.00407075881958,39127.0,39127,39127,37145.0,37145,37145,38063.0,38063,38063,37249.0,37249,37249
5.936810000000001,5.936810000000001,5.936810000000001,0.771686851978302,0.771686851978302,0.771686851978302,0.019525358453392982,0.019525358453392982,0.019525358453392982,1.0040549039840698,1.0040549039840698,1.0040549039840698,37753.0,37753,37753,38021.0,38021,38021,39575.0,39575,39575,36375.0,36375,36375
5.956536000000002,5.956536000000002,5.956536000000002,0.7874236106872559,0.7874236106872559,0.7874236106872559,0.019941305741667747,0.019941305741667747,0.019941305741667747,1.004040002822876,1.004040002822876,1.004040002822876,36740.0,36740,36740,38380.0,38380,38380,40656.0,40656,40656,36112.0,36112,36112
5.976258,5.976258,5.976258,0.8023439645767212,0.8023439645767212,0.8023439645767212,0.02001846954226494,0.02001846954226494,0.02001846954226494,1.0040277242660522,1.0040277242660522,1.0040277242660522,38050.0,38050,38050,37190.0,37190,37190,39324.0,39324,39324,37448.0,37448,37448
5.9959810000000004,5.9959810000000004,5.9959810000000004,0.816556453704834,0.816556453704834,0.816556453704834,0.020782841369509697,0.020782841369509697,0.020782841369509697,1.0040141344070435,1.0040141344070435,1.0040141344070435,36787.0,36787,36787,36463.0,36463,36463,40457.0,40457,40457,38457.0,38457,38457
6.015708,6.015708,6.015708,0.8303418755531311,0.8303418755531311,0.8303418755531311,0.020950647071003914,0.020950647071003914,0.020950647071003914,1.0040005445480347,1.0040005445480347,1.0040005445480347,37348.0,37348,37348,37158.0,37158,37158,39936.0,39936,39936,37890.0,37890,37890
6.035429000000001,6.035429000000001,6.035429000000001,0.8432620763778687,0.8432620763778687,0.8432620763778687,0.021739449352025986,0.021739449352025986,0.021739449352025986,1.0039939880371094,1.0039939880371094,1.0039939880371094,38335.0,38335,38335,37265.0,37265,37265,39379.0,39379,39379,37389.0,37389,37389
6.055156,6.055156,6.055156,0.8554657101631165,0.8554657101631165,0.8554657101631165,0.021914616227149963,0.021914616227149963,0.021914616227149963,1.0039942264556885,1.0039942264556885,1.0039942264556885,38261.0,38261,38261,36889.0,36889,36889,38905.0,38905,38905,38309.0,38309,38309
6.0748760000000015,6.0748760000000015,6.0748760000000015,0.866733193397522,0.866733193397522,0.866733193397522,0.022449299693107605,0.022449299693107605,0.022449299693107605,1.0039962530136108,1.0039962530136108,1.0039962530136108,37678.0,37678,37678,38324.0,38324,38324,39706.0,39706,39706,36636.0,36636,36636
6.094602999999999,6.094602999999999,6.094602999999999,0.8775236010551453,0.8775236010551453,0.8775236010551453,0.022563060745596886,0.022563060745596886,0.022563060745596886,1.0040005445480347,1.0040005445480347,1.0040005445480347,37348.0,37348,37348,37562.0,37562,37562,39762.0,39762,39762,37616.0,37616,37616
6.114408000000001,6.114408000000001,6.114408000000001,0.8882150650024414,0.8882150650024414,0.8882150650024414,0.022829441353678703,0.022829441353678703,0.022829441353678703,1.0040019750595093,1.0040019750595093,1.0040019750595093,37351.0,37351,37351,38397.0,38397,38397,39651.0,39651,39651,36849.0,36849,36849
6.134054000000001,6.134054000000001,6.134054000000001,0.8976173996925354,0.8976173996925354,0.8976173996925354,0.02287639118731022,0.02287639118731022,0.02287639118731022,1.0040037631988525,1.0040037631988525,1.0040037631988525,37168.0,37168,37168,38286.0,38286,38286,40146.0,40146,40146,36680.0,36680,36680
6.153774000000002,6.153774000000002,6.153774000000002,0.9065552353858948,0.9065552353858948,0.9065552353858948,0.022866185754537582,0.022866185754537582,0.022866185754537582,1.0040102005004883,1.0040102005004883,1.0040102005004883,38208.0,38208,38208,37034.0,37034,37034,38756.0,38756,38756,38178.0,38178,38178
6.173498,6.173498,6.173498,0.9151773452758789,0.9151773452758789,0.9151773452758789,0.022848809137940407,0.022848809137940407,0.022848809137940407,1.0040123462677002,1.0040123462677002,1.0040123462677002,35423.0,35423,35423,39023.0,39023,39023,41299.0,41299,41299,36419.0,36419,36419
6.193221999999999,6.193221999999999,6.193221999999999,0.9230965971946716,0.9230965971946716,0.9230965971946716,0.022828133776783943,0.022828133776783943,0.022828133776783943,1.0040115118026733,1.0040115118026733,1.0040115118026733,37735.0,37735,37735,36861.0,36861,36861,39269.0,39269,39269,38311.0,38311,38311
6.212940999999999,6.212940999999999,6.212940999999999,0.93034827709198,0.93034827709198,0.93034827709198,0.022809015586972237,0.022809015586972237,0.022809015586972237,1.004005789756775,1.004005789756775,1.004005789756775,37877.0,37877,37877,36933.0,36933,36933,38661.0,38661,38661,38769.0,38769,38769
6.232665000000001,6.232665000000001,6.232665000000001,0.9371951818466187,0.9371951818466187,0.9371951818466187,0.022792575880885124,0.022792575880885124,0.022792575880885124,1.00399911403656,1.00399911403656,1.00399911403656,36937.0,36937,36937,38519.0,38519,38519,40021.0,40021,40021,36879.0,36879,36879
6.252386999999999,6.252386999999999,6.252386999999999,0.9439618587493896,0.9439618587493896,0.9439618587493896,0.02277897670865059,0.02277897670865059,0.02277897670865059,1.0039985179901123,1.0039985179901123,1.0039985179901123,38529.0,38529,38529,37723.0,37723,37723,37911.0,37911,37911,38149.0,38149,38149
6.272114000000002,6.272114000000002,6.272114000000002,0.9499572515487671,0.9499572515487671,0.9499572515487671,0.022768588736653328,0.022768588736653328,0.022768588736653328,1.003998875617981,1.003998875617981,1.003998875617981,35572.0,35572,35572,39704.0,39704,39704,41384.0,41384,41384,35628.0,35628,35628
6.291839000000001,6.291839000000001,6.291839000000001,0.9552680850028992,0.9552680850028992,0.9552680850028992,0.02275897189974785,0.02275897189974785,0.02275897189974785,1.0039945840835571,1.0039945840835571,1.0039945840835571,38787.0,38787,38787,37563.0,37563,37563,38231.0,38231,38231,37807.0,37807,37807
6.311560000000002,6.311560000000002,6.311560000000002,0.9601673483848572,0.9601673483848572,0.9601673483848572,0.02275139093399048,0.02275139093399048,0.02275139093399048,1.003995418548584,1.003995418548584,1.003995418548584,36817.0,36817,36817,38713.0,38713,38713,39779.0,39779,39779,37043.0,37043,37043
6.331283000000001,6.331283000000001,6.331283000000001,0.9654991626739502,0.9654991626739502,0.9654991626739502,0.022743115201592445,0.022743115201592445,0.022743115201592445,1.003997802734375,1.003997802734375,1.003997802734375,36075.0,36075,36075,38595.0,38595,38595,40641.0,40641,40641,36997.0,36997,36997
6.3510050000000025,6.3510050000000025,6.3510050000000025,0.9699336290359497,0.9699336290359497,0.9699336290359497,0.022222356870770454,0.022222356870770454,0.022222356870770454,1.003999948501587,1.003999948501587,1.003999948501587,38874.0,38874,38874,37400.0,37400,37400,37446.0,37446,37446,38576.0,38576,38576
6.370737000000002,6.370737000000002,6.370737000000002,0.9739021062850952,0.9739021062850952,0.9739021062850952,0.021826274693012238,0.021826274693012238,0.021826274693012238,1.003997564315796,1.003997564315796,1.003997564315796,37442.0,37442,37442,37404.0,37404,37404,38774.0,38774,38774,38712.0,38712,38712
6.390453000000003,6.390453000000003,6.390453000000003,0.9777721166610718,0.9777721166610718,0.9777721166610718,0.02172250486910343,0.02172250486910343,0.02172250486910343,1.0039947032928467,1.0039947032928467,1.0039947032928467,36604.0,36604,36604,37782.0,37782,37782,40086.0,40086,40086,37896.0,37896,37896
6.410177000000002,6.410177000000001,6.410177000000001,0.9816346168518066,0.9816346168518066,0.9816346168518066,0.021693650633096695,0.021693650633096695,0.021693650633096695,1.0039929151535034,1.0039929151535034,1.0039929151535034,37184.0,37184,37184,38690.0,38690,38690,39626.0,39626,39626,36872.0,36872,36872
6.429902999999999,6.4299029999999995,6.4299029999999995,0.9855093359947205,0.9855093359947205,0.9855093359947205,0.02091262675821781,0.02091262675821781,0.02091262675821781,1.0037243366241455,1.0037243366241455,1.0037243366241455,38609.0,38609,38609,37665.0,37665,37665,38177.0,38177,38177,38377.0,38377,38377
6.449630000000002,6.449630000000003,6.449630000000003,0.9886288046836853,0.9886288046836853,0.9886288046836853,0.020715216174721718,0.020715216174721718,0.020715216174721718,1.0036561489105225,1.0036561489105225,1.0036561489105225,39310.0,39310,39310,37072.0,37072,37072,37428.0,37428,37428,39118.0,39118,39118
6.469348999999999,6.469348999999999,6.469348999999999,0.9918292164802551,0.9918292164802551,0.9918292164802551,0.020152708515524864,0.020152708515524864,0.020152708515524864,1.0039094686508179,1.0039094686508179,1.0039094686508179,38605.0,38605,38605,36541.0,36541,36541,37947.0,37947,37947,39399.0,39399,39399
6.489078000000004,6.489078000000003,6.489078000000003,0.9948043823242188,0.9948043823242188,0.9948043823242188,0.019753914326429367,0.019753914326429367,0.019753914326429367,1.0039814710617065,1.0039814710617065,1.0039814710617065,37914.0,37914,37914,37780.0,37780,37780,38344.0,38344,38344,38250.0,38250,38250
6.5087969999999995,6.5087969999999995,6.5087969999999995,0.9977357387542725,0.9977357387542725,0.9977357387542725,0.01965682953596115,0.01965682953596115,0.01965682953596115,1.00399911403656,1.00399911403656,1.00399911403656,38494.0,38494,38494,37852.0,37852,37852,37692.0,37692,37692,38234.0,38234,38234
6.528525999999999,6.528525999999999,6.528525999999999,1.0006682872772217,1.0006682872772217,1.0006682872772217,0.019378406926989555,0.019378406926989555,0.019378406926989555,1.0040045976638794,1.0040045976638794,1.0040045976638794,36706.0,36706,36706,38246.0,38246,38246,39350.0,39350,39350,37962.0,37962,37962
6.548242999999999,6.548242999999999,6.548242999999999,1.0033520460128784,1.0033520460128784,1.0033520460128784,0.018800346180796623,0.018800346180796623,0.018800346180796623,1.0042647123336792,1.0042647123336792,1.0042647123336792,37954.0,37954,37954,37566.0,37566,37566,38328.0,38328,38328,38088.0,38088,38088
6.567966000000001,6.567966000000002,6.567966000000002,1.0057262182235718,1.0057262182235718,1.0057262182235718,0.018660934641957283,0.018660934641957283,0.018660934641957283,1.0040650367736816,1.0040650367736816,1.0040650367736816,37194.0,37194,37194,37798.0,37798,37798,38200.0,38200,38200,39088.0,39088,39088
6.5876909999999995,6.5876909999999995,6.5876909999999995,1.0085411071777344,1.0085411071777344,1.0085411071777344,0.01786079816520214,0.01786079816520214,0.01786079816520214,1.004016399383545,1.004016399383545,1.004016399383545,34162.0,34162,34162,39130.0,39130,39130,41626.0,41626,41626,37390.0,37390,37390
6.607424,6.607424,6.607424,1.0107016563415527,1.0107016563415527,1.0107016563415527,0.017665980383753777,0.017665980383753777,0.017665980383753777,1.0045194625854492,1.0045194625854492,1.0045194625854492,37697.0,37697,37697,35419.0,35419,35419,37951.0,37951,37951,41277.0,41277,41277
6.627138,6.627138,6.627138,1.0132137537002563,1.0132137537002563,1.0132137537002563,0.01685519516468048,0.01685519516468048,0.01685519516468048,1.0043916702270508,1.0043916702270508,1.0043916702270508,39560.0,39560,39560,37482.0,37482,37482,36366.0,36366,36366,38444.0,38444,38444
6.646862000000001,6.646862000000002,6.646862000000002,1.015564203262329,1.015564203262329,1.015564203262329,0.016147712245583534,0.016147712245583534,0.016147712245583534,1.0046186447143555,1.0046186447143555,1.0046186447143555,36642.0,36642,36642,36764.0,36764,36764,38790.0,38790,38790,39988.0,39988,39988
6.666584,6.666584,6.666584,1.0181326866149902,1.0181326866149902,1.0181326866149902,0.01572244055569172,0.01572244055569172,0.01572244055569172,1.0049428939819336,1.0049428939819336,1.0049428939819336,34941.0,34941,34941,39327.0,39327,39327,41101.0,41101,41101,36307.0,36307,36307
6.686318,6.686318,6.686318,1.0205072164535522,1.0205072164535522,1.0205072164535522,0.01511583011597395,0.01511583011597395,0.01511583011597395,1.0050257444381714,1.0050257444381714,1.0050257444381714,39701.0,39701,39701,36661.0,36661,36661,35913.0,35913,35913,39265.0,39265,39265
6.706033,6.706033,6.706033,1.022576928138733,1.022576928138733,1.022576928138733,0.014718578197062016,0.014718578197062016,0.014718578197062016,1.005040168762207,1.005040168762207,1.005040168762207,38758.0,38758,38758,38988.0,38988,38988,37130.0,37130,37130,36752.0,36752,36752
6.725756000000002,6.725756000000002,6.725756000000002,1.0250850915908813,1.0250850915908813,1.0250850915908813,0.014120298437774181,0.014120298437774181,0.014120298437774181,1.0050394535064697,1.0050394535064697,1.0050394535064697,36838.0,36838,36838,37662.0,37662,37662,38788.0,38788,38788,38372.0,38372,38372
6.7454790000000004,6.745479,6.745479,1.027450680732727,1.027450680732727,1.027450680732727,0.0137255834415555,0.0137255834415555,0.0137255834415555,1.0050307512283325,1.0050307512283325,1.0050307512283325,39123.0,39123,39123,35647.0,35647,35647,36693.0,36693,36693,40305.0,40305,40305
6.765209999999999,6.76521,6.76521,1.0295220613479614,1.0295220613479614,1.0295220613479614,0.013640857301652431,0.013640857301652431,0.013640857301652431,1.0057942867279053,1.0057942867279053,1.0057942867279053,35412.0,35412,35412,38430.0,38430,38430,39570.0,39570,39570,38196.0,38196,38196
6.7849260000000005,6.7849260000000005,6.7849260000000005,1.0322930812835693,1.0322930812835693,1.0322930812835693,0.013121234253048897,0.013121234253048897,0.013121234253048897,1.0059727430343628,1.0059727430343628,1.0059727430343628,36004.0,36004,36004,39740.0,39740,39740,39020.0,39020,39020,36800.0,36800,36800
6.804656,6.804656,6.804656,1.0344696044921875,1.0344696044921875,1.0344696044921875,0.012746413238346577,0.012746413238346577,0.012746413238346577,1.0060009956359863,1.0060009956359863,1.0060009956359863,38645.0,38645,38645,36437.0,36437,36437,37011.0,37011,37011,39639.0,39639,39639
6.824374000000001,6.824374000000001,6.824374000000001,1.0364965200424194,1.0364965200424194,1.0364965200424194,0.011894523166120052,0.011894523166120052,0.011894523166120052,1.0059887170791626,1.0059887170791626,1.0059887170791626,35766.0,35766,35766,38930.0,38930,38930,40160.0,40160,40160,37148.0,37148,37148
6.844105000000001,6.844105000000001,6.844105000000001,1.038485050201416,1.038485050201416,1.038485050201416,0.011694350279867649,0.011694350279867649,0.011694350279867649,1.0059735774993896,1.0059735774993896,1.0059735774993896,37744.0,37744,37744,38860.0,38860,38860,37904.0,37904,37904,37656.0,37656,37656
6.863826000000001,6.863826000000001,6.863826000000001,1.0404618978500366,1.0404618978500366,1.0404618978500366,0.01088743470609188,0.01088743470609188,0.01088743470609188,1.005963683128357,1.005963683128357,1.005963683128357,39948.0,39948,39948,37330.0,37330,37330,35850.0,35850,35850,39148.0,39148,39148
6.883545,6.883545,6.883545,1.042948603630066,1.042948603630066,1.042948603630066,0.010699363425374031,0.010699363425374031,0.010699363425374031,1.0059621334075928,1.0059621334075928,1.0059621334075928,38600.0,38600,38600,36886.0,36886,36886,37334.0,37334,37334,39436.0,39436,39436
6.903269000000002,6.903269000000002,6.903269000000002,1.0450502634048462,1.0450502634048462,1.0450502634048462,0.010668872855603695,0.010668872855603695,0.010668872855603695,1.005960464477539,1.005960464477539,1.005960464477539,39282.0,39282,39282,36044.0,36044,36044,36408.0,36408,36408,40530.0,40530,40530
6.922993,6.922993,6.922993,1.0473114252090454,1.0473114252090454,1.0473114252090454,0.009905022569000721,0.009905022569000721,0.009905022569000721,1.0059562921524048,1.0059562921524048,1.0059562921524048,38719.0,38719,38719,37309.0,37309,37309,37515.0,37515,37515,38781.0,38781,38781
6.942719000000002,6.942719000000002,6.942719000000002,1.0493537187576294,1.0493537187576294,1.0493537187576294,0.009215103462338448,0.009215103462338448,0.009215103462338448,1.005950927734375,1.005950927734375,1.005950927734375,36563.0,36563,36563,37341.0,37341,37341,39539.0,39539,39539,38933.0,38933,38933
6.962449000000001,6.962449000000001,6.962449000000001,1.0508273839950562,1.0508273839950562,1.0508273839950562,0.008799676783382893,0.008799676783382893,0.008799676783382893,1.0059431791305542,1.0059431791305542,1.0059431791305542,36779.0,36779,36779,38227.0,38227,38227,39537.0,39537,39537,37945.0,37945,37945
6.982166000000001,6.982166000000001,6.982166000000001,1.0524111986160278,1.0524111986160278,1.0524111986160278,0.008713848888874054,0.008713848888874054,0.008713848888874054,1.005431056022644,1.005431056022644,1.005431056022644,38269.0,38269,38269,38383.0,38383,38383,37801.0,37801,37801,37951.0,37951,37951
7.001892,7.001892,7.001892,1.054280400276184,1.054280400276184,1.054280400276184,0.00819806382060051,0.00819806382060051,0.00819806382060051,1.0050528049468994,1.0050528049468994,1.0050528049468994,39088.0,39088,39088,36674.0,36674,36674,37536.0,37536,37536,39406.0,39406,39406
7.021612000000002,7.021612000000001,7.021612000000001,1.0562206506729126,1.0562206506729126,1.0562206506729126,0.007826922461390495,0.007826922461390495,0.007826922461390495,1.004967212677002,1.004967212677002,1.004967212677002,39711.0,39711,39711,38709.0,38709,38709,36303.0,36303,36303,37969.0,37969,37969
7.041333,7.041333,7.041333,1.057408332824707,1.057408332824707,1.057408332824707,0.007750814780592918,0.007750814780592918,0.007750814780592918,1.0049562454223633,1.0049562454223633,1.0049562454223633,35611.0,35611,35611,38889.0,38889,38889,40349.0,40349,40349,37727.0,37727,37727
7.061139,7.061139000000001,7.061139000000001,1.0591782331466675,1.0591782331466675,1.0591782331466675,0.007235683035105467,0.007235683035105467,0.007235683035105467,1.004965901374817,1.004965901374817,1.004965901374817,38935.0,38935,38935,37137.0,37137,37137,36931.0,36931,36931,39409.0,39409,39409
7.080789000000001,7.080789000000001,7.080789000000001,1.060325026512146,1.060325026512146,1.060325026512146,0.006863943301141262,0.006863943301141262,0.006863943301141262,1.0054987668991089,1.0054987668991089,1.0054987668991089,36743.0,36743,36743,38403.0,38403,38403,39097.0,39097,39097,37937.0,37937,37937
7.100505000000001,7.100505000000002,7.100505000000002,1.0615766048431396,1.0615766048431396,1.0615766048431396,0.00678726751357317,0.00678726751357317,0.00678726751357317,1.0059003829956055,1.0059003829956055,1.0059003829956055,38736.0,38736,38736,36782.0,36782,36782,36926.0,36926,36926,39184.0,39184,39184
7.120231000000001,7.120231,7.120231,1.062597393989563,1.062597393989563,1.062597393989563,0.006784603465348482,0.006784603465348482,0.006784603465348482,1.0060094594955444,1.0060094594955444,1.0060094594955444,37946.0,37946,37946,37568.0,37568,37568,37740.0,37740,37740,38134.0,38134,38134
7.139954999999999,7.139954999999999,7.139954999999999,1.0631049871444702,1.0631049871444702,1.0631049871444702,0.006057384889572859,0.006057384889572859,0.006057384889572859,1.006077527999878,1.006077527999878,1.006077527999878,35666.0,35666,35666,38536.0,38536,38536,39554.0,39554,39554,37564.0,37564,37564
7.159673999999998,7.159673999999999,7.159673999999999,1.0642778873443604,1.0642778873443604,1.0642778873443604,0.005691823549568653,0.005691823549568653,0.005691823549568653,1.006082534790039,1.006082534790039,1.006082534790039,39278.0,39278,39278,37344.0,37344,37344,35912.0,35912,35912,38818.0,38818,38818
7.179399999999999,7.179399999999999,7.179399999999999,1.0649806261062622,1.0649806261062622,1.0649806261062622,0.00562705984339118,0.00562705984339118,0.00562705984339118,1.0066035985946655,1.0066035985946655,1.0066035985946655,35999.0,35999,35999,36655.0,36655,36655,39379.0,39379,39379,39111.0,39111,39111
7.199130000000002,7.199130000000002,7.199130000000002,1.0664339065551758,1.0664339065551758,1.0664339065551758,0.005823229905217886,0.005823229905217886,0.005823229905217886,1.0060844421386719,1.0060844421386719,1.0060844421386719,37168.0,37168,37168,37044.0,37044,37044,38492.0,38492,38492,38824.0,38824,38824
7.2188479999999995,7.2188479999999995,7.2188479999999995,1.0667450428009033,1.0667450428009033,1.0667450428009033,0.005667921155691147,0.005667921155691147,0.005667921155691147,1.006046175956726,1.006046175956726,1.006046175956726,37767.0,37767,37767,37527.0,37527,37527,37963.0,37963,37963,38471.0,38471,38471
7.238570000000001,7.238570000000001,7.238570000000001,1.0671371221542358,1.0671371221542358,1.0671371221542358,0.005701183807104826,0.005701183807104826,0.005701183807104826,1.00600004196167,1.00600004196167,1.00600004196167,35138.0,35138,35138,39284.0,39284,39284,40644.0,40644,40644,36770.0,36770,36770
7.258292000000003,7.258292000000003,7.258292000000003,1.067939281463623,1.067939281463623,1.067939281463623,0.00573274539783597,0.00573274539783597,0.00573274539783597,1.0059762001037598,1.0059762001037598,1.0059762001037598,37172.0,37172,37172,37404.0,37404,37404,39398.0,39398,39398,37950.0,37950,37950
7.278016000000001,7.278016000000001,7.278016000000001,1.0680484771728516,1.0680484771728516,1.0680484771728516,0.005762002896517515,0.005762002896517515,0.005762002896517515,1.005967617034912,1.005967617034912,1.005967617034912,38065.0,38065,38065,38597.0,38597,38597,38007.0,38007,38007,37275.0,37275,37275
7.297739000000002,7.297739000000002,7.297739000000002,1.068785548210144,1.068785548210144,1.068785548210144,0.0057867770083248615,0.0057867770083248615,0.0057867770083248615,1.006787657737732,1.006787657737732,1.006787657737732,37830.0,37830,37830,36714.0,36714,36714,38038.0,38038,38038,38782.0,38782,38782
7.317471999999998,7.317471999999999,7.317471999999999,1.0688881874084473,1.0688881874084473,1.0688881874084473,0.005805708933621645,0.005805708933621645,0.005805708933621645,1.0067155361175537,1.0067155361175537,1.0067155361175537,37164.0,37164,37164,36640.0,36640,36640,39010.0,39010,39010,38626.0,38626,38626
7.337186999999998,7.337186999999998,7.337186999999998,1.0693743228912354,1.0693743228912354,1.0693743228912354,0.005820989143103361,0.005820989143103361,0.005820989143103361,1.0069581270217896,1.0069581270217896,1.0069581270217896,37791.0,37791,37791,37101.0,37101,37101,38039.0,38039,38039,38409.0,38409,38409
7.356910000000001,7.356910000000001,7.356910000000001,1.069701910018921,1.069701910018921,1.069701910018921,0.005835400894284248,0.005835400894284248,0.005835400894284248,1.0069971084594727,1.0069971084594727,1.0069971084594727,37525.0,37525,37525,35619.0,35619,35619,38311.0,38311,38311,39981.0,39981,39981
7.376641000000001,7.376641000000001,7.376641000000001,1.0697253942489624,1.0697253942489624,1.0697253942489624,0.005849404726177454,0.005849404726177454,0.005849404726177454,1.0069828033447266,1.0069828033447266,1.0069828033447266,39146.0,39146,39146,37800.0,37800,37800,36852.0,36852,36852,37818.0,37818,37818
7.396360000000001,7.396360000000001,7.396360000000001,1.0703552961349487,1.0703552961349487,1.0703552961349487,0.0059304735623300076,0.0059304735623300076,0.0059304735623300076,1.0069884061813354,1.0069884061813354,1.0069884061813354,37290.0,37290,37290,38128.0,38128,38128,38892.0,38892,38892,37282.0,37282,37282
7.416080999999998,7.416080999999998,7.416080999999998,1.0696178674697876,1.0696178674697876,1.0696178674697876,0.005867245607078075,0.005867245607078075,0.005867245607078075,1.0069732666015625,1.0069732666015625,1.0069732666015625,38823.0,38823,38823,37335.0,37335,37335,37719.0,37719,37719,37747.0,37747,37747
7.435805,7.435805,7.435805,1.069030523300171,1.069030523300171,1.069030523300171,0.0058704218827188015,0.0058704218827188015,0.0058704218827188015,1.0069748163223267,1.0069748163223267,1.0069748163223267,35324.0,35324,35324,37534.0,37534,37534,40974.0,40974,40974,37748.0,37748,37748
7.455529999999999,7.4555299999999995,7.4555299999999995,1.0685819387435913,1.0685819387435913,1.0685819387435913,0.005872549023479223,0.005872549023479223,0.005872549023479223,1.0069727897644043,1.0069727897644043,1.0069727897644043,37774.0,37774,37774,38138.0,38138,38138,38660.0,38660,38660,37012.0,37012,37012
7.475252,7.475252000000001,7.475252000000001,1.0684428215026855,1.0684428215026855,1.0684428215026855,0.005874398164451122,0.005874398164451122,0.005874398164451122,1.0069684982299805,1.0069684982299805,1.0069684982299805,37226.0,37226,37226,36584.0,36584,36584,39144.0,39144,39144,38654.0,38654,38654
7.494982,7.494982,7.494982,1.067853569984436,1.067853569984436,1.067853569984436,0.0058768498711287975,0.0058768498711287975,0.0058768498711287975,1.0069684982299805,1.0069684982299805,1.0069684982299805,36021.0,36021,36021,39177.0,39177,39177,40073.0,40073,40073,36329.0,36329,36329
7.514700000000002,7.514700000000001,7.514700000000001,1.0674175024032593,1.0674175024032593,1.0674175024032593,0.005878763273358345,0.005878763273358345,0.005878763273358345,1.006438136100769,1.006438136100769,1.006438136100769,37169.0,37169,37169,38197.0,38197,38197,39117.0,39117,39117,37385.0,37385,37385
7.534424,7.534424,7.534424,1.0667614936828613,1.0667614936828613,1.0667614936828613,0.005878421477973461,0.005878421477973461,0.005878421477973461,1.0060458183288574,1.0060458183288574,1.0060458183288574,36690.0,36690,36690,38868.0,38868,38868,39548.0,39548,39548,36874.0,36874,36874
7.554231,7.554231,7.554231,1.0663223266601562,1.0663223266601562,1.0663223266601562,0.005344410892575979,0.005344410892575979,0.005344410892575979,1.0059555768966675,1.0059555768966675,1.0059555768966675,37217.0,37217,37217,36977.0,36977,36977,39287.0,39287,39287,38507.0,38507,38507
7.573869999999999,7.573869999999999,7.573869999999999,1.065583348274231,1.065583348274231,1.065583348274231,0.005732377525418997,0.005732377525418997,0.005732377525418997,1.005938172340393,1.005938172340393,1.005938172340393,35202.0,35202,35202,38428.0,38428,38428,41976.0,41976,41976,36330.0,36330,36330
7.593597999999998,7.593597999999998,7.593597999999998,1.0661959648132324,1.0661959648132324,1.0661959648132324,0.005902961827814579,0.005902961827814579,0.005902961827814579,1.005971074104309,1.005971074104309,1.005971074104309,37466.0,37466,37466,37742.0,37742,37742,38720.0,38720,38720,37948.0,37948,37948
7.6133250000000015,7.6133250000000015,7.6133250000000015,1.065601110458374,1.065601110458374,1.065601110458374,0.005927929189056158,0.005927929189056158,0.005927929189056158,1.006495714187622,1.006495714187622,1.006495714187622,37461.0,37461,37461,36441.0,36441,36441,39347.0,39347,39347,38155.0,38155,38155
7.633045999999998,7.633045999999998,7.633045999999998,1.0651999711990356,1.0651999711990356,1.0651999711990356,0.005933287553489208,0.005933287553489208,0.005933287553489208,1.0069003105163574,1.0069003105163574,1.0069003105163574,37350.0,37350,37350,36882.0,36882,36882,38468.0,38468,38468,38300.0,38300,38300
7.6527650000000005,7.6527650000000005,7.6527650000000005,1.0643364191055298,1.0643364191055298,1.0643364191055298,0.005933047272264957,0.005933047272264957,0.005933047272264957,1.00701105594635,1.00701105594635,1.00701105594635,40569.0,40569,40569,35463.0,35463,35463,35325.0,35325,35325,39479.0,39479,39479
7.672491999999998,7.672491999999998,7.672491999999998,1.0626260042190552,1.0626260042190552,1.0626260042190552,0.0058577400632202625,0.0058577400632202625,0.0058577400632202625,1.0070687532424927,1.0070687532424927,1.0070687532424927,36580.0,36580,36580,37132.0,37132,37132,39424.0,39424,39424,37828.0,37828,37828
7.692213000000001,7.692213000000001,7.692213000000001,1.0622100830078125,1.0622100830078125,1.0622100830078125,0.005853005684912205,0.005853005684912205,0.005853005684912205,1.0070463418960571,1.0070463418960571,1.0070463418960571,38545.0,38545,38545,37013.0,37013,37013,38047.0,38047,38047,37495.0,37495,37495
7.711936999999999,7.711936999999999,7.711936999999999,1.0613453388214111,1.0613453388214111,1.0613453388214111,0.005847018677741289,0.005847018677741289,0.005847018677741289,1.007017970085144,1.007017970085144,1.007017970085144,37568.0,37568,37568,36106.0,36106,36106,38716.0,38716,38716,38866.0,38866,38866
7.731668999999998,7.731668999999998,7.731668999999998,1.061170220375061,1.061170220375061,1.061170220375061,0.00583994435146451,0.00583994435146451,0.00583994435146451,1.0070037841796875,1.0070037841796875,1.0070037841796875,37690.0,37690,37690,36676.0,36676,36676,37928.0,37928,37928,39014.0,39014,39014
7.751385999999999,7.751386,7.751386,1.0613315105438232,1.0613315105438232,1.0613315105438232,0.00591879291459918,0.00591879291459918,0.00591879291459918,1.0070010423660278,1.0070010423660278,1.0070010423660278,38023.0,38023,38023,36537.0,36537,36537,37849.0,37849,37849,38875.0,38875,38875
7.771128000000002,7.771128000000001,7.771128000000001,1.0596816539764404,1.0596816539764404,1.0596816539764404,0.005825562868267298,0.005825562868267298,0.005825562868267298,1.0069998502731323,1.0069998502731323,1.0069998502731323,39896.0,39896,39896,35524.0,35524,35524,37024.0,37024,37024,38816.0,38816,38816
7.7908420000000005,7.790842000000001,7.790842000000001,1.0587490797042847,1.0587490797042847,1.0587490797042847,0.005821540951728821,0.005821540951728821,0.005821540951728821,1.0069876909255981,1.0069876909255981,1.0069876909255981,36863.0,36863,36863,38267.0,38267,38267,39609.0,39609,39609,36601.0,36601,36601
7.810557000000001,7.810557000000001,7.810557000000001,1.0582929849624634,1.0582929849624634,1.0582929849624634,0.005817655473947525,0.005817655473947525,0.005817655473947525,1.0069732666015625,1.0069732666015625,1.0069732666015625,36495.0,36495,36495,37949.0,37949,37949,40095.0,40095,40095,36861.0,36861,36861
7.830283,7.830283,7.830283,1.0586271286010742,1.0586271286010742,1.0586271286010742,0.00590950483456254,0.00590950483456254,0.00590950483456254,1.0069842338562012,1.0069842338562012,1.0069842338562012,36422.0,36422,36422,37256.0,37256,37256,39706.0,39706,39706,38048.0,38048,38048
7.850022000000001,7.850022000000001,7.850022000000001,1.0573220252990723,1.0573220252990723,1.0573220252990723,0.005812893155962229,0.005812893155962229,0.005812893155962229,1.0069670677185059,1.0069670677185059,1.0069670677185059,36987.0,36987,36987,37891.0,37891,37891,38939.0,38939,38939,37575.0,37575,37575
7.869735000000003,7.869735000000002,7.869735000000002,1.0564725399017334,1.0564725399017334,1.0564725399017334,0.005280278157442808,0.005280278157442808,0.005280278157442808,1.0069749355316162,1.0069749355316162,1.0069749355316162,39800.0,39800,39800,36414.0,36414,36414,37346.0,37346,37346,37776.0,37776,37776
7.889457999999999,7.889457999999999,7.889457999999999,1.0557702779769897,1.0557702779769897,1.0557702779769897,0.004879117012023926,0.004879117012023926,0.004879117012023926,1.0069705247879028,1.0069705247879028,1.0069705247879028,38275.0,38275,38275,36865.0,36865,36865,37783.0,37783,37783,38417.0,38417,38417
7.909185000000003,7.909185000000003,7.909185000000003,1.0553735494613647,1.0553735494613647,1.0553735494613647,0.005311895161867142,0.005311895161867142,0.005311895161867142,1.0069496631622314,1.0069496631622314,1.0069496631622314,36754.0,36754,36754,37930.0,37930,37930,39236.0,39236,39236,37552.0,37552,37552
7.928903,7.928903,7.928903,1.0553228855133057,1.0553228855133057,1.0553228855133057,0.005691150203347206,0.005691150203347206,0.005691150203347206,1.006931185722351,1.006931185722351,1.006931185722351,39875.0,39875,39875,35693.0,35693,35693,36577.0,36577,36577,39439.0,39439,39439
7.948628000000001,7.948628000000001,7.948628000000001,1.0545589923858643,1.0545589923858643,1.0545589923858643,0.005256440490484238,0.005256440490484238,0.005256440490484238,1.0069233179092407,1.0069233179092407,1.0069233179092407,38572.0,38572,38572,36572.0,36572,36572,37414.0,37414,37414,39046.0,39046,39046
7.9683519999999985,7.968351999999999,7.968351999999999,1.054413914680481,1.054413914680481,1.054413914680481,0.004877643659710884,0.004877643659710884,0.004877643659710884,1.0069366693496704,1.0069366693496704,1.0069366693496704,37942.0,37942,37942,37074.0,37074,37074,38450.0,38450,38450,38022.0,38022,38022
7.988076000000001,7.988076000000001,7.988076000000001,1.0536218881607056,1.0536218881607056,1.0536218881607056,0.0047861505299806595,0.0047861505299806595,0.0047861505299806595,1.0061484575271606,1.0061484575271606,1.0061484575271606,38008.0,38008,38008,37248.0,37248,37248,38616.0,38616,38616,37948.0,37948,37948
8.007792000000002,8.007792000000002,8.007792000000002,1.053464651107788,1.053464651107788,1.053464651107788,0.00476832315325737,0.00476832315325737,0.00476832315325737,1.0059599876403809,1.0059599876403809,1.0059599876403809,36037.0,36037,36037,38279.0,38279,38279,41193.0,41193,41193,36355.0,36355,36355
8.027524999999999,8.027524999999999,8.027524999999999,1.053462266921997,1.053462266921997,1.053462266921997,0.004770530387759209,0.004770530387759209,0.004770530387759209,1.0059436559677124,1.0059436559677124,1.0059436559677124,38286.0,38286,38286,35914.0,35914,35914,38992.0,38992,38992,38504.0,38504,38504
8.047328000000002,8.047328000000002,8.047328000000002,1.0534472465515137,1.0534472465515137,1.0534472465515137,0.004884148016571999,0.004884148016571999,0.004884148016571999,1.0059794187545776,1.0059794187545776,1.0059794187545776,38997.0,38997,38997,36965.0,36965,36965,37503.0,37503,37503,37939.0,37939,37939
8.066964,8.066964,8.066964,1.0533008575439453,1.0533008575439453,1.0533008575439453,0.004892634227871895,0.004892634227871895,0.004892634227871895,1.0059950351715088,1.0059950351715088,1.0059950351715088,37114.0,37114,37114,39182.0,39182,39182,39334.0,39334,39334,35658.0,35658,35658
8.086689,8.086689,8.086689,1.0532809495925903,1.0532809495925903,1.0532809495925903,0.004898546263575554,0.004898546263575554,0.004898546263575554,1.0060005187988281,1.0060005187988281,1.0060005187988281,36619.0,36619,36619,36369.0,36369,36369,39585.0,39585,39585,38715.0,38715,38715
8.106408,8.106408,8.106408,1.0525201559066772,1.0525201559066772,1.0525201559066772,0.004390045069158077,0.004390045069158077,0.004390045069158077,1.006001353263855,1.006001353263855,1.006001353263855,39321.0,39321,39321,35293.0,35293,35293,37255.0,37255,37255,39419.0,39419,39419
8.126133,8.126133,8.126133,1.0518649816513062,1.0518649816513062,1.0518649816513062,0.004201299510896206,0.004201299510896206,0.004201299510896206,1.0060083866119385,1.0060083866119385,1.0060083866119385,37488.0,37488,37488,36486.0,36486,36486,38758.0,38758,38758,38516.0,38516,38516
8.145855000000001,8.145855000000001,8.145855000000001,1.0516250133514404,1.0516250133514404,1.0516250133514404,0.003875632304698229,0.003875632304698229,0.003875632304698229,1.0060169696807861,1.0060169696807861,1.0060169696807861,37675.0,37675,37675,38377.0,38377,38377,38767.0,38767,38767,36333.0,36333,36333
8.165585,8.165585,8.165585,1.0515891313552856,1.0515891313552856,1.0515891313552856,0.0037990559358149767,0.0037990559358149767,0.0037990559358149767,1.0060111284255981,1.0060111284255981,1.0060111284255981,37366.0,37366,37366,37482.0,37482,37482,39262.0,39262,39262,37110.0,37110,37110
8.185302,8.185302,8.185302,1.0510696172714233,1.0510696172714233,1.0510696172714233,0.0037881312891840935,0.0037881312891840935,0.0037881312891840935,1.0060118436813354,1.0060118436813354,1.0060118436813354,37347.0,37347,37347,38041.0,38041,38041,39545.0,39545,39545,36259.0,36259,36259
8.205027999999999,8.205027999999999,8.205027999999999,1.0506879091262817,1.0506879091262817,1.0506879091262817,0.0037958878092467785,0.0037958878092467785,0.0037958878092467785,1.0060205459594727,1.0060205459594727,1.0060205459594727,38548.0,38548,38548,35696.0,35696,35696,37850.0,37850,37850,39010.0,39010,39010
8.224749000000001,8.224749000000001,8.224749000000001,1.0506081581115723,1.0506081581115723,1.0506081581115723,0.0038092180620878935,0.0038092180620878935,0.0038092180620878935,1.0060174465179443,1.0060174465179443,1.0060174465179443,37870.0,37870,37870,36920.0,36920,36920,38486.0,38486,38486,37824.0,37824,37824
8.244473,8.244473,8.244473,1.0506056547164917,1.0506056547164917,1.0506056547164917,0.0038233252707868814,0.0038233252707868814,0.0038233252707868814,1.005996584892273,1.005996584892273,1.005996584892273,39244.0,39244,39244,36160.0,36160,36160,37266.0,37266,37266,38582.0,38582,38582
8.2642,8.2642,8.2642,1.0500911474227905,1.0500911474227905,1.0500911474227905,0.00383539916947484,0.00383539916947484,0.00383539916947484,1.005158543586731,1.005158543586731,1.005158543586731,39184.0,39184,39184,36346.0,36346,36346,37850.0,37850,37850,38344.0,38344,38344
8.283919999999998,8.283919999999998,8.283919999999998,1.0496398210525513,1.0496398210525513,1.0496398210525513,0.0038378883618861437,0.0038378883618861437,0.0038378883618861437,1.0054678916931152,1.0054678916931152,1.0054678916931152,38816.0,38816,38816,36090.0,36090,36090,38046.0,38046,38046,39152.0,39152,39152
8.303645000000001,8.303645000000001,8.303645000000001,1.0496240854263306,1.0496240854263306,1.0496240854263306,0.003853059373795986,0.003853059373795986,0.003853059373795986,1.0058155059814453,1.0058155059814453,1.0058155059814453,37345.0,37345,37345,37455.0,37455,37455,39831.0,39831,39831,37093.0,37093,37093
8.323367,8.323367,8.323367,1.0496408939361572,1.0496408939361572,1.0496408939361572,0.003863149555400014,0.003863149555400014,0.003863149555400014,1.0053614377975464,1.0053614377975464,1.0053614377975464,38347.0,38347,38347,37059.0,37059,37059,38463.0,38463,38463,37735.0,37735,37735
8.343091000000001,8.343091000000001,8.343091000000001,1.0496660470962524,1.0496660470962524,1.0496660470962524,0.003870908636599779,0.003870908636599779,0.003870908636599779,1.0049902200698853,1.0049902200698853,1.0049902200698853,38790.0,38790,38790,36754.0,36754,36754,38368.0,38368,38368,38076.0,38076,38076
8.362816,8.362816,8.362816,1.048887014389038,1.048887014389038,1.048887014389038,0.0038791405968368053,0.0038791405968368053,0.0038791405968368053,1.0049200057983398,1.0049200057983398,1.0049200057983398,37085.0,37085,37085,38471.0,38471,38471,39167.0,39167,39167,37213.0,37213,37213
8.382541000000002,8.382541000000002,8.382541000000002,1.048703908920288,1.048703908920288,1.048703908920288,0.0038857003673911095,0.0038857003673911095,0.0038857003673911095,1.0049197673797607,1.0049197673797607,1.0049197673797607,37783.0,37783,37783,36975.0,36975,36975,38619.0,38619,38619,38447.0,38447,38447
8.402263,8.402263,8.402263,1.0486701726913452,1.0486701726913452,1.0486701726913452,0.0038915257900953293,0.0038915257900953293,0.0038915257900953293,1.004935622215271,1.004935622215271,1.004935622215271,36339.0,36339,36339,37507.0,37507,37507,40129.0,40129,40129,37769.0,37769,37769
8.421986000000002,8.421986000000002,8.421986000000002,1.0486769676208496,1.0486769676208496,1.0486769676208496,0.00389267411082983,0.00389267411082983,0.00389267411082983,1.0049664974212646,1.0049664974212646,1.0049664974212646,38882.0,38882,38882,35024.0,35024,35024,37678.0,37678,37678,39940.0,39940,39940
8.44171,8.44171,8.44171,1.0478932857513428,1.0478932857513428,1.0478932857513428,0.0038938624784350395,0.0038938624784350395,0.0038938624784350395,1.0044422149658203,1.0044422149658203,1.0044422149658203,38065.0,38065,38065,36223.0,36223,36223,38775.0,38775,38775,38357.0,38357,38357
8.461433000000001,8.461433000000001,8.461433000000001,1.0477102994918823,1.0477102994918823,1.0477102994918823,0.003897377522662282,0.003897377522662282,0.003897377522662282,1.0042999982833862,1.0042999982833862,1.0042999982833862,40573.0,40573,40573,36365.0,36365,36365,36187.0,36187,36187,38539.0,38539,38539
8.481158,8.481158,8.481158,1.0468825101852417,1.0468825101852417,1.0468825101852417,0.0039008017629384995,0.0039008017629384995,0.0039008017629384995,1.003994107246399,1.003994107246399,1.003994107246399,37165.0,37165,37165,37919.0,37919,37919,39585.0,39585,39585,37363.0,37363,37363
8.500881999999999,8.500881999999999,8.500881999999999,1.046692132949829,1.046692132949829,1.046692132949829,0.003903554752469063,0.003903554752469063,0.003903554752469063,1.0039258003234863,1.0039258003234863,1.0039258003234863,39547.0,39547,39547,37487.0,37487,37487,37607.0,37607,37607,37435.0,37435,37435
8.520611000000002,8.520611000000002,8.520611000000002,1.0466625690460205,1.0466625690460205,1.0466625690460205,0.0039042546413838863,0.0039042546413838863,0.0039042546413838863,1.0039217472076416,1.0039217472076416,1.0039217472076416,38284.0,38284,38284,36550.0,36550,36550,38656.0,38656,38656,38506.0,38506,38506
8.540327000000001,8.540327000000001,8.540327000000001,1.045873761177063,1.045873761177063,1.045873761177063,0.003904633456841111,0.003904633456841111,0.003904633456841111,1.0039327144622803,1.0039327144622803,1.0039327144622803,36787.0,36787,36787,37201.0,37201,37201,39813.0,39813,39813,38119.0,38119,38119
8.560052,8.560052,8.560052,1.0456920862197876,1.0456920862197876,1.0456920862197876,0.0039029158651828766,0.0039029158651828766,0.0039029158651828766,1.0039429664611816,1.0039429664611816,1.0039429664611816,37376.0,37376,37376,37794.0,37794,37794,39538.0,39538,39538,37144.0,37144,37144
8.579781,8.579781,8.579781,1.0451314449310303,1.0451314449310303,1.0451314449310303,0.003900598268955946,0.003900598268955946,0.003900598268955946,1.0039633512496948,1.0039633512496948,1.0039633512496948,39201.0,39201,39201,35589.0,35589,35589,37887.0,37887,37887,39055.0,39055,39055
8.599499,8.599499,8.599499,1.0447416305541992,1.0447416305541992,1.0447416305541992,0.003898891154676676,0.003898891154676676,0.003898891154676676,1.0039806365966797,1.0039806365966797,1.0039806365966797,39245.0,39245,39245,36617.0,36617,36617,37497.0,37497,37497,38277.0,38277,38277
8.619223999999999,8.619223999999999,8.619223999999999,1.044132947921753,1.044132947921753,1.044132947921753,0.00389846065081656,0.00389846065081656,0.00389846065081656,1.004002332687378,1.004002332687378,1.004002332687378,39760.0,39760,39760,35572.0,35572,35572,37278.0,37278,37278,38906.0,38906,38906
8.638946,8.638946,8.638946,1.0440075397491455,1.0440075397491455,1.0440075397491455,0.004694041796028614,0.004694041796028614,0.004694041796028614,1.0040208101272583,1.0040208101272583,1.0040208101272583,38890.0,38890,38890,36138.0,36138,36138,37604.0,37604,37604,38752.0,38752,38752
8.658669,8.658669,8.658669,1.0437337160110474,1.0437337160110474,1.0437337160110474,0.004885795526206493,0.004885795526206493,0.004885795526206493,1.00347900390625,1.00347900390625,1.00347900390625,38256.0,38256,38256,35270.0,35270,35270,38570.0,38570,38570,39308.0,39308,39308
8.678394,8.678394,8.678394,1.0431560277938843,1.0431560277938843,1.0431560277938843,0.004925383720546961,0.004925383720546961,0.004925383720546961,1.0036112070083618,1.0036112070083618,1.0036112070083618,36502.0,36502,36502,37758.0,37758,37758,40462.0,40462,40462,37206.0,37206,37206
8.698115999999999,8.698115999999999,8.698115999999999,1.042766809463501,1.042766809463501,1.042766809463501,0.0049274335615336895,0.0049274335615336895,0.0049274335615336895,1.0033655166625977,1.0033655166625977,1.0033655166625977,39508.0,39508,39508,35942.0,35942,35942,37056.0,37056,37056,39074.0,39074,39074
8.717842000000001,8.717842000000001,8.717842000000001,1.0421619415283203,1.0421619415283203,1.0421619415283203,0.004920683801174164,0.004920683801174164,0.004920683801174164,1.0030125379562378,1.0030125379562378,1.0030125379562378,36733.0,36733,36733,37411.0,37411,37411,40303.0,40303,40303,37705.0,37705,37705
8.737674,8.737674,8.737674,1.041766881942749,1.041766881942749,1.041766881942749,0.00491204671561718,0.00491204671561718,0.00491204671561718,1.0029094219207764,1.0029094219207764,1.0029094219207764,38032.0,38032,38032,37030.0,37030,37030,39246.0,39246,39246,38056.0,38056,38056
8.757287000000002,8.757287000000002,8.757287000000002,1.041163682937622,1.041163682937622,1.041163682937622,0.004899946041405201,0.004899946041405201,0.004899946041405201,1.0028841495513916,1.0028841495513916,1.0028841495513916,38324.0,38324,38324,36800.0,36800,36800,38456.0,38456,38456,38820.0,38820,38820
8.777011,8.777011,8.777011,1.0407698154449463,1.0407698154449463,1.0407698154449463,0.004887349903583527,0.004887349903583527,0.004887349903583527,1.002888798713684,1.002888798713684,1.002888798713684,38178.0,38178,38178,35716.0,35716,35716,39204.0,39204,39204,39254.0,39254,39254
8.796734,8.796734,8.796734,1.0401653051376343,1.0401653051376343,1.0401653051376343,0.004873417783528566,0.004873417783528566,0.004873417783528566,1.0029057264328003,1.0029057264328003,1.0029057264328003,37396.0,37396,37396,37286.0,37286,37286,40142.0,40142,40142,37428.0,37428,37428
8.816462,8.816462,8.816462,1.0392383337020874,1.0392383337020874,1.0392383337020874,0.004330967552959919,0.004330967552959919,0.004330967552959919,1.0023770332336426,1.0023770332336426,1.0023770332336426,37348.0,37348,37348,36580.0,36580,36580,39678.0,39678,39678,38578.0,38578,38578
8.836281,8.836281,8.836281,1.0387603044509888,1.0387603044509888,1.0387603044509888,0.0039249928668141365,0.0039249928668141365,0.0039249928668141365,1.0019744634628296,1.0019744634628296,1.0019744634628296,40302.0,40302,40302,35368.0,35368,35368,37154.0,37154,37154,39848.0,39848,39848
8.855912000000002,8.855912000000002,8.855912000000002,1.038133144378662,1.038133144378662,1.038133144378662,0.0038235560059547424,0.0038235560059547424,0.0038235560059547424,1.0018911361694336,1.0018911361694336,1.0018911361694336,35591.0,35591,35591,40767.0,40767,40767,41661.0,41661,41661,34673.0,34673,34673
8.875634999999999,8.875634999999999,8.875634999999999,1.037734866142273,1.037734866142273,1.037734866142273,0.0037997630424797535,0.0037997630424797535,0.0037997630424797535,1.0018879175186157,1.0018879175186157,1.0018879175186157,36968.0,36968,36968,37406.0,37406,37406,40620.0,40620,40620,37606.0,37606,37606
8.895351999999999,8.895351999999999,8.895351999999999,1.0368608236312866,1.0368608236312866,1.0368608236312866,0.0037968852557241917,0.0037968852557241917,0.0037968852557241917,1.0011042356491089,1.0011042356491089,1.0011042356491089,37666.0,37666,37666,36412.0,36412,36412,39536.0,39536,39536,39154.0,39154,39154
8.91508,8.91508,8.91508,1.0366657972335815,1.0366657972335815,1.0366657972335815,0.003799830097705126,0.003799830097705126,0.003799830097705126,1.0009419918060303,1.0009419918060303,1.0009419918060303,37759.0,37759,37759,37565.0,37565,37565,39539.0,39539,39539,37861.0,37861,37861
8.934833,8.934833,8.934833,1.035848617553711,1.035848617553711,1.035848617553711,0.003805473679676652,0.003805473679676652,0.003805473679676652,1.0009260177612305,1.0009260177612305,1.0009260177612305,39843.0,39843,39843,35805.0,35805,35805,37105.0,37105,37105,39915.0,39915,39915
8.954526,8.954526,8.954526,1.0356744527816772,1.0356744527816772,1.0356744527816772,0.0038147149607539177,0.0038147149607539177,0.0038147149607539177,1.0009602308273315,1.0009602308273315,1.0009602308273315,37075.0,37075,37075,37765.0,37765,37765,40179.0,40179,40179,37341.0,37341,37341
8.974251,8.974251,8.974251,1.0348652601242065,1.0348652601242065,1.0348652601242065,0.0038258929271250963,0.0038258929271250963,0.0038258929271250963,1.0009851455688477,1.0009851455688477,1.0009851455688477,40680.0,40680,40680,35394.0,35394,35394,36464.0,36464,36464,39722.0,39722,39722
8.993974,8.993974,8.993974,1.034161925315857,1.034161925315857,1.034161925315857,0.0038379027973860502,0.0038379027973860502,0.0038379027973860502,1.0010124444961548,1.0010124444961548,1.0010124444961548,37973.0,37973,37973,36997.0,36997,36997,39385.0,39385,39385,37753.0,37753,37753
9.013699,9.013699,9.013699,1.0337510108947754,1.0337510108947754,1.0337510108947754,0.0038485631812363863,0.0038485631812363863,0.0038485631812363863,1.0010312795639038,1.0010312795639038,1.0010312795639038,37960.0,37960,37960,37754.0,37754,37754,39264.0,39264,39264,37018.0,37018,37018
9.03342,9.03342,9.03342,1.0331568717956543,1.0331568717956543,1.0331568717956543,0.003854822600260377,0.003854822600260377,0.003854822600260377,1.001030445098877,1.001030445098877,1.001030445098877,40063.0,40063,40063,35299.0,35299,35299,37415.0,37415,37415,39251.0,39251,39251
9.053143,9.053143,9.053143,1.0327777862548828,1.0327777862548828,1.0327777862548828,0.003862556302919984,0.003862556302919984,0.003862556302919984,1.0010112524032593,1.0010112524032593,1.0010112524032593,36996.0,36996,36996,37686.0,37686,37686,40438.0,40438,40438,37036.0,37036,37036
9.072873000000001,9.072873000000001,9.072873000000001,1.031921625137329,1.031921625137329,1.031921625137329,0.0038716886192560196,0.0038716886192560196,0.0038716886192560196,1.000989317893982,1.000989317893982,1.000989317893982,38209.0,38209,38209,36727.0,36727,36727,39063.0,39063,39063,38313.0,38313,38313
9.092597,9.092597,9.092597,1.0317462682724,1.0317462682724,1.0317462682724,0.0038806628435850143,0.0038806628435850143,0.0038806628435850143,1.0009831190109253,1.0009831190109253,1.0009831190109253,36408.0,36408,36408,38364.0,38364,38364,41000.0,41000,41000,36544.0,36544,36544
9.112314,9.112314,9.112314,1.0309456586837769,1.0309456586837769,1.0309456586837769,0.003886391641572118,0.003886391641572118,0.003886391641572118,1.0009784698486328,1.0009784698486328,1.0009784698486328,40295.0,40295,40295,36815.0,36815,36815,37467.0,37467,37467,37787.0,37787,37787
9.132036000000001,9.132036000000001,9.132036000000001,1.030787467956543,1.030787467956543,1.030787467956543,0.003887409344315529,0.003887409344315529,0.003887409344315529,1.0009896755218506,1.0009896755218506,1.0009896755218506,37318.0,37318,37318,38692.0,38692,38692,39890.0,39890,39890,36372.0,36372,36372
9.151760999999999,9.151760999999999,9.151760999999999,1.029988169670105,1.029988169670105,1.029988169670105,0.003884006291627884,0.003884006291627884,0.003884006291627884,1.0009959936141968,1.0009959936141968,1.0009959936141968,38425.0,38425,38425,35183.0,35183,35183,39467.0,39467,39467,39145.0,39145,39145
9.171484000000001,9.171484000000001,9.171484000000001,1.0298255681991577,1.0298255681991577,1.0298255681991577,0.0038809743709862232,0.0038809743709862232,0.0038809743709862232,1.0009703636169434,1.0009703636169434,1.0009703636169434,40125.0,40125,40125,35243.0,35243,35243,37217.0,37217,37217,39819.0,39819,39819
9.191206,9.191206,9.191206,1.0290277004241943,1.0290277004241943,1.0290277004241943,0.0038765703793615103,0.0038765703793615103,0.0038765703793615103,1.0009307861328125,1.0009307861328125,1.0009307861328125,38369.0,38369,38369,37777.0,37777,37777,39497.0,39497,39497,37049.0,37049,37049
9.210934000000002,9.210934000000002,9.210934000000002,1.0288734436035156,1.0288734436035156,1.0288734436035156,0.003870459273457527,0.003870459273457527,0.003870459273457527,1.0009254217147827,1.0009254217147827,1.0009254217147827,36062.0,36062,36062,37884.0,37884,37884,41744.0,41744,41744,36994.0,36994,36994
9.230656,9.230656,9.230656,1.0280818939208984,1.0280818939208984,1.0280818939208984,0.003862726967781782,0.003862726967781782,0.003862726967781782,1.0009369850158691,1.0009369850158691,1.0009369850158691,40156.0,40156,40156,36096.0,36096,36096,38002.0,38002,38002,38354.0,38354,38354
9.250378000000001,9.250378000000001,9.250378000000001,1.0273910760879517,1.0273910760879517,1.0273910760879517,0.0038586906157433987,0.0038586906157433987,0.0038586906157433987,1.0004209280014038,1.0004209280014038,1.0004209280014038,37421.0,37421,37421,37541.0,37541,37541,40241.0,40241,40241,37265.0,37265,37265
9.270104,9.270104,9.270104,1.0269865989685059,1.0269865989685059,1.0269865989685059,0.00385660189203918,0.00385660189203918,0.00385660189203918,1.0000402927398682,1.0000402927398682,1.0000402927398682,38958.0,38958,38958,36166.0,36166,36166,38682.0,38682,38682,39010.0,39010,39010
9.289826000000001,9.289826000000001,9.289826000000001,1.0263887643814087,1.0263887643814087,1.0263887643814087,0.003853514092043042,0.003853514092043042,0.003853514092043042,0.9999653697013855,0.9999653697013855,0.9999653697013855,37929.0,37929,37929,37121.0,37121,37121,40141.0,40141,40141,37593.0,37593,37593
9.309549,9.309549,9.309549,1.0260053873062134,1.0260053873062134,1.0260053873062134,0.0038506686687469482,0.0038506686687469482,0.0038506686687469482,0.9999578595161438,0.9999578595161438,0.9999578595161438,38754.0,38754,38754,34848.0,34848,34848,38986.0,38986,38986,40160.0,40160,40160
9.329394,9.329394,9.329394,1.0259453058242798,1.0259453058242798,1.0259453058242798,0.0038490183651447296,0.0038490183651447296,0.0038490183651447296,0.9999680519104004,0.9999680519104004,0.9999680519104004,35499.0,35499,35499,38055.0,38055,38055,42159.0,42159,42159,36963.0,36963,36963
9.348995,9.348995,9.348995,1.0251659154891968,1.0251659154891968,1.0251659154891968,0.0038464562967419624,0.0038464562967419624,0.0038464562967419624,0.9999790787696838,0.9999790787696838,0.9999790787696838,40757.0,40757,40757,34635.0,34635,34635,37165.0,37165,37165,40075.0,40075,40075
9.368725,9.368725,9.368725,1.0250047445297241,1.0250047445297241,1.0250047445297241,0.0038461063522845507,0.0038461063522845507,0.0038461063522845507,1.0000121593475342,1.0000121593475342,1.0000121593475342,37706.0,37706,37706,38340.0,38340,38340,39684.0,39684,39684,36694.0,36694,36694
9.388443,9.388443,9.388443,1.0244686603546143,1.0244686603546143,1.0244686603546143,0.0038470453582704067,0.0038470453582704067,0.0038470453582704067,1.0000487565994263,1.0000487565994263,1.0000487565994263,38549.0,38549,38549,38489.0,38489,38489,38801.0,38801,38801,36361.0,36361,36361
9.408167000000002,9.408167000000002,9.408167000000002,1.0240989923477173,1.0240989923477173,1.0240989923477173,0.0038475682958960533,0.0038475682958960533,0.0038475682958960533,1.0000712871551514,1.0000712871551514,1.0000712871551514,38709.0,38709,38709,34877.0,34877,34877,39003.0,39003,39003,39547.0,39547,39547
9.427963,9.427963,9.427963,1.0240358114242554,1.0240358114242554,1.0240358114242554,0.003847339656203985,0.003847339656203985,0.003847339656203985,1.0001097917556763,1.0001097917556763,1.0001097917556763,39454.0,39454,39454,35668.0,35668,35668,37974.0,37974,37974,38772.0,38772,38772
9.447624000000001,9.447624000000001,9.447624000000001,1.0240470170974731,1.0240470170974731,1.0240470170974731,0.003847311483696103,0.003847311483696103,0.003847311483696103,1.0001301765441895,1.0001301765441895,1.0001301765441895,39926.0,39926,39926,36798.0,36798,36798,37848.0,37848,37848,37212.0,37212,37212
9.467343000000001,9.467343000000001,9.467343000000001,1.0232768058776855,1.0232768058776855,1.0232768058776855,0.0038469547871500254,0.0038469547871500254,0.0038469547871500254,1.0001318454742432,1.0001318454742432,1.0001318454742432,37767.0,37767,37767,36573.0,36573,36573,39813.0,39813,39813,37627.0,37627,37627
9.487061999999998,9.487061999999998,9.487061999999998,1.0231115818023682,1.0231115818023682,1.0231115818023682,0.0038475962355732918,0.0038475962355732918,0.0038475962355732918,1.0006554126739502,1.0006554126739502,1.0006554126739502,39066.0,39066,39066,37998.0,37998,37998,38132.0,38132,38132,36684.0,36684,36684
9.506790000000002,9.506790000000002,9.506790000000002,1.0231002569198608,1.0231002569198608,1.0231002569198608,0.003848627209663391,0.003848627209663391,0.003848627209663391,1.001044511795044,1.001044511795044,1.001044511795044,39139.0,39139,39139,35261.0,35261,35261,38279.0,38279,38279,38837.0,38837,38837
9.526507999999998,9.526507999999998,9.526507999999998,1.0225919485092163,1.0225919485092163,1.0225919485092163,0.0038489317521452904,0.0038489317521452904,0.0038489317521452904,1.001142978668213,1.001142978668213,1.001142978668213,37381.0,37381,37381,36361.0,36361,36361,39391.0,39391,39391,38211.0,38211,38211
9.546234000000002,9.546234000000002,9.546234000000002,1.0224910974502563,1.0224910974502563,1.0224910974502563,0.00384655618108809,0.00384655618108809,0.00384655618108809,1.0011506080627441,1.0011506080627441,1.0011506080627441,38604.0,38604,38604,36302.0,36302,36302,38502.0,38502,38502,38032.0,38032,38032
9.565959,9.565959,9.565959,1.0222214460372925,1.0222214460372925,1.0222214460372925,0.003844860242679715,0.003844860242679715,0.003844860242679715,1.0011224746704102,1.0011224746704102,1.0011224746704102,39069.0,39069,39069,36639.0,36639,36639,38367.0,38367,38367,37553.0,37553,37553
9.585680000000002,9.585680000000002,9.585680000000002,1.0221747159957886,1.0221747159957886,1.0221747159957886,0.0033126994967460632,0.0033126994967460632,0.0033126994967460632,1.0010703802108765,1.0010703802108765,1.0010703802108765,37670.0,37670,37670,36298.0,36298,36298,39998.0,39998,39998,37978.0,37978,37978
9.605407,9.605407,9.605407,1.0213836431503296,1.0213836431503296,1.0213836431503296,0.0037120080087333918,0.0037120080087333918,0.0037120080087333918,1.0010210275650024,1.0010210275650024,1.0010210275650024,36087.0,36087,36087,39271.0,39271,39271,41531.0,41531,41531,35339.0,35339,35339
9.625125,9.625125,9.625125,1.0212085247039795,1.0212085247039795,1.0212085247039795,0.0030142993200570345,0.0030142993200570345,0.0030142993200570345,1.000977873802185,1.000977873802185,1.000977873802185,39848.0,39848,39848,36174.0,36174,36174,38228.0,38228,38228,38222.0,38222,38222
9.644848999999999,9.644848999999999,9.644848999999999,1.021186351776123,1.021186351776123,1.021186351776123,0.0031077272724360228,0.0031077272724360228,0.0031077272724360228,1.000954508781433,1.000954508781433,1.000954508781433,37009.0,37009,37009,37645.0,37645,37645,41269.0,41269,41269,36661.0,36661,36661
9.664572000000001,9.664572000000001,9.664572000000001,1.0211994647979736,1.0211994647979736,1.0211994647979736,0.0028632625471800566,0.0028632625471800566,0.0028632625471800566,1.000138759613037,1.000138759613037,1.000138759613037,37696.0,37696,37696,36758.0,36758,36758,40500.0,40500,40500,37990.0,37990,37990
9.684303,9.684303,9.684303,1.0212180614471436,1.0212180614471436,1.0212180614471436,0.003602955024689436,0.003602955024689436,0.003602955024689436,0.9999551773071289,0.9999551773071289,0.9999551773071289,38892.0,38892,38892,38166.0,38166,38166,39064.0,39064,39064,36926.0,36926,36926
9.704024000000002,9.704024000000002,9.704024000000002,1.0212364196777344,1.0212364196777344,1.0212364196777344,0.0037911648396402597,0.0037911648396402597,0.0037911648396402597,0.9999345541000366,0.9999345541000366,0.9999345541000366,39686.0,39686,39686,34376.0,34376,34376,38588.0,38588,38588,40302.0,40302,40302
9.723747,9.723747,9.723747,1.0204546451568604,1.0204546451568604,1.0204546451568604,0.003571902634575963,0.003571902634575963,0.003571902634575963,0.9999609589576721,0.9999609589576721,0.9999609589576721,39339.0,39339,39339,37219.0,37219,37219,38761.0,38761,38761,37437.0,37437,37437
9.743471999999999,9.743471999999999,9.743471999999999,1.020271897315979,1.020271897315979,1.020271897315979,0.0029866411350667477,0.0029866411350667477,0.0029866411350667477,0.9999924898147583,0.9999924898147583,0.9999924898147583,39036.0,39036,39036,37836.0,37836,37836,38442.0,38442,38442,37242.0,37242,37242
9.763192,9.763192,9.763192,1.0202405452728271,1.0202405452728271,1.0202405452728271,0.0028427429497241974,0.0028427429497241974,0.0028427429497241974,1.0000139474868774,1.0000139474868774,1.0000139474868774,38635.0,38635,38635,36775.0,36775,36775,39231.0,39231,39231,37827.0,37827,37827
9.782919999999999,9.782919999999999,9.782919999999999,1.0202476978302002,1.0202476978302002,1.0202476978302002,0.002812330611050129,0.002812330611050129,0.002812330611050129,1.0000196695327759,1.0000196695327759,1.0000196695327759,40092.0,40092,40092,36634.0,36634,36634,37796.0,37796,37796,37918.0,37918,37918
9.802644,9.802644,9.802644,1.0202635526657104,1.0202635526657104,1.0202635526657104,0.003340340219438076,0.003340340219438076,0.003340340219438076,1.0000139474868774,1.0000139474868774,1.0000139474868774,38664.0,38664,38664,35940.0,35940,35940,38672.0,38672,38672,39224.0,39224,39224
9.822365,9.822365,9.822365,1.0202817916870117,1.0202817916870117,1.0202817916870117,0.0029464736580848694,0.0029464736580848694,0.0029464736580848694,1.0000015497207642,1.0000015497207642,1.0000015497207642,38123.0,38123,38123,37323.0,37323,37323,39877.0,39877,39877,37273.0,37273,37273
9.842087000000001,9.842087000000001,9.842087000000001,1.020300030708313,1.020300030708313,1.020300030708313,0.0033832041081041098,0.0033832041081041098,0.0033832041081041098,1.0000063180923462,1.0000063180923462,1.0000063180923462,39713.0,39713,39713,37165.0,37165,37165,38079.0,38079,38079,37599.0,37599,37599
9.861813,9.861813,9.861813,1.0203166007995605,1.0203166007995605,1.0203166007995605,0.003765449160709977,0.003765449160709977,0.003765449160709977,1.0000205039978027,1.0000205039978027,1.0000205039978027,38199.0,38199,38199,36243.0,36243,36243,39521.0,39521,39521,38493.0,38493,38493
9.881536,9.881536,9.881536,1.0203313827514648,1.0203313827514648,1.0203313827514648,0.0038630838971585035,0.0038630838971585035,0.0038630838971585035,1.00003182888031,1.00003182888031,1.00003182888031,36663.0,36663,36663,37147.0,37147,37147,40395.0,40395,40395,38187.0,38187,38187
9.901261,9.901261,9.901261,1.0200783014297485,1.0200783014297485,1.0200783014297485,0.003888661041855812,0.003888661041855812,0.003888661041855812,1.0000362396240234,1.0000362396240234,1.0000362396240234,38328.0,38328,38328,36176.0,36176,36176,39166.0,39166,39166,38762.0,38762,38762
9.921062,9.921062,9.921062,1.0202897787094116,1.0202897787094116,1.0202897787094116,0.003896934213116765,0.003896934213116765,0.003896934213116765,1.0000519752502441,1.0000519752502441,1.0000519752502441,38323.0,38323,38323,35793.0,35793,35793,38759.0,38759,38759,39429.0,39429,39429
9.940711,9.940711,9.940711,1.0203156471252441,1.0203156471252441,1.0203156471252441,0.003895028494298458,0.003895028494298458,0.003895028494298458,1.0000728368759155,1.0000728368759155,1.0000728368759155,40636.0,40636,40636,35472.0,35472,35472,36784.0,36784,36784,39324.0,39324,39324
9.960429000000001,9.960429000000001,9.960429000000001,1.0203605890274048,1.0203605890274048,1.0203605890274048,0.0038993018679320812,0.0038993018679320812,0.0038993018679320812,1.0000889301300049,1.0000889301300049,1.0000889301300049,39620.0,39620,39620,36888.0,36888,36888,36042.0,36042,36042,39538.0,39538,39538
9.980153,9.980153,9.980153,1.0203765630722046,1.0203765630722046,1.0203765630722046,0.0038973179180175066,0.0038973179180175066,0.0038973179180175066,1.0000901222229004,1.0000901222229004,1.0000901222229004,38033.0,38033,38033,37269.0,37269,37269,38627.0,38627,38627,38175.0,38175,38175
9.999875000000001,9.999875000000001,9.999875000000001,1.0203866958618164,1.0203866958618164,1.0203866958618164,0.0038937614299356937,0.0038937614299356937,0.0038937614299356937,1.0000841617584229,1.0000841617584229,1.0000841617584229,36549.0,36549,36549,36921.0,36921,36921,40889.0,40889,40889,37789.0,37789,37789
10.019597,10.019597,10.019597,1.0203913450241089,1.0203913450241089,1.0203913450241089,0.0038919660728424788,0.0038919660728424788,0.0038919660728424788,1.0000755786895752,1.0000755786895752,1.0000755786895752,37592.0,37592,37592,37238.0,37238,37238,39730.0,39730,39730,37624.0,37624,37624
10.039321000000001,10.039321000000001,10.039321000000001,1.0201222896575928,1.0201222896575928,1.0201222896575928,0.0038928056601434946,0.0038928056601434946,0.0038928056601434946,1.0000578165054321,1.0000578165054321,1.0000578165054321,39866.0,39866,39866,36026.0,36026,36026,37266.0,37266,37266,39150.0,39150,39150
10.059045,10.059045,10.059045,1.0203187465667725,1.0203187465667725,1.0203187465667725,0.0038945337291806936,0.0038945337291806936,0.0038945337291806936,1.0000414848327637,1.0000414848327637,1.0000414848327637,38286.0,38286,38286,37578.0,37578,37578,39140.0,39140,39140,37392.0,37392,37392
10.078772000000003,10.078772000000003,10.078772000000003,1.0203660726547241,1.0203660726547241,1.0203660726547241,0.0038947847206145525,0.0038947847206145525,0.0038947847206145525,1.0000243186950684,1.0000243186950684,1.0000243186950684,39553.0,39553,39553,37425.0,37425,37425,37673.0,37673,37673,37853.0,37853,37853
10.098493,10.098493,10.098493,1.0203747749328613,1.0203747749328613,1.0203747749328613,0.0038942149840295315,0.0038942149840295315,0.0038942149840295315,1.0000115633010864,1.0000115633010864,1.0000115633010864,37608.0,37608,37608,35654.0,35654,35654,39078.0,39078,39078,40228.0,40228,40228
10.118216,10.118216,10.118216,1.020372748374939,1.020372748374939,1.020372748374939,0.0038923698011785746,0.0038923698011785746,0.0038923698011785746,1.0000054836273193,1.0000054836273193,1.0000054836273193,40347.0,40347,40347,36663.0,36663,36663,36741.0,36741,36741,38861.0,38861,38861
10.137946000000001,10.137946000000001,10.137946000000001,1.0203689336776733,1.0203689336776733,1.0203689336776733,0.0038895036559551954,0.0038895036559551954,0.0038895036559551954,1.0000026226043701,1.0000026226043701,1.0000026226043701,38304.0,38304,38304,36972.0,36972,36972,39202.0,39202,39202,38122.0,38122,38122
10.157665000000001,10.157665000000001,10.157665000000001,1.0203672647476196,1.0203672647476196,1.0203672647476196,0.00468625221401453,0.00468625221401453,0.00468625221401453,0.9999955892562866,0.9999955892562866,0.9999955892562866,36344.0,36344,36344,38172.0,38172,38172,41028.0,41028,41028,37140.0,37140,37140
10.177388,10.177388,10.177388,1.020365834236145,1.020365834236145,1.020365834236145,0.004885233007371426,0.004885233007371426,0.004885233007371426,0.9999940991401672,0.9999940991401672,0.9999940991401672,39328.0,39328,39328,36682.0,36682,36682,37710.0,37710,37710,38952.0,38952,38952
10.197114000000003,10.197114000000003,10.197114000000003,1.0203659534454346,1.0203659534454346,1.0203659534454346,0.004931928589940071,0.004931928589940071,0.004931928589940071,0.999992311000824,0.999992311000824,0.999992311000824,36131.0,36131,36131,38337.0,38337,38337,40891.0,40891,40891,37337.0,37337,37337
10.216837,10.216837,10.216837,1.0203648805618286,1.0203648805618286,1.0203648805618286,0.004938829690217972,0.004938829690217972,0.004938829690217972,0.9999919533729553,0.9999919533729553,0.9999919533729553,37955.0,37955,37955,38237.0,38237,38237,38877.0,38877,38877,37647.0,37647,37647
10.236558000000002,10.236558000000002,10.236558000000002,1.020361065864563,1.020361065864563,1.020361065864563,0.004934090189635754,0.004934090189635754,0.004934090189635754,0.9994577169418335,0.9994577169418335,0.9994577169418335,38553.0,38553,38553,37905.0,37905,37905,38597.0,38597,38597,37641.0,37641,37641
10.256281,10.256281,10.256281,1.0203568935394287,1.0203568935394287,1.0203568935394287,0.004924560431391001,0.004924560431391001,0.004924560431391001,0.9990703463554382,0.9990703463554382,0.9990703463554382,41741.0,41741,41741,36231.0,36231,36231,34815.0,34815,34815,40253.0,40253,40253
10.276123,10.276123,10.276123,1.0203520059585571,1.0203520059585571,1.0203520059585571,0.00491376081481576,0.00491376081481576,0.00491376081481576,0.9989789128303528,0.9989789128303528,0.9989789128303528,39363.0,39363,39363,36849.0,36849,36849,36803.0,36803,36803,40141.0,40141,40141
10.295731,10.295731,10.295731,1.0198172330856323,1.0198172330856323,1.0198172330856323,0.00490444153547287,0.00490444153547287,0.00490444153547287,0.9989676475524902,0.9989676475524902,0.9989676475524902,37983.0,37983,37983,37383.0,37383,37383,39479.0,39479,39479,38255.0,38255,38255
10.315452000000002,10.315452000000002,10.315452000000002,1.0194156169891357,1.0194156169891357,1.0194156169891357,0.004896652419120073,0.004896652419120073,0.004896652419120073,0.9989731311798096,0.9989731311798096,0.9989731311798096,38908.0,38908,38908,38712.0,38712,38712,38182.0,38182,38182,37258.0,37258,37258
10.335176,10.335176,10.335176,1.0193188190460205,1.0193188190460205,1.0193188190460205,0.005421420559287071,0.005421420559287071,0.005421420559287071,0.998974621295929,0.998974621295929,0.998974621295929,40844.0,40844,40844,36320.0,36320,36320,36720.0,36720,36720,39176.0,39176,39176
10.354899000000001,10.354899000000001,10.354899000000001,1.019299030303955,1.019299030303955,1.019299030303955,0.005814810749143362,0.005814810749143362,0.005814810749143362,0.9989669919013977,0.9989669919013977,0.9989669919013977,40659.0,40659,40659,37127.0,37127,37127,36391.0,36391,36391,38963.0,38963,38963
10.374701000000002,10.374701000000002,10.374701000000002,1.0192967653274536,1.0192967653274536,1.0192967653274536,0.005905162543058395,0.005905162543058395,0.005905162543058395,0.9989680051803589,0.9989680051803589,0.9989680051803589,41252.0,41252,41252,35706.0,35706,35706,35542.0,35542,35542,40648.0,40648,40648
10.394356,10.394356,10.394356,1.019299030303955,1.019299030303955,1.019299030303955,0.005918628070503473,0.005918628070503473,0.005918628070503473,0.9989809989929199,0.9989809989929199,0.9989809989929199,37730.0,37730,37730,38146.0,38146,38146,38236.0,38236,38236,38948.0,38948,38948
10.414078000000002,10.414078000000002,10.414078000000002,1.019304871559143,1.019304871559143,1.019304871559143,0.005912763997912407,0.005912763997912407,0.005912763997912407,0.9990004897117615,0.9990004897117615,0.9990004897117615,37917.0,37917,37917,36511.0,36511,36511,38995.0,38995,38995,39545.0,39545,39545
10.433792999999998,10.433792999999998,10.433792999999998,1.019644856452942,1.019644856452942,1.019644856452942,0.005951810162514448,0.005951810162514448,0.005951810162514448,0.9990071058273315,0.9990071058273315,0.9990071058273315,37263.0,37263,37263,38795.0,38795,38795,39479.0,39479,39479,37279.0,37279,37279
10.453521000000002,10.453521000000002,10.453521000000002,1.0196641683578491,1.0196641683578491,1.0196641683578491,0.005947531666606665,0.005947531666606665,0.005947531666606665,0.9990139603614807,0.9990139603614807,0.9990139603614807,34847.0,34847,34847,38575.0,38575,38575,41887.0,41887,41887,37511.0,37511,37511
10.473245,10.473245,10.473245,1.0196735858917236,1.0196735858917236,1.0196735858917236,0.005941884126514196,0.005941884126514196,0.005941884126514196,0.999014675617218,0.999014675617218,0.999014675617218,39913.0,39913,39913,38575.0,38575,38575,36935.0,36935,36935,37393.0,37393,37393
10.492971999999998,10.492971999999998,10.492971999999998,1.0196729898452759,1.0196729898452759,1.0196729898452759,0.005935237277299166,0.005935237277299166,0.005935237277299166,0.999022364616394,0.999022364616394,0.999022364616394,39209.0,39209,39209,36337.0,36337,36337,37887.0,37887,37887,39351.0,39351,39351
10.51269,10.51269,10.51269,1.0196837186813354,1.0196837186813354,1.0196837186813354,0.005931517109274864,0.005931517109274864,0.005931517109274864,0.9990359544754028,0.9990359544754028,0.9990359544754028,36824.0,36824,36824,37448.0,37448,37448,39676.0,39676,39676,38632.0,38632,38632
10.532411000000002,10.532411000000002,10.532411000000002,1.0196903944015503,1.0196903944015503,1.0196903944015503,0.005926798563450575,0.005926798563450575,0.005926798563450575,0.9990426301956177,0.9990426301956177,0.9990426301956177,38028.0,38028,38028,38058.0,38058,38058,38438.0,38438,38438,38020.0,38020,38020
10.552133999999999,10.552133999999999,10.552133999999999,1.0196951627731323,1.0196951627731323,1.0196951627731323,0.005922339856624603,0.005922339856624603,0.005922339856624603,0.99904865026474,0.99904865026474,0.99904865026474,38150.0,38150,38150,37296.0,37296,37296,38398.0,38398,38398,38644.0,38644,38644
10.571858,10.571858,10.571858,1.0196985006332397,1.0196985006332397,1.0196985006332397,0.0059187887236475945,0.0059187887236475945,0.0059187887236475945,0.9990524649620056,0.9990524649620056,0.9990524649620056,36776.0,36776,36776,38920.0,38920,38920,39282.0,39282,39282,37474.0,37474,37474
10.591581999999999,10.591581999999999,10.591581999999999,1.0197018384933472,1.0197018384933472,1.0197018384933472,0.005915509536862373,0.005915509536862373,0.005915509536862373,0.999051034450531,0.999051034450531,0.999051034450531,37431.0,37431,37431,38027.0,38027,38027,39065.0,39065,39065,37977.0,37977,37977
10.611306,10.611306,10.611306,1.0194461345672607,1.0194461345672607,1.0194461345672607,0.0059126256965100765,0.0059126256965100765,0.0059126256965100765,0.9990519285202026,0.9990519285202026,0.9990519285202026,39105.0,39105,39105,38609.0,38609,38609,37509.0,37509,37509,37265.0,37265,37265
10.631029999999999,10.631029999999999,10.631029999999999,1.0196417570114136,1.0196417570114136,1.0196417570114136,0.005911184009164572,0.005911184009164572,0.005911184009164572,0.9990515112876892,0.9990515112876892,0.9990515112876892,39206.0,39206,39206,35572.0,35572,35572,37456.0,37456,37456,40234.0,40234,40234
10.65076,10.65076,10.65076,1.0196913480758667,1.0196913480758667,1.0196913480758667,0.00591075886040926,0.00591075886040926,0.00591075886040926,0.9990456104278564,0.9990456104278564,0.9990456104278564,37028.0,37028,37028,36588.0,36588,36588,39512.0,39512,39512,39456.0,39456,39456
10.670475999999999,10.670475999999999,10.670475999999999,1.019702672958374,1.019702672958374,1.019702672958374,0.006683228071779013,0.006683228071779013,0.006683228071779013,0.9990441799163818,0.9990441799163818,0.9990441799163818,35456.0,35456,35456,39230.0,39230,39230,40972.0,40972,40972,36926.0,36926,36926
10.690204,10.690204,10.690204,1.019191026687622,1.019191026687622,1.019191026687622,0.006878543645143509,0.006878543645143509,0.006878543645143509,0.9990457892417908,0.9990457892417908,0.9990457892417908,38781.0,38781,38781,36131.0,36131,36131,37863.0,37863,37863,39785.0,39785,39785
10.709923999999999,10.709923999999999,10.709923999999999,1.0195765495300293,1.0195765495300293,1.0195765495300293,0.00692329416051507,0.00692329416051507,0.00692329416051507,0.9998254179954529,0.9998254179954529,0.9998254179954529,39807.0,39807,39807,35155.0,35155,35155,36261.0,36261,36261,40981.0,40981,40981
10.729648000000003,10.729648000000003,10.729648000000003,1.0189013481140137,1.0189013481140137,1.0189013481140137,0.006932004354894161,0.006932004354894161,0.006932004354894161,0.9995032548904419,0.9995032548904419,0.9995032548904419,39243.0,39243,39243,36589.0,36589,36589,36715.0,36715,36715,39449.0,39449,39449
10.749373,10.749373,10.749373,1.0187287330627441,1.0187287330627441,1.0187287330627441,0.006932373624294996,0.006932373624294996,0.006932373624294996,0.9991528987884521,0.9991528987884521,0.9991528987884521,36874.0,36874,36874,37580.0,37580,37580,39730.0,39730,39730,38336.0,38336,38336
10.769098999999999,10.769098999999999,10.769098999999999,1.0186861753463745,1.0186861753463745,1.0186861753463745,0.006930782925337553,0.006930782925337553,0.006930782925337553,0.9990503787994385,0.9990503787994385,0.9990503787994385,36740.0,36740,36740,38016.0,38016,38016,39888.0,39888,39888,38208.0,38208,38208
10.788827000000001,10.788827000000001,10.788827000000001,1.0186744928359985,1.0186744928359985,1.0186744928359985,0.006930301431566477,0.006930301431566477,0.006930301431566477,0.9990188479423523,0.9990188479423523,0.9990188479423523,40058.0,40058,40058,34910.0,34910,34910,36324.0,36324,36324,41688.0,41688,41688
10.808542000000003,10.808542000000003,10.808542000000003,1.0186713933944702,1.0186713933944702,1.0186713933944702,0.006928448565304279,0.006928448565304279,0.006928448565304279,0.9990084767341614,0.9990084767341614,0.9990084767341614,39527.0,39527,39527,36617.0,36617,36617,37041.0,37041,37041,39831.0,39831,39831
10.828266000000001,10.828266000000001,10.828266000000001,1.0186710357666016,1.0186710357666016,1.0186710357666016,0.006925457622855902,0.006925457622855902,0.006925457622855902,0.9990025162696838,0.9990025162696838,0.9990025162696838,40520.0,40520,40520,35806.0,35806,35806,36322.0,36322,36322,40436.0,40436,40436
10.847994,10.847994,10.847994,1.0186737775802612,1.0186737775802612,1.0186737775802612,0.006921917200088501,0.006921917200088501,0.006921917200088501,0.9990013241767883,0.9990013241767883,0.9990013241767883,40087.0,40087,40087,36351.0,36351,36351,36775.0,36775,36775,39879.0,39879,39879
10.867721999999999,10.867721999999999,10.867721999999999,1.0186790227890015,1.0186790227890015,1.0186790227890015,0.006918083876371384,0.006918083876371384,0.006918083876371384,0.998998761177063,0.998998761177063,0.998998761177063,40898.0,40898,40898,37364.0,37364,37364,36070.0,36070,36070,38788.0,38788,38788
10.887438999999999,10.887438999999999,10.887438999999999,1.0186854600906372,1.0186854600906372,1.0186854600906372,0.006914395838975906,0.006914395838975906,0.006914395838975906,0.9989946484565735,0.9989946484565735,0.9989946484565735,37408.0,37408,37408,39068.0,39068,39068,39534.0,39534,39534,37186.0,37186,37186
10.907159,10.907159,10.907159,1.018691897392273,1.018691897392273,1.018691897392273,0.0069105601869523525,0.0069105601869523525,0.0069105601869523525,0.99899822473526,0.99899822473526,0.99899822473526,38720.0,38720,38720,36714.0,36714,36714,37984.0,37984,37984,39746.0,39746,39746
10.926882999999998,10.926882999999998,10.926882999999998,1.0186982154846191,1.0186982154846191,1.0186982154846191,0.006907197181135416,0.006907197181135416,0.006907197181135416,0.9990116357803345,0.9990116357803345,0.9990116357803345,39004.0,39004,39004,37068.0,37068,37068,37264.0,37264,37264,39652.0,39652,39652
10.946609,10.946609,10.946609,1.018188714981079,1.018188714981079,1.018188714981079,0.0069045741111040115,0.0069045741111040115,0.0069045741111040115,0.9990265965461731,0.9990265965461731,0.9990265965461731,39260.0,39260,39260,37272.0,37272,37272,37430.0,37430,37430,38890.0,38890,38890
10.966330999999998,10.966330999999998,10.966330999999998,1.0180631875991821,1.0180631875991821,1.0180631875991821,0.0069029442965984344,0.0069029442965984344,0.0069029442965984344,0.9990436434745789,0.9990436434745789,0.9990436434745789,37698.0,37698,37698,39230.0,39230,39230,38338.0,38338,38338,37354.0,37354,37354
10.986061999999999,10.986061999999999,10.986061999999999,1.017776608467102,1.017776608467102,1.017776608467102,0.006901190150529146,0.006901190150529146,0.006901190150529146,0.9995676875114441,0.9995676875114441,0.9995676875114441,38838.0,38838,38838,36546.0,36546,36546,37260.0,37260,37260,39980.0,39980,39980
11.005781,11.005781,11.005781,1.0177088975906372,1.0177088975906372,1.0177088975906372,0.006898695603013039,0.006898695603013039,0.006898695603013039,0.9999642968177795,0.9999642968177795,0.9999642968177795,35817.0,35817,35817,39471.0,39471,39471,40243.0,40243,40243,36525.0,36525,36525
11.025502000000001,11.025502000000001,11.025502000000001,1.0176972150802612,1.0176972150802612,1.0176972150802612,0.006896378938108683,0.006896378938108683,0.006896378938108683,1.000064730644226,1.000064730644226,1.000064730644226,39064.0,39064,39064,37294.0,37294,37294,36778.0,36778,36778,38800.0,38800,38800
11.045226,11.045226,11.045226,1.0177001953125,1.0177001953125,1.0177001953125,0.007666874676942825,0.007666874676942825,0.007666874676942825,1.0000845193862915,1.0000845193862915,1.0000845193862915,37962.0,37962,37962,36054.0,36054,36054,37566.0,37566,37566,40366.0,40366,40366
11.064950000000001,11.064950000000001,11.064950000000001,1.0177056789398193,1.0177056789398193,1.0177056789398193,0.00786137580871582,0.00786137580871582,0.00786137580871582,1.000074863433838,1.000074863433838,1.000074863433838,36657.0,36657,36657,38255.0,38255,38255,39029.0,39029,39029,38211.0,38211,38211
11.08468,11.08468,11.08468,1.017711877822876,1.017711877822876,1.017711877822876,0.007910572923719883,0.007910572923719883,0.007910572923719883,1.0000579357147217,1.0000579357147217,1.0000579357147217,36532.0,36532,36532,36778.0,36778,36778,39472.0,39472,39472,39566.0,39566,39566
11.104399000000003,11.104399000000003,11.104399000000003,1.0184895992279053,1.0184895992279053,1.0184895992279053,0.007923942990601063,0.007923942990601063,0.007923942990601063,1.0005607604980469,1.0005607604980469,1.0005607604980469,38952.0,38952,38952,36672.0,36672,36672,37056.0,37056,37056,39856.0,39856,39856
11.124121,11.124121,11.124121,1.0186887979507446,1.0186887979507446,1.0186887979507446,0.007928012870252132,0.007928012870252132,0.007928012870252132,1.000944972038269,1.000944972038269,1.000944972038269,38292.0,38292,38292,36994.0,36994,36994,37490.0,37490,37490,39292.0,39292,39292
11.143844000000001,11.143844000000001,11.143844000000001,1.0187404155731201,1.0187404155731201,1.0187404155731201,0.007928542792797089,0.007928542792797089,0.007928542792797089,1.001035213470459,1.001035213470459,1.001035213470459,36803.0,36803,36803,38113.0,38113,38113,38859.0,38859,38859,38293.0,38293,38293
11.163567,11.163567,11.163567,1.0179804563522339,1.0179804563522339,1.0179804563522339,0.007156656589359045,0.007156656589359045,0.007156656589359045,1.0002715587615967,1.0002715587615967,1.0002715587615967,37941.0,37941,37941,35877.0,35877,35877,37855.0,37855,37855,40823.0,40823,40823
11.183295,11.183295,11.183295,1.0185593366622925,1.0185593366622925,1.0185593366622925,0.007220031693577766,0.007220031693577766,0.007220031693577766,1.000070571899414,1.000070571899414,1.000070571899414,37516.0,37516,37516,36780.0,36780,36780,38712.0,38712,38712,39816.0,39816,39816
11.203022000000002,11.203022000000002,11.203022000000002,1.0187050104141235,1.0187050104141235,1.0187050104141235,0.0077508981339633465,0.0077508981339633465,0.0077508981339633465,1.0000114440917969,1.0000114440917969,1.0000114440917969,39893.0,39893,39893,36413.0,36413,36413,36315.0,36315,36315,40383.0,40383,40383
11.222741999999998,11.222741999999998,11.222741999999998,1.0187393426895142,1.0187393426895142,1.0187393426895142,0.007887210696935654,0.007887210696935654,0.007887210696935654,0.9999884366989136,0.9999884366989136,0.9999884366989136,36508.0,36508,36508,38632.0,38632,38632,39560.0,39560,39560,38444.0,38444,38444
11.242461,11.242461,11.242461,1.0187451839447021,1.0187451839447021,1.0187451839447021,0.007923238910734653,0.007923238910734653,0.007923238910734653,0.9999793767929077,0.9999793767929077,0.9999793767929077,41687.0,41687,41687,34911.0,34911,34911,34819.0,34819,34819,41823.0,41823,41823
11.262189,11.262189,11.262189,1.0187441110610962,1.0187441110610962,1.0187441110610962,0.00793320033699274,0.00793320033699274,0.00793320033699274,0.9999862313270569,0.9999862313270569,0.9999862313270569,37803.0,37803,37803,36407.0,36407,36407,38301.0,38301,38301,40601.0,40601,40601
11.281911000000001,11.281911000000001,11.281911000000001,1.018741250038147,1.018741250038147,1.018741250038147,0.007936036214232445,0.007936036214232445,0.007936036214232445,0.9999956488609314,0.9999956488609314,0.9999956488609314,35795.0,35795,35795,38775.0,38775,38775,40157.0,40157,40157,38281.0,38281,38281
11.301631000000002,11.301631000000002,11.301631000000002,1.0184683799743652,1.0184683799743652,1.0184683799743652,0.00787025410681963,0.00787025410681963,0.00787025410681963,1.0000101327896118,1.0000101327896118,1.0000101327896118,38497.0,38497,38497,37983.0,37983,37983,37727.0,37727,37727,38705.0,38705,38705
11.321357,11.321357,11.321357,1.0187348127365112,1.0187348127365112,1.0187348127365112,0.007935323752462864,0.007935323752462864,0.007935323752462864,1.0007870197296143,1.0007870197296143,1.0007870197296143,37685.0,37685,37685,37125.0,37125,37125,38251.0,38251,38251,39471.0,39471,39471
11.341083,11.341083,11.341083,1.018731951713562,1.018731951713562,1.018731951713562,0.007934209890663624,0.007934209890663624,0.007934209890663624,1.0009868144989014,1.0009868144989014,1.0009868144989014,39985.0,39985,39985,35711.0,35711,35711,36187.0,36187,36187,40401.0,40401,40401
11.360883999999999,11.360883999999999,11.360883999999999,1.0187158584594727,1.0187158584594727,1.0187158584594727,0.007929769344627857,0.007929769344627857,0.007929769344627857,1.0010396242141724,1.0010396242141724,1.0010396242141724,38634.0,38634,38634,37718.0,37718,37718,37152.0,37152,37152,38728.0,38728,38728
11.380526,11.380526,11.380526,1.0192265510559082,1.0192265510559082,1.0192265510559082,0.00792757049202919,0.00792757049202919,0.00792757049202919,1.001050353050232,1.001050353050232,1.001050353050232,38764.0,38764,38764,38008.0,38008,38008,36852.0,36852,36852,38616.0,38616,38616
11.400250000000002,11.400250000000002,11.400250000000002,1.0192290544509888,1.0192290544509888,1.0192290544509888,0.007851745001971722,0.007851745001971722,0.007851745001971722,1.0010923147201538,1.0010923147201538,1.0010923147201538,38023.0,38023,38023,37089.0,37089,37089,37575.0,37575,37575,39641.0,39641,39641
11.419974,11.419974,11.419974,1.0197272300720215,1.0197272300720215,1.0197272300720215,0.007926436141133308,0.007926436141133308,0.007926436141133308,1.0010343790054321,1.0010343790054321,1.0010343790054321,38746.0,38746,38746,36992.0,36992,36992,36854.0,36854,36854,39848.0,39848,39848
11.439699000000001,11.439699000000001,11.439699000000001,1.0197505950927734,1.0197505950927734,1.0197505950927734,0.007922498509287834,0.007922498509287834,0.007922498509287834,1.00102961063385,1.00102961063385,1.00102961063385,39209.0,39209,39209,36935.0,36935,36935,36325.0,36325,36325,40003.0,40003,40003
11.45942,11.45942,11.45942,1.020266056060791,1.020266056060791,1.020266056060791,0.0079176751896739,0.0079176751896739,0.0079176751896739,1.0010329484939575,1.0010329484939575,1.0010329484939575,37121.0,37121,37121,37447.0,37447,37447,38871.0,38871,38871,38985.0,38985,38985
11.479148000000002,11.479148000000002,11.479148000000002,1.0206503868103027,1.0206503868103027,1.0206503868103027,0.007913518697023392,0.007913518697023392,0.007913518697023392,1.0010347366333008,1.0010347366333008,1.0010347366333008,36983.0,36983,36983,38963.0,38963,38963,38233.0,38233,38233,38217.0,38217,38217
11.498869,11.498869,11.498869,1.020480990409851,1.020480990409851,1.020480990409851,0.007814626209437847,0.007814626209437847,0.007814626209437847,1.001067876815796,1.001067876815796,1.001067876815796,36677.0,36677,36677,38047.0,38047,38047,38877.0,38877,38877,38831.0,38831,38831
11.518591,11.518591,11.518591,1.020766019821167,1.020766019821167,1.020766019821167,0.008033733814954758,0.008033733814954758,0.008033733814954758,1.0010360479354858,1.0010360479354858,1.0010360479354858,34780.0,34780,34780,38476.0,38476,38476,40856.0,40856,40856,38264.0,38264,38264
11.538316,11.538316,11.538316,1.0205239057540894,1.0205239057540894,1.0205239057540894,0.00786256417632103,0.00786256417632103,0.00786256417632103,1.0010863542556763,1.0010863542556763,1.0010863542556763,37062.0,37062,37062,39006.0,39006,39006,38560.0,38560,38560,37684.0,37684,37684
11.558044000000002,11.558044000000002,11.558044000000002,1.0215344429016113,1.0215344429016113,1.0215344429016113,0.00790264643728733,0.00790264643728733,0.00790264643728733,1.0010420083999634,1.0010420083999634,1.0010420083999634,38384.0,38384,38384,36710.0,36710,36710,37228.0,37228,37228,40018.0,40018,40018
11.577762000000003,11.577762000000003,11.577762000000003,1.0214380025863647,1.0214380025863647,1.0214380025863647,0.00778098264709115,0.00778098264709115,0.00778098264709115,1.0010931491851807,1.0010931491851807,1.0010931491851807,37344.0,37344,37344,37188.0,37188,37188,38028.0,38028,38028,39720.0,39720,39720
11.597489999999999,11.597489999999999,11.597489999999999,1.021766185760498,1.021766185760498,1.021766185760498,0.007886997424066067,0.007886997424066067,0.007886997424066067,1.0010497570037842,1.0010497570037842,1.0010497570037842,39158.0,39158,39158,36004.0,36004,36004,36494.0,36494,36494,40560.0,40560,40560
11.617216,11.617216,11.617216,1.0225414037704468,1.0225414037704468,1.0225414037704468,0.007884640246629715,0.007884640246629715,0.007884640246629715,1.0010509490966797,1.0010509490966797,1.0010509490966797,35510.0,35510,35510,38438.0,38438,38438,39640.0,39640,39640,38616.0,38616,38616
11.636935,11.636935,11.636935,1.0227296352386475,1.0227296352386475,1.0227296352386475,0.007883484475314617,0.007883484475314617,0.007883484475314617,1.0010442733764648,1.0010442733764648,1.0010442733764648,37082.0,37082,37082,37310.0,37310,37310,38512.0,38512,38512,39388.0,39388,39388
11.656654999999999,11.656654999999999,11.656654999999999,1.02252995967865,1.02252995967865,1.02252995967865,0.007760666776448488,0.007760666776448488,0.007760666776448488,1.0010732412338257,1.0010732412338257,1.0010732412338257,37899.0,37899,37899,37567.0,37567,37567,37765.0,37765,37765,39177.0,39177,39177
11.676385000000003,11.676385000000003,11.676385000000003,1.0230635404586792,1.0230635404586792,1.0230635404586792,0.007760150823742151,0.007760150823742151,0.007760150823742151,1.0010579824447632,1.0010579824447632,1.0010579824447632,37340.0,37340,37340,36126.0,36126,36126,38136.0,38136,38136,40862.0,40862,40862
11.696108,11.696108,11.696108,1.0234451293945312,1.0234451293945312,1.0234451293945312,0.00776059553027153,0.00776059553027153,0.00776059553027153,1.0010359287261963,1.0010359287261963,1.0010359287261963,41003.0,41003,41003,37217.0,37217,37217,34215.0,34215,34215,40177.0,40177,40177
11.715828000000002,11.715828000000002,11.715828000000002,1.023518681526184,1.023518681526184,1.023518681526184,0.007764630950987339,0.007764630950987339,0.007764630950987339,1.0010393857955933,1.0010393857955933,1.0010393857955933,37744.0,37744,37744,36808.0,36808,36808,37454.0,37454,37454,40546.0,40546,40546
11.735550000000003,11.735550000000003,11.735550000000003,1.024046778678894,1.024046778678894,1.024046778678894,0.007767025846987963,0.007767025846987963,0.007767025846987963,1.0015895366668701,1.0015895366668701,1.0015895366668701,37875.0,37875,37875,36297.0,36297,36297,37601.0,37601,37601,40403.0,40403,40403
11.755275999999999,11.755275999999999,11.755275999999999,1.0244274139404297,1.0244274139404297,1.0244274139404297,0.00776829244568944,0.00776829244568944,0.00776829244568944,1.002008080482483,1.002008080482483,1.002008080482483,38754.0,38754,38754,35584.0,35584,35584,36058.0,36058,36058,41452.0,41452,41452
11.775000999999998,11.775000999999998,11.775000999999998,1.0253007411956787,1.0253007411956787,1.0253007411956787,0.007770062889903784,0.007770062889903784,0.007770062889903784,1.0021052360534668,1.0021052360534668,1.0021052360534668,38541.0,38541,38541,37335.0,37335,37335,36477.0,36477,36477,39503.0,39503,39503
11.794724000000002,11.794724000000002,11.794724000000002,1.0254998207092285,1.0254998207092285,1.0254998207092285,0.007771656382828951,0.007771656382828951,0.007771656382828951,1.0021227598190308,1.0021227598190308,1.0021227598190308,37705.0,37705,37705,36827.0,36827,36827,37493.0,37493,37493,39835.0,39835,39835
11.814534999999998,11.814534999999998,11.814534999999998,1.0255258083343506,1.0255258083343506,1.0255258083343506,0.00777446199208498,0.00777446199208498,0.00777446199208498,1.0013065338134766,1.0013065338134766,1.0013065338134766,36421.0,36421,36421,37415.0,37415,37415,39043.0,39043,39043,39537.0,39537,39537
11.834171000000003,11.834171000000003,11.834171000000003,1.026009440422058,1.026009440422058,1.026009440422058,0.006966947112232447,0.006966947112232447,0.006966947112232447,1.0010911226272583,1.0010911226272583,1.0010911226272583,36962.0,36962,36962,39056.0,39056,39056,38432.0,38432,38432,38142.0,38142,38142
11.853894,11.853894,11.853894,1.0263956785202026,1.0263956785202026,1.0263956785202026,0.006782412528991699,0.006782412528991699,0.006782412528991699,1.0010238885879517,1.0010238885879517,1.0010238885879517,38608.0,38608,38608,38880.0,38880,38880,36536.0,36536,36536,38684.0,38684,38684
11.873615,11.873615,11.873615,1.0272427797317505,1.0272427797317505,1.0272427797317505,0.006878458894789219,0.006878458894789219,0.006878458894789219,1.0010040998458862,1.0010040998458862,1.0010040998458862,38240.0,38240,38240,36328.0,36328,36328,37478.0,37478,37478,40730.0,40730,40730
11.893339000000001,11.893339000000001,11.893339000000001,1.027640461921692,1.027640461921692,1.027640461921692,0.006869381759315729,0.006869381759315729,0.006869381759315729,1.0010013580322266,1.0010013580322266,1.0010013580322266,39478.0,39478,39478,36042.0,36042,36042,36088.0,36088,36088,41104.0,41104,41104
11.913067000000003,11.913067000000003,11.913067000000003,1.0277289152145386,1.0277289152145386,1.0277289152145386,0.0068689631298184395,0.0068689631298184395,0.0068689631298184395,1.0010056495666504,1.0010056495666504,1.0010056495666504,35671.0,35671,35671,38611.0,38611,38611,39797.0,39797,39797,38545.0,38545,38545
11.932786,11.932786,11.932786,1.0285117626190186,1.0285117626190186,1.0285117626190186,0.006871132180094719,0.006871132180094719,0.006871132180094719,1.0010141134262085,1.0010141134262085,1.0010141134262085,38742.0,38742,38742,34776.0,34776,34776,36570.0,36570,36570,42444.0,42444,42444
11.952509,11.952509,11.952509,1.0286962985992432,1.0286962985992432,1.0286962985992432,0.006361754145473242,0.006361754145473242,0.006361754145473242,1.0010178089141846,1.0010178089141846,1.0010178089141846,37172.0,37172,37172,38446.0,38446,38446,38652.0,38652,38652,38270.0,38270,38270
11.972235000000001,11.972235000000001,11.972235000000001,1.0284398794174194,1.0284398794174194,1.0284398794174194,0.0063641369342803955,0.0063641369342803955,0.0063641369342803955,1.0010486841201782,1.0010486841201782,1.0010486841201782,38160.0,38160,38160,37718.0,37718,37718,37254.0,37254,37254,39352.0,39352,39352
11.991961000000003,11.991961000000003,11.991961000000003,1.028944492340088,1.028944492340088,1.028944492340088,0.006682713981717825,0.006682713981717825,0.006682713981717825,1.001050353050232,1.001050353050232,1.001050353050232,35465.0,35465,35465,39181.0,39181,39181,39355.0,39355,39355,38475.0,38475,38475
12.011680999999998,12.011680999999998,12.011680999999998,1.0296059846878052,1.0296059846878052,1.0296059846878052,0.006614312529563904,0.006614312529563904,0.006614312529563904,1.0010236501693726,1.0010236501693726,1.0010236501693726,34594.0,34594,34594,37526.0,37526,37526,40598.0,40598,40598,39778.0,39778,39778
12.031405,12.031405,12.031405,1.0296858549118042,1.0296858549118042,1.0296858549118042,0.006833572871983051,0.006833572871983051,0.006833572871983051,1.0010257959365845,1.0010257959365845,1.0010257959365845,35196.0,35196,35196,39178.0,39178,39178,40086.0,40086,40086,38000.0,38000,38000
12.051134,12.051134,12.051134,1.0301614999771118,1.0301614999771118,1.0301614999771118,0.006006109993904829,0.006006109993904829,0.006006109993904829,1.0010581016540527,1.0010581016540527,1.0010581016540527,37403.0,37403,37403,37315.0,37315,37315,37353.0,37353,37353,40345.0,40345,40345
12.070856000000001,12.070856000000001,12.070856000000001,1.0303313732147217,1.0303313732147217,1.0303313732147217,0.005829411558806896,0.005829411558806896,0.005829411558806896,1.0010385513305664,1.0010385513305664,1.0010385513305664,36118.0,36118,36118,37280.0,37280,37280,39840.0,39840,39840,39318.0,39318,39318
12.090582000000003,12.090582000000003,12.090582000000003,1.0303467512130737,1.0303467512130737,1.0303467512130737,0.005794864147901535,0.005794864147901535,0.005794864147901535,1.0010201930999756,1.0010201930999756,1.0010201930999756,38689.0,38689,38689,36981.0,36981,36981,36137.0,36137,36137,40873.0,40873,40873
12.110303999999998,12.110303999999998,12.110303999999998,1.031187891960144,1.031187891960144,1.031187891960144,0.0058983140625059605,0.0058983140625059605,0.0058983140625059605,1.0010079145431519,1.0010079145431519,1.0010079145431519,36241.0,36241,36241,37015.0,37015,37015,38875.0,38875,38875,40553.0,40553,40553
12.130032,12.130032,12.130032,1.031105875968933,1.031105875968933,1.031105875968933,0.0058001186698675156,0.0058001186698675156,0.0058001186698675156,1.0010108947753906,1.0010108947753906,1.0010108947753906,37753.0,37753,37753,36749.0,36749,36749,37439.0,37439,37439,40759.0,40759,40759
12.149748,12.149748,12.149748,1.0312137603759766,1.0312137603759766,1.0312137603759766,0.005798261146992445,0.005798261146992445,0.005798261146992445,1.0010085105895996,1.0010085105895996,1.0010085105895996,35810.0,35810,35810,38292.0,38292,38292,39582.0,39582,39582,39052.0,39052,39052
12.169479,12.169479,12.169479,1.0312954187393188,1.0312954187393188,1.0312954187393188,0.005823917221277952,0.005823917221277952,0.005823917221277952,1.0010159015655518,1.0010159015655518,1.0010159015655518,36534.0,36534,36534,38624.0,38624,38624,38552.0,38552,38552,38966.0,38966,38966
12.189211000000004,12.189211000000004,12.189211000000004,1.0320900678634644,1.0320900678634644,1.0320900678634644,0.005832797382026911,0.005832797382026911,0.005832797382026911,1.0010287761688232,1.0010287761688232,1.0010287761688232,36046.0,36046,36046,38114.0,38114,38114,39978.0,39978,39978,38470.0,38470,38470
12.208919999999999,12.208919999999999,12.208919999999999,1.0322643518447876,1.0322643518447876,1.0322643518447876,0.005838580895215273,0.005838580895215273,0.005838580895215273,1.001039981842041,1.001039981842041,1.001039981842041,37585.0,37585,37585,37173.0,37173,37173,37929.0,37929,37929,39849.0,39849,39849
12.228644999999998,12.228644999999998,12.228644999999998,1.0322799682617188,1.0322799682617188,1.0322799682617188,0.00584511598572135,0.00584511598572135,0.00584511598572135,1.0010422468185425,1.0010422468185425,1.0010422468185425,39237.0,39237,39237,37711.0,37711,37711,36503.0,36503,36503,39077.0,39077,39077
12.248398000000002,12.248398000000002,12.248398000000002,1.0322577953338623,1.0322577953338623,1.0322577953338623,0.005852028727531433,0.005852028727531433,0.005852028727531433,1.001038908958435,1.001038908958435,1.001038908958435,38954.0,38954,38954,37978.0,37978,37978,36772.0,36772,36772,38856.0,38856,38856
12.268093000000002,12.268093000000002,12.268093000000002,1.0330251455307007,1.0330251455307007,1.0330251455307007,0.005857166834175587,0.005857166834175587,0.005857166834175587,1.0010308027267456,1.0010308027267456,1.0010308027267456,39141.0,39141,39141,36291.0,36291,36291,36017.0,36017,36017,41159.0,41159,41159
12.287822999999998,12.287822999999998,12.287822999999998,1.0331952571868896,1.0331952571868896,1.0331952571868896,0.005858483258634806,0.005858483258634806,0.005858483258634806,1.0010207891464233,1.0010207891464233,1.0010207891464233,38208.0,38208,38208,38466.0,38466,38466,38290.0,38290,38290,37704.0,37704,37704
12.307540999999999,12.307540999999999,12.307540999999999,1.0336143970489502,1.0336143970489502,1.0336143970489502,0.005929821170866489,0.005929821170866489,0.005929821170866489,1.0004923343658447,1.0004923343658447,1.0004923343658447,37803.0,37803,37803,36987.0,36987,36987,38021.0,38021,38021,40189.0,40189,40189
12.327267999999997,12.327267999999997,12.327267999999997,1.0336030721664429,1.0336030721664429,1.0336030721664429,0.005927561782300472,0.005927561782300472,0.005927561782300472,1.000872254371643,1.000872254371643,1.000872254371643,37733.0,37733,37733,37223.0,37223,37223,37631.0,37631,37631,40269.0,40269,40269
12.346989000000002,12.346989000000002,12.346989000000002,1.0335994958877563,1.0335994958877563,1.0335994958877563,0.005928882397711277,0.005928882397711277,0.005928882397711277,1.000190019607544,1.000190019607544,1.000190019607544,38549.0,38549,38549,38065.0,38065,38065,36853.0,36853,36853,39813.0,39813,39813
12.366716000000002,12.366716000000002,12.366716000000002,1.0340996980667114,1.0340996980667114,1.0340996980667114,0.0058835516683757305,0.0058835516683757305,0.0058835516683757305,1.000003457069397,1.000003457069397,1.000003457069397,37647.0,37647,37647,37925.0,37925,37925,38233.0,38233,38233,39483.0,39483,39483
12.386436999999999,12.386436999999999,12.386436999999999,1.03414785861969,1.03414785861969,1.03414785861969,0.005860181991010904,0.005860181991010904,0.005860181991010904,0.9999633431434631,0.9999633431434631,0.9999633431434631,40089.0,40089,40089,36249.0,36249,36249,35849.0,35849,35849,41041.0,41041,41041
12.406165000000001,12.406165000000001,12.406165000000001,1.034095048904419,1.034095048904419,1.034095048904419,0.00584841426461935,0.00584841426461935,0.00584841426461935,0.999970018863678,0.999970018863678,0.999970018863678,38417.0,38417,38417,36665.0,36665,36665,37299.0,37299,37299,40799.0,40799,40799
12.425881999999998,12.425881999999998,12.425881999999998,1.0341111421585083,1.0341111421585083,1.0341111421585083,0.005855358671396971,0.005855358671396971,0.005855358671396971,1.0005382299423218,1.0005382299423218,1.0005382299423218,35541.0,35541,35541,37933.0,37933,37933,40227.0,40227,40227,38931.0,38931,38931
12.445599999999999,12.445599999999999,12.445599999999999,1.0341005325317383,1.0341005325317383,1.0341005325317383,0.005857464857399464,0.005857464857399464,0.005857464857399464,1.0001347064971924,1.0001347064971924,1.0001347064971924,39548.0,39548,39548,36846.0,36846,36846,36480.0,36480,36480,39982.0,39982,39982
12.465328999999999,12.465328999999999,12.465328999999999,1.034084439277649,1.034084439277649,1.034084439277649,0.0058565870858728886,0.0058565870858728886,0.0058565870858728886,1.000856637954712,1.000856637954712,1.000856637954712,36266.0,36266,36266,37822.0,37822,37822,39226.0,39226,39226,39118.0,39118,39118
12.485051999999998,12.485051999999998,12.485051999999998,1.0346037149429321,1.0346037149429321,1.0346037149429321,0.005854867398738861,0.005854867398738861,0.005854867398738861,1.0010417699813843,1.0010417699813843,1.0010417699813843,37046.0,37046,37046,37358.0,37358,37358,38474.0,38474,38474,39434.0,39434,39434
12.504771000000002,12.504771000000002,12.504771000000002,1.0349920988082886,1.0349920988082886,1.0349920988082886,0.0058546653017401695,0.0058546653017401695,0.0058546653017401695,1.001091480255127,1.001091480255127,1.001091480255127,35546.0,35546,35546,39042.0,39042,39042,39916.0,39916,39916,37728.0,37728,37728
12.524498999999997,12.524498999999997,12.524498999999997,1.0350780487060547,1.0350780487060547,1.0350780487060547,0.005857259966433048,0.005857259966433048,0.005857259966433048,1.0010998249053955,1.0010998249053955,1.0010998249053955,38974.0,38974,38974,37606.0,37606,37606,36582.0,36582,36582,39066.0,39066,39066
12.544241999999999,12.544241999999999,12.544241999999999,1.0350871086120605,1.0350871086120605,1.0350871086120605,0.0058619617484509945,0.0058619617484509945,0.0058619617484509945,1.0010894536972046,1.0010894536972046,1.0010894536972046,38967.0,38967,38967,37991.0,37991,37991,36551.0,36551,36551,38823.0,38823,38823
12.563941,12.563941,12.563941,1.0350768566131592,1.0350768566131592,1.0350768566131592,0.005865359678864479,0.005865359678864479,0.005865359678864479,1.0010796785354614,1.0010796785354614,1.0010796785354614,37532.0,37532,37532,37714.0,37714,37714,38016.0,38016,38016,39094.0,39094,39094
12.583663999999997,12.583663999999997,12.583663999999997,1.0350630283355713,1.0350630283355713,1.0350630283355713,0.005865284241735935,0.005865284241735935,0.005865284241735935,1.0010654926300049,1.0010654926300049,1.0010654926300049,38238.0,38238,38238,37012.0,37012,37012,37012.0,37012,37012,40174.0,40174,40174
12.603388,12.603388,12.603388,1.0350501537322998,1.0350501537322998,1.0350501537322998,0.005863233935087919,0.005863233935087919,0.005863233935087919,1.0010522603988647,1.0010522603988647,1.0010522603988647,36673.0,36673,36673,37263.0,37263,37263,39077.0,39077,39077,39515.0,39515,39515
12.623110999999998,12.623110999999998,12.623110999999998,1.0350370407104492,1.0350370407104492,1.0350370407104492,0.005861507263034582,0.005861507263034582,0.005861507263034582,1.0010448694229126,1.0010448694229126,1.0010448694229126,38248.0,38248,38248,37024.0,37024,37024,37428.0,37428,37428,39856.0,39856,39856
12.642956,12.642956,12.642956,1.035024642944336,1.035024642944336,1.035024642944336,0.00586071889847517,0.00586071889847517,0.00586071889847517,1.0010387897491455,1.0010387897491455,1.0010387897491455,38650.0,38650,38650,36942.0,36942,36942,36778.0,36778,36778,40234.0,40234,40234
12.662557999999999,12.662557999999999,12.662557999999999,1.0355454683303833,1.0355454683303833,1.0355454683303833,0.005860075354576111,0.005860075354576111,0.005860075354576111,1.001038670539856,1.001038670539856,1.001038670539856,39012.0,39012,39012,37644.0,37644,37644,37052.0,37052,37052,38864.0,38864,38864
12.682286999999997,12.682286999999997,12.682286999999997,1.0359382629394531,1.0359382629394531,1.0359382629394531,0.0058583663776516914,0.0058583663776516914,0.0058583663776516914,1.001032829284668,1.001032829284668,1.001032829284668,36045.0,36045,36045,38495.0,38495,38495,39849.0,39849,39849,38227.0,38227,38227
12.702012999999999,12.702012999999999,12.702012999999999,1.0360300540924072,1.0360300540924072,1.0360300540924072,0.005322630051523447,0.005322630051523447,0.005322630051523447,1.001028060913086,1.001028060913086,1.001028060913086,39247.0,39247,39247,36451.0,36451,36451,36577.0,36577,36577,40365.0,40365,40365
12.721729,12.721729,12.721729,1.0360426902770996,1.0360426902770996,1.0360426902770996,0.004916926845908165,0.004916926845908165,0.004916926845908165,1.0010229349136353,1.0010229349136353,1.0010229349136353,37750.0,37750,37750,37446.0,37446,37446,38262.0,38262,38262,39222.0,39222,39222
12.741453000000002,12.741453000000002,12.741453000000002,1.0360357761383057,1.0360357761383057,1.0360357761383057,0.004814452491700649,0.004814452491700649,0.004814452491700649,1.0010130405426025,1.0010130405426025,1.0010130405426025,35720.0,35720,35720,38258.0,38258,38258,40124.0,40124,40124,38638.0,38638,38638
12.761180000000001,12.761180000000001,12.761180000000001,1.0360300540924072,1.0360300540924072,1.0360300540924072,0.005585936363786459,0.005585936363786459,0.005585936363786459,1.0010066032409668,1.0010066032409668,1.0010066032409668,38094.0,38094,38094,38168.0,38168,38168,37702.0,37702,37702,38832.0,38832,38832
12.780902999999999,12.780902999999999,12.780902999999999,1.036022663116455,1.036022663116455,1.036022663116455,0.004982626996934414,0.004982626996934414,0.004982626996934414,1.0010147094726562,1.0010147094726562,1.0010147094726562,37132.0,37132,37132,38562.0,38562,38562,38740.0,38740,38740,38290.0,38290,38290
12.800625,12.800625,12.800625,1.0360140800476074,1.0360140800476074,1.0360140800476074,0.004832189995795488,0.004832189995795488,0.004832189995795488,1.001021146774292,1.001021146774292,1.001021146774292,36366.0,36366,36366,38082.0,38082,38082,39942.0,39942,39942,38282.0,38282,38282
12.820347000000002,12.820347000000002,12.820347000000002,1.0359832048416138,1.0359832048416138,1.0359832048416138,0.004792849998921156,0.004792849998921156,0.004792849998921156,1.0010126829147339,1.0010126829147339,1.0010126829147339,38627.0,38627,38627,38117.0,38117,38117,37261.0,37261,37261,38727.0,38727,38727


==> figure_data/sys_id1_sim.csv <==
time,pos_x_mean,pos_x_min,pos_x_max,pos_y_mean,pos_y_min,pos_y_max,pos_z_mean,pos_z_min,pos_z_max,vx_mean,vx_min,vx_max,vy_mean,vy_min,vy_max,vz_mean,vz_min,vz_max,roll_mean,roll_min,roll_max,pitch_mean,pitch_min,pitch_max,yaw_mean,yaw_min,yaw_max,gyro_x_mean,gyro_x_min,gyro_x_max,gyro_y_mean,gyro_y_min,gyro_y_max,gyro_z_mean,gyro_z_min,gyro_z_max,pwm_m1,pwm_m2,pwm_m3,pwm_m4
0.0,-0.06519175,-5.999283,5.998068,-0.019128883,-5.990488,5.9992523,-0.027768053,-2.9974182,2.9996111,-0.020909362,-0.025061991,-0.017340895,0.032804675,0.029294362,0.03608262,0.00418832,-0.0009443753,0.009239336,-1.4306675,-1.4534699,-1.4081501,0.83295697,0.8147936,0.85260594,2.3892345,2.3872898,2.3913858,-71.51138,-82.505264,-60.68192,0.9274007,-7.815478,10.253887,13.483173,12.581517,14.39596,45558.0,45795.0,44627.0,45167.0
0.008,-0.0653535,-5.9994354,5.9979105,-0.018856341,-5.9902267,5.9995193,-0.027698677,-2.9973252,2.9996533,-0.019755915,-0.026037047,-0.013354085,0.035542596,0.028200397,0.0411311,0.013689868,0.0014440067,0.025801163,-2.0362356,-2.2301686,-1.8442429,0.8331291,0.6788501,0.99746275,2.4969225,2.4851422,2.5103228,-80.0863,-111.64274,-48.622906,-1.6294752,-26.734594,24.764833,13.409041,11.938385,14.959121,45686.0,45827.0,45127.0,45452.0
0.016,-0.06550668,-5.999588,5.997758,-0.018557074,-5.9899406,5.9998116,-0.02753797,-2.997122,2.9997478,-0.018621387,-0.026435183,-0.009658687,0.03937205,0.030468026,0.047654826,0.026881248,0.008908783,0.0484062,-2.7081764,-3.2363303,-2.1791046,0.8148858,0.39123243,1.2563919,2.6044583,2.5725,2.6375296,-88.06812,-139.80489,-35.233456,-3.9704986,-46.14663,38.64172,13.255068,10.706798,15.782487,45781.0,45851.0,45502.0,45664.0
0.024,-0.06565129,-5.9997096,5.9976053,-0.018222097,-5.989615,6.0001364,-0.02725797,-2.996788,2.9999423,-0.017514799,-0.027308444,-0.006186422,0.044536218,0.03437447,0.05498773,0.043442518,0.018918479,0.0722987,-3.4410326,-4.463997,-2.401542,0.7800919,-0.051395945,1.6253407,2.7116756,2.6452029,2.7807884,-95.281715,-167.10146,-20.489088,-6.08653,-65.78815,52.094574,13.046244,9.229272,16.727455,45843.0,45866.0,45749.0,45804.0
0.032,-0.06578718,-5.999824,5.9974527,-0.01784003,-5.989224,6.000526,-0.026833184,-2.9963033,3.000258,-0.016489511,-0.02832571,-0.0033732508,0.051131297,0.038489398,0.0647584,0.06296952,0.03271653,0.09840972,-4.2283463,-5.905988,-2.5011923,0.73064315,-0.65030134,2.101305,2.818583,2.701884,2.9476604,-101.64491,-196.09854,-4.4233737,-7.9728417,-85.75272,67.91534,12.811402,7.9794345,17.617167,45872.0,45873.0,45865.0,45869.0
0.04,-0.06591579,-5.9999194,5.9973383,-0.01739871,-5.988755,6.0009694,-0.026241623,-2.9956656,3.0007052,-0.015700858,-0.029025164,0.0011559293,0.059390098,0.04148824,0.075027615,0.085068844,0.049397103,0.12770231,-5.063355,-7.560928,-2.4670427,0.66841435,-1.4077995,2.685533,2.925384,2.7332847,3.1392288,-107.15348,-225.43962,13.2171755,-9.638843,-106.15091,84.942055,12.581832,6.620443,18.363745,45868.0,45872.0,45848.0,45859.0
0.048,-0.066038564,-5.9999957,5.997252,-0.016884608,-5.988218,6.0015182,-0.025464213,-2.9948502,3.0013113,-0.015062196,-0.032430135,0.0049886853,0.069290556,0.04810351,0.09138664,0.10927723,0.06531078,0.1590265,-5.9396486,-9.485426,-2.2882442,0.59515005,-2.3265178,3.4436135,3.032469,2.735286,3.360325,-111.88142,-254.6243,31.975891,-11.115063,-126.516396,102.45644,12.3743,5.3740897,19.071003,45830.0,45863.0,45700.0,45776.0
0.056,-0.06615717,-6.000072,5.997195,-0.016283974,-5.9875607,6.002159,-0.024485974,-2.9938245,3.0021002,-0.0146517195,-0.038519524,0.011407415,0.081041545,0.053078588,0.10995171,0.13521616,0.083638184,0.191917,-6.8517184,-11.64681,-1.9568326,0.5123616,-3.4059799,4.3436737,3.140306,2.6986873,3.6151664,-115.96754,-284.09738,51.794994,-12.422248,-147.1862,120.55653,12.219705,4.2076664,19.722017,45760.0,45845.0,45420.0,45618.0
0.064,-0.06627377,-6.000199,5.9971695,-0.015581868,-5.9867725,6.0029187,-0.023294628,-2.9925764,3.0030878,-0.01453884,-0.04673218,0.016918983,0.094642594,0.05902668,0.13414842,0.16244736,0.10205943,0.22390383,-7.795479,-14.047699,-1.4651399,0.42137828,-4.64733,5.387957,3.2495992,2.6161268,3.932217,-119.60277,-313.40784,72.416985,-13.603109,-167.77357,139.09082,12.134091,3.0708919,20.402922,45657.0,45820.0,45013.0,45388.0
0.07200000000000001,-0.06639052,-6.000364,5.9971848,-0.014763115,-5.985826,6.003847,-0.021881482,-2.991114,3.0042796,-0.014660039,-0.05763188,0.027097007,0.11014601,0.06285744,0.16100389,0.19064373,0.12222626,0.26121348,-8.76872,-16.690071,-0.8075699,0.32319862,-6.0491304,6.578019,3.36113,2.4821222,4.3224096,-123.02181,-343.00253,93.58503,-14.706947,-188.57538,157.89464,12.131837,2.0859294,20.980354,45521.0,45786.0,44483.0,45085.0
0.08,-0.06650958,-6.0005565,5.9972525,-0.013812468,-5.984691,6.0049634,-0.020240145,-2.9894364,3.0056763,-0.0151105495,-0.06977705,0.03836375,0.12762779,0.062236454,0.1929357,0.21936361,0.14289258,0.29900885,-9.7712755,-19.579805,0.018858002,0.21848553,-7.6126494,7.914222,3.475848,2.2885263,4.7936945,-126.49858,-373.10913,114.91851,-15.780209,-209.40106,177.05626,12.235612,0.9724254,21.904982,45354.0,45743.0,43834.0,44713.0
0.088,-0.06663354,-6.0007854,5.9973836,-0.012713968,-5.983359,6.0063114,-0.018368285,-2.987541,3.0072825,-0.015936945,-0.084033705,0.054515712,0.1470939,0.059453834,0.23031162,0.24821508,0.16137263,0.33717155,-10.805605,-22.725412,1.0153614,0.107593305,-9.336268,9.395631,3.5948977,2.026953,5.360969,-130.3381,-404.0115,136.03629,-16.878586,-230.40324,196.25078,12.457138,-0.18988779,23.03969,45154.0,45693.0,43073.0,44273.0
0.096,-0.06676539,-6.0010524,5.997587,-0.011451809,-5.9817986,6.007908,-0.01626632,-2.9854085,3.0091095,-0.017081246,-0.10631027,0.07058604,0.16851836,0.055092186,0.27238965,0.27684733,0.17755547,0.3709276,-11.876686,-26.13765,2.17889,-0.009469607,-11.22027,11.018694,3.7196362,1.6746887,6.04194,-134.85686,-435.51242,156.4383,-18.05923,-251.3248,215.29259,12.8074045,-1.447616,24.22499,44923.0,45634.0,42208.0,43767.0
0.10400000000000001,-0.06690824,-6.00136,5.99786,-0.010010159,-5.9800024,6.0097785,-0.013937774,-2.9830434,3.0112221,-0.018680258,-0.12777315,0.092223786,0.19189477,0.048110217,0.3215488,0.30477676,0.19535603,0.40552807,-12.9924965,-29.828518,3.5044413,-0.13299605,-13.26301,12.778369,3.8516092,1.2023027,6.856048,-140.39424,-468.1959,176.01387,-19.372786,-272.46857,234.199,13.29472,-2.7080798,25.527155,44661.0,45567.0,41248.0,43199.0
0.112,-0.067065634,-6.0017214,5.998205,-0.00837395,-5.9779315,6.0119658,-0.011389829,-2.9804566,3.0140314,-0.020678261,-0.1563959,0.11632358,0.21718569,0.040338643,0.37720126,0.3316408,0.20947358,0.44148588,-14.163747,-33.814636,4.9861126,-0.26354527,-15.463658,14.66934,3.9926193,0.59064764,7.857474,-147.28627,-502.22952,194.08885,-20.875326,-293.73788,253.10669,13.927117,-4.0052056,26.966562,44370.0,45492.0,40202.0,42572.0
0.12,-0.06724059,-6.002157,5.998643,-0.006527511,-5.9755297,6.014482,-0.008632807,-2.9776561,3.0171108,-0.023067284,-0.18668239,0.14405075,0.24443653,0.029627245,0.4401826,0.3569873,0.21975242,0.4754143,-15.404294,-38.11571,6.6134524,-0.40186188,-17.820965,16.6841,4.1447043,-0.18302569,9.062861,-155.86942,-537.77014,210.44052,-22.60848,-315.1826,271.36438,14.702835,-5.4248533,28.709059,44049.0,45409.0,39081.0,41888.0
0.128,-0.067436524,-6.0026703,5.9991775,-0.0044551836,-5.973158,6.0173616,-0.00568054,-2.9746358,3.0204592,-0.02592089,-0.22326651,0.17743461,0.27358145,0.014020528,0.5058725,0.3804373,0.22599134,0.5118695,-16.730871,-42.753307,8.375115,-0.54878944,-20.332605,18.810368,4.3101897,-1.120351,10.490228,-166.47653,-575.1695,224.62373,-24.615044,-336.73676,289.3347,15.626968,-6.732277,31.208359,43699.0,45319.0,37897.0,41153.0
0.136,-0.06765706,-6.003246,5.999822,-0.0021421174,-5.9717536,6.020644,-0.002549645,-2.9714143,3.023953,-0.029286038,-0.2625199,0.21470404,0.30460644,-0.0026629695,0.5780451,0.40158927,0.2230889,0.55079824,-18.163158,-47.752235,10.258475,-0.7051391,-22.995245,21.036665,4.4916983,-2.2393782,12.170305,-179.41963,-614.83844,236.52455,-26.929602,-358.33185,306.71036,16.6932,-8.192923,33.906845,15270.001,6683.9995,48951.0,53636.0
0.14400000000000002,-0.06790679,-6.00392,6.0005984,0.00042647985,-5.9702435,6.024362,0.0007383179,-2.9680133,3.02756,-0.033147182,-0.3078475,0.2557678,0.33723366,-0.02759407,0.65183717,0.41916868,0.20911005,0.584633,-19.715937,-53.13181,12.257739,-0.873396,-25.80519,23.34381,4.689335,-3.5573833,14.1319475,-189.51515,-651.18536,250.62523,-30.143583,-380.5758,322.71548,16.309565,-11.113126,35.441868,6963.999,2495.001,52589.0,53735.0
0.152,-0.06818849,-6.0047107,6.001497,0.0032562325,-5.9686327,6.0292583,0.0041351477,-2.9644935,3.0312185,-0.03728129,-0.3538716,0.29910353,0.36972666,-0.05297569,0.7286707,0.4284514,0.18628749,0.6108309,-21.23648,-58.7354,14.536831,-1.0731305,-28.770166,25.683365,4.8942018,-5.0821924,16.398346,-163.94124,-650.1111,299.17877,-36.029583,-404.22318,334.59796,14.7035675,-15.372566,35.90733,13154.0,4766.9995,40460.0,48986.0
0.16,-0.06850417,-6.00561,6.002518,0.006342339,-5.966933,6.0352163,0.007571818,-2.9620223,3.0348573,-0.04163669,-0.40270635,0.34239176,0.40117395,-0.07884622,0.80710155,0.4293619,0.15094754,0.62545836,-22.424053,-64.25574,17.404478,-1.3191833,-31.89259,28.018238,5.1164374,-6.791283,19.001877,-104.679184,-613.4489,380.2814,-44.300644,-428.52643,342.59897,14.187635,-18.482004,37.456802,17091.0,11909.0,38611.0,41161.0
0.168,-0.068855755,-6.0065994,6.003672,0.009673519,-5.965159,6.041754,0.010984698,-2.959832,3.0384123,-0.046200912,-0.44927484,0.3826504,0.43093318,-0.10760998,0.8812229,0.4228012,0.107658744,0.63449806,-23.082487,-69.4906,21.075184,-1.6308073,-35.183662,30.320864,5.3701854,-8.643174,21.973787,-29.788954,-559.52124,475.84467,-55.35099,-454.34723,346.63754,13.453379,-21.676512,38.45428,17019.0,13395.999,40935.0,36954.0
0.176,-0.06924485,-6.007698,6.004935,0.013234885,-5.963343,6.048851,0.014319955,-2.9578612,3.0418203,-0.051052574,-0.49887866,0.42677942,0.45861018,-0.13933802,0.9519885,0.41025597,0.05409311,0.6358948,-23.127651,-74.34909,25.66373,-2.0189939,-38.653,32.74701,5.651393,-10.6108465,25.316864,52.705353,-496.82733,578.12146,-66.0195,-478.94574,350.0892,11.4390545,-25.891785,37.813736,15245.0,11784.0,32043.0,31320.0
0.184,-0.06967337,-6.008912,6.006316,0.017006485,-5.961493,6.056487,0.017532382,-2.9561622,3.045555,-0.056046154,-0.54712117,0.4684436,0.48339552,-0.1730623,1.0217304,0.392066,-0.0030491475,0.63015705,-22.511755,-78.771194,31.255661,-2.4748697,-42.292313,35.321598,5.9457645,-12.6855,29.00574,138.23566,-429.81537,682.39087,-74.2495,-500.08685,355.3838,9.878305,-29.299515,37.371967,15906.999,15913.999,28157.0,26232.0
0.192,-0.070142075,-6.01024,6.0078206,0.02096136,-5.9596534,6.0646286,0.020573964,-2.9547698,3.0495758,-0.06106009,-0.5964639,0.51160455,0.5044105,-0.21335943,1.0842793,0.3676103,-0.06723177,0.6205776,-21.23025,-82.735664,37.885612,-2.9814632,-46.084354,37.9033,6.2484217,-14.89341,33.008358,221.00546,-364.07462,782.46704,-80.75112,-518.3194,361.53577,9.543203,-31.271482,37.74178,20095.0,20320.0,27051.0,24663.0
0.2,-0.07065065,-6.011675,6.0094533,0.025067985,-5.957837,6.0732255,0.02339662,-2.953717,3.0534182,-0.06604248,-0.6416117,0.5518015,0.5213869,-0.25118512,1.1431451,0.33760175,-0.1386951,0.6026557,-19.318605,-86.25909,45.544346,-3.524709,-50.015736,40.48094,6.552186,-17.463654,37.284054,296.51044,-304.15518,874.2977,-85.333916,-533.44806,368.56653,9.722625,-32.417492,38.20252,22499.0,23440.0,27437.0,23411.0
0.20800000000000002,-0.071198896,-6.0132365,6.0112195,0.02929564,-5.9560633,6.0822372,0.025961418,-2.9530435,3.0570567,-0.070960514,-0.6847086,0.589915,0.53475016,-0.2914327,1.1968399,0.30343553,-0.20914578,0.57641757,-16.836128,-89.38562,54.193836,-4.0919137,-54.072605,43.036392,6.84208,-20.20644,41.78665,362.7808,-252.32231,956.04974,-87.840416,-545.6869,377.11942,9.541846,-33.756084,40.642246,24098.0,25958.0,27509.0,21592.0
0.216,-0.07178639,-6.0165014,6.0131025,0.03361603,-5.954373,6.0916557,0.028239368,-2.952763,3.0606904,-0.07580236,-0.7279253,0.6298969,0.54466105,-0.33387753,1.2483548,0.26603976,-0.2865253,0.5448966,-13.848682,-92.16862,63.764008,-4.667605,-58.240078,45.54603,7.102497,-23.13757,46.467735,419.424,-209.5158,1027.4606,-88.02612,-555.34753,387.4951,9.204805,-35.333427,46.146973,25919.0,27312.0,27451.0,21644.0
0.224,-0.07241213,-6.020531,6.015097,0.038002126,-5.952798,6.1014423,0.030206526,-2.952909,3.0643353,-0.08059611,-0.7723996,0.66883653,0.5512542,-0.3794702,1.2962515,0.2258208,-0.36288732,0.5092701,-10.422812,-94.66622,74.14597,-5.2330847,-62.499016,47.974583,7.320918,-26.279306,51.275955,466.3854,-175.87575,1088.6315,-85.70622,-563.4583,400.07065,8.934833,-37.06509,52.474674,27990.0,29345.0,27616.0,21328.0
0.232,-0.073076,-6.0248075,6.017207,0.04242792,-5.951383,6.1115727,0.0318423,-2.953488,3.067602,-0.08526574,-0.81234634,0.70487946,0.5546413,-0.4256716,1.3436643,0.18332821,-0.44197544,0.47642258,-6.6221156,-96.93688,85.19228,-5.7700124,-66.82823,50.40907,7.4889255,-29.657011,56.163292,504.2415,-150.92474,1140.1945,-81.457664,-569.1832,414.33585,8.643002,-38.64302,59.274494,29924.0,29890.0,27176.0,21883.0


==> figure_data/sys_id2_sim.csv <==
time,pos_x_mean,pos_x_min,pos_x_max,pos_y_mean,pos_y_min,pos_y_max,pos_z_mean,pos_z_min,pos_z_max,vx_mean,vx_min,vx_max,vy_mean,vy_min,vy_max,vz_mean,vz_min,vz_max,roll_mean,roll_min,roll_max,pitch_mean,pitch_min,pitch_max,yaw_mean,yaw_min,yaw_max,gyro_x_mean,gyro_x_min,gyro_x_max,gyro_y_mean,gyro_y_min,gyro_y_max,gyro_z_mean,gyro_z_min,gyro_z_max,pwm_m1,pwm_m2,pwm_m3,pwm_m4
0.0,-0.06519434,-5.9992905,5.99806,-0.019131197,-5.990488,5.9992523,-0.027749619,-2.9973998,2.9996297,-0.020447567,-0.02457218,-0.01691536,0.031568635,0.028039662,0.034852896,0.008861183,0.0037175943,0.013956647,0.19031936,0.16771238,0.21296823,2.735989,2.7159803,2.7578394,-1.4926697,-1.4944725,-1.4908558,-8.342649,-19.250862,2.541617,89.50032,79.89046,99.87245,-13.920416,-14.811251,-13.006803,45207.0,45576.0,45799.0,44696.0
0.008,-0.06533937,-5.9994226,5.9979134,-0.018879626,-5.990259,5.999481,-0.027641844,-2.9972684,2.9997094,-0.015688786,-0.022073457,-0.00897862,0.031237941,0.023864869,0.036917083,0.01860241,0.00644197,0.030659575,0.11315391,-0.07937559,0.3063291,3.4813976,3.311486,3.6640244,-1.6029464,-1.6129369,-1.5915282,-9.435124,-40.75193,22.17223,96.62089,68.97644,125.931114,-14.082016,-15.557244,-12.536061,45482.0,45699.0,45830.0,45181.0
0.016,-0.06544078,-5.9995184,5.9978013,-0.018630786,-5.9900303,5.99971,-0.027441062,-2.997025,2.999843,-0.009486948,-0.017465057,-0.00015559932,0.030929603,0.022140313,0.039335445,0.03196604,0.01398243,0.05329767,0.025869051,-0.49926883,0.5584742,4.281729,3.8147364,4.772286,-1.7151138,-1.7408233,-1.6871434,-10.462493,-61.825314,42.578167,103.24667,56.757057,150.51154,-14.123554,-16.661392,-11.626731,45686.0,45790.0,45853.0,45540.0
0.024,-0.065485924,-5.9995522,5.9977446,-0.01838424,-5.9897823,5.9999523,-0.027119987,-2.9966497,3.0000775,-0.0016460709,-0.011448958,0.010279812,0.030736126,0.020773847,0.040439837,0.048620112,0.024095172,0.07769001,-0.07097229,-1.0896997,0.975965,5.132282,4.2150354,6.0712233,-1.8287439,-1.8865286,-1.7736967,-11.3875,-82.70931,63.641426,109.21398,43.334133,174.96254,-14.087466,-17.762405,-10.469269,45816.0,45848.0,45868.0,45771.0
0.032,-0.065461494,-5.9995184,5.997752,-0.018138727,-5.9895153,6.0002193,-0.026653673,-2.9961226,3.0004346,0.007968792,-0.003911244,0.022253897,0.030614441,0.018380415,0.043168448,0.068148635,0.037923846,0.10372553,-0.17659055,-1.8501916,1.563769,6.0274196,4.502813,7.549756,-1.9436916,-2.0492709,-1.8480495,-12.192019,-106.19045,85.261406,114.452736,28.548162,200.37723,-14.006302,-18.632914,-9.311908,45872.0,45873.0,45874.0,45870.0
0.04,-0.06535287,-5.999381,5.997876,-0.017893648,-5.9892483,6.0004864,-0.026021045,-2.995442,3.0009236,0.019368716,0.004284336,0.037838962,0.030673511,0.013359917,0.04776478,0.09014646,0.055004887,0.13269922,-0.29013112,-2.779786,2.3271992,6.961207,4.667142,9.24381,-2.0600767,-2.233156,-1.9041153,-12.867758,-130.74388,107.69258,118.964714,12.31097,225.94252,-13.906473,-19.463911,-8.303684,45853.0,45865.0,45872.0,45837.0
0.048,-0.06514504,-5.9991465,5.9981217,-0.017647862,-5.988976,6.0007534,-0.025203817,-2.994584,3.0015724,0.03278133,0.01199107,0.055158384,0.03078572,0.010146955,0.05234296,0.11413879,0.07131418,0.1633823,-0.41078642,-3.9275835,3.2714875,7.9279947,4.697154,11.15053,-2.1782238,-2.454605,-1.9283606,-13.426653,-155.8419,130.5405,122.80878,-4.810917,251.17801,-13.823167,-20.225204,-7.395433,45760.0,45823.0,45861.0,45672.0
0.056,-0.06482145,-5.998792,5.99852,-0.01740069,-5.988665,6.0010204,-0.024187967,-2.993516,3.0024056,0.048242114,0.019560337,0.0775448,0.031074163,0.0039036022,0.059852984,0.13973595,0.09030246,0.19521418,-0.5379463,-5.29417,4.3997073,8.922783,4.5861173,13.257499,-2.2986996,-2.7191424,-1.9172903,-13.8934,-181.80876,153.85957,126.122154,-22.987839,276.3393,-13.773667,-21.062998,-6.6540895,45593.0,45749.0,45843.0,45376.0
0.064,-0.06436587,-5.998315,5.9990835,-0.0171505,-5.9883175,6.001291,-0.022962404,-2.9922247,3.0034404,0.065767884,0.027239459,0.10278803,0.031473078,-0.002964241,0.07248363,0.16648996,0.109784834,0.22561246,-0.67130965,-6.871125,5.715258,9.941885,4.327093,15.563285,-2.4222567,-3.0365014,-1.862148,-14.302834,-208.03285,177.54997,129.07693,-41.607918,301.49185,-13.784454,-22.061325,-6.019746,45354.0,45642.0,45816.0,44954.0
0.07200000000000001,-0.06376148,-5.9977684,5.9998364,-0.016896684,-5.987919,6.0016212,-0.021519246,-2.9907186,3.0046828,0.085481614,0.03907094,0.13512573,0.03198837,-0.014365337,0.08529786,0.19406277,0.13157447,0.2606744,-0.81098497,-8.660493,7.2207756,10.983054,3.9176848,18.06786,-2.5498652,-3.417391,-1.7529582,-14.694,-234.76498,201.54817,131.88817,-60.696617,326.7389,-13.879214,-22.979977,-5.276736,45042.0,45502.0,45781.0,44408.0
0.08,-0.06299071,-5.997088,6.0008287,-0.016637985,-5.9874573,6.002027,-0.019853579,-2.988995,3.0061378,0.1073243,0.047727536,0.16931134,0.032667585,-0.029740993,0.10173747,0.22200462,0.15461233,0.29541743,-0.9575632,-10.665549,8.917513,12.04587,3.3550406,20.772432,-2.682777,-3.8766875,-1.5768291,-15.116454,-262.00803,225.6995,134.81004,-79.75532,352.475,-14.068889,-24.019903,-4.639224,44661.0,45330.0,45737.0,43745.0
0.088,-0.06203644,-5.9962564,6.0020795,-0.016373476,-5.9869404,6.002521,-0.017964313,-2.9870498,3.0078118,0.13126431,0.056150675,0.21401705,0.033503745,-0.05007162,0.12225729,0.24991208,0.17642376,0.32956102,-1.1122133,-12.889689,10.806388,13.131955,2.641383,23.679842,-2.8224614,-4.431084,-1.3183185,-15.626565,-289.7955,249.8712,138.11708,-98.597664,378.71338,-14.3694315,-25.215014,-4.0750995,44213.0,45127.0,45686.0,42970.0
0.096,-0.0608822,-5.99526,6.003629,-0.016101839,-5.9863496,6.0031004,-0.015853144,-2.9848611,3.0097203,0.15735935,0.06303811,0.26286405,0.034469828,-0.07354278,0.14623818,0.27742687,0.19713175,0.35815322,-1.276759,-15.335828,12.885795,14.245012,1.7799432,26.79287,-2.9706943,-5.1010246,-0.9576951,-16.271404,-317.66132,273.83163,142.10214,-116.61127,405.62814,-14.794131,-26.499826,-3.7205477,43699.0,44892.0,45626.0,42093.0
0.10400000000000001,-0.059510738,-5.9940805,6.005497,-0.015821526,-5.9856935,6.0037804,-0.013525176,-2.9824307,3.011838,0.18545821,0.06517566,0.31415388,0.03556782,-0.10114492,0.17621846,0.30405626,0.22090438,0.38625273,-1.4536887,-18.004572,15.154074,15.391048,0.7781521,30.115425,-3.1296368,-6.015264,-0.4706017,-17.108406,-345.9085,297.7503,147.07417,-133.73265,433.60815,-15.352482,-27.853039,-3.5273142,43124.0,44627.0,45558.0,41122.0
0.112,-0.057906464,-5.992714,6.007707,-0.015532298,-5.9849477,6.0045853,-0.010988872,-2.9797652,3.0142474,0.21559744,0.06628523,0.37124172,0.036774952,-0.13098633,0.21180788,0.3294292,0.24271247,0.41416547,-1.6462756,-20.898287,17.802097,16.578184,-0.3547618,33.654186,-3.3018975,-7.2024407,0.17378001,-18.181984,-374.41403,321.2424,153.33763,-149.49898,463.1651,-16.049309,-29.356226,-3.4875968,42489.0,44331.0,45482.0,40066.0
0.12,-0.0560529,-5.991156,6.0103,-0.015232697,-5.98407,6.005512,-0.008256297,-2.976868,3.017366,0.24775925,0.06265442,0.43451166,0.03815191,-0.16514966,0.25407973,0.35308644,0.2626892,0.43675974,-1.8586162,-24.019196,20.747934,17.816605,-1.6065673,37.41626,-3.4906354,-8.703641,1.0154738,-19.530743,-403.04034,344.3792,161.206,-163.60278,494.01727,-16.893728,-31.194967,-3.566887,41799.0,44007.0,45399.0,38937.0
0.128,-0.0539341,-5.9893956,6.013304,-0.014921412,-5.9844475,6.0065794,-0.0053427066,-2.9737277,3.020646,0.28184596,0.05642159,0.50492966,0.03965017,-0.20551957,0.29869348,0.37463814,0.27690282,0.47074246,-2.095699,-27.36849,24.011341,19.118607,-2.96222,41.405327,-3.6997507,-10.607577,2.1085916,-21.190598,-431.8436,367.00748,170.97623,-175.6337,526.88385,-17.883026,-33.177456,-3.8340843,41058.0,43654.0,45307.0,37745.0
0.136,-0.051535014,-5.9873962,6.016755,-0.014597679,-5.9852433,6.0078125,-0.0022666145,-2.9703565,3.024049,0.31778783,0.04998761,0.58032805,0.041268926,-0.2501537,0.3497504,0.39367548,0.28683454,0.50296277,-2.3636308,-30.948511,27.63403,20.497875,-4.403648,45.62595,-3.9340713,-13.033415,3.6044033,-23.176987,-460.93976,389.30386,182.93158,-185.20453,561.79755,-19.02073,-35.435223,-4.104817,46069.0,8183.0,11659.0,58069.0
0.14400000000000002,-0.048841484,-5.9851737,6.0206933,-0.014260418,-5.986211,6.009229,0.0009487244,-2.9667673,3.0275419,0.3552187,0.03996569,0.6637658,0.043007445,-0.3000705,0.40297863,0.40893438,0.2787628,0.53260523,-2.6661267,-35.186966,31.672415,21.962225,-5.9176984,50.069775,-4.193954,-16.126865,5.7625537,-24.510292,-488.89557,411.50104,192.1207,-197.24658,593.4822,-17.91433,-35.035213,-2.6290245,41658.0,1447.9994,2617.999,59293.0
0.152,-0.045850042,-5.9827356,6.025119,-0.013909312,-5.987359,6.011078,0.0042524575,-2.9630158,3.0310638,0.39191315,0.028995113,0.74605286,0.044783995,-0.3514342,0.45968404,0.41525146,0.25449097,0.5550299,-2.9604,-40.835255,36.170403,23.371101,-7.640433,54.57062,-4.4410925,-19.897892,8.553925,-19.094631,-507.87643,438.74118,169.10689,-239.8488,590.41516,-13.075195,-30.364325,3.3053463,40414.0,2868.9993,3257.001,55857.0
0.16,-0.042572588,-5.9800816,6.0300207,-0.013544378,-5.9886928,6.0136724,0.0075667687,-2.9591675,3.0345302,0.4266919,0.014177871,0.82107574,0.046400525,-0.40099755,0.51459813,0.41187543,0.22361691,0.56480616,-3.16699,-47.14681,41.078594,24.461864,-9.830128,58.82906,-4.6357727,-24.150637,11.889402,-6.028817,-516.58704,471.8205,114.42323,-311.8231,552.7793,-7.2293987,-24.763252,10.338578,32088.0,8898.001,9315.0,47576.0
0.168,-0.03902533,-5.9772024,6.0353923,-0.013167155,-5.9902124,6.016999,0.010821108,-2.95583,3.037876,0.45931673,-0.00018377602,0.8934333,0.04781114,-0.45091832,0.5680479,0.40062127,0.18187787,0.56913155,-3.2254972,-53.673954,46.84494,25.039646,-12.678563,62.614143,-4.7703576,-28.596354,15.533017,12.388725,-517.976,508.72748,39.91515,-402.0134,493.27197,-3.29018,-21.255297,15.19058,30233.0,11893.0,9905.001,41961.0
0.176,-0.03522777,-5.9741364,6.0411897,-0.012779806,-5.991938,6.020648,0.013957595,-2.9530666,3.041034,0.4891849,-0.019728595,0.9630457,0.048970763,-0.5003771,0.62279695,0.38267562,0.13216995,0.56841224,-3.093485,-60.101685,53.717228,25.01212,-16.282581,65.81261,-4.8381357,-32.90115,19.193926,34.028893,-514.59296,547.63385,-43.366016,-499.7764,423.29312,0.27430058,-18.093042,19.554064,30855.0,12607.999,6627.0005,39319.0
0.184,-0.031203916,-5.9709015,6.0474014,-0.012384564,-5.9938474,6.0246124,0.01692633,-2.9504786,3.0439658,0.51587355,-0.04095085,1.0278383,0.049735975,-0.54794073,0.6748347,0.3589027,0.07669282,0.55887866,-2.7560065,-66.15402,60.69336,24.351374,-20.675327,68.392494,-4.84111,-36.741066,22.553255,55.34329,-510.0325,585.00165,-129.79881,-600.99396,349.02838,3.6247146,-14.884021,23.47667,30191.0,17527.0,8069.0,35657.0
0.192,-0.026980754,-5.9675245,6.0540047,-0.011984959,-5.995958,6.028887,0.01968411,-2.9481003,3.0466077,0.5390329,-0.06791816,1.086896,0.05009418,-0.5986689,0.7296238,0.33015662,0.01406623,0.5412661,-2.2266493,-71.62261,67.46326,23.0593,-25.860407,70.3755,-4.7886767,-39.84165,25.304325,74.288414,-506.64685,618.81854,-217.21968,-704.02875,272.79684,6.886412,-11.825679,26.88501,29182.0,22398.0,10382.0,31802.0
0.2,-0.02258695,-5.964027,6.060984,-0.011584468,-5.998268,6.033454,0.022195365,-2.9459603,3.0490258,0.5585371,-0.09589863,1.1414807,0.04991398,-0.6466207,0.77755356,0.29744533,-0.052299608,0.5235701,-1.5349358,-76.38997,73.77467,21.160503,-31.817963,71.8228,-4.698135,-42.022934,27.360485,89.62444,-505.88077,648.487,-301.83035,-803.11536,198.44745,10.107735,-9.81725,29.944504,26273.0,26485.0,13404.999,28947.0
0.20800000000000002,-0.018052198,-5.9604588,6.0683184,-0.0111873,-6.0007663,6.0383058,0.024430789,-2.9440997,3.0519016,0.5743278,-0.12644699,1.1936127,0.049329035,-0.69576675,0.82748365,0.26133564,-0.121021196,0.5029771,-0.7214562,-80.443214,79.48167,18.708738,-38.492477,72.82304,-4.594198,-43.633163,28.78257,100.57494,-508.58405,673.2788,-379.8046,-894.54175,132.25172,13.284862,-8.687742,32.71289,24842.0,28614.0,15391.999,27307.0
0.216,-0.013406281,-5.956873,6.0759683,-0.010796298,-6.0034647,6.043458,0.026365079,-2.9425397,3.0545316,0.586381,-0.16123474,1.2432052,0.048338205,-0.7435118,0.87391156,0.22228855,-0.18856002,0.4752793,0.17379774,-83.84663,84.55509,15.781412,-45.79815,73.47278,-4.5008287,-45.295956,29.200502,107.45381,-514.88324,693.6253,-449.04498,-976.13165,75.718704,16.409897,-7.969022,35.42469,24429.0,30365.0,17499.0,27077.0
0.224,-0.008679002,-5.955136,6.083897,-0.010415006,-6.006378,6.0488925,0.02797615,-2.9413235,3.056891,0.5946958,-0.2010819,1.2893183,0.046985634,-0.7912929,0.9180531,0.18060637,-0.25975916,0.44193676,1.1174092,-86.701225,89.029755,12.465433,-53.62384,73.85154,-4.441252,-46.044853,34.426044,110.64112,-524.5028,710.11646,-509.01987,-1047.4207,27.234741,19.324656,-7.85977,40.7161,23760.0,32313.0,20699.0,26778.0
0.232,-0.0039000697,-5.953864,6.092085,-0.010045828,-6.009525,6.054606,0.029244885,-2.9404721,3.0589256,0.5994281,-0.23984285,1.3354299,0.045286465,-0.8363157,0.9555208,0.13678746,-0.33261055,0.4080679,2.08455,-89.11698,92.97801,8.852645,-61.814396,74.01695,-4.434587,-47.58032,43.593815,110.74188,-536.9919,723.4749,-559.73846,-1108.5281,-12.780031,21.976418,-8.241915,46.94568,22872.0,33413.0,23459.0,26154.0


==> figure_data/target_control.csv <==
time,x,y,z,vx,vy,vz,gyro_x,gyro_y,gyro_z,yaw,roll,pitch,pwm_m1,pwm_m2,pwm_m3,pwm_m4
0.0002980000000025029,0.10082631558179855,-0.00010342448513256386,0.9450221061706543,-0.017000684514641762,-0.010168146342039108,0.0023199650458991528,0.6594920754432678,0.670851469039917,-0.4469582438468933,6.37270309390407,0.06463352569710581,-0.1332230090721513,39518,36812,36980,38802
0.01065400000000227,0.10083110630512238,-0.00010098080383613706,0.9450228810310364,-0.016696248203516006,-0.01001215074211359,0.0026569298934191465,1.0511209964752197,0.2667597532272339,0.8952506184577942,6.369837517261128,0.07505659882940154,-0.12235956601458453,5922,53231,27242,3410
0.020096000000001366,0.10083495825529099,-9.907050844049081e-05,0.9450242519378662,-0.016387350857257843,-0.009879115037620068,0.0027344217523932457,-11.259769439697266,21.864072799682617,14.844186782836914,6.37582062033114,0.08150940694451117,-0.1307004222653871,9541,50894,21264,4343
0.030593000000000755,0.10083829611539841,-9.740736277308315e-05,0.9450150728225708,-0.016109872609376907,-0.00975374411791563,-0.0013747496996074915,-39.64535140991211,68.15184783935547,25.137733459472656,6.497835504676484,0.005385970929787127,0.03593650314447305,11953,50176,26260,9216
0.03988300000000163,0.10084211826324463,-9.589530964149162e-05,0.9444605112075806,-0.01563124544918537,-0.009561356157064438,-0.012218646705150604,-78.86489868164062,127.76810455322266,32.38495635986328,6.72787799169644,-0.33013479439083016,0.6044543683009721,16615,43237,23114,12246
0.0502400000000016,0.10084813088178635,-9.224277164321393e-05,0.944132387638092,-0.014557233080267906,-0.008843278512358665,-0.025453446432948112,-124.5098648071289,197.8625946044922,37.632789611816406,7.0236625889617414,-1.0124036589825447,1.729086517871621,16784,39691,28423,18768
0.0596810000000005,0.10085992515087128,-8.420139783993363e-05,0.9439002275466919,-0.012384899891912937,-0.007249084301292896,-0.0421990342438221,-170.1522216796875,267.8971862792969,36.95216751098633,7.341087352069235,-2.1294083309532614,3.541554353543126,20217,36627,29188,24772
0.07004400000000169,0.10139618068933487,-6.815033702878281e-05,0.9431772232055664,-0.006605354603379965,-0.00428630830720067,-0.06526417285203934,-207.1427764892578,336.70367431640625,37.4587516784668,7.589255998877101,-3.696154883031422,6.087289263208885,25970,31492,29855,36021
0.07946299999999974,0.10220608115196228,0.00047456243191845715,0.9427141547203064,0.002412642352283001,0.00266848923638463,-0.08850954473018646,-235.39212036132812,391.8868408203125,37.96283721923828,7.7023655277104845,-5.6719414291908254,9.333619366409035,29325,27812,30854,41640
0.08981600000000253,0.10316625982522964,0.0007790332310833037,0.9413343667984009,0.014747023582458496,0.011088982224464417,-0.11807826906442642,-248.8618927001953,436.8081970214844,41.31332778930664,7.626288161314318,-7.979013225971231,13.165683051695131,32747,24868,31912,46525
0.09925600000000122,0.10421891510486603,0.0020065235439687967,0.9394934177398682,0.03159511834383011,0.026616601273417473,-0.14807792007923126,-248.8616180419922,461.3642272949219,45.452919006347656,7.336378212453207,-10.547457008169578,17.454203429035555,35748,22879,32545,50048
0.10961200000000099,0.10533998161554337,0.0032036430202424526,0.9374282956123352,0.05357299745082855,0.046049948781728745,-0.17766059935092926,-233.81784057617188,462.18212890625,47.92226791381836,6.800736132887253,-13.24655176032538,22.02943237111349,37893,24449,32849,51006
0.11905299999999988,0.10652238130569458,0.004406636580824852,0.9352600574493408,0.08195216208696365,0.07033146172761917,-0.205231174826622,-203.42335510253906,453.40789794921875,48.88312530517578,6.026447936086288,-15.960961732989924,26.625772109263117,38918,25840,34175,50581
0.12939700000000084,0.10827922821044922,0.006149197928607464,0.932524561882019,0.1178446114063263,0.10058145970106125,-0.23618051409721375,-170.2318572998047,407.95916748046875,48.49956130981445,5.015117675848201,-18.594257539982063,31.118907850855706,38619,29880,35687,49283
0.13884000000000016,0.11094879359006882,0.0077349538914859295,0.9293739795684814,0.16628840565681458,0.13675956428050995,-0.2709938585758209,-128.70394897460938,371.2987060546875,47.18988037109375,3.721766068938126,-21.263606569093255,35.67670898509827,38396,32309,37228,47880
0.1491870000000017,0.11344385147094727,0.009654301218688488,0.9262548685073853,0.21569620072841644,0.17463339865207672,-0.3044016659259796,-88.18063354492188,320.24505615234375,46.67338180541992,2.459449634199154,-23.41102783639362,39.38098042753538,37603,37033,38351,44936
0.15863100000000122,0.11645295470952988,0.01232190988957882,0.9225128889083862,0.27121293544769287,0.21743720769882202,-0.34107521176338196,-45.86153793334961,280.26690673828125,47.016597747802734,1.233147096507344,-25.187029505619748,42.58996417535987,38014,38180,39259,44751
0.16910900000000037,0.12025072425603867,0.014858057722449303,0.9184517860412598,0.3316689729690552,0.2598276436328888,-0.3806373178958893,-8.806084632873535,240.32679748535156,46.51095199584961,0.08457400195642356,-26.53077562707049,45.388285153341045,39597,39895,37892,43369
0.17843900000000212,0.12445643544197083,0.01784239150583744,0.9142262935638428,0.3957938849925995,0.303880900144577,-0.4209466576576233,23.504716873168945,208.62086486816406,48.33658218383789,-0.917236773802151,-27.424609884536377,47.78677699334621,41257,39366,37335,44055
0.1887830000000031,0.12939196825027466,0.021565895527601242,0.9094007015228271,0.46423324942588806,0.3499746322631836,-0.4638630449771881,44.76520919799805,182.03756713867188,48.09041976928711,-1.7918900851141675,-27.92174327568758,49.92208099412502,44140,37156,34615,44714
0.19820900000000255,0.13469775021076202,0.02513910084962845,0.9042695760726929,0.5340248346328735,0.39328858256340027,-0.5085649490356445,59.63981628417969,151.9938507080078,46.493133544921875,-2.5233123864709905,-28.06091503768546,51.829065009607184,44764,36332,35084,44785
0.2086970000000001,0.14070916175842285,0.02965797483921051,0.898987352848053,0.6069144010543823,0.43837592005729675,-0.5533187985420227,70.27725219726562,119.88032531738281,43.723392486572266,-3.069490786438282,-27.92867495821267,53.452724047334456,44537,36311,35802,43227
0.21801200000000245,0.14707186818122864,0.03412487357854843,0.8931113481521606,0.6807692646980286,0.4807699918746948,-0.5999380946159363,78.34424591064453,82.81747436523438,41.98321533203125,-3.375990601910024,-27.49563710987151,54.76995813501464,44336,36537,36888,41957
0.22835599999999975,0.15464238822460175,0.039071183651685715,0.8869450092315674,0.7586034536361694,0.522551953792572,-0.6463918089866638,82.8753433227539,49.60430145263672,37.966522216796875,-3.4258897532202357,-26.77536098887564,55.751277718988995,44936,37081,36418,40397
0.2377960000000021,0.16281448304653168,0.04475894570350647,0.8801208138465881,0.837166428565979,0.5643956661224365,-0.6941210031509399,81.83721923828125,8.750709533691406,34.59883117675781,-3.2419044880874526,-25.80746680423663,56.41598597401045,44960,36861,37511,40100
0.2482350000000006,0.17179781198501587,0.05080786719918251,0.8729758262634277,0.9175352454185486,0.6051539182662964,-0.7406964302062988,79.40594482421875,-25.954269409179688,30.592605590820312,-2.804854122243131,-24.62080241039458,56.72569544962151,42714,39069,40755,38064
0.2575840000000026,0.18117769062519073,0.05702417343854904,0.8656774163246155,0.9960394501686096,0.6434159278869629,-0.7860474586486816,74.4910888671875,-55.90192413330078,26.31683921813965,-2.1211282723414984,-23.250494865140293,56.662432468648255,43174,38384,41416,38334
0.26793900000000215,0.19177255034446716,0.0633113905787468,0.8577991724014282,1.076384425163269,0.6791766285896301,-0.8311291933059692,69.61611938476562,-78.2047119140625,21.83092498779297,-1.3185393063004367,-21.81496263519012,56.30428667159856,43467,39732,42557,38074
0.2773760000000002,0.20296241343021393,0.07013464719057083,0.8491243720054626,1.1552640199661255,0.7141973376274109,-0.8769820928573608,63.46516799926758,-105.18670654296875,18.9868106842041,-0.455955686183437,-20.397782409220817,55.679452896403454,43842,39687,43749,38709
0.2877510000000002,0.2210659235715866,0.08147482573986053,0.8360087275505066,1.249189853668213,0.7584977149963379,-0.927198588848114,62.086158752441406,-116.466552734375,14.970145225524902,0.4017475681263669,-19.07368614117129,54.87466485553569,45763,39905,44553,39987
0.2971660000000011,0.23024027049541473,0.08697120100259781,0.829412579536438,1.3099021911621094,0.7811356782913208,-0.9544073343276978,59.532379150390625,-129.7597198486328,12.4507474899292,1.3624631833623388,-17.621217080506785,53.709859034700735,46978,40299,44357,40513


==> figure_data/target_control_rl.csv <==
time,x,y,z,vx,vy,vz,gyro_x,gyro_y,gyro_z,yaw,roll,pitch,pwm_m1,pwm_m2,pwm_m3,pwm_m4
0.0,1.549303650856018,-0.43985095620155334,0.09884297847747803,1.9540404081344604,-1.5213762521743774,-5.0953192710876465,7.43604324199286,-4.691371313061785,-3.146534148992435,-51.05712574161956,52.9378139096099,-46.68354441823263,34551,25603,21367,15527
0.002539999999997235,1.5684502124786377,-0.4553610384464264,0.04762307554483414,1.8744150400161743,-1.5758100748062134,-5.1514363288879395,7.506595172959021,-4.690641074290885,-3.1913447638102177,-51.70055743287176,53.27029207127763,-49.167201405844594,34583,25501,21549,15574
0.003995999999999185,1.5684502124786377,-0.4553610384464264,0.04762307554483414,1.8744150400161743,-1.5758100748062134,-5.1514363288879395,7.586047388288227,-4.684650027102642,-3.2026741174035234,-51.70055743287176,53.27029207127763,-49.167201405844594,34583,25501,21549,15574
0.00639799999999741,1.5684502124786377,-0.4553610384464264,0.04762307554483414,1.8744150400161743,-1.5758100748062134,-5.1514363288879395,7.795469321664352,-4.527945367504636,-3.301196164034351,-51.70055743287176,53.27029207127763,-49.167201405844594,34324,24623,20781,15194
0.007962999999999738,1.6055344343185425,-0.4978416860103607,0.02474748156964779,2.1212880611419678,-1.7396010160446167,-5.283295631408691,12.790637540283617,-3.0385160688627124,-4.19615650836155,-49.32041419242822,56.64072536392919,-48.62274173293851,34324,24623,20781,15194
0.010342999999997118,1.6055344343185425,-0.4978416860103607,0.02474748156964779,2.1212880611419678,-1.7396010160446167,-5.283295631408691,30.398731092277732,1.6994734796067457,-6.666160122473995,-49.32041419242822,56.64072536392919,-48.62274173293851,38270,23618,17866,17693
0.011868999999998778,1.6055344343185425,-0.4978416860103607,0.02474748156964779,2.1212880611419678,-1.7396010160446167,-5.283295631408691,52.452048499893095,4.285846980185457,-10.119929051675095,-49.32041419242822,56.64072536392919,-48.62274173293851,38270,23618,17866,17693
0.014709999999999127,1.6256552934646606,-0.5160412192344666,-0.028046971186995506,1.8940298557281494,-1.885441780090332,-5.298332214355469,66.23857726034072,-2.4881048537256047,-13.681778112659316,-47.942109005648454,60.024570102825855,-52.26791478531138,55334,18742,1417,11060
0.015828999999997904,1.6256552934646606,-0.5160412192344666,-0.028046971186995506,1.8940298557281494,-1.885441780090332,-5.298332214355469,69.76549310467415,-5.007595593530011,-16.21465097062526,-47.942109005648454,60.024570102825855,-52.26791478531138,55334,18742,1417,11060
0.018281999999999243,1.6256552934646606,-0.5160412192344666,-0.028046971186995506,1.8940298557281494,-1.885441780090332,-5.298332214355469,67.6579313338516,1.1884212553779736,-16.331924867123554,-47.942109005648454,60.024570102825855,-52.26791478531138,61931,7911,31,1795
0.019782999999999447,1.629116177558899,-0.5051892399787903,-0.0019267016323283315,1.9287914037704468,-1.843423843383789,-5.2070112228393555,58.153352283650214,0.3656365047545297,-14.766156588466728,-47.379416146089426,60.21669942365453,-51.680839796221655,61931,7911,31,1795
0.02223899999999776,1.6456396579742432,-0.5255196690559387,-0.05340210720896721,1.3131990432739258,-2.044330358505249,-5.447814464569092,37.89855917290686,-6.49288953563126,-12.489742947682105,-28.59319839647477,87.16099753879276,-63.417047145764236,62512,8499,29,1859
0.02379099999999744,1.6456396579742432,-0.5255196690559387,-0.05340210720896721,1.3131990432739258,-2.044330358505249,-5.447814464569092,12.448797378554355,-9.406667400092404,-8.529913223925314,-28.59319839647477,87.16099753879276,-63.417047145764236,62512,8499,29,1859
0.026193999999999506,1.6456396579742432,-0.5255196690559387,-0.05340210720896721,1.3131990432739258,-2.044330358505249,-5.447814464569092,-12.588611205254642,-12.64364276602004,-7.423362334146338,-28.59319839647477,87.16099753879276,-63.417047145764236,59611,25649,3919,11493
0.02774699999999939,1.6456396579742432,-0.5255196690559387,-0.05340210720896721,1.3131990432739258,-2.044330358505249,-5.447814464569092,-28.707415008247953,-14.22726168083145,-8.667082531663153,-28.59319839647477,87.16099753879276,-63.417047145764236,59611,25649,3919,11493
0.030212999999999737,1.6465091705322266,-0.5136139392852783,-0.01147766225039959,1.3303486108779907,-2.043877124786377,-5.274560451507568,-35.28252112041992,-6.484145845140311,-7.446996290924138,-27.389057657272215,87.24714195855886,-62.770711272608104,36600,23981,49302,21561
0.03166199999999662,1.6465091705322266,-0.5136139392852783,-0.01147766225039959,1.3303486108779907,-2.043877124786377,-5.274560451507568,-31.07702330821881,-2.7202118595831335,-7.527186734507514,-27.389057657272215,87.24714195855886,-62.770711272608104,36600,23981,49302,21561
0.03442099999999846,1.657556176185608,-0.535212516784668,-0.06465800106525421,0.8686080574989319,-2.2656078338623047,-5.3527302742004395,-23.01204900845727,-11.317191469239914,-8.872556062407128,-34.58418228115527,82.1195602320856,-64.44289181839326,2795,9320,63863,34014
0.03562599999999656,1.657556176185608,-0.535212516784668,-0.06465800106525421,0.8686080574989319,-2.2656078338623047,-5.3527302742004395,-21.67340149914902,-17.36605268895448,-8.592050631111261,-34.58418228115527,82.1195602320856,-64.44289181839326,2795,9320,63863,34014
0.03805999999999767,1.657556176185608,-0.535212516784668,-0.06465800106525421,0.8686080574989319,-2.2656078338623047,-5.3527302742004395,-23.758381794456565,-10.494094662715739,-8.539655599825043,-34.58418228115527,82.1195602320856,-64.44289181839326,3684,8562,63040,36237
0.03957399999999688,1.660807728767395,-0.5254753232002258,-0.012856703251600266,0.8793343901634216,-2.24516224861145,-5.1382598876953125,-26.029235820149538,-4.121817562325297,-8.897267001529753,-35.05839527390669,80.63661376596681,-63.780560788843665,3684,8562,63040,36237
0.04201399999999921,1.6696664094924927,-0.5478951930999756,-0.0647350400686264,0.8792591094970703,-2.2378005981445312,-5.286958694458008,-27.729338205247707,-9.560995454733625,-9.020469627246783,-51.09663922999061,65.3268194137554,-61.02186596848832,4083,8288,61752,37752
0.04357499999999709,1.6696664094924927,-0.5478951930999756,-0.0647350400686264,0.8792591094970703,-2.2378005981445312,-5.286958694458008,-26.23859223976285,-14.548201354325771,-9.520744438018166,-51.09663922999061,65.3268194137554,-61.02186596848832,4083,8288,61752,37752
0.046060999999997874,1.6696664094924927,-0.5478951930999756,-0.0647350400686264,0.8792591094970703,-2.2378005981445312,-5.286958694458008,-25.06480292404599,-11.080069997365873,-8.942332480863858,-51.09663922999061,65.3268194137554,-61.02186596848832,8102,8123,55978,30649
0.04753999999999724,1.6696664094924927,-0.5478951930999756,-0.0647350400686264,0.8792591094970703,-2.2378005981445312,-5.286958694458008,-27.28921142032798,-8.443465949676906,-8.51434225366384,-51.09663922999061,65.3268194137554,-61.02186596848832,8102,8123,55978,30649
0.049933999999997467,1.6580764055252075,-0.5521615147590637,0.008088761009275913,0.6927018761634827,-2.2427260875701904,-4.9523515701293945,-28.086016435306455,-10.582225054773078,-10.072883778386627,-54.020732242979825,60.57699701240721,-61.36357336682195,9889,4079,43356,25482
0.05145099999999729,1.6580764055252075,-0.5521615147590637,0.008088761009275913,0.6927018761634827,-2.2427260875701904,-4.9523515701293945,-25.571427776120558,-11.423643344332561,-9.773390008518495,-54.020732242979825,60.57699701240721,-61.36357336682195,9889,4079,43356,25482
0.0542029999999977,1.665024757385254,-0.5745786428451538,-0.04193098098039627,0.6810713410377502,-2.2409965991973877,-5.107353687286377,-23.899175664438,-10.255414708971786,-8.60915611479284,-67.2664768900495,48.21153806077546,-56.11712746374722,12072,7296,41671,24531
0.055411999999996624,1.665024757385254,-0.5745786428451538,-0.04193098098039627,0.6810713410377502,-2.2409965991973877,-5.107353687286377,-26.770625779165645,-9.019437386008267,-9.413691753783597,-67.2664768900495,48.21153806077546,-56.11712746374722,12072,7296,41671,24531
0.057922999999998864,1.665024757385254,-0.5745786428451538,-0.04193098098039627,0.6810713410377502,-2.2409965991973877,-5.107353687286377,-28.726308538285412,-8.1240256358763,-10.02470293320935,-67.2664768900495,48.21153806077546,-56.11712746374722,9887,7122,48867,29513
0.05936499999999796,1.6806516647338867,-0.551535427570343,0.022824833169579506,0.7867282032966614,-2.1118991374969482,-4.864209175109863,-24.74325285402982,-9.729234797644983,-9.680498949696533,-67.36490733433394,47.19218422042956,-54.508490764730716,9887,7122,48867,29513
0.06179799999999887,1.6883269548416138,-0.5727548599243164,-0.0262147169560194,0.7379636168479919,-2.1319329738616943,-4.988868713378906,-22.288037773450586,-11.647819722779943,-9.222269060950882,-76.26603368585464,39.29045568967005,-48.25926507856851,13499,7591,37608,24012
0.06337799999999698,1.6883269548416138,-0.5727548599243164,-0.0262147169560194,0.7379636168479919,-2.1319329738616943,-4.988868713378906,-24.8896031433096,-8.94410614614985,-9.329900183774217,-76.26603368585464,39.29045568967005,-48.25926507856851,13499,7591,37608,24012
0.06577899999999863,1.6883269548416138,-0.5727548599243164,-0.0262147169560194,0.7379636168479919,-2.1319329738616943,-4.988868713378906,-27.335275585070864,-6.007954000106514,-9.85091782364401,-76.26603368585464,39.29045568967005,-48.25926507856851,13072,7369,39803,24310
0.06732599999999729,1.6883269548416138,-0.5727548599243164,-0.0262147169560194,0.7379636168479919,-2.1319329738616943,-4.988868713378906,-26.096074771923913,-7.488443599601259,-9.846916690422276,-76.26603368585464,39.29045568967005,-48.25926507856851,13072,7369,39803,24310
0.06971599999999671,1.7000893354415894,-0.5553009510040283,0.03970860689878464,0.8128345608711243,-2.026965379714966,-4.743841648101807,-22.204580696474117,-9.410090094725374,-9.323687561583279,-76.04016573380558,38.603606596379244,-46.84312974062587,14050,6991,33306,24287
0.07123799999999755,1.7000893354415894,-0.5553009510040283,0.03970860689878464,0.8128345608711243,-2.026965379714966,-4.743841648101807,-21.740640990351338,-9.231951249409974,-9.721150505839937,-76.04016573380558,38.603606596379244,-46.84312974062587,14050,6991,33306,24287
0.07405999999999767,1.708013892173767,-0.5756897926330566,-0.008071023970842361,0.7646268606185913,-2.051445722579956,-4.850898742675781,-24.429820099016215,-7.622079425204781,-10.055439007982171,-82.38742794383975,33.372786390653125,-40.45603814877382,13113,9260,43858,26653
0.0752009999999973,1.708013892173767,-0.5756897926330566,-0.008071023970842361,0.7646268606185913,-2.051445722579956,-4.850898742675781,-24.619138894587767,-5.032902548104598,-9.348570008280108,-82.38742794383975,33.372786390653125,-40.45603814877382,13113,9260,43858,26653
0.07762999999999738,1.708013892173767,-0.5756897926330566,-0.008071023970842361,0.7646268606185913,-2.051445722579956,-4.850898742675781,-22.520812966425616,-5.436256937324729,-9.52616876452644,-82.38742794383975,33.372786390653125,-40.45603814877382,14290,7535,34233,25155
0.07915599999999903,1.7178064584732056,-0.5608475208282471,0.05724048987030983,0.8208695650100708,-1.9613885879516602,-4.609923362731934,-21.052480164674865,-8.371396549521618,-9.954045008431804,-82.06624152903741,32.862667324849824,-39.255866783495414,14290,7535,34233,25155
0.08159599999999773,1.7259515523910522,-0.5805036425590515,0.010716114193201065,0.7997618913650513,-1.9700376987457275,-4.731610298156738,-21.284782380240294,-7.019394352611053,-9.473841910164127,-86.76191232153447,29.628372647623223,-32.86784974973236,13192,9793,44922,26873
0.08314999999999782,1.7259515523910522,-0.5805036425590515,0.010716114193201065,0.7997618913650513,-1.9700376987457275,-4.731610298156738,-21.96624269261413,-3.803036647210593,-9.356695845398157,-86.76191232153447,29.628372647623223,-32.86784974973236,13192,9793,44922,26873
0.08571899999999733,1.7259515523910522,-0.5805036425590515,0.010716114193201065,0.7997618913650513,-1.9700376987457275,-4.731610298156738,-21.417799819838702,-5.017133971290239,-9.762206862469036,-86.76191232153447,29.628372647623223,-32.86784974973236,13206,8292,41722,27721
0.08711499999999796,1.7259515523910522,-0.5805036425590515,0.010716114193201065,0.7997618913650513,-1.9700376987457275,-4.731610298156738,-20.534425025201674,-7.139278679609842,-9.671531553674017,-86.76191232153447,29.628372647623223,-32.86784974973236,13206,8292,41722,27721
0.08950699999999778,1.7346810102462769,-0.5678457021713257,0.0750945582985878,0.8421797156333923,-1.896296501159668,-4.495068550109863,-20.030341894071476,-5.762117067249081,-9.45063192863187,-86.43752226760714,29.229481526521603,-31.887935731983276,14675,9686,41323,26652
0.09102499999999782,1.7346810102462769,-0.5678457021713257,0.0750945582985878,0.8421797156333923,-1.896296501159668,-4.495068550109863,-19.865992896880506,-3.755864607454238,-9.435497716789166,-86.43752226760714,29.229481526521603,-31.887935731983276,14675,9686,41323,26652
0.09378299999999945,1.7430592775344849,-0.5868428349494934,0.029714435338974,0.8262109160423279,-1.9038182497024536,-4.611530780792236,-20.036482078280763,-4.192561507206052,-9.644188346129956,-90.19421277619396,27.129491440186907,-25.927924102491506,12881,9435,46365,29384
0.09499599999999918,1.7430592775344849,-0.5868428349494934,0.029714435338974,0.8262109160423279,-1.9038182497024536,-4.611530780792236,-18.523352776466005,-5.222357164891745,-9.990112731706963,-90.19421277619396,27.129491440186907,-25.927924102491506,12881,9435,46365,29384
0.09748499999999695,1.7430592775344849,-0.5868428349494934,0.029714435338974,0.8262109160423279,-1.9038182497024536,-4.611530780792236,-16.987549321130313,-4.1420916750718515,-9.508730385708601,-90.19421277619396,27.129491440186907,-25.927924102491506,14448,10272,43634,27467
0.0989399999999987,1.750640869140625,-0.5761199593544006,0.09204606711864471,0.8550852537155151,-1.8478803634643555,-4.379277229309082,-18.15430682630493,-2.375159126630908,-9.35238152443223,-89.9275188249414,26.806164176178928,-25.156669953704355,14448,10272,43634,27467
0.101375,1.7590385675430298,-0.5947458744049072,0.04805396869778633,0.8234760165214539,-1.8782069683074951,-4.441372871398926,-18.952669257888882,-2.4980019592846663,-10.04095460744545,-93.09971331831161,25.70868572295448,-19.78339018394963,12895,10747,49699,31164
0.10294899999999689,1.7590385675430298,-0.5947458744049072,0.04805396869778633,0.8234760165214539,-1.8782069683074951,-4.441372871398926,-16.654203578013966,-3.2850504836096364,-9.823285929437784,-93.09971331831161,25.70868572295448,-19.78339018394963,12895,10747,49699,31164
0.10535899999999675,1.7590385675430298,-0.5947458744049072,0.04805396869778633,0.8234760165214539,-1.8782069683074951,-4.441372871398926,-14.355662264364094,-3.340380052101014,-9.383286976250382,-93.09971331831161,25.70868572295448,-19.78339018394963,15374,12295,46385,28239
0.10690999999999985,1.7590385675430298,-0.5947458744049072,0.04805396869778633,0.8234760165214539,-1.8782069683074951,-4.441372871398926,-15.475156117040855,-2.663515556820328,-9.753736944938147,-93.09971331831161,25.70868572295448,-19.78339018394963,15374,12295,46385,28239
0.1094519999999975,1.7665998935699463,-0.5846304297447205,0.10869193822145462,0.8483303785324097,-1.832023024559021,-4.211248397827148,-16.95769422004609,-1.080855380001346,-10.004163569618223,-92.88674980591087,25.447042103781815,-19.152920698476358,14001,12881,51816,31685
0.11082099999999992,1.7665998935699463,-0.5846304297447205,0.10869193822145462,0.8483303785324097,-1.832023024559021,-4.211248397827148,-15.449282974418518,-0.8418692293110608,-9.785123896281386,-92.88674980591087,25.447042103781815,-19.152920698476358,14001,12881,51816,31685
0.11356799999999931,1.774924635887146,-0.6031468510627747,0.06650130450725555,0.818135678768158,-1.8729448318481445,-4.244682788848877,-13.183031956353636,-2.5031812749726523,-9.697789256757762,-95.79637054799717,25.08810490711921,-14.369466983465735,16386,14686,50004,31061
0.11478399999999965,1.774924635887146,-0.6031468510627747,0.06650130450725555,0.818135678768158,-1.8729448318481445,-4.244682788848877,-12.648883867045315,-2.4053862713194167,-9.844252464067761,-95.79637054799717,25.08810490711921,-14.369466983465735,16386,14686,50004,31061
0.11721599999999671,1.774924635887146,-0.6031468510627747,0.06650130450725555,0.818135678768158,-1.8729448318481445,-4.244682788848877,-13.369509691674294,-0.4349791275591995,-10.058441988427345,-95.79637054799717,25.08810490711921,-14.369466983465735,15152,16017,53561,32034
0.11873199999999998,1.7820156812667847,-0.5928614139556885,0.12488879263401031,0.8391731977462769,-1.8318544626235962,-4.017022132873535,-13.360518859834185,0.4301434928098881,-9.954702276588835,-95.65081201685489,24.850675492873133,-13.830320330289114,15152,16017,53561,32034
0.12117399999999907,1.790297269821167,-0.6113678812980652,0.08463387191295624,0.8178620338439941,-1.8720135688781738,-4.047427177429199,-11.699189969678699,0.009512510767843103,-9.738417377083575,-98.4554356422223,24.96582246230378,-9.950565532821532,16747,17036,53002,33316
0.12273399999999673,1.790297269821167,-0.6113678812980652,0.08463387191295624,0.8178620338439941,-1.8720135688781738,-4.047427177429199,-10.416007583761308,-0.6494927253339334,-10.011443586774062,-98.4554356422223,24.96582246230378,-9.950565532821532,16747,17036,53002,33316
0.12521699999999691,1.790297269821167,-0.6113678812980652,0.08463387191295624,0.8178620338439941,-1.8720135688781738,-4.047427177429199,-10.40395944298979,-0.1561075455920971,-10.053978530440373,-98.4554356422223,24.96582246230378,-9.950565532821532,17225,20788,55574,34365
0.1266919999999991,1.790297269821167,-0.6113678812980652,0.08463387191295624,0.8178620338439941,-1.8720135688781738,-4.047427177429199,-9.986496158946636,1.6298493939643681,-9.808197523965832,-98.4554356422223,24.96582246230378,-9.950565532821532,17225,20788,55574,34365
0.12907899999999792,1.7982231378555298,-0.6020300388336182,0.1414434015750885,0.8419412970542908,-1.839147925376892,-3.8217990398406982,-8.943203867172532,1.8342173133817952,-10.019547053338956,-98.36547150509578,24.758433715505124,-9.478618895036307,18782,20714,55095,36200
0.13060699999999997,1.7982231378555298,-0.6020300388336182,0.1414434015750885,0.8419412970542908,-1.839147925376892,-3.8217990398406982,-7.9642636673468825,0.9001215505197727,-10.23830869265799,-98.36547150509578,24.758433715505124,-9.478618895036307,18782,20714,55095,36200
0.13335199999999894,1.8065495491027832,-0.6206547617912292,0.10324063897132874,0.8244135975837708,-1.8893332481384277,-3.828557252883911,-7.353883657099479,2.1430182986275352,-10.00934501583508,-101.12081230274242,25.419670504347792,-6.591032058497023,21540,25359,55878,37450
0.1345639999999985,1.8065495491027832,-0.6206547617912292,0.10324063897132874,0.8244135975837708,-1.8893332481384277,-3.828557252883911,-6.897626105457142,3.7682509696841966,-9.9550442264728,-101.12081230274242,25.419670504347792,-6.591032058497023,21540,25359,55878,37450
0.13718099999999686,1.8138432502746582,-0.6111962795257568,0.1571996510028839,0.846882164478302,-1.8596755266189575,-3.608876943588257,-6.046287540837114,3.156540710472299,-10.203082528287293,-101.08980004253229,25.22999783084837,-6.1707627469920014,21533,25369,56482,39866
0.1385219999999972,1.8138432502746582,-0.6111962795257568,0.1571996510028839,0.846882164478302,-1.8596755266189575,-3.608876943588257,-4.73316110425509,2.4973444248115255,-10.178367328106921,-101.08980004253229,25.22999783084837,-6.1707627469920014,21533,25369,56482,39866
0.14095699999999853,1.8222624063491821,-0.629988968372345,0.12103618681430817,0.835825502872467,-1.9026514291763306,-3.63057804107666,-3.7186858133722955,3.536065134258401,-10.031337400116955,-103.8805251357572,26.366133205809522,-4.474696831252656,26482,29366,54884,40839
0.14252699999999824,1.8222624063491821,-0.629988968372345,0.12103618681430817,0.835825502872467,-1.9026514291763306,-3.63057804107666,-3.7729951248500635,4.944954316265822,-9.998716872556793,-103.8805251357572,26.366133205809522,-4.474696831252656,26482,29366,54884,40839
0.14493699999999807,1.8222624063491821,-0.629988968372345,0.12103618681430817,0.835825502872467,-1.9026514291763306,-3.63057804107666,-3.639781410279319,5.211420094927008,-10.160664763708947,-103.8805251357572,26.366133205809522,-4.474696831252656,27093,30222,56214,44497
0.1464989999999998,1.8297196626663208,-0.6208937168121338,0.1730795055627823,0.860224723815918,-1.876928687095642,-3.4139583110809326,-1.5958293752513688,4.5605914614112635,-10.12059910300536,-103.88976694682646,26.184263305430598,-4.093690406079874,27093,30222,56214,44497
0.14886499999999797,1.8297196626663208,-0.6208937168121338,0.1730795055627823,0.860224723815918,-1.876928687095642,-3.4139583110809326,0.4122901934942149,4.804637152119509,-9.838065408223288,-103.88976694682646,26.184263305430598,-4.093690406079874,33645,33317,53570,46172
0.15039899999999762,1.8297196626663208,-0.6208937168121338,0.1730795055627823,0.860224723815918,-1.876928687095642,-3.4139583110809326,0.2026688226419566,6.084026131380191,-9.91737647601472,-103.88976694682646,26.184263305430598,-4.093690406079874,33645,33317,53570,46172
0.1532029999999977,1.8382986783981323,-0.6398063898086548,0.13874104619026184,0.8529436588287354,-1.9086546897888184,-3.4576122760772705,-0.18591434359205009,6.986402580394934,-10.13734186414647,-106.66288490161409,27.633211420232147,-3.7704019611199264,35386,34192,54355,49160
0.15436199999999736,1.8382986783981323,-0.6398063898086548,0.13874104619026184,0.8529436588287354,-1.9086546897888184,-3.4576122760772705,1.419462197851144,7.28464945824069,-9.921717428591549,-106.66288490161409,27.633211420232147,-3.7704019611199264,35386,34192,54355,49160
0.15678999999999724,1.8462908267974854,-0.6302893757820129,0.1883828341960907,0.8832247257232666,-1.8813872337341309,-3.247431516647339,3.481761681735031,6.978328941234249,-9.695021699752953,-106.69205399591368,27.462529347964452,-3.3938732899745307,41320,35095,49814,49798
0.15831099999999787,1.8462908267974854,-0.6302893757820129,0.1883828341960907,0.8832247257232666,-1.8813872337341309,-3.247431516647339,4.0793332187196985,6.762136187102707,-9.878421886117913,-106.69205399591368,27.462529347964452,-3.3938732899745307,41320,35095,49814,49798
0.1607469999999994,1.855100154876709,-0.6492810845375061,0.15576016902923584,0.8751538991928101,-1.9196081161499023,-3.279698610305786,4.0839069315758,7.72019294292439,-9.89569408368373,-109.41378562575706,29.1839529652368,-4.480643731023674,44694,36236,48522,51637
0.16230699999999706,1.855100154876709,-0.6492810845375061,0.15576016902923584,0.8751538991928101,-1.9196081161499023,-3.279698610305786,4.874751792034679,8.538039593675583,-9.649638238984695,-109.41378562575706,29.1839529652368,-4.480643731023674,44694,36236,48522,51637
0.1648869999999988,1.855100154876709,-0.6492810845375061,0.15576016902923584,0.8751538991928101,-1.9196081161499023,-3.279698610305786,6.218770897261622,8.15445864291707,-9.564318014509608,-109.41378562575706,29.1839529652368,-4.480643731023674,48950,36399,44606,52320
0.1662699999999968,1.855100154876709,-0.6492810845375061,0.15576016902923584,0.8751538991928101,-1.9196081161499023,-3.279698610305786,7.345469665951483,8.055305427107895,-9.646917553615069,-109.41378562575706,29.1839529652368,-4.480643731023674,48950,36399,44606,52320
0.16866499999999723,1.8626935482025146,-0.6405775547027588,0.202843576669693,0.9045974612236023,-1.8989423513412476,-3.076817274093628,7.924674179846201,8.782702605124507,-9.650325334545935,-109.46847410732725,29.043734422536556,-4.163594348586053,52582,36982,41712,53251
0.17018299999999725,1.8626935482025146,-0.6405775547027588,0.202843576669693,0.9045974612236023,-1.8989423513412476,-3.076817274093628,8.556141632237068,9.24995421837891,-9.53682034362232,-109.46847410732725,29.043734422536556,-4.163594348586053,52582,36982,41712,53251
0.17293099999999687,1.871707797050476,-0.6597785949707031,0.17196595668792725,0.894244372844696,-1.9429278373718262,-3.1004133224487305,9.592437799827536,9.054474998573786,-9.566484762372497,-112.09453140764491,30.635072092346274,-6.633754058620069,54553,37418,38802,53176
0.17414199999999982,1.871707797050476,-0.6597785949707031,0.17196595668792725,0.894244372844696,-1.9429278373718262,-3.1004133224487305,10.410014406044194,8.801579623563207,-9.665378586291498,-112.09453140764491,30.635072092346274,-6.633754058620069,54553,37418,38802,53176
0.17657199999999648,1.8800544738769531,-0.6508173942565918,0.2174038290977478,0.9304869771003723,-1.9212664365768433,-2.9030449390411377,10.847002921935372,9.320923200371778,-9.539531441612022,-112.14666251194652,30.513597055965526,-6.3123556822593985,56361,37700,36763,52942
0.17809699999999792,1.8800544738769531,-0.6508173942565918,0.2174038290977478,0.9304869771003723,-1.9212664365768433,-2.9030449390411377,11.457720088376778,9.766036488116569,-9.321718952905494,-112.14666251194652,30.513597055965526,-6.3123556822593985,56361,37700,36763,52942
0.18059999999999854,1.8892983198165894,-0.6703100800514221,0.18835800886154175,0.9133777618408203,-1.9779412746429443,-2.90777325630188,12.376417986448182,8.879525022347647,-9.376984871846817,-114.6986371191324,31.787323268890855,-10.040557570900837,57604,37038,34055,52651
0.18210599999999977,1.8892983198165894,-0.6703100800514221,0.18835800886154175,0.9133777618408203,-1.9779412746429443,-2.90777325630188,13.286293364460368,8.014222971500114,-9.432023889463267,-114.6986371191324,31.787323268890855,-10.040557570900837,57604,37038,34055,52651
0.184512999999999,1.8892983198165894,-0.6703100800514221,0.18835800886154175,0.9133777618408203,-1.9779412746429443,-2.90777325630188,13.744328309814225,8.520323713472157,-9.308252945169617,-114.6986371191324,31.787323268890855,-10.040557570900837,58539,39703,34064,51991
0.18605899999999748,1.8892983198165894,-0.6703100800514221,0.18835800886154175,0.9133777618408203,-1.9779412746429443,-2.90777325630188,13.703270887920691,9.089898236865148,-9.298108431945288,-114.6986371191324,31.787323268890855,-10.040557570900837,58539,39703,34064,51991
0.18844699999999648,1.8973679542541504,-0.6610804200172424,0.23153695464134216,0.9508304595947266,-1.9559403657913208,-2.71917986869812,14.047131856285107,8.683329944841509,-9.368192179191812,-114.73565314832273,31.69666216375951,-9.735907581541845,58538,38201,35703,52837
0.18996999999999753,1.8973679542541504,-0.6610804200172424,0.23153695464134216,0.9508304595947266,-1.9559403657913208,-2.71917986869812,15.296400483616992,7.965801376560294,-9.257856349965394,-114.73565314832273,31.69666216375951,-9.735907581541845,58538,38201,35703,52837
0.19287699999999677,1.9067754745483398,-0.6809483766555786,0.20435428619384766,0.9267639517784119,-2.0172770023345947,-2.7185003757476807,16.231154047268266,7.522031919901556,-9.157592595981654,-117.30036107992879,32.25258788475681,-14.278914811686635,59492,41102,34373,51486
0.19395699999999852,1.9067754745483398,-0.6809483766555786,0.20435428619384766,0.9267639517784119,-2.0172770023345947,-2.7185003757476807,15.793557265384113,7.392172989355984,-9.271581216959225,-117.30036107992879,32.25258788475681,-14.278914811686635,59492,41102,34373,51486
0.19636299999999757,1.9151328802108765,-0.6719149947166443,0.24599340558052063,0.9670170545578003,-1.9977000951766968,-2.535062789916992,15.282584003881661,7.163102253457255,-9.311938760118286,-117.31425696046055,32.18841624107632,-13.99083416692613,58887,41208,38103,51970
0.1978889999999992,1.9151328802108765,-0.6719149947166443,0.24599340558052063,0.9670170545578003,-1.9977000951766968,-2.535062789916992,16.0531345115697,6.448430724393477,-9.138712914381864,-117.31425696046055,32.18841624107632,-13.99083416692613,58887,41208,38103,51970
0.20032299999999667,1.9246652126312256,-0.6921867728233337,0.22062060236930847,0.9381037354469299,-2.0560672283172607,-2.539959192276001,16.982669344748853,5.553026431112562,-9.014383771523732,-120.0571324179483,31.847825352438388,-18.951839984731482,59464,42964,39060,51640
0.2018839999999982,1.9246652126312256,-0.6921867728233337,0.22062060236930847,0.9381037354469299,-2.0560672283172607,-2.539959192276001,16.860236372586858,4.9683256853601385,-9.14548693093059,-120.0571324179483,31.847825352438388,-18.951839984731482,59464,42964,39060,51640
0.20429799999999887,1.9246652126312256,-0.6921867728233337,0.22062060236930847,0.9381037354469299,-2.0560672283172607,-2.539959192276001,16.53198365873918,4.838824683665074,-9.230361874871415,-120.0571324179483,31.847825352438388,-18.951839984731482,58713,44981,43266,51754
0.20584999999999853,1.9246652126312256,-0.6921867728233337,0.22062060236930847,0.9381037354469299,-2.0560672283172607,-2.539959192276001,16.748454979520744,4.61283682304422,-9.071150648055426,-120.0571324179483,31.847825352438388,-18.951839984731482,58713,44981,43266,51754
0.20827799999999844,1.9331004619598389,-0.6830368041992188,0.26005610823631287,0.9803221225738525,-2.0369019508361816,-2.3662025928497314,17.050628954709932,3.7287634812532646,-9.025139746534345,-120.03935570972455,31.82894496678805,-18.67537952307529,58704,45657,44916,51791
0.2097619999999988,1.9331004619598389,-0.6830368041992188,0.26005610823631287,0.9803221225738525,-2.0369019508361816,-2.3662025928497314,17.09570561932061,2.8127596369405863,-9.147048608593812,-120.03935570972455,31.82894496678805,-18.67537952307529,58704,45657,44916,51791
0.2125089999999982,1.9427024126052856,-0.7037198543548584,0.23640944063663483,0.9400463700294495,-2.099463701248169,-2.363252639770508,17.04499157531445,2.5749057957667754,-9.137285460037582,-123.17704255299472,30.35784368754174,-23.490097534613817,58046,47537,48204,51792
0.21371899999999733,1.9427024126052856,-0.7037198543548584,0.23640944063663483,0.9400463700294495,-2.099463701248169,-2.363252639770508,17.060068262877607,2.270418865170855,-9.080916992404964,-123.17704255299472,30.35784368754174,-23.490097534613817,58046,47537,48204,51792
0.2161479999999974,1.9516526460647583,-0.6942991018295288,0.2738789916038513,0.9861748218536377,-2.079779863357544,-2.1985666751861572,17.063764730470638,1.3543309981257845,-9.172883401696453,-123.11898153004073,30.38965528461517,-23.216812540177997,57994,48371,48707,51228
0.21768299999999727,1.9516526460647583,-0.6942991018295288,0.2738789916038513,0.9861748218536377,-2.079779863357544,-2.1985666751861572,16.97839656909593,0.6684618891463497,-9.215960564960703,-123.11898153004073,30.38965528461517,-23.216812540177997,57994,48371,48707,51228
0.22026599999999963,1.9612480401992798,-0.7154110670089722,0.25193852186203003,0.9337832927703857,-2.1429929733276367,-2.1895394325256348,16.726010923117993,0.48979836780669034,-9.14818204995375,-126.8533395890191,27.79810941783553,-27.540373815133268,57460,49172,50828,51236
0.22168799999999828,1.9612480401992798,-0.7154110670089722,0.25193852186203003,0.9337832927703857,-2.1429929733276367,-2.1895394325256348,16.576575628031467,0.0024359617200278042,-9.126468764954115,-126.8533395890191,27.79810941783553,-27.540373815133268,57460,49172,50828,51236
0.22410399999999936,1.9612480401992798,-0.7154110670089722,0.25193852186203003,0.9337832927703857,-2.1429929733276367,-2.1895394325256348,16.741692680880814,-1.0010415739751346,-9.200513165373806,-126.8533395890191,27.79810941783553,-27.540373815133268,56588,50073,52218,50924
0.225637999999999,1.9612480401992798,-0.7154110670089722,0.25193852186203003,0.9337832927703857,-2.1429929733276367,-2.1895394325256348,16.838270619915885,-1.7613661422885143,-9.244898473365504,-126.8533395890191,27.79810941783553,-27.540373815133268,56588,50073,52218,50924
0.2280249999999978,1.9709607362747192,-0.7061561942100525,0.2875760793685913,0.984469473361969,-2.12479305267334,-2.0340232849121094,16.58689910568105,-1.821990873975296,-9.18334003740054,-126.7592573829217,27.892567478772293,-27.27550742484346,56180,50555,53243,50326
0.22954999999999928,1.9709607362747192,-0.7061561942100525,0.2875760793685913,0.984469473361969,-2.12479305267334,-2.0340232849121094,16.097042581094055,-1.9132732503407974,-9.194237692581144,-126.7592573829217,27.892567478772293,-27.27550742484346,56180,50555,53243,50326
0.23229499999999825,1.9805036783218384,-0.7276779413223267,0.26726263761520386,0.92620450258255,-2.1812024116516113,-2.0287904739379883,15.89731934777578,-2.7061210742555244,-9.28930828243923,-131.16101506059448,24.251617559780772,-30.848950396485755,55350,50929,54222,50278
0.23351399999999922,1.9805036783218384,-0.7276779413223267,0.26726263761520386,0.92620450258255,-2.1812024116516113,-2.0287904739379883,16.25750336309351,-3.4960580630987947,-9.263474554601025,-131.16101506059448,24.251617559780772,-30.848950396485755,55350,50929,54222,50278
0.2359369999999981,1.9805036783218384,-0.7276779413223267,0.26726263761520386,0.92620450258255,-2.1812024116516113,-2.0287904739379883,16.39388810357421,-3.6983097015559903,-9.21206063186039,-131.16101506059448,24.251617559780772,-30.848950396485755,55573,51474,53903,49096
0.23746399999999995,1.9905966520309448,-0.7182909250259399,0.3016902506351471,0.9780240654945374,-2.1628451347351074,-1.8792346715927124,15.742150799494532,-3.7436079411693663,-9.352331457003736,-131.02520903411377,24.384995456159864,-30.60355889121421,55573,51474,53903,49096
0.23989899999999761,2.0000054836273193,-0.7401787042617798,0.28297942876815796,0.9057878255844116,-2.216191053390503,-1.8634175062179565,15.15859574564306,-4.002845634315968,-9.434733922188531,-136.0715778206709,19.869332025256877,-33.32681207507336,54637,51414,55198,49440
0.24146799999999713,2.0000054836273193,-0.7401787042617798,0.28297942876815796,0.9057878255844116,-2.216191053390503,-1.8634175062179565,15.345412235054376,-4.562159530661102,-9.340681725131294,-136.0715778206709,19.869332025256877,-33.32681207507336,54637,51414,55198,49440
0.2438849999999984,2.0000054836273193,-0.7401787042617798,0.28297942876815796,0.9057878255844116,-2.216191053390503,-1.8634175062179565,15.60601320036299,-5.280899837238303,-9.325679606078658,-136.0715778206709,19.869332025256877,-33.32681207507336,54531,51738,55029,48373
0.2454519999999975,2.010873794555664,-0.7300089001655579,0.3159838318824768,0.961434006690979,-2.1930973529815674,-1.7223583459854126,15.247519759705241,-5.688695846524468,-9.403333122407625,-135.89547216548723,20.04389732752145,-33.087734576325516,54531,51738,55029,48373
0.24783299999999872,2.010873794555664,-0.7300089001655579,0.3159838318824768,0.961434006690979,-2.1930973529815674,-1.7223583459854126,14.82547690385159,-5.657963500177172,-9.409470110823603,-135.89547216548723,20.04389732752145,-33.087734576325516,53669,51629,55760,48213
0.24933899999999995,2.010873794555664,-0.7300089001655579,0.3159838318824768,0.961434006690979,-2.1930973529815674,-1.7223583459854126,14.795377857211513,-5.631388880923708,-9.372355232607823,-135.89547216548723,20.04389732752145,-33.087734576325516,53669,51629,55760,48213
0.2520849999999991,2.020063877105713,-0.7521630525588989,0.29888153076171875,0.8787824511528015,-2.2388949394226074,-1.698920488357544,14.729815092231506,-5.825839587915842,-9.471171292222996,-141.4340722964862,14.95049142090039,-34.893417264251006,54005,52090,55659,47248
0.2533029999999999,2.020063877105713,-0.7521630525588989,0.29888153076171875,0.8787824511528015,-2.2388949394226074,-1.698920488357544,14.49634641210862,-6.061626816083752,-9.609354199071719,-141.4340722964862,14.95049142090039,-34.893417264251006,54005,52090,55659,47248
0.2557279999999992,2.020063877105713,-0.7521630525588989,0.29888153076171875,0.8787824511528015,-2.2388949394226074,-1.698920488357544,14.370090205885708,-6.110671058086433,-9.576876416945986,-141.4340722964862,14.95049142090039,-34.893417264251006,53865,51961,55667,47324
0.2572569999999978,2.0314085483551025,-0.7420016527175903,0.3303728401660919,0.9356591105461121,-2.2157750129699707,-1.5656704902648926,14.370589814906207,-6.04784549007481,-9.486438662120202,-141.23438671889733,15.16342877953444,-34.68747389590494,53865,51961,55667,47324
0.2596899999999987,2.040316581726074,-0.7643289566040039,0.314851313829422,0.8485755324363708,-2.25068736076355,-1.539721965789795,14.30377856000717,-6.165326047873694,-9.534041068708715,-147.051665702174,9.80658469696093,-35.74893710966537,54306,52226,55677,46635
0.2612639999999992,2.040316581726074,-0.7643289566040039,0.314851313829422,0.8485755324363708,-2.25068736076355,-1.539721965789795,14.12160236247921,-6.263901357726323,-9.574356001290335,-147.051665702174,9.80658469696093,-35.74893710966537,54306,52226,55677,46635
0.26367699999999966,2.040316581726074,-0.7643289566040039,0.314851313829422,0.8485755324363708,-2.25068736076355,-1.539721965789795,13.907609912040291,-6.0847963175674415,-9.50675751597307,-147.051665702174,9.80658469696093,-35.74893710966537,54191,52126,55567,46545
0.2652209999999977,2.040316581726074,-0.7643289566040039,0.314851313829422,0.8485755324363708,-2.25068736076355,-1.539721965789795,13.788451562754657,-6.0522018889859615,-9.520866943428311,-147.051665702174,9.80658469696093,-35.74893710966537,54191,52126,55567,46545
0.2675959999999977,2.052560329437256,-0.7540715336799622,0.34479156136512756,0.9095229506492615,-2.226015090942383,-1.415233850479126,13.844312964515725,-6.37477461286072,-9.61482220142187,-146.84164612505586,10.052153503040282,-35.560226297449795,54769,52308,55237,45954
0.2691289999999972,2.052560329437256,-0.7540715336799622,0.34479156136512756,0.9095229506492615,-2.226015090942383,-1.415233850479126,13.836660104807272,-6.445175808909182,-9.630348430577031,-146.84164612505586,10.052153503040282,-35.560226297449795,54769,52308,55237,45954
0.2718719999999994,2.0611889362335205,-0.7764456272125244,0.33079150319099426,0.8192949295043945,-2.2493607997894287,-1.3860423564910889,13.520462988582164,-6.10370582657144,-9.606588772595781,-152.7258683667232,4.675769634883282,-36.04595867594554,54776,52642,55343,45569
0.27309499999999753,2.0611889362335205,-0.7764456272125244,0.33079150319099426,0.8192949295043945,-2.2493607997894287,-1.3860423564910889,13.163412981235242,-5.816361930228469,-9.646698109141246,-152.7258683667232,4.675769634883282,-36.04595867594554,54776,52642,55343,45569
0.27567799999999987,2.0611889362335205,-0.7764456272125244,0.33079150319099426,0.8192949295043945,-2.2493607997894287,-1.3860423564910889,13.114082715731485,-5.872954103392653,-9.696777255543532,-152.7258683667232,4.675769634883282,-36.04595867594554,55026,52695,55164,45846
0.27704899999999905,2.0745296478271484,-0.7655932903289795,0.3597073256969452,0.8854819536209106,-2.220033884048462,-1.2681961059570312,13.303814833904218,-6.03028939953679,-9.690478346933277,-152.50673073896726,4.9352363263898855,-35.85392629224447,55026,52695,55164,45846
0.27947899999999937,2.0829129219055176,-0.7878497838973999,0.34718504548072815,0.7947035431861877,-2.2314257621765137,-1.2376043796539307,13.246582436813979,-5.927404562408195,-9.68495282030358,-158.31112772882923,-0.24721600780863737,-35.876289319961664,55394,53050,55295,45363
0.2810419999999976,2.0829129219055176,-0.7878497838973999,0.34718504548072815,0.7947035431861877,-2.2314257621765137,-1.2376043796539307,12.738552500948284,-5.652672331723402,-9.746652936438537,-158.31112772882923,-0.24721600780863737,-35.876289319961664,55394,53050,55295,45363
0.28346299999999974,2.0829129219055176,-0.7878497838973999,0.34718504548072815,0.7947035431861877,-2.2314257621765137,-1.2376043796539307,12.35119252460295,-5.4560889653303315,-9.775239307579447,-158.31112772882923,-0.24721600780863737,-35.876289319961664,54701,52967,55891,46228
0.2850049999999974,2.0829129219055176,-0.7878497838973999,0.34718504548072815,0.7947035431861877,-2.2314257621765137,-1.2376043796539307,12.450082087464208,-5.3718872685130785,-9.722629092877149,-158.31112772882923,-0.24721600780863737,-35.876289319961664,54701,52967,55891,46228
0.2873849999999984,2.0974295139312744,-0.7767736315727234,0.3748462200164795,0.8667086958885193,-2.19964337348938,-1.1273366212844849,12.539985079543104,-5.308500838775884,-9.73459627355153,-158.09247208040884,0.03495763695196992,-35.6880362513164,55519,53170,55478,45647
0.2889219999999987,2.0974295139312744,-0.7767736315727234,0.3748462200164795,0.8667086958885193,-2.19964337348938,-1.1273366212844849,12.269351453775943,-5.121517102848113,-9.815511629583625,-158.09247208040884,0.03495763695196992,-35.6880362513164,55519,53170,55478,45647
0.2917699999999968,2.105621099472046,-0.7987704873085022,0.3637445271015167,0.7755182385444641,-2.199345827102661,-1.0943602323532104,11.95005015698424,-4.795073740645034,-9.828529160991932,-163.70648289982174,-4.82319146473306,-35.37427773753059,55298,53373,55819,45960
0.29288799999999904,2.105621099472046,-0.7987704873085022,0.3637445271015167,0.7755182385444641,-2.199345827102661,-1.0943602323532104,11.781497626328688,-4.611807244966795,-9.82346169806973,-163.70648289982174,-4.82319146473306,-35.37427773753059,55298,53373,55819,45960
0.29530299999999987,2.121324300765991,-0.7872000336647034,0.3900624215602875,0.8536239266395569,-2.1635143756866455,-0.9920580387115479,11.623106653128444,-4.609325711463059,-9.87602291060797,-163.48939902137693,-4.527677894064212,-35.17917813074803,55785,53564,55592,46215
0.29683299999999874,2.121324300765991,-0.7872000336647034,0.3900624215602875,0.8536239266395569,-2.1635143756866455,-0.9920580387115479,11.45223291126678,-4.459207315556927,-9.892893503481403,-163.48939902137693,-4.527677894064212,-35.17917813074803,55785,53564,55592,46215
0.2992589999999982,2.1293911933898926,-0.8087826371192932,0.38031503558158875,0.7639340758323669,-2.1521806716918945,-0.9586866497993469,11.321693276746583,-4.19899943282521,-9.852910933403827,-168.83131376176615,-8.927176760817122,-34.677604959382826,55785,53683,56001,46626
0.3008399999999965,2.1293911933898926,-0.8087826371192932,0.38031503558158875,0.7639340758323669,-2.1521806716918945,-0.9586866497993469,11.173594888527276,-4.037382306280443,-9.850637659097334,-168.83131376176615,-8.927176760817122,-34.677604959382826,55785,53683,56001,46626
0.30326899999999657,2.1293911933898926,-0.8087826371192932,0.38031503558158875,0.7639340758323669,-2.1521806716918945,-0.9586866497993469,10.957614654650722,-3.918703592307133,-9.903154130529261,-168.83131376176615,-8.927176760817122,-34.677604959382826,55688,53946,56132,46818
0.30479699999999865,2.146247148513794,-0.7977190613746643,0.40529128909111023,0.847626805305481,-2.118809461593628,-0.8639957308769226,10.71039767171641,-3.6153106882870167,-9.923351544236422,-168.62862876517104,-8.603475084290285,-34.49423457306207,55688,53946,56132,46818
0.30718399999999746,2.146247148513794,-0.7977190613746643,0.40529128909111023,0.847626805305481,-2.118809461593628,-0.8639957308769226,10.487226902896642,-3.1784364220066035,-9.8999327708747,-168.62862876517104,-8.603475084290285,-34.49423457306207,56007,53859,56073,47066
0.30870999999999915,2.146247148513794,-0.7977190613746643,0.40529128909111023,0.847626805305481,-2.118809461593628,-0.8639957308769226,10.347541973193115,-2.9051516193742692,-9.92631297936859,-168.62862876517104,-8.603475084290285,-34.49423457306207,56007,53859,56073,47066
0.31145899999999893,2.1542558670043945,-0.8188053369522095,0.3968336582183838,0.7584390640258789,-2.0971219539642334,-0.8287206292152405,10.283656999699858,-2.808650912010812,-9.981061179794002,-173.67756122085422,-12.544270588634717,-33.90581971927917,56266,54143,56055,47077
0.3126699999999982,2.1542558670043945,-0.8188053369522095,0.3968336582183838,0.7584390640258789,-2.0971219539642334,-0.8287206292152405,10.1491449940977,-2.520521915778485,-9.978790036016383,-173.67756122085422,-12.544270588634717,-33.90581971927917,56266,54143,56055,47077
0.31510799999999656,2.172211170196533,-0.8071976900100708,0.421012282371521,0.8469706177711487,-2.059751033782959,-0.7387321591377258,9.80289889866101,-2.0169403910396033,-9.959412875924967,-173.47564821149746,-12.22095770693541,-33.71375855349325,56868,53994,55534,47452
0.3166439999999966,2.172211170196533,-0.8071976900100708,0.421012282371521,0.8469706177711487,-2.059751033782959,-0.7387321591377258,9.37953724543555,-1.7961901693346083,-9.992187866828354,-173.47564821149746,-12.22095770693541,-33.71375855349325,56868,53994,55534,47452
0.31916799999999784,2.180211305618286,-0.8276461958885193,0.41382238268852234,0.757378339767456,-2.0280637741088867,-0.7004075646400452,9.187216534683259,-1.8977241180002609,-10.01828151918895,-178.25659850633983,-15.709576445859383,-33.230637026054005,56725,54086,56045,48014
0.3206209999999992,2.180211305618286,-0.8276461958885193,0.41382238268852234,0.757378339767456,-2.0280637741088867,-0.7004075646400452,9.203098562160056,-1.8312582750946083,-9.9926800189978,-178.25659850633983,-15.709576445859383,-33.230637026054005,56725,54086,56045,48014
0.323030999999999,2.180211305618286,-0.8276461958885193,0.41382238268852234,0.757378339767456,-2.0280637741088867,-0.7004075646400452,9.046719873479475,-1.4949345852473355,-9.992372157575787,-178.25659850633983,-15.709576445859383,-33.230637026054005,56771,54302,56145,48552
0.3245849999999991,2.199227809906006,-0.8161136507987976,0.4364473223686218,0.8513562679290771,-1.990700602531433,-0.6183344721794128,8.629621975137882,-1.1269748053368478,-10.045540570842565,-178.07294695141186,-15.369144439356809,-33.03949889450909,56771,54302,56145,48552
0.32696999999999754,2.199227809906006,-0.8161136507987976,0.4364473223686218,0.8513562679290771,-1.990700602531433,-0.6183344721794128,8.31073613147623,-0.8539736293606072,-10.060535233044147,-178.07294695141186,-15.369144439356809,-33.03949889450909,56811,54198,56238,48992
0.3284939999999988,2.199227809906006,-0.8161136507987976,0.4364473223686218,0.8513562679290771,-1.990700602531433,-0.6183344721794128,8.262553688402297,-0.7033453712637799,-10.025139691628123,-178.07294695141186,-15.369144439356809,-33.03949889450909,56811,54198,56238,48992
0.3313819999999978,2.2072794437408447,-0.835832417011261,0.43045833706855774,0.7631949186325073,-1.9509490728378296,-0.5804977416992188,8.17874507416194,-0.5390196101533209,-10.018575532173296,177.4182690967855,-18.388846990521753,-32.616647381986226,56870,54222,56137,48784
0.33246299999999973,2.2072794437408447,-0.835832417011261,0.43045833706855774,0.7631949186325073,-1.9509490728378296,-0.5804977416992188,7.8860333103258045,-0.24886020326116087,-10.038115677723425,177.4182690967855,-18.388846990521753,-32.616647381986226,56870,54222,56137,48784
0.3348849999999984,2.227295160293579,-0.8241948485374451,0.4522317945957184,0.8619641661643982,-1.9124605655670166,-0.5026122331619263,7.618744082255565,0.12287701266187348,-10.029514732666904,177.59902735087863,-18.03762668118731,-32.414009417099585,56589,53541,56208,49450
0.3364099999999999,2.227295160293579,-0.8241948485374451,0.4522317945957184,0.8619641661643982,-1.9124605655670166,-0.5026122331619263,7.454718925453149,0.39950991644952005,-10.015679078171726,177.59902735087863,-18.03762668118731,-32.414009417099585,56589,53541,56208,49450
0.33885099999999874,2.235460042953491,-0.8430976867675781,0.4473962187767029,0.7750449180603027,-1.8658430576324463,-0.46555623412132263,7.257476693006393,0.5094062908065622,-10.03627277024909,173.30607796136746,-20.695920458113747,-32.178003083925425,57139,53625,55873,49516
0.34042299999999887,2.235460042953491,-0.8430976867675781,0.4473962187767029,0.7750449180603027,-1.8658430576324463,-0.46555623412132263,7.027530309741246,0.6619556534452317,-10.040408126789764,173.30607796136746,-20.695920458113747,-32.178003083925425,57139,53625,55873,49516
0.3428299999999981,2.235460042953491,-0.8430976867675781,0.4473962187767029,0.7750449180603027,-1.8658430576324463,-0.46555623412132263,6.869857857403104,0.9724392238676837,-10.009424910667782,173.30607796136746,-20.695920458113747,-32.178003083925425,56960,53269,56014,50477
0.344375,2.235460042953491,-0.8430976867675781,0.4473962187767029,0.7750449180603027,-1.8658430576324463,-0.46555623412132263,6.7136890258164215,1.1944435947090244,-10.018344369790675,173.30607796136746,-20.695920458113747,-32.178003083925425,56960,53269,56014,50477
0.34684099999999674,2.256420850753784,-0.8318381905555725,0.4676457345485687,0.8786182403564453,-1.8294322490692139,-0.3952433466911316,6.4625358907909725,1.2659824931751689,-10.054260825515922,173.4709311443853,-20.32568208176039,-31.973357226833027,57232,53207,55628,50335
0.34829099999999746,2.256420850753784,-0.8318381905555725,0.4676457345485687,0.8786182403564453,-1.8294322490692139,-0.3952433466911316,6.194299110004883,1.4538393464663226,-10.04207100457441,173.4709311443853,-20.32568208176039,-31.973357226833027,57232,53207,55628,50335
0.35103299999999943,2.2647671699523926,-0.8498877286911011,0.46386364102363586,0.7944419384002686,-1.7782477140426636,-0.36221590638160706,5.97161037334242,1.750281666357441,-10.01592728478532,169.35929061989884,-22.66335523185568,-31.940509669971835,56936,52473,55578,50603
0.35224699999999937,2.2647671699523926,-0.8498877286911011,0.46386364102363586,0.7944419384002686,-1.7782477140426636,-0.36221590638160706,5.838935948892416,1.9706206959901278,-10.035657047405063,169.35929061989884,-22.66335523185568,-31.940509669971835,56936,52473,55578,50603
0.35467999999999666,2.2647671699523926,-0.8498877286911011,0.46386364102363586,0.7944419384002686,-1.7782477140426636,-0.36221590638160706,5.825809760511634,2.1503490490021417,-10.058867028937321,169.35929061989884,-22.66335523185568,-31.940509669971835,56798,51986,55474,51094
0.3561989999999969,2.286604642868042,-0.838733971118927,0.4828333258628845,0.9021821022033691,-1.742311716079712,-0.2980789840221405,5.74352500704702,2.43018402949358,-10.040519979555548,169.5129932910844,-22.284011419576633,-31.726168421234174,56798,51986,55474,51094
0.3587519999999968,2.2951953411102295,-0.8558926582336426,0.4800073802471161,0.8195499777793884,-1.6872011423110962,-0.26820072531700134,5.484136845298828,2.7635657252846424,-10.014370933444278,165.53685020551166,-24.37065889744582,-31.906367079231064,57240,51566,54978,51416
0.3601989999999969,2.2951953411102295,-0.8558926582336426,0.4800073802471161,0.8195499777793884,-1.6872011423110962,-0.26820072531700134,5.199260634021924,2.9277573296551886,-10.014243101711955,165.53685020551166,-24.37065889744582,-31.906367079231064,57240,51566,54978,51416
0.3626219999999994,2.2951953411102295,-0.8558926582336426,0.4800073802471161,0.8195499777793884,-1.6872011423110962,-0.26820072531700134,5.090208448440923,2.9070358058455,-9.999614890476368,165.53685020551166,-24.37065889744582,-31.906367079231064,56978,50624,54852,52074
0.36416599999999744,2.2951953411102295,-0.8558926582336426,0.4800073802471161,0.8195499777793884,-1.6872011423110962,-0.26820072531700134,5.072904292942025,2.9164412918673333,-9.964690195941067,165.53685020551166,-24.37065889744582,-31.906367079231064,56978,50624,54852,52074
0.36654899999999907,2.3183720111846924,-0.8452574610710144,0.49786317348480225,0.9344606399536133,-1.6544959545135498,-0.2097306251525879,4.900576997757395,3.02838833355325,-9.967573866769406,165.68263417412453,-23.956516126325614,-31.67936374624618,57068,50383,54188,51527
0.3680739999999969,2.3183720111846924,-0.8452574610710144,0.49786317348480225,0.9344606399536133,-1.6544959545135498,-0.2097306251525879,4.616081085884154,3.2402776856793336,-9.979004154168026,165.68263417412453,-23.956516126325614,-31.67936374624618,57068,50383,54188,51527
0.3708209999999999,2.3272852897644043,-0.8615186214447021,0.4959140419960022,0.8516762256622314,-1.5954698324203491,-0.18135163187980652,4.454950252554436,3.441387360661103,-9.955991246556433,161.79359538509047,-25.899354312026453,-32.06437730850951,56846,49275,54006,51883
0.37203299999999945,2.3272852897644043,-0.8615186214447021,0.4959140419960022,0.8516762256622314,-1.5954698324203491,-0.18135163187980652,4.441393697341497,3.530894607002012,-9.935544560971241,161.79359538509047,-25.899354312026453,-32.06437730850951,56846,49275,54006,51883
0.3745179999999964,2.3514511585235596,-0.850553572177887,0.5127789378166199,0.9713126420974731,-1.5607765913009644,-0.1278725415468216,4.412200391788157,3.6316430563041457,-9.934615650383021,161.94535534302486,-25.479184275084087,-31.813552883099536,56833,49189,53885,52025
0.3759929999999986,2.3514511585235596,-0.850553572177887,0.5127789378166199,0.9713126420974731,-1.5607765913009644,-0.1278725415468216,4.261993578933835,3.7900401547748976,-9.926599535501882,161.94535534302486,-25.479184275084087,-31.813552883099536,56833,49189,53885,52025
0.37841999999999826,2.360725164413452,-0.8658567667007446,0.5116488337516785,0.8868646025657654,-1.4975181818008423,-0.09955877810716629,4.100801492899045,3.9357709927851237,-9.914287209150228,158.13115670943327,-27.295991926448423,-32.329971991763756,56603,48306,53764,52286
0.37999699999999936,2.360725164413452,-0.8658567667007446,0.5116488337516785,0.8868646025657654,-1.4975181818008423,-0.09955877810716629,3.989860060840742,3.9939775742021135,-9.91949954803573,158.13115670943327,-27.295991926448423,-32.329971991763756,56603,48306,53764,52286
0.3823989999999976,2.360725164413452,-0.8658567667007446,0.5116488337516785,0.8868646025657654,-1.4975181818008423,-0.09955877810716629,3.9022495178281873,4.068236625405665,-9.930118103934095,158.13115670943327,-27.295991926448423,-32.329971991763756,56456,47253,53367,52583
0.3839539999999979,2.3856985569000244,-0.8552374243736267,0.5276169776916504,1.0101852416992188,-1.4650743007659912,-0.05019666999578476,3.887719044604606,4.297418947754069,-9.910349991794655,158.2730517211788,-26.861736019063127,-32.07081225380087,56456,47253,53367,52583
0.3864359999999979,2.3856985569000244,-0.8552374243736267,0.5276169776916504,1.0101852416992188,-1.4650743007659912,-0.05019666999578476,3.8980931223149007,4.493952779350865,-9.878528412561517,158.2730517211788,-26.861736019063127,-32.07081225380087,56611,46321,52294,52308
0.3878619999999974,2.3856985569000244,-0.8552374243736267,0.5276169776916504,1.0101852416992188,-1.4650743007659912,-0.05019666999578476,3.8462139453318303,4.502719373027188,-9.881782795413592,158.2730517211788,-26.861736019063127,-32.07081225380087,56611,46321,52294,52308
0.39061399999999774,2.395352602005005,-0.8695652484893799,0.5272620916366577,0.9240331053733826,-1.3980600833892822,-0.02242440916597843,3.7359646688408388,4.461681924841829,-9.891708929428537,154.47111579945457,-28.659075948814262,-32.70740927490988,56866,45375,51281,52087
0.3918229999999967,2.395352602005005,-0.8695652484893799,0.5272620916366577,0.9240331053733826,-1.3980600833892822,-0.02242440916597843,3.6346273946216887,4.581619781378529,-9.884735708430274,154.47111579945457,-28.659075948814262,-32.70740927490988,56866,45375,51281,52087
0.3942479999999996,2.421039342880249,-0.8590952754020691,0.5418777465820312,1.051018476486206,-1.3663578033447266,0.020730407908558846,3.5998790013505526,4.783528937319541,-9.871917381471503,154.61311610046315,-28.216648562288114,-32.43386220568512,56726,44716,51036,52245
0.39577999999999885,2.421039342880249,-0.8590952754020691,0.5418777465820312,1.051018476486206,-1.3663578033447266,0.020730407908558846,3.6219827057659923,4.838853445804847,-9.872506472704629,154.61311610046315,-28.216648562288114,-32.43386220568512,56726,44716,51036,52245
0.39820699999999853,2.431100606918335,-0.8724249005317688,0.542216956615448,0.9648287892341614,-1.2971022129058838,0.04529194161295891,3.6834535237310924,4.801457337777954,-9.880220052485935,150.78713049078996,-30.054365296549076,-33.128662572514074,56879,44117,50049,52029
0.399775999999998,2.431100606918335,-0.8724249005317688,0.542216956615448,0.9648287892341614,-1.2971022129058838,0.04529194161295891,3.633319249894242,4.759124261722272,-9.888308605348723,150.78713049078996,-30.054365296549076,-33.128662572514074,56879,44117,50049,52029
0.4022009999999973,2.431100606918335,-0.8724249005317688,0.542216956615448,0.9648287892341614,-1.2971022129058838,0.04529194161295891,3.42878208658954,4.661826203928445,-9.914308514438948,150.78713049078996,-30.054365296549076,-33.128662572514074,56801,44033,49995,52057
0.4037419999999984,2.457427740097046,-0.861508309841156,0.5563376545906067,1.093774437904358,-1.2632875442504883,0.08593666553497314,3.3130427035113503,4.544348309290652,-9.941811511648416,150.93176830803378,-29.618479009669272,-32.83709565712229,56801,44033,49995,52057
0.4061179999999986,2.457427740097046,-0.861508309841156,0.5563376545906067,1.093774437904358,-1.2632875442504883,0.08593666553497314,3.395278721128016,4.43817952822188,-9.933732546165551,150.93176830803378,-29.618479009669272,-32.83709565712229,56296,44298,50224,51391
0.4076549999999988,2.457427740097046,-0.861508309841156,0.5563376545906067,1.093774437904358,-1.2632875442504883,0.08593666553497314,3.4882123905274214,4.3499591213196975,-9.91402089304122,150.93176830803378,-29.618479009669272,-32.83709565712229,56296,44298,50224,51391
0.4103939999999966,2.4679152965545654,-0.8737964630126953,0.5573129057884216,1.007584571838379,-1.1918258666992188,0.1073000431060791,3.480604005609174,4.432865456582736,-9.918751732401637,147.0849833300201,-31.46089015883947,-33.460007842579394,56135,43443,49752,51107
0.4116089999999967,2.4679152965545654,-0.8737964630126953,0.5573129057884216,1.007584571838379,-1.1918258666992188,0.1073000431060791,3.424383077100947,4.602171395510671,-9.924778998580704,147.0849833300201,-31.46089015883947,-33.460007842579394,56135,43443,49752,51107
0.41410299999999917,2.4948570728302,-0.8632081747055054,0.5703489184379578,1.1395009756088257,-1.1600475311279297,0.14288786053657532,3.392137256306159,4.563261014087959,-9.91779832073139,147.22329017940044,-31.01814700340223,-33.153190944577446,55861,43404,49568,51004
0.4155659999999989,2.4948570728302,-0.8632081747055054,0.5703489184379578,1.1395009756088257,-1.1600475311279297,0.14288786053657532,3.392151104743827,4.3062454625549185,-9.913279468993743,147.22329017940044,-31.01814700340223,-33.153190944577446,55861,43404,49568,51004
0.417994999999999,2.505810499191284,-0.8744603991508484,0.571866512298584,1.0553773641586304,-1.0878758430480957,0.158939391374588,3.3661871483283177,4.023125073384704,-9.918329887684969,143.36776874510787,-32.860135954563255,-33.645197911297196,55763,43790,49487,50362
0.4195789999999979,2.505810499191284,-0.8744603991508484,0.571866512298584,1.0553773641586304,-1.0878758430480957,0.158939391374588,3.3026920616186484,3.8983852710864824,-9.919171446589434,143.36776874510787,-32.860135954563255,-33.645197911297196,55763,43790,49487,50362
0.42198199999999997,2.505810499191284,-0.8744603991508484,0.571866512298584,1.0553773641586304,-1.0878758430480957,0.158939391374588,3.2865881928230483,3.954940958943732,-9.932922945194166,143.36776874510787,-32.860135954563255,-33.645197911297196,55254,42962,49837,50644
0.42353399999999963,2.505810499191284,-0.8744603991508484,0.571866512298584,1.0553773641586304,-1.0878758430480957,0.158939391374588,3.323044204985143,3.9958942512386435,-9.97437771072234,143.36776874510787,-32.860135954563255,-33.645197911297196,55254,42962,49837,50644
0.425913999999997,2.533851146697998,-0.8645745515823364,0.5835769176483154,1.1932264566421509,-1.0608224868774414,0.1879124641418457,3.329925014293581,3.9022276799072486,-10.009118114510205,143.49205928091268,-32.3930584718229,-33.32324738342064,55290,43504,48728,49437
0.42744699999999647,2.533851146697998,-0.8645745515823364,0.5835769176483154,1.1932264566421509,-1.0608224868774414,0.1879124641418457,3.295727362735873,3.6823818677084446,-10.001126500711097,143.49205928091268,-32.3930584718229,-33.32324738342064,55290,43504,48728,49437
0.43018399999999746,2.54535174369812,-0.8748310208320618,0.5855199694633484,1.1113389730453491,-0.9879392981529236,0.19931763410568237,3.252269633751851,3.406739901195281,-9.982684642794515,139.68181688169093,-34.13202270951499,-33.62001156107991,54859,42830,48745,48885
0.4313979999999974,2.54535174369812,-0.8748310208320618,0.5855199694633484,1.1113389730453491,-0.9879392981529236,0.19931763410568237,3.218159333877898,3.1978673779520395,-9.986785910873238,139.68181688169093,-34.13202270951499,-33.62001156107991,54859,42830,48745,48885
0.4338299999999981,2.574143886566162,-0.8642305731773376,0.5963692665100098,1.2522722482681274,-0.9570611119270325,0.22363440692424774,3.196334196112481,3.1584824212230758,-9.980858779551157,139.82038195532542,-33.67829396818378,-33.2658896242014,54426,43771,48992,48145
0.43535499999999955,2.574143886566162,-0.8642305731773376,0.5963692665100098,1.2522722482681274,-0.9570611119270325,0.22363440692424774,3.1502937335033,3.1425793547736673,-9.982241492789125,139.82038195532542,-33.67829396818378,-33.2658896242014,54426,43771,48992,48145
0.4378209999999999,2.586245059967041,-0.8734448552131653,0.5986498594284058,1.1726385354995728,-0.8832185864448547,0.23148687183856964,3.0844260365784795,2.9427541223856433,-9.986879654143609,136.09246249545114,-35.257228266841885,-33.350683955656,54214,43250,48372,47539
0.439357,2.586245059967041,-0.8734448552131653,0.5986498594284058,1.1726385354995728,-0.8832185864448547,0.23148687183856964,3.032590801753395,2.670049622554837,-10.004817641981946,136.09246249545114,-35.257228266841885,-33.350683955656,54214,43250,48372,47539
0.441762999999999,2.586245059967041,-0.8734448552131653,0.5986498594284058,1.1726385354995728,-0.8832185864448547,0.23148687183856964,2.9695873345809543,2.4402318699703405,-10.062712633551396,136.09246249545114,-35.257228266841885,-33.350683955656,53987,44043,48579,46949
0.4433199999999997,2.586245059967041,-0.8734448552131653,0.5986498594284058,1.1726385354995728,-0.8832185864448547,0.23148687183856964,2.8738956955566635,2.307637872985257,-10.11722434527201,136.09246249545114,-35.257228266841885,-33.350683955656,53987,44043,48579,46949
0.4457019999999975,2.6150856018066406,-0.8635689616203308,0.6084018349647522,1.3124988079071045,-0.8566340804100037,0.25117093324661255,2.785528282162308,2.181078732188348,-10.116612883485727,136.20179293541833,-34.81825249731427,-33.00087476878576,52939,44267,49087,45915
0.44723299999999655,2.6150856018066406,-0.8635689616203308,0.6084018349647522,1.3124988079071045,-0.8566340804100037,0.25117093324661255,2.769219616278881,1.9216634061970377,-10.060414858162876,136.20179293541833,-34.81825249731427,-33.00087476878576,52939,44267,49087,45915
0.44997499999999857,2.627805709838867,-0.8717793822288513,0.6109347343444824,1.2363415956497192,-0.7828913927078247,0.25493133068084717,2.8051722909949506,1.561113738861641,-9.975007282004034,132.60448709789077,-36.135639044045874,-32.90103015412749,52813,44160,48626,45181
0.45118699999999806,2.627805709838867,-0.8717793822288513,0.6109347343444824,1.2363415956497192,-0.7828913927078247,0.25493133068084717,2.8114211321767124,1.353360142750396,-9.920846042282875,132.60448709789077,-36.135639044045874,-32.90103015412749,52813,44160,48626,45181
0.45360999999999696,2.65738582611084,-0.8622537851333618,0.6200186610221863,1.3788561820983887,-0.7586985230445862,0.2711223065853119,2.7202749765009684,1.2926754899390875,-9.915198010243035,132.6992075249212,-35.70225969545179,-32.533298479554304,52216,45126,48557,43772
0.455145999999997,2.65738582611084,-0.8622537851333618,0.6200186610221863,1.3788561820983887,-0.7586985230445862,0.2711223065853119,2.5639961563612657,1.2353513469492954,-9.924214408429608,132.6992075249212,-35.70225969545179,-32.533298479554304,52216,45126,48557,43772
0.4575659999999989,2.670783758163452,-0.869483470916748,0.6227365732192993,1.3055438995361328,-0.6846751570701599,0.2725851833820343,2.426069711925517,1.234130820221712,-9.951548028593745,129.3208754941111,-36.68576395095105,-32.21398354282061,52169,45176,48487,43629
0.45915199999999823,2.670783758163452,-0.869483470916748,0.6227365732192993,1.3055438995361328,-0.6846751570701599,0.2725851833820343,2.2722939968943794,1.201621612795115,-10.01980378206804,129.3208754941111,-36.68576395095105,-32.21398354282061,52169,45176,48487,43629
0.46156499999999867,2.670783758163452,-0.869483470916748,0.6227365732192993,1.3055438995361328,-0.6846751570701599,0.2725851833820343,2.0690360830192973,1.1033192103751919,-10.120442509133262,129.3208754941111,-36.68576395095105,-32.21398354282061,51889,43843,48674,44769
0.4631089999999967,2.7008800506591797,-0.8590726852416992,0.6314020156860352,1.4487212896347046,-0.6561157703399658,0.28637734055519104,1.8842451939330973,0.9429325308330689,-10.18607984262379,129.42032383026464,-36.280356843213596,-31.818434183487557,51889,43843,48674,44769
0.4655149999999994,2.7008800506591797,-0.8590726852416992,0.6314020156860352,1.4487212896347046,-0.6561157703399658,0.28637734055519104,1.7635414122668909,0.7449155182461811,-10.161618175379195,129.42032383026464,-36.280356843213596,-31.818434183487557,51320,43828,48204,44215
0.4670239999999976,2.7008800506591797,-0.8590726852416992,0.6314020156860352,1.4487212896347046,-0.6561157703399658,0.28637734055519104,1.6576613178602837,0.6847198883900383,-10.122249197616771,129.42032383026464,-36.280356843213596,-31.818434183487557,51320,43828,48204,44215
0.469752999999997,2.714996099472046,-0.8652797937393188,0.6342576146125793,1.3791992664337158,-0.5827985405921936,0.2852298319339752,1.549737114158986,0.7472188862729906,-10.108833257309389,126.16128714219916,-36.986187807492826,-31.528470559032385,51277,42462,47851,44593
0.47097599999999873,2.714996099472046,-0.8652797937393188,0.6342576146125793,1.3791992664337158,-0.5827985405921936,0.2852298319339752,1.4512707275949412,0.7773480932124113,-10.083517247987094,126.16128714219916,-36.986187807492826,-31.528470559032385,51277,42462,47851,44593
0.4733999999999978,2.7454891204833984,-0.8549780249595642,0.6426534652709961,1.5228769779205322,-0.5552121996879578,0.2976686358451843,1.2850691023916578,0.7011314188705698,-10.101371079934987,126.2436912899272,-36.59913382568699,-31.118856641920313,51691,42438,47332,45229
0.47493499999999766,2.7454891204833984,-0.8549780249595642,0.6426534652709961,1.5228769779205322,-0.5552121996879578,0.2976686358451843,1.0873304567177102,0.5605545965179741,-10.138711794211206,126.2436912899272,-36.59913382568699,-31.118856641920313,51691,42438,47332,45229
0.47736399999999773,2.760366201400757,-0.8601828217506409,0.6456073522567749,1.4571160078048706,-0.4832839071750641,0.29387205839157104,0.9331807007114713,0.5283012855826199,-10.134036348601462,123.10995011524588,-37.06095288173626,-30.901280122429483,51730,42654,47154,44887
0.4789319999999971,2.760366201400757,-0.8601828217506409,0.6456073522567749,1.4571160078048706,-0.4832839071750641,0.29387205839157104,0.7624977077628842,0.612182304515114,-10.128030387711116,123.10995011524588,-37.06095288173626,-30.901280122429483,51730,42654,47154,44887
0.4813469999999979,2.760366201400757,-0.8601828217506409,0.6456073522567749,1.4571160078048706,-0.4832839071750641,0.29387205839157104,0.5673888005073355,0.7163032478636695,-10.165833426752572,123.10995011524588,-37.06095288173626,-30.901280122429483,51732,41316,47045,46523
0.4828979999999974,2.7911763191223145,-0.8499345779418945,0.6533046364784241,1.6008001565933228,-0.4563939571380615,0.30300605297088623,0.433173038286935,0.8026198940606092,-10.212285347750171,123.16972942330159,-36.70085906559827,-30.47386371530537,51732,41316,47045,46523
0.48528599999999644,2.7911763191223145,-0.8499345779418945,0.6533046364784241,1.6008001565933228,-0.4563939571380615,0.30300605297088623,0.35496039128710644,0.817232925277983,-10.204101986352574,123.16972942330159,-36.70085906559827,-30.47386371530537,51654,40959,46001,46337
0.4868119999999981,2.7911763191223145,-0.8499345779418945,0.6533046364784241,1.6008001565933228,-0.4563939571380615,0.30300605297088623,0.21942528241792383,0.6682804612970882,-10.146993159936915,123.16972942330159,-36.70085906559827,-30.47386371530537,51654,40959,46001,46337
0.4895469999999987,2.8068482875823975,-0.8541571497917175,0.6563021540641785,1.5380346775054932,-0.385684072971344,0.297329843044281,4.4199026082720085e-05,0.4160428870757592,-10.115614730709167,120.10388091086341,-37.00297521887054,-30.427602557606015,51666,40386,45638,46161
0.49076699999999984,2.8068482875823975,-0.8541571497917175,0.6563021540641785,1.5380346775054932,-0.385684072971344,0.297329843044281,-0.17586833403853958,0.256255884832095,-10.129678351793657,120.10388091086341,-37.00297521887054,-30.427602557606015,51666,40386,45638,46161
0.4932169999999969,2.8379242420196533,-0.8444435596466064,0.6631225943565369,1.6823455095291138,-0.36175665259361267,0.30230188369750977,-0.2696015676209705,0.16520302301828793,-10.143242363857649,120.14043387187387,-36.66203148914216,-29.98249079047565,51276,40999,46087,46109
0.49472399999999833,2.8379242420196533,-0.8444435596466064,0.6631225943565369,1.6823455095291138,-0.36175665259361267,0.30230188369750977,-0.3972477941300931,0.04622743316246124,-10.13938184554147,120.14043387187387,-36.66203148914216,-29.98249079047565,51276,40999,46087,46109
0.49715399999999865,2.854424476623535,-0.8477267026901245,0.6661043763160706,1.6219669580459595,-0.2924298942089081,0.2951010763645172,-0.5782168140254342,-0.028648969990689617,-10.118832894570419,117.20357219062903,-36.72969632290595,-30.056621191022547,51183,41266,45658,45454
0.49872999999999956,2.854424476623535,-0.8477267026901245,0.6661043763160706,1.6219669580459595,-0.2924298942089081,0.2951010763645172,-0.7278393959156202,-0.016685150516888476,-10.081053291346555,117.20357219062903,-36.72969632290595,-30.056621191022547,51183,41266,45658,45454
0.5011259999999965,2.854424476623535,-0.8477267026901245,0.6661043763160706,1.6219669580459595,-0.2924298942089081,0.2951010763645172,-0.8660772970408538,-0.08909854265974446,-10.062024472725719,117.20357219062903,-36.72969632290595,-30.056621191022547,50932,41745,46233,45335
0.5026879999999982,2.8851919174194336,-0.8377153873443604,0.6719961166381836,1.7631299495697021,-0.26680827140808105,0.2961290776729584,-1.029701115466995,-0.2964423531806318,-10.08887978915808,117.22416186101134,-36.43489433769955,-29.599955727203668,50932,41745,46233,45335
0.5050629999999983,2.8851919174194336,-0.8377153873443604,0.6719961166381836,1.7631299495697021,-0.26680827140808105,0.2961290776729584,-1.1764507457522309,-0.44375404361392884,-10.112924938008186,117.22416186101134,-36.43489433769955,-29.599955727203668,49817,41815,46839,44367
0.5065999999999985,2.8851919174194336,-0.8377153873443604,0.6719961166381836,1.7631299495697021,-0.26680827140808105,0.2961290776729584,-1.2956817993356236,-0.4541624761022855,-10.106095527708787,117.22416186101134,-36.43489433769955,-29.599955727203668,49817,41815,46839,44367
0.5093969999999972,2.9025087356567383,-0.8400548100471497,0.67491215467453,1.7042691707611084,-0.19859251379966736,0.2883374094963074,-1.4359788566157063,-0.46832816283555323,-10.10837625886633,114.42056302000775,-36.25620112970517,-29.802851365915174,49803,41222,46774,44888
0.5105719999999965,2.9025087356567383,-0.8400548100471497,0.67491215467453,1.7042691707611084,-0.19859251379966736,0.2883374094963074,-1.6090768706198046,-0.564700472544955,-10.129508974748328,114.42056302000775,-36.25620112970517,-29.802851365915174,49803,41222,46774,44888
0.5129819999999999,2.933224678039551,-0.8303948640823364,0.6803891062736511,1.8440529108047485,-0.17499293386936188,0.28767967224121094,-1.7567880352166134,-0.6789106019461939,-10.127051409694403,114.41443000337466,-35.985692998241426,-29.337561500865274,49154,41157,46997,45026
0.5145119999999989,2.933224678039551,-0.8303948640823364,0.6803891062736511,1.8440529108047485,-0.17499293386936188,0.28767967224121094,-1.8533907416498208,-0.7360106399302558,-10.105371147892285,114.41443000337466,-35.985692998241426,-29.337561500865274,49154,41157,46997,45026
0.5169579999999987,2.9513614177703857,-0.8318271636962891,0.6832128167152405,1.7871512174606323,-0.10890401899814606,0.27845633029937744,-1.9570240602027826,-0.7873718986603333,-10.092029776095425,111.70365240125783,-35.605328220746244,-29.69240227080373,49049,41041,47557,45145
0.5185119999999988,2.9513614177703857,-0.8318271636962891,0.6832128167152405,1.7871512174606323,-0.10890401899814606,0.27845633029937744,-2.089404604826496,-0.8836679420940179,-10.081155556732414,111.70365240125783,-35.605328220746244,-29.69240227080373,49049,41041,47557,45145
0.5209529999999977,2.9513614177703857,-0.8318271636962891,0.6832128167152405,1.7871512174606323,-0.10890401899814606,0.27845633029937744,-2.2304657230233227,-0.9506518364107182,-10.07479166699156,111.70365240125783,-35.605328220746244,-29.69240227080373,49109,40654,47429,45407
0.5224799999999996,2.9513614177703857,-0.8318271636962891,0.6832128167152405,1.7871512174606323,-0.10890401899814606,0.27845633029937744,-2.36675898392058,-0.9717051235132034,-10.085583860992998,111.70365240125783,-35.605328220746244,-29.69240227080373,49109,40654,47429,45407
0.5248589999999967,2.9821507930755615,-0.8228076100349426,0.6880173683166504,1.9263321161270142,-0.08886018395423889,0.2747404873371124,-2.4927557982533193,-1.0537925367410428,-10.10802472160244,111.66551364118997,-35.355741065781054,-29.21210093098791,48441,40606,47787,45230
0.5263859999999986,2.9821507930755615,-0.8228076100349426,0.6880173683166504,1.9263321161270142,-0.08886018395423889,0.2747404873371124,-2.58426787226284,-1.1930775262278681,-10.126224764492042,111.66551364118997,-35.355741065781054,-29.21210093098791,48441,40606,47787,45230
0.5291369999999989,3.0011186599731445,-0.8233906030654907,0.6907050609588623,1.8710079193115234,-0.02507609874010086,0.2642334997653961,-2.6640433953483815,-1.3259225261456913,-10.120050491820802,109.04141580403274,-34.81365108716124,-29.717311843366183,48039,40303,48193,45133
0.5303449999999975,3.0011186599731445,-0.8233906030654907,0.6907050609588623,1.8710079193115234,-0.02507609874010086,0.2642334997653961,-2.8138491361425375,-1.466264724006251,-10.104292035018586,109.04141580403274,-34.81365108716124,-29.717311843366183,48039,40303,48193,45133
0.532775999999998,3.0320253372192383,-0.8135596513748169,0.6947351098060608,2.0095553398132324,-0.0009744867566041648,0.25651872158050537,-3.023112877749912,-1.661503992997159,-10.101326338828674,109.00736467067445,-34.59938863263493,-29.212874537096496,47307,40781,49276,45019
0.5343069999999971,3.0320253372192383,-0.8135596513748169,0.6947351098060608,2.0095553398132324,-0.0009744867566041648,0.25651872158050537,-3.1661616462263193,-1.819464865681356,-10.104565807978645,109.00736467067445,-34.59938863263493,-29.212874537096496,47307,40781,49276,45019
0.5368059999999969,3.051830530166626,-0.813274621963501,0.6972371339797974,1.95510995388031,0.060792259871959686,0.24543626606464386,-3.1825139879516238,-1.8513963003094605,-10.103784969147034,106.48232081114271,-33.84564631689778,-29.85944910127112,46543,40849,50103,44621
0.5383089999999975,3.051830530166626,-0.813274621963501,0.6972371339797974,1.95510995388031,0.060792259871959686,0.24543626606464386,-3.2103703866377438,-1.849499064348888,-10.102688812042357,106.48232081114271,-33.84564631689778,-29.85944910127112,46543,40849,50103,44621
0.5407109999999993,3.051830530166626,-0.813274621963501,0.6972371339797974,1.95510995388031,0.060792259871959686,0.24543626606464386,-3.3087739226000625,-1.8544847682256254,-10.10234473162952,106.48232081114271,-33.84564631689778,-29.85944910127112,46374,40555,50184,44715
0.5422659999999996,3.082873821258545,-0.8035066723823547,0.7015092372894287,2.0924367904663086,0.08427812904119492,0.2387775033712387,-3.3888772808157928,-1.8070032691506026,-10.100510346270672,106.42610669840738,-33.65013694278278,-29.344635275097296,46374,40555,50184,44715
0.544645999999997,3.082873821258545,-0.8035066723823547,0.7015092372894287,2.0924367904663086,0.08427812904119492,0.2387775033712387,-3.431741923825054,-1.7713063910572349,-10.107832974003955,106.42610669840738,-33.65013694278278,-29.344635275097296,45532,40257,50529,44858
0.5461799999999967,3.082873821258545,-0.8035066723823547,0.7015092372894287,2.0924367904663086,0.08427812904119492,0.2387775033712387,-3.478117944731585,-1.8357309209873418,-10.130230158771521,106.42610669840738,-33.65013694278278,-29.344635275097296,45532,40257,50529,44858
0.5489279999999999,3.1035141944885254,-0.8023840188980103,0.7038269639015198,2.0392415523529053,0.14323511719703674,0.22628633677959442,-3.544695374086912,-1.958433804525816,-10.152627343539088,103.96147896005662,-32.78283531939202,-30.12144805603118,45220,39771,50467,44653
0.5501409999999997,3.1035141944885254,-0.8023840188980103,0.7038269639015198,2.0392415523529053,0.14323511719703674,0.22628633677959442,-3.5778788939015174,-1.9979200945342575,-10.15496986003392,103.96147896005662,-32.78283531939202,-30.12144805603118,45220,39771,50467,44653
0.5527189999999973,3.1341981887817383,-0.79308021068573,0.7077979445457458,2.1740260124206543,0.164225772023201,0.21848954260349274,-3.587149890288301,-1.941019394157788,-10.133621960735846,103.86763228293772,-32.616566786660535,-29.604094449365732,45002,39805,50705,44880
0.5540929999999972,3.1341981887817383,-0.79308021068573,0.7077979445457458,2.1740260124206543,0.164225772023201,0.21848954260349274,-3.600626284352429,-1.896488943886682,-10.113741995830622,103.86763228293772,-32.616566786660535,-29.604094449365732,45002,39805,50705,44880
0.5565269999999982,3.1556553840637207,-0.7911694645881653,0.7099118828773499,2.121110200881958,0.22107331454753876,0.20570878684520721,-3.614002809875679,-1.8885571180540446,-10.108293168240321,101.40459875041209,-31.734233675246788,-30.47804000839394,45309,39610,50331,44728
0.5580919999999969,3.1556553840637207,-0.7911694645881653,0.7099118828773499,2.121110200881958,0.22107331454753876,0.20570878684520721,-3.6041959854775714,-1.909714601334179,-10.094370162061386,101.40459875041209,-31.734233675246788,-30.47804000839394,45309,39610,50331,44728
0.5605009999999966,3.1556553840637207,-0.7911694645881653,0.7099118828773499,2.121110200881958,0.22107331454753876,0.20570878684520721,-3.6016510687398915,-1.9337925070656945,-10.083707930321145,101.40459875041209,-31.734233675246788,-30.47804000839394,45504,39607,50162,44493
0.562056999999997,3.1862542629241943,-0.78094083070755,0.7138389348983765,2.253925085067749,0.24644342064857483,0.19766920804977417,-3.625336424526729,-1.9296863121389558,-10.101509564311671,101.30050532789411,-31.60743093111336,-29.951759327611676,45504,39607,50162,44493
0.5645769999999974,3.1862542629241943,-0.78094083070755,0.7138389348983765,2.253925085067749,0.24644342064857483,0.19766920804977417,-3.6535478225861566,-1.8544978177149667,-10.115682907633072,101.30050532789411,-31.60743093111336,-29.951759327611676,44566,39489,50720,44777
0.5659639999999999,3.2085092067718506,-0.7782177925109863,0.7157453894615173,2.2008399963378906,0.30144166946411133,0.18487001955509186,-3.6360007867958424,-1.724234086683703,-10.111404805657969,98.82881590630194,-30.773919225285628,-30.876545321589944,44566,39489,50720,44777
0.5687069999999985,3.2085092067718506,-0.7782177925109863,0.7157453894615173,2.2008399963378906,0.30144166946411133,0.18487001955509186,-3.5814541876649484,-1.6629411678794201,-10.106171161483745,98.82881590630194,-30.773919225285628,-30.876545321589944,44227,38797,50256,44872
0.5699229999999988,3.2085092067718506,-0.7782177925109863,0.7157453894615173,2.2008399963378906,0.30144166946411133,0.18487001955509186,-3.518144723283258,-1.6730734305627357,-10.099550543013809,98.82881590630194,-30.773919225285628,-30.876545321589944,44227,38797,50256,44872
0.5723539999999994,3.2391865253448486,-0.7684870958328247,0.7192379236221313,2.334054946899414,0.3239579498767853,0.17439299821853638,-3.455127673989258,-1.6308965489049874,-10.097012017862745,98.69964625263542,-30.659331887018613,-30.337175045802464,43698,38624,50494,45000
0.5738799999999974,3.2391865253448486,-0.7684870958328247,0.7192379236221313,2.334054946899414,0.3239579498767853,0.17439299821853638,-3.4098672512633614,-1.485923912857107,-10.106029481313753,98.69964625263542,-30.659331887018613,-30.337175045802464,43698,38624,50494,45000
0.5763139999999984,3.2622439861297607,-0.7650007605552673,0.7209076285362244,2.2814135551452637,0.3767184615135193,0.16059572994709015,-3.349162358427768,-1.3232391250313273,-10.097302835053782,96.1631361689043,-29.959793000552743,-31.279407761032587,43793,37787,49525,45456
0.5778889999999992,3.2622439861297607,-0.7650007605552673,0.7209076285362244,2.2814135551452637,0.3767184615135193,0.16059572994709015,-3.23768802783534,-1.226142002741747,-10.075676901737902,96.1631361689043,-29.959793000552743,-31.279407761032587,43793,37787,49525,45456
0.5802959999999985,3.2622439861297607,-0.7650007605552673,0.7209076285362244,2.2814135551452637,0.3767184615135193,0.16059572994709015,-3.1268959991141907,-1.196632846283124,-10.072503478982963,96.1631361689043,-29.959793000552743,-31.279407761032587,44315,37867,48844,45228
0.5818469999999979,3.2622439861297607,-0.7650007605552673,0.7209076285362244,2.2814135551452637,0.3767184615135193,0.16059572994709015,-3.036590869710694,-1.1481928755317816,-10.078464698766997,96.1631361689043,-29.959793000552743,-31.279407761032587,44315,37867,48844,45228
0.5842289999999993,3.292541027069092,-0.7553830146789551,0.7237980365753174,2.4123268127441406,0.3986002206802368,0.1472962200641632,-2.9685210048804866,-1.052271738600553,-10.069686919814096,96.01113296543379,-29.8776505476737,-30.730752433862868,44175,37632,48488,45434
0.5857569999999978,3.292541027069092,-0.7553830146789551,0.7237980365753174,2.4123268127441406,0.3986002206802368,0.1472962200641632,-2.909078983033809,-0.9727476845009421,-10.061221263340952,96.01113296543379,-29.8776505476737,-30.730752433862868,44175,37632,48488,45434
0.5884979999999996,3.316380739212036,-0.7511594295501709,0.7251940369606018,2.3598530292510986,0.4495986998081207,0.13275156915187836,-2.823906563999222,-0.9270397841328849,-10.061234046514185,93.37391429484653,-29.393922399579182,-31.600828744416784,44208,37812,48170,45309
0.5897129999999997,3.316380739212036,-0.7511594295501709,0.7251940369606018,2.3598530292510986,0.4495986998081207,0.13275156915187836,-2.6997667718945952,-0.9055232401587804,-10.05345868139559,93.37391429484653,-29.393922399579182,-31.600828744416784,44208,37812,48170,45309
0.592239999999998,3.346602439880371,-0.741460919380188,0.7279341220855713,2.4896316528320312,0.47167691588401794,0.11850868165493011,-2.5443215211760872,-0.870545881612925,-10.033908948465536,93.20957650329129,-29.33157471266434,-31.04403531493349,43538,37694,48203,45645
0.593668999999998,3.346602439880371,-0.741460919380188,0.7279341220855713,2.4896316528320312,0.47167691588401794,0.11850868165493011,-2.4177457356223653,-0.8349824944691976,-10.016369369526274,93.20957650329129,-29.33157471266434,-31.04403531493349,43538,37694,48203,45645
0.5961129999999976,3.3712165355682373,-0.7365145087242126,0.7290374040603638,2.43758487701416,0.5211731791496277,0.1029137670993805,-2.3247984841014007,-0.7818070904045582,-10.016268169404851,90.50447670766492,-28.99989422101363,-31.803266946491608,43504,37910,48189,45365
0.5976729999999989,3.3712165355682373,-0.7365145087242126,0.7290374040603638,2.43758487701416,0.5211731791496277,0.1029137670993805,-2.2182861552520086,-0.7457794477038028,-10.019925222213747,90.50447670766492,-28.99989422101363,-31.803266946491608,43504,37910,48189,45365
0.6000899999999965,3.3712165355682373,-0.7365145087242126,0.7290374040603638,2.43758487701416,0.5211731791496277,0.1029137670993805,-2.1170877648837063,-0.7966364368814737,-9.998467600678762,90.50447670766492,-28.99989422101363,-31.803266946491608,43561,38080,47765,45186
0.6016319999999978,3.3712165355682373,-0.7365145087242126,0.7290374040603638,2.43758487701416,0.5211731791496277,0.1029137670993805,-2.0279865174509797,-0.9131687095952071,-9.959487444435489,90.50447670766492,-28.99989422101363,-31.803266946491608,43561,38080,47765,45186
0.6040189999999966,3.401524305343628,-0.727153480052948,0.7313377857208252,2.567319631576538,0.5411916375160217,0.08636441826820374,-1.9448134666047694,-1.0387886866336997,-9.93088722485691,90.33046037317699,-28.940841819224044,-31.23535632136496,42512,38587,48853,45259
0.6055489999999991,3.401524305343628,-0.727153480052948,0.7313377857208252,2.567319631576538,0.5411916375160217,0.08636441826820374,-1.8652745653820813,-1.1286675105257022,-9.92096002557753,90.33046037317699,-28.940841819224044,-31.23535632136496,42512,38587,48853,45259
0.6082929999999979,3.4269185066223145,-0.7215189933776855,0.7321134805679321,2.5159385204315186,0.5893651843070984,0.06960737705230713,-1.7804564799305291,-1.1227347865653328,-9.919609270272643,87.61587691316598,-28.66272897188293,-31.8491996052704,41807,39182,49316,44875
0.6095,3.4269185066223145,-0.7215189933776855,0.7321134805679321,2.5159385204315186,0.5893651843070984,0.06960737705230713,-1.6553978972498253,-1.0396526160913215,-9.923599750850018,87.61587691316598,-28.66272897188293,-31.8491996052704,41807,39182,49316,44875
0.611931999999997,3.4568541049957275,-0.7116367220878601,0.7343752980232239,2.6428492069244385,0.6118960380554199,0.05287618935108185,-1.4717015673716476,-0.9440231618784837,-9.913951650852878,87.43626270234289,-28.634411593643343,-31.27916539337792,40980,39170,49675,45146
0.6134649999999965,3.4568541049957275,-0.7116367220878601,0.7343752980232239,2.6428492069244385,0.6118960380554199,0.05287618935108185,-1.269311977169986,-0.9146714648193116,-9.880201942990523,87.43626270234289,-28.634411593643343,-31.27916539337792,40980,39170,49675,45146
0.6159549999999981,3.483011484146118,-0.705303966999054,0.7348051071166992,2.5930025577545166,0.6584100127220154,0.03407665342092514,-1.141450550600028,-1.0156398912274858,-9.846608829000262,84.75769299340087,-28.325644995060546,-31.7606519167999,40946,38753,48939,45361
0.6174649999999965,3.483011484146118,-0.705303966999054,0.7348051071166992,2.5930025577545166,0.6584100127220154,0.03407665342092514,-1.0838471085909138,-1.1494541486240433,-9.822581789645568,84.75769299340087,-28.325644995060546,-31.7606519167999,40946,38753,48939,45361
0.6198779999999969,3.483011484146118,-0.705303966999054,0.7348051071166992,2.5930025577545166,0.6584100127220154,0.03407665342092514,-0.9721842927723359,-1.1186857164439763,-9.80064692964324,84.75769299340087,-28.325644995060546,-31.7606519167999,41145,39646,49039,44859
0.6214259999999995,3.5123820304870605,-0.6955330967903137,0.7367105484008789,2.7170212268829346,0.6803382039070129,0.01580708660185337,-0.7892825170053833,-0.9794451351683279,-9.768953182142424,84.56218136100138,-28.323155274223048,-31.189864089899945,41145,39646,49039,44859
0.6237929999999978,3.5123820304870605,-0.6955330967903137,0.7367105484008789,2.7170212268829346,0.6803382039070129,0.01580708660185337,-0.5782975743854908,-0.8893370796854968,-9.735164059495935,84.56218136100138,-28.323155274223048,-31.189864089899945,41020,38909,48299,45664
0.6253309999999983,3.5123820304870605,-0.6955330967903137,0.7367105484008789,2.7170212268829346,0.6803382039070129,0.01580708660185337,-0.4106184606989449,-0.8985878360479961,-9.708715674078139,84.56218136100138,-28.323155274223048,-31.189864089899945,41020,38909,48299,45664
0.6280819999999985,3.539287567138672,-0.6885223388671875,0.7367629408836365,2.66837215423584,0.7256134748458862,-0.00417089881375432,-0.2749526571992667,-0.9229293281484021,-9.691551068220361,81.91415134334841,-28.01950810607,-31.48192481710693,41500,39378,47435,45351
0.6293019999999997,3.539287567138672,-0.6885223388671875,0.7367629408836365,2.66837215423584,0.7256134748458862,-0.00417089881375432,-0.13820008423775443,-0.964191347392681,-9.672048206925492,81.91415134334841,-28.01950810607,-31.48192481710693,41500,39378,47435,45351
0.631875,3.566912889480591,-0.6755176186561584,0.7413098812103271,2.7792446613311768,0.7641840577125549,-0.00659667793661356,-0.006875224472378317,-1.066477372750172,-9.64464108351527,81.7712417203793,-28.04146182407163,-30.986330592844983,40700,39626,48000,45640
0.6332479999999996,3.566912889480591,-0.6755176186561584,0.7413098812103271,2.7792446613311768,0.7641840577125549,-0.00659667793661356,0.14803470537973992,-1.1034469089494612,-9.621566390566386,81.7712417203793,-28.04146182407163,-30.986330592844983,40700,39626,48000,45640
0.6356719999999987,3.5944442749023438,-0.6676713824272156,0.7411370873451233,2.7312090396881104,0.8088781237602234,-0.026575539261102676,0.3372623209734712,-1.053175415737444,-9.599519677798275,79.16602095482892,-27.722429701727577,-31.072207817189582,41029,39787,47550,45469
0.637244999999999,3.5944442749023438,-0.6676713824272156,0.7411370873451233,2.7312090396881104,0.8088781237602234,-0.026575539261102676,0.5307333841586211,-0.9815807906254896,-9.571759951859725,79.16602095482892,-27.722429701727577,-31.072207817189582,41029,39787,47550,45469
0.6396629999999969,3.5944442749023438,-0.6676713824272156,0.7411370873451233,2.7312090396881104,0.8088781237602234,-0.026575539261102676,0.7081525101894275,-0.9406910813016038,-9.542274497534804,79.16602095482892,-27.722429701727577,-31.072207817189582,41399,40074,46305,45303
0.641214,3.5944442749023438,-0.6676713824272156,0.7411370873451233,2.7312090396881104,0.8088781237602234,-0.026575539261102676,0.8367445084254213,-0.9602631182057869,-9.502491131906764,79.16602095482892,-27.722429701727577,-31.072207817189582,41399,40074,46305,45303
0.643625,3.625183582305908,-0.660836398601532,0.7402476668357849,2.8645875453948975,0.8148799538612366,-0.06166420504450798,0.9480723651578946,-1.0153532019361386,-9.469426389076776,78.89170380438475,-27.741674576452922,-30.411569775526885,40229,39719,47384,45839
0.6451219999999994,3.625183582305908,-0.660836398601532,0.7402476668357849,2.8645875453948975,0.8148799538612366,-0.06166420504450798,1.0839063639251683,-1.0827853728433265,-9.455458641791529,78.89170380438475,-27.741674576452922,-30.411569775526885,40229,39719,47384,45839
0.647851999999999,3.6563878059387207,-0.6516298651695251,0.7394376397132874,2.8138396739959717,0.8636217713356018,-0.08359773457050323,1.2447758745729223,-1.0972175088436567,-9.43673129300609,76.09278362035649,-27.332918916813757,-30.274409837603176,39697,39817,47447,45944
0.6490799999999981,3.6563878059387207,-0.6516298651695251,0.7394376397132874,2.8138396739959717,0.8636217713356018,-0.08359773457050323,1.422440277740125,-1.0558238628625007,-9.40377201135527,76.09278362035649,-27.332918916813757,-30.274409837603176,39697,39817,47447,45944
0.6515019999999968,3.6563878059387207,-0.6516298651695251,0.7394376397132874,2.8138396739959717,0.8636217713356018,-0.08359773457050323,1.5937537074977612,-1.019472446352219,-9.367493365721774,76.09278362035649,-27.332918916813757,-30.274409837603176,39278,40044,47295,46231
0.6530409999999974,3.684652805328369,-0.643225371837616,0.7404776811599731,2.937722682952881,0.8797911405563354,-0.10691245645284653,1.7486992160377157,-1.0309968764953732,-9.340860689556546,75.84941040209425,-27.366321919408016,-29.670452544944602,39278,40044,47295,46231
0.6554659999999967,3.684652805328369,-0.643225371837616,0.7404776811599731,2.937722682952881,0.8797911405563354,-0.10691245645284653,1.9070218791559999,-1.0902522107496362,-9.307768249851222,75.84941040209425,-27.366321919408016,-29.670452544944602,39535,40050,47316,45882
0.6570449999999982,3.7137858867645264,-0.6342305541038513,0.7392984628677368,2.8928589820861816,0.9229308366775513,-0.12697868049144745,2.1406076052087952,-1.1417745241466362,-9.245317122288863,73.38631805807495,-26.9032836270928,-29.34767710005434,39535,40050,47316,45882
0.6594329999999973,3.7137858867645264,-0.6342305541038513,0.7392984628677368,2.8928589820861816,0.9229308366775513,-0.12697868049144745,2.7932695588189502,-1.0178130306769904,-9.19339293788337,73.38631805807495,-26.9032836270928,-29.34767710005434,40180,40677,46188,45600
0.6610019999999968,3.7406818866729736,-0.6234517693519592,0.7419984340667725,3.0042901039123535,0.9510512351989746,-0.139288991689682,4.443909052991077,-0.2491826122006286,-9.318854456837004,73.18537551406368,-26.958119911390586,-28.811203438110887,40180,40677,46188,45600
0.6633909999999996,3.7406818866729736,-0.6234517693519592,0.7419984340667725,3.0042901039123535,0.9510512351989746,-0.139288991689682,7.456821224817658,1.3326990726974524,-9.722347863066037,73.18537551406368,-26.958119911390586,-28.811203438110887,44802,40074,37632,45235
0.6649109999999964,3.7406818866729736,-0.6234517693519592,0.7419984340667725,3.0042901039123535,0.9510512351989746,-0.139288991689682,11.999273896044391,3.47189147410298,-9.97467598476443,73.18537551406368,-26.958119911390586,-28.811203438110887,44802,40074,37632,45235
0.6676579999999994,3.7705390453338623,-0.6137881278991699,0.7404161095619202,2.9711337089538574,0.9854360222816467,-0.17441295087337494,18.345698626468998,4.971014945428901,-9.338640678471856,70.72866189074868,-26.463492360896446,-27.691313078134304,54350,36971,16413,42162
0.6688689999999988,3.7705390453338623,-0.6137881278991699,0.7404161095619202,2.9711337089538574,0.9854360222816467,-0.17441295087337494,26.281663011440482,2.989041193711765,-8.864308252511151,70.72866189074868,-26.463492360896446,-27.691313078134304,54350,36971,16413,42162
0.6713229999999967,3.79701566696167,-0.6022034287452698,0.7441043257713318,3.0770881175994873,1.0169872045516968,-0.18093396723270416,32.596077610826775,0.48648885752004883,-8.692752741410427,70.52623688418724,-26.530909139165384,-27.178257684140778,58051,44052,6814,11107
0.6728249999999971,3.79701566696167,-0.6022034287452698,0.7441043257713318,3.0770881175994873,1.0169872045516968,-0.18093396723270416,35.62072340410013,1.745491305346661,-8.156672262415144,70.52623688418724,-26.530909139165384,-27.178257684140778,58051,44052,6814,11107
0.6752539999999971,3.79701566696167,-0.6022034287452698,0.7441043257713318,3.0770881175994873,1.0169872045516968,-0.18093396723270416,36.41885999962365,3.3474728490322216,-8.074914282214149,70.52623688418724,-26.530909139165384,-27.178257684140778,58923,47132,2685,4932
0.6768299999999982,3.827869415283203,-0.5921056270599365,0.7416601777076721,3.103273868560791,1.0024830102920532,-0.3022899031639099,34.468916885285225,4.2034913866358465,-8.145170069667094,68.78891205201853,-24.485376275825402,-19.848784950960827,58923,47132,2685,4932
0.679239999999998,3.827869415283203,-0.5921056270599365,0.7416601777076721,3.103273868560791,1.0024830102920532,-0.3022899031639099,35.03128702529733,10.94404851205786,-7.506474265445531,68.78891205201853,-24.485376275825402,-19.848784950960827,59179,46752,1771,6198


==> figure_data/target_control_sim.csv <==
time,pos_x_mean,pos_x_min,pos_x_max,pos_y_mean,pos_y_min,pos_y_max,pos_z_mean,pos_z_min,pos_z_max,vx_mean,vx_min,vx_max,vy_mean,vy_min,vy_max,vz_mean,vz_min,vz_max,roll_mean,roll_min,roll_max,pitch_mean,pitch_min,pitch_max,yaw_mean,yaw_min,yaw_max,gyro_x_mean,gyro_x_min,gyro_x_max,gyro_y_mean,gyro_y_min,gyro_y_max,gyro_z_mean,gyro_z_min,gyro_z_max,pwm_m1,pwm_m2,pwm_m3,pwm_m4
0.0,-0.065178625,-5.999281,5.99807,-0.019298786,-5.9906597,5.9990807,-0.027763005,-2.9974163,2.999617,-0.017093241,-0.021260018,-0.013506245,-0.0102184005,-0.013747415,-0.00693635,0.0021085883,-0.0027135087,0.0067275534,0.07479831,0.055832416,0.093982995,-0.12998378,-0.14712605,-0.11159577,6.3705807,6.369005,6.372283,3.2418878,-5.8994217,12.476242,-0.53144336,-8.694965,8.181417,-0.486111,-1.3052596,0.35292798,38459.0,37120.0,37998.0,38746.0
0.008,-0.06531665,-5.9993954,5.997917,-0.019380013,-5.9907646,5.9990044,-0.027767811,-2.997401,2.999589,-0.017270807,-0.023534697,-0.010964142,-0.010320603,-0.017663851,-0.0046328986,-0.0029956638,-0.014122189,0.007804586,0.11294088,-0.047764327,0.27604118,-0.15423115,-0.29786384,-0.0011535937,6.3670645,6.358129,6.3772717,6.319878,-19.746151,32.940197,-5.3841105,-28.618402,19.102175,-0.43704394,-1.764071,0.9838318,8149.0005,53987.0,28302.0,4178.0005
0.016,-0.065455794,-5.999529,5.9977646,-0.019463036,-5.99086,5.998909,-0.027809018,-2.997405,2.9994898,-0.017500343,-0.025256865,-0.0087544555,-0.010541863,-0.019225463,-0.0021444396,-0.0077662487,-0.023689797,0.011697672,0.1731644,-0.26230058,0.6199165,-0.21279249,-0.60457647,0.19631127,6.370649,6.348866,6.3957667,7.5699625,-34.638557,51.64115,-6.960567,-45.46047,32.14108,3.205985,0.93737054,5.78233,5921.9995,53231.0,27242.0,3410.0007
0.024,-0.06559687,-5.9996433,5.997612,-0.019548409,-5.9909363,5.9987946,-0.027910044,-2.9974601,2.999317,-0.017717,-0.027600553,-0.0067577483,-0.010785678,-0.020799896,-0.0013293164,-0.018437682,-0.038862135,0.0068725646,0.20234911,-0.6297306,1.0675112,-0.19974217,-0.95856863,0.57558113,6.4276104,6.384438,6.478163,-1.9805185,-58.54478,58.212093,13.96098,-38.82186,66.33835,10.74887,7.3175135,14.580346,9540.999,50894.0,21264.0,4343.0
0.032,-0.06573902,-5.999758,5.9974594,-0.019635672,-5.9910126,5.9987183,-0.028120782,-2.997624,2.9990199,-0.017755494,-0.02921589,-0.005380322,-0.0109987585,-0.022624996,0.0003415423,-0.0349132,-0.05930203,-0.004959867,0.11137028,-1.2243097,1.5171473,0.06600384,-1.1702722,1.3047544,6.541746,6.466402,6.6300426,-22.265905,-92.46957,52.589226,54.625423,-11.569909,120.964066,17.547827,13.017513,22.498697,9022.999,49215.0,26943.0,7135.0005
0.04,-0.06588022,-5.999872,5.997326,-0.0197234,-5.991089,5.998617,-0.028483551,-2.9979582,2.9985454,-0.017450433,-0.029824156,-0.0020027661,-0.010897551,-0.024773346,0.0031332886,-0.05614031,-0.08324787,-0.02138431,-0.18020274,-2.1130311,1.8773578,0.7128798,-1.1050184,2.5168862,6.704379,6.5845613,6.843588,-51.628872,-135.20683,36.890354,108.34071,29.34175,188.20355,22.940771,17.618074,28.57829,14469.0,48643.0,23895.0,10700.001
0.048,-0.06601596,-5.9999866,5.9972115,-0.01980887,-5.991165,5.998541,-0.029028725,-2.9984896,2.997872,-0.016338954,-0.0301962,-9.325554e-05,-0.010379381,-0.025485974,0.0059494455,-0.08023314,-0.11244878,-0.041086342,-0.7284909,-3.373907,2.0843525,1.8326037,-0.66721386,4.331241,6.8994365,6.713106,7.105205,-87.064514,-183.34013,14.225963,171.61214,80.53502,264.358,27.917809,21.974297,34.284054,14938.999,42510.0,26371.0,13229.001
0.056,-0.06613844,-6.000063,5.997122,-0.019887082,-5.9912033,5.9984646,-0.029775808,-2.9992187,2.9969904,-0.014101441,-0.0306429,0.005748655,-0.009055277,-0.02688182,0.009312889,-0.106580466,-0.14298439,-0.063517325,-1.5763496,-5.049251,2.0901506,3.4796999,0.20278016,6.775365,7.101374,6.802948,7.3942847,-127.04179,-235.85751,-13.599386,238.63507,135.77727,343.7491,30.66107,24.277185,37.414925,16784.0,39691.0,28423.0,18768.0
0.064,-0.06623723,-6.0001507,5.997068,-0.019950714,-5.9912105,5.9983883,-0.030741896,-3.0001636,2.9958878,-0.010412946,-0.03126185,0.012054903,-0.006703881,-0.026725207,0.01673141,-0.1348581,-0.17487547,-0.090368904,-2.7437932,-7.1453257,1.8749568,5.672065,1.526586,9.86097,7.2732153,6.7765894,7.7113214,-167.35777,-288.0848,-42.228832,306.8912,192.88895,423.86832,32.838493,26.095737,39.85832,20217.0,36627.0,29188.0,24772.0
0.07200000000000001,-0.066299334,-6.000233,5.9970613,-0.019990303,-5.9911838,5.9983606,-0.031939816,-3.0013535,2.9945483,-0.004794939,-0.03028455,0.020741686,-0.0030113393,-0.026758792,0.025176512,-0.1644082,-0.20743027,-0.11444194,-4.227696,-9.657676,1.4485184,8.40889,3.3094022,13.581178,7.377825,6.5880165,8.035478,-205.50452,-337.9893,-68.66364,373.5856,248.65608,501.96942,34.76826,27.74088,41.88784,23292.0,32610.0,31372.0,32440.0
0.08,-0.066307515,-6.000285,5.9971414,-0.019993657,-5.9910884,5.998395,-0.033377446,-3.0027995,2.9929607,0.0031132922,-0.026570989,0.031373095,0.0024062728,-0.026137799,0.03609191,-0.19472198,-0.2403204,-0.13967316,-6.015459,-12.576714,0.8638901,11.663456,5.5277333,17.901695,7.3705244,6.1626554,8.384087,-239.08769,-383.41675,-90.33694,436.06583,300.48398,575.7197,36.3359,28.934656,43.512657,27589.0,30056.0,30157.0,38403.0
0.088,-0.06624127,-6.0002794,5.99732,-0.019945597,-5.990932,5.9985213,-0.03505907,-3.0045037,2.991124,0.013759967,-0.020025836,0.049130157,0.009901713,-0.0269896,0.04871591,-0.22538568,-0.27514905,-0.16547751,-8.084401,-15.885889,0.1725661,15.38292,8.134836,22.76044,7.2043943,5.4184575,8.726328,-265.9419,-422.45078,-105.203156,490.76044,344.53265,641.41675,38.24496,30.571907,45.855297,30057.0,27263.0,32028.0,43588.0
0.096,-0.06607719,-6.000188,5.997638,-0.019828087,-5.9906907,5.9987516,-0.0369869,-3.0064454,2.9890518,0.027713109,-0.015925724,0.070209764,0.019811448,-0.02296921,0.06562251,-0.25616434,-0.3092702,-0.19621171,-10.412479,-19.580643,-0.596003,19.482985,11.051057,28.058485,6.8306055,4.160596,9.027892,-284.74777,-453.5057,-112.07894,534.7467,378.0398,696.1422,39.60999,31.613468,48.50065,32747.0,24868.0,31912.0,46525.0
0.10400000000000001,-0.06578674,-5.9999785,5.99811,-0.019620202,-5.9903593,5.999109,-0.039161254,-3.0086205,2.9867218,0.045353107,-0.002811347,0.09706698,0.032496046,-0.019836213,0.08451416,-0.28709182,-0.34238783,-0.22640021,-12.978123,-24.149057,-1.3846165,23.860521,14.180982,33.672565,6.197953,2.2832973,9.266779,-294.0431,-475.61145,-109.18289,567.1065,399.66855,739.2435,40.42851,31.735537,50.479282,35748.0,22879.0,32545.0,50048.0
0.112,-0.06533854,-5.9996285,5.998764,-0.019298574,-5.9899035,5.9996343,-0.041584384,-3.0110292,2.9841492,0.06717654,0.008851111,0.1299686,0.04821488,-0.013585417,0.110901,-0.31838098,-0.37302884,-0.255669,-15.765122,-29.414902,-2.130845,28.403107,17.420088,39.463043,5.2604904,-0.35887194,9.431516,-294.2127,-489.16473,-96.77418,586.5578,408.1624,769.76733,41.159576,31.777002,52.43524,37588.0,23537.0,32510.0,51096.0
0.12,-0.06469734,-5.9991064,5.9996476,-0.01883809,-5.989268,6.000339,-0.04426023,-3.0136645,2.9813464,0.093605116,0.02460145,0.16854163,0.06726885,-0.006397597,0.13831058,-0.35036245,-0.4060463,-0.2912483,-18.767586,-35.51295,-2.774469,32.98883,20.65634,45.48484,3.9767885,-3.9587352,9.5188465,-285.84094,-494.7566,-75.56591,592.83484,403.10397,787.01874,41.858627,31.584248,54.413357,37933.0,25623.0,33956.0,50430.0
0.128,-0.063825294,-5.998379,6.0007977,-0.01821123,-5.9884524,6.0012617,-0.04719618,-3.0165038,2.978322,0.12484904,0.04571197,0.21441671,0.08973238,0.0021912893,0.17329061,-0.38346595,-0.439477,-0.32283857,-21.988894,-42.604183,-3.2574883,37.500317,23.78478,51.686676,2.3105097,-8.736293,9.53638,-270.23642,-493.85397,-45.67084,587.1033,385.64017,792.75946,42.45971,31.404665,56.426514,39088.0,27165.0,33671.0,50374.0
0.136,-0.06268338,-5.9973783,6.002259,-0.017390793,-5.9874334,6.0024467,-0.050403364,-3.0195453,2.9750752,0.16098434,0.069982566,0.2666713,0.11558808,0.013565821,0.2118814,-0.41823524,-0.47883803,-0.3491033,-25.443905,-50.852978,-3.5210419,41.834793,26.717678,57.82984,0.22520779,-14.926516,9.501421,-248.98047,-488.227,-9.132528,571.6281,358.03604,789.165,43.019997,31.022163,58.46397,38619.0,29880.0,35687.0,49283.0
0.14400000000000002,-0.06123283,-5.9960904,6.0040836,-0.016350228,-5.986163,6.0039287,-0.05389787,-3.0227919,2.9716113,0.20194726,0.097026706,0.32198283,0.14469126,0.021224458,0.25585926,-0.45531258,-0.52822304,-0.37103498,-29.156635,-60.363056,-3.5011292,45.90584,29.38698,63.807774,-2.3140337,-22.705776,9.448483,-223.4969,-479.1733,32.12051,548.2698,321.88364,778.2266,43.58566,30.633892,60.533558,38396.0,32309.0,37228.0,47880.0
0.152,-0.05943545,-5.994486,6.0062957,-0.015064595,-5.9846253,6.0057244,-0.057699967,-3.0262575,2.9679153,0.24756905,0.12737137,0.38545352,0.17680037,0.031110598,0.3075514,-0.49526864,-0.5884355,-0.39553964,-33.15985,-71.10817,-3.0143998,49.64938,31.748552,69.500916,-5.3449526,-32.28545,9.553112,-195.36485,-468.21146,76.76149,520.8014,280.91486,763.8097,44.427853,30.399101,62.829124,37293.0,35137.0,38909.0,45940.0
0.16,-0.05725523,-5.9925175,6.008932,-0.01351143,-5.982785,6.0078573,-0.061834786,-3.029943,2.9639752,0.29755363,0.15736017,0.4543444,0.21145996,0.042739663,0.36128446,-0.53844297,-0.651214,-0.41972485,-37.505436,-83.6277,-2.0858917,53.024197,33.78621,74.719315,-8.92097,-44.492363,9.743742,-165.80975,-456.4619,123.64892,491.81885,238.1424,748.47015,45.36732,30.080858,65.30924,36765.0,38661.0,39073.0,44110.0
0.168,-0.05465897,-5.990127,6.012037,-0.011672023,-5.9806285,6.0103645,-0.066329226,-3.033852,2.9598062,0.35147357,0.18796198,0.5304217,0.2482357,0.053518128,0.41792262,-0.5852719,-0.7181583,-0.44332808,-42.26613,-96.61661,-0.70186585,56.001976,35.504436,79.0361,-13.112602,-59.832188,10.035139,-136.37851,-445.46988,171.07996,463.82938,195.84221,734.78815,46.592197,29.986462,67.99738,38269.0,39482.0,37960.0,43793.0
0.176,-0.05161682,-5.9872994,6.0156116,-0.009531116,-5.9781227,6.0132537,-0.07121399,-3.037992,2.9554117,0.4089096,0.22394618,0.6093822,0.28674254,0.06336938,0.47712046,-0.6359154,-0.79750013,-0.4665506,-47.54631,-110.10013,1.7790244,58.560932,36.91914,83.383644,-18.015236,-74.98822,11.091638,-108.28549,-436.50735,217.8525,437.97025,155.0181,723.695,47.665134,29.683966,70.58737,39597.0,39895.0,37892.0,43369.0
0.184,-0.048102066,-5.984004,6.0196905,-0.00707701,-5.976157,6.0165534,-0.0765197,-3.043468,2.950775,0.4695053,0.26337704,0.69077384,0.3264305,0.07263221,0.5426482,-0.6905575,-0.8861711,-0.4892954,-53.471226,-123.86768,6.2343893,60.670025,38.046017,86.086586,-23.739012,-103.56237,13.786583,-82.74813,-430.56088,263.40305,414.036,115.72296,715.1789,48.550056,29.324812,72.819565,41257.0,39366.0,37335.0,44055.0
0.192,-0.04409136,-5.9802113,6.0242968,-0.004302006,-5.9741044,6.020264,-0.082279615,-3.0496159,2.9459124,0.5328429,0.30112675,0.7749621,0.3669086,0.07521676,0.6096904,-0.7493067,-0.98632914,-0.5130902,-60.0792,-144.65688,15.890224,62.287857,38.896557,87.19141,-30.299818,-131.78217,21.361774,-60.461895,-428.36462,306.4461,391.3987,77.33092,708.5088,49.20031,28.556063,74.68036,43414.0,37889.0,34204.0,44219.0
0.2,-0.039563928,-5.9758916,6.029454,-0.0012017514,-5.971854,6.0243835,-0.08852564,-3.0562477,2.9408226,0.5984627,0.3370783,0.8597645,0.40762037,0.07905662,0.6813019,-0.8121302,-1.100004,-0.5371751,-66.95756,-164.6653,50.957355,63.38912,39.47024,87.45327,-37.258644,-159.39331,54.04577,-41.8101,-430.14145,346.37384,368.20645,38.133156,701.4936,49.564213,27.621212,76.45552,43828.0,37075.0,35286.0,44757.0
0.20800000000000002,-0.03450439,-5.9710436,6.035173,0.0022239322,-5.9694104,6.0291038,-0.095290944,-3.0634048,2.9355083,0.66587865,0.3760533,0.94380355,0.4482321,0.078746885,0.75328404,-0.8790091,-1.2205268,-0.5617942,-73.54929,-170.12611,135.50548,63.995453,39.75098,88.28164,-44.02632,-167.4161,135.93013,-26.804888,-435.67105,382.89566,342.41788,-3.9503438,692.1887,49.30972,26.037188,77.70703,44172.0,36684.0,35609.0,44169.0
0.216,-0.028899284,-5.9656677,6.041445,0.005972985,-5.9668016,6.0346894,-0.10260702,-3.0711102,2.9299607,0.73471355,0.41124222,1.0277579,0.48841426,0.073765464,0.8253037,-0.9497674,-1.3487817,-0.5797393,-79.51089,-179.91093,159.61662,64.16914,39.710876,89.201035,-50.231853,-177.66336,157.11137,-14.49661,-444.22775,416.92807,313.87643,-49.095238,680.30927,48.55092,23.85754,78.565674,44537.0,36311.0,35802.0,43227.0
0.224,-0.022739679,-5.959724,6.048258,0.0100403465,-5.9640627,6.040696,-0.11050463,-3.0794113,2.9241972,0.80441695,0.44416425,1.1124332,0.5278563,0.062177427,0.89875686,-1.0242971,-1.4856071,-0.5974208,-84.44812,-171.6215,179.20857,63.99202,39.32316,89.38668,-55.45983,-174.3898,178.80383,-4.2398343,-455.0056,449.16544,283.43524,-96.23393,666.7922,47.395912,21.392426,78.98945,44336.0,36537.0,36888.0,41957.0
0.232,-0.016020589,-5.953186,6.055607,0.014419528,-5.9612346,6.0471044,-0.11901244,-3.0883338,2.918208,0.87453854,0.47509187,1.1921327,0.56626517,0.04562593,0.98191357,-1.102257,-1.6315155,-0.61184555,-88.66691,-179.5937,177.83337,63.543957,36.700844,89.04579,-59.91234,-177.79791,177.14796,3.9463692,-467.86148,479.5016,251.939,-144.62955,652.4418,45.91419,18.469273,79.13463,43901.0,37080.0,37042.0,40708.0


==> figure_data/thrust_curve_measured.csv <==
omega_thrust,measured_thrust,omega_torque,measured_torque
0.0,0.0,0.0,0.0
4225.674845195665,0.002087916789597737,4225.674845195665,4.06134e-05
8451.34969039133,0.03758250221275931,8451.34969039133,0.00016598520000000002
12677.024535586996,0.08038479639951297,12677.024535586996,0.00029665439999999996
16902.69938078266,0.13362667453425534,16902.69938078266,0.000397305
21128.37422597832,0.20670376217017625,21128.37422597832,0.000556227
25354.04907117399,0.26934126585810847,25354.04907117399,0.000768123
,,27466.886493771824,0.000785781


==> figure_data/thrust_curve_model.csv <==
omega_theo,theo_thrust,theo_torque
0.0,0.0,0.0
277.4432979168871,-0.00040208992497861226,2.988385691991902e-06
554.8865958337742,-0.0006856497530723156,6.149432790845127e-06
832.3298937506613,-0.0008521568488483614,9.481092336433934e-06
1109.7731916675484,-0.0009030885768740013,1.2981315368632582e-05
1387.2164895844355,-0.0008399223017164865,1.6648052927315336e-05
1664.6597875013226,-0.000664135387943068,2.047925605235645e-05
1942.10308541821,-0.0003772052001209977,2.447287578363019e-05
2219.546383335097,1.939089718247305e-05,2.8626863161010806e-05
2496.989681251984,0.0005241755394000949,3.2939169224372577e-05
2774.432979168871,0.0011356713619646098,3.7407745013589736e-05
3051.8762770857584,0.0018524010003087756,4.203054156853657e-05
3329.3195750026453,0.0026728870898653345,4.6805509929087315e-05
3606.7628729195326,0.0035956522660670377,5.173060113511625e-05
3884.20617083642,0.004619219164346633,5.680376622649763e-05
4161.649468753307,0.005742110420136868,6.20229562431057e-05
4439.092766670194,0.006962848668870493,6.738612222481475e-05
4716.536064587081,0.008279956545980257,7.289121521149902e-05
4993.979362503968,0.00969195668689891,7.853618624303278e-05
5271.422660420855,0.011197371727059192,8.431898635929025e-05
5548.865958337742,0.012794724301893856,9.023756660014575e-05
5826.309256254629,0.014482537046835664,9.628987800547351e-05
6103.752554171517,0.01625933259731735,0.0001024738716151478
6381.195852088404,0.018123633588771667,0.00010878749846904287
6658.6391500052905,0.020073962656631344,0.00011522870960703295
6936.082447922178,0.022108842436329164,0.0001217954560689924
7213.525745839065,0.02422679556329786,0.00012848568889479534
7490.969043755951,0.026426344672970184,0.00013529735912431616
7768.41234167284,0.028706012400778864,0.00014222841779742903
8045.855639589726,0.031064321382156687,0.00014927681595400827
8323.298937506614,0.033499794252536366,0.00015644050463392808
8600.7422354235,0.036010953647350664,0.00016371743487706276
8878.185533340387,0.038596322202032324,0.00017110555772328656
9155.628831257274,0.04125442255201413,0.0001786028242124738
9433.072129174161,0.04398377733272876,0.00018620718538449863
9710.51542709105,0.04678290917960903,0.00019391659227923535
9987.958725007937,0.04965034072808767,0.00020172899593655832
10265.402022924824,0.052584594613597366,0.00020964234739634158
10542.84532084171,0.055584193471570974,0.00021765459769845964
10820.288618758597,0.05864765993744117,0.00022576369788278658
11097.731916675484,0.061773516646640714,0.00023396759898919672
11375.175214592373,0.06496028623460239,0.0002422642520575644
11652.618512509258,0.06820649133675889,0.00025065160812776376
11930.061810426145,0.071510654588543,0.00025912761823966904
12207.505108343033,0.07487129862538748,0.00026769023343315465
12484.94840625992,0.07828694608272505,0.0002763374047480948
12762.391704176807,0.08175611959598848,0.00028506708322436367
13039.835002093694,0.08527734180061047,0.00029387721990183546
13317.278300010581,0.0888491353320238,0.00030276576582038457
13594.72159792747,0.09247002282566126,0.00031173067201988535
13872.164895844357,0.09613852691695556,0.0003207698895402118
14149.608193761242,0.09985317024133944,0.00032988136942123836
14427.05149167813,0.10361247543424565,0.00033906306270283925
14704.494789595017,0.10741496513110696,0.0003483129204248887
14981.938087511902,0.11125916196735613,0.0003576288936272611
15259.381385428791,0.11514358857842585,0.0003670089333498305
15536.82468334568,0.11906676759974888,0.0003764509906324713
15814.267981262563,0.12302722166675806,0.00038595301651505763
16091.711279179452,0.12702347341488604,0.00039551296203746406
16369.154577096338,0.13105404547956556,0.0004051287782395644
16646.597875013227,0.13511746049622947,0.00041479841616123326
16924.041172930112,0.13921224110031047,0.00042451982684234486
17201.484470847,0.1433369099272412,0.0004342909613227733
17478.92776876389,0.14748998961245458,0.0004441097706423929
17756.371066680775,0.15167000279138323,0.0004539742058410779
18033.81436459766,0.15587547209946004,0.0004638822179587027
18311.25766251455,0.16010492017211764,0.00047383175803514146
18588.700960431437,0.1643568696447887,0.0004838207771102683
18866.144258348322,0.1686298431529062,0.0004938472262239578
19143.58755626521,0.17292236333190275,0.000503909056416084
19421.0308541821,0.17723295281721108,0.0005140042187265211
19698.47415209898,0.18156013424426393,0.0005241306641951436
19975.917450015873,0.18590243024849423,0.0005342863438618258
20253.360747932762,0.19025836346533453,0.0005444692087664415
20530.804045849647,0.1946264565302175,0.0005546772099488651
20808.247343766532,0.19900523207857618,0.0005649082984489714
21085.69064168342,0.20339321274584315,0.0005751604253066341
21363.133939600306,0.20778892116745115,0.0005854315415617275
21640.577237517195,0.21219087997883293,0.0005957195982541261
21918.020535434083,0.21659761181542134,0.0006060225464237041
22195.46383335097,0.22100763931264897,0.0006163383371103355
22472.907131267853,0.2254194851059487,0.0006266649213538952
22750.350429184746,0.22983167183075323,0.0006370002501942566
23027.79372710163,0.23424272212249522,0.0006473422746712944
23305.237025018516,0.2386511586166076,0.0006576889458248831
23582.680322935405,0.24305550394852296,0.0006680382146948965
23860.12362085229,0.24745428075367412,0.0006783880323212091
24137.56691876918,0.2518460116674939,0.0006887363497436953
24415.010216686067,0.25622921932541487,0.000699081118002229
24692.453514602952,0.2606024263628699,0.0007094202881366846
24969.89681251984,0.26496415541529184,0.0007197518111869367
25247.340110436726,0.2693129291181132,0.000730073638192859
25524.783408353615,0.2736472701067669,0.0007403837201943261
25802.2267062705,0.2779657010166855,0.000750680008231212
26079.67000418739,0.282266744483302,0.0007609604533433915
26357.113302104277,0.28654892314204905,0.0007712230065707384
26634.556600021162,0.29081075962835923,0.0007814656189531268
26911.999897938047,0.2950507765776656,0.0007916862415304315
27189.44319585494,0.2992674966254007,0.0008018828253425264
27466.886493771824,0.3034594424069973,0.0008120533214292856


==> figure_data/torque.csv <==
time,x,y,z,vx,vy,vz,gyro_x,gyro_y,gyro_z,yaw,roll,pitch,pwm_m1,pwm_m2,pwm_m3,pwm_m4
0.0010059999999994034,0.00093854806618765,0.1066376268863678,0.9841729402542114,-0.06081554293632507,0.01977815106511116,0.029735242947936058,-6.462141036987305,-6.923526287078857,1.477420687675476,3.7581050131366376,0.4708823465927248,1.2723319892282954,31808,29968,31069,31852
0.010167999999999665,0.0006512436084449291,0.1069265604019165,0.9842216968536377,-0.05717887729406357,0.019235923886299133,0.022109728306531906,-6.971439361572266,-9.587092399597168,0.3604184091091156,3.777063270335957,0.4118519101239859,1.216932074523507,32075,29925,30836,31628
0.02069000000000051,0.0005078018293716013,0.10707171261310577,0.9847333431243896,-0.05264138802886009,0.018046081066131592,0.015357302501797676,-7.200077056884766,-13.770612716674805,0.3232656717300415,3.791534058146304,0.34205603979205584,1.128486495129185,31529,30633,31629,31012
0.03009900000000016,0.0005096669774502516,0.10711891949176788,0.9849268794059753,-0.04881352186203003,0.016866959631443024,0.007808859925717115,-7.390274524688721,-16.895503997802734,-0.7250089645385742,3.7945500141864295,0.2816637427663716,1.0052608443716071,31466,30458,31521,31122
0.039584000000000744,0.000528039294295013,0.10765238106250763,0.9849814176559448,-0.04534095153212547,0.017850305885076523,-0.0008520633564330637,-8.334692001342773,-20.655874252319336,-1.3396879434585571,3.7880240600271557,0.20429628401201322,0.8529272591271503,43744,38048,30635,23915
0.04947099999999955,3.7001904274802655e-05,0.10791567713022232,0.984965980052948,-0.044387515634298325,0.017773345112800598,-0.009456039406359196,-20.751001358032227,-22.7630558013916,-7.691478252410889,3.773417571072334,0.12282350630112418,0.650711912203461,44172,39510,33096,26597
0.059371000000001006,-0.00019727634207811207,0.10804340243339539,0.9843965172767639,-0.04276656359434128,0.017266198992729187,-0.02043572999536991,-51.892696380615234,-28.309463500976562,-11.76371955871582,3.7114923544609137,-0.04424730662250994,0.42809038363344576,44555,40865,35546,29667
0.06926500000000124,-0.0003036742564290762,0.10861874371767044,0.9840766191482544,-0.041027504950761795,0.018785925582051277,-0.027320900931954384,-93.90629577636719,-33.117977142333984,-14.98586654663086,3.6127104002812316,-0.4803628313117987,0.1535376272565971,44892,42093,37897,32931
0.0792470000000012,-0.00034804086317308247,0.10890690982341766,0.983898401260376,-0.039597123861312866,0.019806183874607086,-0.02983083203434944,-142.15151977539062,-34.587772369384766,-17.525859832763672,3.4742241938154774,-1.3057490467717145,-0.16777524157582038,45181,43174,40066,36186
0.08904700000000049,-0.00036436886875890195,0.10956999659538269,0.9838126301765442,-0.03878992795944214,0.02375776134431362,-0.026950007304549217,-191.3831787109375,-34.06011199951172,-19.192533493041992,3.3216477741483867,-2.6110583831402336,-0.519717630947592,45420,44090,41976,39225
0.0989390000000003,-0.00037058797897771,0.11043199896812439,0.9832765460014343,-0.03881320357322693,0.030938001349568367,-0.022106347605586052,-238.87417602539062,-30.148561477661133,-19.747432708740234,3.1558176783733454,-4.415251297330657,-0.8710311147637659,45610,44828,43561,41859
0.10883700000000135,-0.0003761118568945676,0.11140894144773483,0.9830558896064758,-0.039782002568244934,0.04221218451857567,-0.010622060857713223,-279.45831298828125,-26.111879348754883,-18.858661651611328,2.9942051629201036,-6.696055968730209,-1.1979449790392345,45749,45376,44763,43921
0.11873999999999978,-0.0003858413256239146,0.11246497929096222,0.9835377931594849,-0.04171670228242874,0.05871689319610596,0.008960426785051823,-311.8224182128906,-20.792808532714844,-17.408050537109375,2.848127078417245,-9.404693996668907,-1.4927460353405573,45837,45725,45540,45282
0.128621000000001,-0.00040248967707157135,0.11358804255723953,0.9838773608207703,-0.044626545161008835,0.0816565752029419,0.03203710541129112,-336.0237121582031,-16.98073959350586,-15.21881103515625,2.7202387703270183,-12.451159483216506,-1.740019120470002,45873,45870,45865,45857
0.1385159999999978,-0.0009417812689207494,0.11529306322336197,0.9841639399528503,-0.05043039470911026,0.11407962441444397,0.05806925147771835,-352.5625,-13.613738059997559,-12.49513053894043,2.6223207021794464,-15.776865609573482,-1.9641283425279457,45857,45808,45725,45610
0.14840800000000126,-0.0012338320957496762,0.11732839047908783,0.9849538207054138,-0.05595181882381439,0.15544220805168152,0.08793860673904419,-365.15155029296875,-6.0723700523376465,-13.171281814575195,2.549999264218718,-19.28061096992624,-2.1344485104798534,45790,45540,45127,44556
0.1583109999999997,-0.0019190922612324357,0.12008460611104965,0.9865202903747559,-0.06355788558721542,0.20770007371902466,0.1216195821762085,-374.2494201660156,-6.447990894317627,-11.295524597167969,2.4720292916385986,-22.92700031953807,-2.259064666603716,45672,45071,44091,42761
0.16822600000000057,-0.0022894195280969143,0.12324290722608566,0.9879536032676697,-0.07010536640882492,0.2688126266002655,0.15174128115177155,-381.827392578125,-1.2831368446350098,-12.983850479125977,2.394685105211865,-26.663806983417643,-2.343140757639466,45502,44408,42653,40337
0.17809199999999872,-0.002501554787158966,0.1276675909757614,0.9898170232772827,-0.07602135837078094,0.3409525454044342,0.17828558385372162,-392.7767028808594,1.5788118839263916,-14.590112686157227,2.3091046555702026,-30.49211102484337,-2.4193889909588697,45282,43561,40865,37439
0.1879940000000006,-0.003148820484057069,0.1322464495897293,0.9918725490570068,-0.08365138620138168,0.420242041349411,0.20125716924667358,-407.8432922363281,6.449202060699463,-17.003589630126953,2.1970695423866444,-34.40916897647176,-2.471520076395312,45013,42544,38791,34247
0.19788900000000104,-0.004014575853943825,0.13744254410266876,0.9934725761413574,-0.09163374453783035,0.504895806312561,0.21255944669246674,-432.3565673828125,12.376960754394531,-20.662403106689453,2.055584721415063,-38.456996051025655,-2.5326149420692925,44696,41373,36503,30961
0.20777800000000024,-0.004986800253391266,0.14399275183677673,0.995313286781311,-0.09923461824655533,0.597012996673584,0.2151099145412445,-465.39154052734375,20.372058868408203,-23.465641021728516,1.8558925388220453,-42.741056882010305,-2.586200407717535,44331,40066,34083,27790
0.21766899999999986,-0.005493361968547106,0.1512301117181778,0.9972206950187683,-0.10384581238031387,0.6912388801574707,0.20599474012851715,-506.7359924316406,22.037086486816406,-25.863697052001953,1.5689369111788052,-47.319052546884045,-2.601967861743068,43921,38644,31616,24930
0.2275670000000009,-0.006273929495364428,0.15932363271713257,0.9991036653518677,-0.10835646837949753,0.7873803973197937,0.18490639328956604,-554.6805419921875,22.249797821044922,-30.604759216308594,1.2538267541716948,-52.28237592667047,-2.6433661718617585,43467,37129,29190,22564
0.23746899999999915,-0.0066711511462926865,0.16835837066173553,1.0004005432128906,-0.11002352088689804,0.8861913084983826,0.15004530549049377,-609.4978637695312,12.564789772033691,-34.89567947387695,0.8989581183461115,-57.70807998522274,-2.726269815911599,42970,35546,26890,20838
0.24735100000000057,-0.007384018041193485,0.1783749908208847,1.0008293390274048,-0.11182460933923721,0.9867864847183228,0.09990844130516052,-667.7179565429688,9.724900245666504,-38.75168228149414,0.6009093669750019,-63.67695211083685,-2.926261463239184,42434,33919,24799,19862
0.25724600000000103,-0.008251046761870384,0.18938805162906647,1.0007628202438354,-0.11316574364900589,1.0876185894012451,0.03580378368496895,-726.54833984375,-2.8735597133636475,-44.4781379699707,0.35307312651823336,-70.22165958904432,-3.210687451690046,41859,32273,22990,19697
0.26714499999999863,-0.009189861826598644,0.20139755308628082,1.0003883838653564,-0.11375436186790466,1.1875046491622925,-0.04129438102245331,-786.42041015625,-13.102372169494629,-47.407466888427734,0.22710022510122674,-77.35064226743492,-3.602169201122229,41248,30635,21528,20353
0.27704299999999965,-0.01016036793589592,0.21387873589992523,0.9987680912017822,-0.11361362040042877,1.2823189496994019,-0.13523247838020325,-846.4347534179688,-30.809446334838867,-50.560089111328125,0.2552614403957504,-85.08600570188173,-4.061871932394511,40604,29031,20463,21789
0.2869359999999997,-0.011658725328743458,0.22708137333393097,0.9959492087364197,-0.11506014317274094,1.3740931749343872,-0.2450612187385559,-906.2893676757812,-49.75418472290039,-52.2108039855957,0.5262146065620787,-93.43896014334783,-4.554093035045792,39929,27486,19835,23915
0.2968209999999981,-0.01290441956371069,0.24113212525844574,0.9919571876525879,-0.11490330845117569,1.4624433517456055,-0.3703937828540802,-963.4662475585938,-71.1185531616211,-53.18234634399414,1.043186775952917,-102.41072367506519,-4.996587294355143,39225,26024,19664,26597


==> figure_data/torque_sim.csv <==
time,pos_x_mean,pos_x_min,pos_x_max,pos_y_mean,pos_y_min,pos_y_max,pos_z_mean,pos_z_min,pos_z_max,vx_mean,vx_min,vx_max,vy_mean,vy_min,vy_max,vz_mean,vz_min,vz_max,roll_mean,roll_min,roll_max,pitch_mean,pitch_min,pitch_max,yaw_mean,yaw_min,yaw_max,gyro_x_mean,gyro_x_min,gyro_x_max,gyro_y_mean,gyro_y_min,gyro_y_max,gyro_z_mean,gyro_z_min,gyro_z_max,pwm_m1,pwm_m2,pwm_m3,pwm_m4
0.0,-0.065566435,-5.9996624,5.9976883,-0.013024606,-5.984389,6.005356,-0.029902598,-2.999556,2.997484,-0.11444667,-0.11860106,-0.11087425,1.5724317,1.5649902,1.5795916,-0.55765635,-0.56315124,-0.55308884,-116.02258,-116.06574,-115.98855,-5.3668184,-5.3806524,-5.3509135,2.21775,2.1882248,2.2484367,-1016.1897,-1036.5055,-999.8412,-88.47236,-105.18879,-72.87106,-54.263504,-55.467052,-52.963673,39081.0,25744.0,19686.0,27186.0
0.008,-0.06648071,-6.000578,5.996773,-0.00022833992,-5.971627,6.018158,-0.034799952,-3.0044532,2.9926178,-0.11403096,-0.12030898,-0.107602745,1.6250377,1.6081234,1.6435465,-0.66646695,-0.6782361,-0.6545902,-124.471664,-124.84215,-124.17723,-5.34443,-5.48542,-5.184365,3.1240213,2.8791718,3.3751917,-1073.549,-1131.681,-1024.8809,-109.72319,-157.87114,-64.03212,-55.02046,-58.261948,-51.467094,38496.0,24669.0,19958.0,29667.0
0.016,-0.06739103,-6.0014935,5.9958572,0.012964209,-5.9584875,6.031364,-0.040595226,-3.0102499,2.986874,-0.113576524,-0.12133982,-0.1045849,1.6713704,1.6483412,1.6993932,-0.78204525,-0.80085826,-0.76325095,-133.37352,-134.38063,-132.57564,-5.0752997,-5.5126367,-4.5827866,4.162798,3.5363863,4.7961636,-1126.9415,-1222.3953,-1046.5869,-134.3106,-211.9305,-60.145775,-55.750565,-61.058807,-49.855473,37897.0,23675.0,20521.0,32273.0
0.024,-0.06829789,-6.002371,5.9949417,0.026499297,-5.9450173,6.044913,-0.04734071,-3.0170007,2.9802215,-0.113133885,-0.122930184,-0.10157235,1.7106681,1.6820052,1.7440588,-0.9037444,-0.9313559,-0.87644,-142.68239,-144.61592,-141.12433,-4.4932504,-5.4316688,-3.443816,5.2903967,4.1770897,6.404158,-1175.3131,-1307.1373,-1063.5938,-162.35072,-268.96725,-61.075317,-56.600605,-63.83816,-48.24642,37284.0,22774.0,21361.0,34898.0
0.032,-0.06920178,-6.003248,5.994026,0.040317174,-5.9312773,6.0587525,-0.055082027,-3.0247536,2.9726107,-0.11282142,-0.124876045,-0.099307075,1.741976,1.707875,1.7812678,-1.0308477,-1.0689595,-0.99470717,-152.34023,-155.472,-149.76987,-3.5370977,-5.2204514,-1.6445639,6.4394984,4.8035345,8.052765,-1217.7104,-1385.4691,-1074.8453,-193.87238,-329.7197,-66.56382,-57.728954,-67.63829,-46.730785,36660.0,21973.0,22461.0,37438.0
0.04,-0.07010431,-6.0041256,5.993134,0.054350216,-5.9173284,6.072782,-0.06385909,-3.033566,2.963991,-0.11288423,-0.12641491,-0.095467135,1.7644986,1.7257208,1.8088317,-1.162424,-1.2101785,-1.1177088,-162.28206,-166.87657,-158.44579,-2.1587546,-4.8477693,0.90214884,7.519359,5.4002843,9.687539,-1253.2697,-1456.756,-1079.6404,-228.8027,-393.60992,-76.41491,-59.297543,-72.78104,-45.55222,36027.0,21281.0,23794.0,39790.0
0.048,-0.07100884,-6.005003,5.9922566,0.068524554,-5.9032726,6.0869517,-0.073703274,-3.043461,2.954337,-0.11335198,-0.1294731,-0.09404309,1.7772386,1.7351036,1.8247048,-1.2973574,-1.356068,-1.2436837,-172.44443,-178.77518,-167.08682,-0.331863,-4.280789,4.195737,8.419004,5.932683,11.092984,-1281.2882,-1520.4502,-1077.1666,-266.95148,-460.6346,-90.07459,-61.48185,-79.131966,-44.718857,35385.0,20706.0,25332.0,41859.0
0.056,-0.07191958,-6.0058804,5.9914174,0.08275905,-5.8891582,6.101141,-0.084635496,-3.0544398,2.9436362,-0.11444436,-0.13628614,-0.09006113,1.7795686,1.7367809,1.834914,-1.4341803,-1.501455,-1.3699722,97.24698,-179.99954,179.99342,1.9401911,-3.5017707,8.181246,9.01257,6.3499374,12.085717,-1301.2217,-1576.7386,-1066.7383,-307.9543,-530.9359,-107.455696,-64.43418,-87.03523,-44.6275,34736.0,20252.0,27038.0,43561.0
0.064,-0.07284226,-6.0067577,5.990578,0.09696815,-5.8750706,6.115261,-0.09666438,-3.066509,2.9318817,-0.11639003,-0.14558393,-0.08687489,1.770897,1.7243044,1.8311781,-1.5711933,-1.6495227,-1.4994541,166.7684,155.95543,175.94623,4.617796,-2.5099492,12.720162,9.166176,6.584204,12.469255,-1312.7445,-1625.0151,-1047.8419,-351.28992,-605.91315,-125.43042,-68.30103,-96.319214,-45.2919,34083.0,19924.0,28873.0,44828.0
0.07200000000000001,-0.07378457,-6.0077124,5.989758,0.11106227,-5.8610983,6.129239,-0.10978327,-3.0796785,2.9190733,-0.119292796,-0.15861544,-0.08112208,1.7510359,1.699838,1.8146327,-1.7063378,-1.7948236,-1.6268473,156.18758,142.45421,167.67009,7.621019,-1.3295994,17.574665,8.744781,6.363622,12.047077,-1315.684,-1665.6631,-1017.84033,-396.2352,-683.2939,-142.13754,-73.24232,-107.198524,-46.854885,33261.0,19697.0,31288.0,45725.0
0.08,-0.07475488,-6.008741,5.988957,0.12495319,-5.847316,6.1429734,-0.12396841,-3.0939276,2.905228,-0.12340938,-0.17192817,-0.07707811,1.7202518,1.6618285,1.790248,-1.8375342,-1.9337513,-1.7443297,145.4647,128.2119,159.5138,10.827575,-0.009145836,22.903948,7.6202965,5.0878115,11.238681,-1309.9834,-1698.856,-977.70074,-441.77582,-761.76074,-159.12518,-79.35004,-119.91071,-49.347435,32602.0,19664.0,33261.0,45857.0
0.088,-0.07576331,-6.009828,5.988175,0.13855533,-5.8338203,6.156394,-0.13917984,-3.1092143,2.8903835,-0.12891696,-0.1906002,-0.07183084,1.6793051,1.6110116,1.7565219,-1.9625577,-2.0705173,-1.8560199,134.5578,113.10798,151.41653,14.073464,1.3786998,28.80673,5.6803856,0.1362515,9.4799,-1296.0339,-1725.1895,-928.5209,-486.83057,-840.60394,-175.33264,-86.62223,-134.65253,-52.946526,31944.0,19763.0,35223.0,45462.0
0.096,-0.076821886,-6.0109854,5.987412,0.15179347,-5.8206797,6.1694107,-0.15535896,-3.1254597,2.8746092,-0.13583699,-0.21299598,-0.06920987,1.6294897,1.5498538,1.7175636,-2.0792632,-2.202924,-1.9592088,123.4149,97.120705,143.6907,17.158102,2.7469473,34.668533,2.843198,-6.830012,7.1849976,-1274.4603,-1744.9465,-871.2392,-530.2358,-918.4045,-189.75209,-95.04298,-151.01543,-56.4023,31288.0,19994.0,37129.0,44556.0
0.10400000000000001,-0.07794177,-6.012217,5.986622,0.16460323,-5.8079696,6.181958,-0.17243287,-3.1425872,2.8579493,-0.14431265,-0.23772459,-0.06785284,1.57265,1.4823378,1.6720921,-2.1859372,-2.332594,-2.0475142,112.00397,80.4262,136.10368,19.854675,3.867048,40.06029,-0.9193255,-15.326474,6.087809,-1246.0869,-1759.3068,-806.8615,-570.7637,-993.82166,-201.34079,-104.54554,-169.03323,-60.617958,30635.0,20353.0,38936.0,43174.0
0.112,-0.07913572,-6.0135484,5.985809,0.17693712,-5.795723,6.1941934,-0.19031377,-3.1605113,2.8405044,-0.15420963,-0.26408684,-0.06659497,1.5110453,1.4069524,1.6211046,-2.2812243,-2.452016,-2.1243446,100.349686,63.42871,129.23575,21.929827,4.725834,44.388824,-5.550996,-24.531097,4.8367724,-1211.8749,-1769.1205,-736.3828,-607.1995,-1065.7112,-209.07925,-115.01516,-188.5758,-65.25898,29988.0,20838.0,40604.0,41373.0
0.12,-0.0804137,-6.014995,5.984966,0.18876828,-5.7839346,6.2067213,-0.20890829,-3.1791272,2.8223755,-0.16534297,-0.29345766,-0.06808062,1.4472828,1.3318906,1.5678848,-2.3644233,-2.5592613,-2.1887143,88.564995,46.64823,122.90184,23.174734,5.3139567,46.92481,-10.886225,-33.32981,3.3179026,-1172.8779,-1775.2845,-658.9612,-638.3731,-1133.049,-211.69984,-126.29855,-210.71156,-70.28307,29348.0,21443.0,42093.0,39225.0
0.128,-0.08178533,-6.016569,5.9840784,0.20008853,-5.7726355,6.218757,-0.22811942,-3.1983147,2.8036695,-0.17751732,-0.3253198,-0.06849887,1.3839487,1.2622012,1.5114069,-2.435424,-2.6605175,-2.2301688,76.85527,30.503984,116.98113,23.442144,5.2085547,47.28072,-16.65295,-41.76783,1.583131,-1130.2201,-1778.905,-573.15,-663.2631,-1194.4768,-208.3884,-138.14944,-235.15414,-75.609924,28795.0,22067.0,43224.0,37130.0
0.136,-0.08325712,-6.018254,5.9831448,0.21091399,-5.761815,6.230292,-0.24785058,-3.2179713,2.7844856,-0.19034669,-0.3590562,-0.067480676,1.3238822,1.201864,1.4527988,-2.4948893,-2.757277,-2.2602687,65.50901,15.176169,111.52807,22.674044,4.3478417,48.876003,-22.48199,-53.14766,-0.27623963,-1078.516,-1774.44,-477.60516,-670.11475,-1236.479,-188.5997,-147.83821,-256.8649,-79.44246,356.00043,18300.0,64745.0,31921.0
0.14400000000000002,-0.08483213,-6.020074,5.982169,0.22128218,-5.751412,6.241303,-0.2680179,-3.238008,2.7649157,-0.20318376,-0.39061394,-0.07023847,1.2700564,1.1420395,1.392517,-2.5446646,-2.8540168,-2.2869935,54.89976,0.64447314,106.74836,21.004307,3.198335,48.619446,-27.965136,-64.85847,-2.0678878,-1007.9447,-1750.8572,-362.11902,-656.30035,-1256.2229,-150.04494,-161.27055,-283.66946,-86.58348,1502.0005,11574.999,62027.0,33097.0
0.152,-0.08650865,-6.022041,5.981129,0.23124748,-5.741384,6.2517715,-0.2885482,-3.2583618,2.7450213,-0.21578182,-0.42167118,-0.069881976,1.222906,1.087406,1.34159,-2.5861576,-2.9473543,-2.3093026,45.30965,-13.258399,102.88138,18.64898,-3.3070524,46.605957,-32.85418,-74.27945,-3.641224,-922.6629,-1712.6903,-230.71107,-629.6153,-1262.9281,-99.378555,-170.21548,-305.76852,-89.52468,16589.0,33121.0,53288.0,29643.0
0.16,-0.0882851,-6.024144,5.9800377,0.24086061,-5.7316666,6.2616973,-0.30937934,-3.278961,2.7248611,-0.22809535,-0.45176983,-0.068262964,1.1820419,1.0320632,1.3398141,-2.6200712,-3.03889,-2.3192966,36.828976,-26.823254,100.08184,15.840881,-12.198216,43.185066,-37.053524,-81.732925,-4.8804545,-835.6838,-1673.853,-97.43782,-592.9388,-1260.2869,-38.687943,-177.61148,-326.08768,-91.54606,17164.0,31444.0,54113.0,30832.0
0.168,-0.09015809,-6.0263586,5.9789047,0.2501745,-5.722213,6.2710714,-0.33045584,-3.3025408,2.704513,-0.23987006,-0.4947511,-0.06820071,1.1478937,0.9687311,1.3710923,-2.6477294,-3.1323729,-2.3361456,29.417395,-40.351112,98.44207,12.813716,-20.66675,41.362064,-40.58237,-87.7652,-5.6852746,-747.73596,-1635.2007,37.094887,-549.022,-1251.8191,31.343351,-184.2832,-345.56708,-93.29815,21206.0,30721.0,55040.0,35824.0
0.176,-0.09212257,-6.0287004,5.977704,0.2592418,-5.7129507,6.2799087,-0.35173008,-3.3278613,2.6840332,-0.25104877,-0.5400902,-0.06407253,1.1203606,0.9072707,1.4172075,-2.6696675,-3.2188733,-2.3507278,23.011658,-54.04622,98.05113,9.751129,-28.379393,39.69351,-43.51844,-92.87896,-5.983438,-657.6942,-1596.2361,174.9242,-501.34647,-1241.5159,114.978935,-189.11327,-362.84866,-93.61457,24020.0,32243.0,55818.0,40037.0
0.184,-0.09417337,-6.0311646,5.976471,0.26811504,-5.70385,6.288217,-0.37315893,-3.3538504,2.6634498,-0.261366,-0.5920629,-0.056760613,1.0994174,0.8394656,1.472427,-2.686839,-3.3070219,-2.3766472,17.551346,-68.003876,98.99482,6.7884135,-35.033028,38.69464,-45.960667,-97.48688,-5.716303,-566.05695,-1557.4495,315.2638,-450.5151,-1230.9702,203.8645,-192.56943,-378.221,-93.56318,25943.0,38983.0,57826.0,39785.0
0.192,-0.096302986,-6.033748,5.975212,0.27684787,-5.6948285,6.297209,-0.39471093,-3.3805268,2.6428175,-0.27074596,-0.64386415,-0.043994192,1.0849627,0.7504027,1.5398347,-2.7001443,-3.3994792,-2.4093847,12.9802065,-82.208046,101.35242,4.035694,-40.838055,38.110245,-48.003895,-101.934875,-4.81398,-474.30655,-1520.5875,456.73703,-395.31543,-1218.1895,299.60608,-194.53653,-391.5212,-92.74308,26590.0,43229.0,59284.0,41072.0
0.2,-0.09850375,-6.0364437,5.9739914,0.2854898,-5.685826,6.3073697,-0.41635412,-3.4078968,2.622161,-0.27913484,-0.7005622,-0.017865712,1.0765831,0.65504676,1.6067579,-2.7102163,-3.4946356,-2.4220376,9.253827,-96.54002,105.20347,1.5812985,-45.903656,37.994602,-49.732777,-107.37627,-3.1984158,-382.6512,-1485.9677,599.32495,-335.91788,-1203.5851,402.13544,-195.2274,-403.0145,-90.91916,28063.0,45370.0,60145.0,42558.0
0.20800000000000002,-0.10076704,-6.0392747,5.972821,0.29408818,-5.676791,6.3180146,-0.4380683,-3.4360063,2.6015043,-0.28642946,-0.7647811,0.016802263,1.0739847,0.5508121,1.6788144,-2.7177315,-3.6000345,-2.418845,6.3431125,-110.82464,110.62224,-0.51101696,-51.645355,38.56815,-51.225765,-113.362915,-0.7966891,-291.68777,-1454.233,742.49896,-273.00366,-1188.2643,511.28607,-194.97816,-412.71826,-88.56262,30942.0,48303.0,60904.0,44624.0
0.216,-0.103084266,-6.042266,5.971725,0.30268753,-5.667672,6.329674,-0.45983464,-3.464913,2.5808477,-0.29260895,-0.8424558,0.06302481,1.0766076,0.4387676,1.74715,-2.7231755,-3.7161407,-2.412213,4.2280974,-126.73828,117.65249,-2.2011836,-57.735744,39.322826,-52.54991,-119.336624,2.4453564,-202.20085,-1426.7407,885.89966,-207.71478,-1173.6641,626.13947,-194.01988,-420.99304,-86.17274,34702.0,50031.0,61498.0,47872.0
0.224,-0.10544636,-6.0454006,5.970744,0.31132704,-5.661361,6.3418736,-0.48163664,-3.4947317,2.5602198,-0.29770556,-0.9272105,0.11896952,1.0838345,0.32164165,1.8090562,-2.7274141,-3.8437803,-2.3930075,2.8966353,-142.53195,126.28074,-3.4738066,-63.310234,40.243057,-53.760822,-125.6006,6.532058,-114.44977,-1403.7726,1029.1937,-141.79398,-1161.771,745.17725,-192.94315,-428.40704,-82.058716,39397.0,51797.0,61981.0,50852.0
0.232,-0.10784497,-6.0486827,5.969933,0.32003978,-5.657543,6.354688,-0.5034706,-3.525569,2.5396128,-0.30166453,-1.0202565,0.18971874,1.094948,0.19511276,1.8740638,-2.7311463,-3.9874032,-2.3700511,2.3400369,-157.1774,136.40474,-4.337553,-69.27629,41.26763,-54.902485,-136.8569,11.38455,-29.26732,-1386.2983,1172.2053,-77.55005,-1155.1814,866.22253,-192.34009,-435.62982,-76.97646,46143.0,53319.0,62007.0,53904.0


==> figure_data/yaw_torque.csv <==
time,x,y,z,vx,vy,vz,gyro_x,gyro_y,gyro_z,yaw,roll,pitch,pwm_m1,pwm_m2,pwm_m3,pwm_m4
0.001522000000000844,-0.20293071866035461,0.13125929236412048,0.9862746596336365,-0.04328462481498718,0.01743011362850666,0.042899176478385925,-11.279138565063477,-6.391626358032227,0.0642477422952652,0.9242788168876772,0.9906959557591802,1.440355069871205,28419,30971,27758,34560
0.010498999999999797,-0.2029689997434616,0.1316399872303009,0.9861316084861755,-0.043705977499485016,0.018860358744859695,0.042131051421165466,-13.984155654907227,-12.920282363891602,-0.8615323305130005,0.9240706784228665,0.9834130248252069,1.4326132645411358,0,30000,0,30000
0.02039600000000064,-0.20359225571155548,0.13208143413066864,0.98655104637146,-0.03874694183468819,0.016249680891633034,0.025528045371174812,-14.78880500793457,-16.308664321899414,8.979010581970215,0.9357352670919429,0.7162682590092886,1.1883368016745832,0,30000,0,30000
0.030294000000001688,-0.20329003036022186,0.13203854858875275,0.9862643480300903,-0.03783820942044258,0.015985123813152313,0.02401898242533207,-19.345521926879883,-24.097448348999023,19.75998306274414,0.9357352670919429,0.7162682590092886,1.1883368016745832,0,30000,0,30000
0.04018999999999869,-0.20366626977920532,0.13276924192905426,0.9867064952850342,-0.03359236940741539,0.015723764896392822,-0.012834637425839901,-22.469858169555664,-25.210477828979492,30.1634578704834,1.2975144559104002,0.34107609435358294,0.7385523151391457,0,30000,0,30000
0.05008499999999913,-0.20364700257778168,0.13304594159126282,0.9860548973083496,-0.03150032460689545,0.01558527909219265,-0.042143214493989944,-26.17682456970215,-28.700319290161133,41.396446228027344,1.6394120225930453,0.10994319518934866,0.4731724174391069,0,30000,0,30000
0.05997299999999814,-0.2033165991306305,0.13302108645439148,0.986026406288147,-0.030485982075333595,0.01536621991544962,-0.04228802025318146,-28.072505950927734,-28.57966423034668,51.445213317871094,1.6394120225930453,0.10994319518934866,0.4731724174391069,0,30000,0,30000
0.06986999999999897,-0.2035902887582779,0.13376553356647491,0.9842855334281921,-0.028465207666158676,0.016665766015648842,-0.110171377658844,-31.819019317626953,-29.571374893188477,61.660762786865234,2.64486126610527,-0.44759730453874536,-0.0996346326376403,0,30000,0,30000
0.07976399999999921,-0.2035658359527588,0.13405761122703552,0.9828407764434814,-0.02753388322889805,0.01727244444191456,-0.14842155575752258,-33.72770690917969,-27.486330032348633,71.1966323852539,3.297684812988829,-0.7826087682972042,-0.38014227062109895,0,30000,0,30000
0.08966700000000129,-0.20354676246643066,0.13420051336288452,0.9812425374984741,-0.026956012472510338,0.01752905733883381,-0.18816690146923065,-38.6387825012207,-29.89600372314453,80.63473510742188,4.047125541458996,-1.1440589036627402,-0.6511476843541534,0,30000,0,30000
0.0995550000000003,-0.20353376865386963,0.13480472564697266,0.9790186882019043,-0.026700733229517937,0.019690975546836853,-0.2308441549539566,-42.34233856201172,-28.863977432250977,90.08372497558594,4.897520003737618,-1.5635725453242737,-0.9328781743682226,0,30000,0,30000
0.10945499999999811,-0.20326201617717743,0.13490380346775055,0.9790090322494507,-0.025964876636862755,0.01991920918226242,-0.2308911234140396,-45.368099212646484,-28.461441040039062,98.94715118408203,4.897520003737618,-1.5635725453242737,-0.9328781743682226,0,30000,0,30000
0.11934999999999854,-0.20352554321289062,0.1357993185520172,0.9732422232627869,-0.027151847258210182,0.02381027862429619,-0.3218724727630615,-49.79842758178711,-28.16147804260254,107.21122741699219,6.873299015595096,-2.5145652645465284,-1.432586324928605,0,30000,0,30000
0.1292489999999998,-0.20299792289733887,0.13615162670612335,0.969659686088562,-0.0259623471647501,0.02567780390381813,-0.36897289752960205,-51.181182861328125,-27.508440017700195,116.88284301757812,7.994617645034373,-3.044269824107907,-1.6457824786522843,0,30000,0,30000
0.1391359999999986,-0.2027406543493271,0.13686928153038025,0.9653764367103577,-0.026041394099593163,0.029111742973327637,-0.41772356629371643,-55.25260925292969,-26.55730628967285,124.4079818725586,9.20738938087598,-3.6077071370116593,-1.8548849085583048,0,30000,0,30000
0.14902799999999844,-0.20236258208751678,0.13693472743034363,0.965181291103363,-0.024909820407629013,0.029155191034078598,-0.4186520278453827,-58.671722412109375,-24.336721420288086,132.38648986816406,9.20738938087598,-3.6077071370116593,-1.8548849085583048,0,30000,0,30000
0.1589310000000005,-0.20230510830879211,0.13711552321910858,0.9608824849128723,-0.026020336896181107,0.030906742438673973,-0.46585074067115784,-59.51993179321289,-24.751707077026367,141.8060760498047,10.499379652572804,-4.202733519859258,-2.034153926804637,0,30000,0,30000
0.1688179999999993,-0.20257185399532318,0.13808801770210266,0.9505934715270996,-0.030104707926511765,0.037394870072603226,-0.5646275877952576,-61.078792572021484,-23.681798934936523,149.4684600830078,13.336932478202607,-5.497076128820978,-2.2939318177550927,0,30000,0,30000
0.17871299999999973,-0.20228052139282227,0.13855400681495667,0.9502860307693481,-0.029309455305337906,0.038803163915872574,-0.5660732984542847,-63.23125076293945,-23.785213470458984,156.26620483398438,13.34445956022728,-5.501257263622094,-2.2934652155056923,0,30000,0,30000
0.18860699999999997,-0.2028016448020935,0.13897956907749176,0.9441801905632019,-0.03316411375999451,0.0420411191880703,-0.617366373538971,-63.42431640625,-22.909868240356445,164.2035675048828,14.888892658550912,-6.180729871646376,-2.3820706537502634,0,30000,0,30000
0.19850300000000062,-0.20345500111579895,0.14020554721355438,0.9309404492378235,-0.039821553975343704,0.05059671029448509,-0.7201196551322937,-63.2811279296875,-23.30843162536621,171.70436096191406,18.194612487909552,-7.582812353853612,-2.4596230424716743,0,30000,0,30000
0.20839700000000083,-0.20322364568710327,0.1406106799840927,0.9304533004760742,-0.03923896700143814,0.05173167958855629,-0.7224137783050537,-64.27859497070312,-20.7039737701416,178.04103088378906,18.2019124714707,-7.584904020949726,-2.461207002633081,0,30000,0,30000
0.21829300000000149,-0.2033110111951828,0.14158539474010468,0.9229844808578491,-0.0421917587518692,0.057379186153411865,-0.7747858762741089,-63.35209274291992,-21.299917221069336,186.1625213623047,19.96823232061948,-8.294295596507052,-2.439630326750368,0,30000,0,30000
0.22818699999999809,-0.20384308695793152,0.1432645320892334,0.9064465761184692,-0.04985910281538963,0.06848299503326416,-0.8807475566864014,-61.777713775634766,-21.39554786682129,193.8087615966797,23.69943328357347,-9.711688492980254,-2.2732109082764524,0,30000,0,30000
0.23808699999999952,-0.20392487943172455,0.1431265026330948,0.9062151312828064,-0.05026640370488167,0.06777675449848175,-0.8818501830101013,-60.72828674316406,-19.500017166137695,199.5574951171875,23.709170651910398,-9.703247626349706,-2.2808335163167404,0,30000,0,30000
0.24798099999999976,-0.20479196310043335,0.14468328654766083,0.8874355554580688,-0.05990070849657059,0.07906526327133179,-0.9897655248641968,-58.71457290649414,-20.400360107421875,207.27308654785156,27.714705103045123,-11.063894852927854,-1.9748447949872996,0,30000,0,30000
0.2578729999999996,-0.20438718795776367,0.14484292268753052,0.8872097730636597,-0.058681074529886246,0.07931926101446152,-0.9908473491668701,-58.865196228027344,-23.340686798095703,213.57012939453125,27.722947039907034,-11.057916418636538,-1.9723872653659316,0,30000,0,30000
0.2677669999999998,-0.20500139892101288,0.14583702385425568,0.8770153522491455,-0.06451219320297241,0.08572255074977875,-1.0450676679611206,-57.29166030883789,-18.408084869384766,219.18112182617188,29.827191433105146,-11.706522468486948,-1.7632185665943227,0,30000,0,30000
0.27766200000000024,-0.20532986521720886,0.14737825095653534,0.8661420345306396,-0.06956889480352402,0.09395185112953186,-1.1001315116882324,-54.044368743896484,-15.034013748168945,225.9331512451172,31.984131438225432,-12.351839984915127,-1.5146989523233332,0,30000,0,30000
0.2875570000000007,-0.2068212926387787,0.14973624050617218,0.8431193232536316,-0.08308760821819305,0.10833219438791275,-1.2093212604522705,-52.67781448364258,-13.912537574768066,232.9212646484375,36.44882009912028,-13.538879608540986,-0.8220789759294493,0,30000,0,30000
0.29745699999999853,-0.20725180208683014,0.15099318325519562,0.830686092376709,-0.08909023553133011,0.11559931933879852,-1.2648155689239502,-51.95227813720703,-13.681941032409668,238.01953125,38.76304864752667,-14.078073542989173,-0.388496830227105,0,30000,0,30000


==> figure_data/yaw_torque_sim.csv <==
time,x,y,z,vx,vy,vz,gyro_x,gyro_y,gyro_z,yaw,roll,pitch,pwm_m1,pwm_m2,pwm_m3,pwm_m4
0.0,1.0527091,-1.162169,0.44667152,-0.042428702,0.016866865,0.03770307,-8.240201,-11.128991,0.62713236,0.9250939,0.9516848,1.405052,29082.0,31067.0,27285.0,34970.0
0.008,1.0523766,-1.1620382,0.44692817,-0.04082727,0.015803931,0.026509304,-2.4318824,-20.51419,1.7102289,0.932312,0.9088788,1.2778738,0.0,30000.0,0.0,30000.0
0.016,1.0520561,-1.1619154,0.44709095,-0.039459895,0.014790257,0.013349101,4.4649544,-30.894814,11.126943,0.9641676,0.9177228,1.0711547,0.0,30000.0,0.0,30000.0
0.024,1.0517442,-1.161801,0.44711715,-0.038503636,0.013862064,-0.007834153,10.9615345,-39.07232,27.693453,1.1167,0.98313206,0.7864797,0.0,30000.0,0.0,30000.0
0.032,1.051439,-1.1616945,0.44694525,-0.037933897,0.012962417,-0.035813805,15.851201,-45.887146,42.5737,1.3934786,1.0951887,0.4408764,0.0,30000.0,0.0,30000.0
0.04,1.0511339,-1.1615945,0.44652623,-0.037711628,0.012054378,-0.06930642,20.162987,-52.163162,55.85036,1.780691,1.2414691,0.040519193,0.0,30000.0,0.0,30000.0
0.048,1.0508287,-1.1615014,0.44582337,-0.037804507,0.01109541,-0.10648978,23.839207,-57.568924,67.88204,2.2666678,1.416529,-0.4114111,0.0,30000.0,0.0,30000.0
0.056,1.0505235,-1.1614163,0.44481128,-0.038194932,0.0100610545,-0.14646631,27.224947,-61.822285,78.83192,2.8419952,1.613632,-0.9039365,0.0,30000.0,0.0,30000.0
0.064,1.0502169,-1.16134,0.44346747,-0.038857896,0.008951181,-0.18927073,31.390148,-66.130714,88.89395,3.4983919,1.8349593,-1.4367323,0.0,30000.0,0.0,30000.0
0.07200000000000001,1.0499022,-1.1612735,0.4417746,-0.039796256,0.0077224765,-0.23366581,35.0488,-69.637146,98.20572,4.2290196,2.0784426,-2.0048337,0.0,30000.0,0.0,30000.0
0.08,1.0495791,-1.1612176,0.4397202,-0.040998973,0.0063636447,-0.27954432,39.01974,-73.198456,106.84083,5.028045,2.3431647,-2.6081336,0.0,30000.0,0.0,30000.0
0.088,1.0492451,-1.1611731,0.4372952,-0.042484723,0.0048329523,-0.32616198,42.39136,-75.99237,114.76439,5.889853,2.624842,-3.243115,0.0,30000.0,0.0,30000.0
0.096,1.0488979,-1.1611408,0.4344954,-0.044256445,0.0031093326,-0.3733361,45.39912,-78.16673,122.13966,6.808881,2.919824,-3.9060714,0.0,30000.0,0.0,30000.0
0.10400000000000001,1.0485357,-1.1611241,0.4313149,-0.046304874,0.0011840743,-0.4211216,47.443768,-78.865654,128.94742,7.7815447,3.2199204,-4.5881953,0.0,30000.0,0.0,30000.0
0.112,1.0481561,-1.1611232,0.42775127,-0.048638362,-0.00096872007,-0.46922597,48.78539,-78.69864,135.29521,8.804035,3.516513,-5.27918,0.0,30000.0,0.0,30000.0
0.12,1.0477566,-1.1611404,0.42380223,-0.05125585,-0.0033656063,-0.5175216,50.429752,-78.73088,141.32211,9.873677,3.8087745,-5.978666,0.0,30000.0,0.0,30000.0
0.128,1.0473354,-1.1611779,0.41946477,-0.054123938,-0.005994064,-0.56626904,51.76058,-78.385185,147.00887,10.988214,4.0946937,-6.6852574,0.0,30000.0,0.0,30000.0
0.136,1.0468897,-1.1612369,0.41473565,-0.05722912,-0.008859668,-0.61544657,52.917652,-77.79975,152.54584,12.146085,4.372151,-7.397443,0.0,30000.0,0.0,30000.0
0.14400000000000002,1.0464185,-1.1613206,0.4096121,-0.06058258,-0.011990581,-0.6648179,53.703545,-76.801704,157.90869,13.346989,4.6362486,-8.111202,0.0,30000.0,0.0,30000.0
0.152,1.0459195,-1.1614301,0.40409312,-0.064179406,-0.015399929,-0.7143122,54.462265,-75.72174,163.03856,14.589669,4.88558,-8.8255005,0.0,30000.0,0.0,30000.0
0.16,1.0453906,-1.1615682,0.39817807,-0.06801766,-0.019104568,-0.76385045,55.46256,-74.8117,167.91913,15.872754,5.121028,-9.54135,0.0,30000.0,0.0,30000.0
0.168,1.0448306,-1.1617367,0.39186552,-0.07204933,-0.023076978,-0.81369203,56.01791,-73.433426,172.69205,17.195454,5.339393,-10.255941,0.0,30000.0,0.0,30000.0
0.176,1.0442368,-1.1619385,0.3851541,-0.0762991,-0.027360093,-0.8635577,56.689,-72.12035,177.32452,18.557758,5.5395045,-10.968478,0.0,30000.0,0.0,30000.0
0.184,1.0436087,-1.1621755,0.3780424,-0.08070319,-0.031908218,-0.9137722,56.826355,-70.26768,181.97258,19.959612,5.718566,-11.676516,0.0,30000.0,0.0,30000.0
0.192,1.0429447,-1.1624503,0.37052858,-0.08529126,-0.03676981,-0.9640381,56.755302,-68.19626,186.5901,21.402401,5.8723865,-12.376578,0.0,30000.0,0.0,30000.0
0.2,1.0422432,-1.1627651,0.36261266,-0.09004757,-0.04194644,-1.0143545,56.952843,-66.36027,191.02931,22.885796,6.0004163,-13.068062,0.0,30000.0,0.0,30000.0
0.20800000000000002,1.0415031,-1.1631227,0.35429332,-0.09492573,-0.04740576,-1.0648992,56.693695,-64.081276,195.44232,24.409754,6.101696,-13.749986,0.0,30000.0,0.0,30000.0
0.216,1.0407232,-1.1635249,0.34556922,-0.09994441,-0.053186066,-1.1154672,55.552567,-60.97296,199.86443,25.975767,6.1702523,-14.41701,0.0,30000.0,0.0,30000.0
0.224,1.0399028,-1.1639749,0.33644086,-0.10508376,-0.059279285,-1.1660683,53.85429,-57.381573,204.24463,27.584827,6.1985564,-15.061968,0.0,30000.0,0.0,30000.0
0.232,1.0390414,-1.1644745,0.32690594,-0.11026837,-0.06560755,-1.2170085,52.571438,-54.223827,208.78207,29.238747,6.184673,-15.682965,0.0,30000.0,0.0,30000.0
0.24,1.0381378,-1.165026,0.31696358,-0.11553426,-0.07222584,-1.2679957,52.142155,-51.89161,213.23883,30.937439,6.1356206,-16.28604,0.0,30000.0,0.0,30000.0
0.248,1.0371922,-1.1656315,0.30661243,-0.120836265,-0.07909237,-1.3191824,51.60206,-49.464603,217.72841,32.68121,6.0531626,-16.872381,0.0,30000.0,0.0,30000.0
0.256,1.0362037,-1.166293,0.2958515,-0.12619276,-0.086245686,-1.3703911,51.452812,-47.399086,222.1444,34.470623,5.9368234,-17.440954,0.0,30000.0,0.0,30000.0
0.264,1.0351726,-1.1670132,0.28468132,-0.13162045,-0.09372703,-1.4214596,52.23311,-46.11694,226.43124,36.30472,5.793324,-17.996479,0.0,30000.0,0.0,30000.0
0.272,1.0340971,-1.1677946,0.27310383,-0.137138,-0.101587266,-1.4722202,52.512665,-44.48797,230.65862,38.182957,5.6233287,-18.538706,0.0,30000.0,0.0,30000.0
0.28,1.0329776,-1.1686403,0.26112092,-0.14269128,-0.10977343,-1.5228723,53.184216,-43.28594,234.89656,40.10547,5.4265966,-19.067636,0.0,30000.0,0.0,30000.0
0.28800000000000003,1.0318137,-1.1695523,0.2487318,-0.14818668,-0.1181686,-1.5738087,55.010902,-43.20476,239.25865,42.073135,5.207136,-19.587023,0.0,30000.0,0.0,30000.0
0.296,1.0306058,-1.1705325,0.23593533,-0.15367018,-0.12686785,-1.6247243,56.76036,-43.04498,243.56303,44.086052,4.9705853,-20.101692,0.0,30000.0,0.0,30000.0
0.304,1.0293547,-1.1715835,0.22273035,-0.1590671,-0.13578041,-1.6759177,59.769066,-43.980877,247.93445,46.144413,4.7194033,-20.613546,0.0,30000.0,0.0,30000.0
0.312,1.0280602,-1.1727067,0.20911536,-0.16439678,-0.14497244,-1.7272104,64.245155,-46.028015,252.33827,48.248528,4.4659233,-21.132797,0.0,30000.0,0.0,30000.0
0.32,1.0267241,-1.1739042,0.19508839,-0.16957109,-0.1543315,-1.7789633,68.25843,-47.453938,256.8984,50.399788,4.210934,-21.659727,0.0,30000.0,0.0,30000.0
0.328,1.0253472,-1.1751776,0.18064629,-0.17462221,-0.16395782,-1.8309126,72.86831,-49.163437,261.49307,52.6,3.9542828,-22.193268,0.0,30000.0,0.0,30000.0
0.336,1.02393,-1.1765295,0.16578865,-0.17956133,-0.17392525,-1.8828849,76.899605,-50.16859,266.05524,54.849808,3.6944375,-22.731218,0.0,30000.0,0.0,30000.0
0.34400000000000003,1.0224742,-1.177962,0.15051414,-0.18432155,-0.18415199,-1.9351155,80.09416,-50.172,270.71124,57.150856,3.424245,-23.265997,0.0,30000.0,0.0,30000.0
0.352,1.0209811,-1.1794778,0.13482146,-0.1889155,-0.19471394,-1.9874085,83.62746,-50.485188,275.35455,59.50455,3.138284,-23.791658,0.0,30000.0,0.0,30000.0
0.36,1.0194515,-1.1810793,0.118710004,-0.19331282,-0.20559931,-2.0397947,86.99559,-50.785416,279.89542,61.91064,2.8410406,-24.312834,0.0,30000.0,0.0,30000.0
0.368,1.017888,-1.1827694,0.10217911,-0.19746755,-0.21674766,-2.09241,89.66537,-50.287796,284.28253,64.36864,2.5257306,-24.822447,0.0,30000.0,0.0,30000.0
0.376,1.0162923,-1.184549,0.085225314,-0.20133375,-0.22808231,-2.1454046,91.57574,-48.889584,288.6659,66.878944,2.1880882,-25.31416,0.0,30000.0,0.0,30000.0
0.384,1.0146668,-1.1864208,0.06784727,-0.20495485,-0.2397799,-2.1983502,93.65849,-47.41232,292.9453,69.441536,1.8232782,-25.780146,0.0,30000.0,0.0,30000.0
0.392,1.0130132,-1.1883883,0.050047707,-0.20836113,-0.2520255,-2.2508256,95.31338,-45.527473,297.05276,72.054825,1.4341295,-26.219284,0.0,30000.0,0.0,30000.0
0.4,1.0113338,-1.1904556,0.031829063,-0.211471,-0.2646205,-2.3032262,96.27842,-42.96035,301.18488,74.7181,1.0156156,-26.624573,0.0,30000.0,0.0,30000.0
0.40800000000000003,1.0096304,-1.1926242,0.013190184,-0.2142284,-0.27739614,-2.3558552,97.21782,-40.160847,305.3646,77.43131,0.56576955,-26.990576,47175.0,21962.0,61455.0,47665.0
0.41600000000000004,1.0079064,-1.1948963,-0.0058692126,-0.21667074,-0.2906157,-2.4081323,102.45202,-40.872116,279.83475,80.060326,0.15809265,-27.324678,57173.0,29578.0,57962.0,45513.0
0.424,1.0061636,-1.1972818,-0.025334049,-0.21903929,-0.3062023,-2.456326,117.913086,-46.808395,255.69174,82.47082,-0.077661924,-27.673609,57563.0,41036.0,56605.0,46371.0
0.432,1.0044018,-1.1998092,-0.045153785,-0.22136456,-0.3263114,-2.4965322,136.48251,-54.415154,238.62872,84.70401,-0.10319977,-28.075115,57730.0,43860.0,56728.0,44746.0
0.44,1.0026227,-1.20252,-0.06525593,-0.22329319,-0.3521016,-2.5269914,154.62982,-61.614326,224.53268,86.80598,0.06647719,-28.538513,57812.0,46611.0,54586.0,40456.0
0.448,1.0008312,-1.205461,-0.085562386,-0.22423303,-0.38377267,-2.5478358,169.6334,-68.18176,212.33923,88.79551,0.40993425,-29.065817,58794.0,49389.0,55639.0,40681.0
0.456,0.99903923,-1.208679,-0.10599869,-0.22353728,-0.42127597,-2.5596411,177.54788,-73.035675,201.74722,90.68633,0.8770605,-29.650694,59063.0,52396.0,57506.0,40312.0
0.464,0.99726105,-1.2122204,-0.1264954,-0.22060595,-0.4644381,-2.563129,178.32367,-74.19409,192.67172,92.491875,1.4029735,-30.27378,59274.0,54483.0,58038.0,38646.0
0.47200000000000003,0.99551713,-1.2161288,-0.14698835,-0.21493998,-0.51305044,-2.5589428,173.31516,-69.78752,184.53548,94.223495,1.9315178,-30.896803,59191.0,55403.0,58620.0,37597.0
0.48,0.9938311,-1.2204474,-0.16741914,-0.20618102,-0.5667302,-2.5478146,162.24356,-58.482906,176.85751,95.88826,2.415445,-31.468346,59191.0,55888.0,58632.0,36734.0
0.488,0.9922282,-1.2252142,-0.1877351,-0.1941507,-0.6249746,-2.5303986,144.5776,-41.617138,169.77075,97.49407,2.8026516,-31.935013,59040.0,55344.0,58754.0,37929.0
0.496,0.9907346,-1.2304629,-0.20788968,-0.17897435,-0.6868354,-2.507824,121.432274,-18.830645,163.49796,99.050026,3.041203,-32.24661,58745.0,53513.0,59032.0,41451.0
0.504,0.9893738,-1.2362171,-0.22784628,-0.16099553,-0.751386,-2.4809294,95.05601,6.438622,158.30446,100.56694,3.0964699,-32.36434,58757.0,51324.0,58582.0,44260.0
0.512,0.9881671,-1.2424978,-0.24756907,-0.14057554,-0.81826895,-2.4494941,67.14233,30.800276,153.82834,102.05135,2.9500902,-32.27889,58630.0,49009.0,58367.0,46648.0
0.52,0.9871317,-1.2493206,-0.26702365,-0.11829369,-0.88680017,-2.4138231,38.500324,53.411236,149.77693,103.50302,2.598815,-31.999609,58432.0,47102.0,58510.0,48666.0
0.528,0.9862797,-1.2566965,-0.28617612,-0.09482766,-0.9563359,-2.3742201,11.9670725,74.81346,145.95616,104.91777,2.0521078,-31.532341,58268.0,45774.0,58536.0,49620.0
0.536,0.9856169,-1.2646295,-0.30499855,-0.070952795,-1.0260718,-2.3313365,-10.451797,92.38794,142.15599,106.28785,1.3433827,-30.89554,58138.0,45649.0,58870.0,50003.0
0.544,0.98514485,-1.2731194,-0.32346573,-0.04733653,-1.0954593,-2.2855518,-28.236937,106.303764,138.49475,107.60543,0.51554424,-30.115263,57922.0,46438.0,59347.0,49629.0
0.552,0.9848596,-1.282163,-0.34155333,-0.024412153,-1.1644808,-2.2364373,-42.692444,115.662636,135.05942,108.86552,-0.39581782,-29.225037,57717.0,47475.0,59680.0,48482.0
0.56,0.9847533,-1.291756,-0.35923573,-0.0026818728,-1.2327625,-2.1843846,-53.38544,122.17203,131.76715,110.065796,-1.3605231,-28.255968,57488.0,48786.0,60074.0,47359.0
0.5680000000000001,0.9848145,-1.3018913,-0.37649122,0.017465197,-1.3000698,-2.12965,-60.970474,128.34285,128.68303,111.205414,-2.3513048,-27.222097,56990.0,50026.0,60523.0,45569.0
0.5760000000000001,0.9850296,-1.3125607,-0.39329806,0.035717923,-1.3662167,-2.0724194,-67.23112,136.20891,125.46835,112.28264,-3.3486927,-26.114388,56618.0,50522.0,60788.0,44514.0
0.584,0.9853821,-1.3237537,-0.40963742,0.05180291,-1.4310778,-2.0126803,-73.58806,145.85252,122.14466,113.29363,-4.34758,-24.924023,56098.0,50193.0,60895.0,43712.0
0.592,0.98585343,-1.3354609,-0.42548785,0.065422855,-1.4944706,-1.9504745,-80.623886,160.2254,118.79169,114.23354,-5.349941,-23.625406,55584.0,49832.0,60994.0,42942.0
0.6,0.98642236,-1.347666,-0.44083515,0.076137416,-1.5556926,-1.8868467,-88.479965,178.90152,115.28519,115.09415,-6.3629804,-22.182255,55107.0,49159.0,61097.0,42826.0
0.608,0.987064,-1.360352,-0.45566562,0.08360136,-1.6146475,-1.8213391,-96.342804,200.5406,111.96646,115.86793,-7.384184,-20.567097,54461.0,47608.0,61138.0,43282.0
0.616,0.98775065,-1.3734982,-0.4699668,0.087371856,-1.6707195,-1.7546196,-103.2344,224.51595,108.55991,116.54733,-8.413418,-18.761862,54555.0,46197.0,60972.0,44199.0
0.624,0.988451,-1.3870786,-0.48373282,0.08705369,-1.72316,-1.6877322,-107.41738,249.0483,105.03954,117.12434,-9.433614,-16.756481,54387.0,44696.0,60799.0,44570.0
0.632,0.9891314,-1.4010631,-0.49696198,0.08233322,-1.7717236,-1.6203786,-108.61787,272.82343,101.40343,117.59435,-10.427105,-14.555899,54227.0,43303.0,60626.0,44830.0
0.64,0.9897553,-1.415419,-0.50965214,0.07298306,-1.8158973,-1.5530692,-106.566,294.92776,97.68587,117.9558,-11.374121,-12.17341,54379.0,42179.0,60329.0,45104.0
0.648,0.99028486,-1.4301097,-0.5218031,0.058803853,-1.855437,-1.485478,-101.20164,316.1769,93.75072,118.20862,-12.255918,-9.622502,54134.0,42132.0,60227.0,44364.0
0.656,0.990681,-1.4450966,-0.5334109,0.039623972,-1.8900536,-1.417279,-93.51095,337.6324,89.59472,118.351944,-13.055346,-6.9089365,54082.0,42753.0,60283.0,43917.0
0.664,0.99090326,-1.4603387,-0.5444714,0.01533105,-1.9192946,-1.3486061,-85.38425,358.07593,85.46762,118.38644,-13.776115,-4.0386567,54564.0,42530.0,59626.0,42788.0
0.672,0.99091053,-1.4757913,-0.55498385,-0.0139641445,-1.9425582,-1.2806103,-75.590866,378.15778,81.22795,118.31477,-14.417723,-1.0184524,54445.0,41695.0,59218.0,42543.0
0.68,0.99066323,-1.4914047,-0.5649565,-0.048238825,-1.9594396,-1.2135776,-64.05391,396.66797,76.84021,118.1387,-14.9789915,2.1411235,54381.0,41712.0,58956.0,41772.0
0.6880000000000001,0.99012196,-1.5071257,-0.5743982,-0.08738941,-1.9695576,-1.1479024,-51.80575,413.96732,72.40619,117.86176,-15.461971,5.427518,54250.0,41267.0,58551.0,41202.0
0.6960000000000001,0.98924875,-1.5228999,-0.58332235,-0.13117394,-1.9725541,-1.0843098,-39.77384,430.27335,67.97799,117.48635,-15.8737545,8.831836,54639.0,40069.0,57598.0,41306.0
0.704,0.98800606,-1.5386677,-0.5917475,-0.1793511,-1.9681611,-1.023363,-28.134068,444.14136,63.53511,117.0151,-16.231903,12.341893,54664.0,40399.0,56977.0,40306.0
0.712,0.9863628,-1.5543698,-0.5997,-0.23142818,-1.9562325,-0.96618694,-14.899453,456.3272,59.188847,116.45168,-16.5424,15.937082,54639.0,40320.0,56657.0,40326.0
0.72,0.98428905,-1.5699459,-0.60721385,-0.2869301,-1.9367381,-0.9135579,-3.1132286,467.59778,54.928474,115.795685,-16.812487,19.610558,54789.0,39097.0,55492.0,40415.0
0.728,0.9817569,-1.5853345,-0.61432254,-0.34587482,-1.9095335,-0.86507225,6.2273383,477.75607,50.583336,115.04469,-17.073511,23.350887,54809.0,39144.0,54513.0,39568.0
0.736,0.9787406,-1.6004748,-0.62106234,-0.40792957,-1.8746301,-0.8212779,14.831383,487.24963,46.378304,114.19019,-17.354174,27.153938,54561.0,40064.0,54182.0,38466.0
0.744,0.97521687,-1.6153051,-0.6274736,-0.4725946,-1.8322037,-0.7829906,21.656527,494.9691,42.502136,113.22417,-17.675808,31.009237,54322.0,38918.0,53047.0,38607.0
0.752,0.9711664,-1.6297663,-0.6336023,-0.53955066,-1.7824086,-0.7506334,27.027033,502.06195,38.705673,112.13306,-18.074753,34.90519,54170.0,38615.0,52623.0,38825.0
0.76,0.96657264,-1.6438003,-0.63949853,-0.6083497,-1.7255653,-0.72482485,30.635838,507.52127,35.0982,110.89508,-18.585897,38.832355,53635.0,38348.0,52019.0,38193.0
0.768,0.96142256,-1.6573522,-0.6452166,-0.6784683,-1.6621641,-0.7062206,31.674013,512.6462,31.563831,109.479324,-19.26128,42.780445,53063.0,37727.0,51446.0,38206.0
0.776,0.95570815,-1.6703726,-0.65081745,-0.749423,-1.5927603,-0.6953809,32.3934,517.88,28.23877,107.838425,-20.161436,46.74237,52600.0,38223.0,51057.0,37305.0
0.784,0.94942343,-1.682814,-0.65636384,-0.82102835,-1.5176718,-0.69243574,31.34791,522.18884,24.972818,105.904366,-21.359539,50.709187,51966.0,37947.0,50151.0,36898.0
0.792,0.9425642,-1.6946338,-0.66191936,-0.8929257,-1.4374354,-0.6977167,28.944426,524.63666,21.938196,103.58505,-22.963223,54.659046,51173.0,38221.0,50886.0,36797.0
0.8,0.93512934,-1.7057923,-0.6675508,-0.96487594,-1.3525208,-0.71139115,25.2245,525.94946,19.078068,100.745285,-25.119366,58.56634,50305.0,38009.0,50306.0,35969.0
0.808,0.92711926,-1.7162545,-0.67332625,-1.0365913,-1.2634908,-0.7336448,22.122156,528.5481,16.180235,97.1725,-28.042006,62.401478,49433.0,37647.0,49576.0,35500.0
0.8160000000000001,0.91853774,-1.7259896,-0.67931515,-1.107682,-1.1710305,-0.7647026,19.237041,531.07916,13.662491,92.51861,-32.070526,66.13414,49351.0,37422.0,48132.0,35215.0
0.8240000000000001,0.90939254,-1.7349764,-0.68558943,-1.1774102,-1.0763212,-0.8049048,15.973526,534.06177,11.427516,86.250786,-37.742332,69.69122,48948.0,36963.0,46755.0,35304.0
0.8320000000000001,0.8996982,-1.7432019,-0.69222325,-1.2450451,-0.980623,-0.8544089,11.659475,534.57635,9.521397,77.53826,-45.890083,72.94313,48615.0,36728.0,46763.0,35512.0
0.84,0.8894698,-1.7506547,-0.6992891,-1.3109503,-0.883709,-0.9127918,6.976531,534.7387,7.745073,65.25972,-57.644608,75.65937,47947.0,36161.0,45279.0,35020.0
0.848,0.8787217,-1.75733,-0.70685756,-1.3748454,-0.78625923,-0.97991943,1.7444514,533.7821,6.3028045,48.51435,-73.90438,77.48409,46944.0,36905.0,45146.0,33842.0
0.856,0.8674722,-1.7632257,-0.71499795,-1.4363903,-0.6890741,-1.0556093,-4.486635,531.51636,4.9978185,28.490067,-93.49133,78.00488,45874.0,36724.0,44349.0,33487.0
0.864,0.8557394,-1.7683463,-0.7237775,-1.4956697,-0.59232694,-1.1395993,-11.543655,530.85547,3.8516004,9.175927,-112.42348,77.07371,44985.0,36003.0,43878.0,33704.0
0.872,0.84354275,-1.7726998,-0.7332614,-1.5522676,-0.49702153,-1.2315896,-19.583126,529.83624,2.8598444,-6.143552,-127.421,74.96177,44210.0,35186.0,43683.0,34054.0
0.88,0.8309057,-1.7762979,-0.7435124,-1.6057804,-0.4041982,-1.3311415,-27.045193,528.3187,1.9779744,-17.15756,-138.17764,72.08673,42881.0,35235.0,42996.0,33038.0
0.888,0.8178532,-1.7791649,-0.754589,-1.6561928,-0.31423885,-1.4378389,-33.8449,526.14,1.2328618,-24.947405,-145.76555,68.76565,42791.0,35397.0,41246.0,32282.0
0.896,0.80441016,-1.7813265,-0.7665462,-1.703396,-0.22765669,-1.5511965,-39.4772,523.9354,0.686089,-30.576944,-151.2439,65.18307,41976.0,35269.0,40243.0,31758.0
0.904,0.79060215,-1.7828085,-0.7794366,-1.7475026,-0.14454184,-1.6708484,-46.073097,520.0987,0.13638814,-34.76443,-155.32983,61.452152,41126.0,35396.0,39906.0,30744.0
0.912,0.7764549,-1.7836429,-0.793307,-1.7882687,-0.065660894,-1.7960905,-53.791916,516.8245,-0.44385815,-37.970497,-158.49411,57.63592,39961.0,34691.0,39989.0,30630.0
0.92,0.7619946,-1.783863,-0.8082007,-1.825833,0.008911504,-1.9265422,-62.488956,515.5716,-0.8270449,-40.495327,-161.04726,53.760185,38859.0,33690.0,38599.0,30348.0
0.928,0.7472467,-1.7835051,-0.82415766,-1.8602179,0.07888609,-2.0617282,-70.34359,516.99176,-1.0202965,-42.53411,-163.18303,49.829033,37604.0,33314.0,38059.0,29609.0
0.936,0.7322376,-1.7826091,-0.8412116,-1.8911223,0.14333682,-2.200563,-78.094185,519.7151,-1.0686024,-44.214706,-165.02435,45.83766,37094.0,33453.0,37091.0,28768.0
0.9440000000000001,0.7169947,-1.7812197,-0.85938954,-1.9187137,0.202322,-2.3427281,-85.00441,522.55457,-1.2170708,-45.61578,-166.64864,41.794186,36820.0,32701.0,35928.0,28898.0
0.9520000000000001,0.70154506,-1.779383,-0.87871486,-1.9428072,0.25518242,-2.487049,-90.34133,527.6741,-1.3257072,-46.796604,-168.10553,37.69246,36196.0,31603.0,35927.0,29256.0
0.96,0.6859162,-1.7771477,-0.89920247,-1.963603,0.30213356,-2.6332936,-97.54559,532.44775,-1.3925655,-47.799267,-169.44109,33.531063,35440.0,30854.0,34589.0,28788.0
0.968,0.67013425,-1.7745613,-0.9208648,-1.9811169,0.34295392,-2.7805817,-104.487526,536.65393,-1.3306388,-48.65167,-170.69585,29.315788,34410.0,30663.0,33776.0,27642.0
0.976,0.65422493,-1.7716725,-0.9437091,-1.9955873,0.37794906,-2.9288604,-110.87789,540.19653,-1.223853,-49.373695,-171.88803,25.056757,33978.0,30222.0,33071.0,27300.0
0.984,0.6382114,-1.7685264,-0.96774304,-2.0071385,0.40718174,-3.0776112,-117.240166,543.4795,-1.2471342,-49.98045,-173.03674,20.757545,33613.0,29477.0,32460.0,27525.0
0.992,0.6221174,-1.7651708,-0.99296427,-2.0158274,0.43055186,-3.2258723,-123.794495,547.7557,-1.2790124,-50.483196,-174.16322,16.41915,33027.0,28702.0,32699.0,27768.0

